FastDOG: Fast Discrete Optimization on GPU

We present a massively parallel Lagrange decomposition method for solving 0--1 integer linear programs occurring in structured prediction. We propose a new iterative update scheme for solving the Lagrangean dual and a perturbation technique for decoding primal solutions. For representing subproblems we follow Lange et al. (2021) and use binary decision diagrams (BDDs). Our primal and dual algorithms require little synchronization between subproblems and optimization over BDDs needs only elementary operations without complicated control flow. This allows us to exploit the parallelism offered by GPUs for all components of our method. We present experimental results on combinatorial problems from MAP inference for Markov Random Fields, quadratic assignment and cell tracking for developmental biology. Our highly parallel GPU implementation improves upon the running times of the algorithms from Lange et al. (2021) by up to an order of magnitude. In particular, we come close to or outperform some state-of-the-art specialized heuristics while being problem agnostic. Our implementation is available at https://github.com/LPMP/BDD.

==> figures/logs/flywing_100_1_bdd_cpu.csv <==
0, -131676467.3, 0.275 
1, -121187997.5, 0.566 
2, -116096527.3, 0.656 
3, -113312084.9, 0.745 
4, -111671315.5, 0.939 
5, -110633601.2, 1.082 
6, -109913907.4, 1.139 
7, -109362513.2, 1.203 
8, -108911791.6, 1.267 
9, -108528830.6, 1.327 
10, -108195699.2, 1.388 
11, -107900876.6, 1.45 
12, -107636561, 1.515 
13, -107397516.9, 1.574 
14, -107179557.7, 1.635 
15, -106979201.7, 1.683 
16, -106794175.6, 1.726 
17, -106622752.3, 1.769 
18, -106463330.2, 1.812 
19, -106314541.9, 1.856 
20, -106175302.8, 1.9 
21, -106044684.5, 1.945 
22, -105921945.7, 1.989 
23, -105806333.6, 2.038 
24, -105697172.7, 2.082 
25, -105593989.9, 2.126 
26, -105496435.2, 2.175 
27, -105403914.6, 2.218 
28, -105316101, 2.264 
29, -105232627.8, 2.306 
30, -105153153.5, 2.347 
31, -105077421.7, 2.389 
32, -105005141.1, 2.43 
33, -104936136.1, 2.475 
34, -104870129.2, 2.518 
35, -104806987.7, 2.567 
36, -104746446.9, 2.619 
37, -104688397.8, 2.661 
38, -104632731.4, 2.702 
39, -104579240.5, 2.745 
40, -104527791.9, 2.786 
41, -104478277, 2.828 
42, -104430537.7, 2.879 
43, -104384506.9, 2.922 
44, -104340130.6, 2.965 
45, -104297284, 3.007 
46, -104255853.6, 3.048 
47, -104215766.5, 3.093 
48, -104176982.9, 3.137 
49, -104139442.7, 3.179 
50, -104103104.6, 3.221 
51, -104067959.8, 3.265 
52, -104033887.8, 3.315 
53, -104000844.5, 3.357 
54, -103968786.1, 3.4 
55, -103937643.2, 3.441 
56, -103907365.3, 3.503 
57, -103877910.1, 3.567 
58, -103849260.7, 3.63 
59, -103821368.9, 3.691 
60, -103794226, 3.75 
61, -103767822.4, 3.814 
62, -103742111.2, 3.875 
63, -103717053.5, 3.941 
64, -103692627.3, 4.004 
65, -103668806.2, 4.062 
66, -103645583.5, 4.111 
67, -103622930.9, 4.152 
68, -103600824.7, 4.194 
69, -103579232.1, 4.236 
70, -103558139.3, 4.282 
71, -103537534.5, 4.325 
72, -103517389.7, 4.374 
73, -103497711.5, 4.415 
74, -103478471.4, 4.463 
75, -103459659.6, 4.517 
76, -103441274, 4.565 
77, -103423283.8, 4.606 
78, -103405680.1, 4.648 
79, -103388465.4, 4.691 
80, -103371603.3, 4.732 
81, -103355081.2, 4.777 
82, -103338892.2, 4.819 
83, -103323034.7, 4.861 
84, -103307497, 4.902 
85, -103292276.5, 4.944 
86, -103277351.4, 4.985 
87, -103262723.7, 5.041 
88, -103248369.7, 5.089 
89, -103234295.4, 5.131 
90, -103220480.4, 5.172 
91, -103206928.4, 5.214 
92, -103193626.5, 5.256 
93, -103180573.1, 5.313 
94, -103167761.7, 5.375 
95, -103155173.4, 5.425 
96, -103142803.5, 5.475 
97, -103130653.7, 5.52 
98, -103118717.6, 5.564 
99, -103106984.6, 5.621 
100, -103095446.3, 5.659 
101, -103084105.9, 5.695 
102, -103072956.9, 5.737 
103, -103062008.2, 5.773 
104, -103051254.9, 5.811 
105, -103040690.9, 5.847 
106, -103030319.9, 5.891 
107, -103020135, 5.929 
108, -103010114.3, 5.967 
109, -103000251, 6.003 
110, -102990545.9, 6.039 
111, -102980996.7, 6.076 
112, -102971604, 6.117 
113, -102962365.1, 6.153 
114, -102953269.5, 6.189 
115, -102944316.3, 6.224 
116, -102935503.4, 6.261 
117, -102926825.4, 6.299 
118, -102918276.9, 6.336 
119, -102909857.6, 6.374 
120, -102901568.2, 6.413 
121, -102893401.1, 6.451 
122, -102885348.6, 6.496 
123, -102877410.9, 6.533 
124, -102869595.5, 6.572 
125, -102861895.6, 6.612 
126, -102854311.3, 6.65 
127, -102846841.7, 6.687 
128, -102839486.5, 6.728 
129, -102832241.6, 6.765 
130, -102825095.3, 6.803 
131, -102818047, 6.841 
132, -102811096.7, 6.878 
133, -102804240, 6.915 
134, -102797474.8, 6.956 
135, -102790803.8, 6.993 
136, -102784227.6, 7.031 
137, -102777745.6, 7.087 
138, -102771353.2, 7.141 
139, -102765044.9, 7.203 
140, -102758821.9, 7.263 
141, -102752682.4, 7.319 
142, -102746626.7, 7.379 
143, -102740648.2, 7.424 
144, -102734746.1, 7.464 
145, -102728917.4, 7.505 
146, -102723162.7, 7.543 
147, -102717479.7, 7.58 
148, -102711869, 7.627 
149, -102706329.9, 7.666 
150, -102700859.6, 7.704 
151, -102695456.4, 7.744 
152, -102690122.8, 7.782 
153, -102684859.3, 7.952 
154, -102679664.9, 8.546 
155, -102674535.3, 8.61 
156, -102669467.7, 8.666 
157, -102664460.4, 8.712 
158, -102659515.1, 8.76 
159, -102654631.5, 8.821 
160, -102649802.7, 8.878 
161, -102645028.8, 8.943 
162, -102640310.4, 9.009 
163, -102635646.9, 9.072 
164, -102631035.1, 9.133 
165, -102626472.7, 9.197 
166, -102621961.2, 9.259 
167, -102617501, 9.315 
168, -102613090.6, 9.374 
169, -102608726.9, 9.436 
170, -102604409.1, 9.502 
171, -102600135.5, 9.559 
172, -102595906.8, 9.602 
173, -102591726.7, 9.647 
174, -102587594.6, 9.69 
175, -102583507.2, 9.736 
176, -102579462.4, 9.781 
177, -102575459.9, 9.827 
178, -102571499.3, 9.872 
179, -102567580.5, 9.916 
180, -102563705.2, 9.959 
181, -102559868.1, 10.005 
182, -102556068.9, 10.049 
183, -102552307.5, 10.092 
184, -102548584.5, 10.137 
185, -102544898.8, 10.182 
186, -102541250.4, 10.228 
187, -102537640.2, 10.275 
188, -102534067.1, 10.317 
189, -102530529.1, 10.357 
190, -102527028.5, 10.416 
191, -102523562, 10.474 
192, -102520128.5, 10.534 
193, -102516729.1, 10.597 
194, -102513365.4, 10.664 
195, -102510035.1, 10.726 
196, -102506737, 10.795 
197, -102503472, 10.858 
198, -102500240.5, 10.923 
199, -102497040.5, 10.983 
200, -102493871.7, 11.042 
201, -102490732.6, 11.103 
202, -102487623.1, 11.163 
203, -102484545.3, 11.216 
204, -102481498.6, 11.279 
205, -102478481.1, 11.337 
206, -102475489.9, 11.402 
207, -102472526.8, 11.465 
208, -102469592.1, 11.543 
209, -102466683.9, 11.607 
210, -102463801, 11.681 
211, -102460942.1, 11.747 
212, -102458108.3, 11.81 
213, -102455299.1, 11.888 
214, -102452515.7, 11.955 
215, -102449755.8, 12.017 
216, -102447021.4, 12.078 
217, -102444310.3, 12.142 
218, -102441621.1, 12.203 
219, -102438956, 12.274 
220, -102436314.1, 12.335 
221, -102433694.6, 12.394 
222, -102431099.2, 12.458 
223, -102428530.3, 12.522 
224, -102425983.6, 12.583 
225, -102423457.9, 12.642 
226, -102420951.9, 12.703 
227, -102418466, 12.766 
228, -102416000.1, 12.831 
229, -102413554.7, 12.89 
230, -102411130.6, 12.95 
231, -102408725.8, 13.012 
232, -102406340, 13.075 
233, -102403974.2, 13.139 
234, -102401627, 13.204 
235, -102399298.2, 13.259 
236, -102396989.2, 13.323 
237, -102394697.9, 13.386 
238, -102392425.7, 13.453 
239, -102390171.4, 13.511 
240, -102387934.4, 13.574 
241, -102385714.6, 13.633 
242, -102383511.6, 13.701 
243, -102381326.9, 13.768 
244, -102379159.5, 13.832 
245, -102377007.9, 13.893 
246, -102374873, 13.951 
247, -102372754.8, 14.02 
248, -102370653.3, 14.083 
249, -102368567.5, 14.151 
250, -102366497.5, 14.214 
251, -102364445, 14.283 
252, -102362409.2, 14.356 
253, -102360391.2, 14.422 
254, -102358389.1, 14.485 
255, -102356402.2, 14.564 
256, -102354430, 14.632 
257, -102352472.3, 14.703 
258, -102350529.2, 14.779 
259, -102348599.8, 14.846 
260, -102346683.7, 14.915 
261, -102344781.1, 14.986 
262, -102342892.6, 15.052 
263, -102341018.4, 15.189 
264, -102339158.7, 15.252 
265, -102337312.6, 15.515 
266, -102335480, 15.925 
267, -102333660.2, 16.01 
268, -102331852.8, 16.074 
269, -102330057.4, 16.143 
270, -102328274.8, 16.208 
271, -102326504.1, 16.272 
272, -102324747.3, 16.339 
273, -102323005.5, 16.402 
274, -102321276.8, 16.466 
275, -102319560.3, 16.534 
276, -102317856.3, 16.6 
277, -102316165.2, 16.674 
278, -102314486.1, 16.74 
279, -102312819.1, 16.804 
280, -102311163.2, 16.868 
281, -102309518.8, 16.936 
282, -102307886.8, 17 
283, -102306266, 17.067 
284, -102304657.9, 17.132 
285, -102303059.9, 17.193 
286, -102301472.1, 17.26 
287, -102299894.7, 17.336 
288, -102298327.6, 17.393 
289, -102296771.8, 17.45 
290, -102295226.1, 17.513 
291, -102293690.5, 17.577 
292, -102292165.2, 17.64 
293, -102290651.1, 17.71 
294, -102289147.8, 17.77 
295, -102287654.4, 17.835 
296, -102286170.1, 17.908 
297, -102284695, 17.971 
298, -102283229.6, 18.034 
299, -102281775.2, 18.097 
300, -102280331, 18.159 
301, -102278896.3, 18.222 
302, -102277471.5, 18.29 
303, -102276058.7, 18.355 
304, -102274655.8, 18.422 
305, -102273262.2, 18.488 
306, -102271878.3, 18.552 
307, -102270504.1, 18.616 
308, -102269138.9, 18.682 
309, -102267782.4, 18.745 
310, -102266434.6, 18.809 
311, -102265095.3, 18.875 
312, -102263764.6, 18.94 
313, -102262441.8, 19.003 
314, -102261127.2, 19.067 
315, -102259820.9, 19.128 
316, -102258522.3, 19.191 
317, -102257231.7, 19.254 
318, -102255949, 19.322 
319, -102254673.2, 19.391 
320, -102253405.2, 19.46 
321, -102252145.3, 19.522 
322, -102250892.9, 19.586 
323, -102249648, 19.649 
324, -102248411.4, 19.714 
325, -102247183.9, 19.783 
326, -102245964.7, 19.851 
327, -102244753.3, 19.915 
328, -102243549.6, 19.979 
329, -102242353.1, 20.046 
330, -102241163.8, 20.111 
331, -102239981.2, 20.173 
332, -102238805.7, 20.239 
333, -102237636.9, 20.301 
334, -102236474.7, 20.366 
335, -102235318.5, 20.433 
336, -102234168.4, 20.494 
337, -102233025.6, 20.555 
338, -102231890.5, 20.632 
339, -102230762.8, 20.692 
340, -102229641.6, 20.756 
341, -102228526.6, 20.825 
342, -102227417.5, 20.892 
343, -102226315.1, 20.956 
344, -102225220.5, 21.018 
345, -102224131.8, 21.086 
346, -102223050.3, 21.15 
347, -102221974.9, 21.212 
348, -102220906.2, 21.275 
349, -102219844.9, 21.346 
350, -102218789.6, 21.408 
351, -102217741, 21.479 
352, -102216699.1, 21.544 
353, -102215663, 21.608 
354, -102214633.8, 21.677 
355, -102213611.1, 21.747 
356, -102212594.7, 21.814 
357, -102211584.3, 21.878 
358, -102210579.7, 21.946 
359, -102209580.3, 22.011 
360, -102208586.1, 22.078 
361, -102207596.7, 22.152 
362, -102206612.2, 22.22 
363, -102205633.1, 22.293 
364, -102204659.5, 22.366 
365, -102203692.1, 22.436 
366, -102202730.2, 22.507 
367, -102201773.6, 22.577 
368, -102200822.4, 22.643 
369, -102199876.2, 22.706 
370, -102198935.3, 22.77 
371, -102198000.4, 22.837 
372, -102197071.1, 22.904 
373, -102196147.6, 22.969 
374, -102195229.4, 23.032 
375, -102194316.4, 23.1 
376, -102193408.2, 23.166 
377, -102192505.9, 23.232 
378, -102191608.5, 23.298 
379, -102190716.2, 23.365 
380, -102189828.7, 23.431 
381, -102188945.7, 23.498 
382, -102188067.4, 23.559 
383, -102187194.3, 23.624 
384, -102186326.7, 23.689 
385, -102185464.2, 23.755 
386, -102184606.7, 23.821 
387, -102183754.1, 23.889 
388, -102182906.8, 23.954 
389, -102182063.9, 24.022 
390, -102181225.8, 24.087 
391, -102180392.5, 24.154 
392, -102179563.9, 24.217 
393, -102178738.9, 24.282 
394, -102177918, 24.346 
395, -102177101.4, 24.411 
396, -102176289.3, 24.476 
397, -102175480.9, 24.543 
398, -102174676.8, 24.608 
399, -102173876.8, 24.675 
400, -102173080.5, 24.739 
401, -102172287.6, 24.806 
402, -102171498.3, 24.872 
403, -102170712.8, 24.941 
404, -102169930.9, 25.006 
405, -102169152.6, 25.07 
406, -102168378.3, 25.135 
407, -102167607.5, 25.196 
408, -102166840, 25.261 
409, -102166076.3, 25.319 
410, -102165316.4, 25.378 
411, -102164560, 25.445 
412, -102163807.4, 25.695 
413, -102163058.5, 25.767 
414, -102162313.3, 25.836 
415, -102161572, 25.903 
416, -102160834.7, 25.968 
417, -102160101.9, 26.03 
418, -102159372.9, 26.096 
419, -102158647.1, 26.157 
420, -102157924.7, 26.226 
421, -102157207.3, 26.295 
422, -102156494.2, 26.364 
423, -102155784.7, 26.432 
424, -102155078.3, 26.494 
425, -102154375.2, 26.558 
426, -102153676.2, 26.623 
427, -102152981.2, 26.686 
428, -102152289.5, 26.749 
429, -102151601.8, 26.817 
430, -102150917.4, 26.882 
431, -102150236, 26.946 
432, -102149557.6, 27.011 
433, -102148882.4, 27.075 
434, -102148210.6, 27.138 
435, -102147541.9, 27.199 
436, -102146876.2, 27.261 
437, -102146213.8, 27.328 
438, -102145554.4, 27.394 
439, -102144898.2, 27.459 
440, -102144245.1, 27.522 
441, -102143595.2, 27.592 
442, -102142949, 27.655 
443, -102142305.7, 27.711 
444, -102141665.2, 27.77 
445, -102141027.2, 27.834 
446, -102140392.2, 27.891 
447, -102139759.8, 27.947 
448, -102139130.2, 28.011 
449, -102138503.6, 28.076 
450, -102137880.1, 28.134 
451, -102137259.8, 28.195 
452, -102136642.4, 28.251 
453, -102136027.9, 28.31 
454, -102135416.3, 28.372 
455, -102134807.6, 28.431 
456, -102134201.7, 28.49 
457, -102133598.1, 28.548 
458, -102132997.3, 28.603 
459, -102132399.8, 28.662 
460, -102131804.9, 28.719 
461, -102131212.9, 28.781 
462, -102130623.8, 29.077 
463, -102130037.5, 29.178 
464, -102129454.7, 29.366 
465, -102128874.6, 30.089 
466, -102128297, 30.147 
467, -102127721.9, 30.199 
468, -102127149.5, 30.267 
469, -102126579.7, 30.32 
470, -102126012.7, 30.764 
471, -102125448.1, 30.831 
472, -102124885.9, 30.894 
473, -102124326, 30.95 
474, -102123768.5, 31.004 
475, -102123213.4, 31.059 
476, -102122660.5, 31.117 
477, -102122109.9, 31.184 
478, -102121561.6, 31.245 
479, -102121015.7, 31.309 
480, -102120472, 31.369 
481, -102119930.6, 31.437 
482, -102119391.5, 31.496 
483, -102118855.3, 31.561 
484, -102118321.9, 31.631 
485, -102117791, 31.699 
486, -102117263, 31.767 
487, -102116737.9, 31.828 
488, -102116215.2, 31.89 
489, -102115695.3, 31.947 
490, -102115178.4, 32.007 
491, -102114664.1, 32.066 
492, -102114152.2, 32.127 
493, -102113643.1, 32.187 
494, -102113136.6, 32.243 
495, -102112632, 32.3 
496, -102112129.8, 32.36 
497, -102111629.8, 32.415 
498, -102111132.3, 32.475 
499, -102110637.3, 32.534 
500, -102110144.8, 32.595 
501, -102109654.7, 32.655 
502, -102109167.3, 32.711 
503, -102108681.9, 32.774 
504, -102108199, 32.842 
505, -102107718.3, 32.9 
506, -102107239.6, 32.962 
507, -102106762.9, 33.021 
508, -102106288.4, 33.082 
509, -102105815.8, 33.144 
510, -102105345.4, 33.203 
511, -102104876.9, 33.264 
512, -102104411.5, 33.32 
513, -102103948.7, 33.381 
514, -102103488.3, 33.441 
515, -102103030, 33.499 
516, -102102574, 33.559 
517, -102102119.7, 33.619 
518, -102101667.3, 33.671 
519, -102101217, 33.732 
520, -102100768.3, 33.787 
521, -102100321.6, 33.862 
522, -102099876.8, 33.924 
523, -102099434.1, 33.982 
524, -102098993, 34.039 
525, -102098553.8, 34.101 
526, -102098116.4, 34.159 
527, -102097680.9, 34.218 
528, -102097247.2, 34.282 
529, -102096816.1, 34.35 
530, -102096386.7, 34.416 
531, -102095959.4, 34.485 
532, -102095533.7, 34.553 
533, -102095109.5, 34.623 
534, -102094687, 34.688 
535, -102094266.4, 34.759 
536, -102093847.5, 34.826 
537, -102093430.5, 34.899 
538, -102093015.4, 34.968 
539, -102092601.9, 35.042 
540, -102092190, 35.147 
541, -102091779.6, 35.216 
542, -102091370.9, 35.696 
543, -102090964, 36.036 
544, -102090558.7, 36.123 
545, -102090155.3, 36.185 
546, -102089753.6, 36.251 
547, -102089353.3, 36.317 
548, -102088954.5, 36.379 
549, -102088557.3, 36.446 
550, -102088161.4, 36.51 
551, -102087767.1, 36.575 
552, -102087374.4, 36.639 
553, -102086983.1, 36.702 
554, -102086593.1, 36.769 
555, -102086205, 36.836 
556, -102085818.4, 36.901 
557, -102085433.5, 36.97 
558, -102085049.7, 37.035 
559, -102084667.3, 37.101 
560, -102084286.2, 37.164 
561, -102083906.6, 37.228 
562, -102083528.2, 37.292 
563, -102083151.1, 37.355 
564, -102082775.1, 37.421 
565, -102082400.3, 37.488 
566, -102082027, 37.557 
567, -102081654.9, 37.622 
568, -102081284.2, 37.686 
569, -102080914.8, 37.75 
570, -102080546.8, 37.809 
571, -102080180.4, 37.87 
572, -102079815.5, 37.933 
573, -102079451.8, 38.001 
574, -102079089.4, 38.068 
575, -102078728.9, 38.13 
576, -102078370.1, 38.189 
577, -102078012.4, 38.248 
578, -102077656.1, 38.314 
579, -102077300.9, 38.379 
580, -102076946.8, 38.445 
581, -102076594, 38.509 
582, -102076242.2, 38.574 
583, -102075891.6, 38.637 
584, -102075542.3, 38.694 
585, -102075194.2, 38.754 
586, -102074847.4, 38.812 
587, -102074501.7, 38.873 
588, -102074157.1, 38.923 
589, -102073813.5, 38.972 
590, -102073470.9, 39.022 
591, -102073129.9, 39.079 
592, -102072790, 39.137 
593, -102072451.2, 39.206 
594, -102072113.6, 39.273 
595, -102071777, 39.331 
596, -102071441.3, 39.383 
597, -102071106.8, 39.44 
598, -102070773.6, 39.491 
599, -102070441.2, 39.543 
600, -102070109.8, 39.597 
601, -102069779.4, 39.654 
602, -102069449.9, 39.707 
603, -102069121.8, 39.758 
604, -102068794.8, 39.815 
605, -102068469.1, 39.871 
606, -102068144.6, 39.929 
607, -102067821.1, 40.365 
608, -102067498.5, 40.42 
609, -102067177.2, 40.491 
610, -102066857.1, 40.552 
611, -102066538.2, 40.608 
612, -102066220.4, 40.673 
613, -102065903.4, 40.727 
614, -102065587.1, 40.783 
615, -102065272, 40.842 
616, -102064957.7, 40.902 
617, -102064644.9, 40.957 
618, -102064333.2, 41.021 
619, -102064022.4, 41.077 
620, -102063712.6, 41.147 
621, -102063403.8, 41.207 
622, -102063096.3, 41.267 
623, -102062789.8, 41.321 
624, -102062484.5, 41.375 
625, -102062180.3, 41.431 
626, -102061876.9, 41.482 
627, -102061574.6, 41.543 
628, -102061273.2, 41.584 
629, -102060972.5, 41.62 
630, -102060672.7, 41.656 
631, -102060373.7, 41.699 
632, -102060076.3, 41.735 
633, -102059779.7, 41.771 
634, -102059484.1, 41.806 
635, -102059189.5, 41.843 
636, -102058895.5, 41.878 
637, -102058602.5, 41.914 
638, -102058310.3, 41.951 
639, -102058019.2, 41.986 
640, -102057729, 42.024 
641, -102057439.7, 42.059 
642, -102057151.3, 42.094 
643, -102056863.8, 42.132 
644, -102056577, 42.167 
645, -102056291.7, 42.202 
646, -102056007.5, 42.238 
647, -102055724.2, 42.275 
648, -102055441.8, 42.311 
649, -102055160.6, 42.349 
650, -102054880.3, 42.384 
651, -102054601.1, 42.421 
652, -102054322.9, 42.459 
653, -102054045.5, 42.496 
654, -102053769.1, 42.532 
655, -102053493.6, 42.572 
656, -102053219.2, 42.607 
657, -102052945.8, 42.644 
658, -102052673.2, 42.684 
659, -102052401.8, 42.72 
660, -102052131.3, 42.757 
661, -102051862, 42.792 
662, -102051593.7, 42.829 
663, -102051326, 42.865 
664, -102051059.1, 42.901 
665, -102050792.9, 42.938 
666, -102050527.2, 42.974 
667, -102050262.2, 43.01 
668, -102049998.1, 43.046 
669, -102049734.7, 43.083 
670, -102049472, 43.122 
671, -102049210, 43.159 
672, -102048948.8, 43.195 
673, -102048688.3, 43.231 
674, -102048428.3, 43.268 
675, -102048169.1, 43.303 
676, -102047910.5, 43.341 
677, -102047652.3, 43.377 
678, -102047394.9, 43.413 
679, -102047138.3, 43.451 
680, -102046882.3, 43.486 
681, -102046627, 43.523 
682, -102046372.6, 43.558 
683, -102046118.7, 43.596 
684, -102045865.6, 43.632 
685, -102045613.1, 43.668 
686, -102045361.5, 43.705 
687, -102045110.8, 43.741 
688, -102044860.8, 43.778 
689, -102044611.4, 43.813 
690, -102044362.6, 43.848 
691, -102044114.7, 43.882 
692, -102043867.5, 43.919 
693, -102043621, 43.955 
694, -102043375.3, 43.991 
695, -102043130.3, 44.027 
696, -102042886, 44.065 
697, -102042642.5, 44.101 
698, -102042399.9, 44.137 
699, -102042158.1, 44.174 
700, -102041917.2, 44.208 
701, -102041677.2, 44.243 
702, -102041437.8, 44.279 
703, -102041198.9, 44.315 
704, -102040960.7, 44.353 
705, -102040723.2, 44.389 
706, -102040486.4, 44.439 
707, -102040250.4, 44.502 
708, -102040015, 44.558 
709, -102039780.2, 44.618 
710, -102039545.9, 44.675 
711, -102039312.4, 44.743 
712, -102039079.5, 44.801 
713, -102038847.4, 44.859 
714, -102038616.1, 44.915 
715, -102038385.6, 44.969 
716, -102038155.9, 45.012 
717, -102037926.6, 45.048 
718, -102037698.5, 45.085 
719, -102037470.9, 45.121 
720, -102037244, 45.158 
721, -102037017.9, 45.195 
722, -102036792.3, 45.231 
723, -102036567.6, 45.266 
724, -102036343.5, 45.302 
725, -102036120.3, 45.338 
726, -102035897.7, 45.373 
727, -102035675.8, 45.409 
728, -102035454.3, 45.445 
729, -102035233.5, 45.481 
730, -102035013.4, 45.519 
731, -102034794, 45.563 
732, -102034575.1, 45.601 
733, -102034356.7, 45.64 
734, -102034139.1, 45.676 
735, -102033922.3, 45.711 
736, -102033706.1, 45.746 
737, -102033490.3, 45.782 
738, -102033275.2, 45.818 
739, -102033060.6, 45.854 
740, -102032846.6, 45.891 
741, -102032633, 45.929 
742, -102032420.2, 45.966 
743, -102032207.8, 46.002 
744, -102031996, 46.061 
745, -102031784.6, 46.134 
746, -102031573.8, 46.203 
747, -102031363.5, 46.263 
748, -102031153.7, 46.323 
749, -102030944.5, 46.381 
750, -102030735.9, 46.444 
751, -102030527.9, 46.515 
752, -102030320.4, 46.581 
753, -102030113.3, 46.639 
754, -102029907.1, 46.691 
755, -102029701.6, 46.743 
756, -102029496.9, 46.802 
757, -102029292.6, 46.855 
758, -102029088.8, 46.903 
759, -102028885.7, 46.965 
760, -102028683.1, 47.015 
761, -102028481, 47.069 
762, -102028279.5, 47.123 
763, -102028078.5, 47.181 
764, -102027877.8, 47.235 
765, -102027677.7, 47.291 
766, -102027478.3, 47.343 
767, -102027279.2, 47.395 
768, -102027081, 47.451 
769, -102026883.1, 47.505 
770, -102026685.9, 47.563 
771, -102026489.1, 47.615 
772, -102026292.9, 47.667 
773, -102026097.2, 47.709 
774, -102025902, 47.746 
775, -102025707.6, 47.784 
776, -102025513.7, 47.825 
777, -102025320.3, 47.86 
778, -102025127.6, 47.898 
779, -102024935.6, 47.941 
780, -102024744.1, 47.979 
781, -102024553.3, 48.015 
782, -102024363.1, 48.059 
783, -102024173.3, 48.115 
784, -102023983.9, 48.167 
785, -102023795, 48.205 
786, -102023606.4, 48.24 
787, -102023418.4, 48.276 
788, -102023230.8, 48.313 
789, -102023043.6, 48.349 
790, -102022856.9, 48.384 
791, -102022670.6, 48.429 
792, -102022484.6, 48.49 
793, -102022299.3, 48.553 
794, -102022114.7, 48.619 
795, -102021930.9, 48.694 
796, -102021747.6, 48.749 
797, -102021564.8, 48.812 
798, -102021382.5, 48.878 
799, -102021200.6, 48.946 
800, -102021019.2, 49.02 
801, -102020838.4, 49.071 
802, -102020657.9, 49.145 
803, -102020477.8, 49.213 
804, -102020298.1, 49.281 
805, -102020118.8, 49.347 
806, -102019939.8, 49.413 
807, -102019761.4, 49.48 
808, -102019583.8, 49.545 
809, -102019406.9, 49.609 
810, -102019230.5, 49.675 
811, -102019054.5, 49.75 
812, -102018879, 49.813 
813, -102018703.8, 49.878 
814, -102018529, 49.939 
815, -102018354.6, 50.001 
816, -102018180.7, 50.068 
817, -102018007.3, 50.132 
818, -102017834.6, 50.188 
819, -102017662.3, 50.25 
820, -102017490.7, 50.327 
821, -102017319.6, 50.395 
822, -102017149.1, 50.46 
823, -102016979.1, 50.522 
824, -102016809.7, 50.583 
825, -102016640.8, 50.653 
826, -102016472.6, 50.719 
827, -102016304.8, 50.786 
828, -102016137.5, 50.851 
829, -102015970.5, 50.915 
830, -102015803.7, 50.972 
831, -102015637.4, 51.036 
832, -102015471.5, 51.102 
833, -102015306.1, 51.171 
834, -102015141.2, 51.218 
835, -102014976.6, 51.282 
836, -102014812.3, 51.335 
837, -102014648.4, 51.39 
838, -102014485.2, 51.453 
839, -102014322.5, 51.515 
840, -102014160.2, 51.58 
841, -102013998.1, 51.644 
842, -102013836.6, 51.708 
843, -102013675.4, 51.769 
844, -102013514.6, 51.831 
845, -102013354.4, 51.89 
846, -102013194.5, 51.952 
847, -102013034.9, 52.016 
848, -102012875.5, 52.082 
849, -102012716.8, 52.146 
850, -102012558.6, 52.207 
851, -102012400.9, 52.263 
852, -102012243.9, 52.323 
853, -102012087.1, 52.378 
854, -102011930.6, 52.442 
855, -102011774.4, 52.502 
856, -102011618.6, 52.566 
857, -102011463, 52.623 
858, -102011307.9, 52.685 
859, -102011153, 52.743 
860, -102010998.5, 52.802 
861, -102010844.4, 52.863 
862, -102010690.5, 52.919 
863, -102010536.9, 52.978 
864, -102010383.7, 53.051 
865, -102010230.8, 53.114 
866, -102010078.4, 53.181 
867, -102009926.2, 53.248 
868, -102009774.3, 53.313 
869, -102009622.8, 53.378 
870, -102009471.6, 53.439 
871, -102009320.8, 53.501 
872, -102009170.2, 53.562 
873, -102009020, 53.627 
874, -102008870.3, 53.692 
875, -102008720.9, 53.759 
876, -102008571.9, 53.826 
877, -102008423.2, 53.892 
878, -102008274.7, 53.956 
879, -102008126.5, 54.02 
880, -102007978.7, 54.084 
881, -102007831, 54.146 
882, -102007684, 54.206 
883, -102007537.5, 54.275 
884, -102007391.4, 54.339 
885, -102007245.8, 54.395 
886, -102007100.3, 54.458 
887, -102006955.3, 54.515 
888, -102006810.6, 54.582 
889, -102006666.2, 54.648 
890, -102006522.2, 54.71 
891, -102006378.3, 54.774 
892, -102006234.9, 54.837 
893, -102006091.9, 54.902 
894, -102005949.5, 54.965 
895, -102005807.6, 55.03 
896, -102005666, 55.096 
897, -102005524.8, 55.161 
898, -102005384, 55.222 
899, -102005243.4, 55.286 
900, -102005103.1, 55.35 
901, -102004963, 55.415 
902, -102004823.3, 55.485 
903, -102004683.7, 55.549 
904, -102004544.3, 55.613 
905, -102004405.5, 55.677 
906, -102004266.8, 55.743 
907, -102004128.4, 55.808 
908, -102003990.2, 55.872 
909, -102003852.3, 55.939 
910, -102003714.7, 56.002 
911, -102003577.4, 56.061 
912, -102003440.4, 56.13 
913, -102003303.5, 56.193 
914, -102003167, 56.261 
915, -102003030.7, 56.328 
916, -102002894.8, 56.395 
917, -102002759.1, 56.462 
918, -102002623.6, 56.542 
919, -102002488.5, 56.605 
920, -102002353.7, 56.675 
921, -102002218.9, 56.738 
922, -102002084.5, 56.801 
923, -102001950.3, 56.865 
924, -102001816.6, 56.93 
925, -102001683.1, 56.988 
926, -102001549.8, 57.052 
927, -102001416.6, 57.114 
928, -102001283.7, 57.178 
929, -102001151, 57.242 
930, -102001018.7, 57.306 
931, -102000886.5, 57.372 
932, -102000754.7, 57.433 
933, -102000623.1, 57.497 
934, -102000491.7, 57.559 
935, -102000360.6, 57.625 
936, -102000229.6, 57.69 
937, -102000098.9, 57.757 
938, -101999968.3, 57.822 
939, -101999838.1, 57.882 
940, -101999708, 57.945 
941, -101999578.1, 58.013 
942, -101999448.5, 58.078 
943, -101999319.2, 58.141 
944, -101999190.2, 58.215 
945, -101999061.3, 58.277 
946, -101998932.8, 58.338 
947, -101998804.5, 58.406 
948, -101998676.4, 58.472 
949, -101998548.6, 58.541 
950, -101998421.1, 58.61 
951, -101998293.9, 58.679 
952, -101998166.9, 58.746 
953, -101998040.1, 58.813 
954, -101997913.2, 58.881 
955, -101997786.7, 58.95 
956, -101997660.4, 59.014 
957, -101997534.3, 59.082 
958, -101997408.2, 59.149 
959, -101997282.5, 59.215 
960, -101997157, 59.283 
961, -101997031.6, 59.352 
962, -101996906.3, 59.419 
963, -101996781.4, 59.487 
964, -101996656.7, 59.547 
965, -101996532.1, 59.611 
966, -101996407.8, 59.677 
967, -101996283.7, 59.743 
968, -101996159.9, 59.811 
969, -101996036.1, 59.878 
970, -101995912.7, 59.944 
971, -101995789.4, 60.009 
972, -101995666.4, 60.074 
973, -101995543.8, 60.139 
974, -101995421.2, 60.221 
975, -101995298.9, 60.282 
976, -101995176.9, 60.35 
977, -101995055.2, 60.419 
978, -101994933.8, 60.483 
979, -101994812.5, 60.549 
980, -101994691.3, 60.618 
981, -101994571.1, 60.685 
982, -101994451.4, 60.753 
983, -101994332, 60.819 
984, -101994213.1, 60.884 
985, -101994094.5, 60.952 
986, -101993975.9, 61.015 
987, -101993857.8, 61.081 
988, -101993739.9, 61.144 
989, -101993622.5, 61.213 
990, -101993505.3, 61.274 
991, -101993388.3, 61.337 
992, -101993271.6, 61.408 
993, -101993155.1, 61.476 
994, -101993038.8, 61.541 
995, -101992922.7, 61.606 
996, -101992806.9, 61.674 
997, -101992691.3, 61.74 
998, -101992576, 61.809 
999, -101992461.1, 61.879 
1000, -101992346.3, 61.942 
1001, -101992231.9, 62.006 
1002, -101992117.8, 62.069 
1003, -101992003.9, 62.133 
1004, -101991890.3, 62.199 
1005, -101991776.9, 62.263 
1006, -101991663.8, 62.322 
1007, -101991550.9, 62.386 
1008, -101991438.3, 62.452 
1009, -101991325.9, 62.517 
1010, -101991213.5, 62.581 
1011, -101991101.6, 62.647 
1012, -101990989.7, 62.716 
1013, -101990878.2, 62.78 
1014, -101990766.7, 62.849 
1015, -101990655.6, 62.914 
1016, -101990544.8, 62.981 
1017, -101990434.3, 63.048 
1018, -101990324.1, 63.106 
1019, -101990214.1, 63.173 
1020, -101990104.5, 63.24 
1021, -101989995.1, 63.311 
1022, -101989886, 63.378 
1023, -101989777.1, 63.446 
1024, -101989668.4, 63.513 
1025, -101989560, 63.581 
1026, -101989451.8, 63.648 
1027, -101989343.9, 63.714 
1028, -101989236.4, 63.778 
1029, -101989129.3, 63.842 
1030, -101989022.3, 63.906 
1031, -101988915.6, 63.972 
1032, -101988809.1, 64.039 
1033, -101988703, 64.097 
1034, -101988597, 64.155 
1035, -101988491.4, 64.218 
1036, -101988385.8, 64.283 
1037, -101988280.6, 64.348 
1038, -101988175.4, 64.406 
1039, -101988070.4, 64.471 
1040, -101987965.6, 64.537 
1041, -101987861, 64.603 
1042, -101987756.4, 64.668 
1043, -101987652.1, 64.731 
1044, -101987548.1, 64.794 
1045, -101987444.3, 64.86 
1046, -101987340.5, 64.922 
1047, -101987237.1, 64.986 
1048, -101987133.9, 65.052 
1049, -101987030.8, 65.116 
1050, -101986928, 65.182 
1051, -101986825.1, 65.247 
1052, -101986722.5, 65.311 
1053, -101986620.1, 65.377 
1054, -101986518, 65.438 
1055, -101986416.1, 65.502 


==> figures/logs/flywing_100_1_ct.csv <==
iteration, lb, ub, gap, time
25, -102503415.98798227, -100305710.0601663, 2.1440320014953613, 15.657554498
50, -102200294.09896499, -100513452.01635255, 1.650525689125061, 31.451742150000001
75, -102103406.66893564, -100663046.23012468, 1.4106879234313965, 47.085204617999999
100, -102057487.52050596, -100744281.44197059, 1.2867317199707031, 62.790675432
125, -102031229.50281079, -100811096.06088361, 1.1958431005477905, 78.477487311999994
150, -102013816.37097673, -100851265.35285105, 1.1396015882492065, 94.232500350999999
175, -102001703.88171384, -100895068.47844553, 1.0849184989929199, 109.949915817
200, -101992733.93390481, -100935714.61019558, 1.0363672971725464, 125.82816240299999
225, -101985978.74621226, -100960567.19769855, 1.0054436922073364, 141.49644459800001
250, -101980584.34382086, -100989101.14664395, 0.97222739458084106, 157.30377103500001
275, -101976175.5376398, -100999014.19179991, 0.95822513103485107, 172.97635096299999
300, -101972526.06397773, -101009392.47685277, 0.94450300931930542, 188.64022688599999
325, -101969423.06965293, -101009392.47685277, 0.94148868322372437, 204.35021696499999
350, -101966844.90000732, -101011386.53502984, 0.93702846765518188, 220.30423960799999
375, -101964647.66882569, -101035155.97436659, 0.91158229112625122, 236.077032554
400, -101962740.86906178, -101035155.97436659, 0.9097292423248291, 251.84123858699999
425, -101961091.30912249, -101035155.97436659, 0.90812617540359497, 267.78224154100002
450, -101959640.23190637, -101035155.97436659, 0.90671586990356445, 283.51186796299999
475, -101958368.34338194, -101035155.97436659, 0.90547972917556763, 299.26436844900002
500, -101957249.71013543, -101037408.58000456, 0.9021831750869751, 315.13914308099999
525, -101956258.55782194, -101037495.4558181, 0.90113455057144165, 330.81865480300002
550, -101955384.72157797, -101042944.25359975, 0.89494091272354126, 346.57938075099997
575, -101954605.96311672, -101042944.25359975, 0.8941839337348938, 362.23702642500001
600, -101953899.80678184, -101042944.25359975, 0.8934975266456604, 378.00213452999998
625, -101953255.93757188, -101042944.25359975, 0.89287161827087402, 393.810592321
650, -101952663.03982437, -101042944.25359975, 0.892295241355896, 409.700975653
675, -101952118.70635948, -101046316.98675555, 0.88845795392990112, 425.579154389
700, -101951612.81678708, -101046816.29577151, 0.88747644424438477, 441.356904042
725, -101951149.83393623, -101067100.1734248, 0.86713063716888428, 457.06875827099998
750, -101950718.70107576, -101067100.1734248, 0.86671143770217896, 472.90591853000001
775, -101950319.49560657, -101067100.1734248, 0.86632323265075684, 488.73411547699999
800, -101949948.95975275, -101068092.87645413, 0.86498922109603882, 504.62237289199999
825, -101949598.26464947, -101069206.12172575, 0.86355626583099365, 520.38410070800001
850, -101949265.2135177, -101069206.12172575, 0.86323237419128418, 536.153963342
875, -101948946.14967176, -101072081.38511825, 0.86010181903839111, 552.09757302900005
900, -101948643.74852325, -101078522.3635495, 0.85348993539810181, 567.71553617200004
925, -101948363.99047336, -101078997.93451886, 0.85275137424468994, 583.56569418200002
950, -101948106.34475711, -101079657.47048904, 0.85185384750366211, 599.50414455500004
975, -101947863.63694118, -101079657.47048904, 0.85161781311035156, 615.20651981100002
1000, -101947638.70505993, -101079657.47048904, 0.85139906406402588, 630.863317725
1025, -101947443.25558627, -101082959.35530227, 0.84797018766403198, 646.64558317800004
1050, -101947256.5152445, -101086586.08697453, 0.84423106908798218, 662.50471821099995
1075, -101947084.01969273, -101086586.08697453, 0.84406328201293945, 678.16928502200005
1100, -101946919.06154874, -101086586.08697453, 0.84390288591384888, 693.97937620499999
1125, -101946761.83153689, -101086586.08697453, 0.84374994039535522, 709.74377345899995
1150, -101946611.91885801, -101086586.08697453, 0.84360414743423462, 725.62866302800001
1175, -101946468.88092463, -101086586.08697453, 0.84346503019332886, 741.46591713400005
1200, -101946332.18743938, -101086586.08697453, 0.84333205223083496, 757.32022786499999
1225, -101946201.05078813, -101086586.08697453, 0.84320449829101562, 773.16596602499999
1250, -101946075.65054215, -101086586.08697453, 0.84308254718780518, 789.01059732900001
1275, -101945953.46543582, -101086586.08697453, 0.84296369552612305, 804.73402920900003
1300, -101945834.48825896, -101086586.08697453, 0.84284800291061401, 820.42976602700003
1325, -101945719.21817096, -101086586.08697453, 0.8427358865737915, 836.11651275300005
1350, -101945608.40095834, -101086586.08697453, 0.84262806177139282, 851.93116237300001
1375, -101945501.63126118, -101086586.08697453, 0.84252423048019409, 867.68997431599996
1400, -101945399.27149242, -101086586.08697453, 0.84242469072341919, 883.43919391400004
1425, -101945300.98380645, -101086586.08697453, 0.84232908487319946, 899.21472944899995
1450, -101945206.64511049, -101086586.08697453, 0.84223729372024536, 914.95451451899999
1475, -101945116.84109104, -101086586.08697453, 0.84214997291564941, 930.82547169500003
1500, -101945030.29066318, -101086586.08697453, 0.84206575155258179, 946.81948519900004
1525, -101944946.33570394, -101086586.08697453, 0.8419840931892395, 962.53495104000001
1550, -101944864.87631039, -101086586.08697453, 0.84190487861633301, 978.48872346600001
1575, -101944785.22975741, -101086586.08697453, 0.841827392578125, 994.32200142199997
1600, -101944708.27642886, -101086586.08697453, 0.84175252914428711, 1010.094658508
1625, -101944633.54876798, -101086586.08697453, 0.84167987108230591, 1025.924645991
1650, -101944560.90225448, -101086586.08697453, 0.84160923957824707, 1041.842857464
1675, -101944490.72249293, -101086586.08697453, 0.84154093265533447, 1057.6621124549999
1700, -101944422.68734485, -101086586.08697453, 0.84147477149963379, 1073.282791744
1725, -101944356.59048381, -101086586.08697453, 0.84141045808792114, 1088.937483016
1750, -101944292.63826729, -101086586.08697453, 0.84134829044342041, 1104.7370190619999
1775, -101944231.02838616, -101086586.08697453, 0.84128832817077637, 1120.3829789470001
1800, -101944170.55783734, -101086586.08697453, 0.84122955799102783, 1136.17648811
1825, -101944111.01995195, -101086586.08697453, 0.84117162227630615, 1152.063635752
1850, -101944051.41659017, -101086586.08697453, 0.8411136269569397, 1167.941460392
1875, -101943993.07919466, -101086586.08697453, 0.84105688333511353, 1183.9596243129999
1900, -101943938.15312941, -101086586.08697453, 0.84100347757339478, 1200.000850268
1925, -101943885.40269792, -101086586.08697453, 0.84095215797424316, 1215.916771655
1950, -101943834.21343704, -101086586.08697453, 0.84090238809585571, 1231.8321637429999
1975, -101943784.26310895, -101086586.08697453, 0.84085381031036377, 1247.7963057649999
2000, -101943735.61658294, -101086586.08697453, 0.84080648422241211, 1263.565879391
2025, -101943688.2539936, -101088729.47915852, 0.83865785598754883, 1279.340113877
2050, -101943641.98968823, -101088729.47915852, 0.83861285448074341, 1295.0853862240001
2075, -101943597.1005552, -101088729.47915852, 0.83856922388076782, 1310.8112690539999
2100, -101943553.53345661, -101088729.47915852, 0.83852684497833252, 1326.539150433
2125, -101943511.48449841, -101088729.47915852, 0.8384859561920166, 1342.306853071
2150, -101943470.99589862, -101088729.47915852, 0.83844655752182007, 1358.1466575049999
2175, -101943432.05289172, -101088729.47915852, 0.83840864896774292, 1374.0344216840001
2200, -101943394.47970197, -101088729.47915852, 0.83837211132049561, 1389.8627218250001
2225, -101943358.02817623, -101088729.47915852, 0.83833664655685425, 1405.67723959
2250, -101943322.58573128, -101088729.47915852, 0.83830219507217407, 1421.543042155
2275, -101943288.01050083, -101088729.47915852, 0.83826857805252075, 1437.3098126570001
2300, -101943254.28812912, -101088913.34049192, 0.83805537223815918, 1453.0035722550001
2325, -101943221.44137463, -101089421.46273357, 0.83752501010894775, 1468.84429673
2350, -101943189.12333481, -101089421.46273357, 0.83749359846115112, 1484.7253199459999
2375, -101943157.70880203, -101089421.46273357, 0.83746302127838135, 1500.5146080889999
2400, -101943126.98862298, -101089421.46273357, 0.83743315935134888, 1516.6162436510001
2425, -101943097.31439298, -101089421.46273357, 0.83740425109863281, 1532.6757699760001
2450, -101943068.67041418, -101089421.46273357, 0.83737641572952271, 1548.509142891
2475, -101943040.77063183, -101089421.46273357, 0.8373492956161499, 1564.7114501640001
2500, -101943013.4775205, -101089421.46273357, 0.83732271194458008, 1580.683885485
2525, -101942986.77728318, -101089421.46273357, 0.83729672431945801, 1596.783496392
2550, -101942960.52523498, -101089421.46273357, 0.83727121353149414, 1612.8473333750001
2575, -101942934.82345098, -101089421.46273357, 0.83724623918533325, 1628.8330580859999
2600, -101942909.83951581, -101089421.46273357, 0.83722192049026489, 1644.830421744
2625, -101942885.41033781, -101089421.46273357, 0.83719813823699951, 1660.8485928489999
2650, -101942861.37150022, -101090980.16327645, 0.83564579486846924, 1676.7120376
2675, -101942837.53243907, -101090980.16327645, 0.83562260866165161, 1692.803513717
2700, -101942813.92976987, -101091132.82134058, 0.83544987440109253, 1708.760616713
2725, -101942790.61978224, -101091132.82134058, 0.83542722463607788, 1724.826405327
2750, -101942767.55258392, -101091889.60551722, 0.83466237783432007, 1740.9861040359999
2775, -101942744.77315442, -101091889.60551722, 0.8346402645111084, 1756.88043141
2800, -101942722.36380218, -101092781.40986326, 0.8337436318397522, 1772.8288611349999
2825, -101942700.31774244, -101092781.40986326, 0.83372217416763306, 1788.8381953569999
2850, -101942678.61711891, -101092781.40986326, 0.83370107412338257, 1804.8412718290001
2875, -101942657.12357365, -101092781.40986326, 0.83368015289306641, 1820.645657027
2900, -101942635.96252809, -101092781.40986326, 0.8336595892906189, 1836.8864642410001
2925, -101942615.66935372, -101092781.40986326, 0.83363986015319824, 1852.769320462
2950, -101942596.40814456, -101092781.40986326, 0.83362108469009399, 1868.820800788
2975, -101942577.8171027, -101092781.40986326, 0.83360302448272705, 1884.7795211370001
3000, -101942559.69208686, -101092781.40986326, 0.83358538150787354, 1900.5237609830001
3025, -101942542.08328119, -101092781.40986326, 0.833568274974823, 1916.4984234240001
3050, -101942525.0020979, -101092781.40986326, 0.83355164527893066, 1932.4081653979999
3075, -101942508.40066372, -101092781.40986326, 0.83353549242019653, 1948.4571869439999
3100, -101942492.21563059, -101092781.40986326, 0.83351975679397583, 1964.3977109499999
3125, -101942476.4008994, -101092781.40986326, 0.83350437879562378, 1980.463897977
3150, -101942460.94383028, -101092781.40986326, 0.83348935842514038, 1996.6204972999999
3175, -101942445.84380914, -101092781.40986326, 0.83347463607788086, 2012.862938038
3200, -101942431.05078253, -101092781.40986326, 0.83346027135848999, 2028.7719175709999
3225, -101942416.60558893, -101092781.40986326, 0.833446204662323, 2044.804781946
3250, -101942402.54516596, -101092781.40986326, 0.83343249559402466, 2060.7919264990001
3275, -101942388.87510632, -101092781.40986326, 0.83341920375823975, 2076.9722484630001
3300, -101942375.59506322, -101092781.40986326, 0.83340632915496826, 2092.8672770640001
3325, -101942362.60618229, -101092781.40986326, 0.83339369297027588, 2108.9214355220001
3350, -101942349.9152153, -101092781.40986326, 0.8333812952041626, 2124.8286780600001
3375, -101942337.5396269, -101092781.40986326, 0.83336931467056274, 2140.5964954370002
3400, -101942325.54461187, -101092781.40986326, 0.83335763216018677, 2156.393898329
3425, -101942313.92645389, -101092781.40986326, 0.83334630727767944, 2172.4840868480001
3450, -101942302.67332898, -101092781.40986326, 0.83333534002304077, 2188.5185119520002
3475, -101942291.76807955, -101092781.40986326, 0.83332473039627075, 2204.4181646319998
3500, -101942281.13920112, -101092781.40986326, 0.83331441879272461, 2220.5231389790001
3525, -101942270.80096003, -101092781.40986326, 0.83330434560775757, 2236.5772113940002
3550, -101942260.72323498, -101092781.40986326, 0.8332945704460144, 2252.7376433620002
3575, -101942250.90454035, -101092781.40986326, 0.83328503370285034, 2268.7555557730002
3600, -101942241.34175532, -101092781.40986326, 0.83327573537826538, 2284.821064367
3625, -101942231.90855388, -101092781.40986326, 0.83326655626296997, 2300.7609400749998
3650, -101942222.60145028, -101092781.40986326, 0.83325749635696411, 2316.7094027349999
3675, -101942213.42763512, -101092781.40986326, 0.8332485556602478, 2332.7929237469998
3700, -101942204.40183957, -101092781.40986326, 0.83323979377746582, 2348.96998192
3725, -101942195.51727282, -101092781.40986326, 0.83323115110397339, 2364.8753760720001
3750, -101942186.7606058, -101092781.40986326, 0.83322262763977051, 2380.9510932980002
3775, -101942178.123521, -101092781.40986326, 0.83321422338485718, 2396.9583535800002
3800, -101942169.61474641, -101092781.40986326, 0.8332059383392334, 2412.9714421970002
3825, -101942161.24129583, -101092781.40986326, 0.83319777250289917, 2428.9204772809999
3850, -101942153.00751597, -101092781.40986326, 0.83318978548049927, 2444.71099147
3875, -101942144.89613873, -101092781.40986326, 0.83318185806274414, 2460.7703156379998
3900, -101942136.89694601, -101092781.40986326, 0.83317410945892334, 2476.7792393049999
3925, -101942129.00718704, -101092781.40986326, 0.83316642045974731, 2492.7815147679999
3950, -101942121.214635, -101092781.40986326, 0.83315885066986084, 2508.8321977720002
3975, -101942113.54736932, -101092781.40986326, 0.83315140008926392, 2524.7236843750002
4000, -101942105.96710005, -101092781.40986326, 0.83314400911331177, 2540.7549829059999
4025, -101942098.44646649, -101092781.40986326, 0.83313667774200439, 2556.7670049349999
4050, -101942091.00960645, -101092781.40986326, 0.83312946557998657, 2572.5838971940002
4075, -101942083.67872304, -101092781.40986326, 0.83312231302261353, 2589.1478964980001
4100, -101942076.44868878, -101092781.40986326, 0.83311527967453003, 2605.109971633
4125, -101942069.32888627, -101092781.40986326, 0.83310836553573608, 2621.137560223
4150, -101942062.32710113, -101092781.40986326, 0.83310157060623169, 2637.1632692759999
4175, -101942055.43235284, -101092781.40986326, 0.83309483528137207, 2653.1140583900001
4200, -101942048.65215459, -101092781.40986326, 0.83308827877044678, 2668.9704756320002
4225, -101942041.94693777, -101092781.40986326, 0.83308172225952148, 2684.8432692000001
4250, -101942035.3264759, -101092781.40986326, 0.83307528495788574, 2700.7995889019999
4275, -101942028.78151679, -101092781.40986326, 0.83306890726089478, 2716.934112383
4300, -101942022.26800381, -101092781.40986326, 0.83306258916854858, 2732.7934306389998
4325, -101942015.77146658, -101092781.40986326, 0.83305627107620239, 2748.7739826759998
4350, -101942009.31166653, -101092781.40986326, 0.83305001258850098, 2764.778238504
4375, -101942002.88589522, -101092781.40986326, 0.83304375410079956, 2780.8922935599999
4400, -101941996.48838446, -101092781.40986326, 0.83303749561309814, 2797.235149911
4425, -101941990.11464939, -101092781.40986326, 0.8330312967300415, 2813.2049992520001
4450, -101941983.79041444, -101092781.40986326, 0.83302515745162964, 2829.2530944079999
4475, -101941977.49438612, -101092781.40986326, 0.83301901817321777, 2845.1034996950002
4500, -101941971.22287567, -101092781.40986326, 0.83301293849945068, 2860.909466826
4525, -101941964.97009115, -101093296.89610469, 0.83250117301940918, 2876.8930897700002
4550, -101941958.74216673, -101095533.23025209, 0.83030140399932861, 2892.8521866760002
4575, -101941952.55216144, -101096283.49721344, 0.82955938577651978, 2908.8099982009999
4600, -101941946.40319735, -101097378.85642722, 0.82847893238067627, 2924.8759970139999
4625, -101941940.28857861, -101097378.85642722, 0.82847297191619873, 2940.9345103169999
4650, -101941934.20136143, -101097378.85642722, 0.82846707105636597, 2956.9548949509999
4675, -101941928.16957918, -101097378.85642722, 0.8284611701965332, 2972.6321362690001
4700, -101941922.20457694, -101097378.85642722, 0.82845538854598999, 2988.3310026479999
4725, -101941916.3012812, -101097378.85642722, 0.82844966650009155, 3004.3254098960001
4750, -101941910.45036548, -101097378.85642722, 0.82844394445419312, 3020.3360883690002
4775, -101941904.65500517, -101097378.85642722, 0.82843834161758423, 3036.192002757
4800, -101941898.96242793, -101097378.85642722, 0.82843279838562012, 3052.1583904620002
4825, -101941893.3620972, -101097378.85642722, 0.82842731475830078, 3068.0990889579998
4850, -101941887.81283709, -101097378.85642722, 0.828421950340271, 3084.127862976
4875, -101941882.30890222, -101097378.85642722, 0.82841658592224121, 3100.1297990590001
4900, -101941876.85821936, -101097378.85642722, 0.8284112811088562, 3116.3519912090001
4925, -101941871.46015961, -101097378.85642722, 0.82840603590011597, 3132.3879947199998
4950, -101941866.14612409, -101098225.20891193, 0.82757061719894409, 3148.239985743
4975, -101941860.90362391, -101098225.20891193, 0.82756555080413818, 3164.011849817
5000, -101941855.71211654, -101098225.20891193, 0.82756048440933228, 3179.5287581060002
5025, -101941850.56613076, -101098225.20891193, 0.82755547761917114, 3195.0804775249999
5050, -101941845.47410841, -101098225.20891193, 0.82755053043365479, 3210.7805406719999
5075, -101941840.4307451, -101099461.93225604, 0.8263324499130249, 3226.3522193240001
5100, -101941835.43984193, -101099461.93225604, 0.82632756233215332, 3241.8601322740001
5125, -101941830.51945396, -101099461.93225604, 0.82632279396057129, 3257.5832200730001
5150, -101941825.63554463, -101099461.93225604, 0.82631802558898926, 3273.2890334550002
5175, -101941820.78093776, -101099461.93225604, 0.826313316822052, 3289.3126579660002
5200, -101941815.94908971, -101099461.93225604, 0.82630860805511475, 3305.9452049380002
5225, -101941811.13966367, -101099461.93225604, 0.82630395889282227, 3321.9817836369998
5250, -101941806.34935229, -101099461.93225604, 0.82629930973052979, 3337.7552437210002
5275, -101941801.5741878, -101099461.93225604, 0.8262946605682373, 3353.7950177990001
5300, -101941796.82030858, -101099461.93225604, 0.82629001140594482, 3369.8364034900001
5325, -101941792.09037289, -101099461.93225604, 0.82628542184829712, 3385.9028202009999
5350, -101941787.38317114, -101099461.93225604, 0.82628083229064941, 3401.755255564
5375, -101941782.70556244, -101099461.93225604, 0.82627630233764648, 3417.58694096
5400, -101941778.0582733, -101100157.84093155, 0.82558912038803101, 3433.5424293750002
5425, -101941773.44196463, -101100157.84093155, 0.82558459043502808, 3449.5684300940002
5450, -101941768.8519678, -101100157.84093155, 0.8255801796913147, 3465.486372716
5475, -101941764.26046872, -101100706.60492805, 0.82503736019134521, 3481.233853791
5500, -101941759.70300068, -101100706.60492805, 0.82503294944763184, 3497.1947526089998
5525, -101941755.21522248, -101100706.60492805, 0.82502859830856323, 3513.3261794169998
5550, -101941750.8530796, -101100706.60492805, 0.8250243067741394, 3529.2750429510002
5575, -101941746.70084928, -101100706.60492805, 0.82502031326293945, 3545.2282871309999
5600, -101941742.66133283, -101100793.73795934, 0.82493090629577637, 3561.1779209380002
5625, -101941738.71993655, -101100793.73795934, 0.82492703199386597, 3577.1426016579999
5650, -101941734.85732158, -101101731.07707377, 0.82400381565093994, 3593.111553619
5675, -101941730.99923083, -101103331.43487832, 0.82243019342422485, 3608.9977028439998
5700, -101941726.93782027, -101103331.43487832, 0.82242625951766968, 3624.9423340580001
5725, -101941721.90090865, -101103331.43487832, 0.82242131233215332, 3641.037669413
5750, -101941713.10568318, -101103331.43487832, 0.82241278886795044, 3656.8284158639999
5775, -101941691.12271936, -101103331.43487832, 0.82239139080047607, 3672.8821881829999
5800, -101941636.93836881, -101103331.43487832, 0.82233870029449463, 3688.92615643
5825, -101941584.44761218, -101103331.43487832, 0.82228761911392212, 3704.8300671530001
5850, -101941548.44511503, -101103331.43487832, 0.82225257158279419, 3720.6540752400001
5875, -101941518.80015583, -101103331.43487832, 0.8222237229347229, 3736.6411320239999
5900, -101941492.27592652, -101103331.43487832, 0.82219791412353516, 3752.5741033650002
5925, -101941467.66939145, -101103331.43487832, 0.82217401266098022, 3768.5219134130002
5950, -101941446.06358056, -101103331.43487832, 0.82215297222137451, 3784.6075547989999
5975, -101941427.94000648, -101103331.43487832, 0.822135329246521, 3800.4937688760001
6000, -101941412.55193102, -101103331.43487832, 0.82212036848068237, 3816.3734901319999
6025, -101941399.14844324, -101103331.43487832, 0.82210731506347656, 3832.3698081719999
6050, -101941387.52443242, -101103331.43487832, 0.82209599018096924, 3848.2786974000001
6075, -101941376.98811229, -101103331.43487832, 0.82208579778671265, 3864.197992157
6100, -101941367.12389457, -101103331.43487832, 0.82207620143890381, 3879.962067207
6125, -101941357.9158698, -101103331.43487832, 0.82206720113754272, 3895.7323636450001
6150, -101941349.27171986, -101103331.43487832, 0.82205879688262939, 3911.6144341590002
6175, -101941341.05186962, -101103331.43487832, 0.82205080986022949, 3927.5538478520002
6200, -101941333.28239243, -101103331.43487832, 0.82204324007034302, 3943.545873605
6225, -101941326.01047274, -101103331.43487832, 0.82203614711761475, 3959.6251360629999
6250, -101941319.17461655, -101103331.43487832, 0.82202953100204468, 3975.9129565019998
6275, -101941312.75272179, -101103331.43487832, 0.82202327251434326, 3991.9913658179998
6300, -101941306.72629704, -101103331.43487832, 0.82201743125915527, 4007.9409834009998
6325, -101941301.04837118, -101103331.43487832, 0.82201188802719116, 4023.8605409880001
6350, -101941295.6884321, -101103331.43487832, 0.8220067024230957, 4040.0526149890002
6375, -101941290.61493996, -101103331.43487832, 0.82200175523757935, 4056.347272813
6400, -101941285.82661909, -101103331.43487832, 0.82199710607528687, 4072.5966347100002
6425, -101941281.28003292, -101103331.43487832, 0.82199263572692871, 4088.542429477
6450, -101941276.93207866, -101103331.43487832, 0.82198840379714966, 4104.4251604139999
6475, -101941272.77449599, -101103331.43487832, 0.82198441028594971, 4120.5351654939996
6500, -101941268.77729431, -101103331.43487832, 0.82198047637939453, 4136.7464874799998
6525, -101941264.92257522, -101103331.43487832, 0.82197672128677368, 4152.8657142250004
6550, -101941261.17641518, -101103331.43487832, 0.82197308540344238, 4169.0110964770001
6575, -101941257.50458178, -101103331.43487832, 0.82196950912475586, 4184.9626742350001
6600, -101941253.88444579, -101103331.43487832, 0.82196599245071411, 4200.875856486
6625, -101941250.32675302, -101103331.43487832, 0.82196253538131714, 4216.8300019640001
6650, -101941246.81717798, -101103331.43487832, 0.82195913791656494, 4232.9379264469999
6675, -101941243.34528472, -101103331.43487832, 0.82195574045181274, 4248.9215197459998
6700, -101941239.90962049, -101103331.43487832, 0.82195240259170532, 4264.8847710500004
6725, -101941236.50601575, -101103331.43487832, 0.82194912433624268, 4280.8595430140003
6750, -101941233.13428843, -101103331.43487832, 0.82194578647613525, 4296.9881659399998
6775, -101941229.8206476, -101103331.43487832, 0.82194256782531738, 4313.2337137510003
6800, -101941226.56941192, -101103331.43487832, 0.82193940877914429, 4329.6331155329999
6825, -101941223.38735616, -101103331.43487832, 0.82193630933761597, 4346.1404997879999
6850, -101941220.2586692, -101103331.43487832, 0.82193326950073242, 4362.5440480850002
6875, -101941217.17458701, -101103331.43487832, 0.82193028926849365, 4384.1793777299999
6900, -101941214.13285258, -101103331.43487832, 0.82192730903625488, 4404.438975473
6925, -101941211.12632234, -101103331.43487832, 0.82192438840866089, 4424.5912990059996
6950, -101941208.14951363, -101103331.43487832, 0.82192152738571167, 4444.7661154329999
6975, -101941205.2010206, -101103331.43487832, 0.82191866636276245, 4464.9882814410003
7000, -101941202.27498347, -101103331.43487832, 0.82191580533981323, 4484.4800102649997
7025, -101941199.36775678, -101103331.43487832, 0.82191294431686401, 4505.9334148170001
7050, -101941196.48178883, -101103331.43487832, 0.82191014289855957, 4527.8604306360003
7075, -101941193.62608761, -101103331.43487832, 0.8219074010848999, 4548.6762816549999
7100, -101941190.80916686, -101103331.43487832, 0.82190465927124023, 4569.6693703009996
7125, -101941188.0450287, -101103331.43487832, 0.82190197706222534, 4589.3021244390002
7150, -101941185.32379639, -101103331.43487832, 0.82189929485321045, 4610.8644047529997
7175, -101941182.64323817, -101103331.43487832, 0.82189667224884033, 4632.1676686760002
7200, -101941180.00182334, -101103331.43487832, 0.82189410924911499, 4653.5966845860003
7225, -101941177.39827782, -101103331.43487832, 0.82189160585403442, 4674.0920407269996
7250, -101941174.86829151, -101103331.43487832, 0.82188910245895386, 4693.3857375039997
7275, -101941172.35712048, -101103331.43487832, 0.82188665866851807, 4714.1164015180002
7300, -101941169.87011285, -101103331.43487832, 0.82188427448272705, 4734.3551821049996
7325, -101941167.41214466, -101103331.43487832, 0.82188189029693604, 4756.1482299359996
7350, -101941164.98837538, -101103331.43487832, 0.82187950611114502, 4775.9519847109996
7375, -101941162.59125201, -101103331.43487832, 0.82187718152999878, 4796.8840935320004
7400, -101941160.21719274, -101103331.43487832, 0.82187485694885254, 4818.2491747670001
7425, -101941157.86391144, -101103331.43487832, 0.82187259197235107, 4839.3438499719996
7450, -101941155.53110619, -101103331.43487832, 0.82187032699584961, 4861.1786683439996
7475, -101941153.21863066, -101103331.43487832, 0.82186806201934814, 4880.8666179109996
7500, -101941150.92655917, -101103331.43487832, 0.82186585664749146, 4897.5833248859999
7525, -101941148.65199231, -101103331.43487832, 0.82186365127563477, 4920.253682605
7550, -101941146.39216425, -101103331.43487832, 0.82186144590377808, 4941.6610742639996
7575, -101941144.14926191, -101103331.43487832, 0.82185924053192139, 4963.584125243
7600, -101941141.93460459, -101103331.43487832, 0.82185709476470947, 4985.6953529450002
7625, -101941139.74315281, -101103331.43487832, 0.82185494899749756, 5005.9284683630003
7650, -101941137.57839334, -101103331.43487832, 0.82185286283493042, 5028.5171428679996
7675, -101941135.52965744, -101103331.43487832, 0.82185083627700806, 5050.0793990960001
7700, -101941133.63671981, -101103331.43487832, 0.82184898853302002, 5070.6731730680003
7725, -101941131.8505228, -101103331.43487832, 0.82184725999832153, 5092.8370895460002
7750, -101941130.13121715, -101103331.43487832, 0.82184559106826782, 5113.354091362
7775, -101941128.46102557, -101103331.43487832, 0.82184398174285889, 5135.6037275420003
7800, -101941126.82849406, -101103331.43487832, 0.82184237241744995, 5155.8117116740004
7825, -101941125.22766988, -101103331.43487832, 0.82184082269668579, 5179.3982750040004
7850, -101941123.65348858, -101103331.43487832, 0.82183927297592163, 5199.6850787849999
7875, -101941122.10341594, -101103331.43487832, 0.82183778285980225, 5222.5706015349997
7900, -101941120.57722703, -101103331.43487832, 0.82183629274368286, 5243.4607891530004
7925, -101941119.0785609, -101103331.43487832, 0.82183486223220825, 5264.1175466049999
7950, -101941117.6019206, -101103331.43487832, 0.82183343172073364, 5286.5661296059998
7975, -101941116.14456466, -101103331.43487832, 0.82183200120925903, 5308.5869249220004
8000, -101941114.70307745, -101103331.43487832, 0.82183057069778442, 5326.8744320590004
8025, -101941113.27927832, -101103331.43487832, 0.82182919979095459, 5343.4876438299998
8050, -101941111.87300709, -101103331.43487832, 0.82182782888412476, 5359.8359659059997
8075, -101941110.48490353, -101103331.43487832, 0.8218265175819397, 5375.9667560480002
8100, -101941109.10966405, -101103331.43487832, 0.82182514667510986, 5391.8759144340002
8125, -101941107.7428432, -101103331.43487832, 0.8218238353729248, 5407.8836337390003
8150, -101941106.38016161, -101103331.43487832, 0.82182252407073975, 5424.0012949709999
8175, -101941105.02085866, -101103331.43487832, 0.82182115316390991, 5440.5428627540005
8200, -101941103.66477673, -101103331.43487832, 0.82181984186172485, 5457.0322279009997
8225, -101941102.31161544, -101103331.43487832, 0.82181853055953979, 5473.5883737169997
8250, -101941100.96314932, -101103331.43487832, 0.82181721925735474, 5490.0162787290001
8275, -101941099.62278609, -101103331.43487832, 0.82181590795516968, 5506.4547686100004
8300, -101941098.29184899, -101103331.43487832, 0.82181465625762939, 5523.0063518770003
8325, -101941096.97058919, -101103331.43487832, 0.82181334495544434, 5539.4452994920002
8350, -101941095.65755205, -101103331.43487832, 0.82181209325790405, 5555.8488734969997
8375, -101941094.351687, -101103331.43487832, 0.82181078195571899, 5572.1274910459997
8400, -101941093.05270936, -101103331.43487832, 0.82180953025817871, 5588.6567059130002
8425, -101941091.75959753, -101103331.43487832, 0.82180827856063843, 5604.8352155749999
8450, -101941090.47252622, -101103331.43487832, 0.82180702686309814, 5621.2509539279999
8475, -101941089.18814069, -101103331.43487832, 0.82180577516555786, 5637.6322941939998
8500, -101941087.90468162, -101103331.43487832, 0.82180452346801758, 5654.2131009140003
8525, -101941086.62277152, -101103331.43487832, 0.82180327177047729, 5670.8663854180004
8550, -101941085.34501536, -101103331.43487832, 0.82180202007293701, 5687.4541726059997
8575, -101941084.06534727, -101103331.43487832, 0.82180076837539673, 5703.9042218989998
8600, -101941082.78890832, -101103331.43487832, 0.82179951667785645, 5720.2328265369997
8625, -101941081.51621081, -101103331.43487832, 0.82179832458496094, 5736.8682807280002
8650, -101941080.23996492, -101103331.43487832, 0.82179707288742065, 5753.1268624730001
8675, -101941078.96887174, -101103331.43487832, 0.82179582118988037, 5769.7556688579998
8700, -101941077.71564195, -101103331.43487832, 0.82179462909698486, 5785.8908832899997
8725, -101941076.48164381, -101103331.43487832, 0.82179343700408936, 5801.902931742
8750, -101941075.26274875, -101103331.43487832, 0.82179224491119385, 5817.9137656419998
8775, -101941074.05772555, -101103331.43487832, 0.82179105281829834, 5833.9336223159999
8800, -101941072.86462234, -101103331.43487832, 0.82178986072540283, 5849.9861417410002
8825, -101941071.68135752, -101103331.43487832, 0.8217887282371521, 5866.1793440439997
8850, -101941070.50577055, -101103331.43487832, 0.82178759574890137, 5882.1791756430002
8875, -101941069.33593234, -101103331.43487832, 0.82178646326065063, 5898.1957962400002
8900, -101941068.16994765, -101103331.43487832, 0.8217853307723999, 5914.2706071439998
8925, -101941067.00732568, -101103331.43487832, 0.82178419828414917, 5930.4907497140002
8950, -101941065.84736453, -101103331.43487832, 0.82178306579589844, 5946.5014382999998
8975, -101941064.68941712, -101103331.43487832, 0.82178193330764771, 5962.6168158999999
9000, -101941063.53254201, -101103331.43487832, 0.82178080081939697, 5978.4733038710001
9025, -101941062.37575002, -101103331.43487832, 0.82177966833114624, 5994.4586245110004
9050, -101941061.21809284, -101103331.43487832, 0.82177853584289551, 6010.5016287039998
9075, -101941060.0592867, -101103331.43487832, 0.82177740335464478, 6026.5269823210001
9100, -101941058.90118602, -101103331.43487832, 0.82177633047103882, 6042.6759921140001
9125, -101941057.73726095, -101103331.43487832, 0.82177519798278809, 6058.8264606229995
9150, -101941056.56332141, -101103331.43487832, 0.82177400588989258, 6074.7349933490004
9175, -101941055.37764737, -101103331.43487832, 0.82177287340164185, 6090.6505284340001
9200, -101941054.17912841, -101103331.43487832, 0.82177168130874634, 6106.7696845419996
9225, -101941052.96727604, -101103331.43487832, 0.82177054882049561, 6122.8919284780004
9250, -101941051.74179152, -101103578.20623969, 0.82152724266052246, 6139.0198505480002
9275, -101941050.5028121, -101103578.20623969, 0.82152605056762695, 6154.9739410100001
9300, -101941049.25098163, -101103578.20623969, 0.82152485847473145, 6171.0789150290002
9325, -101941047.98709308, -101103578.20623969, 0.82152360677719116, 6187.1720744989998
9350, -101941046.71259433, -101103578.20623969, 0.82152235507965088, 6203.2481350890002
9375, -101941045.42845632, -101103578.20623969, 0.8215211033821106, 6219.2272565949997
9400, -101941044.13302585, -101103578.20623969, 0.82151985168457031, 6235.295313396
9425, -101941042.82423605, -101103578.20623969, 0.82151859998703003, 6251.4737444250004
9450, -101941041.50149277, -101103578.20623969, 0.82151728868484497, 6267.4162503529997
9475, -101941040.16406685, -101103578.20623969, 0.82151597738265991, 6283.3619493919996
9500, -101941038.80769785, -101103578.20623969, 0.82151466608047485, 6299.5448945919998
9525, -101941037.4276278, -101103578.20623969, 0.82151335477828979, 6315.7028169900004
9550, -101941036.01739919, -101103578.20623969, 0.82151198387145996, 6331.734893246
9575, -101941034.5768179, -101103578.20623969, 0.82151055335998535, 6347.7221718270002
9600, -101941033.09540497, -101103578.20623969, 0.82150912284851074, 6363.7759034729997
9625, -101941031.5573591, -101103578.20623969, 0.82150763273239136, 6379.8806381169998
9650, -101941029.93064404, -101103578.20623969, 0.82150602340698242, 6395.8215613049997
9675, -101941028.20278141, -101103578.20623969, 0.82150435447692871, 6411.7942290889996
9700, -101941026.36548936, -101103578.20623969, 0.82150256633758545, 6427.7879961870003
9725, -101941024.4118067, -101103578.20623969, 0.82150065898895264, 6444.075866569
9750, -101941022.35142602, -101103578.20623969, 0.82149869203567505, 6460.094025851
9775, -101941020.24558844, -101103578.20623969, 0.82149660587310791, 6476.2117425650003
9800, -101941018.07281697, -101103578.20623969, 0.82149451971054077, 6492.2639440539997
9825, -101941015.83507298, -101103578.20623969, 0.82149231433868408, 6508.2295268219996
9850, -101941013.54062539, -101103578.20623969, 0.82149010896682739, 6524.2447546630001
9875, -101941011.1908762, -101103578.20623969, 0.82148784399032593, 6540.2625490439996
9900, -101941008.76179247, -101103578.20623969, 0.82148545980453491, 6556.2086995649997
9925, -101941006.26519184, -101103578.20623969, 0.82148301601409912, 6572.2946947379996
9950, -101941003.76096861, -101103578.20623969, 0.82148057222366333, 6588.2605094840001
9975, -101941001.28863776, -101103578.20623969, 0.82147818803787231, 6604.3368254810002
10000, -101940998.86212097, -101103578.20623969, 0.8214758038520813, 6620.3122169219996


==> figures/logs/flywing_100_1_gurobi.csv <==
Iteration,Objective,Primal Inf.,Dual Inf., Time
0, -1.7333743e+08, 3.199670e+05, 0.000000e+00, 3
34326, -1.2719397e+08, 2.165250e+05, 0.000000e+00, 4
91536, -1.1982511e+08, 1.737720e+05, 0.000000e+00, 5
137304, -1.1748804e+08, 1.528160e+05, 0.000000e+00, 6
171630, -1.1556915e+08, 1.295520e+05, 0.000000e+00, 7
205956, -1.1294390e+08, 1.125295e+05, 0.000000e+00, 8
228840, -1.1100718e+08, 1.011930e+05, 0.000000e+00, 9
251724, -1.0770653e+08, 8.995275e+04, 0.000000e+00, 10
274608, -1.0665395e+08, 8.039942e+04, 0.000000e+00, 11
297492, -1.0554376e+08, 7.113117e+04, 0.000000e+00, 12
320376, -1.0447297e+08, 6.220229e+04, 0.000000e+00, 14
331818, -1.0406732e+08, 5.887292e+04, 0.000000e+00, 14
343260, -1.0371323e+08, 5.350908e+04, 0.000000e+00, 15
354702, -1.0341426e+08, 4.927104e+04, 0.000000e+00, 16
366144, -1.0316276e+08, 4.594517e+04, 0.000000e+00, 17
377586, -1.0295130e+08, 4.134856e+04, 0.000000e+00, 18
389028, -1.0276021e+08, 3.774725e+04, 0.000000e+00, 20
400470, -1.0260442e+08, 3.426254e+04, 0.000000e+00, 22
411912, -1.0246762e+08, 3.065613e+04, 0.000000e+00, 23
423354, -1.0234610e+08, 2.551962e+04, 0.000000e+00, 26
434247, -1.0224170e+08, 2.226637e+04, 0.000000e+00, 28
442849, -1.0216701e+08, 2.102307e+04, 0.000000e+00, 30
449969, -1.0212000e+08, 1.838905e+04, 0.000000e+00, 32
455564, -1.0208583e+08, 1.668400e+04, 0.000000e+00, 34
461381, -1.0205306e+08, 1.563894e+04, 0.000000e+00, 36
467111, -1.0202467e+08, 1.439824e+04, 0.000000e+00, 38
471420, -1.0200587e+08, 1.377686e+04, 0.000000e+00, 39
475310, -1.0198964e+08, 1.188659e+04, 0.000000e+00, 41
479073, -1.0197500e+08, 1.286248e+04, 0.000000e+00, 43
482543, -1.0196244e+08, 1.540811e+04, 0.000000e+00, 45
485829, -1.0194875e+08, 1.223914e+04, 0.000000e+00, 47
488643, -1.0193971e+08, 1.078024e+04, 0.000000e+00, 48
490895, -1.0193226e+08, 9.516140e+03, 0.000000e+00, 50
492894, -1.0192643e+08, 8.235205e+03, 0.000000e+00, 52
494609, -1.0192175e+08, 1.572037e+04, 0.000000e+00, 53
496337, -1.0191685e+08, 1.078531e+04, 0.000000e+00, 55
497875, -1.0191247e+08, 1.239207e+04, 0.000000e+00, 57
499489, -1.0190801e+08, 8.363503e+03, 0.000000e+00, 58
501036, -1.0190378e+08, 1.280946e+04, 0.000000e+00, 60
502405, -1.0190071e+08, 7.993786e+03, 0.000000e+00, 62
503928, -1.0189707e+08, 7.042014e+03, 0.000000e+00, 63
505479, -1.0189287e+08, 7.075117e+03, 0.000000e+00, 65
507610, -1.0188772e+08, 7.130667e+03, 0.000000e+00, 67
509623, -1.0188342e+08, 8.216039e+03, 0.000000e+00, 68
511320, -1.0187973e+08, 8.321119e+03, 0.000000e+00, 70
512903, -1.0187571e+08, 5.647207e+03, 0.000000e+00, 72
514344, -1.0187294e+08, 6.246501e+03, 0.000000e+00, 73
515585, -1.0187078e+08, 8.019569e+03, 0.000000e+00, 75
517231, -1.0186654e+08, 1.642243e+04, 0.000000e+00, 77
518953, -1.0186278e+08, 9.223054e+03, 0.000000e+00, 79
520249, -1.0186050e+08, 6.527179e+03, 0.000000e+00, 80
522056, -1.0185714e+08, 6.614164e+03, 0.000000e+00, 82
523705, -1.0185398e+08, 6.102894e+03, 0.000000e+00, 84
525341, -1.0185087e+08, 5.121664e+03, 0.000000e+00, 86
526723, -1.0184819e+08, 4.782426e+03, 0.000000e+00, 88
527693, -1.0184653e+08, 1.040605e+04, 0.000000e+00, 89
528777, -1.0184484e+08, 6.614734e+03, 0.000000e+00, 91
529975, -1.0184267e+08, 7.204783e+03, 0.000000e+00, 93
531002, -1.0184132e+08, 5.809063e+03, 0.000000e+00, 95
531862, -1.0184037e+08, 2.898149e+03, 0.000000e+00, 96
532557, -1.0183954e+08, 5.784372e+03, 0.000000e+00, 98
533329, -1.0183867e+08, 7.407278e+03, 0.000000e+00,100
534126, -1.0183778e+08, 5.325800e+03, 0.000000e+00,101
535027, -1.0183686e+08, 4.381868e+03, 0.000000e+00,103
536022, -1.0183567e+08, 1.180800e+04, 0.000000e+00,105
537002, -1.0183461e+08, 5.093258e+03, 0.000000e+00,107
537784, -1.0183378e+08, 4.257574e+03, 0.000000e+00,109
538604, -1.0183294e+08, 5.333458e+03, 0.000000e+00,111
539520, -1.0183204e+08, 3.018452e+03, 0.000000e+00,112
540532, -1.0183110e+08, 8.663067e+03, 0.000000e+00,115
541243, -1.0183042e+08, 3.211962e+03, 0.000000e+00,116
541717, -1.0182995e+08, 1.691476e+04, 0.000000e+00,118
542387, -1.0182936e+08, 3.568316e+03, 0.000000e+00,120
543082, -1.0182871e+08, 7.642920e+03, 0.000000e+00,122
543750, -1.0182810e+08, 5.535367e+03, 0.000000e+00,124
544271, -1.0182779e+08, 3.568202e+03, 0.000000e+00,126
544884, -1.0182734e+08, 3.208506e+03, 0.000000e+00,128
545345, -1.0182702e+08, 1.960785e+04, 0.000000e+00,130
545959, -1.0182656e+08, 2.820893e+03, 0.000000e+00,131
546538, -1.0182621e+08, 3.203187e+03, 0.000000e+00,133
546945, -1.0182591e+08, 1.934307e+03, 0.000000e+00,135
547445, -1.0182553e+08, 1.843055e+03, 0.000000e+00,137
547852, -1.0182523e+08, 1.271214e+03, 0.000000e+00,138
548272, -1.0182495e+08, 2.189298e+03, 0.000000e+00,140
548679, -1.0182472e+08, 3.084216e+03, 0.000000e+00,142
549167, -1.0182445e+08, 3.526808e+03, 0.000000e+00,144
549574, -1.0182429e+08, 2.762298e+03, 0.000000e+00,146
549974, -1.0182406e+08, 3.530717e+03, 0.000000e+00,148
550381, -1.0182379e+08, 4.493705e+03, 0.000000e+00,149
550788, -1.0182357e+08, 1.504153e+03, 0.000000e+00,152
551195, -1.0182336e+08, 8.076962e+02, 0.000000e+00,153
551602, -1.0182320e+08, 8.891103e+02, 0.000000e+00,155
552009, -1.0182307e+08, 8.886048e+02, 0.000000e+00,156
552416, -1.0182294e+08, 7.271392e+02, 0.000000e+00,157
552823, -1.0182278e+08, 3.990590e+02, 0.000000e+00,159
553230, -1.0182267e+08, 2.814878e+02, 0.000000e+00,160
553637, -1.0182254e+08, 2.804387e+02, 0.000000e+00,162
554044, -1.0182243e+08, 3.591948e+02, 0.000000e+00,164
554457, -1.0182232e+08, 2.072242e+02, 0.000000e+00,166
554864, -1.0182223e+08, 1.857008e+02, 0.000000e+00,168
555271, -1.0182213e+08, 2.305275e+02, 0.000000e+00,170
555678, -1.0182199e+08, 1.699145e+02, 0.000000e+00,172
556085, -1.0182188e+08, 3.882161e+02, 0.000000e+00,175
556492, -1.0182178e+08, 1.814999e+02, 0.000000e+00,178
556954, -1.0182169e+08, 3.369753e+02, 0.000000e+00,179
557361, -1.0182160e+08, 5.904447e+02, 0.000000e+00,181
557768, -1.0182152e+08, 1.176276e+02, 0.000000e+00,182
558175, -1.0182143e+08, 1.360455e+02, 0.000000e+00,184
558582, -1.0182135e+08, 8.181032e+01, 0.000000e+00,186
558989, -1.0182129e+08, 5.094556e+02, 0.000000e+00,188
559396, -1.0182123e+08, 6.806100e+02, 0.000000e+00,190
559803, -1.0182118e+08, 7.417961e+01, 0.000000e+00,192
560210, -1.0182111e+08, 1.113975e+02, 0.000000e+00,195
560617, -1.0182105e+08, 4.961685e+02, 0.000000e+00,197
561024, -1.0182100e+08, 8.560486e+02, 0.000000e+00,199
561431, -1.0182096e+08, 4.970925e+01, 0.000000e+00,201
561838, -1.0182092e+08, 7.345649e+01, 0.000000e+00,203
562245, -1.0182088e+08, 5.642712e+02, 0.000000e+00,205
562652, -1.0182086e+08, 2.966152e+01, 0.000000e+00,207
563059, -1.0182084e+08, 1.920633e+01, 0.000000e+00,209
563466, -1.0182081e+08, 4.498466e+01, 0.000000e+00,211
563873, -1.0182079e+08, 4.048478e+00, 0.000000e+00,213
564280, -1.0182078e+08, 1.943319e+00, 0.000000e+00,216
564568, -1.0182077e+08, 0.000000e+00, 0.000000e+00,217


==> figures/logs/flywing_100_1_our.csv <==
iteration, lb, time [s]
0, -178266576.1, 0.012
1, -148544676.3, 0.021
2, -133935025.5, 0.03
3, -126216499.2, 0.038
4, -121901997.5, 0.048
5, -119271117.8, 0.057
6, -117497527.6, 0.068
7, -116200973.7, 0.077
8, -115208640.1, 0.088
9, -114426565.7, 0.1
10, -113794751.1, 0.112
11, -113269337, 0.121
12, -112819105.5, 0.132
13, -112423898.8, 0.141
14, -112071181, 0.152
15, -111752884.9, 0.161
16, -111463439.4, 0.172
17, -111198490, 0.181
18, -110954611, 0.19
19, -110728882.7, 0.198
20, -110518791.4, 0.207
21, -110322426.9, 0.221
22, -110138147, 0.229
23, -109964541.4, 0.238
24, -109800505.3, 0.247
25, -109645004, 0.255
26, -109497284.2, 0.264
27, -109356638.7, 0.273
28, -109222375.1, 0.281
29, -109094002.5, 0.29
30, -108971147.1, 0.299
31, -108853305.6, 0.307
32, -108740083.3, 0.316
33, -108631265.6, 0.325
34, -108526562.2, 0.333
35, -108425645, 0.342
36, -108328267, 0.351
37, -108234204.8, 0.359
38, -108143288.7, 0.368
39, -108055363.6, 0.377
40, -107970218.3, 0.385
41, -107887684.2, 0.394
42, -107807646.6, 0.403
43, -107729949.9, 0.411
44, -107654504.7, 0.42
45, -107581197.6, 0.429
46, -107509888.5, 0.437
47, -107440465.6, 0.446
48, -107372826.8, 0.455
49, -107306862.3, 0.463
50, -107242519.1, 0.472
51, -107179726.6, 0.481
52, -107118452.3, 0.489
53, -107058636.6, 0.498
54, -107000231, 0.507
55, -106943189.7, 0.515
56, -106887445.5, 0.524
57, -106832966.1, 0.533
58, -106779684.5, 0.541
59, -106727561.9, 0.553
60, -106676583.5, 0.561
61, -106626698.7, 0.575
62, -106577855.2, 0.583
63, -106530001.9, 0.599
64, -106483135.2, 0.608
65, -106437248.8, 0.618
66, -106392274.8, 0.626
67, -106348168.7, 0.635
68, -106304908.4, 0.644
69, -106262470.6, 0.654
70, -106220835.5, 0.663
71, -106179981, 0.674
72, -106139889.5, 0.682
73, -106100543.3, 0.694
74, -106061920.7, 0.703
75, -106023997.5, 0.719
76, -105986762.8, 0.734
77, -105950204.6, 0.743
78, -105914292.4, 0.754
79, -105878997.9, 0.763
80, -105844312.1, 0.774
81, -105810221.9, 0.783
82, -105776708.8, 0.791
83, -105743751.5, 0.8
84, -105711340.5, 0.809
85, -105679457.9, 0.817
86, -105648107.6, 0.826
87, -105617287.1, 0.835
88, -105586979.6, 0.844
89, -105557163.9, 0.852
90, -105527818.3, 0.861
91, -105498921.7, 0.87
92, -105470467.9, 0.878
93, -105442446.9, 0.901
94, -105414851, 0.913
95, -105387678, 0.924
96, -105360928, 0.933
97, -105334595.2, 0.941
98, -105308670.2, 0.95
99, -105283145.8, 0.959
100, -105258008.1, 0.968
101, -105233249, 0.976
102, -105208859.9, 0.985
103, -105184826.5, 0.994
104, -105161128.5, 1.002
105, -105137760, 1.011
106, -105114718.6, 1.02
107, -105091994.4, 1.028
108, -105069589.7, 1.037
109, -105047499.3, 1.046
110, -105025715.8, 1.055
111, -105004234.3, 1.064
112, -104983048.2, 1.073
113, -104962153.1, 1.081
114, -104941539.2, 1.09
115, -104921203, 1.099
116, -104901140.1, 1.107
117, -104881343.4, 1.116
118, -104861802, 1.127
119, -104842511.8, 1.136
120, -104823478.1, 1.146
121, -104804684.8, 1.154
122, -104786122.8, 1.165
123, -104767793.7, 1.174
124, -104749694.5, 1.187
125, -104731819.1, 1.196
126, -104714162.4, 1.204
127, -104696719.1, 1.213
128, -104679484, 1.222
129, -104662456.5, 1.231
130, -104645631.3, 1.239
131, -104629007.9, 1.248
132, -104612580.5, 1.26
133, -104596343.6, 1.268
134, -104580292.9, 1.278
135, -104564427.1, 1.287
136, -104548749.6, 1.299
137, -104533258.1, 1.307
138, -104517944.6, 1.318
139, -104502801.3, 1.327
140, -104487829.3, 1.339
141, -104473029.1, 1.347
142, -104458389.5, 1.359
143, -104443910, 1.37
144, -104429592.6, 1.383
145, -104415430.8, 1.406
146, -104401421.7, 1.415
147, -104387562.1, 1.424
148, -104373854.9, 1.433
149, -104360296.5, 1.442
150, -104346880.7, 1.451
151, -104333601.9, 1.459
152, -104320462.1, 1.468
153, -104307463, 1.477
154, -104294599.1, 1.486
155, -104281866.9, 1.494
156, -104269264.1, 1.503
157, -104256789.6, 1.512
158, -104244440.4, 1.52
159, -104232210.8, 1.529
160, -104220102.7, 1.538
161, -104208116.5, 1.547
162, -104196250.2, 1.555
163, -104184498.5, 1.564
164, -104172865.2, 1.573
165, -104161346.1, 1.582
166, -104149943.5, 1.59
167, -104138659.4, 1.599
168, -104127487.8, 1.608
169, -104116421.8, 1.617
170, -104105459.5, 1.625
171, -104094601.3, 1.634
172, -104083844.1, 1.643
173, -104073184.8, 1.652
174, -104062624.1, 1.66
175, -104052161.5, 1.669
176, -104041794.4, 1.678
177, -104031522.1, 1.686
178, -104021342.5, 1.695
179, -104011255.1, 1.704
180, -104001255.8, 1.713
181, -103991348.3, 1.722
182, -103981531.1, 1.73
183, -103971803.2, 1.739
184, -103962161, 1.753
185, -103952603.3, 1.762
186, -103943128.1, 1.775
187, -103933737, 1.791
188, -103924430.6, 1.8
189, -103915204.9, 1.809
190, -103906055.5, 1.818
191, -103896982.9, 1.831
192, -103887987.7, 1.84
193, -103879071.5, 1.848
194, -103870230.4, 1.857
195, -103861464.5, 1.867
196, -103852775.7, 1.875
197, -103844162.5, 1.887
198, -103835627.7, 1.895
199, -103827166.1, 1.918
200, -103818773.8, 1.928
201, -103810450.3, 1.937
202, -103802194.2, 1.945
203, -103794008.2, 1.956
204, -103785887.7, 1.971
205, -103777831.9, 1.98
206, -103769840.3, 1.992
207, -103761911.6, 2.001
208, -103754045.1, 2.009
209, -103746238.6, 2.018
210, -103738493.2, 2.027
211, -103730808.5, 2.036
212, -103723182.8, 2.044
213, -103715617.7, 2.053
214, -103708113, 2.062
215, -103700666.4, 2.077
216, -103693277.1, 2.086
217, -103685944.1, 2.094
218, -103678668.5, 2.103
219, -103671448.1, 2.112
220, -103664283.6, 2.121
221, -103657173.7, 2.13
222, -103650118.8, 2.138
223, -103643117.2, 2.147
224, -103636167.7, 2.156
225, -103629270.6, 2.164
226, -103622424.6, 2.173
227, -103615628.5, 2.182
228, -103608881.6, 2.191
229, -103602183.7, 2.199
230, -103595535.6, 2.208
231, -103588934.5, 2.217
232, -103582379.6, 2.226
233, -103575871.2, 2.234
234, -103569411.6, 2.243
235, -103562999.3, 2.252
236, -103556633.7, 2.261
237, -103550314.2, 2.269
238, -103544038.6, 2.278
239, -103537805, 2.287
240, -103531613.4, 2.296
241, -103525464.5, 2.304
242, -103519359.3, 2.313
243, -103513298.2, 2.322
244, -103507278.2, 2.331
245, -103501297.6, 2.339
246, -103495356.7, 2.348
247, -103489453.5, 2.361
248, -103483588.7, 2.369
249, -103477764.2, 2.382
250, -103471979, 2.391
251, -103466231.6, 2.4
252, -103460522.3, 2.409
253, -103454852, 2.42
254, -103449220.1, 2.428
255, -103443624.2, 2.437
256, -103438064.6, 2.446
257, -103432541, 2.458
258, -103427052.1, 2.466
259, -103421598.3, 2.478
260, -103416179.2, 2.486
261, -103410797, 2.497
262, -103405450.2, 2.506
263, -103400138.7, 2.518
264, -103394861.7, 2.526
265, -103389619.2, 2.538
266, -103384411.6, 2.546
267, -103379237.2, 2.558
268, -103374095.3, 2.567
269, -103368985, 2.584
270, -103363907, 2.593
271, -103358861.1, 2.602
272, -103353847.6, 2.61
273, -103348864.2, 2.619
274, -103343911, 2.628
275, -103338988.2, 2.637
276, -103334096.9, 2.645
277, -103329239.1, 2.654
278, -103324413.8, 2.663
279, -103319618.6, 2.672
280, -103314852.9, 2.681
281, -103310116.3, 2.689
282, -103305408.2, 2.698
283, -103300727.6, 2.707
284, -103296075.1, 2.716
285, -103291450.2, 2.724
286, -103286852.7, 2.733
287, -103282283.8, 2.742
288, -103277744.2, 2.75
289, -103273232, 2.759
290, -103268747.6, 2.768
291, -103264290.9, 2.777
292, -103259860.3, 2.785
293, -103255455.3, 2.794
294, -103251075.6, 2.803
295, -103246722, 2.812
296, -103242394, 2.82
297, -103238090.6, 2.829
298, -103233811.5, 2.838
299, -103229557.4, 2.847
300, -103225328.8, 2.855
301, -103221124, 2.864
302, -103216942.8, 2.873
303, -103212785.4, 2.882
304, -103208651.7, 2.89
305, -103204541.6, 2.899
306, -103200454.4, 2.908
307, -103196391.6, 2.917
308, -103192353.3, 2.925
309, -103188337.6, 2.934
310, -103184344.2, 2.943
311, -103180374.3, 2.952
312, -103176428.2, 2.963
313, -103172505.2, 2.972
314, -103168603.6, 2.985
315, -103164723.3, 2.993
316, -103160864.1, 3.002
317, -103157025.5, 3.011
318, -103153207.8, 3.021
319, -103149412, 3.034
320, -103145636.6, 3.043
321, -103141881.7, 3.052
322, -103138146.8, 3.061
323, -103134433.5, 3.069
324, -103130740, 3.086
325, -103127065.6, 3.097
326, -103123411.6, 3.105
327, -103119778, 3.116
328, -103116164, 3.125
329, -103112569.4, 3.136
330, -103108993.9, 3.145
331, -103105438.2, 3.157
332, -103101902.4, 3.165
333, -103098386.2, 3.177
334, -103094889.5, 3.185
335, -103091411.9, 3.194
336, -103087953.2, 3.203
337, -103084512.9, 3.212
338, -103081090.9, 3.22
339, -103077686.9, 3.229
340, -103074302.4, 3.238
341, -103070937.7, 3.25
342, -103067591.4, 3.259
343, -103064262.5, 3.267
344, -103060950.4, 3.276
345, -103057655.2, 3.285
346, -103054377.3, 3.294
347, -103051116.8, 3.302
348, -103047873.9, 3.311
349, -103044648.1, 3.32
350, -103041438.1, 3.329
351, -103038244.4, 3.337
352, -103035066.5, 3.346
353, -103031904.6, 3.355
354, -103028758.3, 3.363
355, -103025628.2, 3.372
356, -103022513.5, 3.381
357, -103019414.2, 3.39
358, -103016330.1, 3.398
359, -103013261.5, 3.407
360, -103010208.9, 3.416
361, -103007172.5, 3.425
362, -103004151.2, 3.433
363, -103001145.7, 3.442
364, -102998157, 3.451
365, -102995182.9, 3.459
366, -102992223.5, 3.468
367, -102989279.2, 3.477
368, -102986349.6, 3.486
369, -102983434.7, 3.495
370, -102980534.8, 3.503
371, -102977649.6, 3.512
372, -102974779.6, 3.521
373, -102971923.7, 3.529
374, -102969082.6, 3.538
375, -102966256.3, 3.547
376, -102963444.3, 3.562
377, -102960646.2, 3.57
378, -102957862.7, 3.584
379, -102955092.8, 3.592
380, -102952335.8, 3.608
381, -102949591.9, 3.621
382, -102946861.1, 3.629
383, -102944143.3, 3.638
384, -102941438.2, 3.649
385, -102938745.5, 3.66
386, -102936064.8, 3.669
387, -102933396.2, 3.679
388, -102930739.9, 3.688
389, -102928095.4, 3.699
390, -102925463.1, 3.708
391, -102922843.7, 3.719
392, -102920236.9, 3.728
393, -102917642.9, 3.737
394, -102915060.7, 3.745
395, -102912490.4, 3.76
396, -102909932.7, 3.769
397, -102907387.1, 3.78
398, -102904853.3, 3.789
399, -102902331.1, 3.797
400, -102899821.2, 3.806
401, -102897323.3, 3.815
402, -102894836.2, 3.823
403, -102892359.9, 3.832
404, -102889894.7, 3.841
405, -102887441.1, 3.85
406, -102884998.2, 3.858
407, -102882565.9, 3.867
408, -102880144.5, 3.876
409, -102877734.3, 3.885
410, -102875335, 3.893
411, -102872946.8, 3.902
412, -102870569.8, 3.911
413, -102868204, 3.925
414, -102865848.9, 3.934
415, -102863503.9, 3.943
416, -102861168.9, 3.952
417, -102858844.4, 3.96
418, -102856530.4, 3.969
419, -102854227.7, 3.978
420, -102851936, 3.987
421, -102849654.5, 3.995
422, -102847383.1, 4.004
423, -102845122.1, 4.013
424, -102842871.6, 4.022
425, -102840631.2, 4.03
426, -102838401.1, 4.039
427, -102836181, 4.048
428, -102833970.6, 4.057
429, -102831769.6, 4.065
430, -102829577.8, 4.074
431, -102827395.4, 4.083
432, -102825222.4, 4.091
433, -102823058.7, 4.1
434, -102820903.9, 4.112
435, -102818758.6, 4.121
436, -102816623.1, 4.13
437, -102814496.5, 4.139
438, -102812379.2, 4.147
439, -102810270.7, 4.156
440, -102808170.4, 4.17
441, -102806078.8, 4.179
442, -102803995.7, 4.191
443, -102801921.4, 4.207
444, -102799855.9, 4.216
445, -102797799.2, 4.229
446, -102795751.7, 4.238
447, -102793712.9, 4.249
448, -102791682.6, 4.258
449, -102789660.8, 4.267
450, -102787647.3, 4.276
451, -102785642.3, 4.287
452, -102783645.6, 4.296
453, -102781656.8, 4.307
454, -102779676, 4.315
455, -102777702.8, 4.327
456, -102775737.5, 4.336
457, -102773780.6, 4.345
458, -102771831, 4.353
459, -102769888.9, 4.363
460, -102767954.3, 4.372
461, -102766027.7, 4.383
462, -102764108.9, 4.392
463, -102762198.1, 4.401
464, -102760294.8, 4.41
465, -102758399, 4.425
466, -102756510.7, 4.434
467, -102754629.8, 4.442
468, -102752756.5, 4.451
469, -102750891.2, 4.46
470, -102749033.4, 4.469
471, -102747182.9, 4.477
472, -102745339.5, 4.486
473, -102743503.3, 4.495
474, -102741674.1, 4.504
475, -102739852.2, 4.512
476, -102738037.5, 4.521
477, -102736230.3, 4.53
478, -102734430.2, 4.539
479, -102732637, 4.547
480, -102730851.1, 4.556
481, -102729072.3, 4.565
482, -102727300.5, 4.573
483, -102725535.6, 4.582
484, -102723777.7, 4.591
485, -102722027.3, 4.6
486, -102720284.1, 4.608
487, -102718548.1, 4.617
488, -102716819, 4.626
489, -102715096.6, 4.635
490, -102713381, 4.643
491, -102711672.3, 4.652
492, -102709970.2, 4.661
493, -102708274.8, 4.669
494, -102706586.1, 4.678
495, -102704904.3, 4.687
496, -102703229.2, 4.696
497, -102701560.6, 4.704
498, -102699898.6, 4.713
499, -102698243, 4.722
500, -102696593.7, 4.731
501, -102694950.8, 4.739
502, -102693314.4, 4.748
503, -102691684.3, 4.757
504, -102690060.4, 4.77
505, -102688443.2, 4.779
506, -102686832.4, 4.792
507, -102685227.6, 4.801
508, -102683628.8, 4.813
509, -102682036.3, 4.822
510, -102680450.1, 4.831
511, -102678870.2, 4.84
512, -102677296, 4.85
513, -102675727.5, 4.858
514, -102674164.8, 4.87
515, -102672607.8, 4.879
516, -102671056.4, 4.891
517, -102669510.5, 4.9
518, -102667970.2, 4.911
519, -102666435.1, 4.92
520, -102664905.7, 4.937
521, -102663381.9, 4.949
522, -102661863.2, 4.958
523, -102660349.8, 4.968
524, -102658841.3, 4.976
525, -102657338.1, 4.988
526, -102655840.1, 4.996
527, -102654347.5, 5.005
528, -102652860, 5.014
529, -102651377.9, 5.023
530, -102649901.1, 5.031
531, -102648429.4, 5.04
532, -102646962.8, 5.049
533, -102645501.4, 5.058
534, -102644045.2, 5.066
535, -102642594.2, 5.075
536, -102641148.5, 5.084
537, -102639708.2, 5.098
538, -102638273.5, 5.107
539, -102636843.9, 5.115
540, -102635419.5, 5.124
541, -102634000.2, 5.133
542, -102632585.8, 5.142
543, -102631176.2, 5.15
544, -102629771.4, 5.159
545, -102628371.5, 5.168
546, -102626976.4, 5.176
547, -102625586, 5.185
548, -102624200.2, 5.197
549, -102622819.3, 5.206
550, -102621443.4, 5.215
551, -102620072.5, 5.223
552, -102618706.2, 5.232
553, -102617344.2, 5.241
554, -102615987, 5.25
555, -102614634.3, 5.258
556, -102613286.2, 5.267
557, -102611942.9, 5.276
558, -102610604.2, 5.285
559, -102609270, 5.293
560, -102607940.4, 5.302
561, -102606614.8, 5.311
562, -102605293.5, 5.319
563, -102603976.6, 5.328
564, -102602664.1, 5.337
565, -102601355.8, 5.346
566, -102600051.5, 5.354
567, -102598751.2, 5.363
568, -102597455.1, 5.375
569, -102596163.4, 5.383
570, -102594876.2, 5.396
571, -102593593.3, 5.405
572, -102592314.7, 5.414
573, -102591040.5, 5.423
574, -102589770.2, 5.434
575, -102588503.9, 5.442
576, -102587241.5, 5.454
577, -102585983.1, 5.463
578, -102584728.6, 5.475
579, -102583478, 5.484
580, -102582231.4, 5.496
581, -102580988.7, 5.504
582, -102579749.9, 5.516
583, -102578515.1, 5.524
584, -102577284.4, 5.536
585, -102576058, 5.545
586, -102574835.6, 5.554
587, -102573617.1, 5.563
588, -102572402.6, 5.573
589, -102571192.6, 5.582
590, -102569987, 5.593
591, -102568785.7, 5.607
592, -102567588.7, 5.616
593, -102566395.7, 5.625
594, -102565206.5, 5.633
595, -102564021.2, 5.642
596, -102562839.9, 5.651
597, -102561662.5, 5.66
598, -102560488.8, 5.668
599, -102559318.9, 5.677
600, -102558152.5, 5.686
601, -102556989.6, 5.695
602, -102555830.4, 5.703
603, -102554674.7, 5.712
604, -102553522.7, 5.721
605, -102552374.2, 5.73
606, -102551229.2, 5.738
607, -102550087.3, 5.747
608, -102548948.7, 5.756
609, -102547813.5, 5.764
610, -102546681.8, 5.773
611, -102545553.4, 5.782
612, -102544428.6, 5.791
613, -102543307.4, 5.799
614, -102542190, 5.808
615, -102541076.1, 5.817
616, -102539966.2, 5.826
617, -102538860.2, 5.834
618, -102537757.7, 5.843
619, -102536658.7, 5.852
620, -102535563.2, 5.861
621, -102534471.3, 5.869
622, -102533382.7, 5.878
623, -102532297.5, 5.887
624, -102531215.7, 5.895
625, -102530137, 5.904
626, -102529061.6, 5.913
627, -102527989.5, 5.922
628, -102526920.5, 5.93
629, -102525854.7, 5.939
630, -102524792, 5.948
631, -102523732.6, 5.962
632, -102522676.6, 5.97
633, -102521623.8, 5.986
634, -102520574.2, 6.002
635, -102519528.3, 6.011
636, -102518485.5, 6.019
637, -102517445.8, 6.028
638, -102516409.2, 6.04
639, -102515375.7, 6.048
640, -102514345.5, 6.06
641, -102513318.2, 6.069
642, -102512294, 6.078
643, -102511272.6, 6.087
644, -102510254.3, 6.098
645, -102509239, 6.113
646, -102508226.9, 6.123
647, -102507217.9, 6.131
648, -102506211.6, 6.142
649, -102505208.1, 6.151
650, -102504207.4, 6.161
651, -102503209.7, 6.17
652, -102502215.2, 6.179
653, -102501224, 6.188
654, -102500235.9, 6.197
655, -102499250.7, 6.205
656, -102498268.3, 6.214
657, -102497288.7, 6.223
658, -102496312, 6.232
659, -102495338.2, 6.24
660, -102494367.9, 6.249
661, -102493400.6, 6.258
662, -102492436.2, 6.267
663, -102491474.8, 6.288
664, -102490516.1, 6.298
665, -102489560, 6.306
666, -102488606.4, 6.315
667, -102487655.5, 6.327
668, -102486707.1, 6.336
669, -102485761.5, 6.344
670, -102484818.5, 6.353
671, -102483878.6, 6.362
672, -102482941.5, 6.371
673, -102482007.1, 6.379
674, -102481075.4, 6.388
675, -102480146.6, 6.397
676, -102479220.5, 6.406
677, -102478297.2, 6.414
678, -102477376.7, 6.423
679, -102476459.3, 6.432
680, -102475544.6, 6.441
681, -102474632.6, 6.449
682, -102473723.2, 6.458
683, -102472816.6, 6.467
684, -102471912.5, 6.476
685, -102471011.2, 6.484
686, -102470112.4, 6.493
687, -102469216.4, 6.502
688, -102468323.2, 6.511
689, -102467432.3, 6.519
690, -102466543.9, 6.528
691, -102465658.1, 6.537
692, -102464774.7, 6.55
693, -102463894, 6.559
694, -102463015.7, 6.575
695, -102462140, 6.584
696, -102461266.9, 6.598
697, -102460396.4, 6.614
698, -102459528.5, 6.623
699, -102458662.9, 6.636
700, -102457799.5, 6.644
701, -102456938.3, 6.654
702, -102456079.4, 6.663
703, -102455222.9, 6.675
704, -102454368.7, 6.684
705, -102453517, 6.694
706, -102452667.6, 6.703
707, -102451820.7, 6.714
708, -102450976.2, 6.723
709, -102450133.9, 6.734
710, -102449293.8, 6.743
711, -102448456.1, 6.754
712, -102447620.5, 6.763
713, -102446787.3, 6.773
714, -102445956.4, 6.781
715, -102445127.7, 6.795
716, -102444301.1, 6.804
717, -102443476.8, 6.813
718, -102442654.4, 6.822
719, -102441834, 6.83
720, -102441015.8, 6.839
721, -102440199.7, 6.848
722, -102439385.9, 6.857
723, -102438574.2, 6.865
724, -102437764.8, 6.874
725, -102436957.3, 6.883
726, -102436151.8, 6.892
727, -102435348.3, 6.9
728, -102434546.9, 6.909
729, -102433747.7, 6.918
730, -102432950.5, 6.927
731, -102432155.6, 6.935
732, -102431363, 6.944
733, -102430572.8, 6.953
734, -102429784.6, 6.962
735, -102428998.6, 6.97
736, -102428214.6, 6.979
737, -102427433.1, 6.988
738, -102426653.6, 6.996
739, -102425876, 7.005
740, -102425100.6, 7.014
741, -102424327.2, 7.023
742, -102423555.8, 7.031
743, -102422786.4, 7.04
744, -102422019, 7.049
745, -102421253.7, 7.057
746, -102420490.3, 7.066
747, -102419728.9, 7.075
748, -102418969.3, 7.084
749, -102418211.9, 7.092
750, -102417456.7, 7.101
751, -102416703.3, 7.11
752, -102415951.8, 7.119
753, -102415202.3, 7.127
754, -102414454.9, 7.136
755, -102413709.6, 7.145
756, -102412966.4, 7.16
757, -102412225.5, 7.168
758, -102411486.5, 7.184
759, -102410749.4, 7.193
760, -102410014.4, 7.207
761, -102409281.2, 7.216
762, -102408549.9, 7.225
763, -102407820.5, 7.234
764, -102407092.8, 7.245
765, -102406366.8, 7.254
766, -102405642.7, 7.263
767, -102404920.2, 7.272
768, -102404199.5, 7.281
769, -102403480.9, 7.289
770, -102402764.3, 7.306
771, -102402049.6, 7.315
772, -102401336.7, 7.324
773, -102400625.6, 7.333
774, -102399916.3, 7.344
775, -102399208.8, 7.353
776, -102398502.9, 7.364
777, -102397798.9, 7.375
778, -102397096.6, 7.387
779, -102396395.9, 7.395
780, -102395696.9, 7.404
781, -102394999.6, 7.413
782, -102394304, 7.422
783, -102393610.2, 7.43
784, -102392918.5, 7.439
785, -102392228.6, 7.448
786, -102391540.5, 7.456
787, -102390854.4, 7.471
788, -102390170.1, 7.48
789, -102389487.3, 7.489
790, -102388806.1, 7.498
791, -102388126.5, 7.506
792, -102387448.3, 7.515
793, -102386771.7, 7.524
794, -102386096.8, 7.533
795, -102385423.7, 7.541
796, -102384752.1, 7.55
797, -102384082.2, 7.559
798, -102383414.1, 7.568
799, -102382747.7, 7.576
800, -102382082.9, 7.585
801, -102381419.8, 7.594
802, -102380758.3, 7.602
803, -102380098.3, 7.611
804, -102379439.8, 7.62
805, -102378782.9, 7.629
806, -102378127.6, 7.637
807, -102377473.7, 7.646
808, -102376821.6, 7.655
809, -102376170.9, 7.664
810, -102375521.8, 7.672
811, -102374874.4, 7.681
812, -102374228.5, 7.69
813, -102373584.1, 7.699
814, -102372941.3, 7.707
815, -102372299.9, 7.716
816, -102371660.1, 7.725
817, -102371021.7, 7.734
818, -102370384.9, 7.742
819, -102369749.7, 7.751
820, -102369116, 7.76
821, -102368484, 7.774
822, -102367854.2, 7.783
823, -102367226.1, 7.798
824, -102366599.7, 7.813
825, -102365974.6, 7.822
826, -102365351.1, 7.834
827, -102364729.2, 7.843
828, -102364108.5, 7.853
829, -102363489.1, 7.862
830, -102362871.1, 7.872
831, -102362254.4, 7.88
832, -102361639, 7.891
833, -102361025.1, 7.9
834, -102360412.4, 7.909
835, -102359801.1, 7.918
836, -102359191, 7.929
837, -102358582.6, 7.938
838, -102357975.6, 7.95
839, -102357369.9, 7.958
840, -102356765.4, 7.97
841, -102356162.2, 7.981
842, -102355560.1, 7.993
843, -102354959.4, 8.002
844, -102354360, 8.01
845, -102353761.8, 8.019
846, -102353164.9, 8.028
847, -102352569.3, 8.037
848, -102351975.1, 8.045
849, -102351382.1, 8.054
850, -102350790.5, 8.063
851, -102350200.1, 8.072
852, -102349611, 8.08
853, -102349023.2, 8.089
854, -102348436.7, 8.098
855, -102347851.5, 8.107
856, -102347267.9, 8.115
857, -102346685.9, 8.124
858, -102346105.3, 8.133
859, -102345525.9, 8.147
860, -102344947.9, 8.156
861, -102344371.3, 8.165
862, -102343795.9, 8.173
863, -102343221.8, 8.182
864, -102342648.9, 8.191
865, -102342077.2, 8.2
866, -102341506.6, 8.208
867, -102340937.3, 8.217
868, -102340369.4, 8.226
869, -102339802.8, 8.235
870, -102339237.6, 8.243
871, -102338673.8, 8.252
872, -102338111.2, 8.261
873, -102337549.9, 8.269
874, -102336989.9, 8.278
875, -102336431.1, 8.287
876, -102335873.6, 8.296
877, -102335317.1, 8.304
878, -102334761.7, 8.313
879, -102334207.5, 8.322
880, -102333654.2, 8.331
881, -102333102.1, 8.339
882, -102332551.2, 8.348
883, -102332001.5, 8.36
884, -102331453, 8.369
885, -102330905.6, 8.395
886, -102330359.4, 8.41
887, -102329814.3, 8.42
888, -102329270.4, 8.429
889, -102328727.6, 8.441
890, -102328185.9, 8.45
891, -102327645.3, 8.46
892, -102327105.8, 8.47
893, -102326567.4, 8.479
894, -102326030.1, 8.491
895, -102325494.1, 8.502
896, -102324959.3, 8.511
897, -102324426, 8.521
898, -102323893.9, 8.529
899, -102323363, 8.541
900, -102322833.2, 8.55
901, -102322304.5, 8.561
902, -102321776.9, 8.57
903, -102321250.3, 8.581
904, -102320724.9, 8.59
905, -102320200.5, 8.599
906, -102319677.1, 8.607
907, -102319154.8, 8.616
908, -102318633.7, 8.625
909, -102318113.7, 8.633
910, -102317594.8, 8.642
911, -102317077, 8.658
912, -102316560.4, 8.667
913, -102316044.9, 8.676
914, -102315530.6, 8.685
915, -102315017.5, 8.693
916, -102314505.5, 8.702
917, -102313994.5, 8.711
918, -102313484.6, 8.719
919, -102312975.9, 8.728
920, -102312468.3, 8.737
921, -102311962, 8.746
922, -102311456.6, 8.754
923, -102310952.3, 8.763
924, -102310449.1, 8.772
925, -102309946.9, 8.781
926, -102309445.7, 8.789
927, -102308945.7, 8.798
928, -102308447, 8.807
929, -102307949.3, 8.816
930, -102307452.7, 8.824
931, -102306957, 8.833
932, -102306462.3, 8.842
933, -102305968.6, 8.851
934, -102305475.9, 8.859
935, -102304984.5, 8.868
936, -102304494.6, 8.877
937, -102304005.7, 8.885
938, -102303517.9, 8.894
939, -102303031.2, 8.903
940, -102302545.5, 8.912
941, -102302060.9, 8.92
942, -102301577.3, 8.929
943, -102301094.7, 8.938
944, -102300613.1, 8.947
945, -102300132.5, 8.955
946, -102299652.9, 8.964
947, -102299174.3, 8.977
948, -102298696.7, 8.985
949, -102298220, 8.999
950, -102297744.3, 9.008
951, -102297269.6, 9.016
952, -102296795.8, 9.025
953, -102296323.1, 9.038
954, -102295851.3, 9.046
955, -102295380.4, 9.056
956, -102294910.5, 9.065
957, -102294441.5, 9.075
958, -102293973.5, 9.084
959, -102293506.4, 9.095
960, -102293040.4, 9.104
961, -102292575.2, 9.114
962, -102292111, 9.123
963, -102291647.8, 9.133
964, -102291185.6, 9.142
965, -102290724.2, 9.153
966, -102290263.9, 9.162
967, -102289804.5, 9.187
968, -102289346.1, 9.196
969, -102288888.5, 9.205
970, -102288431.8, 9.214
971, -102287975.9, 9.223
972, -102287520.9, 9.232
973, -102287066.6, 9.24
974, -102286613.6, 9.249
975, -102286161.8, 9.258
976, -102285710.8, 9.266
977, -102285260.9, 9.275
978, -102284811.9, 9.284
979, -102284364, 9.293
980, -102283917.1, 9.301
981, -102283471.2, 9.31
982, -102283026.4, 9.319
983, -102282582.5, 9.328
984, -102282139.6, 9.336
985, -102281697.6, 9.347
986, -102281256.5, 9.356
987, -102280816.4, 9.364
988, -102280377.4, 9.373
989, -102279939.4, 9.382
990, -102279502.2, 9.391
991, -102279066.1, 9.399
992, -102278630.9, 9.408
993, -102278196.6, 9.417
994, -102277763.3, 9.425
995, -102277330.8, 9.434
996, -102276899.2, 9.443
997, -102276468.5, 9.452
998, -102276038.9, 9.46
999, -102275610.4, 9.469
1000, -102275182.9, 9.478
1001, -102274756.5, 9.487
1002, -102274331.1, 9.495
1003, -102273906.7, 9.504
1004, -102273483.1, 9.513
1005, -102273060.4, 9.521
1006, -102272638.6, 9.53
1007, -102272217.8, 9.539
1008, -102271798, 9.548
1009, -102271379.2, 9.556
1010, -102270961.5, 9.565
1011, -102270544.8, 9.577
1012, -102270129.1, 9.586
1013, -102269714.3, 9.598
1014, -102269300.3, 9.614
1015, -102268887.2, 9.623
1016, -102268475.1, 9.632
1017, -102268063.9, 9.641
1018, -102267653.7, 9.654
1019, -102267244.4, 9.663
1020, -102266836.1, 9.672
1021, -102266428.6, 9.68
1022, -102266021.9, 9.706
1023, -102265615.9, 9.718
1024, -102265210.6, 9.727
1025, -102264806, 9.736
1026, -102264402.1, 9.746
1027, -102263998.9, 9.755
1028, -102263596.5, 9.765
1029, -102263194.8, 9.774
1030, -102262794, 9.785
1031, -102262393.9, 9.794
1032, -102261994.7, 9.805
1033, -102261596.3, 9.814
1034, -102261198.8, 9.823
1035, -102260802.1, 9.832
1036, -102260406.4, 9.84
1037, -102260011.7, 9.849
1038, -102259617.7, 9.858
1039, -102259224.5, 9.871
1040, -102258832, 9.88
1041, -102258440.4, 9.892
1042, -102258049.4, 9.901
1043, -102257659.2, 9.91
1044, -102257269.7, 9.918
1045, -102256881, 9.927
1046, -102256493.2, 9.936
1047, -102256106.1, 9.945
1048, -102255719.8, 9.953
1049, -102255334.3, 9.962
1050, -102254949.5, 9.971
1051, -102254565.6, 9.98
1052, -102254182.4, 9.988
1053, -102253799.9, 9.997
1054, -102253418.2, 10.006
1055, -102253037.2, 10.015
1056, -102252657, 10.023
1057, -102252277.5, 10.032
1058, -102251898.7, 10.041
1059, -102251520.6, 10.049
1060, -102251143.2, 10.058
1061, -102250766.5, 10.067
1062, -102250390.5, 10.076
1063, -102250015.1, 10.084
1064, -102249640.5, 10.093
1065, -102249266.6, 10.102
1066, -102248893.6, 10.111
1067, -102248521.3, 10.119
1068, -102248149.8, 10.128
1069, -102247779, 10.137
1070, -102247408.8, 10.145
1071, -102247039.4, 10.154
1072, -102246670.7, 10.163
1073, -102246302.6, 10.177
1074, -102245935.3, 10.186
1075, -102245568.7, 10.2
1076, -102245203, 10.215
1077, -102244838.1, 10.224
1078, -102244474, 10.237
1079, -102244110.8, 10.246
1080, -102243748.2, 10.255
1081, -102243386.4, 10.263
1082, -102243025.2, 10.273
1083, -102242664.9, 10.282
1084, -102242305.3, 10.292
1085, -102241946.3, 10.301
1086, -102241588, 10.312
1087, -102241230.4, 10.321
1088, -102240873.6, 10.332
1089, -102240517.5, 10.341
1090, -102240162.3, 10.35
1091, -102239807.8, 10.36
1092, -102239454, 10.368
1093, -102239101.2, 10.385
1094, -102238749, 10.394
1095, -102238397.5, 10.403
1096, -102238046.6, 10.415
1097, -102237696.5, 10.423
1098, -102237347.1, 10.432
1099, -102236998.5, 10.441
1100, -102236650.5, 10.45
1101, -102236303.1, 10.458
1102, -102235956.3, 10.467
1103, -102235610.2, 10.476
1104, -102235264.6, 10.485
1105, -102234919.6, 10.493
1106, -102234575.2, 10.502
1107, -102234231.4, 10.511
1108, -102233888.2, 10.519
1109, -102233545.7, 10.528
1110, -102233203.8, 10.537
1111, -102232862.6, 10.552
1112, -102232522, 10.561
1113, -102232182.2, 10.569
1114, -102231843, 10.578
1115, -102231504.5, 10.587
1116, -102231166.6, 10.596
1117, -102230829.4, 10.604
1118, -102230492.8, 10.613
1119, -102230156.9, 10.622
1120, -102229821.5, 10.631
1121, -102229486.8, 10.639
1122, -102229152.7, 10.648
1123, -102228819.1, 10.657
1124, -102228486.1, 10.665
1125, -102228153.8, 10.674
1126, -102227822.1, 10.683
1127, -102227491, 10.692
1128, -102227160.6, 10.7
1129, -102226830.8, 10.709
1130, -102226501.6, 10.718
1131, -102226173.2, 10.727
1132, -102225845.5, 10.735
1133, -102225518.4, 10.744
1134, -102225191.9, 10.753
1135, -102224866, 10.762
1136, -102224540.6, 10.77
1137, -102224215.7, 10.779
1138, -102223891.5, 10.791
1139, -102223567.8, 10.8
1140, -102223244.7, 10.813
1141, -102222922.2, 10.822
1142, -102222600.2, 10.831
1143, -102222278.8, 10.839
1144, -102221957.9, 10.85
1145, -102221637.6, 10.859
1146, -102221317.9, 10.868
1147, -102220998.6, 10.877
1148, -102220679.9, 10.885
1149, -102220361.7, 10.894
1150, -102220044, 10.905
1151, -102219726.9, 10.914
1152, -102219410.2, 10.925
1153, -102219094.1, 10.934
1154, -102218778.4, 10.945
1155, -102218463.3, 10.954
1156, -102218148.7, 10.963
1157, -102217834.7, 10.973
1158, -102217521.3, 10.981
1159, -102217208.4, 10.992
1160, -102216896.1, 11
1161, -102216584.3, 11.012
1162, -102216273, 11.02
1163, -102215962.2, 11.029
1164, -102215652.1, 11.038
1165, -102215342.5, 11.047
1166, -102215033.5, 11.06
1167, -102214724.9, 11.069
1168, -102214416.9, 11.077
1169, -102214109.4, 11.086
1170, -102213802.4, 11.095
1171, -102213496, 11.104
1172, -102213190, 11.112
1173, -102212884.5, 11.121
1174, -102212579.7, 11.13
1175, -102212275.3, 11.138
1176, -102211971.4, 11.147
1177, -102211668, 11.156
1178, -102211365, 11.165
1179, -102211062.5, 11.173
1180, -102210760.6, 11.182
1181, -102210459.1, 11.191
1182, -102210158.2, 11.199
1183, -102209857.7, 11.208
1184, -102209557.8, 11.217
1185, -102209258.2, 11.226
1186, -102208959.2, 11.234
1187, -102208660.7, 11.243
1188, -102208362.7, 11.252
1189, -102208065.4, 11.261
1190, -102207768.5, 11.272
1191, -102207472.2, 11.281
1192, -102207176.3, 11.29
1193, -102206880.9, 11.299
1194, -102206586, 11.307
1195, -102206291.6, 11.316
1196, -102205997.7, 11.325
1197, -102205704.2, 11.334
1198, -102205411.1, 11.342
1199, -102205118.4, 11.351
1200, -102204826.3, 11.36
1201, -102204534.6, 11.369
1202, -102204243.3, 11.381
1203, -102203952.6, 11.39
1204, -102203662.3, 11.406
1205, -102203372.5, 11.422
1206, -102203083.2, 11.431
1207, -102202794.5, 11.447
1208, -102202506.2, 11.46
1209, -102202218.4, 11.469
1210, -102201931.2, 11.477
1211, -102201644.4, 11.486
1212, -102201358.4, 11.495
1213, -102201072.9, 11.504
1214, -102200788, 11.512
1215, -102200503.5, 11.523
1216, -102200219.5, 11.532
1217, -102199935.9, 11.544
1218, -102199652.9, 11.553
1219, -102199370.3, 11.564
1220, -102199088.3, 11.576
1221, -102198806.8, 11.586
1222, -102198525.9, 11.596
1223, -102198245.5, 11.605
1224, -102197965.7, 11.614
1225, -102197686.4, 11.629
1226, -102197407.6, 11.638
1227, -102197129.1, 11.647
1228, -102196851.2, 11.655
1229, -102196573.8, 11.664
1230, -102196297, 11.673
1231, -102196020.6, 11.682
1232, -102195744.7, 11.69
1233, -102195469.3, 11.699
1234, -102195194.4, 11.708
1235, -102194920, 11.717
1236, -102194646.1, 11.725
1237, -102194372.6, 11.734
1238, -102194099.7, 11.747
1239, -102193827.2, 11.756
1240, -102193555.3, 11.765
1241, -102193284, 11.774
1242, -102193013.1, 11.782
1243, -102192742.7, 11.791
1244, -102192472.7, 11.8
1245, -102192203.3, 11.809
1246, -102191934.4, 11.817
1247, -102191665.9, 11.826
1248, -102191397.9, 11.835
1249, -102191130.4, 11.844
1250, -102190863.3, 11.852
1251, -102190596.8, 11.861
1252, -102190330.7, 11.87
1253, -102190064.9, 11.878
1254, -102189799.6, 11.887
1255, -102189534.6, 11.896
1256, -102189270, 11.905
1257, -102189005.8, 11.913
1258, -102188742, 11.922
1259, -102188478.6, 11.931
1260, -102188215.6, 11.94
1261, -102187953.1, 11.948
1262, -102187690.8, 11.957
1263, -102187429.1, 11.966
1264, -102187167.7, 11.975
1265, -102186906.9, 11.983
1266, -102186646.4, 11.995
1267, -102186386.5, 12.004
1268, -102186127.2, 12.019
1269, -102185868.4, 12.028
1270, -102185609.9, 12.037
1271, -102185351.8, 12.046
1272, -102185094.1, 12.057
1273, -102184836.8, 12.065
1274, -102184579.8, 12.076
1275, -102184323.3, 12.088
1276, -102184067.2, 12.098
1277, -102183811.4, 12.107
1278, -102183556.1, 12.117
1279, -102183301.1, 12.126
1280, -102183046.5, 12.137
1281, -102182792.3, 12.145
1282, -102182538.5, 12.157
1283, -102182285, 12.166
1284, -102182031.8, 12.177
1285, -102181779, 12.186
1286, -102181526.6, 12.196
1287, -102181274.5, 12.205
1288, -102181022.8, 12.214
1289, -102180771.4, 12.222
1290, -102180520.5, 12.231
1291, -102180269.9, 12.24
1292, -102180019.9, 12.248
1293, -102179770.2, 12.26
1294, -102179521, 12.269
1295, -102179272.1, 12.277
1296, -102179023.5, 12.286
1297, -102178775.4, 12.295
1298, -102178527.6, 12.304
1299, -102178280.2, 12.312
1300, -102178033.1, 12.321
1301, -102177786.5, 12.33
1302, -102177540.1, 12.339
1303, -102177294.1, 12.347
1304, -102177048.5, 12.356
1305, -102176803.2, 12.365
1306, -102176558.3, 12.374
1307, -102176313.8, 12.382
1308, -102176069.6, 12.391
1309, -102175825.8, 12.4
1310, -102175582.4, 12.408
1311, -102175339.4, 12.417
1312, -102175096.9, 12.426
1313, -102174854.6, 12.435
1314, -102174612.8, 12.443
1315, -102174371.3, 12.452
1316, -102174130.1, 12.461
1317, -102173889.3, 12.47
1318, -102173648.9, 12.478
1319, -102173408.8, 12.487
1320, -102173169, 12.496
1321, -102172929.6, 12.505
1322, -102172690.6, 12.513
1323, -102172452, 12.522
1324, -102172213.8, 12.531
1325, -102171975.9, 12.539
1326, -102171738.5, 12.548
1327, -102171501.6, 12.557
1328, -102171265, 12.566
1329, -102171028.7, 12.574
1330, -102170792.8, 12.583
1331, -102170557.2, 12.592
1332, -102170322, 12.601
1333, -102170087.1, 12.613
1334, -102169852.6, 12.628
1335, -102169618.3, 12.637
1336, -102169384.3, 12.65
1337, -102169150.7, 12.659
1338, -102168917.3, 12.669
1339, -102168684.4, 12.698
1340, -102168451.7, 12.707
1341, -102168219.4, 12.716
1342, -102167987.4, 12.726
1343, -102167755.8, 12.735
1344, -102167524.6, 12.746
1345, -102167293.7, 12.755
1346, -102167063.1, 12.77
1347, -102166832.9, 12.779
1348, -102166603.1, 12.79
1349, -102166373.5, 12.799
1350, -102166144.3, 12.809
1351, -102165915.4, 12.818
1352, -102165686.8, 12.828
1353, -102165458.5, 12.837
1354, -102165230.6, 12.845
1355, -102165002.9, 12.854
1356, -102164775.5, 12.863
1357, -102164548.5, 12.872
1358, -102164321.7, 12.88
1359, -102164095.2, 12.889
1360, -102163869.1, 12.898
1361, -102163643.2, 12.907
1362, -102163417.7, 12.915
1363, -102163192.4, 12.924
1364, -102162967.5, 12.938
1365, -102162742.9, 12.947
1366, -102162518.5, 12.956
1367, -102162294.5, 12.965
1368, -102162070.7, 12.974
1369, -102161847.3, 12.982
1370, -102161624.1, 12.991
1371, -102161401.3, 13
1372, -102161178.7, 13.009
1373, -102160956.4, 13.017
1374, -102160734.3, 13.026
1375, -102160512.6, 13.035
1376, -102160291.2, 13.044
1377, -102160070, 13.052
1378, -102159849.3, 13.061
1379, -102159628.9, 13.07
1380, -102159408.8, 13.078
1381, -102159189.1, 13.087
1382, -102158969.9, 13.096
1383, -102158751, 13.105
1384, -102158532.7, 13.113
1385, -102158314.6, 13.122
1386, -102158097, 13.131
1387, -102157879.6, 13.14
1388, -102157662.6, 13.148
1389, -102157446, 13.157
1390, -102157229.6, 13.166
1391, -102157013.6, 13.174
1392, -102156797.8, 13.183
1393, -102156582.5, 13.198
1394, -102156367.5, 13.207
1395, -102156152.9, 13.222
1396, -102155938.5, 13.231
1397, -102155724.4, 13.24
1398, -102155510.6, 13.248
1399, -102155297, 13.261
1400, -102155083.8, 13.27
1401, -102154870.8, 13.284
1402, -102154658.1, 13.296
1403, -102154445.7, 13.305
1404, -102154233.6, 13.317
1405, -102154021.7, 13.326
1406, -102153810.3, 13.337
1407, -102153599.1, 13.346
1408, -102153388.3, 13.357
1409, -102153177.7, 13.366
1410, -102152967.5, 13.377
1411, -102152757.6, 13.386
1412, -102152548, 13.397
1413, -102152338.8, 13.406
1414, -102152130, 13.415
1415, -102151921.5, 13.423
1416, -102151713.5, 13.432
1417, -102151505.7, 13.447
1418, -102151298.4, 13.456
1419, -102151091.4, 13.464
1420, -102150884.7, 13.473
1421, -102150678.6, 13.482
1422, -102150472.9, 13.49
1423, -102150267.5, 13.499
1424, -102150062.5, 13.508
1425, -102149857.8, 13.517
1426, -102149653.4, 13.525
1427, -102149449.2, 13.534
1428, -102149245.4, 13.543
1429, -102149041.7, 13.551
1430, -102148838.4, 13.56
1431, -102148635.3, 13.569
1432, -102148432.6, 13.578
1433, -102148230.1, 13.586
1434, -102148027.8, 13.595
1435, -102147826, 13.604
1436, -102147624.4, 13.613
1437, -102147423.2, 13.621
1438, -102147222.3, 13.63
1439, -102147021.8, 13.639
1440, -102146821.6, 13.647
1441, -102146621.8, 13.656
1442, -102146422.2, 13.665
1443, -102146223, 13.674
1444, -102146024.1, 13.682
1445, -102145825.5, 13.691
1446, -102145627.1, 13.7
1447, -102145429.1, 13.709
1448, -102145231.5, 13.717
1449, -102145034.1, 13.726
1450, -102144837, 13.735
1451, -102144640.2, 13.743
1452, -102144443.6, 13.752
1453, -102144247.4, 13.761
1454, -102144051.4, 13.77
1455, -102143855.7, 13.778
1456, -102143660.2, 13.787
1457, -102143465, 13.796
1458, -102143270.1, 13.809
1459, -102143075.4, 13.818
1460, -102142880.8, 13.832
1461, -102142686.5, 13.84
1462, -102142492.4, 13.849
1463, -102142298.5, 13.858
1464, -102142104.8, 13.868
1465, -102141911.3, 13.877
1466, -102141718.1, 13.887
1467, -102141525, 13.896
1468, -102141332.2, 13.906
1469, -102141139.5, 13.915
1470, -102140947.1, 13.926
1471, -102140754.9, 13.935
1472, -102140562.9, 13.952
1473, -102140371.3, 13.962
1474, -102140179.9, 13.971
1475, -102139988.7, 13.982
1476, -102139797.9, 13.991
1477, -102139607.4, 14.002
1478, -102139417.1, 14.011
1479, -102139227.2, 14.02
1480, -102139037.5, 14.029
1481, -102138848.1, 14.037
1482, -102138658.9, 14.046
1483, -102138470, 14.055
1484, -102138281.3, 14.064
1485, -102138092.9, 14.072
1486, -102137904.8, 14.081
1487, -102137716.9, 14.09
1488, -102137529.3, 14.099
1489, -102137341.9, 14.107
1490, -102137154.9, 14.13
1491, -102136968.1, 14.139
1492, -102136781.6, 14.148
1493, -102136595.3, 14.156
1494, -102136409.3, 14.165
1495, -102136223.5, 14.174
1496, -102136037.9, 14.183
1497, -102135852.6, 14.191
1498, -102135667.6, 14.2
1499, -102135482.8, 14.209
1500, -102135298.3, 14.218
1501, -102135114, 14.226
1502, -102134930, 14.235
1503, -102134746.3, 14.244
1504, -102134562.8, 14.252
1505, -102134379.5, 14.261
1506, -102134196.5, 14.27
1507, -102134013.7, 14.279
1508, -102133831.2, 14.287
1509, -102133649, 14.296
1510, -102133466.9, 14.305
1511, -102133285.1, 14.314
1512, -102133103.6, 14.322
1513, -102132922.4, 14.331
1514, -102132741.5, 14.34
1515, -102132561, 14.349
1516, -102132380.7, 14.357
1517, -102132200.6, 14.366
1518, -102132020.8, 14.375
1519, -102131841.3, 14.383
1520, -102131662, 14.392
1521, -102131482.9, 14.401
1522, -102131304.1, 14.414
1523, -102131125.4, 14.423
1524, -102130947.1, 14.435
1525, -102130768.9, 14.444
1526, -102130591.1, 14.453
1527, -102130413.6, 14.462
1528, -102130236.3, 14.472
1529, -102130059.2, 14.481
1530, -102129882.4, 14.491
1531, -102129705.7, 14.5
1532, -102129529.3, 14.51
1533, -102129353.1, 14.519
1534, -102129177.2, 14.53
1535, -102129001.5, 14.539
1536, -102128826, 14.55
1537, -102128650.8, 14.559
1538, -102128475.9, 14.57
1539, -102128301.3, 14.579
1540, -102128127, 14.59
1541, -102127953, 14.599
1542, -102127779.3, 14.61
1543, -102127605.9, 14.619
1544, -102127432.8, 14.64
1545, -102127259.9, 14.649
1546, -102127087.2, 14.658
1547, -102126914.9, 14.666
1548, -102126742.7, 14.675
1549, -102126570.8, 14.684
1550, -102126399.2, 14.693
1551, -102126227.7, 14.701
1552, -102126056.6, 14.71
1553, -102125885.6, 14.719
1554, -102125714.8, 14.728
1555, -102125544.3, 14.736
1556, -102125374, 14.745
1557, -102125203.9, 14.754
1558, -102125034, 14.765
1559, -102124864.5, 14.774
1560, -102124695.1, 14.783
1561, -102124526, 14.791
1562, -102124357, 14.8
1563, -102124188.3, 14.809
1564, -102124020, 14.818
1565, -102123851.9, 14.826
1566, -102123684, 14.835
1567, -102123516.3, 14.844
1568, -102123348.9, 14.853
1569, -102123181.6, 14.861
1570, -102123014.6, 14.87
1571, -102122847.8, 14.879
1572, -102122681.2, 14.887
1573, -102122514.9, 14.896
1574, -102122348.7, 14.905
1575, -102122182.9, 14.914
1576, -102122017.3, 14.922
1577, -102121851.9, 14.931
1578, -102121686.7, 14.94
1579, -102121521.7, 14.949
1580, -102121356.9, 14.957
1581, -102121192.3, 14.966
1582, -102121028, 14.975
1583, -102120863.8, 14.983
1584, -102120700, 14.992
1585, -102120536.4, 15.005
1586, -102120373.2, 15.013
1587, -102120210.2, 15.027
1588, -102120047.5, 15.035
1589, -102119885.1, 15.044
1590, -102119722.9, 15.053
1591, -102119561, 15.062
1592, -102119399.4, 15.07
1593, -102119237.9, 15.084
1594, -102119076.7, 15.092
1595, -102118915.6, 15.102
1596, -102118754.8, 15.111
1597, -102118594.1, 15.121
1598, -102118433.7, 15.143
1599, -102118273.5, 15.153
1600, -102118113.5, 15.161
1601, -102117953.6, 15.17
1602, -102117794, 15.181
1603, -102117634.6, 15.19
1604, -102117475.3, 15.201
1605, -102117316.2, 15.21
1606, -102117157.3, 15.221
1607, -102116998.6, 15.23
1608, -102116840.2, 15.239
1609, -102116682, 15.247
1610, -102116524, 15.256
1611, -102116366.4, 15.265
1612, -102116209.1, 15.273
1613, -102116052.2, 15.282
1614, -102115895.6, 15.291
1615, -102115739.1, 15.306
1616, -102115582.9, 15.315
1617, -102115426.9, 15.324
1618, -102115271.1, 15.332
1619, -102115115.5, 15.341
1620, -102114960.1, 15.35
1621, -102114804.9, 15.358
1622, -102114649.9, 15.367
1623, -102114495.1, 15.376
1624, -102114340.6, 15.385
1625, -102114186.2, 15.393
1626, -102114032, 15.402
1627, -102113877.9, 15.411
1628, -102113724.1, 15.419
1629, -102113570.6, 15.428
1630, -102113417.2, 15.437
1631, -102113264.1, 15.446
1632, -102113111.3, 15.454
1633, -102112958.8, 15.463
1634, -102112806.4, 15.472
1635, -102112654.2, 15.481
1636, -102112502.1, 15.489
1637, -102112350.3, 15.498
1638, -102112198.7, 15.507
1639, -102112047.2, 15.516
1640, -102111895.9, 15.524
1641, -102111744.7, 15.533
1642, -102111593.7, 15.542
1643, -102111442.9, 15.55
1644, -102111292.3, 15.559
1645, -102111141.8, 15.568
1646, -102110991.5, 15.577
1647, -102110841.5, 15.585
1648, -102110691.6, 15.594
1649, -102110541.9, 15.606
1650, -102110392.4, 15.615
1651, -102110243.1, 15.628
1652, -102110093.9, 15.637
1653, -102109945, 15.652
1654, -102109796.3, 15.661
1655, -102109647.7, 15.67
1656, -102109499.4, 15.679
1657, -102109351.3, 15.689
1658, -102109203.3, 15.698
1659, -102109055.6, 15.707
1660, -102108908, 15.715
1661, -102108760.7, 15.727
1662, -102108613.6, 15.735
1663, -102108466.6, 15.747
1664, -102108319.9, 15.756
1665, -102108173.4, 15.767
1666, -102108027.1, 15.776
1667, -102107881, 15.787
1668, -102107735.1, 15.796
1669, -102107589.4, 15.813
1670, -102107443.8, 15.823
1671, -102107298.5, 15.832
1672, -102107153.4, 15.84
1673, -102107008.4, 15.849
1674, -102106863.6, 15.858
1675, -102106719, 15.867
1676, -102106574.6, 15.875
1677, -102106430.3, 15.884
1678, -102106286.2, 15.893
1679, -102106142.3, 15.902
1680, -102105998.6, 15.91
1681, -102105855, 15.919
1682, -102105711.6, 15.928
1683, -102105568.4, 15.936
1684, -102105425.4, 15.945
1685, -102105282.6, 15.954
1686, -102105140, 15.963
1687, -102104997.5, 15.976
1688, -102104855.3, 15.985
1689, -102104713.2, 15.994
1690, -102104571.2, 16.003
1691, -102104429.4, 16.011
1692, -102104287.8, 16.02
1693, -102104146.3, 16.029
1694, -102104004.9, 16.037
1695, -102103863.7, 16.046
1696, -102103722.7, 16.055
1697, -102103581.8, 16.064
1698, -102103441, 16.072
1699, -102103300.4, 16.081
1700, -102103159.9, 16.09
1701, -102103019.7, 16.099
1702, -102102879.5, 16.107
1703, -102102739.6, 16.116
1704, -102102599.9, 16.125
1705, -102102460.4, 16.134
1706, -102102321.1, 16.142
1707, -102102182, 16.151
1708, -102102043, 16.16
1709, -102101904.3, 16.168
1710, -102101765.8, 16.177
1711, -102101627.4, 16.186
1712, -102101489.3, 16.195
1713, -102101351.4, 16.208
1714, -102101213.5, 16.216
1715, -102101075.9, 16.229
1716, -102100938.4, 16.238
1717, -102100801.1, 16.254
1718, -102100663.9, 16.267
1719, -102100526.9, 16.276
1720, -102100390, 16.286
1721, -102100253.4, 16.294
1722, -102100116.8, 16.311
1723, -102099980.5, 16.32
1724, -102099844.3, 16.329
1725, -102099708.2, 16.338
1726, -102099572.3, 16.349
1727, -102099436.5, 16.357
1728, -102099300.9, 16.369
1729, -102099165.4, 16.378
1730, -102099030, 16.389
1731, -102098894.8, 16.398
1732, -102098759.7, 16.409
1733, -102098624.8, 16.418
1734, -102098490, 16.429
1735, -102098355.4, 16.438
1736, -102098221, 16.446
1737, -102098086.6, 16.455
1738, -102097952.5, 16.464
1739, -102097818.4, 16.479
1740, -102097684.5, 16.487
1741, -102097550.8, 16.496
1742, -102097417.2, 16.505
1743, -102097283.9, 16.514
1744, -102097150.7, 16.522
1745, -102097017.6, 16.531
1746, -102096884.8, 16.54
1747, -102096752.1, 16.548
1748, -102096619.6, 16.557
1749, -102096487.3, 16.566
1750, -102096355.2, 16.575
1751, -102096223.3, 16.583
1752, -102096091.5, 16.592
1753, -102095959.9, 16.601
1754, -102095828.5, 16.61
1755, -102095697.2, 16.618
1756, -102095566.2, 16.627
1757, -102095435.3, 16.636
1758, -102095304.6, 16.644
1759, -102095174, 16.653
1760, -102095043.6, 16.662
1761, -102094913.3, 16.671
1762, -102094783.3, 16.679
1763, -102094653.4, 16.688
1764, -102094523.7, 16.697
1765, -102094394.2, 16.705
1766, -102094264.8, 16.714
1767, -102094135.7, 16.723
1768, -102094006.6, 16.732
1769, -102093877.8, 16.74
1770, -102093749, 16.749
1771, -102093620.5, 16.759
1772, -102093492, 16.767
1773, -102093363.8, 16.776
1774, -102093235.6, 16.785
1775, -102093107.7, 16.815
1776, -102092980.1, 16.832
1777, -102092852.7, 16.843
1778, -102092725.4, 16.858
1779, -102092598.4, 16.869
1780, -102092471.6, 16.878
1781, -102092344.9, 16.887
1782, -102092218.5, 16.896
1783, -102092092.2, 16.907
1784, -102091966.1, 16.916
1785, -102091840.2, 16.926
1786, -102091714.4, 16.935
1787, -102091588.8, 16.946
1788, -102091463.4, 16.955
1789, -102091338.1, 16.966
1790, -102091213, 16.981
1791, -102091088.1, 16.991
1792, -102090963.4, 17
1793, -102090838.8, 17.011
1794, -102090714.3, 17.019
1795, -102090590, 17.031
1796, -102090465.8, 17.039
1797, -102090341.9, 17.048
1798, -102090218.1, 17.057
1799, -102090094.5, 17.066
1800, -102089971, 17.074
1801, -102089847.7, 17.083
1802, -102089724.5, 17.092
1803, -102089601.5, 17.1
1804, -102089478.6, 17.109
1805, -102089355.9, 17.118
1806, -102089233.4, 17.127
1807, -102089111, 17.135
1808, -102088988.8, 17.148
1809, -102088866.8, 17.157
1810, -102088744.9, 17.166
1811, -102088623.2, 17.174
1812, -102088501.7, 17.183
1813, -102088380.3, 17.192
1814, -102088259.2, 17.2
1815, -102088138.3, 17.209
1816, -102088017.5, 17.218
1817, -102087897, 17.227
1818, -102087776.9, 17.235
1819, -102087656.9, 17.244
1820, -102087537.1, 17.253
1821, -102087417.4, 17.262
1822, -102087297.9, 17.27
1823, -102087178.5, 17.279
1824, -102087059.3, 17.288
1825, -102086940.2, 17.297
1826, -102086821.4, 17.305
1827, -102086702.7, 17.314
1828, -102086584.1, 17.323
1829, -102086465.8, 17.331
1830, -102086347.6, 17.34
1831, -102086229.5, 17.349
1832, -102086111.6, 17.358
1833, -102085993.8, 17.366
1834, -102085876.3, 17.375
1835, -102085758.9, 17.384
1836, -102085641.6, 17.393
1837, -102085524.5, 17.401
1838, -102085407.6, 17.413
1839, -102085290.8, 17.422
1840, -102085174.2, 17.434
1841, -102085057.6, 17.443
1842, -102084941.3, 17.451
1843, -102084825, 17.46
1844, -102084708.9, 17.469
1845, -102084592.8, 17.478
1846, -102084476.9, 17.486
1847, -102084361.1, 17.495
1848, -102084245.5, 17.504
1849, -102084130.1, 17.512
1850, -102084014.7, 17.521
1851, -102083899.4, 17.53
1852, -102083784.3, 17.539
1853, -102083669.3, 17.547
1854, -102083554.4, 17.556
1855, -102083439.6, 17.568
1856, -102083324.9, 17.577
1857, -102083210.3, 17.588
1858, -102083095.8, 17.597
1859, -102082981.4, 17.608
1860, -102082867.2, 17.617
1861, -102082753.1, 17.628
1862, -102082639.1, 17.637
1863, -102082525.2, 17.65
1864, -102082411.5, 17.659
1865, -102082297.9, 17.668
1866, -102082184.4, 17.677
1867, -102082071.1, 17.685
1868, -102081957.9, 17.694
1869, -102081844.9, 17.703
1870, -102081732, 17.712
1871, -102081619.2, 17.72
1872, -102081506.6, 17.729
1873, -102081394.1, 17.738
1874, -102081281.6, 17.747
1875, -102081169.4, 17.755
1876, -102081057.3, 17.764
1877, -102080945.4, 17.773
1878, -102080833.6, 17.782
1879, -102080721.9, 17.79
1880, -102080610.3, 17.799
1881, -102080498.8, 17.808
1882, -102080387.4, 17.816
1883, -102080276.1, 17.825
1884, -102080164.9, 17.834
1885, -102080053.8, 17.843
1886, -102079942.8, 17.872
1887, -102079831.9, 17.881
1888, -102079721, 17.89
1889, -102079610.3, 17.899
1890, -102079499.7, 17.907
1891, -102079389.2, 17.916
1892, -102079278.8, 17.925
1893, -102079168.5, 17.934
1894, -102079058.3, 17.942
1895, -102078948.3, 17.951
1896, -102078838.3, 17.96
1897, -102078728.5, 17.968
1898, -102078618.9, 17.977
1899, -102078509.4, 17.986
1900, -102078400, 17.995
1901, -102078290.7, 18.003
1902, -102078181.6, 18.014
1903, -102078072.5, 18.023
1904, -102077963.6, 18.035
1905, -102077854.9, 18.044
1906, -102077746.2, 18.055
1907, -102077637.6, 18.064
1908, -102077529.2, 18.076
1909, -102077420.9, 18.084
1910, -102077312.6, 18.093
1911, -102077204.5, 18.102
1912, -102077096.5, 18.112
1913, -102076988.6, 18.121
1914, -102076880.9, 18.129
1915, -102076773.3, 18.138
1916, -102076665.8, 18.152
1917, -102076558.4, 18.161
1918, -102076451.1, 18.173
1919, -102076344, 18.182
1920, -102076236.9, 18.194
1921, -102076130, 18.202
1922, -102076023.2, 18.214
1923, -102075916.5, 18.222
1924, -102075809.9, 18.234
1925, -102075703.4, 18.242
1926, -102075597, 18.251
1927, -102075490.8, 18.26
1928, -102075384.8, 18.269
1929, -102075279.1, 18.277
1930, -102075173.5, 18.286
1931, -102075068, 18.295
1932, -102074962.7, 18.303
1933, -102074857.5, 18.312
1934, -102074752.3, 18.324
1935, -102074647.3, 18.332
1936, -102074542.5, 18.341
1937, -102074437.7, 18.35
1938, -102074333, 18.359
1939, -102074228.5, 18.368
1940, -102074124.1, 18.376
1941, -102074019.8, 18.385
1942, -102073915.6, 18.394
1943, -102073811.5, 18.403
1944, -102073707.5, 18.411
1945, -102073603.6, 18.42
1946, -102073499.9, 18.429
1947, -102073396.2, 18.437
1948, -102073292.6, 18.446
1949, -102073189.2, 18.455
1950, -102073085.8, 18.464
1951, -102072982.6, 18.472
1952, -102072879.5, 18.481
1953, -102072776.6, 18.49
1954, -102072673.7, 18.499
1955, -102072571, 18.507
1956, -102072468.3, 18.516
1957, -102072365.8, 18.525
1958, -102072263.4, 18.534
1959, -102072161.1, 18.542
1960, -102072058.9, 18.551
1961, -102071956.8, 18.56
1962, -102071854.8, 18.568
1963, -102071753, 18.577
1964, -102071651.2, 18.586
1965, -102071549.6, 18.595
1966, -102071448.1, 18.603
1967, -102071346.9, 18.616
1968, -102071245.8, 18.624
1969, -102071144.8, 18.637
1970, -102071044, 18.645
1971, -102070943.3, 18.657
1972, -102070842.7, 18.666
1973, -102070742.2, 18.675
1974, -102070641.9, 18.683
1975, -102070541.6, 18.692
1976, -102070441.5, 18.701
1977, -102070341.4, 18.71
1978, -102070241.5, 18.719
1979, -102070141.6, 18.729
1980, -102070041.9, 18.738
1981, -102069942.2, 18.746
1982, -102069842.7, 18.755
1983, -102069743.2, 18.764
1984, -102069643.9, 18.775
1985, -102069544.7, 18.784
1986, -102069445.6, 18.795
1987, -102069346.6, 18.804
1988, -102069247.7, 18.821
1989, -102069149, 18.831
1990, -102069050.4, 18.84
1991, -102068951.9, 18.849
1992, -102068853.4, 18.857
1993, -102068755.1, 18.866
1994, -102068656.9, 18.875
1995, -102068558.8, 18.884
1996, -102068460.8, 18.892
1997, -102068362.9, 18.901
1998, -102068265.1, 18.91
1999, -102068167.5, 18.919
2000, -102068069.9, 18.927
2001, -102067972.4, 18.936
2002, -102067875.1, 18.945
2003, -102067777.8, 18.953
2004, -102067680.7, 18.962
2005, -102067583.7, 18.971
2006, -102067486.7, 18.98
2007, -102067389.9, 19
2008, -102067293.2, 19.009
2009, -102067196.6, 19.018
2010, -102067100.1, 19.027
2011, -102067003.7, 19.036
2012, -102066907.4, 19.044
2013, -102066811.3, 19.053
2014, -102066715.3, 19.062
2015, -102066619.4, 19.07
2016, -102066523.6, 19.079
2017, -102066427.9, 19.088
2018, -102066332.3, 19.097
2019, -102066236.7, 19.105
2020, -102066141.3, 19.114
2021, -102066045.9, 19.123
2022, -102065950.7, 19.131
2023, -102065855.5, 19.14
2024, -102065760.4, 19.149
2025, -102065665.5, 19.158
2026, -102065570.6, 19.166
2027, -102065475.9, 19.175
2028, -102065381.2, 19.184
2029, -102065286.7, 19.193
2030, -102065192.2, 19.201
2031, -102065098, 19.21
2032, -102065003.8, 19.224
2033, -102064909.8, 19.233
2034, -102064815.8, 19.246
2035, -102064722, 19.262
2036, -102064628.2, 19.271
2037, -102064534.5, 19.28
2038, -102064440.9, 19.289
2039, -102064347.4, 19.3
2040, -102064254, 19.309
2041, -102064160.6, 19.318
2042, -102064067.4, 19.333
2043, -102063974.2, 19.342
2044, -102063881.2, 19.35
2045, -102063788.2, 19.362
2046, -102063695.3, 19.37
2047, -102063602.6, 19.382
2048, -102063509.9, 19.39
2049, -102063417.4, 19.402
2050, -102063324.9, 19.41
2051, -102063232.6, 19.422
2052, -102063140.3, 19.43
2053, -102063048.2, 19.442
2054, -102062956.2, 19.451
2055, -102062864.3, 19.459
2056, -102062772.5, 19.468
2057, -102062680.8, 19.477
2058, -102062589.2, 19.486
2059, -102062497.6, 19.504
2060, -102062406.2, 19.512
2061, -102062314.9, 19.521
2062, -102062223.7, 19.53
2063, -102062132.5, 19.539
2064, -102062041.5, 19.547
2065, -102061950.5, 19.556
2066, -102061859.7, 19.565
2067, -102061768.9, 19.574
2068, -102061678.2, 19.582
2069, -102061587.5, 19.591
2070, -102061497, 19.6
2071, -102061406.6, 19.608
2072, -102061316.2, 19.617
2073, -102061225.9, 19.626
2074, -102061135.7, 19.635
2075, -102061045.5, 19.643
2076, -102060955.4, 19.652
2077, -102060865.5, 19.661
2078, -102060775.6, 19.67
2079, -102060685.7, 19.678
2080, -102060596, 19.687
2081, -102060506.3, 19.696
2082, -102060416.7, 19.704
2083, -102060327.2, 19.713
2084, -102060237.8, 19.722
2085, -102060148.5, 19.731
2086, -102060059.2, 19.739
2087, -102059970.1, 19.748
2088, -102059881, 19.757
2089, -102059792.1, 19.765
2090, -102059703.2, 19.774
2091, -102059614.4, 19.783
2092, -102059525.7, 19.792
2093, -102059437.2, 19.8
2094, -102059348.7, 19.809
2095, -102059260.4, 19.824
2096, -102059172.2, 19.833
2097, -102059084, 19.846
2098, -102058995.9, 19.855
2099, -102058908, 19.87
2100, -102058820.2, 19.884
2101, -102058732.5, 19.892
2102, -102058644.9, 19.902
2103, -102058557.4, 19.911
2104, -102058470, 19.922
2105, -102058382.7, 19.93
2106, -102058295.5, 19.941
2107, -102058208.3, 19.95
2108, -102058121.2, 19.961
2109, -102058034.2, 19.97
2110, -102057947.2, 19.981
2111, -102057860.4, 19.99
2112, -102057773.6, 20.008
2113, -102057686.8, 20.017
2114, -102057600.2, 20.026
2115, -102057513.6, 20.034
2116, -102057427.1, 20.046
2117, -102057340.6, 20.054
2118, -102057254.3, 20.063
2119, -102057168, 20.072
2120, -102057081.8, 20.081
2121, -102056995.8, 20.094
2122, -102056909.8, 20.103
2123, -102056824, 20.112
2124, -102056738.3, 20.12
2125, -102056652.6, 20.129
2126, -102056567, 20.138
2127, -102056481.5, 20.147
2128, -102056396.1, 20.155
2129, -102056310.8, 20.168
2130, -102056225.5, 20.176
2131, -102056140.3, 20.185
2132, -102056055.2, 20.194
2133, -102055970.1, 20.203
2134, -102055885.1, 20.211
2135, -102055800.2, 20.22
2136, -102055715.3, 20.229
2137, -102055630.6, 20.238
2138, -102055545.8, 20.246
2139, -102055461.2, 20.255
2140, -102055376.6, 20.264
2141, -102055292, 20.272
2142, -102055207.6, 20.281
2143, -102055123.2, 20.29
2144, -102055038.9, 20.299
2145, -102054954.6, 20.307
2146, -102054870.4, 20.316
2147, -102054786.4, 20.325
2148, -102054702.4, 20.333
2149, -102054618.6, 20.342
2150, -102054534.7, 20.351
2151, -102054451, 20.36
2152, -102054367.4, 20.368
2153, -102054283.8, 20.377
2154, -102054200.3, 20.386
2155, -102054116.9, 20.395
2156, -102054033.6, 20.403
2157, -102053950.3, 20.412
2158, -102053867.2, 20.426
2159, -102053784.2, 20.435
2160, -102053701.4, 20.448
2161, -102053618.6, 20.457
2162, -102053535.9, 20.466
2163, -102053453.3, 20.475
2164, -102053370.7, 20.485
2165, -102053288.3, 20.494
2166, -102053205.9, 20.516
2167, -102053123.6, 20.527
2168, -102053041.4, 20.536
2169, -102052959.3, 20.546
2170, -102052877.3, 20.555
2171, -102052795.3, 20.566
2172, -102052713.5, 20.575
2173, -102052631.7, 20.587
2174, -102052550.1, 20.595
2175, -102052468.5, 20.607
2176, -102052387, 20.615
2177, -102052305.6, 20.626
2178, -102052224.3, 20.635
2179, -102052143.1, 20.647
2180, -102052062, 20.656
2181, -102051980.9, 20.664
2182, -102051900, 20.678
2183, -102051819.1, 20.686
2184, -102051738.4, 20.695
2185, -102051657.8, 20.704
2186, -102051577.3, 20.713
2187, -102051496.9, 20.721
2188, -102051416.5, 20.73
2189, -102051336.2, 20.739
2190, -102051256, 20.747
2191, -102051175.9, 20.756
2192, -102051095.8, 20.765
2193, -102051015.8, 20.774
2194, -102050935.9, 20.782
2195, -102050856, 20.791
2196, -102050776.3, 20.8
2197, -102050696.6, 20.809
2198, -102050616.9, 20.817
2199, -102050537.4, 20.826
2200, -102050457.9, 20.835
2201, -102050378.5, 20.843
2202, -102050299.1, 20.852
2203, -102050219.9, 20.861
2204, -102050140.7, 20.87
2205, -102050061.6, 20.878
2206, -102049982.5, 20.887
2207, -102049903.6, 20.896
2208, -102049824.7, 20.904
2209, -102049745.9, 20.913
2210, -102049667.2, 20.922
2211, -102049588.6, 20.931
2212, -102049510, 20.939
2213, -102049431.6, 20.948
2214, -102049353.2, 20.957
2215, -102049274.9, 20.966
2216, -102049196.7, 20.974
2217, -102049118.6, 20.983
2218, -102049040.5, 20.992
2219, -102048962.5, 21.001
2220, -102048884.6, 21.009
2221, -102048806.8, 21.018
2222, -102048729.1, 21.031
2223, -102048651.5, 21.04
2224, -102048573.9, 21.053
2225, -102048496.4, 21.062
2226, -102048419, 21.077
2227, -102048341.7, 21.09
2228, -102048264.4, 21.099
2229, -102048187.2, 21.109
2230, -102048110, 21.118
2231, -102048032.9, 21.128
2232, -102047955.9, 21.137
2233, -102047879, 21.148
2234, -102047802.1, 21.157
2235, -102047725.3, 21.168
2236, -102047648.6, 21.18
2237, -102047572, 21.189
2238, -102047495.5, 21.197
2239, -102047419, 21.208
2240, -102047342.6, 21.217
2241, -102047266.3, 21.228
2242, -102047190, 21.237
2243, -102047113.9, 21.248
2244, -102047037.7, 21.257
2245, -102046961.7, 21.266
2246, -102046885.7, 21.274
2247, -102046809.8, 21.283
2248, -102046734, 21.292
2249, -102046658.2, 21.301
2250, -102046582.6, 21.309
2251, -102046506.9, 21.318
2252, -102046431.4, 21.327
2253, -102046355.9, 21.336
2254, -102046280.5, 21.347
2255, -102046205.1, 21.356
2256, -102046129.8, 21.365
2257, -102046054.6, 21.373
2258, -102045979.4, 21.382
2259, -102045904.2, 21.391
2260, -102045829.2, 21.399
2261, -102045754.1, 21.408
2262, -102045679.2, 21.417
2263, -102045604.3, 21.426
2264, -102045529.5, 21.434
2265, -102045454.8, 21.443
2266, -102045380.1, 21.452
2267, -102045305.5, 21.461
2268, -102045230.9, 21.469
2269, -102045156.4, 21.478
2270, -102045082, 21.487
2271, -102045007.7, 21.495
2272, -102044933.4, 21.504
2273, -102044859.2, 21.513
2274, -102044785.1, 21.522
2275, -102044711.1, 21.53
2276, -102044637.1, 21.539
2277, -102044563.2, 21.548
2278, -102044489.3, 21.557
2279, -102044415.5, 21.565
2280, -102044341.7, 21.574
2281, -102044268, 21.583
2282, -102044194.4, 21.591
2283, -102044120.8, 21.6
2284, -102044047.3, 21.613
2285, -102043973.9, 21.621
2286, -102043900.5, 21.635
2287, -102043827.2, 21.644
2288, -102043754, 21.659
2289, -102043680.8, 21.668
2290, -102043607.8, 21.676
2291, -102043534.8, 21.685
2292, -102043461.9, 21.696
2293, -102043389, 21.705
2294, -102043316.2, 21.718
2295, -102043243.5, 21.731
2296, -102043170.8, 21.74
2297, -102043098.2, 21.75
2298, -102043025.7, 21.759
2299, -102042953.2, 21.77
2300, -102042880.9, 21.779
2301, -102042808.5, 21.79
2302, -102042736.2, 21.799
2303, -102042664, 21.81
2304, -102042591.8, 21.819
2305, -102042519.7, 21.83
2306, -102042447.6, 21.856
2307, -102042375.6, 21.865
2308, -102042303.7, 21.874
2309, -102042231.8, 21.883
2310, -102042160, 21.892
2311, -102042088.2, 21.9
2312, -102042016.5, 21.909
2313, -102041944.8, 21.918
2314, -102041873.3, 21.927
2315, -102041801.7, 21.935
2316, -102041730.2, 21.944
2317, -102041658.8, 21.953
2318, -102041587.5, 21.961
2319, -102041516.3, 21.97
2320, -102041445.1, 21.979
2321, -102041374, 21.988
2322, -102041303, 21.997
2323, -102041232, 22.006
2324, -102041161.1, 22.017
2325, -102041090.3, 22.026
2326, -102041019.6, 22.035
2327, -102040948.9, 22.044
2328, -102040878.3, 22.054
2329, -102040807.8, 22.065
2330, -102040737.4, 22.074
2331, -102040667, 22.083
2332, -102040596.7, 22.092
2333, -102040526.4, 22.1
2334, -102040456.3, 22.109
2335, -102040386.2, 22.118
2336, -102040316.1, 22.127
2337, -102040246.2, 22.135
2338, -102040176.2, 22.144
2339, -102040106.4, 22.153
2340, -102040036.5, 22.162
2341, -102039966.8, 22.17
2342, -102039897.1, 22.179
2343, -102039827.4, 22.188
2344, -102039757.9, 22.196
2345, -102039688.3, 22.205
2346, -102039618.8, 22.218
2347, -102039549.4, 22.229
2348, -102039480, 22.245
2349, -102039410.7, 22.261
2350, -102039341.5, 22.27
2351, -102039272.3, 22.279
2352, -102039203.1, 22.288
2353, -102039134.1, 22.299
2354, -102039065.2, 22.307
2355, -102038996.3, 22.318
2356, -102038927.5, 22.326
2357, -102038858.7, 22.336
2358, -102038790, 22.345
2359, -102038721.3, 22.37
2360, -102038652.7, 22.379
2361, -102038584.2, 22.388
2362, -102038515.7, 22.397
2363, -102038447.2, 22.408
2364, -102038378.8, 22.417
2365, -102038310.5, 22.428
2366, -102038242.2, 22.437
2367, -102038174, 22.448
2368, -102038105.9, 22.457
2369, -102038037.8, 22.468
2370, -102037969.7, 22.477
2371, -102037901.7, 22.486
2372, -102037833.8, 22.494
2373, -102037765.9, 22.503
2374, -102037698.1, 22.512
2375, -102037630.3, 22.527
2376, -102037562.7, 22.536
2377, -102037495.1, 22.545
2378, -102037427.5, 22.553
2379, -102037360.1, 22.562
2380, -102037292.7, 22.571
2381, -102037225.4, 22.579
2382, -102037158.2, 22.588
2383, -102037091, 22.597
2384, -102037023.8, 22.606
2385, -102036956.8, 22.614
2386, -102036889.8, 22.623
2387, -102036822.8, 22.632
2388, -102036755.9, 22.641
2389, -102036689, 22.649
2390, -102036622.2, 22.658
2391, -102036555.5, 22.667
2392, -102036488.8, 22.676
2393, -102036422.1, 22.684
2394, -102036355.5, 22.693
2395, -102036289, 22.702
2396, -102036222.5, 22.71
2397, -102036156.1, 22.719
2398, -102036089.8, 22.728
2399, -102036023.5, 22.737
2400, -102035957.3, 22.746
2401, -102035891.3, 22.754
2402, -102035825.3, 22.763
2403, -102035759.3, 22.772
2404, -102035693.4, 22.78
2405, -102035627.6, 22.789
2406, -102035561.8, 22.798
2407, -102035496, 22.807
2408, -102035430.3, 22.815
2409, -102035364.7, 22.829
2410, -102035299, 22.838
2411, -102035233.5, 22.851
2412, -102035168, 22.859
2413, -102035102.5, 22.875
2414, -102035037.1, 22.888
2415, -102034971.7, 22.897
2416, -102034906.4, 22.907
2417, -102034841.1, 22.916
2418, -102034775.9, 22.925
2419, -102034710.8, 22.934
2420, -102034645.8, 22.946
2421, -102034580.9, 22.954
2422, -102034516, 22.965
2423, -102034451.2, 22.974
2424, -102034386.4, 22.986
2425, -102034321.7, 22.994
2426, -102034257, 23.006
2427, -102034192.4, 23.014
2428, -102034127.8, 23.032
2429, -102034063.3, 23.041
2430, -102033998.8, 23.05
2431, -102033934.4, 23.059
2432, -102033870.1, 23.067
2433, -102033805.8, 23.076
2434, -102033741.5, 23.085
2435, -102033677.3, 23.094
2436, -102033613.1, 23.102
2437, -102033549, 23.111
2438, -102033485, 23.12
2439, -102033421, 23.128
2440, -102033357, 23.137
2441, -102033293.1, 23.146
2442, -102033229.2, 23.155
2443, -102033165.4, 23.163
2444, -102033101.6, 23.172
2445, -102033037.9, 23.181
2446, -102032974.2, 23.19
2447, -102032910.6, 23.201
2448, -102032847, 23.209
2449, -102032783.5, 23.218
2450, -102032720, 23.227
2451, -102032656.6, 23.236
2452, -102032593.2, 23.244
2453, -102032529.9, 23.253
2454, -102032466.6, 23.262
2455, -102032403.4, 23.27
2456, -102032340.2, 23.279
2457, -102032277.1, 23.288
2458, -102032214, 23.297
2459, -102032151, 23.305
2460, -102032088, 23.314
2461, -102032025.1, 23.323
2462, -102031962.2, 23.332
2463, -102031899.3, 23.34
2464, -102031836.6, 23.349
2465, -102031773.8, 23.358
2466, -102031711.1, 23.367
2467, -102031648.5, 23.375
2468, -102031585.9, 23.384
2469, -102031523.3, 23.393
2470, -102031460.8, 23.401
2471, -102031398.4, 23.41
2472, -102031336.1, 23.419
2473, -102031273.8, 23.43
2474, -102031211.7, 23.439
2475, -102031149.5, 23.452
2476, -102031087.4, 23.461
2477, -102031025.4, 23.47
2478, -102030963.4, 23.478
2479, -102030901.4, 23.489
2480, -102030839.6, 23.498
2481, -102030777.7, 23.508
2482, -102030715.9, 23.516
2483, -102030654.2, 23.527
2484, -102030592.5, 23.536
2485, -102030531, 23.547
2486, -102030469.4, 23.556
2487, -102030408, 23.567
2488, -102030346.6, 23.575
2489, -102030285.4, 23.587
2490, -102030224.2, 23.596
2491, -102030163, 23.607
2492, -102030102, 23.616
2493, -102030041, 23.627
2494, -102029980, 23.636
2495, -102029919.1, 23.645
2496, -102029858.3, 23.653
2497, -102029797.6, 23.662
2498, -102029736.9, 23.671
2499, -102029676.3, 23.679
2500, -102029615.7, 23.688
2501, -102029555.2, 23.703
2502, -102029494.8, 23.711
2503, -102029434.5, 23.72
2504, -102029374.2, 23.729
2505, -102029314.1, 23.738
2506, -102029254, 23.746
2507, -102029194, 23.755
2508, -102029134.1, 23.764
2509, -102029074.2, 23.772
2510, -102029014.3, 23.781
2511, -102028954.5, 23.79
2512, -102028894.8, 23.799
2513, -102028835.1, 23.807
2514, -102028775.5, 23.816
2515, -102028715.9, 23.825
2516, -102028656.3, 23.833
2517, -102028596.9, 23.842
2518, -102028537.5, 23.851
2519, -102028478.1, 23.86
2520, -102028418.9, 23.868
2521, -102028359.6, 23.877
2522, -102028300.5, 23.886
2523, -102028241.3, 23.895
2524, -102028182.2, 23.903
2525, -102028123.2, 23.912
2526, -102028064.2, 23.921
2527, -102028005.2, 23.929
2528, -102027946.3, 23.938
2529, -102027887.4, 23.947
2530, -102027828.6, 23.956
2531, -102027769.8, 23.964
2532, -102027711.1, 23.973
2533, -102027652.4, 23.982
2534, -102027593.8, 23.991
2535, -102027535.3, 23.999
2536, -102027476.9, 24.008
2537, -102027418.7, 24.017
2538, -102027360.5, 24.032
2539, -102027302.3, 24.04
2540, -102027244.2, 24.053
2541, -102027186.1, 24.062
2542, -102027128.1, 24.078
2543, -102027070.2, 24.091
2544, -102027012.2, 24.099
2545, -102026954.3, 24.11
2546, -102026896.5, 24.118
2547, -102026838.7, 24.128
2548, -102026781, 24.137
2549, -102026723.3, 24.148
2550, -102026665.7, 24.157
2551, -102026608.2, 24.168
2552, -102026550.7, 24.177
2553, -102026493.2, 24.188
2554, -102026435.8, 24.2
2555, -102026378.4, 24.213
2556, -102026321.1, 24.221
2557, -102026263.8, 24.232
2558, -102026206.6, 24.241
2559, -102026149.5, 24.253
2560, -102026092.4, 24.282
2561, -102026035.3, 24.291
2562, -102025978.3, 24.299
2563, -102025921.3, 24.308
2564, -102025864.4, 24.317
2565, -102025807.5, 24.326
2566, -102025750.6, 24.334
2567, -102025693.8, 24.343
2568, -102025637.1, 24.352
2569, -102025580.3, 24.361
2570, -102025523.6, 24.372
2571, -102025467, 24.381
2572, -102025410.4, 24.389
2573, -102025353.8, 24.398
2574, -102025297.3, 24.407
2575, -102025240.8, 24.416
2576, -102025184.4, 24.424
2577, -102025128, 24.433
2578, -102025071.7, 24.442
2579, -102025015.4, 24.45
2580, -102024959.1, 24.459
2581, -102024902.9, 24.468
2582, -102024846.8, 24.477
2583, -102024790.6, 24.485
2584, -102024734.6, 24.494
2585, -102024678.5, 24.503
2586, -102024622.5, 24.512
2587, -102024566.6, 24.52
2588, -102024510.7, 24.529
2589, -102024454.8, 24.538
2590, -102024399, 24.546
2591, -102024343.2, 24.555
2592, -102024287.4, 24.564
2593, -102024231.7, 24.573
2594, -102024176, 24.581
2595, -102024120.3, 24.59
2596, -102024064.7, 24.599
2597, -102024009.1, 24.607
2598, -102023953.6, 24.616
2599, -102023898.1, 24.625
2600, -102023842.7, 24.637
2601, -102023787.3, 24.646
2602, -102023732, 24.659
2603, -102023676.7, 24.668
2604, -102023621.4, 24.676
2605, -102023566.2, 24.685
2606, -102023511, 24.696
2607, -102023455.9, 24.705
2608, -102023400.8, 24.715
2609, -102023345.7, 24.724
2610, -102023290.7, 24.733
2611, -102023235.7, 24.742
2612, -102023180.8, 24.754
2613, -102023125.9, 24.762
2614, -102023071.1, 24.774
2615, -102023016.3, 24.782
2616, -102022961.6, 24.794
2617, -102022906.9, 24.803
2618, -102022852.3, 24.814
2619, -102022797.7, 24.823
2620, -102022743.2, 24.834
2621, -102022688.7, 24.843
2622, -102022634.3, 24.854
2623, -102022580, 24.869
2624, -102022525.7, 24.878
2625, -102022471.4, 24.887
2626, -102022417.2, 24.895
2627, -102022363.1, 24.904
2628, -102022309, 24.913
2629, -102022254.9, 24.922
2630, -102022200.9, 24.93
2631, -102022147, 24.939
2632, -102022093.1, 24.948
2633, -102022039.3, 24.956
2634, -102021985.6, 24.965
2635, -102021931.9, 24.974
2636, -102021878.2, 24.983
2637, -102021824.7, 24.991
2638, -102021771.1, 25
2639, -102021717.7, 25.009
2640, -102021664.3, 25.017
2641, -102021610.9, 25.026
2642, -102021557.6, 25.035
2643, -102021504.3, 25.044
2644, -102021451.1, 25.052
2645, -102021398, 25.061
2646, -102021344.8, 25.07
2647, -102021291.8, 25.079
2648, -102021238.7, 25.087
2649, -102021185.8, 25.096
2650, -102021132.8, 25.105
2651, -102021080, 25.113
2652, -102021027.1, 25.122
2653, -102020974.3, 25.131
2654, -102020921.6, 25.14
2655, -102020868.9, 25.148
2656, -102020816.3, 25.157
2657, -102020763.7, 25.166
2658, -102020711.1, 25.175
2659, -102020658.5, 25.183
2660, -102020606.1, 25.192
2661, -102020553.6, 25.201
2662, -102020501.3, 25.21
2663, -102020448.9, 25.218
2664, -102020396.6, 25.227
2665, -102020344.4, 25.238
2666, -102020292.2, 25.247
2667, -102020240, 25.261
2668, -102020187.9, 25.277
2669, -102020135.8, 25.286
2670, -102020083.7, 25.294
2671, -102020031.7, 25.303
2672, -102019979.7, 25.314
2673, -102019927.8, 25.323
2674, -102019875.8, 25.331
2675, -102019824, 25.34
2676, -102019772.1, 25.351
2677, -102019720.3, 25.36
2678, -102019668.6, 25.375
2679, -102019616.8, 25.384
2680, -102019565.2, 25.396
2681, -102019513.5, 25.404
2682, -102019461.9, 25.416
2683, -102019410.3, 25.424
2684, -102019358.8, 25.436
2685, -102019307.3, 25.444
2686, -102019255.8, 25.456
2687, -102019204.4, 25.464
2688, -102019152.9, 25.473
2689, -102019101.6, 25.482
2690, -102019050.2, 25.49
2691, -102018998.9, 25.499
2692, -102018947.6, 25.508
2693, -102018896.4, 25.517
2694, -102018845.2, 25.525
2695, -102018794.1, 25.539
2696, -102018742.9, 25.548
2697, -102018691.9, 25.557
2698, -102018640.8, 25.565
2699, -102018589.8, 25.574
2700, -102018538.8, 25.583
2701, -102018487.8, 25.591
2702, -102018436.9, 25.6
2703, -102018386, 25.609
2704, -102018335.2, 25.618
2705, -102018284.3, 25.626
2706, -102018233.5, 25.635
2707, -102018182.7, 25.644
2708, -102018132, 25.653
2709, -102018081.3, 25.661
2710, -102018030.6, 25.67
2711, -102017980, 25.679
2712, -102017929.4, 25.688
2713, -102017878.8, 25.696
2714, -102017828.3, 25.705
2715, -102017777.8, 25.714
2716, -102017727.4, 25.722
2717, -102017677.1, 25.731
2718, -102017626.7, 25.74
2719, -102017576.4, 25.749
2720, -102017526.2, 25.757
2721, -102017476, 25.766
2722, -102017425.8, 25.775
2723, -102017375.6, 25.784
2724, -102017325.6, 25.792
2725, -102017275.6, 25.801
2726, -102017225.6, 25.81
2727, -102017175.7, 25.818
2728, -102017125.8, 25.827
2729, -102017076, 25.84
2730, -102017026.2, 25.849
2731, -102016976.4, 25.862
2732, -102016926.6, 25.871
2733, -102016876.9, 25.88
2734, -102016827.2, 25.888
2735, -102016777.5, 25.899
2736, -102016727.9, 25.908
2737, -102016678.3, 25.918
2738, -102016628.8, 25.927
2739, -102016579.2, 25.937
2740, -102016529.8, 25.945
2741, -102016480.3, 25.957
2742, -102016431, 25.966
2743, -102016381.6, 25.977
2744, -102016332.3, 25.986
2745, -102016283, 25.997
2746, -102016233.8, 26.006
2747, -102016184.6, 26.017
2748, -102016135.4, 26.026
2749, -102016086.2, 26.042
2750, -102016037.1, 26.051
2751, -102015988, 26.059
2752, -102015939, 26.068
2753, -102015889.9, 26.077
2754, -102015841, 26.086
2755, -102015792, 26.094
2756, -102015743.1, 26.103
2757, -102015694.2, 26.112
2758, -102015645.3, 26.12
2759, -102015596.5, 26.129
2760, -102015547.8, 26.138
2761, -102015499.1, 26.147
2762, -102015450.4, 26.155
2763, -102015401.7, 26.164
2764, -102015353.1, 26.173
2765, -102015304.5, 26.182
2766, -102015256, 26.19
2767, -102015207.5, 26.199
2768, -102015159.1, 26.208
2769, -102015110.7, 26.216
2770, -102015062.4, 26.225
2771, -102015014.1, 26.234
2772, -102014965.9, 26.243
2773, -102014917.7, 26.251
2774, -102014869.6, 26.26
2775, -102014821.6, 26.269
2776, -102014773.5, 26.277
2777, -102014725.6, 26.286
2778, -102014677.7, 26.295
2779, -102014629.9, 26.304
2780, -102014582.1, 26.312
2781, -102014534.3, 26.321
2782, -102014486.6, 26.33
2783, -102014438.9, 26.339
2784, -102014391.2, 26.347
2785, -102014343.6, 26.356
2786, -102014296.1, 26.365
2787, -102014248.5, 26.373
2788, -102014201.1, 26.382
2789, -102014153.7, 26.391
2790, -102014106.3, 26.4
2791, -102014059.1, 26.408
2792, -102014011.8, 26.417
2793, -102013964.6, 26.426
2794, -102013917.4, 26.438
2795, -102013870.3, 26.447
2796, -102013823.2, 26.46
2797, -102013776.1, 26.469
2798, -102013729.1, 26.477
2799, -102013682.1, 26.486
2800, -102013635.1, 26.497
2801, -102013588.1, 26.506
2802, -102013541.2, 26.516
2803, -102013494.3, 26.525
2804, -102013447.4, 26.534
2805, -102013400.6, 26.548
2806, -102013353.7, 26.559
2807, -102013307, 26.568
2808, -102013260.2, 26.579
2809, -102013213.5, 26.587
2810, -102013166.9, 26.599
2811, -102013120.3, 26.608
2812, -102013073.7, 26.619
2813, -102013027.2, 26.628
2814, -102012980.7, 26.639
2815, -102012934.2, 26.648
2816, -102012887.8, 26.659
2817, -102012841.3, 26.668
2818, -102012795, 26.676
2819, -102012748.6, 26.685
2820, -102012702.3, 26.694
2821, -102012656, 26.703
2822, -102012609.7, 26.727
2823, -102012563.5, 26.736
2824, -102012517.2, 26.745
2825, -102012471.1, 26.753
2826, -102012424.9, 26.762
2827, -102012378.8, 26.771
2828, -102012332.7, 26.78
2829, -102012286.6, 26.788
2830, -102012240.6, 26.797
2831, -102012194.6, 26.806
2832, -102012148.6, 26.815
2833, -102012102.7, 26.823
2834, -102012056.8, 26.832
2835, -102012010.9, 26.841
2836, -102011965.1, 26.849
2837, -102011919.4, 26.858
2838, -102011873.6, 26.867
2839, -102011828, 26.876
2840, -102011782.4, 26.884
2841, -102011736.8, 26.893
2842, -102011691.3, 26.902
2843, -102011645.8, 26.911
2844, -102011600.4, 26.924
2845, -102011555, 26.933
2846, -102011509.6, 26.942
2847, -102011464.2, 26.95
2848, -102011418.9, 26.959
2849, -102011373.6, 26.968
2850, -102011328.3, 26.977
2851, -102011283.1, 26.985
2852, -102011237.9, 26.994
2853, -102011192.8, 27.003
2854, -102011147.6, 27.012
2855, -102011102.5, 27.02
2856, -102011057.5, 27.029
2857, -102011012.5, 27.038
2858, -102010967.5, 27.051
2859, -102010922.6, 27.06
2860, -102010877.8, 27.073
2861, -102010832.9, 27.082
2862, -102010788.1, 27.09
2863, -102010743.4, 27.099
2864, -102010698.7, 27.11
2865, -102010654, 27.119
2866, -102010609.3, 27.129
2867, -102010564.7, 27.138
2868, -102010520.1, 27.147
2869, -102010475.5, 27.156
2870, -102010431, 27.167
2871, -102010386.5, 27.176
2872, -102010342, 27.188
2873, -102010297.5, 27.198
2874, -102010253.1, 27.208
2875, -102010208.6, 27.231
2876, -102010164.3, 27.241
2877, -102010119.9, 27.249
2878, -102010075.6, 27.262
2879, -102010031.4, 27.273
2880, -102009987.1, 27.282
2881, -102009942.9, 27.291
2882, -102009898.8, 27.3
2883, -102009854.6, 27.308
2884, -102009810.5, 27.317
2885, -102009766.4, 27.326
2886, -102009722.4, 27.335
2887, -102009678.3, 27.343
2888, -102009634.3, 27.352
2889, -102009590.3, 27.361
2890, -102009546.4, 27.37
2891, -102009502.5, 27.378
2892, -102009458.6, 27.393
2893, -102009414.8, 27.402
2894, -102009371, 27.411
2895, -102009327.2, 27.419
2896, -102009283.5, 27.428
2897, -102009239.8, 27.437
2898, -102009196.1, 27.446
2899, -102009152.4, 27.454
2900, -102009108.8, 27.463
2901, -102009065.1, 27.472
2902, -102009021.6, 27.481
2903, -102008978, 27.489
2904, -102008934.5, 27.498
2905, -102008891, 27.507
2906, -102008847.5, 27.515
2907, -102008804.1, 27.524
2908, -102008760.7, 27.533
2909, -102008717.3, 27.542
2910, -102008674, 27.55
2911, -102008630.6, 27.559
2912, -102008587.3, 27.568
2913, -102008544.1, 27.577
2914, -102008500.8, 27.585
2915, -102008457.6, 27.594
2916, -102008414.4, 27.603
2917, -102008371.3, 27.611
2918, -102008328.1, 27.62
2919, -102008285, 27.634
2920, -102008241.9, 27.643
2921, -102008198.9, 27.656
2922, -102008155.8, 27.664
2923, -102008112.8, 27.68
2924, -102008069.8, 27.689
2925, -102008026.8, 27.697
2926, -102007983.9, 27.706
2927, -102007941, 27.715
2928, -102007898.1, 27.723
2929, -102007855.2, 27.737
2930, -102007812.4, 27.746
2931, -102007769.6, 27.754
2932, -102007726.8, 27.763
2933, -102007684, 27.775
2934, -102007641.3, 27.783
2935, -102007598.6, 27.795
2936, -102007556, 27.803
2937, -102007513.4, 27.815
2938, -102007470.8, 27.824
2939, -102007428.3, 27.835
2940, -102007385.8, 27.844
2941, -102007343.4, 27.855
2942, -102007301, 27.864
2943, -102007258.6, 27.872
2944, -102007216.3, 27.881
2945, -102007174, 27.895
2946, -102007131.8, 27.904
2947, -102007089.5, 27.913
2948, -102007047.3, 27.922
2949, -102007005.1, 27.931
2950, -102006963, 27.939
2951, -102006920.9, 27.948
2952, -102006878.8, 27.957
2953, -102006836.8, 27.966
2954, -102006794.8, 27.974
2955, -102006752.8, 27.983
2956, -102006710.8, 27.992
2957, -102006668.9, 28.001
2958, -102006627, 28.009
2959, -102006585.2, 28.018
2960, -102006543.3, 28.027
2961, -102006501.5, 28.035
2962, -102006459.7, 28.044
2963, -102006418, 28.053
2964, -102006376.2, 28.062
2965, -102006334.6, 28.07
2966, -102006293.1, 28.079
2967, -102006251.6, 28.088
2968, -102006210.2, 28.096
2969, -102006168.8, 28.105
2970, -102006127.4, 28.114
2971, -102006086, 28.123
2972, -102006044.6, 28.131
2973, -102006003.3, 28.14
2974, -102005962, 28.149
2975, -102005920.8, 28.158
2976, -102005879.5, 28.166
2977, -102005838.3, 28.175
2978, -102005797.1, 28.184
2979, -102005756, 28.192
2980, -102005714.9, 28.201
2981, -102005673.8, 28.21
2982, -102005632.7, 28.219
2983, -102005591.6, 28.227
2984, -102005550.6, 28.239
2985, -102005509.6, 28.248
2986, -102005468.6, 28.261
2987, -102005427.6, 28.277
2988, -102005386.6, 28.286
2989, -102005345.7, 28.299
2990, -102005304.8, 28.307
2991, -102005264, 28.317
2992, -102005223.1, 28.326
2993, -102005182.3, 28.337
2994, -102005141.6, 28.346
2995, -102005100.9, 28.356
2996, -102005060.2, 28.365
2997, -102005019.5, 28.376
2998, -102004978.9, 28.385
2999, -102004938.3, 28.402
3000, -102004897.7, 28.412
3001, -102004857.3, 28.421
3002, -102004816.8, 28.432
3003, -102004776.5, 28.441
3004, -102004736.1, 28.452
3005, -102004695.9, 28.461
3006, -102004655.6, 28.47
3007, -102004615.4, 28.479
3008, -102004575.2, 28.487
3009, -102004535.1, 28.496
3010, -102004495, 28.505
3011, -102004454.9, 28.513
3012, -102004414.9, 28.522
3013, -102004374.9, 28.531
3014, -102004334.9, 28.54
3015, -102004295, 28.548
3016, -102004255, 28.557
3017, -102004215.1, 28.569
3018, -102004175.2, 28.577
3019, -102004135.4, 28.586
3020, -102004095.5, 28.595
3021, -102004055.7, 28.604
3022, -102004015.8, 28.613
3023, -102003976, 28.621
3024, -102003936.2, 28.63
3025, -102003896.5, 28.639
3026, -102003856.7, 28.648
3027, -102003817, 28.656
3028, -102003777.3, 28.665
3029, -102003737.7, 28.674
3030, -102003698, 28.683
3031, -102003658.4, 28.691
3032, -102003618.8, 28.7
3033, -102003579.2, 28.709
3034, -102003539.7, 28.718
3035, -102003500.1, 28.726
3036, -102003460.6, 28.735
3037, -102003421.1, 28.744
3038, -102003381.6, 28.753
3039, -102003342.1, 28.761
3040, -102003302.7, 28.77
3041, -102003263.3, 28.779
3042, -102003223.8, 28.788
3043, -102003184.5, 28.796
3044, -102003145.1, 28.805
3045, -102003105.7, 28.814
3046, -102003066.4, 28.822
3047, -102003027.1, 28.837
3048, -102002987.8, 28.846
3049, -102002948.5, 28.859
3050, -102002909.3, 28.867
3051, -102002870, 28.883
3052, -102002830.8, 28.896
3053, -102002791.6, 28.905
3054, -102002752.5, 28.915
3055, -102002713.3, 28.924
3056, -102002674.2, 28.934
3057, -102002635.1, 28.943
3058, -102002596.1, 28.954
3059, -102002557, 28.962
3060, -102002518, 28.974
3061, -102002479, 28.982
3062, -102002440, 28.994
3063, -102002401, 29.002
3064, -102002362.1, 29.014
3065, -102002323.1, 29.022
3066, -102002284.2, 29.034
3067, -102002245.3, 29.043
3068, -102002206.5, 29.054
3069, -102002167.7, 29.067
3070, -102002128.8, 29.076
3071, -102002090, 29.084
3072, -102002051.3, 29.093
3073, -102002012.5, 29.102
3074, -102001973.8, 29.111
3075, -102001935.1, 29.119
3076, -102001896.4, 29.128
3077, -102001857.8, 29.137
3078, -102001819.1, 29.146
3079, -102001780.5, 29.154
3080, -102001742, 29.163
3081, -102001703.4, 29.172
3082, -102001664.9, 29.18
3083, -102001626.4, 29.189
3084, -102001587.9, 29.198
3085, -102001549.4, 29.207
3086, -102001511, 29.215
3087, -102001472.5, 29.224
3088, -102001434.2, 29.233
3089, -102001395.8, 29.242
3090, -102001357.5, 29.25
3091, -102001319.2, 29.259
3092, -102001280.9, 29.268
3093, -102001242.6, 29.276
3094, -102001204.4, 29.285
3095, -102001166.2, 29.294
3096, -102001128, 29.303
3097, -102001089.9, 29.311
3098, -102001051.7, 29.32
3099, -102001013.7, 29.329
3100, -102000975.6, 29.337
3101, -102000937.5, 29.346
3102, -102000899.5, 29.355
3103, -102000861.5, 29.364
3104, -102000823.5, 29.372
3105, -102000785.5, 29.381
3106, -102000747.6, 29.39
3107, -102000709.7, 29.399
3108, -102000671.8, 29.407
3109, -102000633.9, 29.416
3110, -102000596.1, 29.425
3111, -102000558.3, 29.438
3112, -102000520.5, 29.447
3113, -102000482.7, 29.46
3114, -102000445, 29.469
3115, -102000407.3, 29.484
3116, -102000369.6, 29.493
3117, -102000331.9, 29.502
3118, -102000294.3, 29.51
3119, -102000256.7, 29.522
3120, -102000219.2, 29.53
3121, -102000181.6, 29.539
3122, -102000144.1, 29.548
3123, -102000106.7, 29.559
3124, -102000069.2, 29.575
3125, -102000031.8, 29.584
3126, -101999994.3, 29.595
3127, -101999956.9, 29.604
3128, -101999919.6, 29.615
3129, -101999882.2, 29.624
3130, -101999844.9, 29.635
3131, -101999807.6, 29.644
3132, -101999770.3, 29.655
3133, -101999733.1, 29.664
3134, -101999695.9, 29.675
3135, -101999658.7, 29.684
3136, -101999621.6, 29.693
3137, -101999584.5, 29.702
3138, -101999547.4, 29.71
3139, -101999510.3, 29.719
3140, -101999473.3, 29.728
3141, -101999436.3, 29.74
3142, -101999399.2, 29.749
3143, -101999362.3, 29.758
3144, -101999325.3, 29.766
3145, -101999288.3, 29.775
3146, -101999251.4, 29.784
3147, -101999214.5, 29.793
3148, -101999177.7, 29.801
3149, -101999140.9, 29.81
3150, -101999104.1, 29.819
3151, -101999067.3, 29.827
3152, -101999030.6, 29.836
3153, -101998993.8, 29.845
3154, -101998957.1, 29.854
3155, -101998920.5, 29.862
3156, -101998883.8, 29.871
3157, -101998847.1, 29.88
3158, -101998810.5, 29.889
3159, -101998773.9, 29.897
3160, -101998737.3, 29.906
3161, -101998700.7, 29.915
3162, -101998664.2, 29.923
3163, -101998627.6, 29.932
3164, -101998591.1, 29.941
3165, -101998554.6, 29.95
3166, -101998518.1, 29.958
3167, -101998481.6, 29.967
3168, -101998445.1, 29.976
3169, -101998408.6, 29.985
3170, -101998372.2, 29.993
3171, -101998335.8, 30.002
3172, -101998299.3, 30.011
3173, -101998262.9, 30.019
3174, -101998226.5, 30.028
3175, -101998190.2, 30.04
3176, -101998153.8, 30.049
3177, -101998117.5, 30.062
3178, -101998081.2, 30.071
3179, -101998044.9, 30.08
3180, -101998008.6, 30.089
3181, -101997972.3, 30.099
3182, -101997936.1, 30.108
3183, -101997899.9, 30.118
3184, -101997863.7, 30.127
3185, -101997827.5, 30.137
3186, -101997791.3, 30.145
3187, -101997755.1, 30.157
3188, -101997719, 30.166
3189, -101997682.9, 30.177
3190, -101997646.8, 30.186
3191, -101997610.7, 30.197
3192, -101997574.6, 30.205
3193, -101997538.6, 30.217
3194, -101997502.6, 30.226
3195, -101997466.6, 30.242
3196, -101997430.7, 30.251
3197, -101997394.8, 30.259
3198, -101997359, 30.268
3199, -101997323.2, 30.277
3200, -101997287.4, 30.286
3201, -101997251.7, 30.294
3202, -101997216, 30.303
3203, -101997180.4, 30.312
3204, -101997144.8, 30.321
3205, -101997109.2, 30.329
3206, -101997073.7, 30.338
3207, -101997038.2, 30.347
3208, -101997002.7, 30.355
3209, -101996967.3, 30.364
3210, -101996931.8, 30.373
3211, -101996896.4, 30.382
3212, -101996861, 30.39
3213, -101996825.6, 30.405
3214, -101996790.3, 30.414
3215, -101996754.9, 30.423
3216, -101996719.5, 30.431
3217, -101996684.2, 30.44
3218, -101996648.9, 30.449
3219, -101996613.6, 30.458
3220, -101996578.3, 30.466
3221, -101996543, 30.475
3222, -101996507.8, 30.484
3223, -101996472.5, 30.493
3224, -101996437.3, 30.501
3225, -101996402.1, 30.51
3226, -101996366.9, 30.519
3227, -101996331.7, 30.527
3228, -101996296.5, 30.536
3229, -101996261.3, 30.545
3230, -101996226.2, 30.554
3231, -101996191.1, 30.562
3232, -101996156, 30.571
3233, -101996120.9, 30.58
3234, -101996085.8, 30.589
3235, -101996050.8, 30.597
3236, -101996015.8, 30.606
3237, -101995980.8, 30.615
3238, -101995945.8, 30.624
3239, -101995910.8, 30.632
3240, -101995875.9, 30.646
3241, -101995841, 30.655
3242, -101995806.2, 30.668
3243, -101995771.3, 30.677
3244, -101995736.5, 30.685
3245, -101995701.7, 30.694
3246, -101995667, 30.704
3247, -101995632.3, 30.713
3248, -101995597.5, 30.724
3249, -101995562.8, 30.733
3250, -101995528.1, 30.748
3251, -101995493.5, 30.758
3252, -101995458.8, 30.767
3253, -101995424.2, 30.779
3254, -101995389.6, 30.788
3255, -101995355, 30.798
3256, -101995320.5, 30.807
3257, -101995285.9, 30.819
3258, -101995251.4, 30.827
3259, -101995216.9, 30.839
3260, -101995182.4, 30.847
3261, -101995147.9, 30.859
3262, -101995113.5, 30.867
3263, -101995079.1, 30.876
3264, -101995044.6, 30.885
3265, -101995010.2, 30.894
3266, -101994975.8, 30.909
3267, -101994941.4, 30.918
3268, -101994907.1, 30.926
3269, -101994872.7, 30.935
3270, -101994838.4, 30.944
3271, -101994804.1, 30.953
3272, -101994769.8, 30.961
3273, -101994735.5, 30.97
3274, -101994701.3, 30.979
3275, -101994667.1, 30.988
3276, -101994632.9, 30.996
3277, -101994598.7, 31.005
3278, -101994564.5, 31.014
3279, -101994530.4, 31.023
3280, -101994496.2, 31.031
3281, -101994462.2, 31.04
3282, -101994428.1, 31.049
3283, -101994394, 31.057
3284, -101994360, 31.066
3285, -101994326, 31.075
3286, -101994291.9, 31.084
3287, -101994258, 31.092
3288, -101994224, 31.101
3289, -101994190, 31.11
3290, -101994156.1, 31.119
3291, -101994122.2, 31.127
3292, -101994088.3, 31.136
3293, -101994054.4, 31.145
3294, -101994020.5, 31.154
3295, -101993986.7, 31.162
3296, -101993952.8, 31.171
3297, -101993919, 31.18
3298, -101993885.2, 31.188
3299, -101993851.4, 31.197
3300, -101993817.6, 31.206
3301, -101993783.9, 31.215
3302, -101993750.1, 31.223
3303, -101993716.4, 31.232
3304, -101993682.7, 31.244
3305, -101993649, 31.252
3306, -101993615.3, 31.265
3307, -101993581.7, 31.274
3308, -101993548, 31.289
3309, -101993514.4, 31.302
3310, -101993480.8, 31.311
3311, -101993447.2, 31.321
3312, -101993413.6, 31.33
3313, -101993380, 31.34
3314, -101993346.4, 31.349
3315, -101993312.9, 31.36
3316, -101993279.4, 31.369
3317, -101993245.8, 31.38
3318, -101993212.3, 31.389
3319, -101993178.9, 31.4
3320, -101993145.4, 31.415
3321, -101993111.9, 31.424
3322, -101993078.5, 31.433
3323, -101993045.1, 31.444
3324, -101993011.6, 31.453
3325, -101992978.2, 31.464
3326, -101992944.9, 31.473
3327, -101992911.5, 31.482
3328, -101992878.1, 31.49
3329, -101992844.8, 31.499
3330, -101992811.5, 31.508
3331, -101992778.2, 31.517
3332, -101992744.9, 31.525
3333, -101992711.6, 31.534
3334, -101992678.4, 31.543
3335, -101992645.1, 31.552
3336, -101992611.9, 31.56
3337, -101992578.7, 31.569
3338, -101992545.5, 31.59
3339, -101992512.3, 31.599
3340, -101992479.2, 31.607
3341, -101992446.1, 31.616
3342, -101992413, 31.625
3343, -101992379.9, 31.634
3344, -101992346.8, 31.642
3345, -101992313.8, 31.651
3346, -101992280.8, 31.66
3347, -101992247.8, 31.668
3348, -101992214.8, 31.677
3349, -101992181.8, 31.686
3350, -101992148.8, 31.695
3351, -101992115.9, 31.703
3352, -101992083, 31.712
3353, -101992050.1, 31.721
3354, -101992017.2, 31.73
3355, -101991984.3, 31.738
3356, -101991951.4, 31.747
3357, -101991918.6, 31.756
3358, -101991885.8, 31.764
3359, -101991853, 31.773
3360, -101991820.2, 31.782
3361, -101991787.4, 31.791
3362, -101991754.7, 31.799
3363, -101991721.9, 31.808
3364, -101991689.2, 31.817
3365, -101991656.5, 31.826
3366, -101991623.8, 31.834
3367, -101991591.1, 31.843
3368, -101991558.5, 31.855
3369, -101991525.9, 31.864
3370, -101991493.3, 31.877
3371, -101991460.7, 31.893
3372, -101991428.1, 31.902
3373, -101991395.5, 31.918
3374, -101991363, 31.929
3375, -101991330.5, 31.938
3376, -101991298, 31.947
3377, -101991265.5, 31.956
3378, -101991233.1, 31.968
3379, -101991200.6, 31.976
3380, -101991168.2, 31.988
3381, -101991135.8, 31.996
3382, -101991103.5, 32.008
3383, -101991071.1, 32.016
3384, -101991038.8, 32.028
3385, -101991006.5, 32.037
3386, -101990974.2, 32.048
3387, -101990941.9, 32.057
3388, -101990909.7, 32.066
3389, -101990877.4, 32.074
3390, -101990845.2, 32.092
3391, -101990813, 32.101
3392, -101990780.9, 32.11
3393, -101990748.7, 32.119
3394, -101990716.6, 32.127
3395, -101990684.4, 32.136
3396, -101990652.3, 32.145
3397, -101990620.3, 32.154
3398, -101990588.2, 32.162
3399, -101990556.2, 32.171
3400, -101990524.1, 32.18
3401, -101990492.1, 32.189
3402, -101990460.1, 32.197
3403, -101990428.2, 32.206
3404, -101990396.2, 32.215
3405, -101990364.3, 32.223
3406, -101990332.4, 32.232
3407, -101990300.5, 32.241
3408, -101990268.6, 32.25
3409, -101990236.7, 32.258
3410, -101990204.9, 32.267
3411, -101990173.1, 32.297
3412, -101990141.3, 32.305
3413, -101990109.5, 32.314
3414, -101990077.7, 32.323
3415, -101990046, 32.332
3416, -101990014.3, 32.34
3417, -101989982.6, 32.349
3418, -101989951, 32.358
3419, -101989919.3, 32.367
3420, -101989887.7, 32.376
3421, -101989856.1, 32.384
3422, -101989824.5, 32.393
3423, -101989792.9, 32.402
3424, -101989761.3, 32.411
3425, -101989729.8, 32.419
3426, -101989698.3, 32.428
3427, -101989666.8, 32.442
3428, -101989635.3, 32.459
3429, -101989603.8, 32.47
3430, -101989572.4, 32.484
3431, -101989540.9, 32.496
3432, -101989509.5, 32.505
3433, -101989478.1, 32.515
3434, -101989446.7, 32.524
3435, -101989415.4, 32.535
3436, -101989384.1, 32.544
3437, -101989352.8, 32.554
3438, -101989321.5, 32.563
3439, -101989290.2, 32.574
3440, -101989258.9, 32.583
3441, -101989227.7, 32.602
3442, -101989196.5, 32.611
3443, -101989165.3, 32.62
3444, -101989134.1, 32.628
3445, -101989102.9, 32.64
3446, -101989071.8, 32.649
3447, -101989040.6, 32.66
3448, -101989009.5, 32.669
3449, -101988978.4, 32.677
3450, -101988947.4, 32.686
3451, -101988916.3, 32.695
3452, -101988885.3, 32.703
3453, -101988854.3, 32.712
3454, -101988823.4, 32.721
3455, -101988792.4, 32.73
3456, -101988761.5, 32.738
3457, -101988730.6, 32.747
3458, -101988699.8, 32.761
3459, -101988668.9, 32.77
3460, -101988638.1, 32.779
3461, -101988607.3, 32.787
3462, -101988576.5, 32.796
3463, -101988545.7, 32.805
3464, -101988514.9, 32.814
3465, -101988484.2, 32.822
3466, -101988453.5, 32.831
3467, -101988422.8, 32.84
3468, -101988392.1, 32.849
3469, -101988361.4, 32.857
3470, -101988330.8, 32.866
3471, -101988300.1, 32.875
3472, -101988269.5, 32.883
3473, -101988239, 32.892
3474, -101988208.4, 32.901
3475, -101988177.8, 32.91
3476, -101988147.3, 32.918
3477, -101988116.8, 32.927
3478, -101988086.3, 32.936
3479, -101988055.9, 32.945
3480, -101988025.4, 32.953
3481, -101987995, 32.962
3482, -101987964.6, 32.971
3483, -101987934.2, 32.979
3484, -101987903.8, 32.988
3485, -101987873.4, 32.997
3486, -101987843.1, 33.006
3487, -101987812.8, 33.014
3488, -101987782.5, 33.023
3489, -101987752.2, 33.032
3490, -101987721.9, 33.044
3491, -101987691.7, 33.053
3492, -101987661.4, 33.066
3493, -101987631.2, 33.082
3494, -101987601, 33.091
3495, -101987570.8, 33.1
3496, -101987540.7, 33.109
3497, -101987510.6, 33.12
3498, -101987480.5, 33.128
3499, -101987450.5, 33.138
3500, -101987420.4, 33.147
3501, -101987390.4, 33.157
3502, -101987360.3, 33.166
3503, -101987330.3, 33.177
3504, -101987300.4, 33.186
3505, -101987270.4, 33.197
3506, -101987240.4, 33.206
3507, -101987210.5, 33.217
3508, -101987180.6, 33.226
3509, -101987150.6, 33.237
3510, -101987120.8, 33.246
3511, -101987090.9, 33.264
3512, -101987061, 33.273
3513, -101987031.2, 33.282
3514, -101987001.4, 33.29
3515, -101986971.6, 33.299
3516, -101986941.8, 33.308
3517, -101986912.1, 33.316
3518, -101986882.4, 33.325
3519, -101986852.6, 33.334
3520, -101986822.9, 33.343
3521, -101986793.2, 33.351
3522, -101986763.5, 33.36
3523, -101986733.9, 33.369
3524, -101986704.2, 33.378
3525, -101986674.6, 33.386
3526, -101986644.9, 33.395
3527, -101986615.3, 33.404
3528, -101986585.7, 33.412
3529, -101986556.1, 33.421
3530, -101986526.6, 33.43
3531, -101986497, 33.439
3532, -101986467.4, 33.447
3533, -101986437.9, 33.456
3534, -101986408.3, 33.465
3535, -101986378.8, 33.474
3536, -101986349.3, 33.482
3537, -101986319.8, 33.491
3538, -101986290.3, 33.5
3539, -101986260.9, 33.509
3540, -101986231.4, 33.517
3541, -101986202, 33.526
3542, -101986172.5, 33.535
3543, -101986143.1, 33.543
3544, -101986113.7, 33.552
3545, -101986084.3, 33.561
3546, -101986055, 33.57
3547, -101986025.6, 33.578
3548, -101985996.3, 33.587
3549, -101985966.9, 33.596
3550, -101985937.6, 33.604
3551, -101985908.3, 33.613
3552, -101985879, 33.622
3553, -101985849.7, 33.631
3554, -101985820.5, 33.645
3555, -101985791.2, 33.654
3556, -101985762, 33.668
3557, -101985732.8, 33.684
3558, -101985703.5, 33.692
3559, -101985674.4, 33.705
3560, -101985645.2, 33.714
3561, -101985616, 33.724
3562, -101985586.8, 33.732
3563, -101985557.7, 33.743
3564, -101985528.6, 33.752
3565, -101985499.4, 33.766
3566, -101985470.3, 33.774
3567, -101985441.2, 33.783
3568, -101985412.2, 33.792
3569, -101985383.1, 33.803
3570, -101985354, 33.812
3571, -101985325, 33.823
3572, -101985295.9, 33.832
3573, -101985266.9, 33.843
3574, -101985237.9, 33.852
3575, -101985208.9, 33.863
3576, -101985179.9, 33.872
3577, -101985150.9, 33.881
3578, -101985121.9, 33.889
3579, -101985092.9, 33.898
3580, -101985064, 33.907
3581, -101985035, 33.915
3582, -101985006.1, 33.924
3583, -101984977.2, 33.937
3584, -101984948.3, 33.946
3585, -101984919.4, 33.954
3586, -101984890.5, 33.963
3587, -101984861.7, 33.972
3588, -101984832.8, 33.98
3589, -101984804.1, 33.989
3590, -101984775.3, 33.998
3591, -101984746.5, 34.007
3592, -101984717.8, 34.015
3593, -101984689, 34.024
3594, -101984660.3, 34.033
3595, -101984631.6, 34.042
3596, -101984602.9, 34.05
3597, -101984574.2, 34.059
3598, -101984545.5, 34.068
3599, -101984516.9, 34.077
3600, -101984488.3, 34.085
3601, -101984459.7, 34.094
3602, -101984431.1, 34.103
3603, -101984402.5, 34.112
3604, -101984374, 34.12
3605, -101984345.5, 34.129
3606, -101984317, 34.138
3607, -101984288.5, 34.146
3608, -101984260.1, 34.155
3609, -101984231.6, 34.164
3610, -101984203.2, 34.173
3611, -101984174.8, 34.181
3612, -101984146.5, 34.19
3613, -101984118.1, 34.199
3614, -101984089.8, 34.208
3615, -101984061.5, 34.216
3616, -101984033.2, 34.225
3617, -101984004.9, 34.234
3618, -101983976.7, 34.248
3619, -101983948.5, 34.256
3620, -101983920.4, 34.27
3621, -101983892.3, 34.286
3622, -101983864.3, 34.294
3623, -101983836.3, 34.303
3624, -101983808.3, 34.312
3625, -101983780.3, 34.323
3626, -101983752.3, 34.332
3627, -101983724.3, 34.341
3628, -101983696.4, 34.35
3629, -101983668.5, 34.361
3630, -101983640.5, 34.369
3631, -101983612.6, 34.381
3632, -101983584.7, 34.389
3633, -101983556.9, 34.4
3634, -101983529, 34.409
3635, -101983501.2, 34.421
3636, -101983473.3, 34.436
3637, -101983445.5, 34.445
3638, -101983417.7, 34.454
3639, -101983389.9, 34.465
3640, -101983362.1, 34.474
3641, -101983334.3, 34.482
3642, -101983306.6, 34.491
3643, -101983278.8, 34.5
3644, -101983251.1, 34.508
3645, -101983223.4, 34.517
3646, -101983195.7, 34.526
3647, -101983168, 34.535
3648, -101983140.3, 34.543
3649, -101983112.7, 34.552
3650, -101983085, 34.561
3651, -101983057.4, 34.57
3652, -101983029.8, 34.578
3653, -101983002.2, 34.587
3654, -101982974.6, 34.602
3655, -101982947.1, 34.611
3656, -101982919.6, 34.62
3657, -101982892, 34.628
3658, -101982864.5, 34.637
3659, -101982837, 34.646
3660, -101982809.5, 34.655
3661, -101982782.1, 34.663
3662, -101982754.6, 34.672
3663, -101982727.1, 34.681
3664, -101982699.7, 34.69
3665, -101982672.3, 34.698
3666, -101982644.9, 34.707
3667, -101982617.5, 34.716
3668, -101982590.1, 34.725
3669, -101982562.7, 34.733
3670, -101982535.4, 34.742
3671, -101982508, 34.751
3672, -101982480.7, 34.759
3673, -101982453.4, 34.768
3674, -101982426.1, 34.777
3675, -101982398.9, 34.786
3676, -101982371.6, 34.794
3677, -101982344.3, 34.803
3678, -101982317.1, 34.812
3679, -101982289.8, 34.821
3680, -101982262.6, 34.829
3681, -101982235.4, 34.838
3682, -101982208.2, 34.849
3683, -101982181, 34.858
3684, -101982153.9, 34.871
3685, -101982126.7, 34.887
3686, -101982099.6, 34.896
3687, -101982072.4, 34.905
3688, -101982045.3, 34.913
3689, -101982018.2, 34.924
3690, -101981991.1, 34.948
3691, -101981964, 34.957
3692, -101981937, 34.967
3693, -101981909.9, 34.975
3694, -101981882.9, 34.987
3695, -101981855.9, 34.996
3696, -101981828.9, 35.007
3697, -101981802, 35.016
3698, -101981775.1, 35.027
3699, -101981748.2, 35.036
3700, -101981721.3, 35.047
3701, -101981694.4, 35.056
3702, -101981667.6, 35.067
3703, -101981640.7, 35.076
3704, -101981613.9, 35.085
3705, -101981587.1, 35.094
3706, -101981560.4, 35.102
3707, -101981533.6, 35.114
3708, -101981506.9, 35.122
3709, -101981480.1, 35.131
3710, -101981453.4, 35.14
3711, -101981426.8, 35.149
3712, -101981400.1, 35.157
3713, -101981373.4, 35.166
3714, -101981346.8, 35.175
3715, -101981320.1, 35.184
3716, -101981293.5, 35.192
3717, -101981266.9, 35.201
3718, -101981240.3, 35.21
3719, -101981213.8, 35.218
3720, -101981187.2, 35.227
3721, -101981160.6, 35.236
3722, -101981134.1, 35.245
3723, -101981107.6, 35.253
3724, -101981081.1, 35.262
3725, -101981054.6, 35.271
3726, -101981028.2, 35.28
3727, -101981001.7, 35.288
3728, -101980975.3, 35.297
3729, -101980948.9, 35.306
3730, -101980922.5, 35.314
3731, -101980896.1, 35.323
3732, -101980869.8, 35.332
3733, -101980843.5, 35.341
3734, -101980817.1, 35.349
3735, -101980790.8, 35.358
3736, -101980764.5, 35.367
3737, -101980738.3, 35.375
3738, -101980712, 35.384
3739, -101980685.8, 35.393
3740, -101980659.5, 35.402
3741, -101980633.3, 35.41
3742, -101980607.1, 35.419
3743, -101980580.9, 35.428
3744, -101980554.8, 35.437
3745, -101980528.6, 35.451
3746, -101980502.5, 35.46
3747, -101980476.3, 35.473
3748, -101980450.2, 35.482
3749, -101980424.1, 35.498
3750, -101980398, 35.511
3751, -101980371.9, 35.519
3752, -101980345.8, 35.529
3753, -101980319.7, 35.538
3754, -101980293.7, 35.549
3755, -101980267.7, 35.558
3756, -101980241.6, 35.568
3757, -101980215.6, 35.577
3758, -101980189.6, 35.592
3759, -101980163.6, 35.601
3760, -101980137.7, 35.619
3761, -101980111.7, 35.628
3762, -101980085.7, 35.637
3763, -101980059.8, 35.649
3764, -101980033.8, 35.657
3765, -101980007.9, 35.669
3766, -101979982, 35.677
3767, -101979956.1, 35.686
3768, -101979930.2, 35.695
3769, -101979904.4, 35.704
3770, -101979878.5, 35.712
3771, -101979852.7, 35.721
3772, -101979826.8, 35.73
3773, -101979801, 35.738
3774, -101979775.2, 35.747
3775, -101979749.4, 35.756
3776, -101979723.7, 35.765
3777, -101979697.9, 35.779
3778, -101979672.2, 35.788
3779, -101979646.5, 35.797
3780, -101979620.7, 35.805
3781, -101979595, 35.814
3782, -101979569.4, 35.823
3783, -101979543.7, 35.831
3784, -101979518, 35.84
3785, -101979492.4, 35.849
3786, -101979466.7, 35.858
3787, -101979441.1, 35.866
3788, -101979415.5, 35.875
3789, -101979389.9, 35.884
3790, -101979364.3, 35.893
3791, -101979338.7, 35.901
3792, -101979313.2, 35.91
3793, -101979287.6, 35.919
3794, -101979262.1, 35.927
3795, -101979236.5, 35.936
3796, -101979211, 35.945
3797, -101979185.5, 35.954
3798, -101979160, 35.962
3799, -101979134.5, 35.971
3800, -101979109, 35.98
3801, -101979083.6, 35.989
3802, -101979058.1, 35.997
3803, -101979032.7, 36.006
3804, -101979007.2, 36.015
3805, -101978981.8, 36.023
3806, -101978956.4, 36.032
3807, -101978931, 36.041
3808, -101978905.6, 36.053
3809, -101978880.2, 36.062
3810, -101978854.9, 36.075
3811, -101978829.5, 36.084
3812, -101978804.2, 36.096
3813, -101978778.9, 36.105
3814, -101978753.5, 36.115
3815, -101978728.2, 36.124
3816, -101978703, 36.135
3817, -101978677.7, 36.144
3818, -101978652.5, 36.154
3819, -101978627.2, 36.163
3820, -101978602, 36.174
3821, -101978576.8, 36.183
3822, -101978551.6, 36.194
3823, -101978526.4, 36.203
3824, -101978501.2, 36.214
3825, -101978476, 36.223
3826, -101978450.8, 36.234
3827, -101978425.7, 36.243
3828, -101978400.5, 36.254
3829, -101978375.4, 36.263
3830, -101978350.3, 36.281
3831, -101978325.2, 36.289
3832, -101978300.1, 36.298
3833, -101978275, 36.307
3834, -101978250, 36.316
3835, -101978224.9, 36.325
3836, -101978199.9, 36.333
3837, -101978174.8, 36.342
3838, -101978149.8, 36.351
3839, -101978124.8, 36.359
3840, -101978099.9, 36.368
3841, -101978074.9, 36.377
3842, -101978049.9, 36.386
3843, -101978025, 36.394
3844, -101978000.1, 36.403
3845, -101977975.1, 36.412
3846, -101977950.2, 36.42
3847, -101977925.3, 36.429
3848, -101977900.5, 36.438
3849, -101977875.6, 36.447
3850, -101977850.7, 36.455
3851, -101977825.9, 36.464
3852, -101977801, 36.473
3853, -101977776.2, 36.482
3854, -101977751.4, 36.49
3855, -101977726.6, 36.499
3856, -101977701.8, 36.508
3857, -101977677, 36.517
3858, -101977652.2, 36.525
3859, -101977627.4, 36.534
3860, -101977602.7, 36.543
3861, -101977578, 36.551
3862, -101977553.2, 36.56
3863, -101977528.5, 36.569
3864, -101977503.8, 36.578
3865, -101977479.1, 36.586
3866, -101977454.4, 36.595
3867, -101977429.8, 36.604
3868, -101977405.1, 36.613
3869, -101977380.5, 36.621
3870, -101977355.8, 36.63
3871, -101977331.2, 36.639
3872, -101977306.6, 36.647
3873, -101977282.1, 36.659
3874, -101977257.5, 36.668
3875, -101977232.9, 36.681
3876, -101977208.4, 36.697
3877, -101977183.9, 36.706
3878, -101977159.4, 36.718
3879, -101977134.9, 36.727
3880, -101977110.4, 36.737
3881, -101977086, 36.746
3882, -101977061.5, 36.756
3883, -101977037.1, 36.764
3884, -101977012.7, 36.776
3885, -101976988.3, 36.787
3886, -101976963.9, 36.796
3887, -101976939.6, 36.805
3888, -101976915.2, 36.816
3889, -101976890.9, 36.825
3890, -101976866.6, 36.836
3891, -101976842.3, 36.845
3892, -101976818, 36.856
3893, -101976793.7, 36.865
3894, -101976769.4, 36.876
3895, -101976745.2, 36.885
3896, -101976720.9, 36.894
3897, -101976696.7, 36.902
3898, -101976672.5, 36.911
3899, -101976648.3, 36.92
3900, -101976624.1, 36.929
3901, -101976600, 36.937
3902, -101976575.8, 36.952
3903, -101976551.7, 36.961
3904, -101976527.5, 36.97
3905, -101976503.4, 36.979
3906, -101976479.3, 36.987
3907, -101976455.2, 36.996
3908, -101976431.2, 37.005
3909, -101976407.1, 37.014
3910, -101976383.1, 37.022
3911, -101976359, 37.031
3912, -101976335, 37.04
3913, -101976311, 37.049
3914, -101976287, 37.057
3915, -101976263, 37.066
3916, -101976239, 37.075
3917, -101976215, 37.084
3918, -101976191, 37.092
3919, -101976167, 37.101
3920, -101976143.1, 37.11
3921, -101976119.1, 37.118
3922, -101976095.2, 37.127
3923, -101976071.3, 37.136
3924, -101976047.4, 37.145
3925, -101976023.5, 37.153
3926, -101975999.6, 37.162
3927, -101975975.7, 37.171
3928, -101975951.8, 37.18
3929, -101975928, 37.188
3930, -101975904.1, 37.197
3931, -101975880.3, 37.206
3932, -101975856.5, 37.215
3933, -101975832.7, 37.223
3934, -101975808.9, 37.232
3935, -101975785.1, 37.241
3936, -101975761.3, 37.249
3937, -101975737.6, 37.262
3938, -101975713.9, 37.271
3939, -101975690.2, 37.284
3940, -101975666.5, 37.293
3941, -101975642.8, 37.301
3942, -101975619.1, 37.31
3943, -101975595.4, 37.321
3944, -101975571.8, 37.329
3945, -101975548.1, 37.338
3946, -101975524.5, 37.347
3947, -101975500.8, 37.356
3948, -101975477.2, 37.365
3949, -101975453.6, 37.374
3950, -101975430, 37.383
3951, -101975406.4, 37.394
3952, -101975382.9, 37.403
3953, -101975359.3, 37.415
3954, -101975335.8, 37.423
3955, -101975312.2, 37.435
3956, -101975288.7, 37.443
3957, -101975265.2, 37.462
3958, -101975241.7, 37.471
3959, -101975218.2, 37.48
3960, -101975194.7, 37.488
3961, -101975171.2, 37.497
3962, -101975147.8, 37.506
3963, -101975124.3, 37.515
3964, -101975100.9, 37.523
3965, -101975077.5, 37.532
3966, -101975054.1, 37.541
3967, -101975030.7, 37.55
3968, -101975007.4, 37.558
3969, -101974984, 37.567
3970, -101974960.7, 37.576
3971, -101974937.4, 37.585
3972, -101974914.1, 37.594
3973, -101974890.8, 37.603
3974, -101974867.5, 37.612
3975, -101974844.2, 37.626
3976, -101974820.9, 37.634
3977, -101974797.7, 37.643
3978, -101974774.4, 37.652
3979, -101974751.2, 37.663
3980, -101974728, 37.673
3981, -101974704.8, 37.681
3982, -101974681.7, 37.69
3983, -101974658.5, 37.699
3984, -101974635.4, 37.708
3985, -101974612.2, 37.716
3986, -101974589.1, 37.725
3987, -101974566, 37.734
3988, -101974542.9, 37.743
3989, -101974519.9, 37.751
3990, -101974496.8, 37.76
3991, -101974473.8, 37.769
3992, -101974450.7, 37.778
3993, -101974427.7, 37.786
3994, -101974404.7, 37.795
3995, -101974381.7, 37.804
3996, -101974358.7, 37.812
3997, -101974335.7, 37.821
3998, -101974312.8, 37.83
3999, -101974289.8, 37.839
4000, -101974266.9, 37.847
4001, -101974244, 37.86
4002, -101974221.1, 37.869
4003, -101974198.2, 37.882
4004, -101974175.3, 37.891
4005, -101974152.5, 37.899
4006, -101974129.6, 37.908
4007, -101974106.8, 37.919
4008, -101974083.9, 37.928
4009, -101974061.2, 37.937
4010, -101974038.4, 37.946
4011, -101974015.6, 37.964
4012, -101973992.9, 37.976
4013, -101973970.2, 37.985
4014, -101973947.5, 37.997
4015, -101973924.8, 38.005
4016, -101973902.1, 38.017
4017, -101973879.4, 38.025
4018, -101973856.8, 38.037
4019, -101973834.1, 38.045
4020, -101973811.5, 38.057
4021, -101973788.9, 38.066
4022, -101973766.3, 38.075
4023, -101973743.7, 38.083
4024, -101973721.1, 38.092
4025, -101973698.5, 38.101
4026, -101973675.9, 38.11
4027, -101973653.3, 38.124
4028, -101973630.8, 38.133
4029, -101973608.3, 38.141
4030, -101973585.8, 38.15
4031, -101973563.3, 38.159
4032, -101973540.9, 38.168
4033, -101973518.4, 38.176
4034, -101973496, 38.185
4035, -101973473.5, 38.194
4036, -101973451.1, 38.203
4037, -101973428.7, 38.211
4038, -101973406.4, 38.22
4039, -101973384, 38.229
4040, -101973361.6, 38.237
4041, -101973339.3, 38.246
4042, -101973316.9, 38.255
4043, -101973294.6, 38.264
4044, -101973272.3, 38.272
4045, -101973250, 38.281
4046, -101973227.7, 38.29
4047, -101973205.4, 38.298
4048, -101973183.1, 38.307
4049, -101973160.9, 38.316
4050, -101973138.6, 38.325
4051, -101973116.4, 38.333
4052, -101973094.2, 38.342
4053, -101973071.9, 38.351
4054, -101973049.7, 38.36
4055, -101973027.6, 38.368
4056, -101973005.4, 38.377
4057, -101972983.2, 38.386
4058, -101972961, 38.395
4059, -101972938.9, 38.403
4060, -101972916.7, 38.412
4061, -101972894.6, 38.421
4062, -101972872.5, 38.429
4063, -101972850.4, 38.438
4064, -101972828.2, 38.447
4065, -101972806.2, 38.462
4066, -101972784.1, 38.471
4067, -101972762, 38.484
4068, -101972739.9, 38.492
4069, -101972717.9, 38.501
4070, -101972695.9, 38.51
4071, -101972673.9, 38.52
4072, -101972651.9, 38.529
4073, -101972630, 38.539
4074, -101972608.1, 38.548
4075, -101972586.1, 38.558
4076, -101972564.2, 38.567
4077, -101972542.4, 38.578
4078, -101972520.5, 38.587
4079, -101972498.7, 38.598
4080, -101972476.8, 38.607
4081, -101972455, 38.618
4082, -101972433.2, 38.63
4083, -101972411.4, 38.642
4084, -101972389.6, 38.651
4085, -101972367.8, 38.662
4086, -101972346, 38.671
4087, -101972324.2, 38.68
4088, -101972302.5, 38.689
4089, -101972280.7, 38.697
4090, -101972259, 38.706
4091, -101972237.2, 38.715
4092, -101972215.5, 38.724
4093, -101972193.8, 38.732
4094, -101972172, 38.741
4095, -101972150.4, 38.75
4096, -101972128.7, 38.759
4097, -101972107, 38.767
4098, -101972085.3, 38.776
4099, -101972063.6, 38.785
4100, -101972042, 38.798
4101, -101972020.3, 38.806
4102, -101971998.7, 38.815
4103, -101971977, 38.824
4104, -101971955.4, 38.832
4105, -101971933.8, 38.841
4106, -101971912.2, 38.85
4107, -101971890.6, 38.859
4108, -101971869, 38.867
4109, -101971847.4, 38.876
4110, -101971825.8, 38.885
4111, -101971804.2, 38.894
4112, -101971782.7, 38.902
4113, -101971761.1, 38.911
4114, -101971739.6, 38.92


==> figures/logs/flywing_100_1_our_long_sampled.csv <==
9, -114426565.7, 0.112
19, -110728882.7, 0.223
29, -109094002.4, 0.333
39, -108055363.5, 0.442
49, -107306862.2, 0.551
59, -106727561.8, 0.66
69, -106262470.5, 0.769
79, -105878997.7, 0.878
89, -105557163.8, 0.987
99, -105283145.7, 1.096
109, -105047499.3, 1.205
119, -104842511.8, 1.314
129, -104662456.5, 1.423
139, -104502801.3, 1.532
149, -104360296.5, 1.641
159, -104232210.7, 1.767
169, -104116421.8, 1.876
179, -104011255, 1.985
189, -103915204.9, 2.094
199, -103827166.1, 2.202
209, -103746238.7, 2.312
219, -103671448.2, 2.421
229, -103602183.8, 2.53
239, -103537805.1, 2.639
249, -103477764.3, 2.748
259, -103421598.4, 2.857
269, -103368985.1, 2.966
279, -103319618.7, 3.075
289, -103273232.1, 3.184
299, -103229557.6, 3.293
309, -103188337.7, 3.402
319, -103149412.1, 3.51
329, -103112569.5, 3.619
339, -103077687.2, 3.728
349, -103044648.3, 3.837
359, -103013261.7, 3.947
369, -102983434.9, 4.056
379, -102955092.9, 4.165
389, -102928095.5, 4.274
399, -102902331.3, 4.382
409, -102877734.5, 4.492
419, -102854227.9, 4.601
429, -102831769.7, 4.71
439, -102810270.8, 4.819
449, -102789660.9, 4.928
459, -102769889.1, 5.037
469, -102750891.3, 5.146
479, -102732637.1, 5.255
489, -102715096.7, 5.364
499, -102698243, 5.473
509, -102682036.3, 5.682
519, -102666435.1, 5.791
529, -102651377.9, 5.9
539, -102636844, 6.009
549, -102622819.4, 6.118
559, -102609270.1, 6.227
569, -102596163.5, 6.336
579, -102583478.1, 6.445
589, -102571192.7, 6.558
599, -102559319, 6.667
609, -102547813.7, 6.776
619, -102536658.9, 6.885
629, -102525854.8, 6.994
639, -102515376, 7.103
649, -102505208.4, 7.212
659, -102495338.5, 7.32
669, -102485761.8, 7.43
679, -102476459.7, 7.538
689, -102467432.8, 7.647
699, -102458663.4, 7.756
709, -102450134.3, 7.865
719, -102441834.6, 7.975
729, -102433748.2, 8.084
739, -102425876.6, 8.193
749, -102418212.7, 8.302
759, -102410750.2, 8.411
769, -102403481.7, 8.519
779, -102396396.8, 8.628
789, -102389488.3, 8.737
799, -102382748.6, 8.847
809, -102376171.9, 8.956
819, -102369750.7, 9.065
829, -102363490.2, 9.174
839, -102357370.9, 9.283
849, -102351383.2, 9.393
859, -102345527, 9.501
869, -102339803.9, 9.61
879, -102334208.7, 9.719
889, -102328728.9, 9.828
899, -102323364.3, 9.937
909, -102318115, 10.046
919, -102312977.2, 10.155
929, -102307950.5, 10.264
939, -102303032.4, 10.372
949, -102298221.2, 10.481
959, -102293507.7, 10.591
969, -102288889.8, 10.699
979, -102284365.3, 10.809
989, -102279940.6, 10.917
999, -102275611.7, 11.026
1009, -102271380.6, 11.135
1019, -102267245.8, 11.244
1029, -102263196.1, 11.353
1039, -102259225.8, 11.462
1049, -102255335.6, 11.571
1059, -102251522, 11.68
1069, -102247780.3, 11.789
1079, -102244112.1, 11.898
1089, -102240519, 12.007
1099, -102236999.9, 12.116
1109, -102233547.2, 12.225
1119, -102230158.4, 12.334
1129, -102226832.3, 12.544
1139, -102223569.4, 12.652
1149, -102220363.3, 12.761
1159, -102217210.1, 12.87
1169, -102214111.1, 12.979
1179, -102211064.2, 13.088
1189, -102208067.1, 13.204
1199, -102205120.2, 13.313
1209, -102202220.2, 13.422
1219, -102199372.1, 13.532
1229, -102196575.7, 13.641
1239, -102193829, 13.75
1249, -102191132.2, 13.859
1259, -102188480.5, 13.968
1269, -102185870.2, 14.077
1279, -102183303, 14.186
1289, -102180773.3, 14.295
1299, -102178282.1, 14.404
1309, -102175827.7, 14.513
1319, -102173410.8, 14.622
1329, -102171030.7, 14.731
1339, -102168686.4, 14.84
1349, -102166375.5, 14.949
1359, -102164097.2, 15.058
1369, -102161849.3, 15.167
1379, -102159630.8, 15.276
1389, -102157447.9, 15.385
1399, -102155298.9, 15.494
1409, -102153179.6, 15.603
1419, -102151093.3, 15.713
1429, -102149043.6, 15.822
1439, -102147023.7, 15.931
1449, -102145035.9, 16.04
1459, -102143077.2, 16.148
1469, -102141141.3, 16.257
1479, -102139229, 16.366
1489, -102137343.8, 16.475
1499, -102135484.6, 16.584
1509, -102133650.7, 16.693
1519, -102131842.8, 16.801
1529, -102130060.8, 16.91
1539, -102128302.9, 17.019
1549, -102126572.4, 17.128
1559, -102124866, 17.237
1569, -102123183.2, 17.346
1579, -102121523.2, 17.455
1589, -102119886.7, 17.564
1599, -102118275, 17.673
1609, -102116683.6, 17.782
1619, -102115117.1, 17.891
1629, -102113572.1, 18
1639, -102112048.7, 18.109
1649, -102110543.5, 18.218
1659, -102109057.1, 18.327
1669, -102107590.9, 18.436
1679, -102106143.9, 18.545
1689, -102104714.7, 18.654
1699, -102103301.9, 18.763
1709, -102101905.8, 18.872
1719, -102100528.3, 18.981
1729, -102099166.8, 19.19
1739, -102097819.9, 19.298
1749, -102096488.7, 19.407
1759, -102095175.5, 19.517
1769, -102093879.3, 19.626
1779, -102092599.9, 19.735
1789, -102091339.6, 19.844
1799, -102090095.9, 19.953
1809, -102088868.3, 20.062
1819, -102087658.4, 20.171
1829, -102086467.2, 20.279
1839, -102085292.2, 20.388
1849, -102084131.5, 20.497
1859, -102082982.9, 20.606
1869, -102081846.3, 20.715
1879, -102080723.4, 20.824
1889, -102079611.9, 20.933
1899, -102078510.9, 21.042
1909, -102077422.4, 21.151
1919, -102076345.5, 21.259
1929, -102075280.7, 21.369
1939, -102074230.1, 21.478
1949, -102073190.8, 21.587
1959, -102072162.7, 21.696
1969, -102071146.5, 21.805
1979, -102070143.3, 21.913
1989, -102069150.7, 22.022
1999, -102068169.1, 22.131
2009, -102067198.3, 22.253
2019, -102066238.4, 22.362
2029, -102065288.3, 22.47
2039, -102064349.1, 22.58
2049, -102063419, 22.689
2059, -102062499.2, 22.798
2069, -102061589, 22.907
2079, -102060687.2, 23.016
2089, -102059793.6, 23.124
2099, -102058909.5, 23.233
2109, -102058035.7, 23.342
2119, -102057169.5, 23.451
2129, -102056312.3, 23.561
2139, -102055462.8, 23.67
2149, -102054620.2, 23.779
2159, -102053785.8, 23.888
2169, -102052960.8, 23.996
2179, -102052144.6, 24.105
2189, -102051337.7, 24.214
2199, -102050538.8, 24.323
2209, -102049747.4, 24.432
2219, -102048964.1, 24.542
2229, -102048188.8, 24.65
2239, -102047420.6, 24.76
2249, -102046659.8, 24.869
2259, -102045905.8, 24.978
2269, -102045158.1, 25.087
2279, -102044417.1, 25.196
2289, -102043682.5, 25.305
2299, -102042954.9, 25.413
2309, -102042233.5, 25.523
2319, -102041518, 25.632
2329, -102040809.5, 25.741
2339, -102040108, 25.85
2349, -102039412.4, 26.059
2359, -102038723, 26.168
2369, -102038039.5, 26.277
2379, -102037361.9, 26.386
2389, -102036690.8, 26.495
2399, -102036025.2, 26.605
2409, -102035366.4, 26.714
2419, -102034712.6, 26.823
2429, -102034065, 26.931
2439, -102033422.7, 27.041
2449, -102032785.2, 27.149
2459, -102032152.7, 27.259
2469, -102031525, 27.368
2479, -102030903.1, 27.477
2489, -102030286.9, 27.586
2499, -102029677.8, 27.694
2509, -102029075.7, 27.804
2519, -102028479.7, 27.912
2529, -102027888.9, 28.021
2539, -102027303.8, 28.13
2549, -102026724.9, 28.239
2559, -102026151, 28.348
2569, -102025581.8, 28.457
2579, -102025016.9, 28.567
2589, -102024456.4, 28.676
2599, -102023899.7, 28.785
2609, -102023347.2, 28.894
2619, -102022799, 29.003
2629, -102022256.2, 29.112
2639, -102021718.9, 29.221
2649, -102021186.9, 29.33
2659, -102020659.7, 29.441
2669, -102020137, 29.551
2679, -102019618, 29.66
2689, -102019102.8, 29.768
2699, -102018591, 29.878
2709, -102018082.5, 29.987
2719, -102017577.7, 30.096
2729, -102017077.3, 30.205
2739, -102016580.6, 30.314
2749, -102016087.5, 30.423
2759, -102015597.8, 30.532
2769, -102015112.1, 30.641
2779, -102014631.2, 30.749
2789, -102014154.9, 30.859
2799, -102013683.3, 30.968
2809, -102013214.8, 31.077
2819, -102012750, 31.185
2829, -102012287.9, 31.295
2839, -102011829.4, 31.404
2849, -102011375, 31.513
2859, -102010924.1, 31.622
2869, -102010477, 31.731
2879, -102010032.9, 31.84
2889, -102009591.8, 31.95
2899, -102009153.9, 32.059
2909, -102008718.7, 32.168
2919, -102008286.4, 32.277
2929, -102007856.6, 32.386
2939, -102007429.6, 32.495
2949, -102007006.4, 32.604
2959, -102006586.4, 32.814
2969, -102006170.2, 32.923
2979, -102005757.3, 33.031
2989, -102005347.1, 33.14
2999, -102004939.7, 33.249
3009, -102004536.6, 33.359
3019, -102004136.9, 33.467
3029, -102003739.3, 33.576
3039, -102003343.8, 33.685
3049, -102002950.1, 33.795
3059, -102002558.6, 33.904
3069, -102002169.2, 34.013
3079, -102001782.2, 34.121
3089, -102001397.4, 34.23
3099, -102001015.3, 34.339
3109, -102000635.5, 34.448
3119, -102000258.3, 34.557
3129, -101999883.8, 34.666
3139, -101999511.8, 34.775
3149, -101999142.3, 34.884
3159, -101998775.3, 34.993
3169, -101998410.1, 35.101
3179, -101998046.3, 35.21
3189, -101997684.3, 35.319
3199, -101997324.6, 35.429
3209, -101996968.6, 35.537
3219, -101996615, 35.646
3229, -101996262.7, 35.755
3239, -101995912.2, 35.864
3249, -101995564.2, 35.973
3259, -101995218.3, 36.082
3269, -101994874.1, 36.191
3279, -101994531.8, 36.3
3289, -101994191.4, 36.409
3299, -101993852.7, 36.518
3309, -101993515.7, 36.628
3319, -101993180.2, 36.737
3329, -101992846.2, 36.846
3339, -101992513.8, 36.956
3349, -101992183.2, 37.065
3359, -101991854.4, 37.174
3369, -101991527.2, 37.283
3379, -101991201.9, 37.392
3389, -101990878.7, 37.501
3399, -101990557.3, 37.61
3409, -101990237.9, 37.719
3419, -101989920.5, 37.828
3429, -101989604.9, 37.938
3439, -101989291.3, 38.061
3449, -101988979.5, 38.17
3459, -101988670, 38.28
3469, -101988362.5, 38.389
3479, -101988056.9, 38.498
3489, -101987753.3, 38.608
3499, -101987451.6, 38.718
3509, -101987151.8, 38.827
3519, -101986853.8, 38.936
3529, -101986557.3, 39.045
3539, -101986262.1, 39.154
3549, -101985968.1, 39.263
3559, -101985675.6, 39.372
3569, -101985384.4, 39.582
3579, -101985094.2, 39.691
3589, -101984805.4, 39.8
3599, -101984518.2, 39.909
3609, -101984232.9, 40.018
3619, -101983949.7, 40.127
3629, -101983669.7, 40.236
3639, -101983391.1, 40.345
3649, -101983113.9, 40.454
3659, -101982838.2, 40.563
3669, -101982563.8, 40.673
3679, -101982290.9, 40.781
3689, -101982019.2, 40.89
3699, -101981749, 41
3709, -101981480.9, 41.108
3719, -101981214.5, 41.217
3729, -101980949.7, 41.326
3739, -101980686.5, 41.435
3749, -101980424.8, 41.544
3759, -101980164.3, 41.653
3769, -101979905.1, 41.762
3779, -101979647.1, 41.871
3789, -101979390.6, 41.98
3799, -101979135.3, 42.089
3809, -101978881, 42.198
3819, -101978628.1, 42.307
3829, -101978376.4, 42.416
3839, -101978125.8, 42.524
3849, -101977876.6, 42.634
3859, -101977628.5, 42.743
3869, -101977381.6, 42.851
3879, -101977136.1, 42.961
3889, -101976892.1, 43.07
3899, -101976649.5, 43.179
3909, -101976408.3, 43.288
3919, -101976168.3, 43.397
3929, -101975929.2, 43.505
3939, -101975691.4, 43.615
3949, -101975454.8, 43.723
3959, -101975219.3, 43.832
3969, -101974985.2, 43.941
3979, -101974752.4, 44.05
3989, -101974521.1, 44.159
3999, -101974291.1, 44.269
4009, -101974062.4, 44.378
4019, -101973835.4, 44.487
4029, -101973609.8, 44.596
4039, -101973385.5, 44.705
4049, -101973162.4, 44.814
4059, -101972940.5, 44.923
4069, -101972719.6, 45.032
4079, -101972500.4, 45.142
4089, -101972282.5, 45.25
4099, -101972065.4, 45.359
4109, -101971849.2, 45.468
4119, -101971633.8, 45.577
4129, -101971419.6, 45.686
4139, -101971206, 45.795
4149, -101970993.3, 45.905
4159, -101970781.4, 46.014
4169, -101970570.5, 46.123
4179, -101970360.8, 46.334
4189, -101970152.1, 46.443
4199, -101969944.3, 46.552
4209, -101969737.3, 46.661
4219, -101969531.5, 46.77
4229, -101969326.8, 46.88
4239, -101969123.5, 46.988
4249, -101968921, 47.098
4259, -101968719.7, 47.207
4269, -101968519.9, 47.316
4279, -101968321, 47.425
4289, -101968123.2, 47.534
4299, -101967926.2, 47.644
4309, -101967729.9, 47.752
4319, -101967534.3, 47.861
4329, -101967339.5, 47.97
4339, -101967145.9, 48.08
4349, -101966953.3, 48.188
4359, -101966761.8, 48.298
4369, -101966571.6, 48.407
4379, -101966382.6, 48.516
4389, -101966194.6, 48.624
4399, -101966007.8, 48.734
4409, -101965822, 48.842
4419, -101965637.7, 48.952
4429, -101965454.4, 49.061
4439, -101965272.5, 49.17
4449, -101965091.4, 49.279
4459, -101964911.2, 49.388
4469, -101964732.2, 49.497
4479, -101964554.2, 49.606
4489, -101964377, 49.715
4499, -101964200.6, 49.824
4509, -101964025, 49.933
4519, -101963850.4, 50.042
4529, -101963676.9, 50.151
4539, -101963504.4, 50.26
4549, -101963332.7, 50.369
4559, -101963162.7, 50.478
4569, -101962993.4, 50.587
4579, -101962824.8, 50.696
4589, -101962656.9, 50.804
4599, -101962489.9, 50.913
4609, -101962323.5, 51.022
4619, -101962158.3, 51.132
4629, -101961994.2, 51.241
4639, -101961830.6, 51.35
4649, -101961667.8, 51.458
4659, -101961506, 51.567
4669, -101961344.6, 51.676
4679, -101961183.5, 51.786
4689, -101961023.3, 51.895
4699, -101960863.8, 52.004
4709, -101960705.2, 52.114
4719, -101960547.7, 52.223
4729, -101960391.6, 52.332
4739, -101960236.8, 52.441
4749, -101960083, 52.55
4759, -101959929.8, 52.659
4769, -101959777.1, 52.769
4779, -101959624.9, 52.878
4789, -101959473.2, 53.087
4799, -101959322, 53.197
4809, -101959171.3, 53.305
4819, -101959021.1, 53.414
4829, -101958871.5, 53.523
4839, -101958722.3, 53.632
4849, -101958573.7, 53.741
4859, -101958425.5, 53.851
4869, -101958278.1, 53.96
4879, -101958131.7, 54.068
4889, -101957985.8, 54.177
4899, -101957840.4, 54.286
4909, -101957695.6, 54.396
4919, -101957551.3, 54.505
4929, -101957407.4, 54.614
4939, -101957264.2, 54.722
4949, -101957121.5, 54.832
4959, -101956979.4, 54.94
4969, -101956838, 55.05
4979, -101956697.1, 55.159
4989, -101956556.7, 55.268
4999, -101956417, 55.377
5009, -101956277.8, 55.486
5019, -101956139.1, 55.595
5029, -101956001, 55.704
5039, -101955863.5, 55.813
5049, -101955726.4, 55.922
5059, -101955589.8, 56.031
5069, -101955453.5, 56.14
5079, -101955317.9, 56.249
5089, -101955182.6, 56.358
5099, -101955047.9, 56.468
5109, -101954913.7, 56.577
5119, -101954779.9, 56.685
5129, -101954646.6, 56.794
5139, -101954513.8, 56.903
5149, -101954381.4, 57.012
5159, -101954249.4, 57.121
5169, -101954118, 57.23
5179, -101953986.9, 57.339
5189, -101953856.1, 57.448
5199, -101953725.9, 57.558
5209, -101953596.2, 57.666
5219, -101953467.1, 57.775
5229, -101953338.2, 57.885
5239, -101953209.7, 57.993
5249, -101953081.5, 58.103
5259, -101952953.5, 58.211
5269, -101952825.8, 58.321
5279, -101952698.4, 58.43
5289, -101952571.4, 58.539
5299, -101952445, 58.648
5309, -101952319, 58.757
5319, -101952193.4, 58.866
5329, -101952068.2, 58.975
5339, -101951943.5, 59.084
5349, -101951818.9, 59.193
5359, -101951694.7, 59.302
5369, -101951570.9, 59.411
5379, -101951447.4, 59.521
5389, -101951324.3, 59.63
5399, -101951201.6, 59.84
5409, -101951079.2, 59.949
5419, -101950957.3, 60.059
5429, -101950835.8, 60.168
5439, -101950714.6, 60.277
5449, -101950593.8, 60.386
5459, -101950473.2, 60.495
5469, -101950352.9, 60.604
5479, -101950232.9, 60.713
5489, -101950113.2, 60.822
5499, -101949993.8, 60.931
5509, -101949874.7, 61.04
5519, -101949756.1, 61.15
5529, -101949638, 61.258
5539, -101949520.3, 61.367
5549, -101949403.3, 61.476
5559, -101949287.1, 61.586
5569, -101949171.5, 61.695
5579, -101949056.3, 61.804
5589, -101948941.6, 61.913
5599, -101948827.1, 62.021
5609, -101948713.1, 62.13
5619, -101948599.4, 62.239
5629, -101948486.1, 62.348
5639, -101948373.1, 62.457
5649, -101948260.4, 62.566
5659, -101948148.1, 62.675
5669, -101948036.1, 62.784
5679, -101947924.4, 62.893
5689, -101947813.1, 63.002
5699, -101947702.1, 63.111
5709, -101947591.6, 63.22
5719, -101947481.4, 63.329
5729, -101947371.6, 63.438
5739, -101947262.2, 63.547
5749, -101947153.1, 63.656
5759, -101947044.3, 63.765
5769, -101946935.7, 63.874
5779, -101946827.3, 63.983
5789, -101946719.5, 64.092
5799, -101946612.1, 64.202
5809, -101946505.1, 64.311
5819, -101946398.2, 64.42
5829, -101946291.6, 64.529
5839, -101946185.6, 64.638
5849, -101946079.9, 64.747
5859, -101945974.5, 64.856
5869, -101945869.4, 64.965
5879, -101945764.6, 65.074
5889, -101945660.1, 65.183
5899, -101945555.9, 65.292
5909, -101945452, 65.401
5919, -101945348.5, 65.51
5929, -101945245.4, 65.62
5939, -101945142.8, 65.729
5949, -101945040.7, 65.838
5959, -101944938.9, 65.946
5969, -101944837.6, 66.055
5979, -101944736.6, 66.165
5989, -101944636.2, 66.274
5999, -101944536.4, 66.384
6009, -101944436.9, 66.593
6019, -101944337.8, 66.702
6029, -101944239.3, 66.811
6039, -101944141, 66.92
6049, -101944043.1, 67.029
6059, -101943945.4, 67.138
6069, -101943848.1, 67.247
6079, -101943751.1, 67.356
6089, -101943654.5, 67.465
6099, -101943558.2, 67.574
6109, -101943462.2, 67.683
6119, -101943366.4, 67.792
6129, -101943271, 67.901
6139, -101943176.2, 68.01
6149, -101943081.8, 68.119
6159, -101942987.7, 68.228
6169, -101942894, 68.337
6179, -101942800.5, 68.446
6189, -101942707.5, 68.555
6199, -101942614.8, 68.664
6209, -101942522.6, 68.773
6219, -101942430.9, 68.882
6229, -101942339.7, 68.991
6239, -101942249, 69.1
6249, -101942158.7, 69.209
6259, -101942068.7, 69.318
6269, -101941978.8, 69.426
6279, -101941889.2, 69.536
6289, -101941799.9, 69.645
6299, -101941710.9, 69.753
6309, -101941622.3, 69.862
6319, -101941533.9, 69.971
6329, -101941445.7, 70.08
6339, -101941357.8, 70.189
6349, -101941270.1, 70.298
6359, -101941182.7, 70.407
6369, -101941095.3, 70.516
6379, -101941008.2, 70.626
6389, -101940921.3, 70.735
6399, -101940834.7, 70.844
6409, -101940748.3, 70.953
6419, -101940662.3, 71.062
6429, -101940576.5, 71.171
6439, -101940490.9, 71.28
6449, -101940405.5, 71.389
6459, -101940320.5, 71.498
6469, -101940235.6, 71.608
6479, -101940151, 71.716
6489, -101940066.7, 71.825
6499, -101939982.8, 71.934
6509, -101939899.3, 72.043
6519, -101939816.2, 72.153
6529, -101939733.3, 72.262
6539, -101939650.6, 72.371
6549, -101939568.1, 72.48
6559, -101939485.8, 72.589
6569, -101939403.7, 72.698
6579, -101939321.8, 72.807
6589, -101939240.1, 72.916
6599, -101939158.6, 73.025
6609, -101939077.3, 73.134
6619, -101938996.3, 73.343
6629, -101938915.4, 73.452
6639, -101938834.7, 73.561
6649, -101938754.2, 73.671
6659, -101938673.8, 73.78
6669, -101938593.8, 73.889
6679, -101938514.3, 73.998
6689, -101938435.1, 74.107
6699, -101938356.1, 74.216
6709, -101938277.6, 74.325
6719, -101938199.4, 74.434
6729, -101938121.6, 74.543
6739, -101938044.5, 74.653
6749, -101937967.9, 74.762
6759, -101937891.7, 74.871
6769, -101937815.6, 74.98
6779, -101937739.8, 75.088
6789, -101937664.1, 75.197
6799, -101937588.6, 75.307
6809, -101937513.6, 75.416
6819, -101937438.9, 75.525
6829, -101937364.4, 75.633
6839, -101937290.1, 75.742
6849, -101937216.1, 75.851
6859, -101937142.3, 75.961
6869, -101937068.6, 76.07
6879, -101936995.1, 76.178
6889, -101936921.9, 76.287
6899, -101936848.8, 76.396
6909, -101936775.9, 76.506
6919, -101936703.2, 76.615
6929, -101936630.7, 76.724
6939, -101936558.5, 76.833
6949, -101936486.5, 76.943
6959, -101936414.7, 77.052
6969, -101936343, 77.16
6979, -101936271.8, 77.27
6989, -101936200.7, 77.379
6999, -101936129.8, 77.488
7009, -101936059.1, 77.597
7019, -101935988.7, 77.706
7029, -101935918.5, 77.815
7039, -101935848.4, 77.924
7049, -101935778.5, 78.033
7059, -101935708.7, 78.142
7069, -101935639.1, 78.251
7079, -101935569.8, 78.36
7089, -101935500.5, 78.47
7099, -101935431.5, 78.579
7109, -101935362.7, 78.688
7119, -101935294, 78.797
7129, -101935225.5, 78.906
7139, -101935157.2, 79.015
7149, -101935089, 79.124
7159, -101935020.8, 79.234
7169, -101934952.8, 79.343
7179, -101934884.8, 79.452
7189, -101934817, 79.561
7199, -101934749.4, 79.671
7209, -101934681.9, 79.787
7219, -101934614.5, 79.896
7229, -101934547.3, 80.005
7239, -101934480.3, 80.215
7249, -101934413.6, 80.323
7259, -101934347.2, 80.432
7269, -101934281, 80.541
7279, -101934215, 80.65
7289, -101934149.2, 80.759
7299, -101934083.6, 80.868
7309, -101934018.3, 80.976
7319, -101933953.2, 81.085
7329, -101933888.2, 81.195
7339, -101933823.5, 81.304
7349, -101933759.1, 81.413
7359, -101933694.8, 81.522
7369, -101933630.8, 81.631
7379, -101933567, 81.74
7389, -101933503.4, 81.849
7399, -101933439.9, 81.958
7409, -101933376.7, 82.067
7419, -101933313.5, 82.176
7429, -101933250.5, 82.285
7439, -101933187.6, 82.394
7449, -101933124.9, 82.503
7459, -101933062.5, 82.612
7469, -101933000.3, 82.721
7479, -101932938.2, 82.83
7489, -101932876.3, 82.939
7499, -101932814.6, 83.048
7509, -101932752.9, 83.157
7519, -101932691.4, 83.267
7529, -101932630, 83.375
7539, -101932568.6, 83.485
7549, -101932507.4, 83.594
7559, -101932446.4, 83.703
7569, -101932385.4, 83.812
7579, -101932324.6, 83.921
7589, -101932264.7, 84.03
7599, -101932205.6, 84.139
7609, -101932146.7, 84.248
7619, -101932088.3, 84.357
7629, -101932030.2, 84.466
7639, -101931972.3, 84.575
7649, -101931915.4, 84.683
7659, -101931858.8, 84.792
7669, -101931802.3, 84.901
7679, -101931745.9, 85.01
7689, -101931689.6, 85.119
7699, -101931633.4, 85.228
7709, -101931577.3, 85.337
7719, -101931521.2, 85.447
7729, -101931465.3, 85.556
7739, -101931409.5, 85.665
7749, -101931353.8, 85.774
7759, -101931298.2, 85.883
7769, -101931242.7, 85.992
7779, -101931187.3, 86.101
7789, -101931132.1, 86.21
7799, -101931076.9, 86.319
7809, -101931021.9, 86.428
7819, -101930967.2, 86.537
7829, -101930912.7, 86.646
7839, -101930858.4, 86.755
7849, -101930804.2, 86.964
7859, -101930750.2, 87.073
7869, -101930696.2, 87.182
7879, -101930642.4, 87.291
7889, -101930588.6, 87.4
7899, -101930534.9, 87.509
7909, -101930481.3, 87.618
7919, -101930427.8, 87.727
7929, -101930374.4, 87.836
7939, -101930321.2, 87.945
7949, -101930268, 88.054
7959, -101930215.1, 88.163
7969, -101930162.4, 88.272
7979, -101930110, 88.381
7989, -101930057.8, 88.49
7999, -101930005.8, 88.599
8009, -101929954, 88.707
8019, -101929902.3, 88.816
8029, -101929850.8, 88.925
8039, -101929799.5, 89.034
8049, -101929748.3, 89.143
8059, -101929697.1, 89.252
8069, -101929646, 89.361
8079, -101929595, 89.47
8089, -101929544.1, 89.579
8099, -101929493.3, 89.688
8109, -101929442.6, 89.797
8119, -101929392, 89.906
8129, -101929341.6, 90.015
8139, -101929291.4, 90.124
8149, -101929241.3, 90.232
8159, -101929191.2, 90.341
8169, -101929141.3, 90.451
8179, -101929091.5, 90.559
8189, -101929041.9, 90.668
8199, -101928992.4, 90.777
8209, -101928943, 90.886
8219, -101928893.8, 90.995
8229, -101928844.7, 91.104
8239, -101928795.7, 91.213
8249, -101928746.9, 91.322
8259, -101928698.2, 91.431
8269, -101928649.6, 91.54
8279, -101928601.1, 91.65
8289, -101928552.7, 91.759
8299, -101928504.5, 91.868
8309, -101928456.4, 91.977
8319, -101928408.4, 92.086
8329, -101928360.4, 92.195
8339, -101928312.6, 92.304
8349, -101928265.4, 92.413
8359, -101928218.5, 92.521
8369, -101928171.6, 92.63
8379, -101928124.9, 92.739
8389, -101928078.3, 92.848
8399, -101928031.9, 92.957
8409, -101927985.7, 93.066
8419, -101927939.6, 93.176
8429, -101927893.6, 93.284
8439, -101927847.6, 93.394
8449, -101927801.8, 93.503
8459, -101927756.1, 93.712
8469, -101927710.4, 93.82
8479, -101927665, 93.93
8489, -101927619.7, 94.039
8499, -101927574.6, 94.148
8509, -101927529.7, 94.257
8519, -101927484.8, 94.366
8529, -101927440.1, 94.475
8539, -101927395.6, 94.584
8549, -101927351.1, 94.693
8559, -101927306.8, 94.802
8569, -101927262.5, 94.911
8579, -101927218.4, 95.02
8589, -101927174.3, 95.129
8599, -101927130.3, 95.238
8609, -101927086.4, 95.347
8619, -101927042.6, 95.456
8629, -101926998.9, 95.565
8639, -101926955.2, 95.674
8649, -101926911.6, 95.783
8659, -101926868, 95.892
8669, -101926824.5, 96.001
8679, -101926781.3, 96.11
8689, -101926738.3, 96.219
8699, -101926695.3, 96.329
8709, -101926652.4, 96.438
8719, -101926609.7, 96.547
8729, -101926567.2, 96.656
8739, -101926524.9, 96.765
8749, -101926482.6, 96.874
8759, -101926440.6, 96.983
8769, -101926398.6, 97.092
8779, -101926356.6, 97.201
8789, -101926314.8, 97.31
8799, -101926273, 97.419
8809, -101926231.2, 97.528
8819, -101926189.5, 97.637
8829, -101926147.8, 97.746
8839, -101926106.2, 97.855
8849, -101926064.7, 97.964
8859, -101926023.2, 98.073
8869, -101925981.8, 98.182
8879, -101925940.4, 98.291
8889, -101925899.1, 98.4
8899, -101925857.9, 98.509
8909, -101925816.8, 98.618
8919, -101925775.8, 98.727
8929, -101925734.9, 98.836
8939, -101925694.1, 98.945
8949, -101925653.4, 99.054
8959, -101925612.9, 99.163
8969, -101925572.5, 99.272
8979, -101925532.2, 99.381
8989, -101925492, 99.49
8999, -101925452, 99.599
9009, -101925412.1, 99.708
9019, -101925372.3, 99.817
9029, -101925332.5, 99.926
9039, -101925292.9, 100.035
9049, -101925253.3, 100.145
9059, -101925213.9, 100.254
9069, -101925174.5, 100.463
9079, -101925135.2, 100.572
9089, -101925096, 100.682
9099, -101925056.8, 100.791
9109, -101925017.7, 100.9
9119, -101924978.6, 101.009
9129, -101924939.7, 101.118
9139, -101924901, 101.227
9149, -101924862.4, 101.336
9159, -101924823.8, 101.445
9169, -101924785.3, 101.554
9179, -101924746.8, 101.663
9189, -101924708.5, 101.772
9199, -101924670.2, 101.881
9209, -101924632.1, 101.99
9219, -101924594.1, 102.1
9229, -101924556.2, 102.209
9239, -101924518.3, 102.317
9249, -101924480.6, 102.427
9259, -101924442.9, 102.536
9269, -101924405.4, 102.645
9279, -101924367.9, 102.754
9289, -101924330.4, 102.863
9299, -101924293, 102.972
9309, -101924255.7, 103.081
9319, -101924218.6, 103.19
9329, -101924181.6, 103.299
9339, -101924144.7, 103.408
9349, -101924107.9, 103.517
9359, -101924071.4, 103.627
9369, -101924035.1, 103.736
9379, -101923998.8, 103.845
9389, -101923962.6, 103.954
9399, -101923926.6, 104.063
9409, -101923890.6, 104.172
9419, -101923854.8, 104.281
9429, -101923819, 104.39
9439, -101923783.3, 104.499
9449, -101923747.7, 104.608
9459, -101923712.1, 104.717
9469, -101923676.6, 104.826
9479, -101923641.2, 104.935
9489, -101923605.9, 105.044
9499, -101923570.7, 105.153
9509, -101923535.5, 105.262
9519, -101923500.4, 105.371
9529, -101923465.3, 105.48
9539, -101923430.3, 105.589
9549, -101923395.4, 105.698
9559, -101923360.5, 105.807
9569, -101923325.7, 105.916
9579, -101923291, 106.025
9589, -101923256.5, 106.135
9599, -101923222, 106.244
9609, -101923187.7, 106.353
9619, -101923153.4, 106.462
9629, -101923119.3, 106.57
9639, -101923085.2, 106.679
9649, -101923051.3, 106.788
9659, -101923017.4, 106.898
9669, -101922983.6, 107.007
9679, -101922949.9, 107.216
9689, -101922916.2, 107.325
9699, -101922882.7, 107.434
9709, -101922849.7, 107.543
9719, -101922816.8, 107.652
9729, -101922783.9, 107.761
9739, -101922751.1, 107.87
9749, -101922718.3, 107.979
9759, -101922685.7, 108.088
9769, -101922653, 108.197
9779, -101922620.5, 108.306
9789, -101922588, 108.415
9799, -101922555.6, 108.524
9809, -101922523.3, 108.634
9819, -101922490.9, 108.743
9829, -101922458.6, 108.851
9839, -101922426.4, 108.96
9849, -101922394.2, 109.069
9859, -101922362, 109.178
9869, -101922329.9, 109.287
9879, -101922297.8, 109.396
9889, -101922265.8, 109.505
9899, -101922233.8, 109.615
9909, -101922201.9, 109.724
9919, -101922170, 109.833
9929, -101922138.1, 109.942
9939, -101922106.3, 110.05
9949, -101922074.6, 110.159
9959, -101922042.9, 110.268
9969, -101922011.2, 110.377
9979, -101921979.5, 110.486
9989, -101921947.9, 110.596
9999, -101921916.4, 110.704
10009, -101921884.9, 110.813
10019, -101921853.5, 110.923
10029, -101921822.2, 111.031
10039, -101921791, 111.141
10049, -101921759.9, 111.249
10059, -101921728.9, 111.358
10069, -101921697.9, 111.467
10079, -101921667, 111.576
10089, -101921636.1, 111.685
10099, -101921605.3, 111.794
10109, -101921574.5, 111.903
10119, -101921543.8, 112.012
10129, -101921513, 112.121
10139, -101921482.4, 112.23
10149, -101921451.7, 112.339
10159, -101921421.1, 112.448
10169, -101921390.6, 112.557
10179, -101921360, 112.666
10189, -101921329.5, 112.775
10199, -101921299.1, 112.884
10209, -101921268.7, 112.993
10219, -101921238.3, 113.102
10229, -101921208, 113.212
10239, -101921177.7, 113.321
10249, -101921147.5, 113.43
10259, -101921117.4, 113.539
10269, -101921087.2, 113.648
10279, -101921057.2, 113.757
10289, -101921027.2, 113.967
10299, -101920997.3, 114.076
10309, -101920967.4, 114.185
10319, -101920937.6, 114.294
10329, -101920907.9, 114.403
10339, -101920878.3, 114.512
10349, -101920848.7, 114.621
10359, -101920819.2, 114.731
10369, -101920789.7, 114.839
10379, -101920760.2, 114.948
10389, -101920730.8, 115.057
10399, -101920701.5, 115.166
10409, -101920672.3, 115.275
10419, -101920643.3, 115.384
10429, -101920614.2, 115.494
10439, -101920585.2, 115.603
10449, -101920556.3, 115.712
10459, -101920527.5, 115.82
10469, -101920498.8, 115.929
10479, -101920470.1, 116.038
10489, -101920441.5, 116.147
10499, -101920412.9, 116.256
10509, -101920384.4, 116.365
10519, -101920355.9, 116.474
10529, -101920327.4, 116.583
10539, -101920299, 116.693
10549, -101920270.7, 116.801
10559, -101920242.4, 116.911
10569, -101920214.1, 117.019
10579, -101920185.9, 117.129
10589, -101920157.7, 117.238
10599, -101920129.6, 117.347
10609, -101920101.5, 117.457
10619, -101920073.5, 117.566
10629, -101920045.5, 117.675
10639, -101920017.6, 117.784
10649, -101919989.7, 117.893
10659, -101919961.8, 118.002
10669, -101919934, 118.111
10679, -101919906.3, 118.22
10689, -101919878.5, 118.329
10699, -101919850.9, 118.438
10709, -101919823.3, 118.547
10719, -101919795.7, 118.656
10729, -101919768.2, 118.765
10739, -101919740.8, 118.874
10749, -101919713.4, 118.983
10759, -101919686.1, 119.092
10769, -101919658.8, 119.201
10779, -101919631.6, 119.31
10789, -101919604.3, 119.419
10799, -101919577.1, 119.528
10809, -101919550, 119.637
10819, -101919522.9, 119.746
10829, -101919495.8, 119.855
10839, -101919468.8, 119.964
10849, -101919441.8, 120.073
10859, -101919414.8, 120.182
10869, -101919387.8, 120.291
10879, -101919360.9, 120.4
10889, -101919334, 120.509
10899, -101919307.2, 120.618
10909, -101919280.3, 120.828
10919, -101919253.5, 120.937
10929, -101919226.8, 121.046
10939, -101919200, 121.155
10949, -101919173.3, 121.264
10959, -101919146.7, 121.373
10969, -101919120.1, 121.482
10979, -101919093.5, 121.591
10989, -101919067, 121.701
10999, -101919040.5, 121.81
11009, -101919014, 121.919
11019, -101918987.6, 122.027
11029, -101918961.2, 122.136
11039, -101918934.8, 122.245
11049, -101918908.5, 122.355
11059, -101918882.3, 122.464
11069, -101918856.1, 122.573
11079, -101918829.9, 122.683
11089, -101918803.8, 122.792
11099, -101918777.7, 122.901
11109, -101918751.7, 123.009
11119, -101918725.8, 123.119
11129, -101918699.9, 123.228
11139, -101918674, 123.337
11149, -101918648.2, 123.446
11159, -101918622.5, 123.554
11169, -101918596.7, 123.664
11179, -101918571.1, 123.772
11189, -101918545.4, 123.882
11199, -101918519.8, 123.99
11209, -101918494.2, 124.099
11219, -101918468.7, 124.208
11229, -101918443.2, 124.317
11239, -101918417.8, 124.426
11249, -101918392.4, 124.535
11259, -101918367, 124.644
11269, -101918341.7, 124.753
11279, -101918316.4, 124.862
11289, -101918291.2, 124.971
11299, -101918266, 125.08
11309, -101918240.9, 125.189
11319, -101918215.9, 125.298
11329, -101918190.9, 125.407
11339, -101918166, 125.515
11349, -101918141, 125.624
11359, -101918116.1, 125.733
11369, -101918091.3, 125.842
11379, -101918066.5, 125.952
11389, -101918041.7, 126.061
11399, -101918017, 126.17
11409, -101917992.4, 126.279
11419, -101917967.7, 126.388
11429, -101917943.1, 126.497
11439, -101917918.6, 126.607
11449, -101917894.1, 126.716
11459, -101917869.7, 126.825
11469, -101917845.3, 126.934
11479, -101917820.9, 127.042
11489, -101917796.6, 127.152
11499, -101917772.3, 127.26
11509, -101917748, 127.369
11519, -101917723.8, 127.579
11529, -101917699.6, 127.688
11539, -101917675.4, 127.797
11549, -101917651.3, 127.906
11559, -101917627.2, 128.014
11569, -101917603.2, 128.123
11579, -101917579.2, 128.233
11589, -101917555.2, 128.342
11599, -101917531.2, 128.451
11609, -101917507.3, 128.56
11619, -101917483.4, 128.669
11629, -101917459.6, 128.778
11639, -101917435.8, 128.887
11649, -101917412, 128.996
11659, -101917388.2, 129.104
11669, -101917364.5, 129.213
11679, -101917340.8, 129.322
11689, -101917317.1, 129.431
11699, -101917293.5, 129.54
11709, -101917269.8, 129.648
11719, -101917246.2, 129.757
11729, -101917222.7, 129.866
11739, -101917199.1, 129.975
11749, -101917175.6, 130.084
11759, -101917152.1, 130.194
11769, -101917128.7, 130.303
11779, -101917105.2, 130.412
11789, -101917081.9, 130.521
11799, -101917058.5, 130.63
11809, -101917035.2, 130.739
11819, -101917011.9, 130.849
11829, -101916988.7, 130.958
11839, -101916965.5, 131.067
11849, -101916942.3, 131.176
11859, -101916919.2, 131.285
11869, -101916896.1, 131.394
11879, -101916873.1, 131.503
11889, -101916850.1, 131.612
11899, -101916827.1, 131.721
11909, -101916804.1, 131.83
11919, -101916781.2, 131.938
11929, -101916758.3, 132.047
11939, -101916735.5, 132.156
11949, -101916712.7, 132.265
11959, -101916689.9, 132.375
11969, -101916667.2, 132.484
11979, -101916644.5, 132.593
11989, -101916621.9, 132.702
11999, -101916599.3, 132.811
12009, -101916576.9, 132.92
12019, -101916554.5, 133.029
12029, -101916532.1, 133.139
12039, -101916509.7, 133.248
12049, -101916487.3, 133.357
12059, -101916465, 133.466
12069, -101916442.7, 133.575
12079, -101916420.4, 133.685
12089, -101916398.1, 133.794
12099, -101916375.9, 133.903
12109, -101916353.7, 134.012
12119, -101916331.5, 134.121
12129, -101916309.4, 134.33
12139, -101916287.4, 134.439
12149, -101916265.3, 134.548
12159, -101916243.3, 134.657
12169, -101916221.3, 134.767
12179, -101916199.3, 134.876
12189, -101916177.4, 134.984
12199, -101916155.4, 135.093
12209, -101916133.5, 135.202
12219, -101916111.6, 135.311
12229, -101916089.8, 135.42
12239, -101916067.9, 135.529
12249, -101916046.2, 135.639
12259, -101916024.5, 135.748
12269, -101916002.9, 135.857
12279, -101915981.3, 135.966


==> figures/logs/flywing_100_2_bdd_cpu.csv <==
 0, -127239474.7, 0.101 
 1, -118398689.4, 0.202 
 2, -114161307.5, 0.287 
 3, -111802195.9, 0.378 
 4, -110386749.7, 0.463 
 5, -109469087, 0.545 
 6, -108820917.4, 0.613 
 7, -108321906.1, 1.379 
 8, -107914238.7, 1.485 
 9, -107568759.1, 1.53 
 10, -107269743, 1.569 
 11, -107006815.2, 1.603 
 12, -106772669.6, 1.638 
 13, -106562239, 1.672 
 14, -106371728.6, 1.705 
 15, -106198395.3, 1.737 
 16, -106039685.6, 1.77 
 17, -105893970.2, 1.804 
 18, -105759833.6, 1.837 
 19, -105635887.1, 1.87 
 20, -105521090.5, 1.905 
 21, -105414476.1, 1.94 
 22, -105315153.2, 1.973 
 23, -105222352.6, 2.008 
 24, -105135534.5, 2.042 
 25, -105054049.3, 2.076 
 26, -104977486.8, 2.11 
 27, -104905372.8, 2.153 
 28, -104837338.2, 2.189 
 29, -104772994.1, 2.226 
 30, -104712119.6, 2.261 
 31, -104654412.3, 2.294 
 32, -104599594.7, 2.329 
 33, -104547474.4, 2.361 
 34, -104497903, 2.395 
 35, -104450651.7, 2.435 
 36, -104405513.5, 2.472 
 37, -104362420.8, 2.505 
 38, -104321287.5, 2.54 
 39, -104281969.3, 2.574 
 40, -104244278.4, 2.607 
 41, -104208072.3, 2.653 
 42, -104173287.1, 2.706 
 43, -104139851.8, 2.739 
 44, -104107695.7, 2.772 
 45, -104076762.1, 2.806 
 46, -104046982.8, 2.839 
 47, -104018284.3, 2.877 
 48, -103990617.6, 2.911 
 49, -103963906.7, 2.944 
 50, -103938118.4, 2.978 
 51, -103913210.1, 3.011 
 52, -103889156.1, 3.048 
 53, -103865877.2, 3.082 
 54, -103843341.3, 3.116 
 55, -103821514.3, 3.15 
 56, -103800360, 3.184 
 57, -103779863.6, 3.216 
 58, -103759970.6, 3.25 
 59, -103740654.4, 3.283 
 60, -103721888.8, 3.32 
 61, -103703645.8, 3.353 
 62, -103685911.1, 3.386 
 63, -103668666.7, 3.42 
 64, -103651891.1, 3.453 
 65, -103635584.3, 3.487 
 66, -103619725.3, 3.537 
 67, -103604288.9, 3.588 
 68, -103589266.3, 3.626 
 69, -103574637.1, 3.671 
 70, -103560366.1, 3.71 
 71, -103546464.1, 3.744 
 72, -103532907.1, 3.777 
 73, -103519685.9, 3.81 
 74, -103506777.5, 3.853 
 75, -103494179.7, 3.901 
 76, -103481881.7, 3.961 
 77, -103469885.6, 4.004 
 78, -103458174.7, 4.037 
 79, -103446740.9, 4.072 
 80, -103435568.9, 4.108 
 81, -103424648.7, 4.141 
 82, -103413959.4, 4.178 
 83, -103403499.7, 4.212 
 84, -103393265.5, 4.245 
 85, -103383241.2, 4.279 
 86, -103373430.8, 4.312 
 87, -103363834.9, 4.345 
 88, -103354440, 4.378 
 89, -103345229, 4.416 
 90, -103336206.4, 4.448 
 91, -103327377.7, 4.481 
 92, -103318740, 4.513 
 93, -103310267.8, 4.546 
 94, -103301948.4, 4.58 
 95, -103293787.7, 4.612 
 96, -103285779.5, 4.645 
 97, -103277921.1, 4.678 
 98, -103270209.4, 4.717 
 99, -103262641.4, 4.75 
 100, -103255213.6, 4.784 
 101, -103247917.5, 4.829 
 102, -103240750.7, 4.864 
 103, -103233710.6, 5.141 
 104, -103226804.4, 5.348 
 105, -103220018.5, 5.389 
 106, -103213352.6, 5.421 
 107, -103206806, 5.452 
 108, -103200378.7, 5.485 
 109, -103194058.9, 5.517 
 110, -103187841.6, 5.549 
 111, -103181725.4, 5.581 
 112, -103175706.8, 5.613 
 113, -103169785, 5.645 
 114, -103163960.4, 5.677 
 115, -103158228.6, 5.709 
 116, -103152588.8, 5.741 
 117, -103147042.6, 5.773 
 118, -103141582.3, 5.805 
 119, -103136205.8, 5.838 
 120, -103130910.9, 5.87 
 121, -103125702, 5.902 
 122, -103120579.4, 5.934 
 123, -103115533.7, 5.966 
 124, -103110562.4, 5.998 
 125, -103105664.1, 6.03 
 126, -103100841.2, 6.064 
 127, -103096090.3, 6.096 
 128, -103091404.1, 6.128 
 129, -103086782.8, 6.161 
 130, -103082234.4, 6.194 
 131, -103077755.7, 6.226 
 132, -103073343.2, 6.258 
 133, -103068991.5, 6.291 
 134, -103064700.5, 6.521 
 135, -103060467.1, 6.606 
 136, -103056292.8, 6.639 
 137, -103052173.4, 6.69 
 138, -103048107, 6.722 
 139, -103044097.6, 6.755 
 140, -103040145.2, 6.786 
 141, -103036243.6, 6.818 
 142, -103032394.1, 6.852 
 143, -103028592.1, 6.884 
 144, -103024836.9, 6.916 
 145, -103021132.4, 6.948 
 146, -103017473.1, 6.988 
 147, -103013856.3, 7.038 
 148, -103010284, 7.079 
 149, -103006753.8, 7.112 
 150, -103003266.7, 7.144 
 151, -102999820.2, 7.185 
 152, -102996416, 7.219 
 153, -102993053.7, 7.251 
 154, -102989735.3, 7.291 
 155, -102986458.4, 7.329 
 156, -102983222.4, 7.363 
 157, -102980026.3, 7.396 
 158, -102976866, 7.428 
 159, -102973743.6, 7.464 
 160, -102970656.9, 7.497 
 161, -102967605.2, 7.529 
 162, -102964588.3, 7.561 
 163, -102961605.9, 7.6 
 164, -102958655, 7.635 
 165, -102955735.7, 7.682 
 166, -102952851.2, 7.725 
 167, -102949998.7, 7.756 
 168, -102947175.4, 7.831 
 169, -102944383.6, 7.879 
 170, -102941621.4, 7.937 
 171, -102938886.9, 7.991 
 172, -102936181.3, 8.041 
 173, -102933505.1, 8.074 
 174, -102930857.2, 8.107 
 175, -102928236.1, 8.149 
 176, -102925640.2, 8.182 
 177, -102923071, 8.214 
 178, -102920528.9, 8.252 
 179, -102918010.5, 8.285 
 180, -102915520.2, 8.317 
 181, -102913055.7, 8.349 
 182, -102910616.7, 8.384 
 183, -102908201.4, 8.417 
 184, -102905810.9, 8.451 
 185, -102903444.7, 8.488 
 186, -102901102.2, 8.521 
 187, -102898783.5, 8.554 
 188, -102896488.9, 8.588 
 189, -102894216, 8.621 
 190, -102891964.1, 8.654 
 191, -102889734.8, 8.686 
 192, -102887528.2, 8.72 
 193, -102885343.4, 8.753 
 194, -102883180.5, 8.786 
 195, -102881041.2, 8.824 
 196, -102878922.9, 8.857 
 197, -102876825.1, 8.89 
 198, -102874749.5, 8.931 
 199, -102872692.8, 8.967 
 200, -102870656.5, 9.001 
 201, -102868639.3, 9.035 
 202, -102866639.6, 9.068 
 203, -102864656.2, 9.101 
 204, -102862688.4, 9.134 
 205, -102860737.3, 9.169 
 206, -102858803.1, 9.202 
 207, -102856884.3, 9.234 
 208, -102854979.8, 9.266 
 209, -102853091, 9.301 
 210, -102851221.5, 9.333 
 211, -102849368.8, 9.366 
 212, -102847533.5, 9.399 
 213, -102845714.8, 9.434 
 214, -102843912, 9.465 
 215, -102842125.6, 9.498 
 216, -102840354.6, 9.532 
 217, -102838600.4, 9.565 
 218, -102836863.7, 9.598 
 219, -102835142.2, 9.632 
 220, -102833435.3, 9.667 
 221, -102831742.7, 9.699 
 222, -102830063.8, 9.731 
 223, -102828399.7, 9.772 
 224, -102826751.8, 9.815 
 225, -102825116.8, 9.864 
 226, -102823494.9, 9.898 
 227, -102821886.4, 9.932 
 228, -102820290.5, 9.965 
 229, -102818707.5, 9.998 
 230, -102817136.7, 10.032 
 231, -102815577.9, 10.064 
 232, -102814032, 10.096 
 233, -102812499.4, 10.13 
 234, -102810978.5, 10.164 
 235, -102809470.3, 10.197 
 236, -102807974.1, 10.231 
 237, -102806487.8, 10.264 
 238, -102805010.4, 10.299 
 239, -102803542.2, 10.333 
 240, -102802084.1, 10.366 
 241, -102800636.3, 10.399 
 242, -102799197.7, 10.433 
 243, -102797771.3, 10.467 
 244, -102796356.1, 10.504 
 245, -102794950.3, 10.537 
 246, -102793554.4, 10.57 
 247, -102792168.8, 10.601 
 248, -102790792.5, 10.632 
 249, -102789425, 10.666 
 250, -102788066.3, 10.701 
 251, -102786717.1, 10.734 
 252, -102785376.9, 10.767 
 253, -102784046.9, 10.801 
 254, -102782725.9, 10.834 
 255, -102781414.2, 10.866 
 256, -102780112.4, 10.898 
 257, -102778819.1, 10.933 
 258, -102777533.8, 10.965 
 259, -102776257.5, 10.996 
 260, -102774990.1, 11.028 
 261, -102773731.9, 11.064 
 262, -102772482.1, 11.097 
 263, -102771240.3, 11.129 
 264, -102770007.3, 11.163 
 265, -102768783.7, 11.196 
 266, -102767568.4, 11.228 
 267, -102766362.8, 11.261 
 268, -102765165.5, 11.296 
 269, -102763975.3, 11.331 
 270, -102762792.4, 11.363 
 271, -102761618.3, 11.407 
 272, -102760452.5, 11.447 
 273, -102759295.8, 11.48 
 274, -102758146.5, 11.513 
 275, -102757003.9, 11.546 
 276, -102755868.5, 11.579 
 277, -102754740.8, 11.619 
 278, -102753619.6, 11.652 
 279, -102752505.7, 11.684 
 280, -102751400.7, 11.718 
 281, -102750304, 11.75 
 282, -102749215.2, 11.783 
 283, -102748134.3, 11.831 
 284, -102747060.8, 11.869 
 285, -102745995.6, 11.903 
 286, -102744937.8, 11.939 
 287, -102743887.5, 11.977 
 288, -102742844.7, 12.009 
 289, -102741809, 12.063 
 290, -102740779.5, 12.123 
 291, -102739756.7, 12.18 
 292, -102738739.9, 12.24 
 293, -102737729.3, 12.289 
 294, -102736725.3, 12.337 
 295, -102735726.6, 12.38 
 296, -102734733, 12.413 
 297, -102733745.3, 12.444 
 298, -102732764, 12.477 
 299, -102731788.8, 12.509 
 300, -102730819.7, 12.546 
 301, -102729857.6, 12.579 
 302, -102728901.6, 12.611 
 303, -102727951.8, 12.645 
 304, -102727007.7, 12.678 
 305, -102726069.7, 12.711 
 306, -102725138.6, 12.743 
 307, -102724213.9, 12.779 
 308, -102723295.2, 12.829 
 309, -102722382.4, 12.881 
 310, -102721475.6, 12.937 
 311, -102720574, 12.989 
 312, -102719677.7, 13.041 
 313, -102718786.1, 13.097 
 314, -102717900, 13.139 
 315, -102717019.6, 13.172 
 316, -102716144.2, 13.205 
 317, -102715273.9, 13.236 
 318, -102714409.1, 13.27 
 319, -102713549.4, 13.301 
 320, -102712694, 13.334 
 321, -102711843.7, 13.365 
 322, -102710998.3, 13.397 
 323, -102710156.8, 13.43 
 324, -102709319.7, 13.463 
 325, -102708486.5, 13.499 
 326, -102707658, 13.532 
 327, -102706834, 13.565 
 328, -102706014.6, 13.598 
 329, -102705199.8, 13.629 
 330, -102704389, 13.662 
 331, -102703581.6, 13.696 
 332, -102702778.2, 13.733 
 333, -102701978.9, 13.766 
 334, -102701183.8, 13.799 
 335, -102700392.6, 13.835 
 336, -102699605, 13.868 
 337, -102698821, 13.901 
 338, -102698040.3, 13.933 
 339, -102697262.8, 13.965 
 340, -102696489.3, 13.999 
 341, -102695720, 14.034 
 342, -102694954.4, 14.089 
 343, -102694193.1, 14.137 
 344, -102693435.6, 14.193 
 345, -102692682.5, 14.252 
 346, -102691932.8, 14.317 
 347, -102691187.4, 14.384 
 348, -102690445.3, 14.444 
 349, -102689707, 14.509 
 350, -102688973.4, 14.57 
 351, -102688243.9, 14.629 
 352, -102687518.4, 14.69 
 353, -102686795.9, 14.751 
 354, -102686076.5, 14.814 
 355, -102685360.4, 14.874 
 356, -102684648.2, 14.932 
 357, -102683939.7, 14.99 
 358, -102683234.7, 15.048 
 359, -102682533.6, 15.104 
 360, -102681835.7, 15.161 
 361, -102681141.2, 15.227 
 362, -102680450.5, 15.284 
 363, -102679763.1, 15.342 
 364, -102679080.1, 15.401 
 365, -102678400.3, 15.46 
 366, -102677723.1, 15.52 
 367, -102677049, 15.585 
 368, -102676378.1, 15.641 
 369, -102675710.3, 15.696 
 370, -102675045.7, 15.731 
 371, -102674384, 15.763 
 372, -102673724.9, 15.798 
 373, -102673068.7, 15.829 
 374, -102672415.5, 15.86 
 375, -102671765.6, 15.892 
 376, -102671118.6, 15.926 
 377, -102670473.9, 15.958 
 378, -102669831.6, 15.99 
 379, -102669192.4, 16.022 
 380, -102668556.2, 16.055 
 381, -102667923, 16.092 
 382, -102667292.5, 16.131 
 383, -102666664.5, 16.176 
 384, -102666039.1, 16.208 
 385, -102665416.4, 16.249 
 386, -102664797.4, 16.297 
 387, -102664180.9, 16.356 
 388, -102663566.7, 16.414 
 389, -102662955.3, 16.469 
 390, -102662346.7, 16.52 
 391, -102661740.6, 16.556 
 392, -102661136.9, 16.588 
 393, -102660535.9, 16.623 
 394, -102659937.4, 16.655 
 395, -102659341.2, 16.698 
 396, -102658747.3, 16.733 
 397, -102658155.7, 16.765 
 398, -102657566.6, 16.8 
 399, -102656979.3, 16.833 
 400, -102656394.3, 16.864 
 401, -102655811.3, 16.897 
 402, -102655231, 16.929 
 403, -102654653.2, 16.961 
 404, -102654077.4, 16.993 
 405, -102653503.5, 17.025 
 406, -102652931.9, 17.058 
 407, -102652362.6, 17.09 
 408, -102651795.5, 17.121 
 409, -102651230.9, 17.161 
 410, -102650668.6, 17.207 
 411, -102650108.3, 17.24 
 412, -102649550.3, 17.276 
 413, -102648994.3, 17.316 
 414, -102648440.5, 17.349 
 415, -102647889, 17.388 
 416, -102647340.5, 17.422 
 417, -102646794.4, 17.46 
 418, -102646250.8, 17.493 
 419, -102645709.9, 17.531 
 420, -102645171.2, 17.568 
 421, -102644635, 17.601 
 422, -102644101, 17.634 
 423, -102643568.9, 17.671 
 424, -102643038.6, 17.703 
 425, -102642510.4, 17.735 
 426, -102641984.5, 17.767 
 427, -102641461, 17.798 
 428, -102640939.6, 17.831 
 429, -102640420.3, 17.863 
 430, -102639902.8, 17.894 
 431, -102639387.1, 17.926 
 432, -102638873.5, 17.958 
 433, -102638361.8, 17.99 
 434, -102637852, 18.022 
 435, -102637344.1, 18.054 
 436, -102636838, 18.087 
 437, -102636333.5, 18.119 
 438, -102635830.8, 18.15 
 439, -102635329.9, 18.182 
 440, -102634831.2, 18.214 
 441, -102634334.4, 18.246 
 442, -102633839.4, 18.277 
 443, -102633346.4, 18.309 
 444, -102632855.3, 18.341 
 445, -102632365.7, 18.374 
 446, -102631878, 18.405 
 447, -102631391.8, 18.437 
 448, -102630907.6, 18.47 
 449, -102630425.2, 18.502 
 450, -102629944.5, 18.533 
 451, -102629465.8, 18.565 
 452, -102628988.8, 18.598 
 453, -102628513, 18.631 
 454, -102628038.6, 18.662 
 455, -102627565.4, 18.694 
 456, -102627093.6, 18.725 
 457, -102626623.1, 18.757 
 458, -102626154, 18.791 
 459, -102625686.6, 18.828 
 460, -102625220.8, 18.86 
 461, -102624756.2, 18.893 
 462, -102624293, 18.925 
 463, -102623830.6, 18.957 
 464, -102623370.1, 18.99 
 465, -102622911.3, 19.021 
 466, -102622454.4, 19.053 
 467, -102621998.7, 19.086 
 468, -102621544.2, 19.117 
 469, -102621090.7, 19.149 
 470, -102620638.6, 19.181 
 471, -102620188.2, 19.213 
 472, -102619739.7, 19.246 
 473, -102619293.3, 19.278 
 474, -102618849.1, 19.311 
 475, -102618406.2, 19.342 
 476, -102617964.4, 19.375 
 477, -102617524.2, 19.414 
 478, -102617085.2, 19.446 
 479, -102616647.6, 19.478 
 480, -102616211.4, 19.51 
 481, -102615776.5, 19.541 
 482, -102615342.9, 19.573 
 483, -102614910.8, 19.604 
 484, -102614479.8, 19.648 
 485, -102614050.1, 19.706 
 486, -102613622.1, 19.772 
 487, -102613195.6, 19.834 
 488, -102612770.8, 19.897 
 489, -102612347.5, 19.959 
 490, -102611925.1, 20.015 
 491, -102611504.2, 20.07 
 492, -102611084.6, 20.129 
 493, -102610666.4, 20.188 
 494, -102610249.5, 20.249 
 495, -102609834.4, 20.309 
 496, -102609421.1, 20.374 
 497, -102609009.3, 20.437 
 498, -102608598.7, 20.499 
 499, -102608189.7, 20.556 
 500, -102607782.2, 20.616 
 501, -102607375.4, 20.676 
 502, -102606969.6, 20.732 
 503, -102606565.1, 20.792 
 504, -102606162.1, 20.853 
 505, -102605760.7, 20.915 
 506, -102605361.1, 20.977 
 507, -102604963.1, 21.038 
 508, -102604566.4, 21.243 
 509, -102604170.8, 21.385 
 510, -102603776.5, 21.451 
 511, -102603383.3, 21.531 
 512, -102602991.5, 22.153 
 513, -102602601, 22.253 
 514, -102602211.6, 22.311 
 515, -102601823.5, 22.367 
 516, -102601436.8, 22.436 
 517, -102601051.2, 22.495 
 518, -102600666.6, 22.55 
 519, -102600283.5, 22.616 
 520, -102599902, 22.679 
 521, -102599521.8, 22.741 
 522, -102599142.5, 22.802 
 523, -102598764.1, 22.862 
 524, -102598387, 22.922 
 525, -102598010.9, 22.977 
 526, -102597636.4, 23.036 
 527, -102597263.4, 23.095 
 528, -102596891.6, 23.152 
 529, -102596521.3, 23.222 
 530, -102596152.3, 23.285 
 531, -102595784.4, 23.344 
 532, -102595418.4, 23.404 
 533, -102595053.5, 23.463 
 534, -102594689.3, 23.524 
 535, -102594326.4, 23.585 
 536, -102593964.6, 23.658 
 537, -102593604, 23.715 
 538, -102593244.2, 23.779 
 539, -102592885.2, 23.842 
 540, -102592527.1, 23.905 
 541, -102592170.1, 23.968 
 542, -102591813.7, 24.034 
 543, -102591458.7, 24.092 
 544, -102591105, 24.159 
 545, -102590752.3, 24.218 
 546, -102590400.6, 24.285 
 547, -102590049.9, 24.35 
 548, -102589700.1, 24.411 
 549, -102589351.9, 24.472 
 550, -102589005.2, 24.538 
 551, -102588659.4, 24.599 
 552, -102588314.8, 24.663 
 553, -102587970.9, 24.724 
 554, -102587628.1, 24.784 
 555, -102587286.5, 24.85 
 556, -102586946.2, 24.922 
 557, -102586607.1, 24.982 
 558, -102586269, 25.044 
 559, -102585931.8, 25.104 
 560, -102585595.6, 25.173 
 561, -102585260.3, 25.233 
 562, -102584926.1, 25.301 
 563, -102584592.8, 25.365 
 564, -102584260.5, 25.427 
 565, -102583929.3, 25.491 
 566, -102583598.6, 25.558 
 567, -102583268.6, 25.628 
 568, -102582939.8, 25.69 
 569, -102582612.2, 25.758 
 570, -102582285.3, 25.826 
 571, -102581959.3, 25.893 
 572, -102581634.5, 25.961 
 573, -102581310.8, 26.026 
 574, -102580988, 26.103 
 575, -102580666.3, 26.157 
 576, -102580345.8, 26.222 
 577, -102580026.5, 26.289 
 578, -102579708.1, 26.364 
 579, -102579390.3, 26.425 
 580, -102579073.5, 26.492 
 581, -102578757.4, 26.566 
 582, -102578442.2, 26.63 
 583, -102578127.8, 26.693 
 584, -102577814.4, 26.763 
 585, -102577501.8, 26.821 
 586, -102577189.9, 26.885 
 587, -102576878.9, 26.941 
 588, -102576568.6, 27.008 
 589, -102576259.1, 27.067 
 590, -102575950.2, 27.135 
 591, -102575642.3, 27.199 
 592, -102575335.5, 27.268 
 593, -102575029.6, 27.334 
 594, -102574724.3, 27.401 
 595, -102574419.9, 27.46 
 596, -102574116.4, 27.525 
 597, -102573813.8, 27.588 
 598, -102573512.1, 27.657 
 599, -102573211.4, 27.721 
 600, -102572911.5, 27.783 
 601, -102572612.4, 27.848 
 602, -102572314, 27.912 
 603, -102572016.1, 27.976 
 604, -102571718.8, 28.038 
 605, -102571422, 28.103 
 606, -102571126.2, 28.17 
 607, -102570831.5, 28.234 
 608, -102570538, 28.296 
 609, -102570245.8, 28.365 
 610, -102569954.4, 28.426 
 611, -102569663.9, 28.493 
 612, -102569374.2, 28.558 
 613, -102569085.2, 28.616 
 614, -102568797.2, 28.683 
 615, -102568510.3, 28.749 
 616, -102568224.2, 28.809 
 617, -102567938.7, 28.877 
 618, -102567653.9, 28.94 
 619, -102567369.7, 29.001 
 620, -102567086.3, 29.071 
 621, -102566803.5, 29.137 
 622, -102566521.4, 29.204 
 623, -102566240.3, 29.267 
 624, -102565960.2, 29.328 
 625, -102565681.5, 29.388 
 626, -102565403.9, 29.458 
 627, -102565127.4, 29.521 
 628, -102564851.6, 29.588 
 629, -102564576.7, 29.655 
 630, -102564302, 29.716 
 631, -102564028.3, 29.779 
 632, -102563755.1, 29.845 
 633, -102563482.4, 29.91 
 634, -102563210.4, 29.971 
 635, -102562939.1, 30.032 
 636, -102562668.3, 30.099 
 637, -102562398, 30.158 
 638, -102562128, 30.219 
 639, -102561858.8, 30.331 
 640, -102561590.2, 30.486 
 641, -102561321.9, 30.545 
 642, -102561054.4, 30.613 
 643, -102560787.4, 30.669 
 644, -102560521.2, 30.731 
 645, -102560255.9, 30.794 
 646, -102559991.5, 30.862 
 647, -102559727.6, 30.918 
 648, -102559464.6, 30.986 
 649, -102559202.5, 31.042 
 650, -102558940.9, 31.336 
 651, -102558679.9, 31.554 
 652, -102558419.7, 31.621 
 653, -102558160.4, 31.693 
 654, -102557902.1, 31.757 
 655, -102557644.5, 31.819 
 656, -102557387.5, 31.883 
 657, -102557130.9, 31.948 
 658, -102556874.8, 32.009 
 659, -102556619.2, 32.071 
 660, -102556364.5, 32.133 
 661, -102556110.4, 32.195 
 662, -102555856.8, 32.251 
 663, -102555603.7, 32.311 
 664, -102555351.4, 32.369 
 665, -102555099.6, 32.431 
 666, -102554848.3, 32.494 
 667, -102554597.8, 32.556 
 668, -102554348, 32.62 
 669, -102554099, 32.682 
 670, -102553850.5, 32.743 
 671, -102553602.6, 32.811 
 672, -102553355.2, 32.877 
 673, -102553108.4, 32.943 
 674, -102552862.5, 33.01 
 675, -102552617.1, 33.077 
 676, -102552372.4, 33.138 
 677, -102552128.2, 33.202 
 678, -102551884.7, 33.267 
 679, -102551641.9, 33.327 
 680, -102551399.7, 33.387 
 681, -102551158.3, 33.455 
 682, -102550917.3, 33.516 
 683, -102550676.8, 33.577 
 684, -102550436.8, 33.639 
 685, -102550197.3, 33.699 
 686, -102549958.2, 33.761 
 687, -102549719.6, 33.824 
 688, -102549481.5, 33.886 
 689, -102549244.2, 33.946 
 690, -102549007.7, 34.01 
 691, -102548771.8, 34.072 
 692, -102548536.4, 34.135 
 693, -102548301.4, 34.196 
 694, -102548067.2, 34.258 
 695, -102547833.6, 34.333 
 696, -102547600.8, 34.408 
 697, -102547368.6, 34.475 
 698, -102547136.9, 34.541 
 699, -102546906, 34.609 
 700, -102546675.8, 34.672 
 701, -102546446.2, 34.729 
 702, -102546217.7, 34.797 
 703, -102545989.7, 34.855 
 704, -102545762.4, 34.923 
 705, -102545535.6, 34.989 
 706, -102545309.1, 35.045 
 707, -102545083.7, 35.106 
 708, -102544859.1, 35.173 
 709, -102544634.8, 35.238 
 710, -102544411.1, 35.3 
 711, -102544187.8, 35.361 
 712, -102543965, 35.43 
 713, -102543742.6, 35.491 
 714, -102543520.5, 35.556 
 715, -102543299.1, 35.613 
 716, -102543077.9, 35.675 
 717, -102542857.1, 35.736 
 718, -102542636.6, 35.804 
 719, -102542416.7, 35.863 
 720, -102542197.3, 35.924 
 721, -102541978.4, 35.99 
 722, -102541760.3, 36.044 
 723, -102541542.3, 36.105 
 724, -102541324.8, 36.164 
 725, -102541107.4, 36.224 
 726, -102540890.2, 36.282 
 727, -102540673.2, 36.339 
 728, -102540456.6, 36.398 
 729, -102540240.2, 36.458 
 730, -102540024.1, 36.523 
 731, -102539808.4, 36.585 
 732, -102539593.3, 36.643 
 733, -102539378.7, 36.705 
 734, -102539164.5, 36.768 
 735, -102538950.7, 36.828 
 736, -102538737.1, 36.884 
 737, -102538523.8, 36.944 
 738, -102538310.8, 37.003 
 739, -102538098.3, 37.07 
 740, -102537886, 37.134 
 741, -102537674.3, 37.199 
 742, -102537463.1, 37.266 
 743, -102537252.4, 37.336 
 744, -102537042, 37.394 
 745, -102536832.2, 37.462 
 746, -102536622.9, 37.515 
 747, -102536414.1, 37.576 
 748, -102536205.9, 37.636 
 749, -102535998.2, 37.696 
 750, -102535791.1, 37.757 
 751, -102535584.2, 37.82 
 752, -102535377.7, 37.888 
 753, -102535171.8, 37.951 
 754, -102534966.4, 38.019 
 755, -102534761.3, 38.081 
 756, -102534556.4, 38.141 
 757, -102534352, 38.206 
 758, -102534147.7, 38.273 
 759, -102533943.7, 38.342 
 760, -102533740.1, 38.411 
 761, -102533536.8, 38.477 
 762, -102533333.8, 38.545 
 763, -102533130.8, 38.617 
 764, -102532928.3, 38.689 
 765, -102532726.1, 38.752 
 766, -102532524.2, 38.82 
 767, -102532322.8, 38.893 
 768, -102532121.7, 38.958 
 769, -102531921, 39.03 
 770, -102531720.9, 39.093 
 771, -102531521, 39.168 
 772, -102531321.7, 39.237 
 773, -102531122.9, 39.311 
 774, -102530925, 39.387 
 775, -102530728.1, 39.459 
 776, -102530531.9, 39.534 
 777, -102530336.3, 39.603 
 778, -102530141.2, 39.671 
 779, -102529946.8, 39.739 
 780, -102529752.7, 39.803 
 781, -102529559.2, 39.873 
 782, -102529366, 39.941 
 783, -102529173.3, 40.005 
 784, -102528980.8, 40.074 
 785, -102528789, 40.132 
 786, -102528597.3, 40.197 
 787, -102528406.1, 40.257 
 788, -102528215.3, 40.325 
 789, -102528024.8, 40.388 
 790, -102527834.5, 40.453 
 791, -102527644.9, 40.513 
 792, -102527456, 40.581 
 793, -102527267.6, 40.646 
 794, -102527080, 40.71 
 795, -102526892.9, 40.773 
 796, -102526706.3, 40.839 
 797, -102526520.6, 40.9 
 798, -102526335.7, 40.969 
 799, -102526151.7, 41.036 
 800, -102525968.1, 41.102 
 801, -102525784.8, 41.163 
 802, -102525601.9, 41.232 
 803, -102525419.5, 41.298 
 804, -102525237.6, 41.361 
 805, -102525056.1, 41.424 
 806, -102524875.2, 41.56 
 807, -102524695, 41.792 
 808, -102524515.4, 41.852 
 809, -102524336.8, 42.295 
 810, -102524158.7, 42.377 
 811, -102523980.9, 42.445 
 812, -102523803.5, 42.525 
 813, -102523626.4, 42.589 
 814, -102523449.5, 42.644 
 815, -102523273, 42.713 
 816, -102523096.9, 42.772 
 817, -102522920.9, 42.832 
 818, -102522745.4, 42.893 
 819, -102522570.1, 42.949 
 820, -102522395.2, 43.011 
 821, -102522220.4, 43.077 
 822, -102522046, 43.137 
 823, -102521872.2, 43.198 
 824, -102521699, 43.258 
 825, -102521526.2, 43.323 
 826, -102521354.3, 43.385 
 827, -102521182.9, 43.449 
 828, -102521011.9, 43.509 
 829, -102520841.5, 43.57 
 830, -102520671.7, 43.632 
 831, -102520502.4, 43.693 
 832, -102520333.7, 43.76 
 833, -102520165.3, 43.824 
 834, -102519997.4, 43.893 
 835, -102519829.9, 43.956 
 836, -102519662.8, 44.016 
 837, -102519496.2, 44.075 
 838, -102519329.9, 44.135 
 839, -102519163.9, 44.196 
 840, -102518998.2, 44.267 
 841, -102518833, 44.323 
 842, -102518668.2, 44.387 
 843, -102518503.8, 44.447 
 844, -102518339.5, 44.508 
 845, -102518175.6, 44.581 
 846, -102518012, 44.648 
 847, -102517848.7, 44.713 
 848, -102517685.9, 44.783 
 849, -102517523.3, 44.851 
 850, -102517361.3, 44.917 
 851, -102517199.9, 44.974 
 852, -102517039, 45.048 
 853, -102516878.3, 45.109 
 854, -102516717.8, 45.177 
 855, -102516557.7, 45.242 
 856, -102516397.7, 45.306 
 857, -102516238, 45.371 
 858, -102516078.6, 45.429 
 859, -102515919.6, 45.495 
 860, -102515760.8, 45.557 
 861, -102515602.3, 45.62 
 862, -102515443.9, 45.679 
 863, -102515285.6, 45.744 
 864, -102515127.4, 45.805 
 865, -102514969.5, 45.861 
 866, -102514811.9, 45.921 
 867, -102514654.7, 45.982 
 868, -102514498.1, 46.04 
 869, -102514342.3, 46.106 
 870, -102514186.7, 46.165 
 871, -102514031.5, 46.227 
 872, -102513876.4, 46.287 
 873, -102513721.6, 46.353 
 874, -102513567.2, 46.411 
 875, -102513413.1, 46.477 
 876, -102513259.3, 46.541 
 877, -102513105.9, 46.601 
 878, -102512952.9, 46.666 
 879, -102512800.1, 46.731 
 880, -102512647.7, 46.79 
 881, -102512495.5, 46.849 
 882, -102512343.7, 46.919 
 883, -102512192.1, 46.982 
 884, -102512040.7, 47.044 
 885, -102511889.6, 47.108 
 886, -102511738.7, 47.17 
 887, -102511588.2, 47.23 
 888, -102511437.9, 47.294 
 889, -102511287.9, 47.355 
 890, -102511138.3, 47.419 
 891, -102510988.9, 47.485 
 892, -102510839.5, 47.552 
 893, -102510690.5, 47.611 
 894, -102510541.5, 47.675 
 895, -102510393, 47.741 
 896, -102510244.6, 47.805 
 897, -102510096.3, 47.863 
 898, -102509948.3, 47.92 
 899, -102509800.5, 47.983 
 900, -102509652.8, 48.041 
 901, -102509505.1, 48.097 
 902, -102509357.9, 48.164 
 903, -102509210.9, 48.222 
 904, -102509064.7, 48.281 
 905, -102508919, 48.342 
 906, -102508773.5, 48.401 
 907, -102508628.2, 48.462 
 908, -102508483.1, 48.52 
 909, -102508338.1, 48.584 
 910, -102508193.3, 48.643 
 911, -102508048.8, 48.71 
 912, -102507904.5, 48.769 
 913, -102507760.6, 48.831 
 914, -102507617.5, 48.899 
 915, -102507474.6, 48.957 
 916, -102507331.9, 49.017 
 917, -102507189.5, 49.083 
 918, -102507047.3, 49.146 
 919, -102506905.6, 49.213 
 920, -102506764.2, 49.273 
 921, -102506623.2, 49.334 
 922, -102506482.1, 49.397 
 923, -102506341.2, 49.457 
 924, -102506200.4, 49.523 
 925, -102506059.8, 49.586 
 926, -102505919.5, 49.653 
 927, -102505779.3, 49.715 
 928, -102505639.5, 49.778 
 929, -102505499.9, 49.847 
 930, -102505360.5, 49.897 
 931, -102505221.2, 49.96 
 932, -102505082.2, 50.022 
 933, -102504943.6, 50.089 
 934, -102504805.5, 50.156 
 935, -102504667.7, 50.227 
 936, -102504530, 50.297 
 937, -102504392.3, 50.355 
 938, -102504255.2, 50.421 
 939, -102504118.2, 50.48 
 940, -102503981.4, 50.541 
 941, -102503844.9, 50.611 
 942, -102503708.7, 50.667 
 943, -102503572.7, 50.734 
 944, -102503436.8, 50.797 
 945, -102503300.9, 50.861 
 946, -102503165.3, 50.923 
 947, -102503029.8, 50.991 
 948, -102502894.6, 51.052 
 949, -102502759.7, 51.121 
 950, -102502625.1, 51.177 
 951, -102502490.5, 51.243 
 952, -102502356.2, 51.308 
 953, -102502221.9, 51.372 
 954, -102502088, 51.433 
 955, -102501954.5, 51.507 
 956, -102501821.2, 51.568 
 957, -102501688, 51.634 
 958, -102501555, 51.702 
 959, -102501422.2, 51.763 
 960, -102501289.5, 51.83 
 961, -102501157, 51.894 
 962, -102501024.5, 51.961 
 963, -102500892.3, 52.026 
 964, -102500760.1, 52.092 
 965, -102500627.9, 52.157 
 966, -102500496.1, 52.223 
 967, -102500364.3, 52.287 
 968, -102500232.6, 52.351 
 969, -102500101.1, 52.411 
 970, -102499970, 52.481 
 971, -102499838.9, 52.549 
 972, -102499707.9, 52.616 
 973, -102499577.1, 52.683 
 974, -102499446.5, 52.759 
 975, -102499316, 52.825 
 976, -102499185.8, 52.884 
 977, -102499055.8, 52.95 
 978, -102498925.8, 53.016 
 979, -102498796, 53.08 
 980, -102498666.4, 53.144 
 981, -102498537.2, 53.214 
 982, -102498408, 53.277 
 983, -102498279.3, 53.341 
 984, -102498150.7, 53.419 
 985, -102498022.4, 53.494 
 986, -102497894.4, 53.556 
 987, -102497766.5, 53.627 
 988, -102497639.2, 53.692 
 989, -102497512.1, 53.766 
 990, -102497385.1, 53.831 
 991, -102497258.2, 53.896 
 992, -102497131.7, 53.962 
 993, -102497005.3, 54.025 
 994, -102496879, 54.089 
 995, -102496752.7, 54.157 
 996, -102496626.6, 54.212 
 997, -102496500.6, 54.281 
 998, -102496374.8, 54.341 
 999, -102496249.1, 54.41 
 1000, -102496123.8, 54.466 
 1001, -102495998.7, 54.528 
 1002, -102495873.9, 54.6 
 1003, -102495749.2, 54.663 
 1004, -102495624.7, 54.728 
 1005, -102495500.5, 54.791 
 1006, -102495376.4, 54.856 
 1007, -102495252.4, 54.927 
 1008, -102495128.8, 54.984 
 1009, -102495005.2, 55.047 
 1010, -102494881.8, 55.112 
 1011, -102494758.5, 55.181 
 1012, -102494635.2, 55.246 
 1013, -102494512, 55.307 
 1014, -102494388.9, 55.373 
 1015, -102494265.7, 55.442 
 1016, -102494143, 55.501 
 1017, -102494020.2, 55.57 
 1018, -102493897.5, 55.623 
 1019, -102493774.9, 55.683 
 1020, -102493652.4, 55.744 
 1021, -102493530.1, 55.812 
 1022, -102493407.9, 55.875 
 1023, -102493286, 55.946 
 1024, -102493164.6, 56.01 
 1025, -102493043.7, 56.078 
 1026, -102492922.9, 56.137 
 1027, -102492802.2, 56.2 
 1028, -102492681.7, 56.265 
 1029, -102492561.4, 56.323 
 1030, -102492441.2, 56.387 
 1031, -102492321.3, 56.445 
 1032, -102492201.9, 56.505 
 1033, -102492082.6, 56.567 
 1034, -102491963.4, 56.629 
 1035, -102491844.2, 56.688 
 1036, -102491725.2, 56.75 
 1037, -102491606.3, 56.814 
 1038, -102491487.8, 56.876 
 1039, -102491369.3, 56.938 
 1040, -102491251.2, 56.996 
 1041, -102491133.2, 57.055 
 1042, -102491015.5, 57.116 
 1043, -102490897.9, 57.179 
 1044, -102490780.8, 57.242 
 1045, -102490663.9, 57.305 
 1046, -102490547.1, 57.363 
 1047, -102490430.5, 57.431 
 1048, -102490313.9, 57.485 
 1049, -102490197.5, 57.547 
 1050, -102490081.2, 57.612 
 1051, -102489964.8, 57.675 
 1052, -102489848.8, 57.729 
 1053, -102489732.7, 57.79 
 1054, -102489616.8, 57.853 
 1055, -102489501.3, 57.911 
 1056, -102489385.8, 57.97 
 1057, -102489270.5, 58.031 
 1058, -102489155.3, 58.085 
 1059, -102489040.3, 58.141 
 1060, -102488925.5, 58.2 
 1061, -102488811, 58.263 
 1062, -102488696.7, 58.323 
 1063, -102488582.7, 58.387 
 1064, -102488468.9, 58.447 
 1065, -102488355.2, 58.509 
 1066, -102488241.7, 58.569 
 1067, -102488128.2, 58.639 
 1068, -102488015.3, 58.695 
 1069, -102487902.5, 58.762 
 1070, -102487789.9, 58.819 
 1071, -102487677.4, 58.88 
 1072, -102487565.2, 58.946 
 1073, -102487453.1, 59.004 
 1074, -102487341.4, 59.066 
 1075, -102487229.8, 59.127 
 1076, -102487118.4, 59.185 
 1077, -102487007.4, 59.246 
 1078, -102486896.2, 59.304 
 1079, -102486785.6, 59.365 
 1080, -102486675.3, 59.427 
 1081, -102486565.1, 59.49 
 1082, -102486455, 59.552 
 1083, -102486345, 59.615 
 1084, -102486235.3, 59.682 
 1085, -102486125.8, 59.739 
 1086, -102486016.5, 59.8 
 1087, -102485907.2, 59.87 
 1088, -102485798.1, 59.937 
 1089, -102485689.2, 59.998 
 1090, -102485580.4, 60.057 
 1091, -102485471.9, 60.118 
 1092, -102485363.3, 60.177 
 1093, -102485255, 60.236 
 1094, -102485146.7, 60.303 
 1095, -102485038.5, 60.365 
 1096, -102484930.2, 60.424 
 1097, -102484822.3, 60.485 
 1098, -102484714.5, 60.554 
 1099, -102484606.7, 60.612 
 1100, -102484499.1, 60.679 
 1101, -102484391.5, 60.743 
 1102, -102484284.1, 60.804 
 1103, -102484176.8, 60.866 
 1104, -102484069.9, 60.934 
 1105, -102483963.1, 60.999 
 1106, -102483856.6, 61.057 
 1107, -102483750, 61.126 
 1108, -102483643.5, 61.186 
 1109, -102483537.1, 61.245 
 1110, -102483430.9, 61.31 
 1111, -102483324.7, 61.373 
 1112, -102483218.7, 61.425 
 1113, -102483112.9, 61.494 
 1114, -102483006.9, 61.551 
 1115, -102482901.1, 61.612 
 1116, -102482795.4, 61.665 
 1117, -102482689.8, 61.725 
 1118, -102482584.4, 61.785 
 1119, -102482479.1, 61.852 
 1120, -102482373.8, 61.918 
 1121, -102482268.7, 61.977 
 1122, -102482163.8, 62.037 
 1123, -102482059, 62.1 
 1124, -102481954.3, 62.171 
 1125, -102481850, 62.226 
 1126, -102481745.8, 62.285 
 1127, -102481641.7, 62.345 
 1128, -102481537.8, 62.412 
 1129, -102481434.1, 62.472 
 1130, -102481330.6, 62.536 
 1131, -102481227.1, 62.592 
 1132, -102481123.9, 62.651 
 1133, -102481020.9, 62.718 
 1134, -102480917.9, 62.789 
 1135, -102480815, 62.849 
 1136, -102480712.3, 62.915 
 1137, -102480609.7, 62.981 
 1138, -102480507.4, 63.042 

==> figures/logs/flywing_100_2_ct.csv <==
iteration, lb, ub, gap, time
25, -102930890.47317369, -101115428.4862269, 1.7637678384780884, 16.685645123
50, -102711455.51691264, -101333890.96161696, 1.3411985635757446, 32.931623121000001
75, -102629281.37701611, -101469741.65902574, 1.1298332214355469, 49.112828514
100, -102583288.88734506, -101552590.71641652, 1.0047427415847778, 65.404939662000004
125, -102552840.39783898, -101606358.58025326, 0.92292112112045288, 81.615485210000003
150, -102531897.99319671, -101655720.75908607, 0.8545411229133606, 97.863451413999996
175, -102516199.11877011, -101693734.06074834, 0.80227816104888916, 114.147543677
200, -102503993.40668139, -101715307.77753399, 0.76941943168640137, 130.53476771300001
225, -102494143.08234726, -101747100.10003835, 0.72886407375335693, 146.880000384
250, -102486171.72361119, -101757506.46822639, 0.71098887920379639, 163.31947723299999
275, -102479629.26109937, -101775014.54049727, 0.68756562471389771, 179.67556262400001
300, -102474202.7597363, -101781503.02705067, 0.67597472667694092, 196.33293251399999
325, -102469681.18319352, -101787592.95613055, 0.66564881801605225, 212.731122734
350, -102465761.00430116, -101801518.15989822, 0.64825832843780518, 228.99346366500001
375, -102462288.1670174, -101811388.24616259, 0.6352580189704895, 245.46397184899999
400, -102459303.24885583, -101825142.22333175, 0.61893939971923828, 261.929784187
425, -102456697.24927838, -101830254.1830533, 0.61142230033874512, 278.45420618000003
450, -102454422.77194427, -101834484.12756497, 0.60508722066879272, 294.86020103099997
475, -102452368.2930951, -101837354.68303499, 0.60029220581054688, 311.368235717
500, -102450519.43240099, -101841409.26953742, 0.59454083442687988, 327.67382043399999
525, -102448869.78252383, -101844419.84628722, 0.59000158309936523, 344.03599050600002
550, -102447361.23828855, -101848978.17141169, 0.58408832550048828, 360.67366587399999
575, -102446027.39980833, -101848978.17141169, 0.5827939510345459, 376.97354724000002
600, -102444823.18242876, -101851804.56171691, 0.57886636257171631, 393.34816769700001
625, -102443729.4636655, -101852187.0023419, 0.57743161916732788, 409.85786379699999
650, -102442739.96484818, -101854458.25691828, 0.57425415515899658, 426.28419969700002
675, -102441853.0908135, -101854458.25691828, 0.57339340448379517, 442.77459834199999
700, -102441055.10402098, -101854458.25691828, 0.57261890172958374, 459.33915619599998
725, -102440313.95189185, -101854654.25318782, 0.57170820236206055, 475.70714185499997
750, -102439626.92332064, -101856061.01621155, 0.56966811418533325, 492.24541947500001
775, -102438990.12911226, -101857203.48544988, 0.56793475151062012, 508.61975664300002
800, -102438398.68229312, -101859699.64276746, 0.56492394208908081, 524.77416560899997
825, -102437845.84515816, -101859699.64276746, 0.56438732147216797, 540.97528854200004
850, -102437322.49111381, -101859699.64276746, 0.56387931108474731, 557.22895303600001
875, -102436833.02108739, -101860247.51808205, 0.56286931037902832, 573.58970528099996
900, -102436377.60644396, -101863667.3789604, 0.55908870697021484, 589.781621718
925, -102435953.85374989, -101863667.3789604, 0.55867737531661987, 605.95873976400003
950, -102435555.929346, -101863942.53126073, 0.55802243947982788, 622.41417027299997
975, -102435183.59119716, -101866618.6467275, 0.55504846572875977, 638.94133786800001
1000, -102434835.62858714, -101866618.6467275, 0.55471068620681763, 655.713651218
1025, -102434514.29548678, -101866618.6467275, 0.55439871549606323, 672.46290947199998
1050, -102434213.77040856, -101866618.6467275, 0.5541069507598877, 689.02153610899995
1075, -102433929.13314945, -101866618.6467275, 0.55383062362670898, 705.69521873500003
1100, -102433661.41108693, -101867864.25762947, 0.55235469341278076, 722.39433313799998
1125, -102433410.54533625, -101867864.25762947, 0.55211114883422852, 739.28222511299998
1150, -102433171.66614537, -101867864.25762947, 0.55187922716140747, 756.06678203900003
1175, -102432942.02460133, -101867864.25762947, 0.55165630578994751, 772.85918716200001
1200, -102432722.71617982, -101867864.25762947, 0.55144339799880981, 789.63878483999997
1225, -102432513.88961452, -101867864.25762947, 0.55124062299728394, 806.16940423400001
1250, -102432314.18331866, -101867864.25762947, 0.55104672908782959, 822.94379989399999
1275, -102432124.37165754, -101870374.34060986, 0.54841196537017822, 839.65382465000005
1300, -102431941.04179676, -101870374.34060986, 0.54823398590087891, 856.27151857399997
1325, -102431763.14386146, -101870374.34060986, 0.54806125164031982, 873.02303101799998
1350, -102431591.16951256, -101870374.34060986, 0.54789429903030396, 889.68694874799996
1375, -102431426.2735204, -101870374.34060986, 0.54773420095443726, 906.50651647699999
1400, -102431269.76910359, -101870374.34060986, 0.54758220911026001, 923.18961583800001
1425, -102431118.88959916, -101870374.34060986, 0.54743576049804688, 939.91958350799996
1450, -102430972.0400386, -101870374.34060986, 0.54729312658309937, 956.526856619
1475, -102430829.34585752, -101870374.34060986, 0.54715460538864136, 973.16094305800004
1500, -102430691.28912495, -101870374.34060986, 0.5470205545425415, 989.87749529899997
1525, -102430556.1213053, -101870374.34060986, 0.54688930511474609, 1006.794023552
1550, -102430424.03613336, -101870374.34060986, 0.54676109552383423, 1023.522969223
1575, -102430294.59325539, -101870374.34060986, 0.54663538932800293, 1040.231444108
1600, -102430167.14536649, -101870374.34060986, 0.54651165008544922, 1056.998116862
1625, -102430041.23601551, -101870374.34060986, 0.54638940095901489, 1073.9035398159999
1650, -102429916.91880548, -101870374.34060986, 0.54626870155334473, 1090.7364959480001
1675, -102429794.25217971, -101872134.20414819, 0.54443150758743286, 1107.3136444510001
1700, -102429673.75250994, -101872134.20414819, 0.54431450366973877, 1124.0497133419999
1725, -102429556.02117753, -101872657.38769393, 0.54368937015533447, 1140.6172383559999
1750, -102429440.70519322, -101872657.38769393, 0.54357743263244629, 1157.3861522310001
1775, -102429327.67612651, -101872657.38769393, 0.54346770048141479, 1174.0262188730001
1800, -102429216.71956128, -101874926.2876544, 0.54114484786987305, 1190.7812383160001
1825, -102429108.39895171, -101876270.98858339, 0.5397268533706665, 1207.53364053
1850, -102429002.62535091, -101876475.13634634, 0.5394248366355896, 1224.5304296209999
1875, -102428899.42083935, -101876475.13634634, 0.53932464122772217, 1241.3830210240001
1900, -102428798.18827547, -101876475.13634634, 0.53922635316848755, 1258.111317355
1925, -102428699.76824689, -101876475.13634634, 0.53913074731826782, 1274.8123457629999
1950, -102428604.04845338, -101876898.10878219, 0.53862488269805908, 1291.4107610010001
1975, -102428510.46579629, -101877920.18347622, 0.5375361442565918, 1308.148375451
2000, -102428419.39294377, -101877920.18347622, 0.53744775056838989, 1324.786907144
2025, -102428331.25987759, -101877920.18347622, 0.53736215829849243, 1341.3507095309999
2050, -102428247.5331368, -101877920.18347622, 0.5372808575630188, 1358.131513713
2075, -102428168.07342508, -101877920.18347622, 0.53720366954803467, 1374.8420390690001
2100, -102428092.19120991, -101879823.03292507, 0.53527224063873291, 1391.6634521569999
2125, -102428019.59893781, -101879823.03292507, 0.5352017879486084, 1408.300213108
2150, -102427949.6267809, -101879823.03292507, 0.53513383865356445, 1424.9454852240001
2175, -102427881.95657475, -101879823.03292507, 0.5350680947303772, 1441.678789392
2200, -102427816.17350768, -101879823.03292507, 0.53500419855117798, 1458.3538093049999
2225, -102427752.26883824, -101879823.03292507, 0.5349421501159668, 1474.909211186
2250, -102427690.28667329, -101879823.03292507, 0.53488194942474365, 1491.6630292330001
2275, -102427630.04779127, -101879823.03292507, 0.53482347726821899, 1508.374221693
2300, -102427571.52463217, -101879823.03292507, 0.53476667404174805, 1525.146585081
2325, -102427514.44069268, -101879823.03292507, 0.53471124172210693, 1541.9992847169999
2350, -102427458.8170628, -101879823.03292507, 0.53465718030929565, 1558.688491139
2375, -102427404.33646418, -101879823.03292507, 0.53460431098937988, 1575.4012707740001
2400, -102427350.8291886, -101879823.03292507, 0.53455233573913574, 1592.1569549870001
2425, -102427298.08080351, -101879823.03292507, 0.53450113534927368, 1608.8270260930001
2450, -102427246.11239816, -101879823.03292507, 0.53445065021514893, 1625.565672295
2475, -102427195.3786097, -101879823.03292507, 0.53440135717391968, 1642.1899702579999
2500, -102427145.6083113, -101879823.03292507, 0.53435307741165161, 1658.837802348
2525, -102427096.65046644, -101879823.03292507, 0.53430551290512085, 1675.5142672090001
2550, -102427048.58993113, -101879823.03292507, 0.53425884246826172, 1692.121629816
2575, -102427001.62005937, -101879823.03292507, 0.53421324491500854, 1708.891886934
2600, -102426955.8812713, -101879823.03292507, 0.5341687798500061, 1725.5411498860001
2625, -102426911.41712689, -101879823.03292507, 0.53412562608718872, 1742.2517760830001
2650, -102426868.0212231, -101879823.03292507, 0.53408348560333252, 1758.8943260250001
2675, -102426825.6209847, -101879823.03292507, 0.53404229879379272, 1775.5063304390001
2700, -102426784.14460625, -101879823.03292507, 0.53400200605392456, 1792.0908162820001
2725, -102426743.35700858, -101879823.03292507, 0.5339624285697937, 1808.7081862580001
2750, -102426703.13492888, -101879823.03292507, 0.53392338752746582, 1825.3203958720001
2775, -102426663.34246849, -101879823.03292507, 0.53388470411300659, 1841.9223854419999
2800, -102426623.95694822, -101879823.03292507, 0.53384649753570557, 1858.5254119430001
2825, -102426584.67787354, -101879823.03292507, 0.53380835056304932, 1875.242240523
2850, -102426545.55414656, -101879823.03292507, 0.53377032279968262, 1891.892338052
2875, -102426506.78797877, -101879823.03292507, 0.53373271226882935, 1908.649333909
2900, -102426468.79251039, -101879823.03292507, 0.53369581699371338, 1925.2792265620001
2925, -102426431.20085503, -101879823.03292507, 0.53365927934646606, 1941.897643713
2950, -102426394.08379044, -101879823.03292507, 0.53362321853637695, 1958.5918718800001
2975, -102426357.46627049, -101879823.03292507, 0.53358769416809082, 1975.131557234
3000, -102426321.39171089, -101879823.03292507, 0.53355264663696289, 1991.6454690190001
3025, -102426285.71600862, -101879823.03292507, 0.53351801633834839, 2008.526724007
3050, -102426250.42521034, -101879823.03292507, 0.53348374366760254, 2025.2716625109999
3075, -102426215.60548711, -101879823.03292507, 0.53344994783401489, 2042.1751864180001
3100, -102426181.43179768, -101879823.03292507, 0.533416748046875, 2058.791753944
3125, -102426147.92554741, -101879823.03292507, 0.53338420391082764, 2075.6139063109999
3150, -102426115.11665557, -101879823.03292507, 0.5333523154258728, 2092.2986858710001
3175, -102426082.98958828, -101879823.03292507, 0.53332114219665527, 2109.104243239
3200, -102426051.4350913, -101879823.03292507, 0.53329050540924072, 2125.8244203989998
3225, -102426020.38123043, -101879823.03292507, 0.53326034545898438, 2142.3824306860001
3250, -102425989.73495044, -101879823.03292507, 0.53323060274124146, 2159.1920009539999
3275, -102425959.39113551, -101879823.03292507, 0.53320109844207764, 2175.9385972089999
3300, -102425929.29259005, -101879823.03292507, 0.5331718921661377, 2192.7572783619999
3325, -102425899.42887765, -101879823.03292507, 0.53314286470413208, 2209.4266806619999
3350, -102425869.82187642, -101879823.03292507, 0.53311413526535034, 2226.1091048640001
3375, -102425840.65211184, -101879823.03292507, 0.53308582305908203, 2242.8503266070002
3400, -102425811.87995893, -101879823.03292507, 0.53305786848068237, 2259.5920434320001
3425, -102425783.5610828, -101879823.03292507, 0.53303039073944092, 2276.222285674
3450, -102425755.57857931, -101879823.03292507, 0.53300321102142334, 2293.0151519669998
3475, -102425727.75486091, -101879823.03292507, 0.53297615051269531, 2309.7097637420002
3500, -102425699.78596364, -101879823.03292507, 0.53294903039932251, 2326.4999971990001
3525, -102425671.43014526, -101879823.03292507, 0.53292149305343628, 2343.3169692739998
3550, -102425643.17601384, -101879823.03292507, 0.53289401531219482, 2359.9921931459999
3575, -102425616.12212184, -101879823.03292507, 0.53286778926849365, 2376.6769161399998
3600, -102425590.74977899, -101879823.03292507, 0.53284311294555664, 2393.450030682
3625, -102425567.08626448, -101879823.03292507, 0.53282016515731812, 2410.2307619570001
3650, -102425545.01116166, -101879823.03292507, 0.53279870748519897, 2427.0004830560001
3675, -102425524.2294402, -101879823.03292507, 0.53277850151062012, 2443.7509395249999
3700, -102425504.50113299, -101879823.03292507, 0.53275936841964722, 2460.4947204800001
3725, -102425485.6284786, -101879823.03292507, 0.5327410101890564, 2477.2351037879998
3750, -102425467.43118367, -101879823.03292507, 0.53272336721420288, 2494.1154242429998
3775, -102425449.79432122, -101879823.03292507, 0.53270626068115234, 2510.6702756469999
3800, -102425432.63995792, -101879823.03292507, 0.53268957138061523, 2527.4176282980002
3825, -102425415.88699993, -101879823.03292507, 0.53267329931259155, 2544.2059206600002
3850, -102425399.46667431, -101879823.03292507, 0.53265738487243652, 2560.8930083770001
3875, -102425383.31715824, -101879823.03292507, 0.5326417088508606, 2577.721502035
3900, -102425367.40212412, -101879823.03292507, 0.53262621164321899, 2594.5017201750002
3925, -102425351.6953997, -101879823.03292507, 0.53261095285415649, 2611.3799958129998
3950, -102425336.17634676, -101879823.03292507, 0.53259587287902832, 2627.9632414819998
3975, -102425320.84163347, -101879823.03292507, 0.53258103132247925, 2644.6956623729998
4000, -102425305.70576885, -101879823.03292507, 0.53256630897521973, 2661.3445655679998
4025, -102425290.75055279, -101879823.03292507, 0.53255176544189453, 2677.9180285540001
4050, -102425275.98215643, -101879902.92614034, 0.53245943784713745, 2694.58274987
4075, -102425261.35635366, -101879902.92614034, 0.53244525194168091, 2711.1765539409998
4100, -102425246.86072326, -101879902.92614034, 0.53243118524551392, 2727.7934727229999
4125, -102425232.49036135, -101879902.92614034, 0.53241723775863647, 2744.5585480330001
4150, -102425218.24606203, -101879902.92614034, 0.53240334987640381, 2761.179140358
4175, -102425204.12816314, -101879902.92614034, 0.53238964080810547, 2777.7796514470001
4200, -102425190.09215564, -101879902.92614034, 0.53237605094909668, 2794.5375330799998
4225, -102425176.11723863, -101879902.92614034, 0.53236246109008789, 2811.2223154409999
4250, -102425162.16409925, -101879902.92614034, 0.53234893083572388, 2827.757406536
4275, -102425148.23308302, -101879902.92614034, 0.53233540058135986, 2844.4058394140002
4300, -102425134.33651787, -101879902.92614034, 0.53232187032699585, 2861.058508434
4325, -102425120.50064299, -101879902.92614034, 0.53230845928192139, 2877.8315590020002
4350, -102425106.74816398, -101879902.92614034, 0.5322951078414917, 2894.6245128300002
4375, -102425093.14688252, -101879902.92614034, 0.53228187561035156, 2911.289286744
4400, -102425079.76040101, -101879902.92614034, 0.53226888179779053, 2927.9520318179998
4425, -102425066.58300665, -101879902.92614034, 0.53225606679916382, 2945.0352804929998
4450, -102425053.60001226, -101879902.92614034, 0.53224349021911621, 2963.4851201770002
4475, -102425040.76392332, -101879902.92614034, 0.53223103284835815, 2980.1309058950001
4500, -102425028.09472571, -101879902.92614034, 0.53221869468688965, 2996.9665075359999
4525, -102425015.65472662, -101879902.92614034, 0.53220665454864502, 3013.401849458
4550, -102425003.49638698, -101879902.92614034, 0.53219485282897949, 3029.9179152380002
4575, -102424991.58424483, -101879902.92614034, 0.53218322992324829, 3046.6610583779998
4600, -102424979.88049388, -101879902.92614034, 0.53217190504074097, 3063.5106692290001
4625, -102424968.39514366, -101879902.92614034, 0.53216075897216797, 3080.2169568270001
4650, -102424957.11637697, -101879902.92614034, 0.5321497917175293, 3096.81470601
4675, -102424946.04834446, -101879902.92614034, 0.53213906288146973, 3113.349470099
4700, -102424935.19128361, -101879902.92614034, 0.53212851285934448, 3129.832542008
4725, -102424924.52441737, -101880159.98744382, 0.53186714649200439, 3146.4413052310001
4750, -102424914.04249777, -101880159.98744382, 0.5318569540977478, 3163.1567295260002
4775, -102424903.73565042, -101880159.98744382, 0.53184700012207031, 3179.7668445049999
4800, -102424893.59335694, -101880159.98744382, 0.5318371057510376, 3196.4458254370002
4825, -102424883.60275313, -101880159.98744382, 0.53182739019393921, 3213.0866197340001
4850, -102424873.74639161, -101880159.98744382, 0.53181785345077515, 3229.7820734460001
4875, -102424864.00378768, -101880159.98744382, 0.53180837631225586, 3246.466628188
4900, -102424854.35743949, -101880159.98744382, 0.53179901838302612, 3263.1677359250002
4925, -102424844.79156269, -101880159.98744382, 0.53178972005844116, 3279.9535853319999
4950, -102424835.30950505, -101880327.51082078, 0.53161698579788208, 3296.8136615909998
4975, -102424825.92914689, -101880327.51082078, 0.53160786628723145, 3313.6037130240002
5000, -102424816.65855873, -101880327.51082078, 0.53159886598587036, 3330.241474855
5025, -102424807.49408638, -101880327.51082078, 0.53158992528915405, 3346.8799839029998
5050, -102424798.44420841, -101880783.16446944, 0.53113627433776855, 3363.7062916650002
5075, -102424789.50616395, -101880783.16446944, 0.53112763166427612, 3380.4830923939999
5100, -102424780.69362308, -101880783.16446944, 0.53111904859542847, 3397.0766607850001
5125, -102424772.01680169, -101880783.16446944, 0.53111064434051514, 3413.7296414950001
5150, -102424763.46768197, -101880783.16446944, 0.53110229969024658, 3430.367157696
5175, -102424755.04709578, -101880783.16446944, 0.53109413385391235, 3447.0327377220001
5200, -102424746.74259536, -101880783.16446944, 0.53108608722686768, 3463.7821276310001
5225, -102424738.53832708, -101880783.16446944, 0.53107810020446777, 3480.5143332799998
5250, -102424730.43087669, -101881281.63387904, 0.53058356046676636, 3497.1545381870001
5275, -102424722.41825868, -101881281.63387904, 0.53057581186294556, 3513.678093172
5300, -102424714.47784325, -101881281.63387904, 0.53056806325912476, 3530.4035000409999
5325, -102424706.59393501, -101881281.63387904, 0.53056043386459351, 3547.4006313660002
5350, -102424698.75688171, -101881281.63387904, 0.53055280447006226, 3564.3321392560001
5375, -102424690.94336972, -101881281.63387904, 0.53054523468017578, 3581.2972811670002
5400, -102424683.13448276, -101881281.63387904, 0.53053766489028931, 3598.4844473090002
5425, -102424675.31478959, -101881281.63387904, 0.53053003549575806, 3615.4218684729999
5450, -102424667.46687178, -101881281.63387904, 0.53052240610122681, 3632.2587126799999
5475, -102424659.58434398, -101881281.63387904, 0.53051477670669556, 3649.1946278820001
5500, -102424651.67618094, -101881281.63387904, 0.53050708770751953, 3666.4127368549998
5525, -102424643.74589679, -101881281.63387904, 0.53049939870834351, 3683.614705039
5550, -102424635.79053946, -101881281.63387904, 0.53049165010452271, 3700.0571743129999
5575, -102424627.805283, -101881281.63387904, 0.5304839015007019, 3717.0067186629999
5600, -102424619.83691502, -101881281.63387904, 0.5304761528968811, 3733.7663427910002
5625, -102424611.898229, -101881281.63387904, 0.53046846389770508, 3750.5202890999999
5650, -102424603.96892883, -101881281.63387904, 0.53046077489852905, 3767.3201117670001
5675, -102424596.11584345, -101881466.67505126, 0.53027248382568359, 3784.161212468
5700, -102424588.3886494, -101881466.67505126, 0.53026497364044189, 3801.084746727
5725, -102424580.75730665, -101881466.67505126, 0.53025758266448975, 3817.811625974
5750, -102424573.18419911, -101881466.67505126, 0.5302501916885376, 3834.701231305
5775, -102424565.69851281, -101881466.67505126, 0.530242919921875, 3851.4907098839999
5800, -102424558.27935451, -101881466.67505126, 0.53023570775985718, 3868.394508801
5825, -102424550.93418378, -101881466.67505126, 0.53022861480712891, 3885.3444774099999
5850, -102424543.61262809, -101881466.67505126, 0.53022146224975586, 3902.2418367700002
5875, -102424536.33900368, -101881466.67505126, 0.53021442890167236, 3919.27433372
5900, -102424529.13762991, -101881466.67505126, 0.53020745515823364, 3936.0062820359999
5925, -102424522.01381691, -101881466.67505126, 0.53020048141479492, 3952.6860863279999
5950, -102424514.97879599, -101881466.67505126, 0.53019368648529053, 3969.361356162
5975, -102424507.99499616, -101881466.67505126, 0.53018689155578613, 3986.2447466429999
6000, -102424501.04902785, -101881466.67505126, 0.53018015623092651, 4002.9009552500002
6025, -102424494.13040119, -101881466.67505126, 0.53017342090606689, 4019.605908819
6050, -102424487.23887907, -101881466.67505126, 0.53016674518585205, 4036.392147562
6075, -102424480.37348107, -101881466.67505126, 0.53016006946563721, 4053.1363901059999
6100, -102424473.54411219, -101881466.67505126, 0.53015345335006714, 4069.7539337439998
6125, -102424466.74409026, -101881466.67505126, 0.53014683723449707, 4086.4897490980002
6150, -102424459.97568873, -101881466.67505126, 0.53014028072357178, 4103.081787395
6175, -102424453.26181147, -101881466.67505126, 0.53013372421264648, 4119.6958945770002
6200, -102424446.63457815, -101881466.67505126, 0.53012728691101074, 4136.3773106360004
6225, -102424440.09252335, -101881466.67505126, 0.53012096881866455, 4153.0418305829999
6250, -102424433.63373268, -101881466.67505126, 0.53011465072631836, 4169.9209287510002
6275, -102424427.25829943, -101881466.67505126, 0.53010851144790649, 4186.4775905639999
6300, -102424420.96037506, -101881466.67505126, 0.53010237216949463, 4203.1549900809996
6325, -102424414.74523407, -101881466.67505126, 0.53009635210037231, 4219.6753939990003
6350, -102424408.61626671, -101881466.67505126, 0.53009039163589478, 4236.2513028189996
6375, -102424402.57332151, -101881466.67505126, 0.53008449077606201, 4252.8855147889999
6400, -102424396.61858159, -101881466.67505126, 0.5300787091255188, 4269.7733262410002
6425, -102424390.75056788, -101881466.67505126, 0.53007304668426514, 4286.4585089470002
6450, -102424384.97357745, -101881466.67505126, 0.53006744384765625, 4303.182038074
6475, -102424379.2914484, -101881466.67505126, 0.53006190061569214, 4319.8557691349997
6500, -102424373.69315638, -101881466.67505126, 0.53005647659301758, 4336.5062658229999
6525, -102424368.16631266, -101881466.67505126, 0.53005111217498779, 4353.2082189519997
6550, -102424362.70302136, -101881466.67505126, 0.53004580736160278, 4369.912722821
6575, -102424357.30230629, -101881466.67505126, 0.53004056215286255, 4386.5549055869997
6600, -102424351.9623891, -101881466.67505126, 0.53003537654876709, 4403.3358652930001
6625, -102424346.68426354, -101881466.67505126, 0.53003025054931641, 4419.9769019879996
6650, -102424341.47189288, -101881466.67505126, 0.5300251841545105, 4436.6887343019998
6675, -102424336.32124782, -101881466.67505126, 0.53002017736434937, 4454.5075001550003
6700, -102424331.2245813, -101881466.67505126, 0.53001523017883301, 4472.9038683839999
6725, -102424326.17485718, -101881466.67505126, 0.53001034259796143, 4491.4233696350002
6750, -102424321.16283147, -101881466.67505126, 0.53000545501708984, 4509.3532985499996
6775, -102424316.22491519, -101881466.67505126, 0.53000068664550781, 4526.7555941410001
6800, -102424311.28788191, -101881466.67505126, 0.52999585866928101, 4543.8296173879999
6825, -102424306.31337453, -101881466.67505126, 0.5299910306930542, 4559.825771713
6850, -102424301.29400414, -101881466.67505126, 0.52998614311218262, 4576.1794748900002
6875, -102424296.24178961, -101881466.67505126, 0.52998125553131104, 4592.2975796459996
6900, -102424291.15005796, -101881466.67505126, 0.52997630834579468, 4608.4857120059996
6925, -102424286.04424158, -101881466.67505126, 0.52997136116027832, 4625.1087154440002
6950, -102424280.96334393, -101881466.67505126, 0.52996641397476196, 4642.0853114390002
6975, -102424275.89722754, -101881466.67505126, 0.52996146678924561, 4661.9933473219999
7000, -102424270.83514656, -101881466.67505126, 0.52995657920837402, 4682.8226047629996
7025, -102424265.77202001, -101881466.67505126, 0.52995163202285767, 4703.5564232779998
7050, -102424260.7051017, -101881466.67505126, 0.52994674444198608, 4725.4462481279998
7075, -102424255.63879916, -101881466.67505126, 0.52994179725646973, 4743.2410526840004
7100, -102424250.57011123, -101881466.67505126, 0.52993690967559814, 4760.5560449040004
7125, -102424245.50622313, -101881466.67505126, 0.52993196249008179, 4777.6702743530004
7150, -102424240.46277058, -101881466.67505126, 0.52992707490921021, 4794.4648137820004
7175, -102424235.43240334, -101881466.67505126, 0.52992218732833862, 4811.2420743029998
7200, -102424230.39278978, -101881466.67505126, 0.52991729974746704, 4828.026367767
7225, -102424225.36575449, -101881466.67505126, 0.52991241216659546, 4844.8477123599996
7250, -102424220.36843011, -101881466.67505126, 0.52990758419036865, 4861.5108316830001
7275, -102424215.39607553, -101881466.67505126, 0.52990275621414185, 4878.3258827
7300, -102424210.44437315, -101881466.67505126, 0.52989792823791504, 4894.9511372249999
7325, -102424205.51395011, -101881466.67505126, 0.52989315986633301, 4911.5486266609996
7350, -102424200.60183752, -101881466.67505126, 0.52988839149475098, 4928.2502724369997
7375, -102424195.70684655, -101881466.67505126, 0.52988362312316895, 4944.8034267109997
7400, -102424190.82497859, -101881466.67505126, 0.52987885475158691, 4961.2447439329999
7425, -102424185.95507254, -101881466.67505126, 0.52987414598464966, 4977.8668117910001
7450, -102424181.09763254, -101881466.67505126, 0.5298694372177124, 4994.5618575790004
7475, -102424176.2555853, -101881466.67505126, 0.52986472845077515, 5011.2528359779999
7500, -102424171.4367182, -101881466.67505126, 0.52986001968383789, 5027.9353234890004
7525, -102424166.64198916, -101881466.67505126, 0.52985537052154541, 5044.5323738039997
7550, -102424161.87330939, -101881466.67505126, 0.52985078096389771, 5061.3110062209998
7575, -102424157.12737146, -101881466.67505126, 0.52984613180160522, 5077.9114782879997
7600, -102424152.40655769, -101881466.67505126, 0.52984154224395752, 5094.5255047720002
7625, -102424147.71158715, -101881466.67505126, 0.52983701229095459, 5111.1268763879998
7650, -102424143.04545756, -101881466.67505126, 0.52983248233795166, 5127.731533917
7675, -102424138.41248256, -101881466.67505126, 0.52982795238494873, 5144.3847230990004
7700, -102424133.82043691, -101881466.67505126, 0.52982354164123535, 5161.0520481659996
7725, -102424129.27127713, -101881466.67505126, 0.5298190712928772, 5177.7224962520004
7750, -102424124.76493095, -101881466.67505126, 0.52981472015380859, 5194.3653244819998
7775, -102424120.29946406, -101881466.67505126, 0.52981036901473999, 5211.0797349779996
7800, -102424115.87111634, -101881466.67505126, 0.52980607748031616, 5227.7583698540002
7825, -102424111.48399384, -101881466.67505126, 0.52980184555053711, 5244.4424480440002
7850, -102424107.14519669, -101881466.67505126, 0.52979761362075806, 5261.5249101150002
7875, -102424102.85159175, -101881466.67505126, 0.52979344129562378, 5278.1442884340004
7900, -102424098.60370144, -101881466.67505126, 0.52978932857513428, 5294.8566351059999
7925, -102424094.39797616, -101881466.67505126, 0.52978521585464478, 5311.479278363
7950, -102424090.24788427, -101881466.67505126, 0.52978122234344482, 5327.9935748440002
7975, -102424086.16141358, -101881466.67505126, 0.52977722883224487, 5344.5517722049999
8000, -102424082.10360989, -101881466.67505126, 0.5297732949256897, 5361.0718352089998
8025, -102424078.083389, -101881466.67505126, 0.52976936101913452, 5377.6851330950003
8050, -102424074.1029152, -101881466.67505126, 0.5297655463218689, 5394.4035782840001
8075, -102424070.16207719, -101881466.67505126, 0.5297616720199585, 5411.1634192020001
8100, -102424066.26460557, -101881466.67505126, 0.52975791692733765, 5427.9434120120004
8125, -102424062.40422453, -101881466.67505126, 0.5297541618347168, 5444.6774500499996
8150, -102424058.57527246, -101881466.67505126, 0.52975046634674072, 5461.347180146
8175, -102424054.7712069, -101881466.67505126, 0.52974677085876465, 5478.5138261270004
8200, -102424050.98626953, -101881466.67505126, 0.52974307537078857, 5495.3218762910001
8225, -102424047.20780432, -101881466.67505126, 0.5297393798828125, 5512.0953601339997
8250, -102424043.43767831, -101881466.67505126, 0.5297357439994812, 5528.8143267129999
8275, -102424039.68227428, -101881466.67505126, 0.5297321081161499, 5545.4641686249997
8300, -102424035.93931873, -101881466.67505126, 0.5297284722328186, 5562.0188784909997
8325, -102424032.20489632, -101881466.67505126, 0.5297248363494873, 5578.7584644070002
8350, -102424028.4712574, -101881466.67505126, 0.52972120046615601, 5595.4435457190002
8375, -102424024.73893471, -101881466.67505126, 0.52971756458282471, 5612.2303707929996
8400, -102424021.01700646, -101881466.67505126, 0.52971398830413818, 5628.8869765749996
8425, -102424017.31676818, -101881466.67505126, 0.52971035242080688, 5645.6400149519995
8450, -102424013.65712614, -101881466.67505126, 0.52970683574676514, 5662.306026016
8475, -102424010.04144663, -101881466.67505126, 0.52970331907272339, 5678.964833426
8500, -102424006.47004208, -101881466.67505126, 0.52969986200332642, 5695.653867987
8525, -102424002.94323021, -101881466.67505126, 0.52969640493392944, 5712.4177420830001
8550, -102423999.46053755, -101881466.67505126, 0.52969300746917725, 5729.0109519219995
8575, -102423996.0220481, -101881466.67505126, 0.52968966960906982, 5745.5874155239999
8600, -102423992.62325981, -101881466.67505126, 0.52968639135360718, 5762.229280429
8625, -102423989.27534637, -101881466.67505126, 0.52968311309814453, 5779.0329320609999
8650, -102423986.010392, -101881466.67505126, 0.52967995405197144, 5795.8008195490002
8675, -102423982.83308519, -101881466.67505126, 0.52967685461044312, 5812.4361547709996
8700, -102423979.73732501, -101881466.67505126, 0.52967387437820435, 5829.0457818149998
8725, -102423976.71353038, -101881466.67505126, 0.52967095375061035, 5845.796959411
8750, -102423973.75338545, -101881466.67505126, 0.52966809272766113, 5862.4720843450004
8775, -102423970.85179263, -101881466.67505126, 0.52966523170471191, 5879.1450614120004
8800, -102423968.00259128, -101881466.67505126, 0.52966248989105225, 5895.8200584059996
8825, -102423965.19864292, -101881466.67505126, 0.52965974807739258, 5912.34166207
8850, -102423962.42671265, -101881466.67505126, 0.52965706586837769, 5928.9709513240005
8875, -102423959.68804549, -101881466.67505126, 0.52965438365936279, 5945.6339473059998
8900, -102423956.96516134, -101881466.67505126, 0.52965176105499268, 5962.2658319430002
8925, -102423954.2577365, -101881466.67505126, 0.52964913845062256, 5978.9957396150003
8950, -102423951.56466733, -101881466.67505126, 0.52964651584625244, 5995.7227446039997
8975, -102423948.88385944, -101881466.67505126, 0.52964389324188232, 6012.3980554999998
9000, -102423946.22124493, -101881466.67505126, 0.52964133024215698, 6029.307014604
9025, -102423943.58100915, -101881466.67505126, 0.52963876724243164, 6045.8423333729997
9050, -102423940.96753545, -101881466.67505126, 0.5296362042427063, 6062.4024298690001
9075, -102423938.37964691, -101881466.67505126, 0.52963370084762573, 6078.961449548
9100, -102423935.81334586, -101881466.67505126, 0.52963119745254517, 6095.6522861929998
9125, -102423933.26393585, -101881466.67505126, 0.52962875366210938, 6112.2209473559997
9150, -102423930.72652237, -101881466.67505126, 0.52962625026702881, 6128.8664437039997
9175, -102423928.19564031, -101881466.67505126, 0.52962380647659302, 6145.6102154740001
9200, -102423925.66808572, -101881466.67505126, 0.52962136268615723, 6162.2745264429996
9225, -102423923.14166351, -101881466.67505126, 0.52961891889572144, 6178.9926500649999
9250, -102423920.61904089, -101881466.67505126, 0.52961647510528564, 6195.6224504399997
9275, -102423918.09598684, -101881466.67505126, 0.52961403131484985, 6212.3734106960001
9300, -102423915.57647601, -101881466.67505126, 0.52961158752441406, 6228.947070442
9325, -102423913.0581591, -101881466.67505126, 0.52960914373397827, 6245.5333118850003
9350, -102423910.54152814, -101881466.67505126, 0.52960669994354248, 6262.1380257479996
9375, -102423908.02550618, -101881466.67505126, 0.52960425615310669, 6278.6948080769998
9400, -102423905.51213552, -101881466.67505126, 0.5296018123626709, 6295.333288539
9425, -102423903.00137092, -101881466.67505126, 0.52959936857223511, 6311.8632466190002
9450, -102423900.49191695, -101881466.67505126, 0.52959692478179932, 6328.5369155600001
9475, -102423897.98424824, -101881466.67505126, 0.52959448099136353, 6345.6261902919996
9500, -102423895.48364262, -101881466.67505126, 0.52959203720092773, 6362.3163577980004
9525, -102423892.99683122, -101881466.67505126, 0.52958965301513672, 6379.5315947810004
9550, -102423890.5122501, -101881466.67505126, 0.52958720922470093, 6396.2743360590002
9575, -102423888.03490606, -101881466.67505126, 0.52958482503890991, 6412.916748263
9600, -102423885.5689311, -101881466.67505126, 0.5295824408531189, 6429.6627444630003
9625, -102423883.11372925, -101881466.67505126, 0.52958005666732788, 6446.360137654
9650, -102423880.66631338, -101881466.67505126, 0.52957767248153687, 6463.2744418419998
9675, -102423878.22189839, -101881466.67505126, 0.52957528829574585, 6480.172201546
9700, -102423875.77496298, -101881466.67505126, 0.52957290410995483, 6496.8844801360001
9725, -102423873.32302473, -101881466.67505126, 0.52957051992416382, 6513.5770602539997
9750, -102423870.87486716, -101881466.67505126, 0.5295681357383728, 6530.245656395
9775, -102423868.42893814, -101881466.67505126, 0.52956575155258179, 6546.98211429
9800, -102423865.98769931, -101881466.67505126, 0.52956342697143555, 6563.6517743029999
9825, -102423863.55097464, -101881466.67505126, 0.52956104278564453, 6580.242171758
9850, -102423861.11748965, -101881466.67505126, 0.52955865859985352, 6596.8856673930004
9875, -102423858.68742821, -101881466.67505126, 0.52955633401870728, 6613.5992788909998
9900, -102423856.26368684, -101881466.67505126, 0.52955394983291626, 6630.1982545640003
9925, -102423853.85081679, -101881466.67505126, 0.52955162525177002, 6646.9148217129996
9950, -102423851.45452102, -101881466.67505126, 0.52954930067062378, 6663.4693225829997
9975, -102423849.07799473, -101881466.67505126, 0.52954697608947754, 6680.1666594400003
10000, -102423846.72415395, -101881466.67505126, 0.52954471111297607, 6696.684664165


==> figures/logs/flywing_100_2_gurobi.csv <==
Iteration, Objective, Primal Inf., Dual Inf., Time
0, -1.4993565e+08, 2.801640e+05, 0.000000e+00, 3
56845, -1.3635526e+08, 2.144525e+05, 0.000000e+00, 4
113690, -1.2552344e+08, 1.670805e+05, 0.000000e+00, 5
147797, -1.1853581e+08, 1.390170e+05, 0.000000e+00, 6
193273, -1.1453166e+08, 1.105795e+05, 0.000000e+00, 7
216011, -1.1181488e+08, 1.039645e+05, 0.000000e+00, 8
250118, -1.0862930e+08, 9.056517e+04, 0.000000e+00, 9
272856, -1.0735595e+08, 7.876925e+04, 0.000000e+00, 10
284225, -1.0678296e+08, 7.623358e+04, 0.000000e+00, 11
306963, -1.0570733e+08, 6.640471e+04, 0.000000e+00, 12
318332, -1.0525723e+08, 6.361038e+04, 0.000000e+00, 13
329701, -1.0485392e+08, 6.032183e+04, 0.000000e+00, 14
341070, -1.0447608e+08, 5.746825e+04, 0.000000e+00, 15
352439, -1.0414202e+08, 5.366825e+04, 0.000000e+00, 17
363808, -1.0384822e+08, 4.976346e+04, 0.000000e+00, 18
375177, -1.0359570e+08, 4.537265e+04, 0.000000e+00, 20
386546, -1.0336531e+08, 4.311091e+04, 0.000000e+00, 22
397080, -1.0318451e+08, 3.887638e+04, 0.000000e+00, 24
406373, -1.0303374e+08, 3.581803e+04, 0.000000e+00, 27
414185, -1.0292477e+08, 3.143676e+04, 0.000000e+00, 29
421047, -1.0284036e+08, 3.292862e+04, 0.000000e+00, 31
426818, -1.0278304e+08, 3.214356e+04, 0.000000e+00, 32
431846, -1.0273492e+08, 2.514580e+04, 0.000000e+00, 34
436428, -1.0269521e+08, 2.487930e+04, 0.000000e+00, 36
440808, -1.0265564e+08, 2.327638e+04, 0.000000e+00, 38
444242, -1.0263005e+08, 3.182323e+04, 0.000000e+00, 39
447574, -1.0260395e+08, 2.293494e+04, 0.000000e+00, 41
450796, -1.0257871e+08, 2.133307e+04, 0.000000e+00, 43
453361, -1.0256268e+08, 2.214758e+04, 0.000000e+00, 44
455800, -1.0254594e+08, 1.940346e+04, 0.000000e+00, 46
458349, -1.0252835e+08, 1.920568e+04, 0.000000e+00, 48
460723, -1.0251406e+08, 1.609348e+04, 0.000000e+00, 49
463081, -1.0250119e+08, 1.810832e+04, 0.000000e+00, 51
465103, -1.0249049e+08, 2.005829e+04, 0.000000e+00, 53
466993, -1.0247818e+08, 1.793028e+04, 0.000000e+00, 54
468727, -1.0246963e+08, 1.701226e+04, 0.000000e+00, 56
470756, -1.0245816e+08, 1.661222e+04, 0.000000e+00, 57
472470, -1.0245069e+08, 1.949752e+04, 0.000000e+00, 59
474322, -1.0244197e+08, 1.553448e+04, 0.000000e+00, 61
475903, -1.0243447e+08, 1.405840e+04, 0.000000e+00, 62
477532, -1.0242788e+08, 1.430608e+04, 0.000000e+00, 64
479212, -1.0241981e+08, 1.436532e+04, 0.000000e+00, 66
481069, -1.0241046e+08, 1.484046e+04, 0.000000e+00, 68
482581, -1.0240378e+08, 1.216109e+04, 0.000000e+00, 69
483941, -1.0239885e+08, 1.425842e+04, 0.000000e+00, 71
485113, -1.0239481e+08, 1.158623e+04, 0.000000e+00, 73
486322, -1.0239068e+08, 1.327175e+04, 0.000000e+00, 74
487926, -1.0238475e+08, 9.640381e+03, 0.000000e+00, 76
489289, -1.0237944e+08, 1.365509e+04, 0.000000e+00, 77
490558, -1.0237548e+08, 8.530437e+03, 0.000000e+00, 79
491858, -1.0237066e+08, 9.493747e+03, 0.000000e+00, 81
493129, -1.0236655e+08, 8.852974e+03, 0.000000e+00, 83
494671, -1.0236168e+08, 9.521733e+03, 0.000000e+00, 85
495930, -1.0235822e+08, 7.525700e+03, 0.000000e+00, 86
497151, -1.0235491e+08, 1.086745e+04, 0.000000e+00, 88
498428, -1.0235162e+08, 8.080408e+03, 0.000000e+00, 90
499456, -1.0234864e+08, 1.177602e+04, 0.000000e+00, 91
500331, -1.0234585e+08, 1.008665e+04, 0.000000e+00, 93
501368, -1.0234340e+08, 1.162337e+04, 0.000000e+00, 95
502252, -1.0234128e+08, 9.256322e+03, 0.000000e+00, 96
503237, -1.0233855e+08, 7.206775e+03, 0.000000e+00, 98
504345, -1.0233576e+08, 1.014413e+04, 0.000000e+00, 100
505333, -1.0233297e+08, 6.976370e+03, 0.000000e+00, 101
506220, -1.0233059e+08, 9.169812e+03, 0.000000e+00, 103
507268, -1.0232833e+08, 6.190274e+03, 0.000000e+00, 105
508077, -1.0232692e+08, 8.431208e+03, 0.000000e+00, 106
508938, -1.0232499e+08, 8.996005e+03, 0.000000e+00, 108
509635, -1.0232353e+08, 1.236253e+04, 0.000000e+00, 110
510448, -1.0232166e+08, 1.240466e+04, 0.000000e+00, 111
511208, -1.0231912e+08, 7.372974e+03, 0.000000e+00, 113
512104, -1.0231715e+08, 8.158799e+03, 0.000000e+00, 115
512828, -1.0231549e+08, 7.207997e+03, 0.000000e+00, 116
513633, -1.0231391e+08, 5.254382e+03, 0.000000e+00, 118
514198, -1.0231285e+08, 5.567997e+03, 0.000000e+00, 120
514700, -1.0231196e+08, 6.968731e+03, 0.000000e+00, 121
515449, -1.0231007e+08, 1.877284e+04, 0.000000e+00, 123
516021, -1.0230910e+08, 6.747497e+03, 0.000000e+00, 125
516569, -1.0230807e+08, 7.547997e+03, 0.000000e+00, 126
517271, -1.0230686e+08, 9.095715e+03, 0.000000e+00, 128
517895, -1.0230545e+08, 6.895632e+03, 0.000000e+00, 130
518565, -1.0230386e+08, 4.248829e+03, 0.000000e+00, 131
519392, -1.0230225e+08, 7.017684e+03, 0.000000e+00, 133
519974, -1.0230137e+08, 4.807276e+03, 0.000000e+00, 135
520620, -1.0230016e+08, 1.181107e+04, 0.000000e+00, 136
521153, -1.0229952e+08, 4.606033e+03, 0.000000e+00, 137
521637, -1.0229887e+08, 7.921367e+03, 0.000000e+00, 139
522310, -1.0229773e+08, 1.414932e+04, 0.000000e+00, 141
522887, -1.0229654e+08, 7.810586e+03, 0.000000e+00, 142
523487, -1.0229526e+08, 1.165580e+04, 0.000000e+00, 144
524228, -1.0229395e+08, 3.171553e+03, 0.000000e+00, 146
524973, -1.0229265e+08, 2.952857e+03, 0.000000e+00, 148
525513, -1.0229180e+08, 9.196233e+03, 0.000000e+00, 150
525914, -1.0229126e+08, 1.757791e+04, 0.000000e+00, 151
526509, -1.0229068e+08, 1.384592e+03, 0.000000e+00, 152
527205, -1.0229000e+08, 1.242156e+03, 0.000000e+00, 154
527789, -1.0228943e+08, 9.061323e+02, 0.000000e+00, 155
528270, -1.0228882e+08, 9.676185e+02, 0.000000e+00, 156
529023, -1.0228794e+08, 8.084625e+02, 0.000000e+00, 158
529649, -1.0228713e+08, 1.168095e+03, 0.000000e+00, 160
530081, -1.0228671e+08, 3.888573e+03, 0.000000e+00, 161
530486, -1.0228644e+08, 3.717392e+03, 0.000000e+00, 163
531006, -1.0228595e+08, 7.354722e+02, 0.000000e+00, 164
531643, -1.0228531e+08, 8.281907e+02, 0.000000e+00, 165
532048, -1.0228492e+08, 3.001589e+03, 0.000000e+00, 167
532625, -1.0228448e+08, 1.711782e+03, 0.000000e+00, 168
533057, -1.0228421e+08, 8.716462e+02, 0.000000e+00, 170
533619, -1.0228386e+08, 8.057265e+02, 0.000000e+00, 171
534024, -1.0228361e+08, 9.335071e+02, 0.000000e+00, 173
534429, -1.0228341e+08, 1.210788e+03, 0.000000e+00, 174
535009, -1.0228304e+08, 2.409912e+03, 0.000000e+00, 176
535458, -1.0228275e+08, 1.801455e+03, 0.000000e+00, 178
535863, -1.0228253e+08, 9.785679e+02, 0.000000e+00, 179
536353, -1.0228223e+08, 2.490364e+03, 0.000000e+00, 180
536758, -1.0228203e+08, 1.092130e+03, 0.000000e+00, 182
537163, -1.0228168e+08, 2.462000e+03, 0.000000e+00, 183
537568, -1.0228153e+08, 1.034040e+03, 0.000000e+00, 185
537973, -1.0228135e+08, 5.618632e+02, 0.000000e+00, 187
538450, -1.0228115e+08, 4.173654e+02, 0.000000e+00, 188
538855, -1.0228100e+08, 7.705857e+02, 0.000000e+00, 190
539260, -1.0228087e+08, 6.229346e+02, 0.000000e+00, 191
539682, -1.0228071e+08, 2.533823e+02, 0.000000e+00, 192
540087, -1.0228055e+08, 1.965620e+03, 0.000000e+00, 194
540567, -1.0228034e+08, 9.114783e+02, 0.000000e+00, 195
540989, -1.0228022e+08, 4.437595e+02, 0.000000e+00, 197
541543, -1.0227997e+08, 2.193191e+03, 0.000000e+00, 198
541948, -1.0227983e+08, 4.530722e+02, 0.000000e+00, 200
542353, -1.0227970e+08, 2.067158e+03, 0.000000e+00, 202
542758, -1.0227960e+08, 2.546671e+02, 0.000000e+00, 203
543163, -1.0227949e+08, 1.561774e+02, 0.000000e+00, 206
543568, -1.0227939e+08, 1.689779e+02, 0.000000e+00, 208
543973, -1.0227932e+08, 6.606497e+02, 0.000000e+00, 210
544378, -1.0227923e+08, 1.556520e+02, 0.000000e+00, 212
544783, -1.0227916e+08, 1.229038e+02, 0.000000e+00, 214
545188, -1.0227907e+08, 4.691392e+01, 0.000000e+00, 216
545593, -1.0227901e+08, 7.203158e+01, 0.000000e+00, 218
545998, -1.0227895e+08, 5.324776e+01, 0.000000e+00, 220
546403, -1.0227891e+08, 2.371739e+02, 0.000000e+00, 222
546808, -1.0227888e+08, 2.045287e+02, 0.000000e+00, 224
547213, -1.0227886e+08, 4.914489e+02, 0.000000e+00, 226
547618, -1.0227884e+08, 1.512785e+01, 0.000000e+00, 228
548023, -1.0227883e+08, 1.552579e+00, 0.000000e+00, 230
548428, -1.0227883e+08, 4.774647e+01, 0.000000e+00, 233
548579, -1.0227883e+08, 0.000000e+00, 0.000000e+00, 234


==> figures/logs/flywing_100_2_our.csv <==
iteration, lb, time [s]
0, -167991733.5, 0.011
1, -141735318.7, 0.02
2, -129559926.2, 0.029
3, -123268800.4, 0.041
4, -119670518.1, 0.049
5, -117398063.4, 0.062
6, -115844349.1, 0.07
7, -114701917, 0.079
8, -113812782.7, 0.087
9, -113096114.6, 0.095
10, -112506810.6, 0.103
11, -112012492.3, 0.111
12, -111587787.4, 0.119
13, -111214776.7, 0.128
14, -110882447.8, 0.136
15, -110583110.7, 0.144
16, -110311004.3, 0.152
17, -110062247.2, 0.16
18, -109833320.3, 0.169
19, -109621586.9, 0.177
20, -109425016.6, 0.185
21, -109241732.9, 0.193
22, -109070107.8, 0.201
23, -108908903, 0.209
24, -108757052.6, 0.217
25, -108613487.9, 0.226
26, -108477517.5, 0.234
27, -108348456.5, 0.242
28, -108225562.7, 0.25
29, -108108384.7, 0.258
30, -107996432.7, 0.266
31, -107889266, 0.275
32, -107786532.6, 0.283
33, -107687893, 0.291
34, -107593086.9, 0.302
35, -107501895.2, 0.31
36, -107414047.1, 0.325
37, -107329409, 0.333
38, -107247743.2, 0.348
39, -107168872.4, 0.361
40, -107092666, 0.369
41, -107018983.1, 0.38
42, -106947670.1, 0.388
43, -106878580.2, 0.4
44, -106811612.9, 0.408
45, -106746658.9, 0.419
46, -106683634.7, 0.427
47, -106622446.6, 0.439
48, -106563002.2, 0.447
49, -106505217.2, 0.455
50, -106449016.8, 0.463
51, -106394346.9, 0.471
52, -106341136.7, 0.483
53, -106289346.3, 0.491
54, -106238916, 0.499
55, -106189774.1, 0.507
56, -106141876.7, 0.519
57, -106095165.8, 0.527
58, -106049592.1, 0.54
59, -106005117.6, 0.548
60, -105961719.3, 0.556
61, -105919373.1, 0.564
62, -105878042, 0.572
63, -105837673, 0.58
64, -105798236.5, 0.589
65, -105759699.8, 0.597
66, -105722017, 0.605
67, -105685191.9, 0.613
68, -105649184.7, 0.621
69, -105613975.5, 0.629
70, -105579538.4, 0.637
71, -105545869.8, 0.646
72, -105512933.9, 0.654
73, -105480686.5, 0.662
74, -105449104.6, 0.67
75, -105418174.3, 0.678
76, -105387881.6, 0.686
77, -105358215.7, 0.694
78, -105329154.5, 0.703
79, -105300674.4, 0.711
80, -105272764, 0.719
81, -105245398, 0.727
82, -105218560.4, 0.735
83, -105192250.3, 0.747
84, -105166441.5, 0.755
85, -105141123.3, 0.763
86, -105116289.9, 0.771
87, -105091929.2, 0.779
88, -105068023.9, 0.787
89, -105044550.1, 0.795
90, -105021497.4, 0.804
91, -104998851.6, 0.812
92, -104976605.1, 0.82
93, -104954740.2, 0.828
94, -104933249.3, 0.836
95, -104912130.9, 0.844
96, -104891387.3, 0.853
97, -104870999, 0.861
98, -104850963.3, 0.869
99, -104831272.3, 0.877
100, -104811918.2, 0.885
101, -104792888.7, 0.893
102, -104774181.7, 0.904
103, -104755784, 0.912
104, -104737678.5, 0.926
105, -104719866.4, 0.934
106, -104702346.6, 0.943
107, -104685104, 0.951
108, -104668140.8, 0.963
109, -104651444.8, 0.971
110, -104635013.3, 0.982
111, -104618833.6, 0.99
112, -104602895.8, 1
113, -104587194.4, 1.009
114, -104571729.1, 1.02
115, -104556490.9, 1.028
116, -104541478.1, 1.045
117, -104526684.5, 1.054
118, -104512104.7, 1.065
119, -104497741.7, 1.073
120, -104483591, 1.084
121, -104469642.8, 1.092
122, -104455893.6, 1.101
123, -104442338.5, 1.109
124, -104428966.7, 1.12
125, -104415775.6, 1.128
126, -104402763.7, 1.137
127, -104389924.6, 1.145
128, -104377255.4, 1.153
129, -104364755.6, 1.161
130, -104352424, 1.169
131, -104340252.4, 1.177
132, -104328238.9, 1.185
133, -104316379.9, 1.194
134, -104304667.3, 1.202
135, -104293100.2, 1.212
136, -104281680.4, 1.22
137, -104270403.5, 1.229
138, -104259265.3, 1.237
139, -104248264.9, 1.245
140, -104237398.4, 1.253
141, -104226664.6, 1.261
142, -104216063.8, 1.269
143, -104205586.8, 1.277
144, -104195230.6, 1.289
145, -104184997.3, 1.297
146, -104174883, 1.305
147, -104164889.6, 1.313
148, -104155013.9, 1.321
149, -104145250.3, 1.329
150, -104135597.6, 1.338
151, -104126055.6, 1.346
152, -104116622.1, 1.354
153, -104107295.9, 1.362
154, -104098075.2, 1.37
155, -104088959.1, 1.378
156, -104079942.3, 1.386
157, -104071025.8, 1.395
158, -104062204.6, 1.403
159, -104053473.6, 1.411
160, -104044835.8, 1.419
161, -104036286.7, 1.427
162, -104027825.9, 1.435
163, -104019453.1, 1.443
164, -104011167.5, 1.451
165, -104002971, 1.46
166, -103994858.1, 1.468
167, -103986829.2, 1.476
168, -103978879, 1.489
169, -103971004.8, 1.498
170, -103963207.6, 1.511
171, -103955488, 1.519
172, -103947844.4, 1.527
173, -103940282.3, 1.535
174, -103932797.8, 1.548
175, -103925388.1, 1.556
176, -103918052, 1.567
177, -103910788.4, 1.575
178, -103903597.9, 1.586
179, -103896476.7, 1.594
180, -103889426.1, 1.606
181, -103882447.3, 1.614
182, -103875537.1, 1.625
183, -103868694.8, 1.634
184, -103861920.1, 1.642
185, -103855217.5, 1.65
186, -103848585.5, 1.662
187, -103842019, 1.67
188, -103835516.5, 1.678
189, -103829077.1, 1.686
190, -103822700, 1.694
191, -103816383.7, 1.711
192, -103810127.6, 1.719
193, -103803931.6, 1.728
194, -103797793.7, 1.736
195, -103791711.6, 1.744
196, -103785686.5, 1.752
197, -103779716.8, 1.76
198, -103773803.6, 1.768
199, -103767945.7, 1.776
200, -103762140.6, 1.784
201, -103756386.1, 1.793
202, -103750681.6, 1.801
203, -103745026.9, 1.809
204, -103739421.9, 1.817
205, -103733864.4, 1.825
206, -103728352, 1.835
207, -103722885.4, 1.843
208, -103717464, 1.851
209, -103712087.8, 1.859
210, -103706754.8, 1.867
211, -103701464.9, 1.875
212, -103696218.2, 1.883
213, -103691015.4, 1.892
214, -103685856.6, 1.9
215, -103680741.8, 1.908
216, -103675669.1, 1.916
217, -103670637.5, 1.924
218, -103665645.2, 1.932
219, -103660693.4, 1.94
220, -103655781.3, 1.949
221, -103650908.9, 1.957
222, -103646077.7, 1.965
223, -103641287, 1.973
224, -103636535.5, 1.981
225, -103631822.3, 1.989
226, -103627146.8, 1.997
227, -103622507.4, 2.006
228, -103617903.1, 2.014
229, -103613334.7, 2.022
230, -103608802, 2.03
231, -103604303.4, 2.038
232, -103599838.4, 2.046
233, -103595407, 2.054
234, -103591009.3, 2.067
235, -103586644.2, 2.075
236, -103582313.4, 2.089
237, -103578016.3, 2.097
238, -103573753, 2.112
239, -103569524.8, 2.125
240, -103565329.5, 2.134
241, -103561166.1, 2.145
242, -103557035.1, 2.153
243, -103552934.7, 2.164
244, -103548865.1, 2.172
245, -103544825.4, 2.183
246, -103540814, 2.191
247, -103536831.3, 2.203
248, -103532877.9, 2.217
249, -103528953.7, 2.228
250, -103525059.7, 2.236
251, -103521193.1, 2.247
252, -103517352.9, 2.255
253, -103513540.1, 2.264
254, -103509753.8, 2.272
255, -103505995.4, 2.283
256, -103502263.8, 2.291
257, -103498559, 2.3
258, -103494881.1, 2.308
259, -103491228.4, 2.316
260, -103487601.7, 2.324
261, -103484002.4, 2.332
262, -103480429.4, 2.34
263, -103476881.4, 2.348
264, -103473358.2, 2.357
265, -103469858.8, 2.365
266, -103466384.4, 2.373
267, -103462936.1, 2.395
268, -103459511.4, 2.405
269, -103456111.7, 2.414
270, -103452735.4, 2.422
271, -103449381.9, 2.43
272, -103446050.7, 2.438
273, -103442741.3, 2.446
274, -103439454.8, 2.454
275, -103436189.1, 2.462
276, -103432944, 2.47
277, -103429719.1, 2.479
278, -103426515.4, 2.487
279, -103423332.3, 2.495
280, -103420172.4, 2.503
281, -103417036.8, 2.511
282, -103413922.6, 2.519
283, -103410828.7, 2.527
284, -103407755.4, 2.536
285, -103404703.4, 2.544
286, -103401672.1, 2.552
287, -103398660.6, 2.56
288, -103395669.8, 2.568
289, -103392698.6, 2.576
290, -103389746.6, 2.584
291, -103386813.7, 2.593
292, -103383899.3, 2.601
293, -103381002.3, 2.609
294, -103378123, 2.617
295, -103375262.3, 2.625
296, -103372419, 2.633
297, -103369594.7, 2.641
298, -103366789, 2.656
299, -103364001.5, 2.664
300, -103361231.8, 2.677
301, -103358479.6, 2.686
302, -103355743.7, 2.694
303, -103353023.4, 2.702
304, -103350318.9, 2.714
305, -103347630.4, 2.726
306, -103344958.6, 2.737
307, -103342302.8, 2.745
308, -103339662.9, 2.756
309, -103337039.5, 2.764
310, -103334431.8, 2.775
311, -103331839.1, 2.784
312, -103329260.8, 2.792
313, -103326697.7, 2.8
314, -103324150.5, 2.812
315, -103321617.6, 2.82
316, -103319099.2, 2.828
317, -103316597.5, 2.836
318, -103314110.5, 2.844
319, -103311637, 2.856
320, -103309176.9, 2.864
321, -103306731.6, 2.872
322, -103304300.9, 2.88
323, -103301883.9, 2.901
324, -103299481.4, 2.91
325, -103297092.2, 2.918
326, -103294716.3, 2.926
327, -103292353.5, 2.934
328, -103290004.2, 2.942
329, -103287669.4, 2.95
330, -103285348.9, 2.959
331, -103283041.5, 2.968
332, -103280747.4, 2.976
333, -103278466.5, 2.984
334, -103276198.4, 2.992
335, -103273942.9, 3
336, -103271699.5, 3.008
337, -103269468.1, 3.017
338, -103267249.3, 3.025
339, -103265043.2, 3.033
340, -103262848.6, 3.041
341, -103260665.7, 3.049
342, -103258494.1, 3.057
343, -103256334.5, 3.066
344, -103254187.9, 3.074
345, -103252052.6, 3.082
346, -103249929.1, 3.09
347, -103247816.4, 3.098
348, -103245714.8, 3.106
349, -103243623.6, 3.114
350, -103241542.8, 3.123
351, -103239471.6, 3.131
352, -103237410.2, 3.139
353, -103235358.6, 3.147
354, -103233316.8, 3.155
355, -103231284.9, 3.163
356, -103229264.9, 3.171
357, -103227254.7, 3.18
358, -103225255, 3.188
359, -103223265.8, 3.196
360, -103221287, 3.204
361, -103219318.6, 3.212
362, -103217361.1, 3.22
363, -103215414, 3.229
364, -103213477, 3.242
365, -103211550.5, 3.25
366, -103209634.2, 3.264
367, -103207726.8, 3.272
368, -103205827.9, 3.28
369, -103203938.3, 3.288
370, -103202057.8, 3.301
371, -103200186.2, 3.309
372, -103198323.7, 3.32
373, -103196470.1, 3.328
374, -103194625.3, 3.339
375, -103192789.1, 3.347
376, -103190961.6, 3.358
377, -103189142.8, 3.366
378, -103187333.1, 3.374
379, -103185532.6, 3.383
380, -103183741.4, 3.406
381, -103181959.4, 3.414
382, -103180186.9, 3.423
383, -103178423.8, 3.431
384, -103176669.8, 3.442
385, -103174924.6, 3.451
386, -103173187.6, 3.459
387, -103171458.7, 3.467
388, -103169737.4, 3.475
389, -103168024, 3.483
390, -103166318.6, 3.491
391, -103164620.7, 3.499
392, -103162930.5, 3.508
393, -103161248.7, 3.516
394, -103159574.9, 3.524
395, -103157909.4, 3.532
396, -103156252.1, 3.54
397, -103154602.5, 3.548
398, -103152960.5, 3.556
399, -103151326.5, 3.568
400, -103149700.5, 3.576
401, -103148081.8, 3.584
402, -103146470.7, 3.593
403, -103144866.9, 3.601
404, -103143270.9, 3.609
405, -103141682.9, 3.617
406, -103140103.2, 3.625
407, -103138531.3, 3.633
408, -103136966.5, 3.641
409, -103135409.1, 3.65
410, -103133858.6, 3.662
411, -103132314.1, 3.67
412, -103130776, 3.679
413, -103129244.4, 3.687
414, -103127718.8, 3.695
415, -103126199.2, 3.703
416, -103124686.1, 3.712
417, -103123179.2, 3.72
418, -103121678.8, 3.728
419, -103120185.2, 3.736
420, -103118699, 3.745
421, -103117219.6, 3.754
422, -103115746.5, 3.762
423, -103114280.1, 3.77
424, -103112820, 3.778
425, -103111366.3, 3.786
426, -103109918.9, 3.794
427, -103108478.5, 3.803
428, -103107045, 3.811
429, -103105618.4, 3.819
430, -103104197.7, 3.832
431, -103102782.8, 3.84
432, -103101373.8, 3.854
433, -103099970.6, 3.862
434, -103098573.5, 3.87
435, -103097182.3, 3.878
436, -103095797.2, 3.89
437, -103094418.5, 3.91
438, -103093046.4, 3.918
439, -103091680.3, 3.927
440, -103090320.2, 3.935
441, -103088965.9, 3.943
442, -103087617.6, 3.952
443, -103086274.8, 3.96
444, -103084937.7, 3.971
445, -103083606.3, 3.979
446, -103082280.6, 3.988
447, -103080960.6, 3.996
448, -103079646.4, 4.007
449, -103078338.9, 4.015
450, -103077037.5, 4.024
451, -103075742, 4.032
452, -103074452, 4.04
453, -103073167.1, 4.048
454, -103071887.4, 4.056
455, -103070612.5, 4.064
456, -103069343, 4.077
457, -103068079.4, 4.086
458, -103066822.3, 4.094
459, -103065571.5, 4.102
460, -103064326.1, 4.11
461, -103063086.1, 4.118
462, -103061850.8, 4.126
463, -103060620.1, 4.135
464, -103059394.2, 4.143
465, -103058173.2, 4.151
466, -103056957.5, 4.159
467, -103055747, 4.167
468, -103054541.3, 4.175
469, -103053340.2, 4.183
470, -103052143.7, 4.192
471, -103050951.6, 4.2
472, -103049764.5, 4.208
473, -103048581.9, 4.216
474, -103047403.7, 4.224
475, -103046230.2, 4.232
476, -103045061, 4.24
477, -103043896.4, 4.248
478, -103042736.3, 4.257
479, -103041581.3, 4.265
480, -103040430.8, 4.273
481, -103039284.8, 4.281
482, -103038143.3, 4.289
483, -103037006.3, 4.297
484, -103035873.9, 4.305
485, -103034746.5, 4.313
486, -103033623.1, 4.322
487, -103032504, 4.33
488, -103031388.9, 4.338
489, -103030277.9, 4.346
490, -103029170.7, 4.357
491, -103028067.5, 4.365
492, -103026968.2, 4.373
493, -103025872.5, 4.381
494, -103024781, 4.39
495, -103023693.7, 4.398
496, -103022610.3, 4.412
497, -103021530.9, 4.42
498, -103020455.4, 4.435
499, -103019383.7, 4.444
500, -103018315.9, 4.452
501, -103017252, 4.46
502, -103016192.2, 4.472
503, -103015136.4, 4.48
504, -103014084.7, 4.491
505, -103013037.2, 4.499
506, -103011994.4, 4.509
507, -103010956, 4.518
508, -103009921.4, 4.529
509, -103008890.2, 4.537
510, -103007862.7, 4.545
511, -103006838.9, 4.554
512, -103005819, 4.562
513, -103004803, 4.576
514, -103003791, 4.584
515, -103002782.8, 4.593
516, -103001778.4, 4.602
517, -103000777.8, 4.61
518, -102999780.8, 4.618
519, -102998787.4, 4.63
520, -102997797.9, 4.638
521, -102996812.1, 4.646
522, -102995830, 4.654
523, -102994851.6, 4.662
524, -102993877, 4.67
525, -102992906.1, 4.678
526, -102991938.8, 4.686
527, -102990975.4, 4.695
528, -102990015.7, 4.703
529, -102989060, 4.711
530, -102988107.9, 4.719
531, -102987159.6, 4.727
532, -102986214.8, 4.735
533, -102985273.3, 4.747
534, -102984335.5, 4.755
535, -102983401, 4.763
536, -102982469.9, 4.772
537, -102981542.2, 4.78
538, -102980617.6, 4.788
539, -102979696.2, 4.796
540, -102978778.4, 4.804
541, -102977864.2, 4.812
542, -102976953.3, 4.82
543, -102976045.6, 4.828
544, -102975141, 4.837
545, -102974239.6, 4.845
546, -102973341.1, 4.853
547, -102972445.8, 4.861
548, -102971553.6, 4.869
549, -102970664.4, 4.877
550, -102969778, 4.885
551, -102968894.5, 4.894
552, -102968013.9, 4.902
553, -102967136.1, 4.91
554, -102966261.1, 4.918
555, -102965388.8, 4.926
556, -102964519.3, 4.934
557, -102963652.6, 4.942
558, -102962789, 4.951
559, -102961928.4, 4.959
560, -102961070.8, 4.967
561, -102960216.3, 4.975
562, -102959365, 4.983
563, -102958516.5, 4.994
564, -102957670.7, 5.002
565, -102956827.4, 5.016
566, -102955987, 5.024
567, -102955149.6, 5.037
568, -102954315, 5.045
569, -102953482.8, 5.053
570, -102952653.1, 5.063
571, -102951825.8, 5.071
572, -102951000.9, 5.08
573, -102950178.6, 5.088
574, -102949358.8, 5.097
575, -102948541.7, 5.106
576, -102947727.7, 5.115
577, -102946916.6, 5.124
578, -102946108.6, 5.135
579, -102945304.2, 5.144
580, -102944503, 5.155
581, -102943704.6, 5.163
582, -102942908.6, 5.172
583, -102942115.2, 5.18
584, -102941324.4, 5.191
585, -102940536, 5.202
586, -102939749.9, 5.215
587, -102938966.3, 5.224
588, -102938184.9, 5.232
589, -102937406, 5.246
590, -102936629.4, 5.254
591, -102935855.3, 5.262
592, -102935083.6, 5.27
593, -102934314.4, 5.279
594, -102933547.3, 5.287
595, -102932782.3, 5.295
596, -102932019.6, 5.303
597, -102931259.2, 5.311
598, -102930501.4, 5.319
599, -102929746.6, 5.327
600, -102928994.2, 5.336
601, -102928244.2, 5.344
602, -102927496.7, 5.352
603, -102926751.8, 5.36
604, -102926009.2, 5.368
605, -102925268.8, 5.376
606, -102924530.5, 5.386
607, -102923794.3, 5.396
608, -102923060.4, 5.404
609, -102922328.7, 5.412
610, -102921599.5, 5.42
611, -102920872.4, 5.429
612, -102920147.6, 5.437
613, -102919424.9, 5.445
614, -102918704.3, 5.453
615, -102917985.7, 5.461
616, -102917269.2, 5.469
617, -102916554.6, 5.477
618, -102915842.3, 5.486
619, -102915132.1, 5.494
620, -102914424.1, 5.502
621, -102913718.3, 5.51
622, -102913014.8, 5.518
623, -102912313.2, 5.526
624, -102911613.4, 5.535
625, -102910915.7, 5.543
626, -102910220.1, 5.551
627, -102909526.7, 5.559
628, -102908835.2, 5.567
629, -102908145.7, 5.58
630, -102907458.3, 5.588
631, -102906773, 5.602
632, -102906089.7, 5.61
633, -102905408.5, 5.623
634, -102904729.5, 5.631
635, -102904052.7, 5.639
636, -102903378, 5.647
637, -102902705.4, 5.659
638, -102902035.2, 5.668
639, -102901367.3, 5.679
640, -102900701.2, 5.687
641, -102900037.1, 5.697
642, -102899375, 5.705
643, -102898714.7, 5.717
644, -102898056.2, 5.725
645, -102897399.8, 5.733
646, -102896745.3, 5.748
647, -102896093, 5.758
648, -102895442.8, 5.766
649, -102894794.5, 5.777
650, -102894148.3, 5.803
651, -102893504, 5.814
652, -102892861.5, 5.822
653, -102892220.7, 5.83
654, -102891581.8, 5.838
655, -102890944.9, 5.846
656, -102890309.9, 5.854
657, -102889676.9, 5.862
658, -102889045.8, 5.871
659, -102888416.6, 5.879
660, -102887789.1, 5.887
661, -102887163.4, 5.895
662, -102886539.4, 5.903
663, -102885917.1, 5.916
664, -102885296.6, 5.924
665, -102884677.6, 5.932
666, -102884060.4, 5.94
667, -102883444.7, 5.948
668, -102882830.8, 5.956
669, -102882218.4, 5.965
670, -102881607.6, 5.973
671, -102880998.4, 5.981
672, -102880391, 5.989
673, -102879785.5, 5.997
674, -102879181.8, 6.005
675, -102878579.6, 6.013
676, -102877979, 6.021
677, -102877380.3, 6.03
678, -102876783.2, 6.038
679, -102876187.6, 6.046
680, -102875593.5, 6.054
681, -102875001, 6.062
682, -102874409.8, 6.07
683, -102873820.3, 6.078
684, -102873232.6, 6.086
685, -102872646.8, 6.095
686, -102872062.8, 6.103
687, -102871480.4, 6.111
688, -102870899.5, 6.119
689, -102870320.2, 6.127
690, -102869742.3, 6.135
691, -102869165.8, 6.144
692, -102868590.6, 6.152
693, -102868016.9, 6.16
694, -102867444.8, 6.168
695, -102866874.1, 6.182
696, -102866304.8, 6.191
697, -102865736.9, 6.204
698, -102865170.4, 6.212
699, -102864605.3, 6.224
700, -102864041.6, 6.237
701, -102863479.4, 6.262
702, -102862918.3, 6.271
703, -102862358.5, 6.282
704, -102861799.8, 6.29
705, -102861242.7, 6.298
706, -102860687, 6.306
707, -102860132.6, 6.314
708, -102859579.7, 6.326
709, -102859028.3, 6.334
710, -102858478.1, 6.342
711, -102857929.3, 6.35
712, -102857381.7, 6.362
713, -102856835.4, 6.37
714, -102856290.3, 6.378
715, -102855746.6, 6.386
716, -102855204.1, 6.394
717, -102854663, 6.403
718, -102854123.3, 6.411
719, -102853584.8, 6.425
720, -102853047.6, 6.433
721, -102852511.9, 6.442
722, -102851977.5, 6.45
723, -102851444.6, 6.458
724, -102850913.2, 6.466
725, -102850383.3, 6.474
726, -102849854.6, 6.482
727, -102849327.3, 6.49
728, -102848801.2, 6.498
729, -102848276.4, 6.507
730, -102847753, 6.515
731, -102847231, 6.523
732, -102846710.5, 6.531
733, -102846191.4, 6.539
734, -102845673.7, 6.547
735, -102845157.1, 6.555
736, -102844641.9, 6.564
737, -102844127.9, 6.572
738, -102843615.3, 6.58
739, -102843104.1, 6.588
740, -102842594, 6.596
741, -102842085.1, 6.604
742, -102841577.4, 6.612
743, -102841071, 6.621
744, -102840565.9, 6.629
745, -102840062.1, 6.637
746, -102839559.4, 6.645
747, -102839057.8, 6.653
748, -102838557.4, 6.661
749, -102838058.2, 6.67
750, -102837560, 6.678
751, -102837063.1, 6.686
752, -102836567.2, 6.694
753, -102836072.5, 6.702
754, -102835578.8, 6.71
755, -102835086.4, 6.718
756, -102834595.7, 6.727
757, -102834106.3, 6.735
758, -102833618.1, 6.743
759, -102833131, 6.751
760, -102832645.3, 6.759
761, -102832160.9, 6.771
762, -102831677.7, 6.779
763, -102831195.8, 6.793
764, -102830715, 6.801
765, -102830235.3, 6.809
766, -102829756.6, 6.817
767, -102829279.1, 6.83
768, -102828803, 6.838
769, -102828327.9, 6.848
770, -102827854, 6.857
771, -102827381.1, 6.867
772, -102826909.1, 6.875
773, -102826438.2, 6.884
774, -102825968.3, 6.892
775, -102825499.6, 6.903
776, -102825031.9, 6.911
777, -102824565.3, 6.919
778, -102824099.7, 6.934
779, -102823635.3, 6.944
780, -102823172, 6.952
781, -102822709.9, 6.963
782, -102822249, 6.972
783, -102821789.3, 6.98
784, -102821330.9, 6.988
785, -102820873.4, 6.996
786, -102820416.8, 7.004
787, -102819961.2, 7.013
788, -102819506.5, 7.021
789, -102819053, 7.029
790, -102818600.4, 7.037
791, -102818148.8, 7.046
792, -102817698.1, 7.054
793, -102817248.3, 7.062
794, -102816799.4, 7.07
795, -102816351.5, 7.079
796, -102815904.6, 7.087
797, -102815458.7, 7.098
798, -102815013.7, 7.106
799, -102814569.8, 7.114
800, -102814127, 7.122
801, -102813685.3, 7.131
802, -102813244.5, 7.139
803, -102812804.8, 7.147
804, -102812366.1, 7.155
805, -102811928.3, 7.163
806, -102811491.4, 7.171
807, -102811055.4, 7.18
808, -102810620.2, 7.188
809, -102810185.9, 7.196
810, -102809752.5, 7.204
811, -102809319.9, 7.212
812, -102808888.2, 7.22
813, -102808457.4, 7.228
814, -102808027.6, 7.236
815, -102807598.8, 7.244
816, -102807170.9, 7.253
817, -102806743.8, 7.261
818, -102806317.7, 7.269
819, -102805892.4, 7.277
820, -102805468.1, 7.285
821, -102805044.6, 7.293
822, -102804622, 7.301
823, -102804200.4, 7.31
824, -102803779.6, 7.318
825, -102803359.7, 7.326
826, -102802940.7, 7.334
827, -102802522.6, 7.348
828, -102802105.2, 7.357
829, -102801688.8, 7.37
830, -102801273.2, 7.379
831, -102800858.4, 7.387
832, -102800444.4, 7.395
833, -102800031.2, 7.408
834, -102799618.6, 7.416
835, -102799206.9, 7.432
836, -102798796, 7.44
837, -102798385.8, 7.448
838, -102797976.7, 7.457
839, -102797568.6, 7.465
840, -102797161.5, 7.473
841, -102796755.4, 7.481
842, -102796350.2, 7.489
843, -102795946.2, 7.497
844, -102795542.8, 7.509
845, -102795140.3, 7.517
846, -102794738.6, 7.525
847, -102794337.7, 7.533
848, -102793937.7, 7.545
849, -102793538.5, 7.553
850, -102793140.2, 7.561
851, -102792742.6, 7.569
852, -102792345.7, 7.577
853, -102791949.7, 7.585
854, -102791554.5, 7.6
855, -102791160.1, 7.608
856, -102790766.3, 7.616
857, -102790373.4, 7.624
858, -102789981.3, 7.632
859, -102789590, 7.64
860, -102789199.5, 7.649
861, -102788810, 7.657
862, -102788421.4, 7.665
863, -102788033.5, 7.673
864, -102787646.5, 7.681
865, -102787260.3, 7.689
866, -102786875, 7.697
867, -102786490.4, 7.705
868, -102786106.7, 7.714
869, -102785723.9, 7.722
870, -102785341.7, 7.73
871, -102784960.3, 7.738
872, -102784579.6, 7.746
873, -102784199.8, 7.754
874, -102783820.9, 7.762
875, -102783442.8, 7.77
876, -102783065.5, 7.779
877, -102782689, 7.787
878, -102782313.3, 7.795
879, -102781938.5, 7.803
880, -102781564.4, 7.811
881, -102781191.1, 7.819
882, -102780818.5, 7.827
883, -102780446.6, 7.836
884, -102780075.6, 7.844
885, -102779705.4, 7.852
886, -102779335.8, 7.86
887, -102778967.1, 7.868
888, -102778599.2, 7.876
889, -102778232.1, 7.884
890, -102777865.8, 7.893
891, -102777500.1, 7.901
892, -102777135.1, 7.909
893, -102776770.7, 7.917
894, -102776406.9, 7.93
895, -102776043.8, 7.938
896, -102775681.3, 7.956
897, -102775319.4, 7.964
898, -102774958, 7.972
899, -102774597.3, 7.98
900, -102774237.4, 7.989
901, -102773878.2, 7.997
902, -102773519.9, 8.005
903, -102773162.2, 8.013
904, -102772805.2, 8.021
905, -102772449, 8.032
906, -102772093.4, 8.04
907, -102771738.7, 8.05
908, -102771384.8, 8.058
909, -102771031.6, 8.07
910, -102770679.2, 8.078
911, -102770327.8, 8.087
912, -102769977.1, 8.098
913, -102769627.1, 8.107
914, -102769278, 8.115
915, -102768929.6, 8.126
916, -102768582.1, 8.134
917, -102768235.2, 8.143
918, -102767889.1, 8.151
919, -102767543.8, 8.159
920, -102767199, 8.167
921, -102766855, 8.175
922, -102766511.7, 8.183
923, -102766169, 8.191
924, -102765827.3, 8.2
925, -102765486.3, 8.208
926, -102765145.9, 8.216
927, -102764806.4, 8.224
928, -102764467.7, 8.232
929, -102764129.8, 8.24
930, -102763792.4, 8.248
931, -102763455.8, 8.256
932, -102763120, 8.27
933, -102762784.7, 8.278
934, -102762450.1, 8.287
935, -102762116.3, 8.295
936, -102761783, 8.303
937, -102761450.3, 8.311
938, -102761118.1, 8.319
939, -102760786.7, 8.327
940, -102760455.8, 8.335
941, -102760125.5, 8.344
942, -102759795.8, 8.352
943, -102759466.8, 8.36
944, -102759138.2, 8.368
945, -102758810.3, 8.376
946, -102758483, 8.384
947, -102758156.2, 8.392
948, -102757830.1, 8.401
949, -102757504.6, 8.409
950, -102757179.9, 8.417
951, -102756855.7, 8.425
952, -102756532.2, 8.433
953, -102756209.2, 8.441
954, -102755887, 8.449
955, -102755565.5, 8.457
956, -102755244.8, 8.466
957, -102754924.8, 8.474
958, -102754605.4, 8.482
959, -102754286.7, 8.49
960, -102753968.5, 8.498
961, -102753650.8, 8.511
962, -102753333.7, 8.519
963, -102753017.1, 8.534
964, -102752701, 8.542
965, -102752385.5, 8.557
966, -102752070.4, 8.565
967, -102751755.8, 8.574
968, -102751441.7, 8.582
969, -102751128.1, 8.591
970, -102750815.1, 8.599
971, -102750503, 8.61
972, -102750191.5, 8.618
973, -102749880.6, 8.629
974, -102749570.3, 8.637
975, -102749260.6, 8.648
976, -102748951.4, 8.656
977, -102748643, 8.664
978, -102748335.1, 8.673
979, -102748027.9, 8.681
980, -102747721.3, 8.692
981, -102747415.2, 8.7
982, -102747109.9, 8.709
983, -102746805.1, 8.717
984, -102746500.9, 8.728
985, -102746197.4, 8.736
986, -102745894.7, 8.745
987, -102745592.8, 8.753
988, -102745291.7, 8.761
989, -102744991.3, 8.772
990, -102744691.4, 8.78
991, -102744392, 8.788
992, -102744093.2, 8.797
993, -102743794.8, 8.805
994, -102743496.9, 8.813
995, -102743199.4, 8.821
996, -102742902.5, 8.829
997, -102742606, 8.837
998, -102742309.9, 8.845
999, -102742014.3, 8.853
1000, -102741719.1, 8.864
1001, -102741424.5, 8.872
1002, -102741130.4, 8.88
1003, -102740836.8, 8.888
1004, -102740543.8, 8.896
1005, -102740251.3, 8.905
1006, -102739959.4, 8.913
1007, -102739668.1, 8.921
1008, -102739377.4, 8.929
1009, -102739087.1, 8.937
1010, -102738797.4, 8.945
1011, -102738508.2, 8.953
1012, -102738219.6, 8.961
1013, -102737931.5, 8.97
1014, -102737643.9, 8.978
1015, -102737356.9, 8.986
1016, -102737070.5, 8.994
1017, -102736784.7, 9.002
1018, -102736499.5, 9.01
1019, -102736214.8, 9.018
1020, -102735930.7, 9.026
1021, -102735647.3, 9.035
1022, -102735364.5, 9.043
1023, -102735082.2, 9.051
1024, -102734800.7, 9.059
1025, -102734519.7, 9.067
1026, -102734239.3, 9.075
1027, -102733959.5, 9.083
1028, -102733680.4, 9.092
1029, -102733401.9, 9.1
1030, -102733123.9, 9.114
1031, -102732846.4, 9.122
1032, -102732569.4, 9.135
1033, -102732292.8, 9.143
1034, -102732016.7, 9.152
1035, -102731741.1, 9.16
1036, -102731466.1, 9.172
1037, -102731191.6, 9.181
1038, -102730917.7, 9.192
1039, -102730644.1, 9.2
1040, -102730371, 9.21
1041, -102730098.3, 9.218
1042, -102729826, 9.23
1043, -102729554.2, 9.238
1044, -102729282.9, 9.246
1045, -102729012, 9.254
1046, -102728741.7, 9.262
1047, -102728472, 9.277
1048, -102728202.7, 9.286
1049, -102727934, 9.294
1050, -102727665.8, 9.302
1051, -102727398.1, 9.31
1052, -102727130.9, 9.318
1053, -102726864.3, 9.33
1054, -102726598.2, 9.338
1055, -102726332.7, 9.346
1056, -102726067.7, 9.354
1057, -102725803.2, 9.362
1058, -102725539.1, 9.37
1059, -102725275.4, 9.379
1060, -102725012.3, 9.387
1061, -102724749.5, 9.395
1062, -102724487.3, 9.403
1063, -102724225.7, 9.411
1064, -102723964.4, 9.419
1065, -102723703.6, 9.427
1066, -102723443.3, 9.441
1067, -102723183.5, 9.449
1068, -102722924, 9.457
1069, -102722665, 9.465
1070, -102722406.5, 9.474
1071, -102722148.3, 9.482
1072, -102721890.7, 9.49
1073, -102721633.4, 9.498
1074, -102721376.6, 9.506
1075, -102721120.3, 9.514
1076, -102720864.3, 9.522
1077, -102720608.8, 9.53
1078, -102720353.7, 9.539
1079, -102720098.9, 9.547
1080, -102719844.6, 9.555
1081, -102719590.6, 9.563
1082, -102719337, 9.571
1083, -102719083.8, 9.579
1084, -102718831.1, 9.587
1085, -102718578.8, 9.596
1086, -102718326.8, 9.604
1087, -102718075.5, 9.612
1088, -102717824.6, 9.62
1089, -102717574.4, 9.628
1090, -102717324.6, 9.636
1091, -102717075.2, 9.644
1092, -102716826.3, 9.652
1093, -102716577.8, 9.661
1094, -102716329.6, 9.669
1095, -102716081.9, 9.677
1096, -102715834.5, 9.685
1097, -102715587.6, 9.699
1098, -102715341, 9.707
1099, -102715094.8, 9.721
1100, -102714849.1, 9.729
1101, -102714603.7, 9.737
1102, -102714358.7, 9.745
1103, -102714114.1, 9.758
1104, -102713869.9, 9.784
1105, -102713626.2, 9.796
1106, -102713382.9, 9.804
1107, -102713140, 9.815
1108, -102712897.5, 9.823
1109, -102712655.5, 9.831
1110, -102712413.9, 9.84
1111, -102712172.9, 9.851
1112, -102711932.4, 9.859
1113, -102711692.4, 9.867
1114, -102711452.9, 9.876
1115, -102711213.7, 9.884
1116, -102710975, 9.892
1117, -102710736.6, 9.9
1118, -102710498.7, 9.908
1119, -102710261.1, 9.916
1120, -102710023.9, 9.924
1121, -102709787, 9.932
1122, -102709550.5, 9.944
1123, -102709314.4, 9.952
1124, -102709078.7, 9.96
1125, -102708843.4, 9.968
1126, -102708608.4, 9.976
1127, -102708373.8, 9.984
1128, -102708139.6, 9.992
1129, -102707905.8, 10
1130, -102707672.4, 10.009
1131, -102707439.6, 10.017
1132, -102707207.3, 10.025
1133, -102706975.5, 10.033
1134, -102706744.2, 10.041
1135, -102706513.5, 10.049
1136, -102706283.2, 10.057
1137, -102706053.4, 10.066
1138, -102705824, 10.074
1139, -102705594.9, 10.082
1140, -102705366.2, 10.09
1141, -102705137.8, 10.098
1142, -102704909.8, 10.106
1143, -102704682.2, 10.114
1144, -102704455, 10.122
1145, -102704228.1, 10.131
1146, -102704001.6, 10.139
1147, -102703775.6, 10.147
1148, -102703549.9, 10.155
1149, -102703324.7, 10.163
1150, -102703099.8, 10.171
1151, -102702875.4, 10.179
1152, -102702651.3, 10.188
1153, -102702427.6, 10.196
1154, -102702204.2, 10.204
1155, -102701981.1, 10.212
1156, -102701758.3, 10.22
1157, -102701535.9, 10.228
1158, -102701313.9, 10.236
1159, -102701092.4, 10.245
1160, -102700871, 10.253
1161, -102700650.1, 10.261
1162, -102700429.5, 10.269
1163, -102700209.2, 10.281
1164, -102699989.3, 10.289
1165, -102699769.8, 10.302
1166, -102699550.5, 10.31
1167, -102699331.6, 10.318
1168, -102699113.3, 10.327
1169, -102698895.2, 10.339
1170, -102698677.6, 10.347
1171, -102698460.3, 10.358
1172, -102698243.4, 10.366
1173, -102698026.8, 10.377
1174, -102697810.6, 10.385
1175, -102697594.7, 10.393
1176, -102697379, 10.401
1177, -102697163.6, 10.413
1178, -102696948.5, 10.421
1179, -102696733.7, 10.429
1180, -102696519.4, 10.442
1181, -102696305.3, 10.453
1182, -102696091.6, 10.461
1183, -102695878.2, 10.473
1184, -102695665.1, 10.481
1185, -102695452.2, 10.489
1186, -102695239.5, 10.497
1187, -102695027.1, 10.506
1188, -102694815.1, 10.514
1189, -102694603.3, 10.523
1190, -102694391.8, 10.531
1191, -102694180.6, 10.539
1192, -102693969.8, 10.547
1193, -102693759.5, 10.555
1194, -102693549.5, 10.564
1195, -102693339.8, 10.572
1196, -102693130.4, 10.584
1197, -102692921.3, 10.592
1198, -102692712.6, 10.6
1199, -102692504, 10.626
1200, -102692295.7, 10.634
1201, -102692087.7, 10.642
1202, -102691879.9, 10.651
1203, -102691672.4, 10.659
1204, -102691465.2, 10.667
1205, -102691258.3, 10.675
1206, -102691051.7, 10.683
1207, -102690845.4, 10.691
1208, -102690639.5, 10.699
1209, -102690434, 10.708
1210, -102690228.8, 10.716
1211, -102690024, 10.724
1212, -102689819.5, 10.732
1213, -102689615.3, 10.74
1214, -102689411.4, 10.748
1215, -102689207.8, 10.756
1216, -102689004.4, 10.765
1217, -102688801.2, 10.773
1218, -102688598.2, 10.781
1219, -102688395.6, 10.789
1220, -102688193.1, 10.797
1221, -102687990.8, 10.805
1222, -102687788.8, 10.813
1223, -102687587.1, 10.822
1224, -102687385.7, 10.83
1225, -102687184.6, 10.838
1226, -102686983.7, 10.846
1227, -102686783.1, 10.854
1228, -102686582.7, 10.866
1229, -102686382.5, 10.874
1230, -102686182.7, 10.888
1231, -102685983.1, 10.896
1232, -102685783.8, 10.904
1233, -102685584.7, 10.912
1234, -102685385.9, 10.925
1235, -102685187.4, 10.933
1236, -102684989.1, 10.944
1237, -102684791.1, 10.956
1238, -102684593.4, 10.967
1239, -102684396, 10.975
1240, -102684198.8, 10.986
1241, -102684002.1, 10.994
1242, -102683805.6, 11.003
1243, -102683609.4, 11.011
1244, -102683413.4, 11.023
1245, -102683217.7, 11.031
1246, -102683022.3, 11.042
1247, -102682827.2, 11.051
1248, -102682632.4, 11.059
1249, -102682437.9, 11.067
1250, -102682243.6, 11.075
1251, -102682049.7, 11.086
1252, -102681856, 11.094
1253, -102681662.6, 11.103
1254, -102681469.4, 11.111
1255, -102681276.5, 11.134
1256, -102681083.9, 11.143
1257, -102680891.5, 11.151
1258, -102680699.4, 11.159
1259, -102680507.6, 11.167
1260, -102680316, 11.175
1261, -102680124.6, 11.183
1262, -102679933.5, 11.191
1263, -102679742.7, 11.2
1264, -102679552, 11.208
1265, -102679361.8, 11.216
1266, -102679171.7, 11.224
1267, -102678981.9, 11.232
1268, -102678792.4, 11.242
1269, -102678603.1, 11.251
1270, -102678414, 11.259
1271, -102678225.2, 11.267
1272, -102678036.7, 11.275
1273, -102677848.5, 11.283
1274, -102677660.6, 11.291
1275, -102677473, 11.299
1276, -102677285.8, 11.307
1277, -102677098.9, 11.316
1278, -102676912.3, 11.324
1279, -102676726, 11.332
1280, -102676540, 11.34
1281, -102676354.2, 11.348
1282, -102676168.6, 11.356
1283, -102675983.3, 11.364
1284, -102675798.2, 11.372
1285, -102675613.4, 11.381
1286, -102675428.8, 11.389
1287, -102675244.6, 11.397
1288, -102675060.5, 11.405
1289, -102674876.8, 11.413
1290, -102674693.4, 11.421
1291, -102674510.3, 11.43
1292, -102674327.4, 11.438
1293, -102674144.7, 11.446
1294, -102673962.3, 11.458
1295, -102673780.1, 11.466
1296, -102673598.1, 11.48
1297, -102673416.3, 11.488
1298, -102673234.8, 11.496
1299, -102673053.5, 11.505
1300, -102672872.4, 11.517
1301, -102672691.5, 11.525
1302, -102672510.9, 11.536
1303, -102672330.5, 11.544
1304, -102672150.3, 11.555
1305, -102671970.2, 11.563
1306, -102671790.4, 11.574
1307, -102671610.7, 11.582
1308, -102671431.2, 11.591
1309, -102671251.8, 11.599
1310, -102671072.7, 11.607
1311, -102670893.7, 11.615
1312, -102670714.9, 11.639
1313, -102670536.3, 11.647
1314, -102670357.8, 11.656
1315, -102670179.6, 11.664
1316, -102670001.5, 11.673
1317, -102669823.7, 11.681
1318, -102669646, 11.689
1319, -102669468.5, 11.697
1320, -102669291.2, 11.705
1321, -102669114.1, 11.713
1322, -102668937.2, 11.721
1323, -102668760.6, 11.729
1324, -102668584.1, 11.738
1325, -102668408, 11.746
1326, -102668232, 11.754
1327, -102668056.4, 11.762
1328, -102667881, 11.77
1329, -102667705.8, 11.778
1330, -102667530.8, 11.786
1331, -102667356.1, 11.801
1332, -102667181.6, 11.809
1333, -102667007.2, 11.817
1334, -102666833.1, 11.826
1335, -102666659.3, 11.834
1336, -102666485.6, 11.842
1337, -102666312.2, 11.85
1338, -102666139, 11.858
1339, -102665966, 11.866
1340, -102665793.3, 11.874
1341, -102665620.7, 11.883
1342, -102665448.3, 11.891
1343, -102665276.1, 11.899
1344, -102665104.2, 11.907
1345, -102664932.4, 11.915
1346, -102664760.9, 11.923
1347, -102664589.5, 11.931
1348, -102664418.4, 11.94
1349, -102664247.4, 11.948
1350, -102664076.6, 11.956
1351, -102663906, 11.964
1352, -102663735.6, 11.972
1353, -102663565.4, 11.98
1354, -102663395.3, 11.989
1355, -102663225.5, 11.997
1356, -102663055.8, 12.005
1357, -102662886.3, 12.013
1358, -102662717.1, 12.021
1359, -102662548, 12.029
1360, -102662379.1, 12.042
1361, -102662210.5, 12.05
1362, -102662042.1, 12.063
1363, -102661873.9, 12.072
1364, -102661705.8, 12.08
1365, -102661538, 12.088
1366, -102661370.3, 12.1
1367, -102661202.8, 12.108
1368, -102661035.5, 12.12
1369, -102660868.4, 12.128
1370, -102660701.4, 12.138
1371, -102660534.7, 12.146
1372, -102660368.1, 12.158
1373, -102660201.6, 12.166
1374, -102660035.4, 12.177
1375, -102659869.3, 12.186
1376, -102659703.3, 12.194
1377, -102659537.5, 12.202
1378, -102659371.8, 12.21
1379, -102659206.3, 12.218
1380, -102659041, 12.226
1381, -102658875.7, 12.238
1382, -102658710.7, 12.246
1383, -102658545.8, 12.254
1384, -102658381, 12.262
1385, -102658216.4, 12.27
1386, -102658052, 12.279
1387, -102657887.7, 12.287
1388, -102657723.6, 12.295
1389, -102657559.6, 12.307
1390, -102657395.9, 12.315
1391, -102657232.5, 12.323
1392, -102657069.2, 12.331
1393, -102656906.1, 12.34
1394, -102656743.2, 12.348
1395, -102656580.5, 12.356
1396, -102656417.9, 12.364
1397, -102656255.6, 12.372
1398, -102656093.4, 12.38
1399, -102655931.4, 12.388
1400, -102655769.7, 12.397
1401, -102655608.2, 12.405
1402, -102655446.9, 12.413
1403, -102655285.8, 12.421
1404, -102655125, 12.432
1405, -102654964.5, 12.44
1406, -102654804, 12.448
1407, -102654643.8, 12.456
1408, -102654483.8, 12.464
1409, -102654323.9, 12.472
1410, -102654164.3, 12.48
1411, -102654004.7, 12.489
1412, -102653845.4, 12.497
1413, -102653686.2, 12.505
1414, -102653527.1, 12.513
1415, -102653368.3, 12.521
1416, -102653209.6, 12.529
1417, -102653051.1, 12.537
1418, -102652892.8, 12.546
1419, -102652734.6, 12.569
1420, -102652576.5, 12.577
1421, -102652418.6, 12.585
1422, -102652261, 12.593
1423, -102652103.4, 12.602
1424, -102651946, 12.61
1425, -102651788.8, 12.623
1426, -102651631.8, 12.631
1427, -102651474.8, 12.645
1428, -102651318.1, 12.653
1429, -102651161.5, 12.661
1430, -102651005.1, 12.669
1431, -102650848.8, 12.682
1432, -102650692.7, 12.69
1433, -102650536.7, 12.7
1434, -102650381, 12.709
1435, -102650225.4, 12.72
1436, -102650070, 12.728
1437, -102649914.8, 12.739
1438, -102649759.7, 12.747
1439, -102649604.9, 12.759
1440, -102649450.3, 12.767
1441, -102649295.8, 12.775
1442, -102649141.6, 12.783
1443, -102648987.4, 12.791
1444, -102648833.5, 12.809
1445, -102648679.6, 12.82
1446, -102648526, 12.828
1447, -102648372.5, 12.839
1448, -102648219.2, 12.848
1449, -102648066, 12.856
1450, -102647912.9, 12.864
1451, -102647760, 12.872
1452, -102647607.2, 12.88
1453, -102647454.5, 12.888
1454, -102647302.1, 12.897
1455, -102647149.8, 12.905
1456, -102646997.7, 12.913
1457, -102646845.8, 12.921
1458, -102646694, 12.929
1459, -102646542.4, 12.937
1460, -102646391, 12.945
1461, -102646239.8, 12.954
1462, -102646088.8, 12.962
1463, -102645937.9, 12.976
1464, -102645787.1, 12.984
1465, -102645636.6, 12.992
1466, -102645486.1, 13
1467, -102645336, 13.009
1468, -102645186, 13.017
1469, -102645036.4, 13.025
1470, -102644886.9, 13.033
1471, -102644737.8, 13.041
1472, -102644588.9, 13.049
1473, -102644440.2, 13.057
1474, -102644291.6, 13.066
1475, -102644143.2, 13.074
1476, -102643994.9, 13.082
1477, -102643846.8, 13.09
1478, -102643698.8, 13.098
1479, -102643551, 13.106
1480, -102643403.4, 13.114
1481, -102643256, 13.123
1482, -102643108.7, 13.131
1483, -102642961.6, 13.139
1484, -102642814.8, 13.147
1485, -102642668.1, 13.155
1486, -102642521.6, 13.163
1487, -102642375.4, 13.171
1488, -102642229.3, 13.18
1489, -102642083.3, 13.188
1490, -102641937.6, 13.196
1491, -102641792.1, 13.208
1492, -102641646.7, 13.216
1493, -102641501.5, 13.23
1494, -102641356.5, 13.238
1495, -102641211.6, 13.25
1496, -102641067, 13.258
1497, -102640922.4, 13.266
1498, -102640778.1, 13.275
1499, -102640633.8, 13.287
1500, -102640489.7, 13.295
1501, -102640345.8, 13.311
1502, -102640202, 13.321
1503, -102640058.4, 13.329
1504, -102639914.8, 13.34
1505, -102639771.4, 13.349
1506, -102639628.2, 13.357
1507, -102639485.1, 13.365
1508, -102639342.1, 13.373
1509, -102639199.4, 13.384
1510, -102639056.9, 13.393
1511, -102638914.5, 13.401
1512, -102638772.2, 13.409
1513, -102638630.1, 13.421
1514, -102638488.1, 13.429
1515, -102638346.2, 13.437
1516, -102638204.4, 13.445
1517, -102638062.8, 13.453
1518, -102637921.4, 13.461
1519, -102637780, 13.475
1520, -102637638.9, 13.483
1521, -102637497.8, 13.491
1522, -102637356.9, 13.499
1523, -102637216.2, 13.507
1524, -102637075.5, 13.515
1525, -102636935.1, 13.524
1526, -102636794.8, 13.532
1527, -102636654.6, 13.54
1528, -102636514.6, 13.548
1529, -102636374.8, 13.556
1530, -102636235.1, 13.564
1531, -102636095.6, 13.572
1532, -102635956.3, 13.58
1533, -102635817.1, 13.589
1534, -102635678.1, 13.597
1535, -102635539.2, 13.605
1536, -102635400.5, 13.613
1537, -102635261.8, 13.621
1538, -102635123.4, 13.629
1539, -102634985, 13.64
1540, -102634846.9, 13.648
1541, -102634708.8, 13.656
1542, -102634570.9, 13.664
1543, -102634433.1, 13.672
1544, -102634295.4, 13.68
1545, -102634157.9, 13.689
1546, -102634020.5, 13.697
1547, -102633883.3, 13.705
1548, -102633746.3, 13.713
1549, -102633609.4, 13.721
1550, -102633472.7, 13.729
1551, -102633336.2, 13.738
1552, -102633199.8, 13.746
1553, -102633063.7, 13.754
1554, -102632927.7, 13.762
1555, -102632791.8, 13.77
1556, -102632656.1, 13.778
1557, -102632520.5, 13.786
1558, -102632384.9, 13.794
1559, -102632249.5, 13.806
1560, -102632114.2, 13.814
1561, -102631979, 13.828
1562, -102631843.9, 13.836
1563, -102631709, 13.844
1564, -102631574.2, 13.852
1565, -102631439.6, 13.865
1566, -102631305.1, 13.873
1567, -102631170.7, 13.883
1568, -102631036.5, 13.892
1569, -102630902.5, 13.902
1570, -102630768.5, 13.91
1571, -102630634.7, 13.922
1572, -102630500.9, 13.93
1573, -102630367.2, 13.938
1574, -102630233.7, 13.946
1575, -102630100.3, 13.954
1576, -102629967.1, 13.966
1577, -102629833.9, 13.983
1578, -102629700.9, 13.991
1579, -102629568, 14.003
1580, -102629435.2, 14.011
1581, -102629302.6, 14.019
1582, -102629170.2, 14.027
1583, -102629038, 14.035
1584, -102628905.9, 14.043
1585, -102628773.9, 14.052
1586, -102628642.2, 14.06
1587, -102628510.6, 14.068
1588, -102628379.2, 14.076
1589, -102628248, 14.084
1590, -102628116.9, 14.092
1591, -102627986, 14.1
1592, -102627855.2, 14.108
1593, -102627724.4, 14.117
1594, -102627593.8, 14.125
1595, -102627463.4, 14.133
1596, -102627333, 14.144
1597, -102627202.9, 14.152
1598, -102627072.8, 14.16
1599, -102626942.9, 14.169
1600, -102626813.2, 14.177
1601, -102626683.6, 14.185
1602, -102626554.1, 14.193
1603, -102626424.8, 14.201
1604, -102626295.6, 14.209
1605, -102626166.5, 14.217
1606, -102626037.5, 14.225
1607, -102625908.8, 14.234
1608, -102625780.3, 14.242
1609, -102625651.9, 14.25
1610, -102625523.6, 14.258
1611, -102625395.6, 14.266
1612, -102625267.7, 14.274
1613, -102625140.1, 14.282
1614, -102625012.6, 14.291
1615, -102624885.3, 14.299
1616, -102624758.2, 14.307
1617, -102624631.2, 14.315
1618, -102624504.3, 14.323
1619, -102624377.5, 14.331
1620, -102624250.8, 14.339
1621, -102624124.1, 14.348
1622, -102623997.6, 14.356
1623, -102623871.1, 14.364
1624, -102623744.8, 14.372
1625, -102623618.5, 14.38
1626, -102623492.3, 14.391
1627, -102623366.3, 14.399
1628, -102623240.5, 14.413
1629, -102623114.8, 14.421
1630, -102622989.3, 14.429
1631, -102622863.9, 14.437
1632, -102622738.7, 14.45
1633, -102622613.6, 14.458
1634, -102622488.6, 14.468
1635, -102622363.8, 14.484
1636, -102622239, 14.493
1637, -102622114.5, 14.504
1638, -102621990, 14.512
1639, -102621865.6, 14.52
1640, -102621741.3, 14.528
1641, -102621617.1, 14.536
1642, -102621493, 14.548
1643, -102621369, 14.556
1644, -102621245, 14.567
1645, -102621121.2, 14.576
1646, -102620997.4, 14.584
1647, -102620873.7, 14.592
1648, -102620750.2, 14.6
1649, -102620626.7, 14.608
1650, -102620503.3, 14.617
1651, -102620380.1, 14.625
1652, -102620257.1, 14.633
1653, -102620134.1, 14.646
1654, -102620011.2, 14.654
1655, -102619888.4, 14.663
1656, -102619765.8, 14.671
1657, -102619643.2, 14.679
1658, -102619520.7, 14.687
1659, -102619398.3, 14.695
1660, -102619275.9, 14.703
1661, -102619153.7, 14.711
1662, -102619031.5, 14.72
1663, -102618909.4, 14.728
1664, -102618787.4, 14.736
1665, -102618665.6, 14.744
1666, -102618543.8, 14.752
1667, -102618422.2, 14.76
1668, -102618300.8, 14.768
1669, -102618179.4, 14.776
1670, -102618058.3, 14.785
1671, -102617937.2, 14.793
1672, -102617816.3, 14.801
1673, -102617695.5, 14.809
1674, -102617574.8, 14.817
1675, -102617454.2, 14.844
1676, -102617333.6, 14.852
1677, -102617213.2, 14.86
1678, -102617092.9, 14.868
1679, -102616972.8, 14.877
1680, -102616852.7, 14.885
1681, -102616732.8, 14.893
1682, -102616613, 14.901
1683, -102616493.2, 14.909
1684, -102616373.6, 14.917
1685, -102616254.2, 14.925
1686, -102616134.8, 14.933
1687, -102616015.5, 14.942
1688, -102615896.3, 14.95
1689, -102615777.2, 14.958
1690, -102615658.3, 14.969
1691, -102615539.4, 14.977
1692, -102615420.6, 14.991
1693, -102615302, 14.999
1694, -102615183.6, 15.007
1695, -102615065.2, 15.015
1696, -102614947, 15.028
1697, -102614828.8, 15.036
1698, -102614710.7, 15.046
1699, -102614592.8, 15.055
1700, -102614474.9, 15.065
1701, -102614357.1, 15.073
1702, -102614239.4, 15.085
1703, -102614121.7, 15.093
1704, -102614004.3, 15.101
1705, -102613886.9, 15.109
1706, -102613769.7, 15.117
1707, -102613652.6, 15.129
1708, -102613535.7, 15.137
1709, -102613418.8, 15.152
1710, -102613302, 15.16
1711, -102613185.4, 15.169
1712, -102613069, 15.178
1713, -102612952.7, 15.186
1714, -102612836.4, 15.194
1715, -102612720.3, 15.202
1716, -102612604.4, 15.21
1717, -102612488.5, 15.218
1718, -102612372.7, 15.226
1719, -102612257.1, 15.234
1720, -102612141.5, 15.243
1721, -102612026.1, 15.251
1722, -102611910.7, 15.259
1723, -102611795.4, 15.267
1724, -102611680.1, 15.275
1725, -102611565, 15.283
1726, -102611450, 15.291
1727, -102611335, 15.3
1728, -102611220.1, 15.308
1729, -102611105.4, 15.319
1730, -102610990.7, 15.327
1731, -102610876.2, 15.335
1732, -102610761.7, 15.344
1733, -102610647.4, 15.352
1734, -102610533.2, 15.36
1735, -102610419.1, 15.368
1736, -102610305.2, 15.376
1737, -102610191.4, 15.384
1738, -102610077.8, 15.392
1739, -102609964.4, 15.401
1740, -102609851.1, 15.409
1741, -102609738, 15.417
1742, -102609625, 15.425
1743, -102609512.1, 15.433
1744, -102609399.3, 15.441
1745, -102609286.6, 15.449
1746, -102609174.1, 15.458
1747, -102609061.7, 15.466
1748, -102608949.5, 15.474
1749, -102608837.3, 15.482
1750, -102608725.3, 15.49
1751, -102608613.4, 15.498
1752, -102608501.7, 15.506
1753, -102608390.1, 15.514
1754, -102608278.6, 15.523
1755, -102608167.3, 15.531
1756, -102608056.1, 15.539
1757, -102607945.1, 15.55
1758, -102607834.3, 15.558
1759, -102607723.6, 15.572
1760, -102607613, 15.58
1761, -102607502.4, 15.596
1762, -102607391.9, 15.604
1763, -102607281.5, 15.612
1764, -102607171.2, 15.62
1765, -102607061, 15.628
1766, -102606950.9, 15.637
1767, -102606840.8, 15.649
1768, -102606730.9, 15.657
1769, -102606621.1, 15.667
1770, -102606511.4, 15.675
1771, -102606401.8, 15.687
1772, -102606292.3, 15.695
1773, -102606182.8, 15.703
1774, -102606073.4, 15.711
1775, -102605964.1, 15.719
1776, -102605854.9, 15.731
1777, -102605745.9, 15.739
1778, -102605637, 15.747
1779, -102605528.2, 15.755
1780, -102605419.5, 15.767
1781, -102605310.9, 15.775
1782, -102605202.3, 15.783
1783, -102605093.8, 15.791
1784, -102604985.3, 15.799
1785, -102604877, 15.808
1786, -102604768.7, 15.822
1787, -102604660.6, 15.83
1788, -102604552.5, 15.838
1789, -102604444.5, 15.846
1790, -102604336.6, 15.855
1791, -102604228.8, 15.863
1792, -102604121, 15.871
1793, -102604013.3, 15.883
1794, -102603905.6, 15.891
1795, -102603798, 15.899
1796, -102603690.5, 15.907
1797, -102603583, 15.915
1798, -102603475.6, 15.923
1799, -102603368.3, 15.932
1800, -102603261.1, 15.94
1801, -102603154, 15.948
1802, -102603047, 15.956
1803, -102602940.1, 15.964
1804, -102602833.3, 15.973
1805, -102602726.5, 15.981
1806, -102602619.8, 15.989
1807, -102602513.2, 15.997
1808, -102602406.7, 16.005
1809, -102602300.3, 16.013
1810, -102602194, 16.021
1811, -102602087.8, 16.03
1812, -102601981.7, 16.038
1813, -102601875.7, 16.046
1814, -102601769.8, 16.054
1815, -102601663.9, 16.062
1816, -102601558.2, 16.07
1817, -102601452.4, 16.078
1818, -102601346.8, 16.087
1819, -102601241.3, 16.095
1820, -102601135.9, 16.103
1821, -102601030.5, 16.111
1822, -102600925.2, 16.119
1823, -102600820, 16.127
1824, -102600714.8, 16.135
1825, -102600609.7, 16.144
1826, -102600504.6, 16.156
1827, -102600399.5, 16.164
1828, -102600294.5, 16.178
1829, -102600189.5, 16.19
1830, -102600084.6, 16.199
1831, -102599979.8, 16.21
1832, -102599875, 16.218
1833, -102599770.3, 16.226
1834, -102599665.7, 16.234
1835, -102599561.2, 16.242
1836, -102599456.8, 16.252
1837, -102599352.5, 16.26
1838, -102599248.3, 16.272
1839, -102599144.3, 16.28
1840, -102599040.3, 16.288
1841, -102598936.5, 16.297
1842, -102598832.7, 16.308
1843, -102598729, 16.32
1844, -102598625.5, 16.329
1845, -102598522, 16.337
1846, -102598418.7, 16.348
1847, -102598315.4, 16.357
1848, -102598212.3, 16.365
1849, -102598109.2, 16.373
1850, -102598006.3, 16.381
1851, -102597903.5, 16.389
1852, -102597800.9, 16.397
1853, -102597698.3, 16.405
1854, -102597595.8, 16.414
1855, -102597493.4, 16.422
1856, -102597391.1, 16.43
1857, -102597288.8, 16.438
1858, -102597186.7, 16.446
1859, -102597084.8, 16.454
1860, -102596982.9, 16.463
1861, -102596881.1, 16.471
1862, -102596779.4, 16.479
1863, -102596677.7, 16.497
1864, -102596576.1, 16.505
1865, -102596474.5, 16.513
1866, -102596373.1, 16.521
1867, -102596271.7, 16.529
1868, -102596170.5, 16.537
1869, -102596069.3, 16.546
1870, -102595968.2, 16.554
1871, -102595867.2, 16.564
1872, -102595766.3, 16.572
1873, -102595665.5, 16.58
1874, -102595564.7, 16.588
1875, -102595464.1, 16.597
1876, -102595363.5, 16.605
1877, -102595263, 16.613
1878, -102595162.6, 16.621
1879, -102595062.3, 16.629
1880, -102594962.1, 16.637
1881, -102594861.9, 16.645
1882, -102594761.9, 16.653
1883, -102594661.9, 16.662
1884, -102594562, 16.67
1885, -102594462.1, 16.678
1886, -102594362.3, 16.686
1887, -102594262.7, 16.694
1888, -102594163, 16.702
1889, -102594063.5, 16.71
1890, -102593964, 16.718
1891, -102593864.7, 16.727
1892, -102593765.6, 16.738
1893, -102593666.5, 16.747
1894, -102593567.4, 16.756
1895, -102593468.5, 16.764
1896, -102593369.6, 16.776
1897, -102593270.8, 16.784
1898, -102593172, 16.794
1899, -102593073.3, 16.802
1900, -102592974.7, 16.81
1901, -102592876.3, 16.818
1902, -102592778, 16.827
1903, -102592679.8, 16.836
1904, -102592581.6, 16.844
1905, -102592483.6, 16.852
1906, -102592385.6, 16.86
1907, -102592287.7, 16.868
1908, -102592189.9, 16.877
1909, -102592092.2, 16.885
1910, -102591994.6, 16.893
1911, -102591897, 16.901
1912, -102591799.5, 16.909
1913, -102591702.1, 16.918
1914, -102591604.8, 16.926
1915, -102591507.6, 16.934
1916, -102591410.4, 16.942
1917, -102591313.3, 16.954
1918, -102591216.3, 16.962
1919, -102591119.4, 16.97
1920, -102591022.5, 16.978
1921, -102590925.8, 16.993
1922, -102590829.1, 17.002
1923, -102590732.5, 17.01
1924, -102590635.9, 17.018
1925, -102590539.4, 17.026
1926, -102590442.9, 17.034
1927, -102590346.5, 17.042
1928, -102590250.2, 17.05
1929, -102590153.9, 17.059
1930, -102590057.6, 17.067
1931, -102589961.5, 17.075
1932, -102589865.3, 17.083
1933, -102589769.3, 17.091
1934, -102589673.3, 17.099
1935, -102589577.3, 17.107
1936, -102589481.4, 17.116
1937, -102589385.6, 17.124
1938, -102589289.8, 17.132
1939, -102589194.1, 17.14
1940, -102589098.4, 17.148
1941, -102589002.8, 17.156
1942, -102588907.3, 17.164
1943, -102588811.8, 17.173
1944, -102588716.4, 17.181
1945, -102588621.1, 17.189
1946, -102588525.8, 17.197
1947, -102588430.6, 17.205
1948, -102588335.4, 17.213
1949, -102588240.3, 17.221
1950, -102588145.2, 17.229
1951, -102588050.2, 17.238
1952, -102587955.3, 17.246
1953, -102587860.4, 17.254
1954, -102587765.6, 17.262
1955, -102587670.9, 17.27
1956, -102587576.3, 17.278
1957, -102587481.8, 17.286
1958, -102587387.4, 17.295
1959, -102587293.1, 17.303
1960, -102587198.8, 17.311
1961, -102587104.6, 17.319
1962, -102587010.4, 17.327
1963, -102586916.3, 17.338
1964, -102586822.2, 17.346
1965, -102586728.1, 17.358
1966, -102586634.1, 17.366
1967, -102586540.1, 17.374
1968, -102586446.3, 17.383
1969, -102586352.5, 17.391
1970, -102586258.8, 17.399
1971, -102586165.1, 17.407
1972, -102586071.5, 17.416
1973, -102585978, 17.424
1974, -102585884.5, 17.433
1975, -102585791.1, 17.441
1976, -102585697.7, 17.449
1977, -102585604.4, 17.458
1978, -102585511.2, 17.466
1979, -102585418.1, 17.474
1980, -102585325, 17.483
1981, -102585232, 17.499
1982, -102585139.1, 17.507
1983, -102585046.3, 17.517
1984, -102584953.5, 17.525
1985, -102584860.8, 17.537
1986, -102584768.1, 17.545
1987, -102584675.6, 17.553
1988, -102584583.1, 17.561
1989, -102584490.6, 17.569
1990, -102584398.3, 17.578
1991, -102584306, 17.586
1992, -102584213.8, 17.594
1993, -102584121.7, 17.602
1994, -102584029.6, 17.61
1995, -102583937.7, 17.618
1996, -102583845.8, 17.626
1997, -102583754, 17.634
1998, -102583662.3, 17.643
1999, -102583570.7, 17.651
2000, -102583479.2, 17.664
2001, -102583387.8, 17.672
2002, -102583296.6, 17.68
2003, -102583205.5, 17.689
2004, -102583114.5, 17.697
2005, -102583023.7, 17.705
2006, -102582932.9, 17.713
2007, -102582842.2, 17.721
2008, -102582751.7, 17.729
2009, -102582661.2, 17.737
2010, -102582570.9, 17.746
2011, -102582480.6, 17.754
2012, -102582390.4, 17.762
2013, -102582300.3, 17.77
2014, -102582210.3, 17.778
2015, -102582120.3, 17.786
2016, -102582030.4, 17.794
2017, -102581940.6, 17.802
2018, -102581850.9, 17.811
2019, -102581761.4, 17.819
2020, -102581672, 17.827
2021, -102581582.6, 17.835
2022, -102581493.4, 17.843
2023, -102581404.2, 17.851
2024, -102581315.1, 17.859
2025, -102581226.1, 17.867
2026, -102581137.1, 17.876
2027, -102581048.2, 17.884
2028, -102580959.3, 17.892
2029, -102580870.5, 17.9
2030, -102580781.8, 17.908
2031, -102580693, 17.916
2032, -102580604.4, 17.925
2033, -102580515.8, 17.933
2034, -102580427.4, 17.944
2035, -102580339, 17.952
2036, -102580250.7, 17.964
2037, -102580162.5, 17.972
2038, -102580074.3, 17.982
2039, -102579986.2, 17.99
2040, -102579898.1, 17.998
2041, -102579810.1, 18.007
2042, -102579722.2, 18.015
2043, -102579634.4, 18.023
2044, -102579546.6, 18.031
2045, -102579458.8, 18.04
2046, -102579371.2, 18.051
2047, -102579283.5, 18.062
2048, -102579196, 18.07
2049, -102579108.5, 18.079
2050, -102579021, 18.087
2051, -102578933.7, 18.098
2052, -102578846.3, 18.106
2053, -102578759.1, 18.114
2054, -102578671.9, 18.122
2055, -102578584.8, 18.131
2056, -102578497.7, 18.139
2057, -102578410.7, 18.147
2058, -102578323.7, 18.155
2059, -102578236.8, 18.166
2060, -102578150, 18.174
2061, -102578063.4, 18.182
2062, -102577977, 18.191
2063, -102577890.6, 18.199
2064, -102577804.2, 18.207
2065, -102577717.9, 18.215
2066, -102577631.7, 18.223
2067, -102577545.5, 18.231
2068, -102577459.3, 18.239
2069, -102577373.2, 18.247
2070, -102577287.2, 18.255
2071, -102577201.3, 18.264
2072, -102577115.4, 18.272
2073, -102577029.5, 18.28
2074, -102576943.8, 18.288
2075, -102576858, 18.296
2076, -102576772.3, 18.304
2077, -102576686.6, 18.312
2078, -102576601.1, 18.321
2079, -102576515.6, 18.329
2080, -102576430.3, 18.337
2081, -102576345, 18.345
2082, -102576259.9, 18.353
2083, -102576174.8, 18.361
2084, -102576089.9, 18.369
2085, -102576005.1, 18.378
2086, -102575920.3, 18.386
2087, -102575835.6, 18.394
2088, -102575750.9, 18.402
2089, -102575666.3, 18.41
2090, -102575581.7, 18.418
2091, -102575497.2, 18.426
2092, -102575412.8, 18.434
2093, -102575328.5, 18.443
2094, -102575244.3, 18.451
2095, -102575160.3, 18.459
2096, -102575076.3, 18.467
2097, -102574992.4, 18.475
2098, -102574908.5, 18.483
2099, -102574824.7, 18.491
2100, -102574741, 18.499
2101, -102574657.4, 18.508
2102, -102574573.7, 18.516
2103, -102574490.2, 18.524
2104, -102574406.7, 18.532
2105, -102574323.2, 18.541
2106, -102574239.8, 18.55
2107, -102574156.4, 18.562
2108, -102574073.1, 18.57
2109, -102573989.9, 18.578
2110, -102573906.8, 18.586
2111, -102573823.8, 18.595
2112, -102573740.9, 18.603
2113, -102573658.1, 18.611
2114, -102573575.3, 18.62
2115, -102573492.5, 18.628
2116, -102573409.9, 18.636
2117, -102573327.3, 18.644
2118, -102573244.7, 18.652
2119, -102573162.2, 18.667
2120, -102573079.7, 18.675
2121, -102572997.3, 18.684
2122, -102572914.9, 18.692
2123, -102572832.6, 18.7
2124, -102572750.3, 18.708
2125, -102572668.1, 18.716
2126, -102572585.9, 18.725
2127, -102572503.8, 18.733
2128, -102572421.7, 18.744
2129, -102572339.6, 18.752
2130, -102572257.7, 18.76
2131, -102572175.8, 18.769
2132, -102572094.1, 18.777
2133, -102572012.3, 18.785
2134, -102571930.6, 18.793
2135, -102571849, 18.801
2136, -102571767.4, 18.809
2137, -102571685.8, 18.817
2138, -102571604.3, 18.825
2139, -102571522.8, 18.841
2140, -102571441.4, 18.849
2141, -102571360.1, 18.857
2142, -102571278.8, 18.866
2143, -102571197.6, 18.874
2144, -102571116.5, 18.882
2145, -102571035.5, 18.89
2146, -102570954.7, 18.898
2147, -102570873.8, 18.906
2148, -102570793.1, 18.914
2149, -102570712.4, 18.922
2150, -102570631.7, 18.931
2151, -102570551.1, 18.939
2152, -102570470.5, 18.947
2153, -102570390.1, 18.955
2154, -102570309.6, 18.963
2155, -102570229.2, 18.971
2156, -102570148.9, 18.979
2157, -102570068.6, 18.988
2158, -102569988.3, 18.996
2159, -102569908.1, 19.004
2160, -102569828, 19.012
2161, -102569747.9, 19.02
2162, -102569667.8, 19.028
2163, -102569587.8, 19.036
2164, -102569507.8, 19.045
2165, -102569427.8, 19.053
2166, -102569347.9, 19.061
2167, -102569268, 19.069
2168, -102569188.2, 19.077
2169, -102569108.4, 19.085
2170, -102569028.7, 19.093
2171, -102568949, 19.102
2172, -102568869.4, 19.11
2173, -102568789.8, 19.118
2174, -102568710.2, 19.128
2175, -102568630.7, 19.136
2176, -102568551.3, 19.145
2177, -102568471.9, 19.153
2178, -102568392.6, 19.165
2179, -102568313.3, 19.173
2180, -102568234.1, 19.183
2181, -102568154.9, 19.191
2182, -102568075.8, 19.199
2183, -102567996.7, 19.207
2184, -102567917.7, 19.216
2185, -102567838.7, 19.224
2186, -102567759.8, 19.232
2187, -102567681, 19.241
2188, -102567602.2, 19.249
2189, -102567523.5, 19.257
2190, -102567444.7, 19.265
2191, -102567366.1, 19.274
2192, -102567287.4, 19.283
2193, -102567208.8, 19.291
2194, -102567130.2, 19.303
2195, -102567051.7, 19.311
2196, -102566973.2, 19.319
2197, -102566894.8, 19.327
2198, -102566816.4, 19.354
2199, -102566738, 19.362
2200, -102566659.7, 19.371
2201, -102566581.3, 19.379
2202, -102566503, 19.387
2203, -102566424.8, 19.396
2204, -102566346.6, 19.404
2205, -102566268.4, 19.412
2206, -102566190.2, 19.42
2207, -102566112.1, 19.428
2208, -102566034, 19.436
2209, -102565956, 19.444
2210, -102565878, 19.452
2211, -102565800, 19.461
2212, -102565722.1, 19.469
2213, -102565644.2, 19.477
2214, -102565566.3, 19.485
2215, -102565488.4, 19.493
2216, -102565410.7, 19.501
2217, -102565333, 19.515
2218, -102565255.4, 19.523
2219, -102565177.8, 19.531
2220, -102565100.3, 19.539
2221, -102565022.8, 19.547
2222, -102564945.5, 19.555
2223, -102564868.2, 19.566
2224, -102564791, 19.574
2225, -102564713.8, 19.582
2226, -102564636.7, 19.59
2227, -102564559.7, 19.598
2228, -102564482.7, 19.606
2229, -102564405.8, 19.615
2230, -102564329, 19.623
2231, -102564252.2, 19.631
2232, -102564175.4, 19.639
2233, -102564098.7, 19.647
2234, -102564022, 19.655
2235, -102563945.4, 19.663
2236, -102563868.7, 19.672
2237, -102563792.2, 19.68
2238, -102563715.6, 19.688
2239, -102563639.1, 19.696
2240, -102563562.6, 19.704
2241, -102563486.1, 19.712
2242, -102563409.7, 19.721
2243, -102563333.2, 19.729
2244, -102563256.9, 19.738
2245, -102563180.5, 19.746
2246, -102563104.2, 19.755
2247, -102563027.9, 19.763
2248, -102562951.7, 19.771
2249, -102562875.4, 19.779
2250, -102562799.3, 19.788
2251, -102562723.1, 19.796
2252, -102562647, 19.804
2253, -102562570.9, 19.813
2254, -102562494.9, 19.821
2255, -102562418.9, 19.83
2256, -102562343, 19.838
2257, -102562267.2, 19.862
2258, -102562191.3, 19.871
2259, -102562115.5, 19.879
2260, -102562039.8, 19.887
2261, -102561964.1, 19.895
2262, -102561888.4, 19.903
2263, -102561812.8, 19.912
2264, -102561737.3, 19.92
2265, -102561661.8, 19.928
2266, -102561586.4, 19.939
2267, -102561511, 19.947
2268, -102561435.8, 19.956
2269, -102561360.7, 19.964
2270, -102561285.6, 19.972
2271, -102561210.6, 19.98
2272, -102561135.7, 19.988
2273, -102561060.7, 19.996
2274, -102560985.9, 20.005
2275, -102560911.1, 20.013
2276, -102560836.5, 20.027
2277, -102560761.8, 20.035
2278, -102560687.3, 20.044
2279, -102560612.7, 20.052
2280, -102560538.3, 20.06
2281, -102560463.9, 20.068
2282, -102560389.6, 20.076
2283, -102560315.4, 20.084
2284, -102560241.2, 20.092
2285, -102560167.1, 20.101
2286, -102560093.1, 20.109
2287, -102560019.2, 20.117
2288, -102559945.3, 20.125
2289, -102559871.6, 20.133
2290, -102559798, 20.141
2291, -102559724.5, 20.149
2292, -102559651, 20.157
2293, -102559577.6, 20.166
2294, -102559504.2, 20.174
2295, -102559430.9, 20.182
2296, -102559357.6, 20.19
2297, -102559284.4, 20.198
2298, -102559211.1, 20.206
2299, -102559138, 20.214
2300, -102559064.9, 20.223
2301, -102558991.8, 20.231
2302, -102558918.8, 20.239
2303, -102558845.9, 20.247
2304, -102558773, 20.255
2305, -102558700.2, 20.263
2306, -102558627.5, 20.271
2307, -102558554.9, 20.279
2308, -102558482.3, 20.288
2309, -102558409.7, 20.296
2310, -102558337.3, 20.304
2311, -102558264.9, 20.312
2312, -102558192.6, 20.32
2313, -102558120.3, 20.328
2314, -102558048, 20.337
2315, -102557975.8, 20.349
2316, -102557903.6, 20.357
2317, -102557831.5, 20.37
2318, -102557759.4, 20.379
2319, -102557687.3, 20.387
2320, -102557615.4, 20.395
2321, -102557543.4, 20.407
2322, -102557471.6, 20.416
2323, -102557399.8, 20.426
2324, -102557328.1, 20.434
2325, -102557256.4, 20.445
2326, -102557184.7, 20.453
2327, -102557113.1, 20.461
2328, -102557041.5, 20.469
2329, -102556970, 20.481
2330, -102556898.6, 20.489
2331, -102556827.1, 20.501
2332, -102556755.7, 20.509
2333, -102556684.4, 20.517
2334, -102556613.1, 20.532
2335, -102556541.9, 20.542
2336, -102556470.7, 20.55
2337, -102556399.6, 20.558
2338, -102556328.6, 20.566
2339, -102556257.6, 20.574
2340, -102556186.7, 20.583
2341, -102556115.8, 20.591
2342, -102556045, 20.599
2343, -102555974.2, 20.607
2344, -102555903.5, 20.615
2345, -102555832.9, 20.623
2346, -102555762.4, 20.631
2347, -102555691.9, 20.64
2348, -102555621.5, 20.648
2349, -102555551.1, 20.656
2350, -102555480.9, 20.664
2351, -102555410.7, 20.672
2352, -102555340.5, 20.68
2353, -102555270.4, 20.693
2354, -102555200.3, 20.701
2355, -102555130.2, 20.709
2356, -102555060.2, 20.718
2357, -102554990.3, 20.726
2358, -102554920.4, 20.734
2359, -102554850.6, 20.742
2360, -102554780.8, 20.75
2361, -102554711.1, 20.758
2362, -102554641.5, 20.766
2363, -102554571.9, 20.774
2364, -102554502.4, 20.783
2365, -102554433, 20.791
2366, -102554363.5, 20.799
2367, -102554294.2, 20.807
2368, -102554224.8, 20.815
2369, -102554155.5, 20.823
2370, -102554086.2, 20.831
2371, -102554016.9, 20.839
2372, -102553947.6, 20.848
2373, -102553878.4, 20.856
2374, -102553809.2, 20.864
2375, -102553740.1, 20.872
2376, -102553670.9, 20.88
2377, -102553601.9, 20.888
2378, -102553532.9, 20.896
2379, -102553463.9, 20.905
2380, -102553395, 20.913
2381, -102553326.1, 20.927
2382, -102553257.3, 20.935
2383, -102553188.6, 20.948
2384, -102553119.9, 20.957
2385, -102553051.3, 20.972
2386, -102552982.7, 20.98
2387, -102552914.2, 20.988
2388, -102552845.7, 20.997
2389, -102552777.3, 21.005
2390, -102552708.9, 21.014
2391, -102552640.6, 21.025
2392, -102552572.2, 21.033
2393, -102552504, 21.043
2394, -102552435.7, 21.051
2395, -102552367.6, 21.063
2396, -102552299.5, 21.073
2397, -102552231.4, 21.084
2398, -102552163.4, 21.111
2399, -102552095.4, 21.123
2400, -102552027.5, 21.131
2401, -102551959.7, 21.139
2402, -102551891.9, 21.147
2403, -102551824.3, 21.155
2404, -102551756.7, 21.164
2405, -102551689.2, 21.172
2406, -102551621.8, 21.18
2407, -102551554.4, 21.188
2408, -102551487, 21.199
2409, -102551419.6, 21.207
2410, -102551352.3, 21.215
2411, -102551285, 21.224
2412, -102551217.7, 21.232
2413, -102551150.5, 21.24
2414, -102551083.2, 21.248
2415, -102551016, 21.256
2416, -102550948.8, 21.264
2417, -102550881.7, 21.272
2418, -102550814.7, 21.281
2419, -102550747.7, 21.289
2420, -102550680.7, 21.297
2421, -102550613.8, 21.305
2422, -102550546.9, 21.313
2423, -102550480, 21.321
2424, -102550413.2, 21.329
2425, -102550346.4, 21.337
2426, -102550279.6, 21.346
2427, -102550212.9, 21.354
2428, -102550146.2, 21.362
2429, -102550079.6, 21.37
2430, -102550013, 21.378
2431, -102549946.4, 21.386
2432, -102549879.8, 21.394
2433, -102549813.2, 21.402
2434, -102549746.7, 21.411
2435, -102549680.2, 21.419
2436, -102549613.7, 21.427
2437, -102549547.3, 21.435
2438, -102549480.9, 21.443
2439, -102549414.6, 21.451
2440, -102549348.2, 21.459
2441, -102549281.9, 21.468
2442, -102549215.7, 21.476
2443, -102549149.4, 21.484
2444, -102549083.2, 21.492
2445, -102549017, 21.5
2446, -102548950.8, 21.508
2447, -102548884.7, 21.516
2448, -102548818.6, 21.528
2449, -102548752.5, 21.536
2450, -102548686.5, 21.55
2451, -102548620.5, 21.558
2452, -102548554.6, 21.573
2453, -102548488.6, 21.582
2454, -102548422.8, 21.59
2455, -102548356.9, 21.598
2456, -102548291.1, 21.61
2457, -102548225.2, 21.619
2458, -102548159.5, 21.629
2459, -102548093.8, 21.637
2460, -102548028.2, 21.648
2461, -102547962.5, 21.656
2462, -102547897, 21.665
2463, -102547831.4, 21.673
2464, -102547765.9, 21.684
2465, -102547700.3, 21.698
2466, -102547634.9, 21.709
2467, -102547569.5, 21.717
2468, -102547504.3, 21.728
2469, -102547439.2, 21.736
2470, -102547374.2, 21.745
2471, -102547309.2, 21.753
2472, -102547244.3, 21.761
2473, -102547179.4, 21.769
2474, -102547114.6, 21.777
2475, -102547049.7, 21.786
2476, -102546984.9, 21.794
2477, -102546920.1, 21.802
2478, -102546855.3, 21.81
2479, -102546790.5, 21.818
2480, -102546725.8, 21.826
2481, -102546661.1, 21.834
2482, -102546596.4, 21.842
2483, -102546531.7, 21.851
2484, -102546467.1, 21.865
2485, -102546402.5, 21.873
2486, -102546338, 21.881
2487, -102546273.6, 21.889
2488, -102546209.3, 21.898
2489, -102546145.1, 21.906
2490, -102546081, 21.914
2491, -102546016.9, 21.922
2492, -102545952.9, 21.93
2493, -102545888.9, 21.938
2494, -102545825, 21.947
2495, -102545761.1, 21.955
2496, -102545697.2, 21.963
2497, -102545633.4, 21.971
2498, -102545569.6, 21.979
2499, -102545505.8, 21.987
2500, -102545442.1, 21.995
2501, -102545378.4, 22.004
2502, -102545314.7, 22.012
2503, -102545251.1, 22.02
2504, -102545187.6, 22.028
2505, -102545124.2, 22.036
2506, -102545060.8, 22.044
2507, -102544997.5, 22.052
2508, -102544934.2, 22.061
2509, -102544870.9, 22.069
2510, -102544807.7, 22.077
2511, -102544744.5, 22.085
2512, -102544681.5, 22.093
2513, -102544618.5, 22.101
2514, -102544555.7, 22.109
2515, -102544493, 22.118
2516, -102544430.4, 22.13
2517, -102544367.9, 22.138
2518, -102544305.5, 22.152
2519, -102544243, 22.16
2520, -102544180.7, 22.168
2521, -102544118.3, 22.176
2522, -102544056, 22.189
2523, -102543993.8, 22.197
2524, -102543931.6, 22.208
2525, -102543869.5, 22.216
2526, -102543807.5, 22.227
2527, -102543745.5, 22.235
2528, -102543683.5, 22.247
2529, -102543621.6, 22.255
2530, -102543559.8, 22.266
2531, -102543498, 22.274
2532, -102543436.3, 22.282
2533, -102543374.7, 22.291
2534, -102543313.1, 22.299
2535, -102543251.6, 22.31
2536, -102543190.1, 22.318
2537, -102543128.7, 22.327
2538, -102543067.3, 22.335
2539, -102543006, 22.346
2540, -102542944.7, 22.354
2541, -102542883.4, 22.368
2542, -102542822.1, 22.376
2543, -102542760.9, 22.384
2544, -102542699.8, 22.392
2545, -102542638.7, 22.4
2546, -102542577.8, 22.408
2547, -102542516.8, 22.417
2548, -102542455.9, 22.425
2549, -102542395, 22.433
2550, -102542334.2, 22.441
2551, -102542273.3, 22.449
2552, -102542212.6, 22.457
2553, -102542152, 22.465
2554, -102542091.5, 22.474
2555, -102542031, 22.482
2556, -102541970.6, 22.49
2557, -102541910.2, 22.498
2558, -102541849.9, 22.506
2559, -102541789.6, 22.514
2560, -102541729.4, 22.522
2561, -102541669.2, 22.53
2562, -102541609.1, 22.539
2563, -102541549, 22.547
2564, -102541489, 22.555
2565, -102541429, 22.563
2566, -102541369, 22.571
2567, -102541309.1, 22.579
2568, -102541249.2, 22.587
2569, -102541189.4, 22.595
2570, -102541129.6, 22.604
2571, -102541070, 22.612
2572, -102541010.3, 22.62
2573, -102540950.8, 22.628
2574, -102540891.2, 22.636
2575, -102540831.7, 22.644
2576, -102540772.2, 22.652
2577, -102540712.7, 22.661
2578, -102540653.3, 22.669
2579, -102540593.9, 22.677
2580, -102540534.5, 22.685
2581, -102540475.2, 22.693
2582, -102540415.9, 22.701
2583, -102540356.6, 22.709
2584, -102540297.4, 22.717
2585, -102540238.1, 22.731
2586, -102540178.9, 22.74
2587, -102540119.7, 22.754
2588, -102540060.6, 22.762
2589, -102540001.4, 22.77
2590, -102539942.3, 22.778
2591, -102539883.2, 22.791
2592, -102539824.2, 22.799
2593, -102539765.2, 22.809
2594, -102539706.2, 22.817
2595, -102539647.3, 22.829
2596, -102539588.4, 22.837
2597, -102539529.6, 22.848
2598, -102539470.8, 22.856
2599, -102539412.1, 22.873
2600, -102539353.4, 22.881
2601, -102539294.8, 22.892
2602, -102539236.2, 22.9
2603, -102539177.7, 22.912
2604, -102539119.2, 22.92
2605, -102539060.8, 22.928
2606, -102539002.4, 22.936
2607, -102538944, 22.945
2608, -102538885.7, 22.953
2609, -102538827.5, 22.961
2610, -102538769.3, 22.969
2611, -102538711.1, 22.977
2612, -102538653, 22.985
2613, -102538594.9, 22.993
2614, -102538536.8, 23.002
2615, -102538478.8, 23.01
2616, -102538420.8, 23.018
2617, -102538362.8, 23.026
2618, -102538304.9, 23.04
2619, -102538247, 23.048
2620, -102538189.1, 23.057
2621, -102538131.3, 23.065
2622, -102538073.5, 23.073
2623, -102538015.8, 23.081
2624, -102537958, 23.089
2625, -102537900.4, 23.097
2626, -102537842.8, 23.105
2627, -102537785.2, 23.114
2628, -102537727.7, 23.122
2629, -102537670.2, 23.13
2630, -102537612.7, 23.138
2631, -102537555.3, 23.146
2632, -102537498, 23.154
2633, -102537440.7, 23.162
2634, -102537383.4, 23.171
2635, -102537326.2, 23.181
2636, -102537269, 23.189
2637, -102537211.8, 23.197
2638, -102537154.7, 23.205
2639, -102537097.6, 23.213
2640, -102537040.5, 23.222
2641, -102536983.4, 23.23
2642, -102536926.3, 23.238
2643, -102536869.3, 23.246
2644, -102536812.3, 23.254
2645, -102536755.4, 23.262
2646, -102536698.4, 23.27
2647, -102536641.5, 23.279
2648, -102536584.7, 23.287
2649, -102536527.8, 23.295
2650, -102536471.1, 23.303
2651, -102536414.4, 23.311
2652, -102536357.7, 23.319
2653, -102536301, 23.333
2654, -102536244.4, 23.341
2655, -102536187.8, 23.357
2656, -102536131.3, 23.365
2657, -102536074.8, 23.379
2658, -102536018.3, 23.392
2659, -102535961.9, 23.4
2660, -102535905.5, 23.411
2661, -102535849.2, 23.42
2662, -102535792.9, 23.431
2663, -102535736.5, 23.439
2664, -102535680.3, 23.45
2665, -102535624, 23.458
2666, -102535567.8, 23.47
2667, -102535511.6, 23.478
2668, -102535455.5, 23.486
2669, -102535399.4, 23.494
2670, -102535343.3, 23.503
2671, -102535287.3, 23.514
2672, -102535231.3, 23.522
2673, -102535175.4, 23.539
2674, -102535119.5, 23.551
2675, -102535063.5, 23.559
2676, -102535007.6, 23.567
2677, -102534951.8, 23.575
2678, -102534895.9, 23.583
2679, -102534840, 23.592
2680, -102534784.2, 23.6
2681, -102534728.4, 23.608
2682, -102534672.7, 23.616
2683, -102534616.9, 23.624
2684, -102534561.2, 23.632
2685, -102534505.5, 23.64
2686, -102534449.9, 23.649
2687, -102534394.2, 23.657
2688, -102534338.6, 23.665
2689, -102534283, 23.673
2690, -102534227.4, 23.681
2691, -102534171.9, 23.689
2692, -102534116.3, 23.697
2693, -102534060.8, 23.722
2694, -102534005.3, 23.73
2695, -102533949.8, 23.739
2696, -102533894.3, 23.747
2697, -102533838.9, 23.755
2698, -102533783.4, 23.763
2699, -102533728, 23.771
2700, -102533672.6, 23.779
2701, -102533617.3, 23.788
2702, -102533562, 23.796
2703, -102533506.7, 23.804
2704, -102533451.4, 23.812
2705, -102533396.2, 23.82
2706, -102533340.9, 23.828
2707, -102533285.7, 23.836
2708, -102533230.5, 23.844
2709, -102533175.3, 23.853
2710, -102533120.1, 23.861
2711, -102533065, 23.869
2712, -102533009.8, 23.877
2713, -102532954.7, 23.885
2714, -102532899.7, 23.893
2715, -102532844.6, 23.901
2716, -102532789.6, 23.91
2717, -102532734.6, 23.918
2718, -102532679.7, 23.926
2719, -102532624.7, 23.934
2720, -102532569.8, 23.946
2721, -102532514.8, 23.954
2722, -102532459.9, 23.969
2723, -102532405, 23.984
2724, -102532350.1, 23.993
2725, -102532295.3, 24.005
2726, -102532240.5, 24.013
2727, -102532185.7, 24.024
2728, -102532130.9, 24.032
2729, -102532076.2, 24.049
2730, -102532021.5, 24.059
2731, -102531966.8, 24.068
2732, -102531912.2, 24.079
2733, -102531857.6, 24.088
2734, -102531803.1, 24.099
2735, -102531748.6, 24.107
2736, -102531694.1, 24.119
2737, -102531639.7, 24.127
2738, -102531585.3, 24.135
2739, -102531531, 24.143
2740, -102531476.7, 24.151
2741, -102531422.4, 24.159
2742, -102531368.1, 24.168
2743, -102531313.8, 24.176
2744, -102531259.6, 24.184
2745, -102531205.4, 24.192
2746, -102531151.2, 24.2
2747, -102531097, 24.208
2748, -102531042.8, 24.23
2749, -102530988.7, 24.238
2750, -102530934.6, 24.246
2751, -102530880.6, 24.254
2752, -102530826.6, 24.263
2753, -102530772.6, 24.271
2754, -102530718.7, 24.279
2755, -102530664.8, 24.287
2756, -102530611, 24.295
2757, -102530557.2, 24.303
2758, -102530503.4, 24.311
2759, -102530449.6, 24.32
2760, -102530395.8, 24.328
2761, -102530342.1, 24.336
2762, -102530288.4, 24.344
2763, -102530234.7, 24.352
2764, -102530181, 24.36
2765, -102530127.4, 24.368
2766, -102530073.7, 24.377
2767, -102530020.1, 24.385
2768, -102529966.5, 24.393
2769, -102529913, 24.401
2770, -102529859.4, 24.409
2771, -102529805.9, 24.417
2772, -102529752.3, 24.425
2773, -102529698.8, 24.434
2774, -102529645.4, 24.442
2775, -102529591.9, 24.45
2776, -102529538.5, 24.458
2777, -102529485.1, 24.466
2778, -102529431.7, 24.474
2779, -102529378.4, 24.482
2780, -102529325.1, 24.49
2781, -102529271.8, 24.498
2782, -102529218.6, 24.507
2783, -102529165.4, 24.515
2784, -102529112.2, 24.529
2785, -102529059, 24.537
2786, -102529005.8, 24.552
2787, -102528952.7, 24.56
2788, -102528899.6, 24.574
2789, -102528846.5, 24.582
2790, -102528793.5, 24.593
2791, -102528740.5, 24.601
2792, -102528687.5, 24.612
2793, -102528634.5, 24.62
2794, -102528581.6, 24.629
2795, -102528528.7, 24.637
2796, -102528475.9, 24.647
2797, -102528423.2, 24.655
2798, -102528370.4, 24.667
2799, -102528317.7, 24.675
2800, -102528265, 24.683
2801, -102528212.4, 24.691
2802, -102528159.7, 24.699
2803, -102528107.1, 24.711
2804, -102528054.5, 24.734
2805, -102528001.9, 24.743
2806, -102527949.4, 24.752
2807, -102527896.8, 24.76
2808, -102527844.3, 24.768
2809, -102527791.8, 24.776
2810, -102527739.3, 24.784
2811, -102527686.8, 24.793
2812, -102527634.4, 24.801
2813, -102527581.9, 24.809
2814, -102527529.5, 24.817
2815, -102527477.1, 24.825
2816, -102527424.7, 24.833
2817, -102527372.4, 24.841
2818, -102527320.1, 24.849
2819, -102527267.7, 24.858
2820, -102527215.5, 24.866
2821, -102527163.2, 24.874
2822, -102527111, 24.882
2823, -102527058.9, 24.896
2824, -102527006.7, 24.905
2825, -102526954.6, 24.913
2826, -102526902.5, 24.921
2827, -102526850.5, 24.929
2828, -102526798.5, 24.937
2829, -102526746.5, 24.945
2830, -102526694.5, 24.954
2831, -102526642.5, 24.962
2832, -102526590.6, 24.97
2833, -102526538.8, 24.978
2834, -102526486.9, 24.986
2835, -102526435.1, 24.994
2836, -102526383.3, 25.002
2837, -102526331.6, 25.01
2838, -102526279.8, 25.019
2839, -102526228.1, 25.027
2840, -102526176.4, 25.035
2841, -102526124.8, 25.043
2842, -102526073.1, 25.051
2843, -102526021.5, 25.059
2844, -102525969.9, 25.067
2845, -102525918.3, 25.076
2846, -102525866.7, 25.084
2847, -102525815.2, 25.092
2848, -102525763.7, 25.1
2849, -102525712.2, 25.108
2850, -102525660.7, 25.116
2851, -102525609.3, 25.124
2852, -102525557.9, 25.137
2853, -102525506.5, 25.145
2854, -102525455.2, 25.158
2855, -102525403.8, 25.167
2856, -102525352.5, 25.18
2857, -102525301.3, 25.189
2858, -102525250.1, 25.197
2859, -102525198.9, 25.205
2860, -102525147.8, 25.216
2861, -102525096.7, 25.224
2862, -102525045.7, 25.235
2863, -102524994.8, 25.243
2864, -102524943.9, 25.254
2865, -102524893, 25.262
2866, -102524842.1, 25.273
2867, -102524791.3, 25.282
2868, -102524740.5, 25.29
2869, -102524689.7, 25.298
2870, -102524638.9, 25.306
2871, -102524588.2, 25.318
2872, -102524537.4, 25.326
2873, -102524486.7, 25.334
2874, -102524436, 25.342
2875, -102524385.3, 25.354
2876, -102524334.7, 25.362
2877, -102524284, 25.37
2878, -102524233.4, 25.378
2879, -102524182.8, 25.386
2880, -102524132.1, 25.399
2881, -102524081.5, 25.408
2882, -102524031, 25.416
2883, -102523980.4, 25.424
2884, -102523929.9, 25.432
2885, -102523879.3, 25.44
2886, -102523828.8, 25.448
2887, -102523778.3, 25.456
2888, -102523727.8, 25.465
2889, -102523677.3, 25.473
2890, -102523626.9, 25.481
2891, -102523576.4, 25.489
2892, -102523526, 25.497
2893, -102523475.6, 25.505
2894, -102523425.2, 25.513
2895, -102523374.9, 25.522
2896, -102523324.5, 25.53
2897, -102523274.2, 25.538
2898, -102523223.9, 25.546
2899, -102523173.6, 25.554
2900, -102523123.4, 25.562
2901, -102523073.2, 25.57
2902, -102523022.9, 25.578
2903, -102522972.8, 25.587
2904, -102522922.6, 25.595
2905, -102522872.5, 25.603
2906, -102522822.4, 25.611
2907, -102522772.3, 25.619
2908, -102522722.3, 25.627
2909, -102522672.4, 25.635
2910, -102522622.5, 25.643
2911, -102522572.6, 25.652
2912, -102522522.7, 25.66
2913, -102522472.8, 25.668
2914, -102522423, 25.676
2915, -102522373.3, 25.684
2916, -102522323.6, 25.692
2917, -102522273.9, 25.7
2918, -102522224.2, 25.709
2919, -102522174.6, 25.717
2920, -102522125, 25.725
2921, -102522075.4, 25.739
2922, -102522025.8, 25.747
2923, -102521976.3, 25.76
2924, -102521926.8, 25.768
2925, -102521877.4, 25.782
2926, -102521828, 25.791
2927, -102521778.7, 25.799
2928, -102521729.4, 25.807
2929, -102521680.1, 25.818
2930, -102521630.8, 25.826
2931, -102521581.5, 25.836
2932, -102521532.3, 25.844
2933, -102521483.1, 25.856
2934, -102521433.9, 25.864
2935, -102521384.7, 25.875
2936, -102521335.6, 25.883
2937, -102521286.5, 25.892
2938, -102521237.4, 25.906
2939, -102521188.4, 25.916
2940, -102521139.5, 25.924
2941, -102521090.5, 25.935
2942, -102521041.6, 25.944
2943, -102520992.6, 25.952
2944, -102520943.7, 25.96
2945, -102520894.9, 25.968
2946, -102520846.1, 25.976
2947, -102520797.3, 25.984
2948, -102520748.5, 25.992
2949, -102520699.8, 26.001
2950, -102520651.2, 26.009
2951, -102520602.6, 26.017
2952, -102520554.1, 26.025
2953, -102520505.6, 26.033
2954, -102520457.1, 26.041
2955, -102520408.7, 26.049
2956, -102520360.4, 26.057
2957, -102520312.1, 26.069
2958, -102520263.8, 26.077
2959, -102520215.5, 26.085
2960, -102520167.3, 26.093
2961, -102520119.1, 26.101
2962, -102520070.9, 26.11
2963, -102520022.7, 26.118
2964, -102519974.6, 26.126
2965, -102519926.5, 26.134
2966, -102519878.4, 26.142
2967, -102519830.3, 26.15
2968, -102519782.2, 26.158
2969, -102519734.2, 26.167
2970, -102519686.2, 26.175
2971, -102519638.2, 26.183
2972, -102519590.3, 26.191
2973, -102519542.3, 26.2
2974, -102519494.4, 26.208
2975, -102519446.6, 26.217
2976, -102519398.7, 26.225
2977, -102519350.9, 26.233
2978, -102519303.1, 26.241
2979, -102519255.3, 26.249
2980, -102519207.6, 26.257
2981, -102519159.9, 26.267
2982, -102519112.2, 26.277
2983, -102519064.6, 26.286
2984, -102519017, 26.295
2985, -102518969.4, 26.303
2986, -102518921.9, 26.311
2987, -102518874.4, 26.319
2988, -102518827, 26.327
2989, -102518779.6, 26.34
2990, -102518732.3, 26.349
2991, -102518685, 26.362
2992, -102518637.8, 26.371
2993, -102518590.6, 26.379
2994, -102518543.5, 26.387
2995, -102518496.4, 26.4
2996, -102518449.4, 26.408
2997, -102518402.4, 26.419
2998, -102518355.4, 26.427
2999, -102518308.4, 26.438
3000, -102518261.5, 26.446
3001, -102518214.7, 26.457
3002, -102518167.9, 26.465
3003, -102518121.1, 26.473
3004, -102518074.3, 26.483
3005, -102518027.5, 26.492
3006, -102517980.8, 26.502
3007, -102517934.1, 26.51
3008, -102517887.4, 26.521
3009, -102517840.8, 26.53
3010, -102517794.2, 26.538
3011, -102517747.6, 26.546
3012, -102517701, 26.558
3013, -102517654.5, 26.572
3014, -102517607.9, 26.58
3015, -102517561.4, 26.588
3016, -102517514.9, 26.597
3017, -102517468.4, 26.605
3018, -102517422, 26.613
3019, -102517375.5, 26.621
3020, -102517329.1, 26.629
3021, -102517282.6, 26.637
3022, -102517236.2, 26.645
3023, -102517189.8, 26.653
3024, -102517143.4, 26.662
3025, -102517097.1, 26.67
3026, -102517050.8, 26.678
3027, -102517004.5, 26.686
3028, -102516958.3, 26.694
3029, -102516912, 26.702
3030, -102516865.8, 26.71
3031, -102516819.7, 26.718
3032, -102516773.5, 26.727
3033, -102516727.3, 26.735
3034, -102516681.2, 26.743
3035, -102516635.1, 26.751
3036, -102516589, 26.759
3037, -102516543, 26.767
3038, -102516497, 26.775
3039, -102516451.1, 26.783
3040, -102516405.2, 26.792
3041, -102516359.4, 26.8
3042, -102516313.5, 26.808
3043, -102516267.7, 26.816
3044, -102516222, 26.824
3045, -102516176.3, 26.832
3046, -102516130.6, 26.84
3047, -102516084.9, 26.848
3048, -102516039.3, 26.857
3049, -102515993.7, 26.865
3050, -102515948.1, 26.873
3051, -102515902.5, 26.881
3052, -102515856.9, 26.889
3053, -102515811.4, 26.897
3054, -102515765.8, 26.906
3055, -102515720.3, 26.914
3056, -102515674.8, 26.922
3057, -102515629.4, 26.93
3058, -102515584, 26.944
3059, -102515538.6, 26.952
3060, -102515493.2, 26.966
3061, -102515447.9, 26.974
3062, -102515402.7, 26.982
3063, -102515357.4, 26.99
3064, -102515312.2, 27.003
3065, -102515267, 27.011
3066, -102515221.9, 27.022
3067, -102515176.8, 27.03
3068, -102515131.8, 27.041
3069, -102515086.9, 27.049
3070, -102515041.9, 27.06
3071, -102514997, 27.075
3072, -102514952.1, 27.085
3073, -102514907.2, 27.094
3074, -102514862.3, 27.105
3075, -102514817.5, 27.113
3076, -102514772.6, 27.124
3077, -102514727.8, 27.133
3078, -102514683, 27.141
3079, -102514638.2, 27.149
3080, -102514593.4, 27.157
3081, -102514548.6, 27.165
3082, -102514503.8, 27.173
3083, -102514459.1, 27.181
3084, -102514414.4, 27.19
3085, -102514369.7, 27.198
3086, -102514325.1, 27.206
3087, -102514280.4, 27.214
3088, -102514235.8, 27.222
3089, -102514191.1, 27.23
3090, -102514146.5, 27.243
3091, -102514101.9, 27.253
3092, -102514057.3, 27.261
3093, -102514012.8, 27.27
3094, -102513968.2, 27.278
3095, -102513923.6, 27.286
3096, -102513879.1, 27.294
3097, -102513834.5, 27.302
3098, -102513790, 27.31
3099, -102513745.5, 27.318
3100, -102513701, 27.326
3101, -102513656.5, 27.335
3102, -102513612.1, 27.343
3103, -102513567.7, 27.351
3104, -102513523.4, 27.359
3105, -102513479.1, 27.367
3106, -102513434.8, 27.375
3107, -102513390.6, 27.384
3108, -102513346.4, 27.392
3109, -102513302.2, 27.4
3110, -102513258, 27.408
3111, -102513213.9, 27.416
3112, -102513169.8, 27.424
3113, -102513125.7, 27.432
3114, -102513081.6, 27.441
3115, -102513037.6, 27.449
3116, -102512993.6, 27.457
3117, -102512949.6, 27.465
3118, -102512905.6, 27.473
3119, -102512861.7, 27.481
3120, -102512817.8, 27.489
3121, -102512773.8, 27.498
3122, -102512730, 27.506
3123, -102512686.1, 27.514
3124, -102512642.3, 27.522
3125, -102512598.4, 27.53
3126, -102512554.6, 27.538
3127, -102512510.8, 27.551
3128, -102512467, 27.559
3129, -102512423.3, 27.573
3130, -102512379.5, 27.581
3131, -102512335.8, 27.589
3132, -102512292.1, 27.597
3133, -102512248.4, 27.61
3134, -102512204.8, 27.618
3135, -102512161.1, 27.629
3136, -102512117.5, 27.637
3137, -102512073.9, 27.648
3138, -102512030.4, 27.656
3139, -102511986.9, 27.668
3140, -102511943.5, 27.676
3141, -102511900.1, 27.687
3142, -102511856.8, 27.695
3143, -102511813.5, 27.705
3144, -102511770.3, 27.713
3145, -102511727.2, 27.724
3146, -102511684.1, 27.733
3147, -102511641, 27.751
3148, -102511597.9, 27.759
3149, -102511554.9, 27.767
3150, -102511511.8, 27.775
3151, -102511468.8, 27.783
3152, -102511425.7, 27.792
3153, -102511382.7, 27.8
3154, -102511339.7, 27.808
3155, -102511296.7, 27.816
3156, -102511253.8, 27.824
3157, -102511210.8, 27.832
3158, -102511167.9, 27.84
3159, -102511125, 27.848
3160, -102511082.2, 27.857
3161, -102511039.4, 27.865
3162, -102510996.6, 27.873
3163, -102510953.9, 27.881
3164, -102510911.1, 27.889
3165, -102510868.4, 27.897
3166, -102510825.7, 27.905
3167, -102510783.1, 27.919
3168, -102510740.4, 27.927
3169, -102510697.9, 27.935
3170, -102510655.3, 27.943
3171, -102510612.8, 27.952
3172, -102510570.4, 27.96
3173, -102510527.9, 27.968
3174, -102510485.4, 27.976
3175, -102510443, 27.984
3176, -102510400.6, 27.992
3177, -102510358.2, 28
3178, -102510315.8, 28.008
3179, -102510273.5, 28.017
3180, -102510231.1, 28.025
3181, -102510188.8, 28.033
3182, -102510146.6, 28.041
3183, -102510104.3, 28.049
3184, -102510062, 28.057
3185, -102510019.8, 28.066
3186, -102509977.6, 28.074
3187, -102509935.4, 28.082
3188, -102509893.2, 28.09
3189, -102509851.1, 28.098
3190, -102509808.9, 28.106
3191, -102509766.8, 28.114
3192, -102509724.7, 28.123
3193, -102509682.6, 28.131
3194, -102509640.5, 28.139
3195, -102509598.4, 28.152
3196, -102509556.3, 28.16
3197, -102509514.3, 28.173
3198, -102509472.3, 28.181
3199, -102509430.3, 28.195
3200, -102509388.3, 28.204
3201, -102509346.4, 28.215
3202, -102509304.4, 28.223
3203, -102509262.5, 28.234
3204, -102509220.6, 28.242
3205, -102509178.7, 28.257
3206, -102509136.9, 28.268
3207, -102509095, 28.276
3208, -102509053.2, 28.284
3209, -102509011.5, 28.294
3210, -102508969.7, 28.303
3211, -102508928, 28.313
3212, -102508886.3, 28.321
3213, -102508844.7, 28.332
3214, -102508803, 28.341
3215, -102508761.4, 28.349
3216, -102508719.7, 28.357
3217, -102508678.1, 28.368
3218, -102508636.5, 28.377
3219, -102508594.9, 28.385
3220, -102508553.4, 28.393
3221, -102508511.8, 28.401
3222, -102508470.3, 28.409
3223, -102508428.8, 28.423
3224, -102508387.3, 28.432
3225, -102508345.8, 28.44
3226, -102508304.3, 28.448
3227, -102508262.9, 28.456
3228, -102508221.5, 28.464
3229, -102508180.1, 28.472
3230, -102508138.7, 28.481
3231, -102508097.3, 28.489
3232, -102508055.9, 28.497
3233, -102508014.6, 28.505
3234, -102507973.3, 28.513
3235, -102507932, 28.521
3236, -102507890.7, 28.529
3237, -102507849.4, 28.537
3238, -102507808.2, 28.546
3239, -102507767, 28.554
3240, -102507725.8, 28.562
3241, -102507684.6, 28.57
3242, -102507643.5, 28.578
3243, -102507602.3, 28.586
3244, -102507561.2, 28.594
3245, -102507520.1, 28.602
3246, -102507479.1, 28.611
3247, -102507438, 28.619
3248, -102507397, 28.627
3249, -102507356.1, 28.635
3250, -102507315.2, 28.643
3251, -102507274.3, 28.651
3252, -102507233.4, 28.659
3253, -102507192.5, 28.668
3254, -102507151.7, 28.676
3255, -102507110.9, 28.684
3256, -102507070.1, 28.692
3257, -102507029.3, 28.7
3258, -102506988.6, 28.708
3259, -102506947.9, 28.717
3260, -102506907.2, 28.725
3261, -102506866.5, 28.739
3262, -102506825.9, 28.747
3263, -102506785.3, 28.761
3264, -102506744.7, 28.769
3265, -102506704.2, 28.781
3266, -102506663.7, 28.789
3267, -102506623.2, 28.797
3268, -102506582.7, 28.805
3269, -102506542.2, 28.815
3270, -102506501.8, 28.824
3271, -102506461.4, 28.834
3272, -102506420.9, 28.842
3273, -102506380.5, 28.853
3274, -102506340.2, 28.861
3275, -102506299.8, 28.872
3276, -102506259.5, 28.881
3277, -102506219.1, 28.889
3278, -102506178.8, 28.899
3279, -102506138.5, 28.907
3280, -102506098.3, 28.923
3281, -102506058.1, 28.934
3282, -102506017.9, 28.942
3283, -102505977.7, 28.953
3284, -102505937.5, 28.962
3285, -102505897.4, 28.973
3286, -102505857.2, 28.981
3287, -102505817.1, 28.989
3288, -102505777, 28.998
3289, -102505736.9, 29.006
3290, -102505696.8, 29.014
3291, -102505656.8, 29.022
3292, -102505616.7, 29.03
3293, -102505576.7, 29.038
3294, -102505536.7, 29.046
3295, -102505496.7, 29.054
3296, -102505456.7, 29.062
3297, -102505416.8, 29.071
3298, -102505376.8, 29.079
3299, -102505336.9, 29.1
3300, -102505297, 29.108
3301, -102505257.2, 29.116
3302, -102505217.3, 29.124
3303, -102505177.5, 29.133
3304, -102505137.6, 29.141
3305, -102505097.8, 29.149
3306, -102505058, 29.157
3307, -102505018.2, 29.165
3308, -102504978.5, 29.173
3309, -102504938.7, 29.181
3310, -102504899, 29.19
3311, -102504859.3, 29.198
3312, -102504819.6, 29.206
3313, -102504780, 29.214
3314, -102504740.3, 29.222
3315, -102504700.7, 29.23
3316, -102504661, 29.238
3317, -102504621.4, 29.246
3318, -102504581.8, 29.255
3319, -102504542.2, 29.282
3320, -102504502.6, 29.29
3321, -102504463, 29.298
3322, -102504423.5, 29.306
3323, -102504384, 29.314
3324, -102504344.5, 29.322
3325, -102504305, 29.33
3326, -102504265.6, 29.345
3327, -102504226.2, 29.353
3328, -102504186.8, 29.367
3329, -102504147.4, 29.375
3330, -102504108, 29.39
3331, -102504068.6, 29.399
3332, -102504029.3, 29.407
3333, -102503989.9, 29.415
3334, -102503950.6, 29.425
3335, -102503911.3, 29.433
3336, -102503872, 29.443
3337, -102503832.7, 29.451
3338, -102503793.4, 29.462
3339, -102503754.2, 29.47
3340, -102503715, 29.478
3341, -102503675.8, 29.487
3342, -102503636.6, 29.495
3343, -102503597.4, 29.505
3344, -102503558.3, 29.513
3345, -102503519.2, 29.524
3346, -102503480.1, 29.532
3347, -102503441.1, 29.544
3348, -102503402.1, 29.552
3349, -102503363.1, 29.563
3350, -102503324.2, 29.571
3351, -102503285.2, 29.579
3352, -102503246.3, 29.588
3353, -102503207.4, 29.607
3354, -102503168.6, 29.616
3355, -102503129.7, 29.624
3356, -102503090.9, 29.633
3357, -102503052.1, 29.641
3358, -102503013.4, 29.649
3359, -102502974.6, 29.657
3360, -102502935.9, 29.665
3361, -102502897.2, 29.673
3362, -102502858.5, 29.681
3363, -102502819.8, 29.69
3364, -102502781.2, 29.698
3365, -102502742.6, 29.706
3366, -102502704, 29.714
3367, -102502665.5, 29.722
3368, -102502626.9, 29.73
3369, -102502588.4, 29.738
3370, -102502549.9, 29.747
3371, -102502511.4, 29.755
3372, -102502473, 29.763
3373, -102502434.6, 29.771
3374, -102502396.2, 29.779
3375, -102502357.8, 29.787
3376, -102502319.4, 29.795
3377, -102502281, 29.803
3378, -102502242.7, 29.812
3379, -102502204.4, 29.82
3380, -102502166.1, 29.828
3381, -102502127.9, 29.836
3382, -102502089.6, 29.844
3383, -102502051.4, 29.852
3384, -102502013.1, 29.86
3385, -102501974.9, 29.868
3386, -102501936.7, 29.877
3387, -102501898.5, 29.885
3388, -102501860.3, 29.893
3389, -102501822.2, 29.901
3390, -102501784.1, 29.909
3391, -102501746, 29.917
3392, -102501707.9, 29.926
3393, -102501669.8, 29.934
3394, -102501631.8, 29.942
3395, -102501593.7, 29.955
3396, -102501555.8, 29.963
3397, -102501517.8, 29.977
3398, -102501479.8, 29.985
3399, -102501441.9, 29.997
3400, -102501404, 30.005
3401, -102501366.1, 30.015
3402, -102501328.2, 30.023
3403, -102501290.4, 30.034
3404, -102501252.5, 30.042
3405, -102501214.7, 30.052
3406, -102501177, 30.06
3407, -102501139.2, 30.072
3408, -102501101.5, 30.08
3409, -102501063.8, 30.088
3410, -102501026.1, 30.096
3411, -102500988.4, 30.104
3412, -102500950.8, 30.121
3413, -102500913.2, 30.129
3414, -102500875.6, 30.138
3415, -102500838.1, 30.146
3416, -102500800.6, 30.157
3417, -102500763.1, 30.165
3418, -102500725.7, 30.174
3419, -102500688.3, 30.182
3420, -102500650.9, 30.19
3421, -102500613.5, 30.198
3422, -102500576.2, 30.206
3423, -102500538.8, 30.214
3424, -102500501.5, 30.222
3425, -102500464.1, 30.231
3426, -102500426.8, 30.239
3427, -102500389.5, 30.247
3428, -102500352.2, 30.255
3429, -102500314.9, 30.263
3430, -102500277.6, 30.271
3431, -102500240.3, 30.285
3432, -102500203, 30.293
3433, -102500165.8, 30.301
3434, -102500128.5, 30.309
3435, -102500091.3, 30.317
3436, -102500054, 30.326
3437, -102500016.8, 30.334
3438, -102499979.6, 30.342
3439, -102499942.4, 30.35
3440, -102499905.2, 30.358
3441, -102499868, 30.366
3442, -102499830.9, 30.374
3443, -102499793.7, 30.382
3444, -102499756.6, 30.391
3445, -102499719.4, 30.399
3446, -102499682.3, 30.407
3447, -102499645.2, 30.415
3448, -102499608.1, 30.423
3449, -102499571, 30.431
3450, -102499533.9, 30.44
3451, -102499496.9, 30.448
3452, -102499459.8, 30.456
3453, -102499422.8, 30.464
3454, -102499385.7, 30.472
3455, -102499348.8, 30.48
3456, -102499311.8, 30.488
3457, -102499274.9, 30.497
3458, -102499238, 30.505
3459, -102499201.2, 30.513
3460, -102499164.4, 30.521
3461, -102499127.6, 30.529
3462, -102499090.9, 30.543
3463, -102499054.2, 30.551
3464, -102499017.5, 30.565
3465, -102498980.9, 30.573
3466, -102498944.3, 30.588
3467, -102498907.6, 30.597
3468, -102498871.1, 30.605
3469, -102498834.5, 30.613
3470, -102498797.9, 30.628
3471, -102498761.4, 30.636
3472, -102498725, 30.647
3473, -102498688.6, 30.655
3474, -102498652.2, 30.665
3475, -102498615.9, 30.673
3476, -102498579.6, 30.685
3477, -102498543.4, 30.693
3478, -102498507.2, 30.701
3479, -102498471, 30.709
3480, -102498434.8, 30.718
3481, -102498398.7, 30.728
3482, -102498362.5, 30.736
3483, -102498326.3, 30.746
3484, -102498290.2, 30.755
3485, -102498254.1, 30.763
3486, -102498218, 30.771
3487, -102498181.9, 30.779
3488, -102498145.8, 30.794
3489, -102498109.7, 30.802
3490, -102498073.7, 30.81
3491, -102498037.6, 30.818
3492, -102498001.6, 30.826
3493, -102497965.6, 30.834
3494, -102497929.6, 30.843
3495, -102497893.6, 30.851
3496, -102497857.6, 30.859
3497, -102497821.7, 30.867
3498, -102497785.7, 30.875
3499, -102497749.8, 30.883
3500, -102497713.9, 30.891
3501, -102497678, 30.9
3502, -102497642.1, 30.908
3503, -102497606.3, 30.916
3504, -102497570.4, 30.924
3505, -102497534.6, 30.932
3506, -102497498.7, 30.94
3507, -102497462.9, 30.948
3508, -102497427.1, 30.957
3509, -102497391.3, 30.965
3510, -102497355.6, 30.973
3511, -102497319.8, 30.981
3512, -102497284, 30.989
3513, -102497248.2, 30.997
3514, -102497212.5, 31.005
3515, -102497176.8, 31.013
3516, -102497141, 31.022
3517, -102497105.3, 31.03
3518, -102497069.6, 31.038
3519, -102497033.9, 31.046
3520, -102496998.2, 31.054
3521, -102496962.5, 31.062
3522, -102496926.8, 31.07
3523, -102496891.2, 31.078
3524, -102496855.5, 31.087
3525, -102496819.8, 31.095
3526, -102496784.2, 31.103
3527, -102496748.6, 31.111
3528, -102496712.9, 31.119
3529, -102496677.3, 31.127
3530, -102496641.7, 31.135
3531, -102496606.1, 31.143
3532, -102496570.6, 31.157
3533, -102496535, 31.165
3534, -102496499.5, 31.179
3535, -102496463.9, 31.187
3536, -102496428.4, 31.195
3537, -102496392.9, 31.203
3538, -102496357.3, 31.216
3539, -102496321.8, 31.224
3540, -102496286.4, 31.233
3541, -102496250.9, 31.242
3542, -102496215.5, 31.251
3543, -102496180.1, 31.259
3544, -102496144.6, 31.27
3545, -102496109.3, 31.278
3546, -102496073.9, 31.287
3547, -102496038.6, 31.299
3548, -102496003.3, 31.307
3549, -102495968, 31.315
3550, -102495932.7, 31.323
3551, -102495897.4, 31.334
3552, -102495862.2, 31.342
3553, -102495827, 31.353
3554, -102495791.8, 31.361
3555, -102495756.6, 31.372
3556, -102495721.4, 31.381
3557, -102495686.3, 31.389
3558, -102495651.1, 31.397
3559, -102495616, 31.405
3560, -102495580.9, 31.413
3561, -102495545.8, 31.421
3562, -102495510.8, 31.429
3563, -102495475.7, 31.437
3564, -102495440.7, 31.446
3565, -102495405.7, 31.454
3566, -102495370.7, 31.462
3567, -102495335.8, 31.473
3568, -102495300.8, 31.481
3569, -102495265.9, 31.489
3570, -102495231, 31.498
3571, -102495196.2, 31.506
3572, -102495161.3, 31.515
3573, -102495126.4, 31.523
3574, -102495091.6, 31.531
3575, -102495056.8, 31.539
3576, -102495022, 31.547
3577, -102494987.3, 31.556
3578, -102494952.7, 31.564
3579, -102494918, 31.575
3580, -102494883.4, 31.584
3581, -102494848.8, 31.593
3582, -102494814.2, 31.601
3583, -102494779.6, 31.609
3584, -102494745, 31.617
3585, -102494710.4, 31.625
3586, -102494675.9, 31.633
3587, -102494641.4, 31.642
3588, -102494606.9, 31.65
3589, -102494572.4, 31.658
3590, -102494537.9, 31.666
3591, -102494503.5, 31.674
3592, -102494469.1, 31.682
3593, -102494434.7, 31.69
3594, -102494400.4, 31.699
3595, -102494366, 31.707
3596, -102494331.6, 31.715
3597, -102494297.3, 31.723
3598, -102494263, 31.731
3599, -102494228.7, 31.744
3600, -102494194.4, 31.752
3601, -102494160.1, 31.765
3602, -102494125.8, 31.773
3603, -102494091.5, 31.785
3604, -102494057.3, 31.793
3605, -102494023, 31.806
3606, -102493988.7, 31.814
3607, -102493954.5, 31.827
3608, -102493920.3, 31.835
3609, -102493886.1, 31.844
3610, -102493851.9, 31.852
3611, -102493817.7, 31.862
3612, -102493783.5, 31.87
3613, -102493749.3, 31.881
3614, -102493715.1, 31.889
3615, -102493681, 31.897
3616, -102493646.9, 31.906
3617, -102493612.7, 31.914
3618, -102493578.6, 31.925
3619, -102493544.5, 31.933
3620, -102493510.4, 31.945
3621, -102493476.3, 31.953
3622, -102493442.2, 31.964
3623, -102493408.1, 31.972
3624, -102493374.1, 31.995
3625, -102493340, 32.003
3626, -102493306, 32.011
3627, -102493272, 32.019
3628, -102493238.1, 32.028
3629, -102493204.1, 32.036
3630, -102493170.2, 32.044
3631, -102493136.3, 32.052
3632, -102493102.4, 32.06
3633, -102493068.5, 32.068
3634, -102493034.6, 32.076
3635, -102493000.7, 32.085
3636, -102492966.9, 32.093
3637, -102492933, 32.101
3638, -102492899.2, 32.109
3639, -102492865.4, 32.117
3640, -102492831.6, 32.125
3641, -102492797.8, 32.133
3642, -102492764, 32.142
3643, -102492730.2, 32.15
3644, -102492696.5, 32.158
3645, -102492662.8, 32.166
3646, -102492629.1, 32.174
3647, -102492595.4, 32.182
3648, -102492561.8, 32.19
3649, -102492528.3, 32.199
3650, -102492494.7, 32.207
3651, -102492461.2, 32.215
3652, -102492427.6, 32.223
3653, -102492394.1, 32.231
3654, -102492360.6, 32.239
3655, -102492327.1, 32.247
3656, -102492293.6, 32.255
3657, -102492260.2, 32.264
3658, -102492226.7, 32.272
3659, -102492193.3, 32.28
3660, -102492159.9, 32.288
3661, -102492126.5, 32.296
3662, -102492093.2, 32.304
3663, -102492060, 32.312
3664, -102492026.8, 32.32
3665, -102491993.6, 32.329
3666, -102491960.5, 32.341
3667, -102491927.3, 32.349
3668, -102491894.2, 32.357
3669, -102491861.1, 32.369
3670, -102491828.1, 32.385
3671, -102491795, 32.393
3672, -102491762, 32.401
3673, -102491729, 32.41
3674, -102491695.9, 32.422
3675, -102491662.9, 32.43
3676, -102491630, 32.44
3677, -102491597, 32.449
3678, -102491564, 32.457
3679, -102491531.1, 32.466
3680, -102491498.1, 32.474
3681, -102491465.2, 32.485
3682, -102491432.3, 32.511
3683, -102491399.4, 32.52
3684, -102491366.5, 32.529
3685, -102491333.7, 32.537
3686, -102491300.8, 32.548
3687, -102491268, 32.557
3688, -102491235.1, 32.565
3689, -102491202.4, 32.576
3690, -102491169.6, 32.584
3691, -102491136.8, 32.592
3692, -102491104.1, 32.601
3693, -102491071.3, 32.609
3694, -102491038.6, 32.617
3695, -102491005.9, 32.625
3696, -102490973.2, 32.633
3697, -102490940.5, 32.641
3698, -102490907.8, 32.649
3699, -102490875.1, 32.658
3700, -102490842.4, 32.666
3701, -102490809.8, 32.679
3702, -102490777.2, 32.688
3703, -102490744.6, 32.696
3704, -102490712, 32.704
3705, -102490679.4, 32.712
3706, -102490646.8, 32.72
3707, -102490614.2, 32.728
3708, -102490581.7, 32.737
3709, -102490549.1, 32.745
3710, -102490516.6, 32.753
3711, -102490484.1, 32.761
3712, -102490451.6, 32.769
3713, -102490419.1, 32.777
3714, -102490386.6, 32.785
3715, -102490354.2, 32.794
3716, -102490321.7, 32.802
3717, -102490289.3, 32.81
3718, -102490256.9, 32.818
3719, -102490224.6, 32.826
3720, -102490192.2, 32.834
3721, -102490159.8, 32.843
3722, -102490127.5, 32.851
3723, -102490095.2, 32.859
3724, -102490062.9, 32.867
3725, -102490030.6, 32.875
3726, -102489998.4, 32.883
3727, -102489966.3, 32.891
3728, -102489934.1, 32.9
3729, -102489902, 32.908
3730, -102489869.9, 32.916
3731, -102489837.9, 32.924
3732, -102489805.8, 32.932
3733, -102489773.8, 32.945
3734, -102489741.7, 32.954
3735, -102489709.7, 32.967
3736, -102489677.7, 32.976
3737, -102489645.7, 32.99
3738, -102489613.7, 32.999
3739, -102489581.7, 33.007
3740, -102489549.7, 33.015
3741, -102489517.8, 33.027
3742, -102489485.8, 33.035
3743, -102489453.9, 33.045
3744, -102489422, 33.053
3745, -102489390.1, 33.064
3746, -102489358.2, 33.072
3747, -102489326.4, 33.084
3748, -102489294.5, 33.092
3749, -102489262.6, 33.102
3750, -102489230.7, 33.11
3751, -102489198.9, 33.122
3752, -102489167, 33.13
3753, -102489135.2, 33.138
3754, -102489103.4, 33.146
3755, -102489071.5, 33.154
3756, -102489039.7, 33.166
3757, -102489007.9, 33.174
3758, -102488976.1, 33.188
3759, -102488944.3, 33.197
3760, -102488912.5, 33.205
3761, -102488880.7, 33.213
3762, -102488848.9, 33.221
3763, -102488817.2, 33.229
3764, -102488785.4, 33.237
3765, -102488753.7, 33.246
3766, -102488722, 33.254
3767, -102488690.2, 33.262
3768, -102488658.5, 33.27
3769, -102488626.8, 33.278
3770, -102488595.1, 33.286
3771, -102488563.5, 33.294
3772, -102488531.8, 33.302
3773, -102488500.1, 33.311
3774, -102488468.4, 33.319
3775, -102488436.8, 33.327
3776, -102488405.1, 33.335
3777, -102488373.5, 33.343
3778, -102488341.9, 33.351
3779, -102488310.3, 33.359
3780, -102488278.7, 33.368
3781, -102488247.1, 33.376
3782, -102488215.5, 33.384
3783, -102488183.9, 33.392
3784, -102488152.3, 33.4
3785, -102488120.8, 33.408
3786, -102488089.2, 33.416
3787, -102488057.7, 33.425
3788, -102488026.1, 33.433
3789, -102487994.6, 33.441
3790, -102487963.1, 33.449
3791, -102487931.6, 33.457
3792, -102487900.2, 33.465
3793, -102487868.7, 33.473
3794, -102487837.3, 33.481
3795, -102487805.8, 33.49
3796, -102487774.4, 33.498
3797, -102487743, 33.506
3798, -102487711.6, 33.514
3799, -102487680.2, 33.522
3800, -102487648.9, 33.53
3801, -102487617.5, 33.538
3802, -102487586.1, 33.546
3803, -102487554.7, 33.558
3804, -102487523.4, 33.566
3805, -102487492, 33.58
3806, -102487460.7, 33.588
3807, -102487429.4, 33.596
3808, -102487398, 33.605
3809, -102487366.7, 33.615
3810, -102487335.4, 33.623
3811, -102487304.1, 33.634
3812, -102487272.8, 33.642
3813, -102487241.5, 33.653
3814, -102487210.2, 33.661
3815, -102487179, 33.672
3816, -102487147.7, 33.68
3817, -102487116.5, 33.688
3818, -102487085.2, 33.706
3819, -102487054, 33.714
3820, -102487022.8, 33.723
3821, -102486991.6, 33.731
3822, -102486960.4, 33.739
3823, -102486929.2, 33.747
3824, -102486897.9, 33.758
3825, -102486866.7, 33.767
3826, -102486835.6, 33.775
3827, -102486804.4, 33.783
3828, -102486773.2, 33.791
3829, -102486742, 33.799
3830, -102486710.8, 33.807
3831, -102486679.7, 33.815
3832, -102486648.5, 33.824
3833, -102486617.4, 33.832
3834, -102486586.2, 33.84
3835, -102486555.1, 33.848
3836, -102486524, 33.856
3837, -102486492.9, 33.868
3838, -102486461.8, 33.877
3839, -102486430.7, 33.885
3840, -102486399.6, 33.893
3841, -102486368.5, 33.901
3842, -102486337.4, 33.909
3843, -102486306.4, 33.917
3844, -102486275.3, 33.926
3845, -102486244.2, 33.934
3846, -102486213.2, 33.942
3847, -102486182.2, 33.95
3848, -102486151.1, 33.958
3849, -102486120.1, 33.966
3850, -102486089.1, 33.974
3851, -102486058.1, 33.982
3852, -102486027.1, 33.991
3853, -102485996.1, 33.999
3854, -102485965.2, 34.007
3855, -102485934.2, 34.015
3856, -102485903.2, 34.023
3857, -102485872.3, 34.031
3858, -102485841.3, 34.039
3859, -102485810.4, 34.047
3860, -102485779.5, 34.056
3861, -102485748.6, 34.064
3862, -102485717.7, 34.072
3863, -102485686.8, 34.08
3864, -102485655.9, 34.088
3865, -102485625, 34.096
3866, -102485594.2, 34.104
3867, -102485563.3, 34.112
3868, -102485532.4, 34.121
3869, -102485501.6, 34.129
3870, -102485470.8, 34.137
3871, -102485440, 34.151
3872, -102485409.2, 34.159
3873, -102485378.4, 34.173
3874, -102485347.6, 34.181
3875, -102485316.9, 34.189
3876, -102485286.1, 34.197
3877, -102485255.4, 34.21
3878, -102485224.6, 34.218
3879, -102485193.9, 34.227
3880, -102485163.2, 34.235
3881, -102485132.5, 34.246
3882, -102485101.8, 34.254
3883, -102485071.2, 34.265
3884, -102485040.5, 34.273
3885, -102485009.9, 34.285
3886, -102484979.3, 34.293
3887, -102484948.7, 34.301
3888, -102484918.1, 34.313
3889, -102484887.5, 34.321
3890, -102484857, 34.332
3891, -102484826.5, 34.34
3892, -102484795.9, 34.348
3893, -102484765.4, 34.356
3894, -102484734.9, 34.368
3895, -102484704.4, 34.38
3896, -102484673.8, 34.388
3897, -102484643.3, 34.397
3898, -102484612.8, 34.405
3899, -102484582.3, 34.413
3900, -102484551.9, 34.421
3901, -102484521.4, 34.429
3902, -102484490.9, 34.437
3903, -102484460.5, 34.445
3904, -102484430.1, 34.456
3905, -102484399.6, 34.464
3906, -102484369.2, 34.472
3907, -102484338.8, 34.481
3908, -102484308.5, 34.489
3909, -102484278.1, 34.497
3910, -102484247.7, 34.505
3911, -102484217.4, 34.513
3912, -102484187, 34.521
3913, -102484156.7, 34.529
3914, -102484126.4, 34.537
3915, -102484096.1, 34.546
3916, -102484065.8, 34.554
3917, -102484035.5, 34.562
3918, -102484005.2, 34.57
3919, -102483974.9, 34.578
3920, -102483944.7, 34.586
3921, -102483914.4, 34.594
3922, -102483884.1, 34.603
3923, -102483853.9, 34.611
3924, -102483823.6, 34.619
3925, -102483793.4, 34.627
3926, -102483763.2, 34.635
3927, -102483732.9, 34.643
3928, -102483702.7, 34.651
3929, -102483672.5, 34.659
3930, -102483642.3, 34.668
3931, -102483612.1, 34.676
3932, -102483581.9, 34.684
3933, -102483551.7, 34.692
3934, -102483521.6, 34.7
3935, -102483491.5, 34.708
3936, -102483461.4, 34.716
3937, -102483431.3, 34.725
3938, -102483401.3, 34.733
3939, -102483371.4, 34.741
3940, -102483341.5, 34.749
3941, -102483311.6, 34.761
3942, -102483281.8, 34.769
3943, -102483251.9, 34.783
3944, -102483222.1, 34.791
3945, -102483192.3, 34.799
3946, -102483162.5, 34.807
3947, -102483132.7, 34.815
3948, -102483102.9, 34.823
3949, -102483073.1, 34.832
3950, -102483043.3, 34.84
3951, -102483013.6, 34.848
3952, -102482983.8, 34.861
3953, -102482954.1, 34.869
3954, -102482924.3, 34.879
3955, -102482894.6, 34.893
3956, -102482864.9, 34.903
3957, -102482835.2, 34.912
3958, -102482805.5, 34.922
3959, -102482775.8, 34.931
3960, -102482746.1, 34.941
3961, -102482716.5, 34.95
3962, -102482686.8, 34.961
3963, -102482657.2, 34.969
3964, -102482627.7, 34.977
3965, -102482598.2, 34.985
3966, -102482568.7, 34.994
3967, -102482539.2, 35.002
3968, -102482509.7, 35.01
3969, -102482480.3, 35.018
3970, -102482450.9, 35.026
3971, -102482421.5, 35.034
3972, -102482392.1, 35.042
3973, -102482362.7, 35.05
3974, -102482333.3, 35.063
3975, -102482303.9, 35.072
3976, -102482274.5, 35.08
3977, -102482245.2, 35.088
3978, -102482215.8, 35.096
3979, -102482186.5, 35.104
3980, -102482157.2, 35.112
3981, -102482127.9, 35.12
3982, -102482098.6, 35.129
3983, -102482069.3, 35.137
3984, -102482040.1, 35.145
3985, -102482010.8, 35.153
3986, -102481981.6, 35.161
3987, -102481952.3, 35.169
3988, -102481923.1, 35.178
3989, -102481893.9, 35.186
3990, -102481864.7, 35.194
3991, -102481835.5, 35.202
3992, -102481806.3, 35.21
3993, -102481777.1, 35.218
3994, -102481747.9, 35.226
3995, -102481718.8, 35.234
3996, -102481689.6, 35.243
3997, -102481660.5, 35.251
3998, -102481631.4, 35.259
3999, -102481602.3, 35.267
4000, -102481573.3, 35.275
4001, -102481544.2, 35.283
4002, -102481515.2, 35.291
4003, -102481486.1, 35.3
4004, -102481457.1, 35.308
4005, -102481428.1, 35.316
4006, -102481399.1, 35.324
4007, -102481370.1, 35.332
4008, -102481341.1, 35.34
4009, -102481312.2, 35.354
4010, -102481283.2, 35.363
4011, -102481254.3, 35.394
4012, -102481225.3, 35.403
4013, -102481196.4, 35.413
4014, -102481167.5, 35.422
4015, -102481138.6, 35.43
4016, -102481109.8, 35.439
4017, -102481081, 35.447
4018, -102481052.2, 35.456
4019, -102481023.4, 35.465
4020, -102480994.7, 35.473
4021, -102480966, 35.481
4022, -102480937.3, 35.492
4023, -102480908.7, 35.501
4024, -102480880, 35.509
4025, -102480851.5, 35.517
4026, -102480822.9, 35.525
4027, -102480794.3, 35.536
4028, -102480765.8, 35.544
4029, -102480737.3, 35.555
4030, -102480708.8, 35.563
4031, -102480680.3, 35.579
4032, -102480651.8, 35.587
4033, -102480623.3, 35.596
4034, -102480594.8, 35.604
4035, -102480566.3, 35.612
4036, -102480537.8, 35.62
4037, -102480509.4, 35.628
4038, -102480480.9, 35.636
4039, -102480452.4, 35.644
4040, -102480424, 35.653
4041, -102480395.5, 35.661
4042, -102480367.1, 35.669
4043, -102480338.7, 35.677
4044, -102480310.2, 35.685
4045, -102480281.8, 35.693
4046, -102480253.4, 35.701
4047, -102480225, 35.709
4048, -102480196.6, 35.718
4049, -102480168.1, 35.726
4050, -102480139.7, 35.734
4051, -102480111.3, 35.747
4052, -102480082.9, 35.755
4053, -102480054.6, 35.763
4054, -102480026.2, 35.771
4055, -102479997.8, 35.779
4056, -102479969.4, 35.787
4057, -102479941, 35.796
4058, -102479912.7, 35.804
4059, -102479884.3, 35.812
4060, -102479856, 35.82
4061, -102479827.6, 35.828
4062, -102479799.3, 35.836
4063, -102479771, 35.844
4064, -102479742.7, 35.852
4065, -102479714.3, 35.861
4066, -102479686, 35.869
4067, -102479657.7, 35.877
4068, -102479629.4, 35.885
4069, -102479601.2, 35.893
4070, -102479572.9, 35.901
4071, -102479544.6, 35.909
4072, -102479516.3, 35.918
4073, -102479488.1, 35.926
4074, -102479459.8, 35.934
4075, -102479431.5, 35.948
4076, -102479403.3, 35.956
4077, -102479375, 35.969
4078, -102479346.8, 35.978
4079, -102479318.6, 35.993
4080, -102479290.4, 36.001
4081, -102479262.1, 36.01
4082, -102479233.9, 36.018
4083, -102479205.7, 36.03
4084, -102479177.6, 36.038
4085, -102479149.4, 36.048
4086, -102479121.2, 36.057
4087, -102479093.1, 36.066
4088, -102479065, 36.074
4089, -102479036.8, 36.091
4090, -102479008.7, 36.1
4091, -102478980.6, 36.111
4092, -102478952.6, 36.119
4093, -102478924.5, 36.13
4094, -102478896.5, 36.138
4095, -102478868.5, 36.15
4096, -102478840.5, 36.158
4097, -102478812.5, 36.169
4098, -102478784.5, 36.177
4099, -102478756.5, 36.185
4100, -102478728.6, 36.193
4101, -102478700.7, 36.202
4102, -102478672.8, 36.21
4103, -102478644.9, 36.218
4104, -102478617.1, 36.226
4105, -102478589.2, 36.234
4106, -102478561.4, 36.242
4107, -102478533.5, 36.25
4108, -102478505.7, 36.264
4109, -102478477.9, 36.272
4110, -102478450.1, 36.28
4111, -102478422.3, 36.288
4112, -102478394.5, 36.296
4113, -102478366.7, 36.304
4114, -102478338.9, 36.313
4115, -102478311.1, 36.321
4116, -102478283.3, 36.329
4117, -102478255.6, 36.337
4118, -102478227.8, 36.345
4119, -102478200, 36.353
4120, -102478172.3, 36.361
4121, -102478144.5, 36.369
4122, -102478116.8, 36.378
4123, -102478089, 36.386
4124, -102478061.3, 36.394
4125, -102478033.6, 36.402
4126, -102478005.8, 36.41
4127, -102477978.1, 36.418
4128, -102477950.4, 36.426
4129, -102477922.6, 36.434
4130, -102477894.9, 36.443
4131, -102477867.2, 36.451
4132, -102477839.5, 36.459
4133, -102477811.9, 36.467
4134, -102477784.2, 36.475
4135, -102477756.6, 36.483
4136, -102477728.9, 36.491
4137, -102477701.3, 36.5
4138, -102477673.7, 36.508
4139, -102477646.1, 36.516
4140, -102477618.5, 36.524
4141, -102477591, 36.538
4142, -102477563.4, 36.546
4143, -102477535.9, 36.555
4144, -102477508.4, 36.567
4145, -102477480.9, 36.582
4146, -102477453.3, 36.591
4147, -102477425.9, 36.603
4148, -102477398.4, 36.611
4149, -102477370.9, 36.624
4150, -102477343.5, 36.632
4151, -102477316, 36.642
4152, -102477288.6, 36.651
4153, -102477261.2, 36.661
4154, -102477233.8, 36.669
4155, -102477206.4, 36.681
4156, -102477179, 36.689
4157, -102477151.6, 36.7
4158, -102477124.2, 36.708
4159, -102477096.8, 36.721
4160, -102477069.4, 36.729
4161, -102477042, 36.739
4162, -102477014.6, 36.747
4163, -102476987.3, 36.755
4164, -102476959.9, 36.771
4165, -102476932.6, 36.782
4166, -102476905.2, 36.791
4167, -102476877.9, 36.799
4168, -102476850.6, 36.807
4169, -102476823.3, 36.815
4170, -102476795.9, 36.823
4171, -102476768.6, 36.831
4172, -102476741.3, 36.84
4173, -102476714, 36.848
4174, -102476686.7, 36.856
4175, -102476659.4, 36.864
4176, -102476632.2, 36.872
4177, -102476604.9, 36.88
4178, -102476577.6, 36.889
4179, -102476550.4, 36.897
4180, -102476523.1, 36.905
4181, -102476495.9, 36.913
4182, -102476468.7, 36.921
4183, -102476441.4, 36.929
4184, -102476414.2, 36.937
4185, -102476387, 36.946
4186, -102476359.8, 36.954
4187, -102476332.6, 36.962
4188, -102476305.4, 36.97
4189, -102476278.2, 36.978
4190, -102476251, 36.986
4191, -102476223.9, 36.994
4192, -102476196.7, 37.003
4193, -102476169.6, 37.011
4194, -102476142.4, 37.019
4195, -102476115.3, 37.027
4196, -102476088.2, 37.035
4197, -102476061.1, 37.043
4198, -102476034, 37.051
4199, -102476006.9, 37.059
4200, -102475979.8, 37.07
4201, -102475952.7, 37.078
4202, -102475925.6, 37.086
4203, -102475898.6, 37.094
4204, -102475871.5, 37.103
4205, -102475844.4, 37.111
4206, -102475817.4, 37.119
4207, -102475790.3, 37.127
4208, -102475763.3, 37.135
4209, -102475736.3, 37.149
4210, -102475709.2, 37.158
4211, -102475682.2, 37.173
4212, -102475655.2, 37.181
4213, -102475628.3, 37.196
4214, -102475601.3, 37.205
4215, -102475574.4, 37.213
4216, -102475547.4, 37.221
4217, -102475520.5, 37.234
4218, -102475493.5, 37.242
4219, -102475466.6, 37.252
4220, -102475439.7, 37.26
4221, -102475412.8, 37.269
4222, -102475385.9, 37.282
4223, -102475359, 37.292
4224, -102475332.1, 37.301
4225, -102475305.2, 37.312
4226, -102475278.3, 37.32
4227, -102475251.4, 37.328
4228, -102475224.6, 37.337
4229, -102475197.7, 37.348
4230, -102475170.9, 37.356
4231, -102475144.1, 37.364
4232, -102475117.2, 37.373
4233, -102475090.4, 37.381
4234, -102475063.7, 37.389
4235, -102475036.9, 37.397
4236, -102475010.1, 37.406
4237, -102474983.3, 37.414
4238, -102474956.5, 37.422
4239, -102474929.8, 37.43
4240, -102474903, 37.438
4241, -102474876.3, 37.459
4242, -102474849.5, 37.467
4243, -102474822.7, 37.475
4244, -102474796, 37.484
4245, -102474769.2, 37.492
4246, -102474742.5, 37.5
4247, -102474715.7, 37.508
4248, -102474689, 37.516
4249, -102474662.3, 37.524
4250, -102474635.6, 37.532
4251, -102474608.8, 37.541
4252, -102474582.1, 37.549
4253, -102474555.4, 37.557
4254, -102474528.7, 37.565
4255, -102474502.1, 37.573
4256, -102474475.4, 37.581
4257, -102474448.8, 37.589
4258, -102474422.1, 37.598
4259, -102474395.5, 37.606
4260, -102474368.9, 37.614
4261, -102474342.3, 37.622
4262, -102474315.7, 37.63
4263, -102474289.1, 37.638
4264, -102474262.5, 37.646
4265, -102474235.9, 37.655
4266, -102474209.3, 37.663
4267, -102474182.7, 37.671
4268, -102474156.2, 37.679
4269, -102474129.6, 37.687
4270, -102474103, 37.695
4271, -102474076.5, 37.703
4272, -102474049.9, 37.712
4273, -102474023.4, 37.72
4274, -102473996.8, 37.728
4275, -102473970.3, 37.736
4276, -102473943.8, 37.744
4277, -102473917.3, 37.752
4278, -102473890.8, 37.764
4279, -102473864.4, 37.772
4280, -102473837.9, 37.786
4281, -102473811.4, 37.794
4282, -102473785, 37.802
4283, -102473758.6, 37.81
4284, -102473732.1, 37.823
4285, -102473705.7, 37.831
4286, -102473679.3, 37.841
4287, -102473652.8, 37.85
4288, -102473626.4, 37.86
4289, -102473600, 37.868
4290, -102473573.6, 37.876
4291, -102473547.2, 37.885
4292, -102473520.8, 37.896
4293, -102473494.4, 37.904
4294, -102473468, 37.916
4295, -102473441.7, 37.924
4296, -102473415.3, 37.932
4297, -102473388.9, 37.94
4298, -102473362.5, 37.964
4299, -102473336.2, 37.972
4300, -102473309.8, 37.981
4301, -102473283.5, 37.989
4302, -102473257.1, 37.997
4303, -102473230.8, 38.005
4304, -102473204.5, 38.013
4305, -102473178.1, 38.021
4306, -102473151.8, 38.029
4307, -102473125.6, 38.038
4308, -102473099.3, 38.046
4309, -102473073, 38.054
4310, -102473046.8, 38.062
4311, -102473020.6, 38.07
4312, -102472994.3, 38.078
4313, -102472968.1, 38.086
4314, -102472941.9, 38.095
4315, -102472915.7, 38.103
4316, -102472889.6, 38.111
4317, -102472863.4, 38.125
4318, -102472837.3, 38.134
4319, -102472811.2, 38.142
4320, -102472785.1, 38.15
4321, -102472759.1, 38.158
4322, -102472733, 38.166
4323, -102472706.9, 38.174
4324, -102472680.9, 38.182
4325, -102472654.9, 38.19
4326, -102472628.8, 38.199
4327, -102472602.8, 38.207
4328, -102472576.8, 38.215
4329, -102472550.8, 38.223
4330, -102472524.8, 38.231
4331, -102472498.8, 38.239
4332, -102472472.8, 38.248
4333, -102472446.8, 38.256
4334, -102472420.8, 38.264
4335, -102472394.8, 38.272
4336, -102472368.8, 38.28
4337, -102472342.9, 38.289
4338, -102472316.9, 38.297
4339, -102472291, 38.305
4340, -102472265, 38.313
4341, -102472239.1, 38.321
4342, -102472213.2, 38.329
4343, -102472187.3, 38.337
4344, -102472161.4, 38.346
4345, -102472135.6, 38.354
4346, -102472109.7, 38.366
4347, -102472083.9, 38.374
4348, -102472058.1, 38.387
4349, -102472032.2, 38.395
4350, -102472006.4, 38.404
4351, -102471980.6, 38.412
4352, -102471954.7, 38.424
4353, -102471928.9, 38.432
4354, -102471903.1, 38.443
4355, -102471877.3, 38.451
4356, -102471851.5, 38.462
4357, -102471825.7, 38.47
4358, -102471799.9, 38.482
4359, -102471774.1, 38.49
4360, -102471748.3, 38.501
4361, -102471722.5, 38.509
4362, -102471696.7, 38.518
4363, -102471670.9, 38.526
4364, -102471645.2, 38.534
4365, -102471619.4, 38.542
4366, -102471593.6, 38.55
4367, -102471567.9, 38.562
4368, -102471542.1, 38.57
4369, -102471516.5, 38.578
4370, -102471490.8, 38.586
4371, -102471465.2, 38.594
4372, -102471439.5, 38.602
4373, -102471413.9, 38.61
4374, -102471388.2, 38.619
4375, -102471362.6, 38.632
4376, -102471337, 38.64
4377, -102471311.4, 38.648
4378, -102471285.8, 38.656
4379, -102471260.3, 38.664
4380, -102471234.7, 38.673
4381, -102471209.2, 38.681
4382, -102471183.6, 38.689
4383, -102471158.1, 38.697
4384, -102471132.6, 38.705
4385, -102471107.1, 38.713
4386, -102471081.6, 38.721
4387, -102471056.2, 38.729
4388, -102471030.7, 38.738
4389, -102471005.3, 38.746
4390, -102470979.9, 38.754
4391, -102470954.6, 38.762
4392, -102470929.2, 38.77
4393, -102470903.8, 38.778
4394, -102470878.5, 38.786
4395, -102470853.1, 38.795
4396, -102470827.8, 38.803
4397, -102470802.5, 38.811
4398, -102470777.1, 38.819
4399, -102470751.8, 38.827
4400, -102470726.5, 38.835
4401, -102470701.2, 38.843
4402, -102470675.8, 38.851
4403, -102470650.6, 38.86
4404, -102470625.3, 38.868
4405, -102470600, 38.876
4406, -102470574.8, 38.884
4407, -102470549.6, 38.892
4408, -102470524.3, 38.9
4409, -102470499.1, 38.908
4410, -102470473.9, 38.917
4411, -102470448.7, 38.925
4412, -102470423.5, 38.933
4413, -102470398.3, 38.941
4414, -102470373.1, 38.949
4415, -102470348, 38.957
4416, -102470322.8, 38.971
4417, -102470297.6, 38.979
4418, -102470272.5, 38.993
4419, -102470247.3, 39.001
4420, -102470222.2, 39.009
4421, -102470197.1, 39.017
4422, -102470171.9, 39.03
4423, -102470146.8, 39.038
4424, -102470121.7, 39.048
4425, -102470096.6, 39.057
4426, -102470071.5, 39.067
4427, -102470046.5, 39.075
4428, -102470021.4, 39.087
4429, -102469996.3, 39.095
4430, -102469971.3, 39.103
4431, -102469946.3, 39.112
4432, -102469921.3, 39.12
4433, -102469896.3, 39.134
4434, -102469871.3, 39.144
4435, -102469846.3, 39.152
4436, -102469821.4, 39.164
4437, -102469796.4, 39.172
4438, -102469771.4, 39.18
4439, -102469746.5, 39.188
4440, -102469721.5, 39.196
4441, -102469696.6, 39.204
4442, -102469671.7, 39.212
4443, -102469646.7, 39.221
4444, -102469621.8, 39.229
4445, -102469596.9, 39.237
4446, -102469572, 39.245
4447, -102469547.1, 39.253
4448, -102469522.2, 39.261
4449, -102469497.3, 39.269
4450, -102469472.5, 39.278
4451, -102469447.6, 39.286
4452, -102469422.8, 39.297
4453, -102469397.9, 39.305
4454, -102469373.1, 39.314
4455, -102469348.2, 39.322
4456, -102469323.4, 39.33
4457, -102469298.6, 39.338
4458, -102469273.8, 39.346
4459, -102469249, 39.354
4460, -102469224.2, 39.362
4461, -102469199.4, 39.371
4462, -102469174.6, 39.379
4463, -102469149.9, 39.387
4464, -102469125.1, 39.395
4465, -102469100.4, 39.403
4466, -102469075.6, 39.411
4467, -102469050.9, 39.419
4468, -102469026.2, 39.427
4469, -102469001.4, 39.436
4470, -102468976.7, 39.444
4471, -102468952, 39.452
4472, -102468927.3, 39.46
4473, -102468902.6, 39.468
4474, -102468877.9, 39.476
4475, -102468853.3, 39.484
4476, -102468828.6, 39.493
4477, -102468804, 39.501
4478, -102468779.4, 39.509
4479, -102468754.8, 39.517
4480, -102468730.2, 39.525
4481, -102468705.6, 39.533
4482, -102468681, 39.541
4483, -102468656.5, 39.55
4484, -102468631.9, 39.558
4485, -102468607.3, 39.569
4486, -102468582.8, 39.577
4487, -102468558.2, 39.59
4488, -102468533.7, 39.599
4489, -102468509.2, 39.607
4490, -102468484.7, 39.615
4491, -102468460.2, 39.628
4492, -102468435.7, 39.636
4493, -102468411.2, 39.646
4494, -102468386.7, 39.654
4495, -102468362.3, 39.665
4496, -102468337.8, 39.673
4497, -102468313.4, 39.701
4498, -102468288.9, 39.709
4499, -102468264.5, 39.717
4500, -102468240.1, 39.729
4501, -102468215.7, 39.737
4502, -102468191.3, 39.745
4503, -102468166.9, 39.753
4504, -102468142.5, 39.761
4505, -102468118.1, 39.77
4506, -102468093.7, 39.778
4507, -102468069.4, 39.786
4508, -102468045, 39.799
4509, -102468020.7, 39.808
4510, -102467996.4, 39.816
4511, -102467972, 39.824
4512, -102467947.7, 39.832
4513, -102467923.4, 39.84
4514, -102467899.1, 39.848
4515, -102467874.8, 39.857
4516, -102467850.5, 39.865
4517, -102467826.2, 39.873
4518, -102467801.9, 39.881
4519, -102467777.6, 39.889
4520, -102467753.3, 39.897
4521, -102467729, 39.905
4522, -102467704.8, 39.914
4523, -102467680.5, 39.922
4524, -102467656.3, 39.93
4525, -102467632.1, 39.938
4526, -102467607.9, 39.946
4527, -102467583.7, 39.954
4528, -102467559.5, 39.963
4529, -102467535.3, 39.971
4530, -102467511.2, 39.979
4531, -102467487, 39.987
4532, -102467462.8, 39.995
4533, -102467438.7, 40.003
4534, -102467414.5, 40.011
4535, -102467390.4, 40.02
4536, -102467366.4, 40.028
4537, -102467342.3, 40.036
4538, -102467318.2, 40.044
4539, -102467294.1, 40.052
4540, -102467270.1, 40.06
4541, -102467246.1, 40.068
4542, -102467222.1, 40.077
4543, -102467198.1, 40.085
4544, -102467174.1, 40.093
4545, -102467150.2, 40.101
4546, -102467126.2, 40.109
4547, -102467102.3, 40.117
4548, -102467078.3, 40.125
4549, -102467054.4, 40.134
4550, -102467030.4, 40.142
4551, -102467006.5, 40.153
4552, -102466982.6, 40.161
4553, -102466958.7, 40.176
4554, -102466934.8, 40.184
4555, -102466910.9, 40.196
4556, -102466887, 40.204
4557, -102466863.1, 40.212
4558, -102466839.2, 40.221
4559, -102466815.4, 40.233
4560, -102466791.5, 40.241
4561, -102466767.7, 40.252
4562, -102466743.8, 40.26
4563, -102466720, 40.271
4564, -102466696.2, 40.279
4565, -102466672.4, 40.287
4566, -102466648.6, 40.302
4567, -102466624.8, 40.312
4568, -102466601, 40.32
4569, -102466577.2, 40.331
4570, -102466553.4, 40.339
4571, -102466529.6, 40.351
4572, -102466505.8, 40.359
4573, -102466482, 40.367
4574, -102466458.3, 40.375
4575, -102466434.5, 40.383
4576, -102466410.8, 40.392
4577, -102466387, 40.4
4578, -102466363.3, 40.408
4579, -102466339.6, 40.416
4580, -102466315.8, 40.424
4581, -102466292.1, 40.432
4582, -102466268.4, 40.44
4583, -102466244.7, 40.449
4584, -102466221, 40.457
4585, -102466197.3, 40.469
4586, -102466173.6, 40.477
4587, -102466149.9, 40.485
4588, -102466126.2, 40.493
4589, -102466102.5, 40.502
4590, -102466078.8, 40.51
4591, -102466055.1, 40.518
4592, -102466031.4, 40.526
4593, -102466007.7, 40.534
4594, -102465984.1, 40.542
4595, -102465960.4, 40.55
4596, -102465936.8, 40.558
4597, -102465913.2, 40.567
4598, -102465889.6, 40.575
4599, -102465866, 40.583
4600, -102465842.4, 40.591
4601, -102465818.8, 40.599
4602, -102465795.2, 40.607
4603, -102465771.7, 40.615
4604, -102465748.1, 40.624
4605, -102465724.6, 40.632
4606, -102465701.1, 40.64
4607, -102465677.5, 40.648
4608, -102465654, 40.656
4609, -102465630.5, 40.664
4610, -102465607, 40.672
4611, -102465583.4, 40.681
4612, -102465559.9, 40.689
4613, -102465536.4, 40.697
4614, -102465512.9, 40.705
4615, -102465489.4, 40.713
4616, -102465465.9, 40.721
4617, -102465442.5, 40.729
4618, -102465419, 40.738
4619, -102465395.5, 40.751
4620, -102465372, 40.76
4621, -102465348.5, 40.774
4622, -102465325.1, 40.782
4623, -102465301.6, 40.794
4624, -102465278.1, 40.802
4625, -102465254.7, 40.811
4626, -102465231.2, 40.819
4627, -102465207.8, 40.831
4628, -102465184.3, 40.839
4629, -102465160.9, 40.85
4630, -102465137.5, 40.858
4631, -102465114.1, 40.869
4632, -102465090.7, 40.877
4633, -102465067.3, 40.888
4634, -102465043.9, 40.896
4635, -102465020.6, 40.905
4636, -102464997.3, 40.913
4637, -102464974, 40.921
4638, -102464950.7, 40.932
4639, -102464927.4, 40.94
4640, -102464904.1, 40.949
4641, -102464880.8, 40.957
4642, -102464857.6, 40.974
4643, -102464834.3, 40.983
4644, -102464811.1, 40.993
4645, -102464787.9, 41.001


==> figures/logs/flywing_100_2_our_long.csv <==
iteration, lb, time [s]
0, -167991733.5, 0.011
1, -141735318.7, 0.022
2, -129559926.2, 0.033
3, -123268800.4, 0.043
4, -119670518.1, 0.054
5, -117398063.4, 0.064
6, -115844349.1, 0.075
7, -114701917, 0.085
8, -113812782.7, 0.096
9, -113096114.6, 0.106
10, -112506810.6, 0.117
11, -112012492.3, 0.128
12, -111587787.4, 0.138
13, -111214776.7, 0.148
14, -110882447.8, 0.159
15, -110583110.7, 0.169
16, -110311004.3, 0.179
17, -110062247.2, 0.189
18, -109833320.2, 0.2
19, -109621586.9, 0.21
20, -109425016.6, 0.22
21, -109241732.9, 0.23
22, -109070107.8, 0.24
23, -108908902.9, 0.251
24, -108757052.6, 0.261
25, -108613487.8, 0.271
26, -108477517.4, 0.281
27, -108348456.4, 0.291
28, -108225562.6, 0.301
29, -108108384.6, 0.312
30, -107996432.7, 0.322
31, -107889266, 0.332
32, -107786532.5, 0.342
33, -107687893, 0.352
34, -107593086.9, 0.363
35, -107501895.2, 0.373
36, -107414047, 0.383
37, -107329408.9, 0.393
38, -107247743.1, 0.403
39, -107168872.4, 0.413
40, -107092666, 0.424
41, -107018983.1, 0.434
42, -106947670.1, 0.444
43, -106878580.2, 0.454
44, -106811612.9, 0.464
45, -106746658.9, 0.475
46, -106683634.6, 0.485
47, -106622446.5, 0.495
48, -106563002.1, 0.505
49, -106505217.1, 0.515
50, -106449016.7, 0.525
51, -106394346.8, 0.536
52, -106341136.6, 0.546
53, -106289346.2, 0.556
54, -106238916, 0.566
55, -106189774, 0.576
56, -106141876.7, 0.587
57, -106095165.8, 0.597
58, -106049592, 0.607
59, -106005117.6, 0.617
60, -105961719.3, 0.627
61, -105919373, 0.637
62, -105878042, 0.647
63, -105837673, 0.658
64, -105798236.4, 0.668
65, -105759699.8, 0.678
66, -105722016.9, 0.688
67, -105685191.8, 0.698
68, -105649184.7, 0.709
69, -105613975.4, 0.719
70, -105579538.4, 0.729
71, -105545869.8, 0.739
72, -105512933.9, 0.749
73, -105480686.5, 0.759
74, -105449104.6, 0.77
75, -105418174.3, 0.78
76, -105387881.6, 0.79
77, -105358215.7, 0.8
78, -105329154.5, 0.81
79, -105300674.3, 0.82
80, -105272763.9, 0.831
81, -105245397.9, 0.841
82, -105218560.3, 0.851
83, -105192250.2, 0.861
84, -105166441.5, 0.871
85, -105141123.2, 0.881
86, -105116289.8, 0.891
87, -105091929.1, 0.902
88, -105068023.8, 0.912
89, -105044550, 0.922
90, -105021497.3, 0.932
91, -104998851.5, 0.942
92, -104976605, 0.952
93, -104954740.1, 0.962
94, -104933249.1, 0.973
95, -104912130.8, 0.983
96, -104891387.2, 0.993
97, -104870998.9, 1.003
98, -104850963.2, 1.013
99, -104831272.2, 1.024
100, -104811918.1, 1.034
101, -104792888.6, 1.044
102, -104774181.5, 1.054
103, -104755783.8, 1.065
104, -104737678.3, 1.075
105, -104719866.2, 1.085
106, -104702346.4, 1.095
107, -104685103.9, 1.105
108, -104668140.6, 1.115
109, -104651444.7, 1.126
110, -104635013.2, 1.136
111, -104618833.4, 1.146
112, -104602895.7, 1.156
113, -104587194.3, 1.167
114, -104571728.9, 1.177
115, -104556490.8, 1.187
116, -104541477.9, 1.197
117, -104526684.3, 1.207
118, -104512104.6, 1.217
119, -104497741.5, 1.228
120, -104483590.8, 1.238
121, -104469642.7, 1.248
122, -104455893.4, 1.258
123, -104442338.3, 1.268
124, -104428966.6, 1.278
125, -104415775.4, 1.288
126, -104402763.5, 1.299
127, -104389924.4, 1.309
128, -104377255.3, 1.319
129, -104364755.4, 1.329
130, -104352423.8, 1.339
131, -104340252.2, 1.349
132, -104328238.8, 1.359
133, -104316379.8, 1.37
134, -104304667.2, 1.38
135, -104293100.1, 1.39
136, -104281680.3, 1.4
137, -104270403.3, 1.41
138, -104259265.1, 1.42
139, -104248264.7, 1.43
140, -104237398.2, 1.441
141, -104226664.5, 1.451
142, -104216063.7, 1.461
143, -104205586.6, 1.471
144, -104195230.5, 1.481
145, -104184997.1, 1.491
146, -104174882.9, 1.501
147, -104164889.4, 1.512
148, -104155013.7, 1.522
149, -104145250.1, 1.532
150, -104135597.4, 1.542
151, -104126055.4, 1.552
152, -104116621.9, 1.562
153, -104107295.7, 1.572
154, -104098075, 1.583
155, -104088958.9, 1.593
156, -104079942.2, 1.603
157, -104071025.6, 1.613
158, -104062204.5, 1.623
159, -104053473.4, 1.633
160, -104044835.6, 1.644
161, -104036286.6, 1.654
162, -104027825.7, 1.664
163, -104019452.9, 1.674
164, -104011167.3, 1.684
165, -104002970.8, 1.694
166, -103994858, 1.705
167, -103986829, 1.715
168, -103978878.8, 1.725
169, -103971004.7, 1.735
170, -103963207.4, 1.745
171, -103955487.9, 1.755
172, -103947844.3, 1.766
173, -103940282.2, 1.776
174, -103932797.6, 1.786
175, -103925387.9, 1.796
176, -103918051.8, 1.806
177, -103910788.2, 1.816
178, -103903597.7, 1.826
179, -103896476.5, 1.837
180, -103889425.9, 1.847
181, -103882447.1, 1.857
182, -103875536.9, 1.867
183, -103868694.6, 1.877
184, -103861919.9, 1.887
185, -103855217.3, 1.898
186, -103848585.3, 1.908
187, -103842018.8, 1.918
188, -103835516.3, 1.928
189, -103829076.9, 1.938
190, -103822699.8, 1.948
191, -103816383.5, 1.958
192, -103810127.4, 1.969
193, -103803931.4, 1.979
194, -103797793.5, 1.989
195, -103791711.4, 1.999
196, -103785686.3, 2.009
197, -103779716.6, 2.019
198, -103773803.4, 2.029
199, -103767945.5, 2.04
200, -103762140.4, 2.05
201, -103756385.9, 2.06
202, -103750681.4, 2.07
203, -103745026.7, 2.08
204, -103739421.7, 2.09
205, -103733864.2, 2.1
206, -103728351.8, 2.111
207, -103722885.2, 2.121
208, -103717463.8, 2.131
209, -103712087.6, 2.141
210, -103706754.6, 2.151
211, -103701464.7, 2.161
212, -103696218, 2.172
213, -103691015.2, 2.182
214, -103685856.5, 2.192
215, -103680741.7, 2.202
216, -103675668.9, 2.212
217, -103670637.3, 2.222
218, -103665645, 2.232
219, -103660693.2, 2.243
220, -103655781.1, 2.253
221, -103650908.7, 2.263
222, -103646077.6, 2.273
223, -103641286.9, 2.283
224, -103636535.3, 2.294
225, -103631822.1, 2.304
226, -103627146.7, 2.314
227, -103622507.2, 2.324
228, -103617903, 2.334
229, -103613334.6, 2.344
230, -103608801.9, 2.354
231, -103604303.3, 2.365
232, -103599838.3, 2.375
233, -103595406.9, 2.385
234, -103591009.2, 2.395
235, -103586644.1, 2.405
236, -103582313.2, 2.416
237, -103578016.1, 2.426
238, -103573752.9, 2.436
239, -103569524.7, 2.446
240, -103565329.3, 2.456
241, -103561165.9, 2.466
242, -103557035, 2.477
243, -103552934.6, 2.487
244, -103548865, 2.497
245, -103544825.3, 2.507
246, -103540813.9, 2.517
247, -103536831.2, 2.528
248, -103532877.7, 2.538
249, -103528953.6, 2.548
250, -103525059.6, 2.558
251, -103521193, 2.569
252, -103517352.8, 2.579
253, -103513539.9, 2.589
254, -103509753.7, 2.599
255, -103505995.3, 2.609
256, -103502263.7, 2.619
257, -103498558.8, 2.629
258, -103494881, 2.64
259, -103491228.3, 2.65
260, -103487601.6, 2.66
261, -103484002.3, 2.67
262, -103480429.3, 2.68
263, -103476881.3, 2.69
264, -103473358.1, 2.7
265, -103469858.7, 2.711
266, -103466384.3, 2.721
267, -103462936, 2.731
268, -103459511.3, 2.741
269, -103456111.6, 2.751
270, -103452735.4, 2.761
271, -103449381.8, 2.772
272, -103446050.6, 2.782
273, -103442741.2, 2.792
274, -103439454.7, 2.802
275, -103436189, 2.812
276, -103432943.9, 2.822
277, -103429719, 2.833
278, -103426515.3, 2.843
279, -103423332.2, 2.853
280, -103420172.3, 2.863
281, -103417036.7, 2.873
282, -103413922.5, 2.884
283, -103410828.6, 2.894
284, -103407755.3, 2.904
285, -103404703.3, 2.914
286, -103401672, 2.924
287, -103398660.6, 2.934
288, -103395669.7, 2.945
289, -103392698.5, 2.955
290, -103389746.5, 2.965
291, -103386813.6, 2.975
292, -103383899.2, 2.985
293, -103381002.2, 2.995
294, -103378122.9, 3.005
295, -103375262.2, 3.016
296, -103372419, 3.026
297, -103369594.6, 3.036
298, -103366788.9, 3.046
299, -103364001.5, 3.056
300, -103361231.8, 3.066
301, -103358479.6, 3.077
302, -103355743.7, 3.087
303, -103353023.4, 3.097
304, -103350318.8, 3.107
305, -103347630.4, 3.117
306, -103344958.6, 3.127
307, -103342302.7, 3.138
308, -103339662.9, 3.148
309, -103337039.4, 3.158
310, -103334431.8, 3.168
311, -103331839.1, 3.178
312, -103329260.8, 3.188
313, -103326697.7, 3.199
314, -103324150.5, 3.209
315, -103321617.6, 3.219
316, -103319099.1, 3.229
317, -103316597.4, 3.239
318, -103314110.5, 3.25
319, -103311636.9, 3.26
320, -103309176.9, 3.27
321, -103306731.6, 3.28
322, -103304300.8, 3.29
323, -103301883.9, 3.301
324, -103299481.4, 3.311
325, -103297092.1, 3.321
326, -103294716.3, 3.331
327, -103292353.5, 3.341
328, -103290004.1, 3.351
329, -103287669.3, 3.361
330, -103285348.9, 3.372
331, -103283041.5, 3.382
332, -103280747.4, 3.392
333, -103278466.5, 3.402
334, -103276198.4, 3.412
335, -103273942.8, 3.423
336, -103271699.5, 3.433
337, -103269468.1, 3.443
338, -103267249.2, 3.453
339, -103265043.2, 3.463
340, -103262848.6, 3.473
341, -103260665.7, 3.484
342, -103258494, 3.494
343, -103256334.5, 3.504
344, -103254187.8, 3.514
345, -103252052.5, 3.524
346, -103249929, 3.535
347, -103247816.4, 3.545
348, -103245714.7, 3.555
349, -103243623.6, 3.565
350, -103241542.7, 3.575
351, -103239471.6, 3.585
352, -103237410.2, 3.596
353, -103235358.6, 3.606
354, -103233316.7, 3.616
355, -103231284.9, 3.626
356, -103229264.9, 3.636
357, -103227254.7, 3.646
358, -103225255, 3.657
359, -103223265.8, 3.667
360, -103221287, 3.677
361, -103219318.6, 3.687
362, -103217361, 3.697
363, -103215413.9, 3.708
364, -103213477, 3.718
365, -103211550.5, 3.728
366, -103209634.2, 3.738
367, -103207726.8, 3.748
368, -103205827.9, 3.758
369, -103203938.2, 3.769
370, -103202057.7, 3.779
371, -103200186.2, 3.789
372, -103198323.7, 3.799
373, -103196470, 3.809
374, -103194625.3, 3.82
375, -103192789.1, 3.83
376, -103190961.6, 3.84
377, -103189142.8, 3.85
378, -103187333.1, 3.86
379, -103185532.5, 3.871
380, -103183741.4, 3.881
381, -103181959.4, 3.891
382, -103180186.9, 3.901
383, -103178423.8, 3.911
384, -103176669.7, 3.921
385, -103174924.6, 3.931
386, -103173187.6, 3.942
387, -103171458.7, 3.952
388, -103169737.4, 3.962
389, -103168024, 3.972
390, -103166318.5, 3.982
391, -103164620.7, 3.992
392, -103162930.5, 4.002
393, -103161248.7, 4.013
394, -103159574.9, 4.023
395, -103157909.4, 4.033
396, -103156252.1, 4.043
397, -103154602.5, 4.053
398, -103152960.5, 4.063
399, -103151326.5, 4.073
400, -103149700.5, 4.084
401, -103148081.7, 4.094
402, -103146470.6, 4.104
403, -103144866.9, 4.114
404, -103143270.9, 4.124
405, -103141682.9, 4.134
406, -103140103.2, 4.145
407, -103138531.3, 4.155
408, -103136966.5, 4.165
409, -103135409.1, 4.175
410, -103133858.6, 4.185
411, -103132314.1, 4.195
412, -103130776.1, 4.206
413, -103129244.4, 4.216
414, -103127718.8, 4.226
415, -103126199.2, 4.236
416, -103124686.1, 4.246
417, -103123179.2, 4.256
418, -103121678.8, 4.266
419, -103120185.1, 4.277
420, -103118699, 4.287
421, -103117219.6, 4.297
422, -103115746.5, 4.307
423, -103114280.1, 4.317
424, -103112820, 4.327
425, -103111366.3, 4.337
426, -103109918.9, 4.348
427, -103108478.5, 4.358
428, -103107044.9, 4.368
429, -103105618.4, 4.378
430, -103104197.7, 4.388
431, -103102782.7, 4.398
432, -103101373.8, 4.408
433, -103099970.6, 4.419
434, -103098573.5, 4.429
435, -103097182.3, 4.439
436, -103095797.1, 4.55
437, -103094418.5, 4.559
438, -103093046.3, 4.57
439, -103091680.2, 4.58
440, -103090320.1, 4.59
441, -103088965.9, 4.6
442, -103087617.5, 4.61
443, -103086274.8, 4.621
444, -103084937.7, 4.631
445, -103083606.3, 4.641
446, -103082280.5, 4.651
447, -103080960.5, 4.661
448, -103079646.4, 4.671
449, -103078338.8, 4.682
450, -103077037.5, 4.692
451, -103075741.9, 4.702
452, -103074451.9, 4.712
453, -103073167.1, 4.722
454, -103071887.3, 4.732
455, -103070612.4, 4.742
456, -103069342.9, 4.753
457, -103068079.3, 4.763
458, -103066822.2, 4.773
459, -103065571.4, 4.783
460, -103064326, 4.793
461, -103063086, 4.803
462, -103061850.6, 4.813
463, -103060619.9, 4.824
464, -103059394.1, 4.834
465, -103058173.1, 4.844
466, -103056957.3, 4.854
467, -103055746.8, 4.864
468, -103054541.1, 4.874
469, -103053340.1, 4.884
470, -103052143.5, 4.895
471, -103050951.5, 4.905
472, -103049764.4, 4.915
473, -103048581.8, 4.925
474, -103047403.6, 4.935
475, -103046230, 4.945
476, -103045060.9, 4.955
477, -103043896.2, 4.966
478, -103042736.2, 4.976
479, -103041581.1, 4.986
480, -103040430.7, 4.996
481, -103039284.6, 5.006
482, -103038143.1, 5.016
483, -103037006.1, 5.026
484, -103035873.8, 5.037
485, -103034746.3, 5.047
486, -103033623, 5.057
487, -103032503.8, 5.067
488, -103031388.8, 5.078
489, -103030277.7, 5.088
490, -103029170.6, 5.098
491, -103028067.4, 5.108
492, -103026968, 5.118
493, -103025872.3, 5.128
494, -103024780.9, 5.138
495, -103023693.5, 5.149
496, -103022610.1, 5.159
497, -103021530.7, 5.169
498, -103020455.2, 5.179
499, -103019383.5, 5.189
500, -103018315.7, 5.199
501, -103017251.8, 5.209
502, -103016192, 5.22
503, -103015136.2, 5.23
504, -103014084.5, 5.24
505, -103013037, 5.25
506, -103011994.3, 5.26
507, -103010955.8, 5.27
508, -103009921.2, 5.281
509, -103008890.1, 5.291
510, -103007862.5, 5.301
511, -103006838.7, 5.311
512, -103005818.8, 5.321
513, -103004802.8, 5.332
514, -103003790.8, 5.342
515, -103002782.7, 5.352
516, -103001778.3, 5.362
517, -103000777.6, 5.372
518, -102999780.6, 5.382
519, -102998787.2, 5.392
520, -102997797.8, 5.403
521, -102996811.9, 5.413
522, -102995829.8, 5.423
523, -102994851.5, 5.433
524, -102993876.9, 5.443
525, -102992906, 5.453
526, -102991938.7, 5.463
527, -102990975.2, 5.473
528, -102990015.5, 5.484
529, -102989059.8, 5.494
530, -102988107.7, 5.504
531, -102987159.4, 5.514
532, -102986214.6, 5.524
533, -102985273.2, 5.534
534, -102984335.3, 5.544
535, -102983400.8, 5.555
536, -102982469.7, 5.565
537, -102981542, 5.575
538, -102980617.4, 5.586
539, -102979696, 5.596
540, -102978778.2, 5.606
541, -102977864, 5.616
542, -102976953.1, 5.626
543, -102976045.4, 5.636
544, -102975140.8, 5.647
545, -102974239.4, 5.657
546, -102973340.9, 5.667
547, -102972445.5, 5.677
548, -102971553.3, 5.687
549, -102970664.1, 5.698
550, -102969777.8, 5.708
551, -102968894.2, 5.718
552, -102968013.6, 5.728
553, -102967135.9, 5.738
554, -102966260.9, 5.748
555, -102965388.6, 5.759
556, -102964519, 5.769
557, -102963652.4, 5.779
558, -102962788.7, 5.789
559, -102961928.2, 5.8
560, -102961070.6, 5.81
561, -102960216.1, 5.82
562, -102959364.7, 5.83
563, -102958516.2, 5.84
564, -102957670.4, 5.85
565, -102956827.2, 5.86
566, -102955986.7, 5.871
567, -102955149.4, 5.881
568, -102954314.7, 5.891
569, -102953482.5, 5.901
570, -102952652.8, 5.911
571, -102951825.5, 5.921
572, -102951000.6, 5.932
573, -102950178.3, 5.942
574, -102949358.5, 5.952
575, -102948541.5, 5.962
576, -102947727.4, 5.972
577, -102946916.4, 5.982
578, -102946108.4, 5.992
579, -102945304, 6.003
580, -102944502.8, 6.013
581, -102943704.3, 6.023
582, -102942908.3, 6.033
583, -102942114.9, 6.043
584, -102941324.2, 6.053
585, -102940535.8, 6.063
586, -102939749.7, 6.074
587, -102938966, 6.084
588, -102938184.6, 6.094
589, -102937405.7, 6.104
590, -102936629.1, 6.114
591, -102935855, 6.124
592, -102935083.4, 6.134
593, -102934314.1, 6.145
594, -102933547, 6.155
595, -102932782, 6.165
596, -102932019.3, 6.175
597, -102931258.9, 6.185
598, -102930501.1, 6.195
599, -102929746.3, 6.206
600, -102928993.9, 6.216
601, -102928243.9, 6.226
602, -102927496.5, 6.236
603, -102926751.5, 6.246
604, -102926008.9, 6.257
605, -102925268.5, 6.267
606, -102924530.2, 6.277
607, -102923794, 6.287
608, -102923060.1, 6.297
609, -102922328.4, 6.307
610, -102921599.2, 6.317
611, -102920872.1, 6.328
612, -102920147.3, 6.338
613, -102919424.6, 6.348
614, -102918704, 6.358
615, -102917985.4, 6.368
616, -102917268.8, 6.378
617, -102916554.3, 6.388
618, -102915841.9, 6.398
619, -102915131.8, 6.409
620, -102914423.8, 6.419
621, -102913718, 6.429
622, -102913014.5, 6.439
623, -102912312.8, 6.449
624, -102911613.1, 6.459
625, -102910915.3, 6.469
626, -102910219.7, 6.48
627, -102909526.3, 6.49
628, -102908834.8, 6.5
629, -102908145.4, 6.51
630, -102907458, 6.52
631, -102906772.6, 6.531
632, -102906089.3, 6.541
633, -102905408.1, 6.551
634, -102904729.1, 6.561
635, -102904052.3, 6.572
636, -102903377.6, 6.582
637, -102902705, 6.592
638, -102902034.8, 6.602
639, -102901366.9, 6.612
640, -102900700.8, 6.623
641, -102900036.7, 6.633
642, -102899374.6, 6.643
643, -102898714.3, 6.653
644, -102898055.8, 6.663
645, -102897399.4, 6.674
646, -102896744.9, 6.684
647, -102896092.6, 6.694
648, -102895442.4, 6.704
649, -102894794.1, 6.714
650, -102894147.9, 6.724
651, -102893503.6, 6.735
652, -102892861.1, 6.745
653, -102892220.3, 6.755
654, -102891581.4, 6.765
655, -102890944.5, 6.775
656, -102890309.5, 6.785
657, -102889676.5, 6.796
658, -102889045.4, 6.806
659, -102888416.2, 6.816
660, -102887788.7, 6.826
661, -102887163, 6.836
662, -102886539, 6.846
663, -102885916.7, 6.856
664, -102885296.2, 6.867
665, -102884677.2, 6.877
666, -102884059.9, 6.887
667, -102883444.3, 6.897
668, -102882830.3, 6.907
669, -102882217.9, 6.917
670, -102881607.2, 6.928
671, -102880997.9, 6.938
672, -102880390.5, 6.948
673, -102879785.1, 6.958
674, -102879181.4, 6.968
675, -102878579.2, 6.979
676, -102877978.6, 6.989
677, -102877379.9, 6.999
678, -102876782.8, 7.009
679, -102876187.2, 7.019
680, -102875593.1, 7.03
681, -102875000.6, 7.04
682, -102874409.4, 7.05
683, -102873819.9, 7.06
684, -102873232.2, 7.07
685, -102872646.4, 7.081
686, -102872062.4, 7.091
687, -102871480, 7.101
688, -102870899.2, 7.111
689, -102870319.8, 7.121
690, -102869741.9, 7.131
691, -102869165.4, 7.142
692, -102868590.3, 7.152
693, -102868016.5, 7.162
694, -102867444.4, 7.172
695, -102866873.7, 7.183
696, -102866304.4, 7.193
697, -102865736.5, 7.203
698, -102865170, 7.213
699, -102864604.9, 7.223
700, -102864041.3, 7.234
701, -102863479, 7.244
702, -102862917.9, 7.254
703, -102862358.1, 7.264
704, -102861799.4, 7.274
705, -102861242.4, 7.284
706, -102860686.6, 7.294
707, -102860132.2, 7.305
708, -102859579.3, 7.315
709, -102859027.9, 7.325
710, -102858477.8, 7.335
711, -102857928.9, 7.345
712, -102857381.4, 7.355
713, -102856835, 7.366
714, -102856290, 7.376
715, -102855746.2, 7.386
716, -102855203.8, 7.396
717, -102854662.7, 7.406
718, -102854122.9, 7.416
719, -102853584.5, 7.427
720, -102853047.3, 7.437
721, -102852511.5, 7.447
722, -102851977.1, 7.457
723, -102851444.2, 7.467
724, -102850912.8, 7.478
725, -102850382.9, 7.488
726, -102849854.2, 7.498
727, -102849326.9, 7.508
728, -102848800.8, 7.518
729, -102848276, 7.528
730, -102847752.6, 7.538
731, -102847230.6, 7.549
732, -102846710.1, 7.559
733, -102846191, 7.569
734, -102845673.3, 7.579
735, -102845156.7, 7.59
736, -102844641.5, 7.6
737, -102844127.5, 7.61
738, -102843614.9, 7.62
739, -102843103.7, 7.63
740, -102842593.6, 7.64
741, -102842084.7, 7.651
742, -102841577, 7.661
743, -102841070.6, 7.671
744, -102840565.5, 7.681
745, -102840061.7, 7.691
746, -102839559, 7.702
747, -102839057.4, 7.712
748, -102838557, 7.722
749, -102838057.7, 7.732
750, -102837559.6, 7.742
751, -102837062.7, 7.752
752, -102836566.8, 7.763
753, -102836072.1, 7.773
754, -102835578.4, 7.783
755, -102835086, 7.793
756, -102834595.2, 7.804
757, -102834105.9, 7.814
758, -102833617.7, 7.824
759, -102833130.6, 7.834
760, -102832644.9, 7.844
761, -102832160.4, 7.854
762, -102831677.2, 7.864
763, -102831195.3, 7.875
764, -102830714.5, 7.885
765, -102830234.8, 7.895
766, -102829756.1, 7.905
767, -102829278.7, 7.915
768, -102828802.5, 7.925
769, -102828327.5, 7.935
770, -102827853.5, 7.946
771, -102827380.6, 7.956
772, -102826908.7, 7.966
773, -102826437.7, 7.976
774, -102825967.9, 7.986
775, -102825499.1, 7.997
776, -102825031.5, 8.007
777, -102824564.8, 8.017
778, -102824099.3, 8.027
779, -102823634.8, 8.037
780, -102823171.6, 8.047
781, -102822709.5, 8.057
782, -102822248.6, 8.068
783, -102821788.9, 8.078
784, -102821330.4, 8.088
785, -102820872.9, 8.098
786, -102820416.3, 8.108
787, -102819960.8, 8.118
788, -102819506.1, 8.129
789, -102819052.6, 8.139
790, -102818600, 8.149
791, -102818148.4, 8.159
792, -102817697.7, 8.169
793, -102817247.8, 8.18
794, -102816798.9, 8.19
795, -102816351.1, 8.2
796, -102815904.2, 8.21
797, -102815458.2, 8.22
798, -102815013.3, 8.23
799, -102814569.4, 8.24
800, -102814126.6, 8.25
801, -102813684.8, 8.261
802, -102813244.1, 8.271
803, -102812804.4, 8.281
804, -102812365.7, 8.291
805, -102811927.9, 8.301
806, -102811491, 8.311
807, -102811054.9, 8.322
808, -102810619.8, 8.332
809, -102810185.5, 8.342
810, -102809752, 8.352
811, -102809319.4, 8.362
812, -102808887.8, 8.372
813, -102808457, 8.382
814, -102808027.1, 8.393
815, -102807598.4, 8.403
816, -102807170.4, 8.413
817, -102806743.4, 8.423
818, -102806317.2, 8.433
819, -102805892, 8.443
820, -102805467.6, 8.454
821, -102805044.1, 8.464
822, -102804621.6, 8.474
823, -102804199.9, 8.484
824, -102803779.2, 8.494
825, -102803359.3, 8.504
826, -102802940.3, 8.514
827, -102802522.1, 8.525
828, -102802104.8, 8.535
829, -102801688.4, 8.545
830, -102801272.8, 8.555
831, -102800858, 8.566
832, -102800444, 8.576
833, -102800030.7, 8.586
834, -102799618.2, 8.596
835, -102799206.5, 8.606
836, -102798795.5, 8.616
837, -102798385.4, 8.626
838, -102797976.3, 8.636
839, -102797568.2, 8.647
840, -102797161.1, 8.657
841, -102796755, 8.667
842, -102796349.8, 8.677
843, -102795945.8, 8.687
844, -102795542.5, 8.697
845, -102795139.9, 8.708
846, -102794738.2, 8.718
847, -102794337.4, 8.728
848, -102793937.4, 8.738
849, -102793538.2, 8.748
850, -102793139.8, 8.758
851, -102792742.2, 8.768
852, -102792345.3, 8.778
853, -102791949.3, 8.789
854, -102791554.2, 8.799
855, -102791159.7, 8.809
856, -102790766, 8.819
857, -102790373.1, 8.829
858, -102789980.9, 8.839
859, -102789589.6, 8.849
860, -102789199.2, 8.86
861, -102788809.7, 8.87
862, -102788421, 8.88
863, -102788033.2, 8.89
864, -102787646.1, 8.9
865, -102787260, 8.911
866, -102786874.7, 8.921
867, -102786490.1, 8.931
868, -102786106.4, 8.941
869, -102785723.6, 8.951
870, -102785341.4, 8.961
871, -102784960, 8.971
872, -102784579.3, 8.982
873, -102784199.5, 8.992
874, -102783820.6, 9.002
875, -102783442.5, 9.012
876, -102783065.2, 9.022
877, -102782688.7, 9.032
878, -102782313.1, 9.042
879, -102781938.2, 9.053
880, -102781564.2, 9.063
881, -102781190.8, 9.073
882, -102780818.2, 9.083
883, -102780446.3, 9.093
884, -102780075.3, 9.104
885, -102779705.1, 9.114
886, -102779335.6, 9.124
887, -102778966.8, 9.134
888, -102778599, 9.144
889, -102778231.9, 9.154
890, -102777865.5, 9.164
891, -102777499.9, 9.175
892, -102777134.8, 9.185
893, -102776770.4, 9.195
894, -102776406.7, 9.205
895, -102776043.6, 9.215
896, -102775681.1, 9.225
897, -102775319.2, 9.25
898, -102774957.8, 9.261
899, -102774597.1, 9.271
900, -102774237.2, 9.281
901, -102773878.1, 9.292
902, -102773519.7, 9.302
903, -102773162, 9.312
904, -102772805, 9.322
905, -102772448.8, 9.332
906, -102772093.3, 9.342
907, -102771738.6, 9.353
908, -102771384.7, 9.363
909, -102771031.5, 9.373
910, -102770679.1, 9.383
911, -102770327.6, 9.393
912, -102769976.9, 9.404
913, -102769627, 9.414
914, -102769277.9, 9.424
915, -102768929.5, 9.434
916, -102768581.9, 9.444
917, -102768235.1, 9.454
918, -102767889, 9.465
919, -102767543.6, 9.475
920, -102767198.9, 9.485
921, -102766854.9, 9.495
922, -102766511.6, 9.506
923, -102766168.9, 9.516
924, -102765827.1, 9.526
925, -102765486.1, 9.536
926, -102765145.8, 9.546
927, -102764806.3, 9.556
928, -102764467.6, 9.567
929, -102764129.6, 9.577
930, -102763792.3, 9.587
931, -102763455.7, 9.597
932, -102763119.8, 9.607
933, -102762784.6, 9.617
934, -102762450, 9.628
935, -102762116.1, 9.638
936, -102761782.8, 9.648
937, -102761450.1, 9.658
938, -102761118, 9.668
939, -102760786.5, 9.678
940, -102760455.7, 9.689
941, -102760125.4, 9.699
942, -102759795.7, 9.709
943, -102759466.6, 9.719
944, -102759138.1, 9.729
945, -102758810.2, 9.74
946, -102758482.9, 9.75
947, -102758156.1, 9.76
948, -102757829.9, 9.77
949, -102757504.5, 9.78
950, -102757179.8, 9.79
951, -102756855.6, 9.8
952, -102756532.1, 9.811
953, -102756209.1, 9.821
954, -102755886.9, 9.831
955, -102755565.4, 9.841
956, -102755244.7, 9.851
957, -102754924.7, 9.862
958, -102754605.4, 9.872
959, -102754286.6, 9.882
960, -102753968.4, 9.892
961, -102753650.8, 9.902
962, -102753333.6, 9.912
963, -102753017.1, 9.923
964, -102752701, 9.933
965, -102752385.4, 9.943
966, -102752070.3, 9.953
967, -102751755.7, 9.963
968, -102751441.6, 9.973
969, -102751128, 9.984
970, -102750815.1, 9.994
971, -102750503, 10.004
972, -102750191.5, 10.014
973, -102749880.6, 10.024
974, -102749570.2, 10.034
975, -102749260.5, 10.045
976, -102748951.3, 10.055
977, -102748642.9, 10.065
978, -102748335.1, 10.075
979, -102748027.8, 10.085
980, -102747721.2, 10.095
981, -102747415.1, 10.106
982, -102747109.8, 10.116
983, -102746805, 10.126
984, -102746500.9, 10.136
985, -102746197.3, 10.146
986, -102745894.6, 10.156
987, -102745592.7, 10.166
988, -102745291.6, 10.177
989, -102744991.2, 10.187
990, -102744691.3, 10.197
991, -102744392, 10.207
992, -102744093.1, 10.217
993, -102743794.7, 10.227
994, -102743496.8, 10.238
995, -102743199.4, 10.248
996, -102742902.4, 10.258
997, -102742605.9, 10.268
998, -102742309.8, 10.278
999, -102742014.2, 10.288
1000, -102741719, 10.298
1001, -102741424.4, 10.309
1002, -102741130.3, 10.319
1003, -102740836.7, 10.329
1004, -102740543.7, 10.339
1005, -102740251.2, 10.349
1006, -102739959.3, 10.36
1007, -102739668, 10.37
1008, -102739377.3, 10.38
1009, -102739087, 10.39
1010, -102738797.3, 10.4
1011, -102738508.2, 10.41
1012, -102738219.6, 10.421
1013, -102737931.5, 10.431
1014, -102737643.9, 10.441
1015, -102737356.9, 10.451
1016, -102737070.5, 10.461
1017, -102736784.7, 10.471
1018, -102736499.5, 10.481
1019, -102736214.8, 10.492
1020, -102735930.7, 10.502
1021, -102735647.3, 10.512
1022, -102735364.5, 10.522
1023, -102735082.3, 10.532
1024, -102734800.7, 10.543
1025, -102734519.7, 10.553
1026, -102734239.3, 10.563
1027, -102733959.6, 10.573
1028, -102733680.5, 10.583
1029, -102733402, 10.593
1030, -102733124, 10.603
1031, -102732846.5, 10.614
1032, -102732569.5, 10.624
1033, -102732292.9, 10.634
1034, -102732016.8, 10.645
1035, -102731741.2, 10.655
1036, -102731466.2, 10.665
1037, -102731191.7, 10.675
1038, -102730917.8, 10.685
1039, -102730644.2, 10.695
1040, -102730371.1, 10.706
1041, -102730098.4, 10.716
1042, -102729826.1, 10.726
1043, -102729554.3, 10.736
1044, -102729283, 10.746
1045, -102729012.2, 10.756
1046, -102728741.9, 10.766
1047, -102728472.2, 10.777
1048, -102728202.9, 10.787
1049, -102727934.2, 10.797
1050, -102727666, 10.807
1051, -102727398.3, 10.817
1052, -102727131.2, 10.827
1053, -102726864.5, 10.838
1054, -102726598.5, 10.848
1055, -102726332.9, 10.858
1056, -102726067.9, 10.868
1057, -102725803.4, 10.878
1058, -102725539.3, 10.889
1059, -102725275.7, 10.899
1060, -102725012.5, 10.909
1061, -102724749.8, 10.919
1062, -102724487.6, 10.929
1063, -102724225.9, 10.939
1064, -102723964.7, 10.95
1065, -102723703.8, 10.96
1066, -102723443.5, 10.97
1067, -102723183.7, 10.98
1068, -102722924.3, 10.99
1069, -102722665.3, 11
1070, -102722406.7, 11.01
1071, -102722148.6, 11.021
1072, -102721890.9, 11.031
1073, -102721633.7, 11.041
1074, -102721376.9, 11.051
1075, -102721120.5, 11.061
1076, -102720864.6, 11.071
1077, -102720609, 11.082
1078, -102720353.9, 11.092
1079, -102720099.2, 11.102
1080, -102719844.8, 11.112
1081, -102719590.8, 11.122
1082, -102719337.2, 11.132
1083, -102719084.1, 11.142
1084, -102718831.3, 11.153
1085, -102718579, 11.163
1086, -102718327.1, 11.173
1087, -102718075.7, 11.183
1088, -102717824.9, 11.193
1089, -102717574.6, 11.203
1090, -102717324.8, 11.214
1091, -102717075.5, 11.224
1092, -102716826.5, 11.334
1093, -102716578, 11.344
1094, -102716329.9, 11.355
1095, -102716082.2, 11.365
1096, -102715834.8, 11.375
1097, -102715587.9, 11.385
1098, -102715341.3, 11.395
1099, -102715095.1, 11.405
1100, -102714849.3, 11.416
1101, -102714603.9, 11.426
1102, -102714359, 11.436
1103, -102714114.4, 11.446
1104, -102713870.2, 11.456
1105, -102713626.5, 11.466
1106, -102713383.2, 11.476
1107, -102713140.3, 11.487
1108, -102712897.8, 11.497
1109, -102712655.8, 11.507
1110, -102712414.2, 11.517
1111, -102712173.2, 11.527
1112, -102711932.7, 11.537
1113, -102711692.7, 11.548
1114, -102711453.2, 11.558
1115, -102711214, 11.568
1116, -102710975.3, 11.578
1117, -102710736.9, 11.588
1118, -102710499, 11.598
1119, -102710261.4, 11.608
1120, -102710024.2, 11.619
1121, -102709787.3, 11.629
1122, -102709550.8, 11.639
1123, -102709314.7, 11.649
1124, -102709079, 11.659
1125, -102708843.7, 11.669
1126, -102708608.7, 11.679
1127, -102708374.1, 11.69
1128, -102708139.8, 11.7
1129, -102707906, 11.71
1130, -102707672.7, 11.72
1131, -102707439.9, 11.73
1132, -102707207.5, 11.74
1133, -102706975.7, 11.75
1134, -102706744.5, 11.761
1135, -102706513.7, 11.771
1136, -102706283.5, 11.781
1137, -102706053.6, 11.791
1138, -102705824.2, 11.801
1139, -102705595.2, 11.811
1140, -102705366.5, 11.821
1141, -102705138.1, 11.832
1142, -102704910.2, 11.842
1143, -102704682.5, 11.852
1144, -102704455.3, 11.862
1145, -102704228.4, 11.872
1146, -102704002, 11.882
1147, -102703775.9, 11.893
1148, -102703550.2, 11.903
1149, -102703325, 11.913
1150, -102703100.2, 11.923
1151, -102702875.7, 11.934
1152, -102702651.6, 11.944
1153, -102702427.9, 11.954
1154, -102702204.5, 11.964
1155, -102701981.5, 11.974
1156, -102701758.7, 11.984
1157, -102701536.3, 11.994
1158, -102701314.3, 12.005
1159, -102701092.7, 12.015
1160, -102700871.4, 12.025
1161, -102700650.4, 12.035
1162, -102700429.8, 12.046
1163, -102700209.6, 12.056
1164, -102699989.7, 12.066
1165, -102699770.2, 12.076
1166, -102699550.9, 12.086
1167, -102699332, 12.097
1168, -102699113.7, 12.107
1169, -102698895.6, 12.117
1170, -102698678, 12.127
1171, -102698460.7, 12.137
1172, -102698243.8, 12.147
1173, -102698027.3, 12.157
1174, -102697811.1, 12.168
1175, -102697595.1, 12.178
1176, -102697379.4, 12.188
1177, -102697164, 12.198
1178, -102696949, 12.208
1179, -102696734.2, 12.218
1180, -102696519.8, 12.229
1181, -102696305.8, 12.239
1182, -102696092.1, 12.249
1183, -102695878.7, 12.259
1184, -102695665.5, 12.269
1185, -102695452.6, 12.28
1186, -102695240, 12.29
1187, -102695027.7, 12.3
1188, -102694815.6, 12.31
1189, -102694603.8, 12.32
1190, -102694392.3, 12.33
1191, -102694181.1, 12.34
1192, -102693970.3, 12.351
1193, -102693760, 12.361
1194, -102693550, 12.371
1195, -102693340.3, 12.381
1196, -102693130.9, 12.391
1197, -102692921.9, 12.401
1198, -102692713.1, 12.412
1199, -102692504.6, 12.422
1200, -102692296.3, 12.432
1201, -102692088.2, 12.443
1202, -102691880.4, 12.453
1203, -102691672.9, 12.463
1204, -102691465.7, 12.473
1205, -102691258.8, 12.483
1206, -102691052.3, 12.493
1207, -102690846, 12.504
1208, -102690640.1, 12.514
1209, -102690434.6, 12.524
1210, -102690229.4, 12.534
1211, -102690024.6, 12.544
1212, -102689820.1, 12.554
1213, -102689615.9, 12.565
1214, -102689412, 12.575
1215, -102689208.4, 12.585
1216, -102689005, 12.596
1217, -102688801.8, 12.606
1218, -102688598.9, 12.616
1219, -102688396.2, 12.626
1220, -102688193.7, 12.636
1221, -102687991.4, 12.647
1222, -102687789.4, 12.657
1223, -102687587.7, 12.667
1224, -102687386.3, 12.677
1225, -102687185.2, 12.688
1226, -102686984.4, 12.698
1227, -102686783.7, 12.708
1228, -102686583.3, 12.718
1229, -102686383.2, 12.728
1230, -102686183.3, 12.738
1231, -102685983.7, 12.748
1232, -102685784.4, 12.759
1233, -102685585.4, 12.769
1234, -102685386.6, 12.779
1235, -102685188, 12.789
1236, -102684989.7, 12.799
1237, -102684791.7, 12.81
1238, -102684594, 12.82
1239, -102684396.6, 12.83
1240, -102684199.5, 12.84
1241, -102684002.7, 12.85
1242, -102683806.3, 12.86
1243, -102683610.1, 12.871
1244, -102683414, 12.881
1245, -102683218.3, 12.891
1246, -102683023, 12.901
1247, -102682827.9, 12.911
1248, -102682633.1, 12.921
1249, -102682438.6, 12.931
1250, -102682244.3, 12.942
1251, -102682050.3, 12.952
1252, -102681856.7, 12.962
1253, -102681663.3, 12.972
1254, -102681470.1, 12.982
1255, -102681277.2, 12.992
1256, -102681084.6, 13.003
1257, -102680892.2, 13.013
1258, -102680700.1, 13.023
1259, -102680508.2, 13.033
1260, -102680316.6, 13.043
1261, -102680125.3, 13.053
1262, -102679934.2, 13.063
1263, -102679743.3, 13.074
1264, -102679552.7, 13.084
1265, -102679362.4, 13.094
1266, -102679172.4, 13.104
1267, -102678982.6, 13.114
1268, -102678793, 13.124
1269, -102678603.7, 13.134
1270, -102678414.7, 13.145
1271, -102678225.9, 13.155
1272, -102678037.3, 13.165
1273, -102677849.1, 13.175
1274, -102677661.2, 13.185
1275, -102677473.7, 13.195
1276, -102677286.4, 13.205
1277, -102677099.5, 13.216
1278, -102676912.9, 13.226
1279, -102676726.6, 13.236
1280, -102676540.6, 13.246
1281, -102676354.8, 13.256
1282, -102676169.2, 13.266
1283, -102675983.9, 13.277
1284, -102675798.8, 13.287
1285, -102675613.9, 13.297
1286, -102675429.4, 13.307
1287, -102675245.2, 13.317
1288, -102675061.1, 13.327
1289, -102674877.4, 13.338
1290, -102674694, 13.348
1291, -102674510.9, 13.358
1292, -102674328, 13.368
1293, -102674145.3, 13.378
1294, -102673962.9, 13.388
1295, -102673780.7, 13.398
1296, -102673598.6, 13.409
1297, -102673416.9, 13.419
1298, -102673235.3, 13.429
1299, -102673054, 13.439
1300, -102672872.9, 13.449
1301, -102672692.1, 13.459
1302, -102672511.4, 13.469
1303, -102672331, 13.48
1304, -102672150.8, 13.49
1305, -102671970.8, 13.5
1306, -102671790.9, 13.51
1307, -102671611.2, 13.52
1308, -102671431.7, 13.53
1309, -102671252.4, 13.541
1310, -102671073.2, 13.551
1311, -102670894.2, 13.561
1312, -102670715.4, 13.571
1313, -102670536.8, 13.581
1314, -102670358.3, 13.591
1315, -102670180.1, 13.601
1316, -102670002, 13.612
1317, -102669824.2, 13.622
1318, -102669646.5, 13.632
1319, -102669469, 13.642
1320, -102669291.7, 13.652
1321, -102669114.6, 13.662
1322, -102668937.7, 13.672
1323, -102668761, 13.683
1324, -102668584.6, 13.693
1325, -102668408.5, 13.703
1326, -102668232.5, 13.713
1327, -102668056.9, 13.723
1328, -102667881.5, 13.733
1329, -102667706.3, 13.744
1330, -102667531.3, 13.754
1331, -102667356.6, 13.764
1332, -102667182, 13.774
1333, -102667007.7, 13.784
1334, -102666833.6, 13.794
1335, -102666659.7, 13.805
1336, -102666486.1, 13.815
1337, -102666312.7, 13.825
1338, -102666139.5, 13.835
1339, -102665966.5, 13.845
1340, -102665793.7, 13.855
1341, -102665621.1, 13.866
1342, -102665448.7, 13.876
1343, -102665276.5, 13.886
1344, -102665104.6, 13.896
1345, -102664932.8, 13.906
1346, -102664761.3, 13.916
1347, -102664589.9, 13.926
1348, -102664418.8, 13.937
1349, -102664247.8, 13.947
1350, -102664077, 13.957
1351, -102663906.4, 13.967
1352, -102663736, 13.977
1353, -102663565.8, 13.987
1354, -102663395.7, 13.997
1355, -102663225.9, 14.008
1356, -102663056.2, 14.018
1357, -102662886.7, 14.028
1358, -102662717.5, 14.038
1359, -102662548.4, 14.048
1360, -102662379.5, 14.058
1361, -102662210.9, 14.069
1362, -102662042.5, 14.079
1363, -102661874.3, 14.089
1364, -102661706.2, 14.099
1365, -102661538.4, 14.109
1366, -102661370.7, 14.119
1367, -102661203.2, 14.129
1368, -102661035.9, 14.14
1369, -102660868.8, 14.15
1370, -102660701.8, 14.16
1371, -102660535.1, 14.17
1372, -102660368.5, 14.18
1373, -102660202, 14.19
1374, -102660035.8, 14.2
1375, -102659869.7, 14.21
1376, -102659703.7, 14.221
1377, -102659537.9, 14.231
1378, -102659372.3, 14.241
1379, -102659206.7, 14.251
1380, -102659041.4, 14.262
1381, -102658876.1, 14.272
1382, -102658711.1, 14.282
1383, -102658546.2, 14.292
1384, -102658381.4, 14.302
1385, -102658216.8, 14.312
1386, -102658052.4, 14.322
1387, -102657888.1, 14.333
1388, -102657724, 14.343
1389, -102657560, 14.353
1390, -102657396.3, 14.363
1391, -102657232.9, 14.373
1392, -102657069.6, 14.384
1393, -102656906.5, 14.394
1394, -102656743.6, 14.404
1395, -102656580.9, 14.414
1396, -102656418.3, 14.425
1397, -102656256, 14.435
1398, -102656093.8, 14.445
1399, -102655931.8, 14.455
1400, -102655770.1, 14.465
1401, -102655608.6, 14.476
1402, -102655447.3, 14.486
1403, -102655286.2, 14.496
1404, -102655125.4, 14.506
1405, -102654964.8, 14.516
1406, -102654804.4, 14.527
1407, -102654644.2, 14.537
1408, -102654484.2, 14.547
1409, -102654324.3, 14.557
1410, -102654164.6, 14.568
1411, -102654005.1, 14.578
1412, -102653845.7, 14.588
1413, -102653686.5, 14.598
1414, -102653527.5, 14.608
1415, -102653368.7, 14.618
1416, -102653210, 14.628
1417, -102653051.5, 14.639
1418, -102652893.1, 14.649
1419, -102652734.9, 14.659
1420, -102652576.9, 14.669
1421, -102652419, 14.679
1422, -102652261.3, 14.689
1423, -102652103.8, 14.7
1424, -102651946.4, 14.71
1425, -102651789.2, 14.72
1426, -102651632.1, 14.73
1427, -102651475.2, 14.74
1428, -102651318.5, 14.75
1429, -102651161.9, 14.761
1430, -102651005.4, 14.771
1431, -102650849.2, 14.781
1432, -102650693, 14.791
1433, -102650537.1, 14.801
1434, -102650381.3, 14.811
1435, -102650225.8, 14.821
1436, -102650070.4, 14.832
1437, -102649915.2, 14.842
1438, -102649760.1, 14.852
1439, -102649605.3, 14.862
1440, -102649450.6, 14.872
1441, -102649296.2, 14.882
1442, -102649141.9, 14.893
1443, -102648987.8, 14.903
1444, -102648833.8, 14.913
1445, -102648680, 14.923
1446, -102648526.4, 14.933
1447, -102648372.9, 14.944
1448, -102648219.5, 14.954
1449, -102648066.3, 14.964
1450, -102647913.3, 14.974
1451, -102647760.4, 14.984
1452, -102647607.6, 14.995
1453, -102647454.9, 15.005
1454, -102647302.4, 15.015
1455, -102647150.1, 15.025
1456, -102646998, 15.035
1457, -102646846.1, 15.045
1458, -102646694.4, 15.055
1459, -102646542.8, 15.065
1460, -102646391.4, 15.076
1461, -102646240.2, 15.086
1462, -102646089.1, 15.096
1463, -102645938.3, 15.106
1464, -102645787.5, 15.116
1465, -102645636.9, 15.126
1466, -102645486.5, 15.136
1467, -102645336.3, 15.147
1468, -102645186.4, 15.157
1469, -102645036.7, 15.167
1470, -102644887.3, 15.177
1471, -102644738.1, 15.187
1472, -102644589.2, 15.197
1473, -102644440.5, 15.208
1474, -102644291.9, 15.218
1475, -102644143.5, 15.228
1476, -102643995.2, 15.238
1477, -102643847.1, 15.248
1478, -102643699.1, 15.258
1479, -102643551.3, 15.269
1480, -102643403.7, 15.279
1481, -102643256.3, 15.289
1482, -102643109, 15.299
1483, -102642961.9, 15.309
1484, -102642815.1, 15.319
1485, -102642668.4, 15.329
1486, -102642521.9, 15.34
1487, -102642375.7, 15.35
1488, -102642229.5, 15.36
1489, -102642083.6, 15.37
1490, -102641937.9, 15.38
1491, -102641792.4, 15.39
1492, -102641647, 15.401
1493, -102641501.8, 15.411
1494, -102641356.8, 15.421
1495, -102641211.9, 15.431
1496, -102641067.3, 15.441
1497, -102640922.7, 15.451
1498, -102640778.4, 15.461
1499, -102640634.1, 15.472
1500, -102640490, 15.482
1501, -102640346.1, 15.492
1502, -102640202.3, 15.502
1503, -102640058.7, 15.512
1504, -102639915.1, 15.522
1505, -102639771.8, 15.533
1506, -102639628.5, 15.543
1507, -102639485.4, 15.553
1508, -102639342.5, 15.563
1509, -102639199.8, 15.573
1510, -102639057.2, 15.583
1511, -102638914.8, 15.593
1512, -102638772.5, 15.604
1513, -102638630.4, 15.614
1514, -102638488.4, 15.624
1515, -102638346.5, 15.634
1516, -102638204.8, 15.644
1517, -102638063.1, 15.655
1518, -102637921.7, 15.665
1519, -102637780.4, 15.675
1520, -102637639.2, 15.685
1521, -102637498.1, 15.695
1522, -102637357.2, 15.705
1523, -102637216.5, 15.716
1524, -102637075.8, 15.726
1525, -102636935.4, 15.736
1526, -102636795.1, 15.746
1527, -102636654.9, 15.756
1528, -102636514.9, 15.766
1529, -102636375.1, 15.776
1530, -102636235.4, 15.787
1531, -102636095.9, 15.797
1532, -102635956.6, 15.807
1533, -102635817.4, 15.817
1534, -102635678.4, 15.827
1535, -102635539.5, 15.838
1536, -102635400.8, 15.848
1537, -102635262.2, 15.858
1538, -102635123.7, 15.868
1539, -102634985.3, 15.878
1540, -102634847.2, 15.889
1541, -102634709.2, 15.899
1542, -102634571.2, 15.909
1543, -102634433.4, 15.919
1544, -102634295.8, 15.929
1545, -102634158.2, 15.939
1546, -102634020.9, 15.95
1547, -102633883.7, 15.96
1548, -102633746.6, 15.97
1549, -102633609.8, 15.98
1550, -102633473.1, 15.99
1551, -102633336.6, 16.001
1552, -102633200.2, 16.011
1553, -102633064.1, 16.021
1554, -102632928.1, 16.031
1555, -102632792.3, 16.041
1556, -102632656.5, 16.051
1557, -102632520.9, 16.062
1558, -102632385.4, 16.072
1559, -102632250, 16.082
1560, -102632114.6, 16.092
1561, -102631979.4, 16.102
1562, -102631844.4, 16.112
1563, -102631709.4, 16.122
1564, -102631574.7, 16.133
1565, -102631440, 16.143
1566, -102631305.5, 16.153
1567, -102631171.2, 16.163
1568, -102631037, 16.173
1569, -102630903, 16.184
1570, -102630769, 16.194
1571, -102630635.2, 16.204
1572, -102630501.4, 16.214
1573, -102630367.8, 16.224
1574, -102630234.2, 16.234
1575, -102630100.9, 16.244
1576, -102629967.6, 16.255
1577, -102629834.5, 16.265
1578, -102629701.4, 16.275
1579, -102629568.6, 16.285
1580, -102629435.8, 16.295
1581, -102629303.2, 16.305
1582, -102629170.8, 16.316
1583, -102629038.6, 16.326
1584, -102628906.5, 16.336
1585, -102628774.5, 16.346
1586, -102628642.8, 16.356
1587, -102628511.2, 16.366
1588, -102628379.8, 16.376
1589, -102628248.6, 16.387
1590, -102628117.5, 16.397
1591, -102627986.6, 16.407
1592, -102627855.7, 16.417
1593, -102627725, 16.427
1594, -102627594.4, 16.437
1595, -102627464, 16.447
1596, -102627333.6, 16.458
1597, -102627203.5, 16.468
1598, -102627073.4, 16.478
1599, -102626943.5, 16.488
1600, -102626813.8, 16.498
1601, -102626684.2, 16.508
1602, -102626554.7, 16.519
1603, -102626425.4, 16.529
1604, -102626296.2, 16.539
1605, -102626167.1, 16.549
1606, -102626038.1, 16.559
1607, -102625909.4, 16.569
1608, -102625780.9, 16.579
1609, -102625652.5, 16.59
1610, -102625524.3, 16.6
1611, -102625396.2, 16.61
1612, -102625268.4, 16.62
1613, -102625140.7, 16.63
1614, -102625013.2, 16.64
1615, -102624886, 16.651
1616, -102624758.9, 16.661
1617, -102624631.9, 16.671
1618, -102624505, 16.681
1619, -102624378.2, 16.691
1620, -102624251.4, 16.701
1621, -102624124.8, 16.712
1622, -102623998.2, 16.722
1623, -102623871.8, 16.732
1624, -102623745.4, 16.742
1625, -102623619.1, 16.752
1626, -102623493, 16.762
1627, -102623367, 16.772
1628, -102623241.2, 16.783
1629, -102623115.5, 16.793
1630, -102622990, 16.803
1631, -102622864.6, 16.813
1632, -102622739.3, 16.823
1633, -102622614.3, 16.833
1634, -102622489.3, 16.844
1635, -102622364.4, 16.854
1636, -102622239.7, 16.864
1637, -102622115.1, 16.874
1638, -102621990.6, 16.884
1639, -102621866.2, 16.894
1640, -102621742, 16.905
1641, -102621617.8, 16.915
1642, -102621493.7, 16.925
1643, -102621369.6, 16.935
1644, -102621245.7, 16.945
1645, -102621121.8, 16.956
1646, -102620998.1, 16.966
1647, -102620874.4, 16.976
1648, -102620750.8, 16.986
1649, -102620627.4, 16.996
1650, -102620504, 17.006
1651, -102620380.8, 17.016
1652, -102620257.7, 17.027
1653, -102620134.7, 17.037
1654, -102620011.9, 17.047
1655, -102619889.1, 17.057
1656, -102619766.4, 17.067
1657, -102619643.8, 17.078
1658, -102619521.3, 17.088
1659, -102619398.9, 17.098
1660, -102619276.6, 17.108
1661, -102619154.3, 17.118
1662, -102619032.1, 17.129
1663, -102618910.1, 17.139
1664, -102618788.1, 17.149
1665, -102618666.3, 17.159
1666, -102618544.5, 17.169
1667, -102618422.9, 17.179
1668, -102618301.4, 17.189
1669, -102618180.1, 17.2
1670, -102618059, 17.21
1671, -102617937.9, 17.22
1672, -102617817, 17.23
1673, -102617696.2, 17.241
1674, -102617575.5, 17.251
1675, -102617454.9, 17.261
1676, -102617334.3, 17.272
1677, -102617213.9, 17.282
1678, -102617093.6, 17.292
1679, -102616973.4, 17.302
1680, -102616853.3, 17.312
1681, -102616733.4, 17.323
1682, -102616613.6, 17.333
1683, -102616493.9, 17.343
1684, -102616374.3, 17.353
1685, -102616254.8, 17.363
1686, -102616135.4, 17.373
1687, -102616016.1, 17.384
1688, -102615897, 17.394
1689, -102615777.9, 17.404
1690, -102615658.9, 17.414
1691, -102615540, 17.424
1692, -102615421.3, 17.434
1693, -102615302.7, 17.445
1694, -102615184.2, 17.455
1695, -102615065.9, 17.465
1696, -102614947.6, 17.475
1697, -102614829.4, 17.485
1698, -102614711.4, 17.495
1699, -102614593.4, 17.505
1700, -102614475.5, 17.516
1701, -102614357.7, 17.526
1702, -102614240, 17.536
1703, -102614122.4, 17.546
1704, -102614004.9, 17.556
1705, -102613887.6, 17.567
1706, -102613770.4, 17.577
1707, -102613653.3, 17.587
1708, -102613536.3, 17.598
1709, -102613419.4, 17.608
1710, -102613302.6, 17.618
1711, -102613186, 17.628
1712, -102613069.6, 17.638
1713, -102612953.3, 17.648
1714, -102612837.1, 17.658
1715, -102612721, 17.669
1716, -102612605, 17.679
1717, -102612489.1, 17.689
1718, -102612373.3, 17.699
1719, -102612257.7, 17.709
1720, -102612142.1, 17.719
1721, -102612026.6, 17.729
1722, -102611911.2, 17.74
1723, -102611795.9, 17.75
1724, -102611680.7, 17.76
1725, -102611565.6, 17.77
1726, -102611450.5, 17.78
1727, -102611335.5, 17.79
1728, -102611220.7, 17.801
1729, -102611105.9, 17.811
1730, -102610991.2, 17.821
1731, -102610876.7, 17.831
1732, -102610762.2, 17.841
1733, -102610647.9, 17.851
1734, -102610533.7, 17.861
1735, -102610419.6, 17.872
1736, -102610305.7, 17.882
1737, -102610191.9, 17.892
1738, -102610078.4, 17.902
1739, -102609964.9, 17.912
1740, -102609851.6, 17.922
1741, -102609738.5, 17.932
1742, -102609625.5, 17.943
1743, -102609512.6, 17.953
1744, -102609399.9, 17.963
1745, -102609287.2, 17.973
1746, -102609174.7, 17.983
1747, -102609062.3, 18.094
1748, -102608950, 18.104
1749, -102608837.9, 18.114
1750, -102608725.9, 18.124
1751, -102608614, 18.134
1752, -102608502.3, 18.144
1753, -102608390.7, 18.155
1754, -102608279.2, 18.165
1755, -102608167.9, 18.175
1756, -102608056.7, 18.185
1757, -102607945.7, 18.195
1758, -102607834.9, 18.206
1759, -102607724.2, 18.216
1760, -102607613.5, 18.226
1761, -102607503, 18.236
1762, -102607392.5, 18.246
1763, -102607282.1, 18.256
1764, -102607171.8, 18.266
1765, -102607061.5, 18.277
1766, -102606951.4, 18.287
1767, -102606841.4, 18.297
1768, -102606731.4, 18.307
1769, -102606621.6, 18.317
1770, -102606511.9, 18.327
1771, -102606402.3, 18.337
1772, -102606292.8, 18.348
1773, -102606183.3, 18.358
1774, -102606073.9, 18.368
1775, -102605964.6, 18.378
1776, -102605855.4, 18.388
1777, -102605746.4, 18.399
1778, -102605637.5, 18.409
1779, -102605528.7, 18.419
1780, -102605420, 18.429
1781, -102605311.3, 18.439
1782, -102605202.7, 18.449
1783, -102605094.2, 18.459
1784, -102604985.8, 18.47
1785, -102604877.4, 18.48
1786, -102604769.1, 18.49
1787, -102604661, 18.5
1788, -102604552.9, 18.511
1789, -102604445, 18.521
1790, -102604337, 18.531
1791, -102604229.2, 18.541
1792, -102604121.4, 18.552
1793, -102604013.7, 18.562
1794, -102603906, 18.572
1795, -102603798.4, 18.583
1796, -102603690.9, 18.593
1797, -102603583.4, 18.603
1798, -102603476, 18.613
1799, -102603368.7, 18.624
1800, -102603261.5, 18.634
1801, -102603154.4, 18.644
1802, -102603047.4, 18.654
1803, -102602940.5, 18.664
1804, -102602833.7, 18.674
1805, -102602726.9, 18.685
1806, -102602620.2, 18.695
1807, -102602513.6, 18.705
1808, -102602407.1, 18.715
1809, -102602300.7, 18.725
1810, -102602194.4, 18.736
1811, -102602088.2, 18.746
1812, -102601982.1, 18.756
1813, -102601876, 18.766
1814, -102601770.1, 18.777
1815, -102601664.3, 18.787
1816, -102601558.5, 18.797
1817, -102601452.8, 18.807
1818, -102601347.1, 18.817
1819, -102601241.6, 18.827
1820, -102601136.2, 18.838
1821, -102601030.9, 18.848
1822, -102600925.6, 18.858
1823, -102600820.3, 18.868
1824, -102600715.1, 18.878
1825, -102600610, 18.888
1826, -102600504.9, 18.898
1827, -102600399.8, 18.909
1828, -102600294.8, 18.919
1829, -102600189.8, 18.929
1830, -102600084.9, 18.939
1831, -102599980.1, 18.949
1832, -102599875.3, 18.959
1833, -102599770.6, 18.969
1834, -102599666, 18.98
1835, -102599561.5, 18.99
1836, -102599457.1, 19
1837, -102599352.8, 19.01
1838, -102599248.6, 19.02
1839, -102599144.6, 19.03
1840, -102599040.6, 19.04
1841, -102598936.8, 19.051
1842, -102598833, 19.061
1843, -102598729.3, 19.071
1844, -102598625.7, 19.081
1845, -102598522.3, 19.092
1846, -102598418.9, 19.102
1847, -102598315.6, 19.112
1848, -102598212.5, 19.122
1849, -102598109.4, 19.132
1850, -102598006.5, 19.142
1851, -102597903.7, 19.152
1852, -102597801.1, 19.163
1853, -102597698.5, 19.173
1854, -102597596, 19.183
1855, -102597493.6, 19.193
1856, -102597391.3, 19.203
1857, -102597289.1, 19.213
1858, -102597187, 19.223
1859, -102597085, 19.234
1860, -102596983.1, 19.244
1861, -102596881.3, 19.254
1862, -102596779.6, 19.264
1863, -102596677.9, 19.274
1864, -102596576.3, 19.284
1865, -102596474.8, 19.295
1866, -102596373.3, 19.305
1867, -102596271.9, 19.315
1868, -102596170.7, 19.325
1869, -102596069.5, 19.335
1870, -102595968.4, 19.345
1871, -102595867.4, 19.355
1872, -102595766.5, 19.366
1873, -102595665.7, 19.376
1874, -102595565, 19.386
1875, -102595464.3, 19.396
1876, -102595363.7, 19.406
1877, -102595263.2, 19.416
1878, -102595162.8, 19.426
1879, -102595062.5, 19.437
1880, -102594962.3, 19.447
1881, -102594862.1, 19.457
1882, -102594762.1, 19.467
1883, -102594662.1, 19.477
1884, -102594562.2, 19.488
1885, -102594462.3, 19.498
1886, -102594362.6, 19.508
1887, -102594262.9, 19.518
1888, -102594163.2, 19.528
1889, -102594063.7, 19.538
1890, -102593964.2, 19.548
1891, -102593865, 19.559
1892, -102593765.8, 19.569
1893, -102593666.7, 19.579
1894, -102593567.6, 19.589
1895, -102593468.7, 19.599
1896, -102593369.8, 19.609
1897, -102593270.9, 19.62
1898, -102593172.2, 19.63
1899, -102593073.5, 19.64
1900, -102592974.9, 19.65
1901, -102592876.5, 19.66
1902, -102592778.1, 19.67
1903, -102592679.9, 19.68
1904, -102592581.8, 19.691
1905, -102592483.7, 19.701
1906, -102592385.7, 19.711
1907, -102592287.9, 19.721
1908, -102592190.1, 19.731
1909, -102592092.3, 19.741
1910, -102591994.7, 19.752
1911, -102591897.1, 19.762
1912, -102591799.7, 19.772
1913, -102591702.3, 19.782
1914, -102591604.9, 19.792
1915, -102591507.7, 19.802
1916, -102591410.5, 19.812
1917, -102591313.4, 19.823
1918, -102591216.4, 19.833
1919, -102591119.5, 19.843
1920, -102591022.6, 19.853
1921, -102590925.9, 19.863
1922, -102590829.2, 19.874
1923, -102590732.6, 19.884
1924, -102590636, 19.894
1925, -102590539.5, 19.904
1926, -102590443.1, 19.914
1927, -102590346.7, 19.925
1928, -102590250.3, 19.935
1929, -102590154, 19.945
1930, -102590057.8, 19.955
1931, -102589961.6, 19.965
1932, -102589865.4, 19.975
1933, -102589769.4, 19.985
1934, -102589673.4, 19.996
1935, -102589577.5, 20.006
1936, -102589481.6, 20.016
1937, -102589385.7, 20.026
1938, -102589289.9, 20.036
1939, -102589194.2, 20.047
1940, -102589098.6, 20.057
1941, -102589003, 20.067
1942, -102588907.4, 20.077
1943, -102588811.9, 20.087
1944, -102588716.5, 20.097
1945, -102588621.2, 20.108
1946, -102588525.9, 20.118
1947, -102588430.7, 20.128
1948, -102588335.5, 20.138
1949, -102588240.4, 20.148
1950, -102588145.3, 20.158
1951, -102588050.3, 20.168
1952, -102587955.4, 20.179
1953, -102587860.5, 20.189
1954, -102587765.7, 20.199
1955, -102587671, 20.209
1956, -102587576.4, 20.219
1957, -102587481.9, 20.229
1958, -102587387.5, 20.24
1959, -102587293.2, 20.25
1960, -102587198.9, 20.26
1961, -102587104.7, 20.27
1962, -102587010.5, 20.28
1963, -102586916.3, 20.29
1964, -102586822.2, 20.3
1965, -102586728.2, 20.311
1966, -102586634.1, 20.321
1967, -102586540.2, 20.331
1968, -102586446.3, 20.342
1969, -102586352.5, 20.352
1970, -102586258.8, 20.362
1971, -102586165.1, 20.372
1972, -102586071.5, 20.382
1973, -102585978, 20.393
1974, -102585884.5, 20.403
1975, -102585791, 20.413
1976, -102585697.7, 20.423
1977, -102585604.4, 20.433
1978, -102585511.2, 20.443
1979, -102585418, 20.454
1980, -102585324.9, 20.464
1981, -102585232, 20.474
1982, -102585139, 20.484
1983, -102585046.2, 20.494
1984, -102584953.4, 20.504
1985, -102584860.7, 20.515
1986, -102584768, 20.525
1987, -102584675.5, 20.535
1988, -102584583, 20.545
1989, -102584490.5, 20.555
1990, -102584398.2, 20.566
1991, -102584305.9, 20.576
1992, -102584213.7, 20.586
1993, -102584121.6, 20.596
1994, -102584029.5, 20.606
1995, -102583937.5, 20.617
1996, -102583845.6, 20.627
1997, -102583753.9, 20.637
1998, -102583662.1, 20.647
1999, -102583570.5, 20.657
2000, -102583479.1, 20.668
2001, -102583387.7, 20.678
2002, -102583296.5, 20.688
2003, -102583205.4, 20.698
2004, -102583114.4, 20.708
2005, -102583023.5, 20.718
2006, -102582932.7, 20.728
2007, -102582842, 20.739
2008, -102582751.5, 20.749
2009, -102582661, 20.759
2010, -102582570.7, 20.769
2011, -102582480.4, 20.779
2012, -102582390.2, 20.789
2013, -102582300.1, 20.799
2014, -102582210.1, 20.81
2015, -102582120.1, 20.82
2016, -102582030.2, 20.83
2017, -102581940.4, 20.84
2018, -102581850.7, 20.85
2019, -102581761.2, 20.86
2020, -102581671.7, 20.87
2021, -102581582.4, 20.881
2022, -102581493.2, 20.891
2023, -102581404, 20.901
2024, -102581314.9, 20.911
2025, -102581225.9, 20.921
2026, -102581136.9, 20.931
2027, -102581048, 20.941
2028, -102580959.1, 20.952
2029, -102580870.3, 20.962
2030, -102580781.5, 20.972
2031, -102580692.8, 20.982
2032, -102580604.2, 20.992
2033, -102580515.6, 21.002
2034, -102580427.1, 21.013
2035, -102580338.8, 21.023
2036, -102580250.5, 21.033
2037, -102580162.2, 21.043
2038, -102580074.1, 21.053
2039, -102579985.9, 21.063
2040, -102579897.9, 21.073
2041, -102579809.9, 21.084
2042, -102579722, 21.094
2043, -102579634.1, 21.104
2044, -102579546.3, 21.114
2045, -102579458.6, 21.124
2046, -102579370.9, 21.134
2047, -102579283.3, 21.145
2048, -102579195.7, 21.155
2049, -102579108.2, 21.165
2050, -102579020.8, 21.175
2051, -102578933.4, 21.185
2052, -102578846.1, 21.195
2053, -102578758.8, 21.205
2054, -102578671.6, 21.216
2055, -102578584.5, 21.226
2056, -102578497.4, 21.236
2057, -102578410.4, 21.246
2058, -102578323.5, 21.256
2059, -102578236.5, 21.266
2060, -102578149.7, 21.276
2061, -102578063.1, 21.287
2062, -102577976.7, 21.297
2063, -102577890.3, 21.307
2064, -102577803.9, 21.318
2065, -102577717.6, 21.328
2066, -102577631.4, 21.338
2067, -102577545.2, 21.348
2068, -102577459, 21.358
2069, -102577372.9, 21.368
2070, -102577286.9, 21.379
2071, -102577201, 21.389
2072, -102577115.1, 21.399
2073, -102577029.2, 21.409
2074, -102576943.4, 21.419
2075, -102576857.7, 21.429
2076, -102576772, 21.439
2077, -102576686.3, 21.45
2078, -102576600.8, 21.46
2079, -102576515.3, 21.47
2080, -102576430, 21.48
2081, -102576344.7, 21.49
2082, -102576259.5, 21.5
2083, -102576174.5, 21.511
2084, -102576089.6, 21.521
2085, -102576004.7, 21.531
2086, -102575920, 21.541
2087, -102575835.2, 21.551
2088, -102575750.6, 21.561
2089, -102575665.9, 21.572
2090, -102575581.4, 21.582
2091, -102575496.9, 21.592
2092, -102575412.5, 21.602
2093, -102575328.2, 21.612
2094, -102575244, 21.622
2095, -102575159.9, 21.632
2096, -102575075.9, 21.643
2097, -102574992, 21.653
2098, -102574908.2, 21.663
2099, -102574824.4, 21.673
2100, -102574740.7, 21.683
2101, -102574657, 21.694
2102, -102574573.4, 21.704
2103, -102574489.8, 21.714
2104, -102574406.3, 21.724
2105, -102574322.8, 21.734
2106, -102574239.4, 21.744
2107, -102574156, 21.754
2108, -102574072.8, 21.765
2109, -102573989.6, 21.775
2110, -102573906.5, 21.785
2111, -102573823.4, 21.795
2112, -102573740.5, 21.805
2113, -102573657.7, 21.815
2114, -102573574.9, 21.826
2115, -102573492.2, 21.836
2116, -102573409.5, 21.846
2117, -102573326.9, 21.856
2118, -102573244.3, 21.866
2119, -102573161.8, 21.876
2120, -102573079.3, 21.886
2121, -102572996.9, 21.897
2122, -102572914.6, 21.907
2123, -102572832.2, 21.917
2124, -102572750, 21.927
2125, -102572667.7, 21.937
2126, -102572585.5, 21.947
2127, -102572503.4, 21.958
2128, -102572421.3, 21.968
2129, -102572339.3, 21.978
2130, -102572257.3, 21.988
2131, -102572175.4, 21.998
2132, -102572093.6, 22.008
2133, -102572011.9, 22.019
2134, -102571930.2, 22.029
2135, -102571848.5, 22.039
2136, -102571766.9, 22.049
2137, -102571685.4, 22.059
2138, -102571603.9, 22.069
2139, -102571522.4, 22.08
2140, -102571441, 22.09
2141, -102571359.7, 22.1
2142, -102571278.4, 22.11
2143, -102571197.2, 22.12
2144, -102571116.1, 22.131
2145, -102571035.2, 22.141
2146, -102570954.3, 22.151
2147, -102570873.5, 22.161
2148, -102570792.7, 22.171
2149, -102570712, 22.181
2150, -102570631.4, 22.192
2151, -102570550.7, 22.202
2152, -102570470.2, 22.212
2153, -102570389.7, 22.222
2154, -102570309.3, 22.232
2155, -102570228.9, 22.242
2156, -102570148.5, 22.253
2157, -102570068.2, 22.263
2158, -102569988, 22.273
2159, -102569907.8, 22.283
2160, -102569827.6, 22.293
2161, -102569747.5, 22.304
2162, -102569667.4, 22.314
2163, -102569587.4, 22.324
2164, -102569507.4, 22.334
2165, -102569427.4, 22.344
2166, -102569347.5, 22.355
2167, -102569267.7, 22.365
2168, -102569187.8, 22.375
2169, -102569108, 22.385
2170, -102569028.3, 22.395
2171, -102568948.6, 22.405
2172, -102568869, 22.416
2173, -102568789.4, 22.426
2174, -102568709.8, 22.436
2175, -102568630.3, 22.446
2176, -102568550.9, 22.456
2177, -102568471.6, 22.466
2178, -102568392.2, 22.477
2179, -102568313, 22.487
2180, -102568233.7, 22.497
2181, -102568154.5, 22.507
2182, -102568075.4, 22.517
2183, -102567996.3, 22.527
2184, -102567917.3, 22.537
2185, -102567838.4, 22.548
2186, -102567759.5, 22.558
2187, -102567680.6, 22.568
2188, -102567601.9, 22.578
2189, -102567523.1, 22.588
2190, -102567444.4, 22.598
2191, -102567365.7, 22.609
2192, -102567287.1, 22.619
2193, -102567208.5, 22.629
2194, -102567129.9, 22.639
2195, -102567051.4, 22.649
2196, -102566972.9, 22.659
2197, -102566894.4, 22.67
2198, -102566816, 22.68
2199, -102566737.6, 22.69
2200, -102566659.3, 22.7
2201, -102566581, 22.71
2202, -102566502.7, 22.72
2203, -102566424.4, 22.731
2204, -102566346.2, 22.741
2205, -102566268, 22.751
2206, -102566189.8, 22.761
2207, -102566111.7, 22.771
2208, -102566033.7, 22.782
2209, -102565955.6, 22.792
2210, -102565877.6, 22.802
2211, -102565799.6, 22.812
2212, -102565721.7, 22.822
2213, -102565643.8, 22.833
2214, -102565565.9, 22.843
2215, -102565488, 22.853
2216, -102565410.3, 22.863
2217, -102565332.6, 22.873
2218, -102565255, 22.883
2219, -102565177.4, 22.893
2220, -102565099.9, 22.904
2221, -102565022.4, 22.914
2222, -102564945, 22.924
2223, -102564867.7, 22.934
2224, -102564790.5, 22.944
2225, -102564713.3, 22.954
2226, -102564636.2, 22.965
2227, -102564559.2, 22.975
2228, -102564482.3, 22.985
2229, -102564405.4, 22.995
2230, -102564328.5, 23.005
2231, -102564251.7, 23.016
2232, -102564175, 23.026
2233, -102564098.2, 23.036
2234, -102564021.5, 23.046
2235, -102563944.9, 23.056
2236, -102563868.3, 23.066
2237, -102563791.7, 23.076
2238, -102563715.1, 23.087
2239, -102563638.6, 23.097
2240, -102563562.1, 23.107
2241, -102563485.6, 23.117
2242, -102563409.2, 23.127
2243, -102563332.7, 23.138
2244, -102563256.4, 23.148
2245, -102563180, 23.158
2246, -102563103.7, 23.168
2247, -102563027.4, 23.178
2248, -102562951.2, 23.189
2249, -102562874.9, 23.199
2250, -102562798.7, 23.209
2251, -102562722.6, 23.219
2252, -102562646.5, 23.229
2253, -102562570.4, 23.24
2254, -102562494.4, 23.25
2255, -102562418.5, 23.26
2256, -102562342.6, 23.27
2257, -102562266.7, 23.28
2258, -102562190.8, 23.29
2259, -102562115, 23.301
2260, -102562039.3, 23.311
2261, -102561963.5, 23.321
2262, -102561887.9, 23.331
2263, -102561812.3, 23.342
2264, -102561736.8, 23.352
2265, -102561661.3, 23.362
2266, -102561585.9, 23.372
2267, -102561510.6, 23.383
2268, -102561435.4, 23.393
2269, -102561360.2, 23.403
2270, -102561285.2, 23.413
2271, -102561210.1, 23.423
2272, -102561135.2, 23.433
2273, -102561060.3, 23.444
2274, -102560985.4, 23.454
2275, -102560910.6, 23.464
2276, -102560835.9, 23.474
2277, -102560761.3, 23.484
2278, -102560686.8, 23.494
2279, -102560612.3, 23.505
2280, -102560537.8, 23.515
2281, -102560463.4, 23.525
2282, -102560389.1, 23.535
2283, -102560314.9, 23.545
2284, -102560240.7, 23.556
2285, -102560166.6, 23.566
2286, -102560092.6, 23.576
2287, -102560018.6, 23.586
2288, -102559944.8, 23.597
2289, -102559871.1, 23.607
2290, -102559797.5, 23.617
2291, -102559723.9, 23.627
2292, -102559650.4, 23.637
2293, -102559577, 23.648
2294, -102559503.6, 23.658
2295, -102559430.3, 23.668
2296, -102559357, 23.678
2297, -102559283.7, 23.688
2298, -102559210.5, 23.698
2299, -102559137.3, 23.709
2300, -102559064.2, 23.719
2301, -102558991.1, 23.729
2302, -102558918.1, 23.739
2303, -102558845.2, 23.749
2304, -102558772.3, 23.759
2305, -102558699.5, 23.77
2306, -102558626.8, 23.78
2307, -102558554.2, 23.79
2308, -102558481.6, 23.8
2309, -102558409, 23.81
2310, -102558336.6, 23.82
2311, -102558264.2, 23.83
2312, -102558191.9, 23.841
2313, -102558119.6, 23.851
2314, -102558047.3, 23.861
2315, -102557975.1, 23.871
2316, -102557902.9, 23.881
2317, -102557830.8, 23.891
2318, -102557758.7, 23.902
2319, -102557686.6, 23.912
2320, -102557614.7, 23.922
2321, -102557542.7, 23.932
2322, -102557470.9, 23.942
2323, -102557399.1, 23.952
2324, -102557327.4, 23.962
2325, -102557255.7, 23.973
2326, -102557184, 23.983
2327, -102557112.4, 23.993
2328, -102557040.8, 24.003
2329, -102556969.3, 24.013
2330, -102556897.9, 24.023
2331, -102556826.4, 24.034
2332, -102556755.1, 24.044
2333, -102556683.7, 24.054
2334, -102556612.4, 24.064
2335, -102556541.2, 24.074
2336, -102556470, 24.085
2337, -102556398.9, 24.095
2338, -102556327.9, 24.105
2339, -102556256.9, 24.115
2340, -102556185.9, 24.125
2341, -102556115, 24.135
2342, -102556044.2, 24.145
2343, -102555973.5, 24.156
2344, -102555902.8, 24.166
2345, -102555832.2, 24.176
2346, -102555761.6, 24.186
2347, -102555691.1, 24.196
2348, -102555620.7, 24.206
2349, -102555550.4, 24.216
2350, -102555480.1, 24.227
2351, -102555409.9, 24.237
2352, -102555339.7, 24.247
2353, -102555269.6, 24.257
2354, -102555199.5, 24.267
2355, -102555129.5, 24.277
2356, -102555059.5, 24.288
2357, -102554989.5, 24.298
2358, -102554919.6, 24.308
2359, -102554849.8, 24.318
2360, -102554780.1, 24.328
2361, -102554710.4, 24.338
2362, -102554640.7, 24.348
2363, -102554571.2, 24.359
2364, -102554501.6, 24.369
2365, -102554432.2, 24.379
2366, -102554362.8, 24.389
2367, -102554293.4, 24.399
2368, -102554224, 24.409
2369, -102554154.7, 24.42
2370, -102554085.4, 24.43
2371, -102554016.1, 24.44
2372, -102553946.8, 24.45
2373, -102553877.6, 24.46
2374, -102553808.4, 24.471
2375, -102553739.2, 24.481
2376, -102553670.1, 24.491
2377, -102553601.1, 24.501
2378, -102553532, 24.511
2379, -102553463.1, 24.521
2380, -102553394.1, 24.531
2381, -102553325.3, 24.542
2382, -102553256.5, 24.552
2383, -102553187.7, 24.562
2384, -102553119, 24.572
2385, -102553050.4, 24.582
2386, -102552981.9, 24.592
2387, -102552913.4, 24.603
2388, -102552844.9, 24.613
2389, -102552776.4, 24.623
2390, -102552708.1, 24.633
2391, -102552639.7, 24.643
2392, -102552571.4, 24.654
2393, -102552503.1, 24.664
2394, -102552434.9, 24.674
2395, -102552366.7, 24.684
2396, -102552298.6, 24.694
2397, -102552230.5, 24.704
2398, -102552162.5, 24.714
2399, -102552094.5, 24.724
2400, -102552026.6, 24.735
2401, -102551958.8, 24.745
2402, -102551891, 24.755
2403, -102551823.4, 24.867
2404, -102551755.8, 24.877
2405, -102551688.3, 24.887
2406, -102551620.9, 24.897
2407, -102551553.5, 24.907
2408, -102551486.1, 24.917
2409, -102551418.7, 24.927
2410, -102551351.4, 24.938
2411, -102551284.1, 24.948
2412, -102551216.8, 24.958
2413, -102551149.6, 24.968
2414, -102551082.3, 24.978
2415, -102551015.1, 24.988
2416, -102550948, 24.998
2417, -102550880.9, 25.009
2418, -102550813.8, 25.019
2419, -102550746.8, 25.029
2420, -102550679.8, 25.039
2421, -102550612.9, 25.049
2422, -102550546, 25.059
2423, -102550479.1, 25.07
2424, -102550412.3, 25.08
2425, -102550345.5, 25.09
2426, -102550278.8, 25.1
2427, -102550212.1, 25.11
2428, -102550145.4, 25.121
2429, -102550078.7, 25.131
2430, -102550012.1, 25.141
2431, -102549945.5, 25.151
2432, -102549878.9, 25.162
2433, -102549812.3, 25.172
2434, -102549745.8, 25.182
2435, -102549679.3, 25.192
2436, -102549612.9, 25.202
2437, -102549546.4, 25.212
2438, -102549480.1, 25.223
2439, -102549413.7, 25.233
2440, -102549347.4, 25.243
2441, -102549281.1, 25.253
2442, -102549214.8, 25.263
2443, -102549148.5, 25.274
2444, -102549082.3, 25.284
2445, -102549016.1, 25.294
2446, -102548949.9, 25.304
2447, -102548883.8, 25.314
2448, -102548817.7, 25.324
2449, -102548751.6, 25.335
2450, -102548685.6, 25.345
2451, -102548619.6, 25.355
2452, -102548553.7, 25.365
2453, -102548487.8, 25.375
2454, -102548421.9, 25.385
2455, -102548356, 25.396
2456, -102548290.3, 25.406
2457, -102548224.5, 25.416
2458, -102548158.8, 25.426
2459, -102548093.1, 25.436
2460, -102548027.4, 25.446
2461, -102547961.8, 25.457
2462, -102547896.2, 25.467
2463, -102547830.6, 25.477
2464, -102547765.1, 25.487
2465, -102547699.6, 25.497
2466, -102547634.1, 25.507
2467, -102547568.7, 25.518
2468, -102547503.5, 25.528
2469, -102547438.5, 25.538
2470, -102547373.5, 25.548
2471, -102547308.5, 25.558
2472, -102547243.6, 25.568
2473, -102547178.7, 25.578
2474, -102547113.8, 25.589
2475, -102547049, 25.599
2476, -102546984.2, 25.609
2477, -102546919.3, 25.619
2478, -102546854.6, 25.629
2479, -102546789.8, 25.639
2480, -102546725, 25.65
2481, -102546660.3, 25.66
2482, -102546595.6, 25.67
2483, -102546530.9, 25.68
2484, -102546466.3, 25.69
2485, -102546401.7, 25.7
2486, -102546337.2, 25.71
2487, -102546272.8, 25.721
2488, -102546208.5, 25.731
2489, -102546144.3, 25.741
2490, -102546080.2, 25.751
2491, -102546016.1, 25.761
2492, -102545952.1, 25.771
2493, -102545888.1, 25.781
2494, -102545824.2, 25.792
2495, -102545760.3, 25.802
2496, -102545696.4, 25.812
2497, -102545632.6, 25.822
2498, -102545568.8, 25.832
2499, -102545505, 25.842
2500, -102545441.3, 25.852
2501, -102545377.6, 25.863
2502, -102545313.9, 25.873
2503, -102545250.4, 25.883
2504, -102545186.9, 25.893
2505, -102545123.5, 25.903
2506, -102545060.1, 25.914
2507, -102544996.7, 25.924
2508, -102544933.4, 25.934
2509, -102544870.2, 25.944
2510, -102544807, 25.954
2511, -102544743.8, 25.964
2512, -102544680.8, 25.974
2513, -102544617.8, 25.985
2514, -102544555, 25.995
2515, -102544492.3, 26.005
2516, -102544429.7, 26.015
2517, -102544367.2, 26.025
2518, -102544304.7, 26.035
2519, -102544242.3, 26.045
2520, -102544180, 26.056
2521, -102544117.6, 26.066
2522, -102544055.3, 26.076
2523, -102543993.1, 26.086
2524, -102543930.9, 26.096
2525, -102543868.8, 26.106
2526, -102543806.8, 26.116
2527, -102543744.8, 26.127
2528, -102543682.8, 26.137
2529, -102543621, 26.147
2530, -102543559.1, 26.157
2531, -102543497.3, 26.167
2532, -102543435.6, 26.177
2533, -102543374, 26.187
2534, -102543312.4, 26.198
2535, -102543250.9, 26.208
2536, -102543189.4, 26.218
2537, -102543128, 26.228
2538, -102543066.6, 26.238
2539, -102543005.3, 26.248
2540, -102542944, 26.258
2541, -102542882.7, 26.269
2542, -102542821.4, 26.279
2543, -102542760.2, 26.289
2544, -102542699.1, 26.299
2545, -102542638.1, 26.309
2546, -102542577.1, 26.319
2547, -102542516.1, 26.33
2548, -102542455.2, 26.34
2549, -102542394.3, 26.35
2550, -102542333.5, 26.36
2551, -102542272.7, 26.37
2552, -102542211.9, 26.38
2553, -102542151.2, 26.39
2554, -102542090.7, 26.401
2555, -102542030.3, 26.411
2556, -102541969.8, 26.421
2557, -102541909.4, 26.431
2558, -102541849.1, 26.441
2559, -102541788.9, 26.451
2560, -102541728.7, 26.461
2561, -102541668.5, 26.472
2562, -102541608.4, 26.482
2563, -102541548.3, 26.492
2564, -102541488.3, 26.502
2565, -102541428.3, 26.512
2566, -102541368.3, 26.522
2567, -102541308.3, 26.532
2568, -102541248.4, 26.543
2569, -102541188.6, 26.553
2570, -102541128.8, 26.563
2571, -102541069.2, 26.573
2572, -102541009.5, 26.584
2573, -102540949.9, 26.594
2574, -102540890.4, 26.604
2575, -102540830.8, 26.614
2576, -102540771.3, 26.624
2577, -102540711.9, 26.634
2578, -102540652.4, 26.644
2579, -102540593, 26.655
2580, -102540533.7, 26.665
2581, -102540474.3, 26.675
2582, -102540415, 26.685
2583, -102540355.8, 26.695
2584, -102540296.5, 26.705
2585, -102540237.3, 26.715
2586, -102540178.1, 26.726
2587, -102540118.9, 26.736
2588, -102540059.7, 26.746
2589, -102540000.6, 26.756
2590, -102539941.4, 26.766
2591, -102539882.3, 26.776
2592, -102539823.3, 26.786
2593, -102539764.3, 26.797
2594, -102539705.3, 26.807
2595, -102539646.4, 26.817
2596, -102539587.5, 26.827
2597, -102539528.7, 26.838
2598, -102539469.9, 26.848
2599, -102539411.1, 26.858
2600, -102539352.5, 26.868
2601, -102539293.8, 26.878
2602, -102539235.3, 26.889
2603, -102539176.7, 26.899
2604, -102539118.2, 26.909
2605, -102539059.8, 26.919
2606, -102539001.4, 26.929
2607, -102538943, 26.939
2608, -102538884.7, 26.949
2609, -102538826.4, 26.96
2610, -102538768.2, 26.97
2611, -102538710.1, 26.98
2612, -102538651.9, 26.99
2613, -102538593.8, 27
2614, -102538535.8, 27.01
2615, -102538477.7, 27.02
2616, -102538419.7, 27.031
2617, -102538361.7, 27.041
2618, -102538303.8, 27.051
2619, -102538245.9, 27.061
2620, -102538188.1, 27.071
2621, -102538130.2, 27.081
2622, -102538072.4, 27.092
2623, -102538014.7, 27.102
2624, -102537957, 27.112
2625, -102537899.3, 27.122
2626, -102537841.7, 27.132
2627, -102537784.1, 27.143
2628, -102537726.5, 27.153
2629, -102537669, 27.163
2630, -102537611.6, 27.173
2631, -102537554.2, 27.183
2632, -102537496.8, 27.193
2633, -102537439.5, 27.204
2634, -102537382.2, 27.214
2635, -102537325, 27.224
2636, -102537267.8, 27.234
2637, -102537210.6, 27.244
2638, -102537153.5, 27.254
2639, -102537096.3, 27.265
2640, -102537039.2, 27.275
2641, -102536982.2, 27.285
2642, -102536925.1, 27.295
2643, -102536868.1, 27.305
2644, -102536811.1, 27.315
2645, -102536754.1, 27.326
2646, -102536697.2, 27.336
2647, -102536640.3, 27.346
2648, -102536583.4, 27.356
2649, -102536526.6, 27.366
2650, -102536469.8, 27.376
2651, -102536413.1, 27.386
2652, -102536356.4, 27.397
2653, -102536299.7, 27.407
2654, -102536243.1, 27.417
2655, -102536186.5, 27.427
2656, -102536130, 27.437
2657, -102536073.5, 27.447
2658, -102536017, 27.458
2659, -102535960.6, 27.468
2660, -102535904.2, 27.478
2661, -102535847.9, 27.488
2662, -102535791.5, 27.498
2663, -102535735.2, 27.508
2664, -102535678.9, 27.519
2665, -102535622.7, 27.529
2666, -102535566.4, 27.539
2667, -102535510.3, 27.549
2668, -102535454.1, 27.559
2669, -102535398, 27.569
2670, -102535342, 27.58
2671, -102535285.9, 27.59
2672, -102535230, 27.6
2673, -102535174, 27.61
2674, -102535118.1, 27.62
2675, -102535062.1, 27.63
2676, -102535006.2, 27.64
2677, -102534950.3, 27.651
2678, -102534894.5, 27.661
2679, -102534838.6, 27.671
2680, -102534782.8, 27.681
2681, -102534727, 27.691
2682, -102534671.2, 27.701
2683, -102534615.5, 27.711
2684, -102534559.8, 27.721
2685, -102534504.1, 27.732
2686, -102534448.4, 27.742
2687, -102534392.8, 27.752
2688, -102534337.1, 27.762
2689, -102534281.5, 27.772
2690, -102534225.9, 27.783
2691, -102534170.4, 27.793
2692, -102534114.8, 27.803
2693, -102534059.3, 27.813
2694, -102534003.8, 27.823
2695, -102533948.3, 27.833
2696, -102533892.8, 27.843
2697, -102533837.3, 27.854
2698, -102533781.9, 27.864
2699, -102533726.5, 27.874
2700, -102533671.1, 27.884
2701, -102533615.8, 27.894
2702, -102533560.5, 27.904
2703, -102533505.2, 27.914
2704, -102533449.9, 27.925
2705, -102533394.6, 27.935
2706, -102533339.4, 27.945
2707, -102533284.2, 27.955
2708, -102533228.9, 27.965
2709, -102533173.8, 27.975
2710, -102533118.6, 27.985
2711, -102533063.4, 27.996
2712, -102533008.3, 28.006
2713, -102532953.2, 28.016
2714, -102532898.1, 28.026
2715, -102532843.1, 28.036
2716, -102532788.1, 28.047
2717, -102532733.1, 28.057
2718, -102532678.1, 28.067
2719, -102532623.1, 28.077
2720, -102532568.2, 28.087
2721, -102532513.3, 28.098
2722, -102532458.3, 28.108
2723, -102532403.4, 28.118
2724, -102532348.6, 28.128
2725, -102532293.7, 28.138
2726, -102532238.9, 28.148
2727, -102532184.1, 28.158
2728, -102532129.4, 28.169
2729, -102532074.6, 28.179
2730, -102532019.9, 28.189
2731, -102531965.2, 28.199
2732, -102531910.6, 28.209
2733, -102531856, 28.219
2734, -102531801.5, 28.23
2735, -102531747, 28.24
2736, -102531692.5, 28.25
2737, -102531638.1, 28.26
2738, -102531583.7, 28.27
2739, -102531529.4, 28.28
2740, -102531475.1, 28.291
2741, -102531420.8, 28.301
2742, -102531366.5, 28.311
2743, -102531312.2, 28.321
2744, -102531258, 28.331
2745, -102531203.8, 28.341
2746, -102531149.6, 28.351
2747, -102531095.4, 28.362
2748, -102531041.2, 28.372
2749, -102530987.1, 28.382
2750, -102530933, 28.392
2751, -102530879, 28.402
2752, -102530825, 28.412
2753, -102530771, 28.423
2754, -102530717.1, 28.433
2755, -102530663.2, 28.443
2756, -102530609.4, 28.453
2757, -102530555.6, 28.463
2758, -102530501.7, 28.473
2759, -102530448, 28.483
2760, -102530394.2, 28.494
2761, -102530340.5, 28.504
2762, -102530286.8, 28.514
2763, -102530233.1, 28.524
2764, -102530179.4, 28.534
2765, -102530125.7, 28.544
2766, -102530072.1, 28.555
2767, -102530018.5, 28.565
2768, -102529964.9, 28.575
2769, -102529911.3, 28.585
2770, -102529857.7, 28.595
2771, -102529804.2, 28.605
2772, -102529750.7, 28.615
2773, -102529697.2, 28.626
2774, -102529643.7, 28.636
2775, -102529590.2, 28.646
2776, -102529536.8, 28.656
2777, -102529483.4, 28.666
2778, -102529430.1, 28.676
2779, -102529376.7, 28.686
2780, -102529323.4, 28.697
2781, -102529270.2, 28.707
2782, -102529216.9, 28.717
2783, -102529163.7, 28.727
2784, -102529110.5, 28.738
2785, -102529057.3, 28.748
2786, -102529004.2, 28.758
2787, -102528951.1, 28.768
2788, -102528898, 28.778
2789, -102528844.9, 28.788
2790, -102528791.8, 28.798
2791, -102528738.8, 28.809
2792, -102528685.8, 28.819
2793, -102528632.8, 28.829
2794, -102528579.9, 28.839
2795, -102528527.1, 28.849
2796, -102528474.3, 28.86
2797, -102528421.5, 28.87
2798, -102528368.8, 28.88
2799, -102528316.1, 28.89
2800, -102528263.4, 28.9
2801, -102528210.7, 28.91
2802, -102528158.1, 28.921
2803, -102528105.4, 28.931
2804, -102528052.8, 28.941
2805, -102528000.2, 28.951
2806, -102527947.7, 28.961
2807, -102527895.1, 28.971
2808, -102527842.6, 28.982
2809, -102527790.1, 28.992
2810, -102527737.6, 29.002
2811, -102527685.1, 29.012
2812, -102527632.7, 29.022
2813, -102527580.2, 29.032
2814, -102527527.8, 29.043
2815, -102527475.4, 29.053
2816, -102527423, 29.063
2817, -102527370.7, 29.073
2818, -102527318.4, 29.083
2819, -102527266.1, 29.093
2820, -102527213.8, 29.104
2821, -102527161.6, 29.114
2822, -102527109.4, 29.124
2823, -102527057.2, 29.134
2824, -102527005.1, 29.144
2825, -102526953, 29.154
2826, -102526900.9, 29.165
2827, -102526848.8, 29.175
2828, -102526796.8, 29.185
2829, -102526744.8, 29.195
2830, -102526692.9, 29.205
2831, -102526640.9, 29.215
2832, -102526589, 29.226
2833, -102526537.1, 29.236
2834, -102526485.3, 29.246
2835, -102526433.5, 29.256
2836, -102526381.7, 29.266
2837, -102526330, 29.276
2838, -102526278.2, 29.286
2839, -102526226.5, 29.297
2840, -102526174.8, 29.307
2841, -102526123.1, 29.317
2842, -102526071.5, 29.328
2843, -102526019.9, 29.338
2844, -102525968.2, 29.348
2845, -102525916.6, 29.358
2846, -102525865.1, 29.368
2847, -102525813.5, 29.378
2848, -102525762, 29.389
2849, -102525710.5, 29.399
2850, -102525659, 29.409
2851, -102525607.6, 29.419
2852, -102525556.2, 29.429
2853, -102525504.8, 29.439
2854, -102525453.5, 29.449
2855, -102525402.2, 29.46
2856, -102525350.9, 29.47
2857, -102525299.6, 29.48
2858, -102525248.4, 29.49
2859, -102525197.2, 29.5
2860, -102525146.1, 29.51
2861, -102525095.1, 29.521
2862, -102525044.1, 29.531
2863, -102524993.1, 29.541
2864, -102524942.2, 29.551
2865, -102524891.3, 29.561
2866, -102524840.4, 29.572
2867, -102524789.6, 29.582
2868, -102524738.8, 29.592
2869, -102524688, 29.602
2870, -102524637.2, 29.613
2871, -102524586.5, 29.623
2872, -102524535.7, 29.633
2873, -102524485, 29.643
2874, -102524434.3, 29.653
2875, -102524383.6, 29.663
2876, -102524332.9, 29.674
2877, -102524282.3, 29.684
2878, -102524231.6, 29.694
2879, -102524181, 29.704
2880, -102524130.4, 29.714
2881, -102524079.8, 29.724
2882, -102524029.2, 29.734
2883, -102523978.7, 29.745
2884, -102523928.1, 29.755
2885, -102523877.6, 29.765
2886, -102523827.1, 29.775
2887, -102523776.6, 29.785
2888, -102523726.1, 29.796
2889, -102523675.6, 29.806
2890, -102523625.2, 29.816
2891, -102523574.7, 29.826
2892, -102523524.3, 29.836
2893, -102523473.9, 29.846
2894, -102523423.5, 29.857
2895, -102523373.1, 29.867
2896, -102523322.8, 29.877
2897, -102523272.5, 29.887
2898, -102523222.2, 29.897
2899, -102523171.9, 29.907
2900, -102523121.6, 29.918
2901, -102523071.4, 29.928
2902, -102523021.2, 29.938
2903, -102522971, 29.948
2904, -102522920.8, 29.958
2905, -102522870.7, 29.968
2906, -102522820.6, 29.979
2907, -102522770.6, 29.989
2908, -102522720.5, 29.999
2909, -102522670.6, 30.01
2910, -102522620.7, 30.02
2911, -102522570.8, 30.03
2912, -102522520.9, 30.04
2913, -102522471.1, 30.05
2914, -102522421.3, 30.061
2915, -102522371.5, 30.071
2916, -102522321.8, 30.081
2917, -102522272.1, 30.091
2918, -102522222.5, 30.101
2919, -102522172.8, 30.112
2920, -102522123.2, 30.122
2921, -102522073.6, 30.132
2922, -102522024.1, 30.142
2923, -102521974.5, 30.152
2924, -102521925.1, 30.162
2925, -102521875.6, 30.173
2926, -102521826.3, 30.183
2927, -102521776.9, 30.193
2928, -102521727.6, 30.203
2929, -102521678.3, 30.213
2930, -102521629, 30.224
2931, -102521579.8, 30.234
2932, -102521530.5, 30.244
2933, -102521481.3, 30.254
2934, -102521432.1, 30.264
2935, -102521383, 30.274
2936, -102521333.8, 30.285
2937, -102521284.8, 30.295
2938, -102521235.7, 30.305
2939, -102521186.7, 30.315
2940, -102521137.7, 30.325
2941, -102521088.8, 30.335
2942, -102521039.8, 30.346
2943, -102520990.9, 30.356
2944, -102520942, 30.366
2945, -102520893.2, 30.376
2946, -102520844.3, 30.386
2947, -102520795.6, 30.396
2948, -102520746.8, 30.406
2949, -102520698.1, 30.417
2950, -102520649.5, 30.427
2951, -102520601, 30.437
2952, -102520552.4, 30.447
2953, -102520504, 30.457
2954, -102520455.5, 30.467
2955, -102520407.1, 30.477
2956, -102520358.8, 30.488
2957, -102520310.5, 30.498
2958, -102520262.2, 30.508
2959, -102520213.9, 30.518
2960, -102520165.7, 30.528
2961, -102520117.5, 30.538
2962, -102520069.3, 30.548
2963, -102520021.1, 30.559
2964, -102519973, 30.569
2965, -102519924.9, 30.579
2966, -102519876.8, 30.589
2967, -102519828.7, 30.599
2968, -102519780.6, 30.609
2969, -102519732.6, 30.62
2970, -102519684.6, 30.63
2971, -102519636.6, 30.64
2972, -102519588.7, 30.65
2973, -102519540.7, 30.66
2974, -102519492.8, 30.67
2975, -102519445, 30.681
2976, -102519397.1, 30.691
2977, -102519349.3, 30.701
2978, -102519301.5, 30.711
2979, -102519253.8, 30.721
2980, -102519206, 30.732
2981, -102519158.3, 30.742
2982, -102519110.7, 30.752
2983, -102519063, 30.762
2984, -102519015.4, 30.772
2985, -102518967.8, 30.782
2986, -102518920.3, 30.793
2987, -102518872.8, 30.803
2988, -102518825.4, 30.813
2989, -102518778, 30.823
2990, -102518730.7, 30.833
2991, -102518683.5, 30.843
2992, -102518636.3, 30.853
2993, -102518589.1, 30.864
2994, -102518542, 30.874
2995, -102518494.9, 30.884
2996, -102518447.9, 30.894
2997, -102518400.9, 30.904
2998, -102518353.9, 30.914
2999, -102518307, 30.924
3000, -102518260.1, 30.935
3001, -102518213.3, 30.945
3002, -102518166.4, 30.955
3003, -102518119.6, 30.965
3004, -102518072.9, 30.975
3005, -102518026.1, 30.985
3006, -102517979.4, 30.996
3007, -102517932.7, 31.006
3008, -102517886, 31.016
3009, -102517839.4, 31.026
3010, -102517792.8, 31.036
3011, -102517746.2, 31.046
3012, -102517699.6, 31.056
3013, -102517653.1, 31.067
3014, -102517606.6, 31.077
3015, -102517560, 31.087
3016, -102517513.6, 31.097
3017, -102517467.1, 31.107
3018, -102517420.6, 31.117
3019, -102517374.2, 31.128
3020, -102517327.7, 31.138
3021, -102517281.3, 31.148
3022, -102517234.9, 31.158
3023, -102517188.5, 31.168
3024, -102517142.1, 31.178
3025, -102517095.7, 31.188
3026, -102517049.5, 31.199
3027, -102517003.2, 31.209
3028, -102516957, 31.219
3029, -102516910.7, 31.229
3030, -102516864.5, 31.239
3031, -102516818.3, 31.249
3032, -102516772.2, 31.26
3033, -102516726, 31.27
3034, -102516679.9, 31.28
3035, -102516633.8, 31.29
3036, -102516587.8, 31.3
3037, -102516541.7, 31.31
3038, -102516495.8, 31.32
3039, -102516449.8, 31.331
3040, -102516403.9, 31.341
3041, -102516358.1, 31.351
3042, -102516312.3, 31.361
3043, -102516266.5, 31.371
3044, -102516220.7, 31.381
3045, -102516175, 31.392
3046, -102516129.3, 31.402
3047, -102516083.7, 31.412
3048, -102516038, 31.422
3049, -102515992.4, 31.432
3050, -102515946.8, 31.442
3051, -102515901.2, 31.453
3052, -102515855.7, 31.463
3053, -102515810.1, 31.473
3054, -102515764.6, 31.483
3055, -102515719.1, 31.493
3056, -102515673.6, 31.504
3057, -102515628.1, 31.614
3058, -102515582.7, 31.624
3059, -102515537.4, 31.634
3060, -102515492, 31.645
3061, -102515446.8, 31.655
3062, -102515401.5, 31.665
3063, -102515356.3, 31.675
3064, -102515311, 31.685
3065, -102515265.9, 31.695
3066, -102515220.7, 31.706
3067, -102515175.6, 31.716
3068, -102515130.7, 31.726
3069, -102515085.7, 31.736
3070, -102515040.7, 31.746
3071, -102514995.8, 31.756
3072, -102514950.9, 31.767
3073, -102514906, 31.777
3074, -102514861.2, 31.787
3075, -102514816.3, 31.797
3076, -102514771.5, 31.807
3077, -102514726.6, 31.818
3078, -102514681.8, 31.828
3079, -102514637, 31.838
3080, -102514592.2, 31.848
3081, -102514547.4, 31.858
3082, -102514502.6, 31.868
3083, -102514457.9, 31.878
3084, -102514413.2, 31.889
3085, -102514368.5, 31.899
3086, -102514323.9, 31.909
3087, -102514279.2, 31.919
3088, -102514234.6, 31.929
3089, -102514189.9, 31.94
3090, -102514145.3, 31.95
3091, -102514100.7, 31.96
3092, -102514056.2, 31.97
3093, -102514011.6, 31.98
3094, -102513967, 31.99
3095, -102513922.5, 32.001
3096, -102513877.9, 32.011
3097, -102513833.4, 32.021
3098, -102513788.9, 32.031
3099, -102513744.3, 32.041
3100, -102513699.8, 32.052
3101, -102513655.4, 32.062
3102, -102513611, 32.072
3103, -102513566.6, 32.082
3104, -102513522.3, 32.092
3105, -102513478, 32.102
3106, -102513433.8, 32.112
3107, -102513389.5, 32.123
3108, -102513345.3, 32.133
3109, -102513301.2, 32.143
3110, -102513257, 32.153
3111, -102513212.9, 32.163
3112, -102513168.8, 32.173
3113, -102513124.7, 32.184
3114, -102513080.7, 32.194
3115, -102513036.7, 32.204
3116, -102512992.7, 32.214
3117, -102512948.7, 32.224
3118, -102512904.7, 32.234
3119, -102512860.8, 32.244
3120, -102512816.9, 32.255
3121, -102512773, 32.265
3122, -102512729.1, 32.275
3123, -102512685.3, 32.285
3124, -102512641.4, 32.295
3125, -102512597.6, 32.305
3126, -102512553.8, 32.316
3127, -102512510, 32.326
3128, -102512466.2, 32.336
3129, -102512422.5, 32.346
3130, -102512378.8, 32.356
3131, -102512335, 32.366
3132, -102512291.3, 32.376
3133, -102512247.7, 32.386
3134, -102512204, 32.397
3135, -102512160.4, 32.407
3136, -102512116.8, 32.417
3137, -102512073.2, 32.427
3138, -102512029.7, 32.437
3139, -102511986.2, 32.447
3140, -102511942.9, 32.457
3141, -102511899.6, 32.468
3142, -102511856.3, 32.478
3143, -102511813.1, 32.488
3144, -102511770, 32.498
3145, -102511726.8, 32.508
3146, -102511683.7, 32.518
3147, -102511640.6, 32.528
3148, -102511597.5, 32.539
3149, -102511554.5, 32.549
3150, -102511511.4, 32.559
3151, -102511468.4, 32.569
3152, -102511425.4, 32.579
3153, -102511382.3, 32.589
3154, -102511339.3, 32.6
3155, -102511296.4, 32.61
3156, -102511253.4, 32.62
3157, -102511210.5, 32.63
3158, -102511167.5, 32.64
3159, -102511124.6, 32.651
3160, -102511081.8, 32.661
3161, -102511039, 32.671
3162, -102510996.3, 32.681
3163, -102510953.5, 32.691
3164, -102510910.8, 32.702
3165, -102510868.1, 32.712
3166, -102510825.4, 32.722
3167, -102510782.8, 32.732
3168, -102510740.2, 32.742
3169, -102510697.6, 32.752
3170, -102510655.1, 32.762
3171, -102510612.6, 32.773
3172, -102510570.1, 32.783
3173, -102510527.7, 32.793
3174, -102510485.2, 32.803
3175, -102510442.8, 32.813
3176, -102510400.4, 32.823
3177, -102510358, 32.833
3178, -102510315.6, 32.844
3179, -102510273.2, 32.854
3180, -102510230.9, 32.864
3181, -102510188.6, 32.874
3182, -102510146.3, 32.884
3183, -102510104.1, 32.894
3184, -102510061.8, 32.905
3185, -102510019.6, 32.915
3186, -102509977.4, 32.925
3187, -102509935.2, 32.935
3188, -102509893, 32.945
3189, -102509850.9, 32.956
3190, -102509808.7, 32.966
3191, -102509766.6, 32.976
3192, -102509724.5, 32.986
3193, -102509682.3, 32.996
3194, -102509640.2, 33.006
3195, -102509598.2, 33.016
3196, -102509556.1, 33.026
3197, -102509514.1, 33.037
3198, -102509472.1, 33.047
3199, -102509430.1, 33.057
3200, -102509388.1, 33.067
3201, -102509346.1, 33.077
3202, -102509304.2, 33.087
3203, -102509262.3, 33.098
3204, -102509220.4, 33.108
3205, -102509178.5, 33.118
3206, -102509136.7, 33.128
3207, -102509094.9, 33.138
3208, -102509053.1, 33.148
3209, -102509011.3, 33.159
3210, -102508969.6, 33.169
3211, -102508927.9, 33.179
3212, -102508886.2, 33.189
3213, -102508844.6, 33.199
3214, -102508802.9, 33.209
3215, -102508761.3, 33.219
3216, -102508719.6, 33.23
3217, -102508678, 33.24
3218, -102508636.4, 33.25
3219, -102508594.9, 33.26
3220, -102508553.3, 33.27
3221, -102508511.8, 33.28
3222, -102508470.2, 33.29
3223, -102508428.7, 33.301
3224, -102508387.2, 33.311
3225, -102508345.8, 33.321
3226, -102508304.3, 33.331
3227, -102508262.9, 33.341
3228, -102508221.5, 33.352
3229, -102508180.1, 33.362
3230, -102508138.7, 33.372
3231, -102508097.3, 33.383
3232, -102508056, 33.393
3233, -102508014.6, 33.403
3234, -102507973.3, 33.413
3235, -102507932, 33.424
3236, -102507890.7, 33.434
3237, -102507849.4, 33.444
3238, -102507808.2, 33.454
3239, -102507767, 33.464
3240, -102507725.8, 33.474
3241, -102507684.7, 33.484
3242, -102507643.5, 33.494
3243, -102507602.4, 33.505
3244, -102507561.3, 33.515
3245, -102507520.2, 33.525
3246, -102507479.1, 33.535
3247, -102507438.1, 33.545
3248, -102507397.1, 33.555
3249, -102507356.2, 33.566
3250, -102507315.3, 33.576
3251, -102507274.4, 33.586
3252, -102507233.5, 33.596
3253, -102507192.6, 33.607
3254, -102507151.8, 33.617
3255, -102507111, 33.627
3256, -102507070.2, 33.637
3257, -102507029.4, 33.647
3258, -102506988.7, 33.658
3259, -102506948, 33.668
3260, -102506907.3, 33.678
3261, -102506866.6, 33.688
3262, -102506826, 33.698
3263, -102506785.3, 33.708
3264, -102506744.8, 33.719
3265, -102506704.2, 33.729
3266, -102506663.7, 33.739
3267, -102506623.3, 33.749
3268, -102506582.8, 33.759
3269, -102506542.3, 33.769
3270, -102506501.9, 33.78
3271, -102506461.5, 33.79
3272, -102506421.1, 33.8
3273, -102506380.7, 33.81
3274, -102506340.3, 33.82
3275, -102506299.9, 33.83
3276, -102506259.6, 33.84
3277, -102506219.2, 33.85
3278, -102506178.9, 33.861
3279, -102506138.7, 33.871
3280, -102506098.4, 33.881
3281, -102506058.2, 33.891
3282, -102506018, 33.901
3283, -102505977.8, 33.911
3284, -102505937.6, 33.921
3285, -102505897.5, 33.932
3286, -102505857.4, 33.942
3287, -102505817.3, 33.952
3288, -102505777.1, 33.962
3289, -102505737.1, 33.972
3290, -102505697, 33.982
3291, -102505656.9, 33.992
3292, -102505616.9, 34.003
3293, -102505576.9, 34.013
3294, -102505536.9, 34.023
3295, -102505496.9, 34.033
3296, -102505456.9, 34.043
3297, -102505416.9, 34.053
3298, -102505377, 34.064
3299, -102505337.1, 34.074
3300, -102505297.2, 34.084
3301, -102505257.3, 34.094
3302, -102505217.5, 34.104
3303, -102505177.6, 34.115
3304, -102505137.8, 34.125
3305, -102505098, 34.135
3306, -102505058.2, 34.145
3307, -102505018.4, 34.155
3308, -102504978.7, 34.165
3309, -102504938.9, 34.175
3310, -102504899.2, 34.186
3311, -102504859.5, 34.196
3312, -102504819.9, 34.206
3313, -102504780.2, 34.216
3314, -102504740.5, 34.226
3315, -102504700.9, 34.236
3316, -102504661.3, 34.246
3317, -102504621.6, 34.257
3318, -102504582, 34.267
3319, -102504542.4, 34.277
3320, -102504502.9, 34.287
3321, -102504463.3, 34.297
3322, -102504423.8, 34.307
3323, -102504384.3, 34.318
3324, -102504344.8, 34.328
3325, -102504305.4, 34.338
3326, -102504265.9, 34.348
3327, -102504226.5, 34.358
3328, -102504187.1, 34.368
3329, -102504147.7, 34.378
3330, -102504108.3, 34.389
3331, -102504069, 34.399
3332, -102504029.6, 34.409
3333, -102503990.3, 34.419
3334, -102503951, 34.429
3335, -102503911.7, 34.439
3336, -102503872.4, 34.449
3337, -102503833.1, 34.46
3338, -102503793.8, 34.47
3339, -102503754.6, 34.48
3340, -102503715.4, 34.49
3341, -102503676.2, 34.5
3342, -102503637, 34.51
3343, -102503597.8, 34.52
3344, -102503558.7, 34.531
3345, -102503519.6, 34.541
3346, -102503480.5, 34.551
3347, -102503441.5, 34.561
3348, -102503402.5, 34.571
3349, -102503363.5, 34.581
3350, -102503324.5, 34.592
3351, -102503285.6, 34.602
3352, -102503246.7, 34.612
3353, -102503207.8, 34.622
3354, -102503169, 34.632
3355, -102503130.1, 34.642
3356, -102503091.3, 34.653
3357, -102503052.5, 34.663
3358, -102503013.7, 34.673
3359, -102502975, 34.683
3360, -102502936.2, 34.693
3361, -102502897.5, 34.703
3362, -102502858.8, 34.714
3363, -102502820.2, 34.724
3364, -102502781.6, 34.734
3365, -102502743, 34.744
3366, -102502704.4, 34.754
3367, -102502665.8, 34.764
3368, -102502627.3, 34.775
3369, -102502588.7, 34.785
3370, -102502550.2, 34.795
3371, -102502511.8, 34.805
3372, -102502473.3, 34.815
3373, -102502434.9, 34.826
3374, -102502396.5, 34.836
3375, -102502358.1, 34.846
3376, -102502319.7, 34.856
3377, -102502281.3, 34.867
3378, -102502243, 34.877
3379, -102502204.7, 34.887
3380, -102502166.4, 34.897
3381, -102502128.1, 34.907
3382, -102502089.9, 34.917
3383, -102502051.6, 34.929
3384, -102502013.4, 34.939
3385, -102501975.2, 34.949
3386, -102501937, 34.959
3387, -102501898.8, 34.969
3388, -102501860.6, 34.979
3389, -102501822.4, 34.99
3390, -102501784.3, 35
3391, -102501746.2, 35.01
3392, -102501708.1, 35.02
3393, -102501670, 35.03
3394, -102501632, 35.04
3395, -102501594, 35.051
3396, -102501556, 35.061
3397, -102501518, 35.071
3398, -102501480, 35.081
3399, -102501442.1, 35.091
3400, -102501404.2, 35.101
3401, -102501366.3, 35.111
3402, -102501328.4, 35.122
3403, -102501290.6, 35.132
3404, -102501252.7, 35.142
3405, -102501214.9, 35.152
3406, -102501177.2, 35.162
3407, -102501139.4, 35.172
3408, -102501101.7, 35.183
3409, -102501064, 35.193
3410, -102501026.3, 35.203
3411, -102500988.6, 35.213
3412, -102500951, 35.223
3413, -102500913.4, 35.233
3414, -102500875.8, 35.244
3415, -102500838.3, 35.254
3416, -102500800.8, 35.264
3417, -102500763.3, 35.274
3418, -102500725.8, 35.284
3419, -102500688.4, 35.294
3420, -102500651, 35.304
3421, -102500613.6, 35.315
3422, -102500576.3, 35.325
3423, -102500538.9, 35.335
3424, -102500501.6, 35.345
3425, -102500464.2, 35.355
3426, -102500426.9, 35.365
3427, -102500389.6, 35.375
3428, -102500352.3, 35.386
3429, -102500315, 35.396
3430, -102500277.7, 35.406
3431, -102500240.4, 35.416
3432, -102500203.2, 35.426
3433, -102500165.9, 35.436
3434, -102500128.6, 35.446
3435, -102500091.4, 35.457
3436, -102500054.2, 35.467
3437, -102500017, 35.477
3438, -102499979.8, 35.487
3439, -102499942.6, 35.497
3440, -102499905.4, 35.507
3441, -102499868.2, 35.518
3442, -102499831, 35.531
3443, -102499793.9, 35.542
3444, -102499756.7, 35.552
3445, -102499719.6, 35.562
3446, -102499682.5, 35.572
3447, -102499645.4, 35.583
3448, -102499608.3, 35.593
3449, -102499571.2, 35.603
3450, -102499534.1, 35.613
3451, -102499497, 35.624
3452, -102499459.9, 35.634
3453, -102499422.9, 35.644
3454, -102499385.9, 35.654
3455, -102499348.9, 35.664
3456, -102499312, 35.674
3457, -102499275, 35.684
3458, -102499238.2, 35.695
3459, -102499201.3, 35.705
3460, -102499164.5, 35.715
3461, -102499127.8, 35.725
3462, -102499091, 35.735
3463, -102499054.4, 35.745
3464, -102499017.7, 35.755
3465, -102498981, 35.766
3466, -102498944.4, 35.776
3467, -102498907.8, 35.786
3468, -102498871.2, 35.796
3469, -102498834.6, 35.806
3470, -102498798.1, 35.816
3471, -102498761.6, 35.826
3472, -102498725.1, 35.837
3473, -102498688.7, 35.847
3474, -102498652.4, 35.857
3475, -102498616.1, 35.867
3476, -102498579.8, 35.877
3477, -102498543.6, 35.888
3478, -102498507.3, 35.898
3479, -102498471.1, 35.908
3480, -102498435, 35.918
3481, -102498398.8, 35.928
3482, -102498362.7, 35.938
3483, -102498326.5, 35.948
3484, -102498290.4, 35.959
3485, -102498254.2, 35.969
3486, -102498218.1, 35.979
3487, -102498182, 35.989
3488, -102498145.9, 35.999
3489, -102498109.9, 36.009
3490, -102498073.8, 36.02
3491, -102498037.8, 36.03
3492, -102498001.8, 36.04
3493, -102497965.8, 36.05
3494, -102497929.8, 36.06
3495, -102497893.8, 36.07
3496, -102497857.8, 36.08
3497, -102497821.8, 36.09
3498, -102497785.9, 36.101
3499, -102497750, 36.111
3500, -102497714.1, 36.121
3501, -102497678.2, 36.131
3502, -102497642.3, 36.141
3503, -102497606.4, 36.151
3504, -102497570.6, 36.161
3505, -102497534.7, 36.172
3506, -102497498.9, 36.182
3507, -102497463.1, 36.192
3508, -102497427.3, 36.202
3509, -102497391.5, 36.212
3510, -102497355.7, 36.223
3511, -102497319.9, 36.233
3512, -102497284.2, 36.243
3513, -102497248.4, 36.253
3514, -102497212.6, 36.263
3515, -102497176.9, 36.274
3516, -102497141.1, 36.284
3517, -102497105.4, 36.294
3518, -102497069.7, 36.304
3519, -102497034, 36.314
3520, -102496998.3, 36.325
3521, -102496962.6, 36.335
3522, -102496926.9, 36.345
3523, -102496891.3, 36.355
3524, -102496855.6, 36.365
3525, -102496819.9, 36.375
3526, -102496784.3, 36.385
3527, -102496748.7, 36.396
3528, -102496713, 36.406
3529, -102496677.4, 36.416
3530, -102496641.8, 36.426
3531, -102496606.2, 36.436
3532, -102496570.6, 36.446
3533, -102496535.1, 36.457
3534, -102496499.5, 36.467
3535, -102496464, 36.477
3536, -102496428.4, 36.487
3537, -102496392.9, 36.497
3538, -102496357.4, 36.507
3539, -102496321.9, 36.518
3540, -102496286.4, 36.528
3541, -102496251, 36.538
3542, -102496215.5, 36.548
3543, -102496180.1, 36.558
3544, -102496144.7, 36.568
3545, -102496109.3, 36.578
3546, -102496073.9, 36.589
3547, -102496038.6, 36.599
3548, -102496003.3, 36.61
3549, -102495968, 36.62
3550, -102495932.7, 36.63
3551, -102495897.5, 36.64
3552, -102495862.2, 36.65
3553, -102495827, 36.66
3554, -102495791.8, 36.671
3555, -102495756.7, 36.681
3556, -102495721.5, 36.691
3557, -102495686.4, 36.701
3558, -102495651.2, 36.711
3559, -102495616.1, 36.721
3560, -102495581, 36.732
3561, -102495545.9, 36.742
3562, -102495510.8, 36.752
3563, -102495475.8, 36.762
3564, -102495440.8, 36.772
3565, -102495405.8, 36.782
3566, -102495370.8, 36.792
3567, -102495335.9, 36.802
3568, -102495300.9, 36.813
3569, -102495266, 36.823
3570, -102495231.1, 36.833
3571, -102495196.3, 36.843
3572, -102495161.4, 36.853
3573, -102495126.5, 36.863
3574, -102495091.7, 36.873
3575, -102495056.9, 36.884
3576, -102495022.1, 36.894
3577, -102494987.4, 36.904
3578, -102494952.8, 36.914
3579, -102494918.1, 36.924
3580, -102494883.5, 36.934
3581, -102494848.8, 36.945
3582, -102494814.2, 36.955
3583, -102494779.6, 36.965
3584, -102494745.1, 36.975
3585, -102494710.5, 36.985
3586, -102494676, 36.995
3587, -102494641.4, 37.005
3588, -102494606.9, 37.016
3589, -102494572.5, 37.026
3590, -102494538, 37.036
3591, -102494503.6, 37.046
3592, -102494469.2, 37.056
3593, -102494434.8, 37.066
3594, -102494400.4, 37.077
3595, -102494366.1, 37.087
3596, -102494331.7, 37.097
3597, -102494297.4, 37.107
3598, -102494263.1, 37.117
3599, -102494228.8, 37.127
3600, -102494194.5, 37.138
3601, -102494160.2, 37.148
3602, -102494125.9, 37.158
3603, -102494091.6, 37.168
3604, -102494057.4, 37.178
3605, -102494023.1, 37.188
3606, -102493988.9, 37.198
3607, -102493954.6, 37.209
3608, -102493920.4, 37.219
3609, -102493886.2, 37.229
3610, -102493852, 37.239
3611, -102493817.8, 37.249
3612, -102493783.6, 37.259
3613, -102493749.5, 37.269
3614, -102493715.3, 37.28
3615, -102493681.2, 37.29
3616, -102493647, 37.3
3617, -102493612.9, 37.31
3618, -102493578.8, 37.32
3619, -102493544.7, 37.33
3620, -102493510.6, 37.34
3621, -102493476.5, 37.351
3622, -102493442.4, 37.361
3623, -102493408.3, 37.371
3624, -102493374.3, 37.381
3625, -102493340.2, 37.392
3626, -102493306.2, 37.402
3627, -102493272.2, 37.412
3628, -102493238.3, 37.422
3629, -102493204.3, 37.432
3630, -102493170.4, 37.442
3631, -102493136.5, 37.453
3632, -102493102.6, 37.463
3633, -102493068.7, 37.473
3634, -102493034.8, 37.483
3635, -102493001, 37.493
3636, -102492967.1, 37.504
3637, -102492933.3, 37.514
3638, -102492899.4, 37.524
3639, -102492865.6, 37.534
3640, -102492831.8, 37.544
3641, -102492798, 37.554
3642, -102492764.2, 37.565
3643, -102492730.5, 37.575
3644, -102492696.7, 37.585
3645, -102492663, 37.595
3646, -102492629.3, 37.605
3647, -102492595.7, 37.615
3648, -102492562.1, 37.626
3649, -102492528.5, 37.636
3650, -102492495, 37.646
3651, -102492461.4, 37.656
3652, -102492427.9, 37.666
3653, -102492394.4, 37.676
3654, -102492360.9, 37.686
3655, -102492327.4, 37.697
3656, -102492293.9, 37.707
3657, -102492260.4, 37.717
3658, -102492227, 37.727
3659, -102492193.5, 37.737
3660, -102492160.1, 37.747
3661, -102492126.7, 37.757
3662, -102492093.4, 37.768
3663, -102492060.1, 37.778
3664, -102492026.9, 37.788
3665, -102491993.8, 37.798
3666, -102491960.6, 37.808
3667, -102491927.5, 37.818
3668, -102491894.4, 37.829
3669, -102491861.3, 37.839
3670, -102491828.2, 37.849
3671, -102491795.2, 37.859
3672, -102491762.1, 37.869
3673, -102491729.1, 37.879
3674, -102491696.1, 37.89
3675, -102491663.1, 37.9
3676, -102491630.1, 37.91
3677, -102491597.1, 37.92
3678, -102491564.2, 37.93
3679, -102491531.2, 37.94
3680, -102491498.3, 37.95
3681, -102491465.3, 37.961
3682, -102491432.4, 37.971
3683, -102491399.5, 37.981
3684, -102491366.7, 37.991
3685, -102491333.8, 38.001
3686, -102491300.9, 38.011
3687, -102491268.1, 38.022
3688, -102491235.3, 38.032
3689, -102491202.5, 38.042
3690, -102491169.7, 38.052
3691, -102491137, 38.062
3692, -102491104.2, 38.072
3693, -102491071.5, 38.083
3694, -102491038.8, 38.093
3695, -102491006, 38.103
3696, -102490973.3, 38.113
3697, -102490940.6, 38.123
3698, -102490907.9, 38.133
3699, -102490875.3, 38.143
3700, -102490842.6, 38.154
3701, -102490810, 38.164
3702, -102490777.3, 38.174
3703, -102490744.7, 38.184
3704, -102490712.1, 38.194
3705, -102490679.5, 38.204
3706, -102490646.9, 38.214
3707, -102490614.4, 38.225
3708, -102490581.8, 38.235
3709, -102490549.3, 38.245
3710, -102490516.7, 38.255
3711, -102490484.2, 38.265
3712, -102490451.7, 38.275
3713, -102490419.2, 38.386
3714, -102490386.7, 38.396
3715, -102490354.3, 38.406
3716, -102490321.8, 38.416
3717, -102490289.4, 38.426
3718, -102490257, 38.437
3719, -102490224.6, 38.447
3720, -102490192.2, 38.476
3721, -102490159.9, 38.487
3722, -102490127.5, 38.497
3723, -102490095.2, 38.507
3724, -102490062.9, 38.518
3725, -102490030.6, 38.528
3726, -102489998.4, 38.538
3727, -102489966.3, 38.548
3728, -102489934.2, 38.558
3729, -102489902.1, 38.568
3730, -102489870, 38.578
3731, -102489837.9, 38.589
3732, -102489805.9, 38.599
3733, -102489773.9, 38.609
3734, -102489741.8, 38.619
3735, -102489709.8, 38.63
3736, -102489677.8, 38.64
3737, -102489645.8, 38.65
3738, -102489613.8, 38.66
3739, -102489581.8, 38.67
3740, -102489549.9, 38.68
3741, -102489517.9, 38.69
3742, -102489486, 38.701
3743, -102489454.1, 38.711
3744, -102489422.2, 38.721
3745, -102489390.3, 38.731
3746, -102489358.4, 38.741
3747, -102489326.5, 38.751
3748, -102489294.6, 38.762
3749, -102489262.8, 38.772
3750, -102489230.9, 38.782
3751, -102489199.1, 38.792
3752, -102489167.2, 38.802
3753, -102489135.4, 38.812
3754, -102489103.5, 38.822
3755, -102489071.7, 38.833
3756, -102489039.9, 38.843
3757, -102489008.1, 38.853
3758, -102488976.2, 38.863
3759, -102488944.4, 38.873
3760, -102488912.6, 38.883
3761, -102488880.9, 38.894
3762, -102488849.1, 38.904
3763, -102488817.3, 38.914
3764, -102488785.6, 38.924
3765, -102488753.9, 38.934
3766, -102488722.1, 38.944
3767, -102488690.4, 38.955
3768, -102488658.7, 38.965
3769, -102488627, 38.975
3770, -102488595.3, 38.985
3771, -102488563.6, 38.995
3772, -102488532, 39.005
3773, -102488500.3, 39.016
3774, -102488468.6, 39.026
3775, -102488436.9, 39.036
3776, -102488405.3, 39.046
3777, -102488373.7, 39.056
3778, -102488342, 39.067
3779, -102488310.4, 39.077
3780, -102488278.8, 39.087
3781, -102488247.2, 39.097
3782, -102488215.6, 39.107
3783, -102488184.1, 39.118
3784, -102488152.5, 39.128
3785, -102488120.9, 39.138
3786, -102488089.4, 39.148
3787, -102488057.8, 39.158
3788, -102488026.3, 39.168
3789, -102487994.8, 39.178
3790, -102487963.3, 39.189
3791, -102487931.8, 39.199
3792, -102487900.3, 39.209
3793, -102487868.9, 39.219
3794, -102487837.4, 39.229
3795, -102487806, 39.24
3796, -102487774.5, 39.25
3797, -102487743.1, 39.26
3798, -102487711.7, 39.27
3799, -102487680.4, 39.28
3800, -102487649, 39.29
3801, -102487617.6, 39.3
3802, -102487586.2, 39.311
3803, -102487554.9, 39.321
3804, -102487523.5, 39.331
3805, -102487492.2, 39.341
3806, -102487460.8, 39.351
3807, -102487429.5, 39.361
3808, -102487398.2, 39.372
3809, -102487366.9, 39.382
3810, -102487335.6, 39.392
3811, -102487304.3, 39.402
3812, -102487273, 39.412
3813, -102487241.7, 39.423
3814, -102487210.4, 39.433
3815, -102487179.2, 39.443
3816, -102487147.9, 39.453
3817, -102487116.7, 39.464
3818, -102487085.4, 39.474
3819, -102487054.2, 39.484
3820, -102487023, 39.494
3821, -102486991.8, 39.504
3822, -102486960.6, 39.514
3823, -102486929.4, 39.525
3824, -102486898.2, 39.535
3825, -102486867, 39.545
3826, -102486835.8, 39.555
3827, -102486804.6, 39.565
3828, -102486773.4, 39.576
3829, -102486742.2, 39.586
3830, -102486711.1, 39.596
3831, -102486679.9, 39.606
3832, -102486648.7, 39.616
3833, -102486617.6, 39.626
3834, -102486586.4, 39.637
3835, -102486555.3, 39.647
3836, -102486524.2, 39.657
3837, -102486493.1, 39.667
3838, -102486462, 39.677
3839, -102486430.9, 39.688
3840, -102486399.8, 39.698
3841, -102486368.7, 39.708
3842, -102486337.6, 39.718
3843, -102486306.6, 39.728
3844, -102486275.5, 39.738
3845, -102486244.4, 39.748
3846, -102486213.4, 39.759
3847, -102486182.4, 39.769
3848, -102486151.4, 39.779
3849, -102486120.3, 39.789
3850, -102486089.3, 39.799
3851, -102486058.4, 39.809
3852, -102486027.4, 39.82
3853, -102485996.4, 39.83
3854, -102485965.4, 39.84
3855, -102485934.5, 39.85
3856, -102485903.5, 39.861
3857, -102485872.6, 39.871
3858, -102485841.7, 39.881
3859, -102485810.7, 39.891
3860, -102485779.8, 39.901
3861, -102485748.9, 39.911
3862, -102485718, 39.922
3863, -102485687.1, 39.932
3864, -102485656.2, 39.942
3865, -102485625.3, 39.952
3866, -102485594.5, 39.962
3867, -102485563.6, 39.972
3868, -102485532.7, 39.982
3869, -102485501.9, 39.993
3870, -102485471.1, 40.003
3871, -102485440.3, 40.013
3872, -102485409.5, 40.023
3873, -102485378.7, 40.033
3874, -102485348, 40.043
3875, -102485317.2, 40.053
3876, -102485286.5, 40.064
3877, -102485255.7, 40.074
3878, -102485225, 40.084
3879, -102485194.3, 40.094
3880, -102485163.6, 40.104
3881, -102485132.9, 40.115
3882, -102485102.2, 40.125
3883, -102485071.5, 40.135
3884, -102485040.9, 40.145
3885, -102485010.3, 40.155
3886, -102484979.7, 40.165
3887, -102484949.1, 40.175
3888, -102484918.5, 40.186
3889, -102484888, 40.196
3890, -102484857.4, 40.206
3891, -102484826.9, 40.216
3892, -102484796.3, 40.226
3893, -102484765.8, 40.236
3894, -102484735.3, 40.246
3895, -102484704.8, 40.257
3896, -102484674.3, 40.267
3897, -102484643.8, 40.277
3898, -102484613.3, 40.287
3899, -102484582.8, 40.297
3900, -102484552.3, 40.307
3901, -102484521.8, 40.318
3902, -102484491.4, 40.328
3903, -102484460.9, 40.338
3904, -102484430.5, 40.348
3905, -102484400.1, 40.358
3906, -102484369.7, 40.369
3907, -102484339.3, 40.379
3908, -102484308.9, 40.389
3909, -102484278.5, 40.399
3910, -102484248.2, 40.409
3911, -102484217.8, 40.419
3912, -102484187.5, 40.43
3913, -102484157.2, 40.44
3914, -102484126.9, 40.45
3915, -102484096.6, 40.46
3916, -102484066.3, 40.47
3917, -102484036, 40.48
3918, -102484005.7, 40.491
3919, -102483975.4, 40.501
3920, -102483945.2, 40.511
3921, -102483914.9, 40.521
3922, -102483884.7, 40.531
3923, -102483854.4, 40.541
3924, -102483824.2, 40.551
3925, -102483793.9, 40.562
3926, -102483763.7, 40.572
3927, -102483733.4, 40.582
3928, -102483703.2, 40.592
3929, -102483673, 40.602
3930, -102483642.8, 40.612
3931, -102483612.6, 40.622
3932, -102483582.5, 40.633
3933, -102483552.3, 40.643
3934, -102483522.2, 40.653
3935, -102483492.1, 40.663
3936, -102483462, 40.673
3937, -102483431.9, 40.683
3938, -102483402, 40.694
3939, -102483372, 40.704
3940, -102483342.1, 40.714
3941, -102483312.2, 40.724
3942, -102483282.3, 40.734
3943, -102483252.5, 40.744
3944, -102483222.7, 40.754
3945, -102483192.9, 40.765
3946, -102483163.1, 40.775
3947, -102483133.3, 40.785
3948, -102483103.5, 40.795
3949, -102483073.7, 40.806
3950, -102483043.9, 40.816
3951, -102483014.2, 40.826
3952, -102482984.4, 40.836
3953, -102482954.7, 40.846
3954, -102482924.9, 40.856
3955, -102482895.2, 40.866
3956, -102482865.5, 40.877
3957, -102482835.8, 40.887
3958, -102482806.1, 40.897
3959, -102482776.4, 40.908
3960, -102482746.7, 40.918
3961, -102482717.1, 40.928
3962, -102482687.5, 40.938
3963, -102482657.9, 40.948
3964, -102482628.4, 40.958
3965, -102482598.9, 40.968
3966, -102482569.4, 40.979
3967, -102482539.9, 40.989
3968, -102482510.5, 40.999
3969, -102482481, 41.009
3970, -102482451.6, 41.019
3971, -102482422.2, 41.029
3972, -102482392.8, 41.04
3973, -102482363.4, 41.05
3974, -102482334, 41.06
3975, -102482304.6, 41.07
3976, -102482275.3, 41.081
3977, -102482245.9, 41.091
3978, -102482216.6, 41.101
3979, -102482187.3, 41.112
3980, -102482157.9, 41.122
3981, -102482128.6, 41.132
3982, -102482099.4, 41.142
3983, -102482070.1, 41.153
3984, -102482040.8, 41.163
3985, -102482011.6, 41.173
3986, -102481982.3, 41.183
3987, -102481953.1, 41.193
3988, -102481923.8, 41.204
3989, -102481894.6, 41.214
3990, -102481865.4, 41.224
3991, -102481836.2, 41.234
3992, -102481807, 41.244
3993, -102481777.9, 41.254
3994, -102481748.7, 41.265
3995, -102481719.6, 41.275
3996, -102481690.4, 41.285
3997, -102481661.3, 41.295
3998, -102481632.2, 41.305
3999, -102481603.1, 41.315
4000, -102481574.1, 41.326
4001, -102481545, 41.336
4002, -102481516, 41.346
4003, -102481486.9, 41.356
4004, -102481457.9, 41.366
4005, -102481428.9, 41.376
4006, -102481399.9, 41.387
4007, -102481370.9, 41.397
4008, -102481341.9, 41.407
4009, -102481313, 41.417
4010, -102481284, 41.427
4011, -102481255.1, 41.438
4012, -102481226.1, 41.448
4013, -102481197.2, 41.458
4014, -102481168.3, 41.468
4015, -102481139.5, 41.478
4016, -102481110.6, 41.488
4017, -102481081.8, 41.499
4018, -102481053, 41.509
4019, -102481024.3, 41.519
4020, -102480995.5, 41.529
4021, -102480966.8, 41.539
4022, -102480938.2, 41.549
4023, -102480909.5, 41.559
4024, -102480880.9, 41.57
4025, -102480852.3, 41.58
4026, -102480823.8, 41.59
4027, -102480795.2, 41.6
4028, -102480766.7, 41.61
4029, -102480738.2, 41.62
4030, -102480709.7, 41.631
4031, -102480681.2, 41.641
4032, -102480652.7, 41.651
4033, -102480624.2, 41.661
4034, -102480595.7, 41.671
4035, -102480567.2, 41.681
4036, -102480538.8, 41.691
4037, -102480510.3, 41.702
4038, -102480481.8, 41.712
4039, -102480453.4, 41.722
4040, -102480424.9, 41.732
4041, -102480396.5, 41.742
4042, -102480368, 41.752
4043, -102480339.6, 41.762
4044, -102480311.1, 41.773
4045, -102480282.7, 41.783
4046, -102480254.3, 41.793
4047, -102480225.9, 41.803
4048, -102480197.5, 41.813
4049, -102480169.1, 41.824
4050, -102480140.7, 41.834
4051, -102480112.3, 41.844
4052, -102480083.9, 41.854
4053, -102480055.5, 41.864
4054, -102480027.2, 41.874
4055, -102479998.8, 41.884
4056, -102479970.4, 41.895
4057, -102479942, 41.905
4058, -102479913.7, 41.915
4059, -102479885.3, 41.925
4060, -102479857, 41.935
4061, -102479828.6, 41.945
4062, -102479800.3, 41.956
4063, -102479772, 41.966
4064, -102479743.6, 41.976
4065, -102479715.3, 41.986
4066, -102479687, 41.996
4067, -102479658.7, 42.006
4068, -102479630.4, 42.016
4069, -102479602.2, 42.026
4070, -102479573.9, 42.037
4071, -102479545.6, 42.047
4072, -102479517.3, 42.057
4073, -102479489.1, 42.067
4074, -102479460.8, 42.077
4075, -102479432.5, 42.087
4076, -102479404.3, 42.098
4077, -102479376, 42.108
4078, -102479347.8, 42.118
4079, -102479319.6, 42.128
4080, -102479291.4, 42.138
4081, -102479263.2, 42.148
4082, -102479235, 42.158
4083, -102479206.8, 42.169
4084, -102479178.6, 42.179
4085, -102479150.5, 42.189
4086, -102479122.3, 42.199
4087, -102479094.2, 42.209
4088, -102479066.1, 42.219
4089, -102479038, 42.229
4090, -102479009.9, 42.24
4091, -102478981.8, 42.25
4092, -102478953.7, 42.26
4093, -102478925.7, 42.27
4094, -102478897.6, 42.28
4095, -102478869.6, 42.29
4096, -102478841.6, 42.301
4097, -102478813.6, 42.311
4098, -102478785.6, 42.321
4099, -102478757.7, 42.331
4100, -102478729.8, 42.341
4101, -102478701.8, 42.351
4102, -102478673.9, 42.362
4103, -102478646.1, 42.372
4104, -102478618.2, 42.382
4105, -102478590.4, 42.392
4106, -102478562.6, 42.402
4107, -102478534.7, 42.412
4108, -102478506.9, 42.422
4109, -102478479.1, 42.433
4110, -102478451.3, 42.443
4111, -102478423.5, 42.453
4112, -102478395.7, 42.463
4113, -102478367.9, 42.473
4114, -102478340.1, 42.483
4115, -102478312.3, 42.493
4116, -102478284.6, 42.504
4117, -102478256.8, 42.514
4118, -102478229.1, 42.524
4119, -102478201.3, 42.534
4120, -102478173.6, 42.544
4121, -102478145.8, 42.554
4122, -102478118.1, 42.565
4123, -102478090.3, 42.575
4124, -102478062.6, 42.585
4125, -102478034.8, 42.595
4126, -102478007.1, 42.605
4127, -102477979.3, 42.615
4128, -102477951.6, 42.625
4129, -102477923.9, 42.636
4130, -102477896.1, 42.646
4131, -102477868.4, 42.656
4132, -102477840.8, 42.666
4133, -102477813.1, 42.676
4134, -102477785.4, 42.686
4135, -102477757.8, 42.696
4136, -102477730.2, 42.707
4137, -102477702.5, 42.717
4138, -102477674.9, 42.727
4139, -102477647.3, 42.737
4140, -102477619.7, 42.747
4141, -102477592.2, 42.758
4142, -102477564.7, 42.768
4143, -102477537.1, 42.778
4144, -102477509.6, 42.788
4145, -102477482.1, 42.798
4146, -102477454.6, 42.808
4147, -102477427.1, 42.819
4148, -102477399.6, 42.829
4149, -102477372.2, 42.839
4150, -102477344.7, 42.849
4151, -102477317.3, 42.859
4152, -102477289.9, 42.87
4153, -102477262.5, 42.88
4154, -102477235.1, 42.89
4155, -102477207.7, 42.9
4156, -102477180.3, 42.91
4157, -102477152.9, 42.92
4158, -102477125.5, 42.931
4159, -102477098.1, 42.941
4160, -102477070.7, 42.951
4161, -102477043.3, 42.961
4162, -102477015.9, 42.971
4163, -102476988.6, 42.981
4164, -102476961.2, 42.992
4165, -102476933.9, 43.002
4166, -102476906.6, 43.012
4167, -102476879.2, 43.022
4168, -102476851.9, 43.032
4169, -102476824.6, 43.042
4170, -102476797.3, 43.053
4171, -102476770, 43.063
4172, -102476742.6, 43.073
4173, -102476715.3, 43.083
4174, -102476688, 43.093
4175, -102476660.8, 43.104
4176, -102476633.5, 43.114
4177, -102476606.2, 43.124
4178, -102476579, 43.134
4179, -102476551.7, 43.144
4180, -102476524.5, 43.154
4181, -102476497.2, 43.164
4182, -102476470, 43.175
4183, -102476442.8, 43.185
4184, -102476415.5, 43.195
4185, -102476388.3, 43.205
4186, -102476361.1, 43.215
4187, -102476333.9, 43.226
4188, -102476306.7, 43.236
4189, -102476279.6, 43.246
4190, -102476252.4, 43.256
4191, -102476225.3, 43.266
4192, -102476198.1, 43.276
4193, -102476171, 43.286
4194, -102476143.9, 43.297
4195, -102476116.7, 43.307
4196, -102476089.6, 43.317
4197, -102476062.5, 43.327
4198, -102476035.4, 43.337
4199, -102476008.4, 43.347
4200, -102475981.3, 43.358
4201, -102475954.2, 43.368
4202, -102475927.1, 43.378
4203, -102475900.1, 43.388
4204, -102475873, 43.398
4205, -102475845.9, 43.408
4206, -102475818.9, 43.418
4207, -102475791.8, 43.429
4208, -102475764.8, 43.439
4209, -102475737.8, 43.449
4210, -102475710.8, 43.459
4211, -102475683.8, 43.469
4212, -102475656.8, 43.479
4213, -102475629.8, 43.49
4214, -102475602.9, 43.5
4215, -102475575.9, 43.51
4216, -102475549, 43.52
4217, -102475522, 43.53
4218, -102475495.1, 43.54
4219, -102475468.2, 43.55
4220, -102475441.3, 43.561
4221, -102475414.3, 43.571
4222, -102475387.4, 43.581
4223, -102475360.5, 43.591
4224, -102475333.6, 43.601
4225, -102475306.7, 43.611
4226, -102475279.8, 43.622
4227, -102475253, 43.632
4228, -102475226.1, 43.642
4229, -102475199.3, 43.652
4230, -102475172.4, 43.662
4231, -102475145.6, 43.672
4232, -102475118.8, 43.683
4233, -102475092, 43.693
4234, -102475065.2, 43.703
4235, -102475038.4, 43.713
4236, -102475011.7, 43.723
4237, -102474984.9, 43.733
4238, -102474958.1, 43.744
4239, -102474931.4, 43.754
4240, -102474904.6, 43.764
4241, -102474877.8, 43.774
4242, -102474851.1, 43.784
4243, -102474824.3, 43.794
4244, -102474797.6, 43.804
4245, -102474770.8, 43.814
4246, -102474744.1, 43.825
4247, -102474717.3, 43.835
4248, -102474690.6, 43.845
4249, -102474663.9, 43.855
4250, -102474637.2, 43.865
4251, -102474610.4, 43.875
4252, -102474583.7, 43.886
4253, -102474557, 43.896
4254, -102474530.3, 43.906
4255, -102474503.6, 43.916
4256, -102474476.9, 43.926
4257, -102474450.3, 43.936
4258, -102474423.7, 43.946
4259, -102474397, 43.957
4260, -102474370.4, 43.967
4261, -102474343.8, 43.977
4262, -102474317.2, 43.987
4263, -102474290.6, 43.997
4264, -102474264, 44.007
4265, -102474237.4, 44.018
4266, -102474210.8, 44.028
4267, -102474184.2, 44.038
4268, -102474157.7, 44.048
4269, -102474131.1, 44.058
4270, -102474104.6, 44.068
4271, -102474078, 44.079
4272, -102474051.4, 44.089
4273, -102474024.9, 44.099
4274, -102473998.4, 44.109
4275, -102473971.9, 44.119
4276, -102473945.4, 44.129
4277, -102473918.9, 44.14
4278, -102473892.4, 44.15
4279, -102473865.9, 44.16
4280, -102473839.5, 44.17
4281, -102473813, 44.18
4282, -102473786.6, 44.191
4283, -102473760.2, 44.201
4284, -102473733.7, 44.211
4285, -102473707.3, 44.221
4286, -102473680.9, 44.231
4287, -102473654.5, 44.241
4288, -102473628.1, 44.252
4289, -102473601.7, 44.262
4290, -102473575.3, 44.272
4291, -102473548.9, 44.282
4292, -102473522.5, 44.292
4293, -102473496.1, 44.302
4294, -102473469.7, 44.313
4295, -102473443.3, 44.323
4296, -102473416.9, 44.333
4297, -102473390.6, 44.343
4298, -102473364.2, 44.353
4299, -102473337.8, 44.364
4300, -102473311.5, 44.374
4301, -102473285.1, 44.384
4302, -102473258.8, 44.394
4303, -102473232.4, 44.405
4304, -102473206.1, 44.415
4305, -102473179.8, 44.425
4306, -102473153.5, 44.435
4307, -102473127.2, 44.445
4308, -102473100.9, 44.456
4309, -102473074.7, 44.466
4310, -102473048.5, 44.476
4311, -102473022.2, 44.486
4312, -102472996, 44.496
4313, -102472969.8, 44.506
4314, -102472943.6, 44.517
4315, -102472917.4, 44.527
4316, -102472891.2, 44.537
4317, -102472865.1, 44.547
4318, -102472838.9, 44.557
4319, -102472812.8, 44.567
4320, -102472786.7, 44.577
4321, -102472760.7, 44.588
4322, -102472734.6, 44.598
4323, -102472708.6, 44.608
4324, -102472682.5, 44.618
4325, -102472656.5, 44.628
4326, -102472630.4, 44.639
4327, -102472604.4, 44.649
4328, -102472578.4, 44.659
4329, -102472552.4, 44.669
4330, -102472526.4, 44.679
4331, -102472500.4, 44.689
4332, -102472474.4, 44.7
4333, -102472448.4, 44.71
4334, -102472422.4, 44.72
4335, -102472396.4, 44.73
4336, -102472370.5, 44.74
4337, -102472344.5, 44.75
4338, -102472318.6, 44.761
4339, -102472292.6, 44.771
4340, -102472266.7, 44.781
4341, -102472240.8, 44.791
4342, -102472214.8, 44.801
4343, -102472189, 44.811
4344, -102472163.1, 44.821
4345, -102472137.2, 44.832
4346, -102472111.4, 44.842
4347, -102472085.5, 44.852
4348, -102472059.7, 44.862
4349, -102472033.8, 44.872
4350, -102472008, 44.882
4351, -102471982.2, 44.893
4352, -102471956.4, 44.903
4353, -102471930.6, 44.913
4354, -102471904.8, 44.923
4355, -102471879, 44.934
4356, -102471853.2, 44.944
4357, -102471827.3, 44.954
4358, -102471801.5, 44.964
4359, -102471775.8, 44.974
4360, -102471750, 44.985
4361, -102471724.2, 44.995
4362, -102471698.4, 45.005
4363, -102471672.6, 45.015
4364, -102471646.8, 45.025
4365, -102471621.1, 45.036
4366, -102471595.3, 45.046
4367, -102471569.5, 45.158
4368, -102471543.8, 45.169
4369, -102471518.2, 45.179
4370, -102471492.5, 45.189
4371, -102471466.9, 45.199
4372, -102471441.2, 45.209
4373, -102471415.6, 45.22
4374, -102471390, 45.23
4375, -102471364.3, 45.24
4376, -102471338.7, 45.25
4377, -102471313.1, 45.26
4378, -102471287.6, 45.27
4379, -102471262, 45.28
4380, -102471236.5, 45.291
4381, -102471210.9, 45.301
4382, -102471185.4, 45.311
4383, -102471159.9, 45.321
4384, -102471134.4, 45.331
4385, -102471108.9, 45.341
4386, -102471083.4, 45.351
4387, -102471057.9, 45.362
4388, -102471032.5, 45.372
4389, -102471007.1, 45.382
4390, -102470981.7, 45.392
4391, -102470956.3, 45.402
4392, -102470931, 45.412
4393, -102470905.6, 45.422
4394, -102470880.2, 45.433
4395, -102470854.9, 45.443
4396, -102470829.5, 45.453
4397, -102470804.2, 45.463
4398, -102470778.8, 45.473
4399, -102470753.5, 45.484
4400, -102470728.2, 45.494
4401, -102470702.9, 45.504
4402, -102470677.6, 45.514
4403, -102470652.3, 45.524
4404, -102470627, 45.534
4405, -102470601.8, 45.544
4406, -102470576.5, 45.555
4407, -102470551.3, 45.565
4408, -102470526.1, 45.575
4409, -102470500.8, 45.585
4410, -102470475.6, 45.595
4411, -102470450.4, 45.605
4412, -102470425.2, 45.615
4413, -102470400, 45.626
4414, -102470374.8, 45.636
4415, -102470349.6, 45.646
4416, -102470324.5, 45.656
4417, -102470299.3, 45.666
4418, -102470274.1, 45.676
4419, -102470249, 45.687
4420, -102470223.8, 45.697
4421, -102470198.7, 45.707
4422, -102470173.6, 45.717
4423, -102470148.4, 45.727
4424, -102470123.3, 45.737
4425, -102470098.2, 45.747
4426, -102470073.1, 45.758
4427, -102470048, 45.768
4428, -102470023, 45.778
4429, -102469997.9, 45.788
4430, -102469972.8, 45.799
4431, -102469947.8, 45.809
4432, -102469922.8, 45.819
4433, -102469897.8, 45.829
4434, -102469872.8, 45.839
4435, -102469847.8, 45.849
4436, -102469822.8, 45.86
4437, -102469797.9, 45.87
4438, -102469772.9, 45.88
4439, -102469748, 45.89
4440, -102469723, 45.9
4441, -102469698.1, 45.91
4442, -102469673.2, 45.921
4443, -102469648.2, 45.931
4444, -102469623.3, 45.941
4445, -102469598.4, 45.951
4446, -102469573.5, 45.961
4447, -102469548.6, 45.971
4448, -102469523.8, 45.982
4449, -102469498.9, 45.992
4450, -102469474, 46.002
4451, -102469449.1, 46.012
4452, -102469424.3, 46.022
4453, -102469399.4, 46.032
4454, -102469374.6, 46.042
4455, -102469349.8, 46.053
4456, -102469324.9, 46.063
4457, -102469300.1, 46.073
4458, -102469275.3, 46.083
4459, -102469250.5, 46.093
4460, -102469225.7, 46.103
4461, -102469200.9, 46.114
4462, -102469176.2, 46.124
4463, -102469151.4, 46.134
4464, -102469126.7, 46.144
4465, -102469101.9, 46.154
4466, -102469077.2, 46.165
4467, -102469052.5, 46.175
4468, -102469027.7, 46.185
4469, -102469003, 46.195
4470, -102468978.3, 46.206
4471, -102468953.6, 46.216
4472, -102468928.9, 46.226
4473, -102468904.2, 46.236
4474, -102468879.5, 46.246
4475, -102468854.8, 46.256
4476, -102468830.2, 46.267
4477, -102468805.6, 46.277
4478, -102468781, 46.287
4479, -102468756.4, 46.297
4480, -102468731.8, 46.307
4481, -102468707.2, 46.317
4482, -102468682.6, 46.328
4483, -102468658.1, 46.338
4484, -102468633.5, 46.348
4485, -102468608.9, 46.358
4486, -102468584.4, 46.368
4487, -102468559.9, 46.378
4488, -102468535.3, 46.389
4489, -102468510.8, 46.399
4490, -102468486.3, 46.409
4491, -102468461.8, 46.419
4492, -102468437.3, 46.429
4493, -102468412.8, 46.44
4494, -102468388.4, 46.45
4495, -102468363.9, 46.46
4496, -102468339.4, 46.47
4497, -102468315, 46.48
4498, -102468290.5, 46.49
4499, -102468266.1, 46.5
4500, -102468241.7, 46.511
4501, -102468217.3, 46.521
4502, -102468192.9, 46.531
4503, -102468168.5, 46.541
4504, -102468144.1, 46.551
4505, -102468119.7, 46.561
4506, -102468095.4, 46.572
4507, -102468071, 46.582
4508, -102468046.7, 46.592
4509, -102468022.3, 46.602
4510, -102467998, 46.612
4511, -102467973.7, 46.622
4512, -102467949.3, 46.633
4513, -102467925, 46.643
4514, -102467900.7, 46.653
4515, -102467876.4, 46.663
4516, -102467852.1, 46.673
4517, -102467827.8, 46.683
4518, -102467803.5, 46.694
4519, -102467779.2, 46.704
4520, -102467754.9, 46.714
4521, -102467730.7, 46.724
4522, -102467706.4, 46.734
4523, -102467682.2, 46.744
4524, -102467658, 46.754
4525, -102467633.8, 46.765
4526, -102467609.6, 46.775
4527, -102467585.4, 46.785
4528, -102467561.2, 46.795
4529, -102467537, 46.805
4530, -102467512.9, 46.815
4531, -102467488.7, 46.826
4532, -102467464.5, 46.836
4533, -102467440.4, 46.846
4534, -102467416.3, 46.856
4535, -102467392.2, 46.867
4536, -102467368.1, 46.877
4537, -102467344.1, 46.887
4538, -102467320, 46.897
4539, -102467295.9, 46.907
4540, -102467271.9, 46.917
4541, -102467247.9, 46.928
4542, -102467223.9, 46.938
4543, -102467199.9, 46.948
4544, -102467176, 46.958
4545, -102467152, 46.968
4546, -102467128.1, 46.979
4547, -102467104.1, 46.989
4548, -102467080.2, 46.999
4549, -102467056.3, 47.009
4550, -102467032.3, 47.019
4551, -102467008.4, 47.03
4552, -102466984.5, 47.04
4553, -102466960.6, 47.05
4554, -102466936.7, 47.06
4555, -102466912.8, 47.07
4556, -102466888.9, 47.08
4557, -102466865, 47.09
4558, -102466841.2, 47.101
4559, -102466817.3, 47.111
4560, -102466793.5, 47.121
4561, -102466769.7, 47.131
4562, -102466745.8, 47.141
4563, -102466722, 47.151
4564, -102466698.2, 47.162
4565, -102466674.4, 47.172
4566, -102466650.6, 47.182
4567, -102466626.8, 47.192
4568, -102466603, 47.202
4569, -102466579.2, 47.212
4570, -102466555.4, 47.223
4571, -102466531.7, 47.233
4572, -102466507.9, 47.243
4573, -102466484.2, 47.253
4574, -102466460.4, 47.264
4575, -102466436.7, 47.274
4576, -102466412.9, 47.284
4577, -102466389.2, 47.294
4578, -102466365.5, 47.304
4579, -102466341.8, 47.314
4580, -102466318.1, 47.324
4581, -102466294.4, 47.335
4582, -102466270.6, 47.345
4583, -102466246.9, 47.355
4584, -102466223.2, 47.365
4585, -102466199.5, 47.375
4586, -102466175.8, 47.385
4587, -102466152.2, 47.395
4588, -102466128.5, 47.406
4589, -102466104.8, 47.416
4590, -102466081.1, 47.426
4591, -102466057.4, 47.436
4592, -102466033.7, 47.446
4593, -102466010.1, 47.456
4594, -102465986.4, 47.466
4595, -102465962.8, 47.477
4596, -102465939.2, 47.487
4597, -102465915.6, 47.497
4598, -102465892, 47.507
4599, -102465868.4, 47.517
4600, -102465844.8, 47.527
4601, -102465821.2, 47.537
4602, -102465797.7, 47.548
4603, -102465774.1, 47.558
4604, -102465750.6, 47.568
4605, -102465727, 47.578
4606, -102465703.5, 47.588
4607, -102465680, 47.599
4608, -102465656.5, 47.609
4609, -102465632.9, 47.619
4610, -102465609.4, 47.629
4611, -102465585.9, 47.639
4612, -102465562.4, 47.649
4613, -102465538.9, 47.659
4614, -102465515.4, 47.67
4615, -102465491.9, 47.68
4616, -102465468.5, 47.69
4617, -102465445, 47.7
4618, -102465421.5, 47.71
4619, -102465398, 47.72
4620, -102465374.5, 47.73
4621, -102465351.1, 47.741
4622, -102465327.6, 47.751
4623, -102465304.1, 47.761
4624, -102465280.7, 47.771
4625, -102465257.2, 47.781
4626, -102465233.8, 47.791
4627, -102465210.3, 47.801
4628, -102465186.9, 47.812
4629, -102465163.5, 47.822
4630, -102465140, 47.832
4631, -102465116.6, 47.842
4632, -102465093.2, 47.852
4633, -102465069.8, 47.862
4634, -102465046.5, 47.872
4635, -102465023.1, 47.883
4636, -102464999.8, 47.893
4637, -102464976.5, 47.903
4638, -102464953.2, 47.913
4639, -102464929.9, 47.923
4640, -102464906.6, 47.933
4641, -102464883.4, 47.943
4642, -102464860.1, 47.954
4643, -102464836.9, 47.964
4644, -102464813.6, 47.974
4645, -102464790.4, 47.984
4646, -102464767.2, 47.994
4647, -102464744, 48.004
4648, -102464720.8, 48.014
4649, -102464697.6, 48.025
4650, -102464674.4, 48.035
4651, -102464651.3, 48.045
4652, -102464628.1, 48.055
4653, -102464604.9, 48.065
4654, -102464581.7, 48.075
4655, -102464558.6, 48.086
4656, -102464535.4, 48.096
4657, -102464512.3, 48.106
4658, -102464489.1, 48.116
4659, -102464466, 48.126
4660, -102464442.9, 48.136
4661, -102464419.7, 48.146
4662, -102464396.6, 48.157
4663, -102464373.5, 48.167
4664, -102464350.3, 48.177
4665, -102464327.2, 48.187
4666, -102464304.1, 48.197
4667, -102464281, 48.207
4668, -102464257.9, 48.217
4669, -102464234.8, 48.228
4670, -102464211.7, 48.238
4671, -102464188.6, 48.248
4672, -102464165.5, 48.258
4673, -102464142.4, 48.268
4674, -102464119.3, 48.278
4675, -102464096.3, 48.289
4676, -102464073.2, 48.299
4677, -102464050.1, 48.309
4678, -102464027.1, 48.319
4679, -102464004, 48.329
4680, -102463981, 48.339
4681, -102463958, 48.349
4682, -102463934.9, 48.36
4683, -102463911.9, 48.37
4684, -102463888.8, 48.38
4685, -102463865.8, 48.39
4686, -102463842.8, 48.4
4687, -102463819.8, 48.41
4688, -102463796.8, 48.421
4689, -102463773.8, 48.431
4690, -102463750.8, 48.441
4691, -102463727.8, 48.451
4692, -102463704.8, 48.461
4693, -102463681.8, 48.471
4694, -102463658.8, 48.481
4695, -102463635.8, 48.492
4696, -102463612.8, 48.502
4697, -102463589.9, 48.512
4698, -102463566.9, 48.522
4699, -102463543.9, 48.532
4700, -102463521, 48.542
4701, -102463498.1, 48.552
4702, -102463475.1, 48.563
4703, -102463452.2, 48.573
4704, -102463429.3, 48.583
4705, -102463406.4, 48.593
4706, -102463383.5, 48.603
4707, -102463360.5, 48.613
4708, -102463337.7, 48.624
4709, -102463314.8, 48.634
4710, -102463292, 48.644
4711, -102463269.2, 48.654
4712, -102463246.3, 48.664
4713, -102463223.5, 48.674
4714, -102463200.7, 48.684
4715, -102463177.9, 48.695
4716, -102463155.1, 48.705
4717, -102463132.3, 48.715
4718, -102463109.5, 48.725
4719, -102463086.7, 48.735
4720, -102463064, 48.745
4721, -102463041.2, 48.755
4722, -102463018.4, 48.766
4723, -102462995.7, 48.776
4724, -102462973, 48.786
4725, -102462950.2, 48.796
4726, -102462927.5, 48.806
4727, -102462904.8, 48.816
4728, -102462882.1, 48.826
4729, -102462859.4, 48.837
4730, -102462836.7, 48.847
4731, -102462814, 48.857
4732, -102462791.3, 48.867
4733, -102462768.7, 48.877
4734, -102462746, 48.887
4735, -102462723.4, 48.897
4736, -102462700.7, 48.908
4737, -102462678.1, 48.918
4738, -102462655.5, 48.928
4739, -102462633, 48.938
4740, -102462610.4, 48.948
4741, -102462587.8, 48.958
4742, -102462565.3, 48.968
4743, -102462542.7, 48.979
4744, -102462520.2, 48.989
4745, -102462497.7, 48.999
4746, -102462475.2, 49.009
4747, -102462452.6, 49.02
4748, -102462430.2, 49.03
4749, -102462407.7, 49.04
4750, -102462385.2, 49.05
4751, -102462362.7, 49.06
4752, -102462340.2, 49.07
4753, -102462317.8, 49.08
4754, -102462295.3, 49.091
4755, -102462272.9, 49.101
4756, -102462250.5, 49.111
4757, -102462228, 49.121
4758, -102462205.6, 49.131
4759, -102462183.2, 49.141
4760, -102462160.8, 49.152
4761, -102462138.5, 49.162
4762, -102462116.1, 49.172
4763, -102462093.8, 49.182
4764, -102462071.4, 49.192
4765, -102462049.1, 49.203
4766, -102462026.8, 49.213
4767, -102462004.5, 49.223
4768, -102461982.1, 49.233
4769, -102461959.8, 49.244
4770, -102461937.5, 49.254
4771, -102461915.2, 49.264
4772, -102461892.9, 49.274
4773, -102461870.6, 49.284
4774, -102461848.3, 49.294
4775, -102461826, 49.305
4776, -102461803.7, 49.315
4777, -102461781.4, 49.325
4778, -102461759.2, 49.335
4779, -102461736.9, 49.345
4780, -102461714.7, 49.356
4781, -102461692.5, 49.366
4782, -102461670.3, 49.376
4783, -102461648.1, 49.386
4784, -102461625.9, 49.396
4785, -102461603.7, 49.406
4786, -102461581.5, 49.417
4787, -102461559.3, 49.427
4788, -102461537.2, 49.437
4789, -102461515, 49.447
4790, -102461492.9, 49.457
4791, -102461470.8, 49.467
4792, -102461448.6, 49.477
4793, -102461426.5, 49.488
4794, -102461404.4, 49.498
4795, -102461382.3, 49.508
4796, -102461360.2, 49.518
4797, -102461338.2, 49.529
4798, -102461316.2, 49.539
4799, -102461294.2, 49.549
4800, -102461272.2, 49.559
4801, -102461250.2, 49.569
4802, -102461228.2, 49.58
4803, -102461206.2, 49.59
4804, -102461184.2, 49.6
4805, -102461162.2, 49.61
4806, -102461140.2, 49.621
4807, -102461118.2, 49.631
4808, -102461096.3, 49.641
4809, -102461074.3, 49.651
4810, -102461052.4, 49.661
4811, -102461030.4, 49.671
4812, -102461008.5, 49.682
4813, -102460986.6, 49.692
4814, -102460964.7, 49.702
4815, -102460942.7, 49.712
4816, -102460920.8, 49.722
4817, -102460898.9, 49.732
4818, -102460877, 49.742
4819, -102460855.1, 49.753
4820, -102460833.2, 49.763
4821, -102460811.4, 49.773
4822, -102460789.5, 49.783
4823, -102460767.6, 49.793
4824, -102460745.8, 49.803
4825, -102460723.9, 49.813
4826, -102460702.1, 49.824
4827, -102460680.2, 49.834
4828, -102460658.4, 49.844
4829, -102460636.5, 49.854
4830, -102460614.7, 49.864
4831, -102460592.8, 49.874
4832, -102460571, 49.884
4833, -102460549.1, 49.895
4834, -102460527.3, 49.905
4835, -102460505.5, 49.915
4836, -102460483.7, 49.925
4837, -102460461.9, 49.935
4838, -102460440.1, 49.946
4839, -102460418.3, 49.956
4840, -102460396.5, 49.966
4841, -102460374.7, 49.976
4842, -102460352.9, 49.986
4843, -102460331.2, 49.996
4844, -102460309.4, 50.006
4845, -102460287.6, 50.017
4846, -102460265.9, 50.027
4847, -102460244.1, 50.037
4848, -102460222.3, 50.047
4849, -102460200.6, 50.057
4850, -102460178.9, 50.067
4851, -102460157.2, 50.078
4852, -102460135.5, 50.088
4853, -102460113.9, 50.098
4854, -102460092.3, 50.108
4855, -102460070.7, 50.118
4856, -102460049.1, 50.128
4857, -102460027.5, 50.138
4858, -102460005.9, 50.149
4859, -102459984.3, 50.159
4860, -102459962.7, 50.169
4861, -102459941.2, 50.179
4862, -102459919.6, 50.189
4863, -102459898, 50.2
4864, -102459876.4, 50.21
4865, -102459854.9, 50.22
4866, -102459833.3, 50.23
4867, -102459811.7, 50.241
4868, -102459790.2, 50.251
4869, -102459768.6, 50.261
4870, -102459747.1, 50.271
4871, -102459725.5, 50.282
4872, -102459704, 50.292
4873, -102459682.4, 50.302
4874, -102459660.9, 50.312
4875, -102459639.4, 50.322
4876, -102459617.9, 50.332
4877, -102459596.4, 50.342
4878, -102459574.8, 50.353
4879, -102459553.3, 50.363
4880, -102459531.8, 50.373
4881, -102459510.4, 50.383
4882, -102459488.9, 50.393
4883, -102459467.4, 50.403
4884, -102459445.9, 50.413
4885, -102459424.4, 50.424
4886, -102459403, 50.434
4887, -102459381.5, 50.444
4888, -102459360.1, 50.454
4889, -102459338.6, 50.464
4890, -102459317.2, 50.474
4891, -102459295.7, 50.485
4892, -102459274.3, 50.495
4893, -102459252.9, 50.505
4894, -102459231.4, 50.515
4895, -102459210, 50.525
4896, -102459188.6, 50.535
4897, -102459167.1, 50.545
4898, -102459145.7, 50.556
4899, -102459124.3, 50.566
4900, -102459102.9, 50.576
4901, -102459081.5, 50.586
4902, -102459060, 50.596
4903, -102459038.6, 50.606
4904, -102459017.2, 50.616
4905, -102458995.8, 50.627
4906, -102458974.4, 50.637
4907, -102458953, 50.647
4908, -102458931.5, 50.657
4909, -102458910.1, 50.667
4910, -102458888.7, 50.677
4911, -102458867.3, 50.688
4912, -102458845.9, 50.698
4913, -102458824.5, 50.708
4914, -102458803, 50.718
4915, -102458781.6, 50.728
4916, -102458760.2, 50.738
4917, -102458738.8, 50.748
4918, -102458717.4, 50.759
4919, -102458696, 50.769
4920, -102458674.6, 50.779
4921, -102458653.1, 50.789
4922, -102458631.7, 50.799
4923, -102458610.3, 50.809
4924, -102458588.9, 50.819
4925, -102458567.5, 50.83
4926, -102458546.1, 50.84
4927, -102458524.7, 50.85
4928, -102458503.3, 50.86
4929, -102458482, 50.87
4930, -102458460.6, 50.88
4931, -102458439.2, 50.89
4932, -102458417.8, 50.901
4933, -102458396.4, 50.911
4934, -102458375.1, 50.921
4935, -102458353.7, 50.931
4936, -102458332.3, 50.941
4937, -102458311, 50.951
4938, -102458289.6, 50.962
4939, -102458268.3, 50.972
4940, -102458247, 50.982
4941, -102458225.6, 50.992
4942, -102458204.3, 51.002
4943, -102458182.9, 51.012
4944, -102458161.6, 51.022
4945, -102458140.3, 51.033
4946, -102458119, 51.043
4947, -102458097.6, 51.053
4948, -102458076.3, 51.063
4949, -102458055, 51.073
4950, -102458033.7, 51.083
4951, -102458012.4, 51.094
4952, -102457991.1, 51.104
4953, -102457969.8, 51.114
4954, -102457948.5, 51.124
4955, -102457927.2, 51.134
4956, -102457905.9, 51.144
4957, -102457884.6, 51.154
4958, -102457863.3, 51.165
4959, -102457842, 51.175
4960, -102457820.7, 51.185
4961, -102457799.4, 51.195
4962, -102457778.2, 51.205
4963, -102457756.9, 51.215
4964, -102457735.6, 51.226
4965, -102457714.3, 51.236
4966, -102457693.1, 51.246
4967, -102457671.8, 51.256
4968, -102457650.6, 51.266
4969, -102457629.3, 51.276
4970, -102457608, 51.286
4971, -102457586.8, 51.297
4972, -102457565.5, 51.307
4973, -102457544.3, 51.317
4974, -102457523.1, 51.327
4975, -102457501.8, 51.337
4976, -102457480.6, 51.347
4977, -102457459.4, 51.358
4978, -102457438.1, 51.368
4979, -102457416.9, 51.378
4980, -102457395.7, 51.388
4981, -102457374.5, 51.398
4982, -102457353.4, 51.409
4983, -102457332.2, 51.419
4984, -102457311, 51.429
4985, -102457289.9, 51.439
4986, -102457268.8, 51.449
4987, -102457247.8, 51.459
4988, -102457226.7, 51.47
4989, -102457205.6, 51.48
4990, -102457184.6, 51.49
4991, -102457163.6, 51.5
4992, -102457142.6, 51.511
4993, -102457121.7, 51.521
4994, -102457100.8, 51.531
4995, -102457079.9, 51.541
4996, -102457058.9, 51.552
4997, -102457038.1, 51.562
4998, -102457017.2, 51.572
4999, -102456996.3, 51.582
5000, -102456975.5, 51.593
5001, -102456954.6, 51.603
5002, -102456933.8, 51.613
5003, -102456913, 51.623
5004, -102456892.1, 51.634
5005, -102456871.3, 51.644
5006, -102456850.6, 51.654
5007, -102456829.8, 51.664
5008, -102456809, 51.675
5009, -102456788.2, 51.685
5010, -102456767.5, 51.695
5011, -102456746.7, 51.705
5012, -102456726, 51.716
5013, -102456705.2, 51.726
5014, -102456684.5, 51.736
5015, -102456663.8, 51.746
5016, -102456643, 51.756
5017, -102456622.3, 51.766
5018, -102456601.6, 51.777
5019, -102456580.8, 51.787
5020, -102456560.1, 51.797
5021, -102456539.4, 51.807
5022, -102456518.7, 51.818
5023, -102456498, 51.828
5024, -102456477.3, 51.939
5025, -102456456.6, 51.949
5026, -102456435.9, 51.959
5027, -102456415.2, 51.969
5028, -102456394.5, 51.98
5029, -102456373.8, 51.99
5030, -102456353.1, 52
5031, -102456332.4, 52.01
5032, -102456311.7, 52.02
5033, -102456291, 52.03
5034, -102456270.4, 52.04
5035, -102456249.7, 52.051
5036, -102456229.1, 52.061
5037, -102456208.5, 52.071
5038, -102456187.9, 52.081
5039, -102456167.3, 52.091
5040, -102456146.7, 52.102
5041, -102456126.1, 52.112
5042, -102456105.5, 52.122
5043, -102456084.9, 52.132
5044, -102456064.3, 52.142
5045, -102456043.8, 52.153
5046, -102456023.2, 52.163
5047, -102456002.6, 52.173
5048, -102455982.1, 52.183
5049, -102455961.5, 52.193
5050, -102455941, 52.203
5051, -102455920.4, 52.214
5052, -102455899.9, 52.224
5053, -102455879.3, 52.234
5054, -102455858.8, 52.244
5055, -102455838.2, 52.254
5056, -102455817.7, 52.264
5057, -102455797.2, 52.275
5058, -102455776.7, 52.285
5059, -102455756.2, 52.295
5060, -102455735.7, 52.305
5061, -102455715.2, 52.315
5062, -102455694.7, 52.326
5063, -102455674.3, 52.336
5064, -102455653.8, 52.346
5065, -102455633.3, 52.356
5066, -102455612.9, 52.366
5067, -102455592.4, 52.377
5068, -102455572, 52.387
5069, -102455551.6, 52.397
5070, -102455531.1, 52.407
5071, -102455510.7, 52.417
5072, -102455490.3, 52.427
5073, -102455469.9, 52.437
5074, -102455449.5, 52.448
5075, -102455429.1, 52.458
5076, -102455408.7, 52.468
5077, -102455388.3, 52.478
5078, -102455367.9, 52.488
5079, -102455347.6, 52.499
5080, -102455327.2, 52.509
5081, -102455306.9, 52.519
5082, -102455286.5, 52.529
5083, -102455266.2, 52.539
5084, -102455245.8, 52.549
5085, -102455225.5, 52.56
5086, -102455205.1, 52.57
5087, -102455184.8, 52.58
5088, -102455164.5, 52.591
5089, -102455144.2, 52.601
5090, -102455123.9, 52.611
5091, -102455103.6, 52.621
5092, -102455083.3, 52.631
5093, -102455063, 52.642
5094, -102455042.8, 52.652
5095, -102455022.5, 52.662
5096, -102455002.2, 52.672
5097, -102454982, 52.682
5098, -102454961.8, 52.693
5099, -102454941.5, 52.703
5100, -102454921.3, 52.713
5101, -102454901.1, 52.723
5102, -102454880.8, 52.733
5103, -102454860.6, 52.744
5104, -102454840.4, 52.754
5105, -102454820.2, 52.764
5106, -102454800, 52.774
5107, -102454779.8, 52.784
5108, -102454759.6, 52.794
5109, -102454739.3, 52.804
5110, -102454719.1, 52.815
5111, -102454699, 52.825
5112, -102454678.8, 52.835
5113, -102454658.6, 52.845
5114, -102454638.4, 52.855
5115, -102454618.2, 52.865
5116, -102454598, 52.876
5117, -102454577.9, 52.886
5118, -102454557.7, 52.896
5119, -102454537.5, 52.907
5120, -102454517.4, 52.917
5121, -102454497.2, 52.927
5122, -102454477.1, 52.937
5123, -102454456.9, 52.947
5124, -102454436.8, 52.958
5125, -102454416.6, 52.968
5126, -102454396.5, 52.978
5127, -102454376.4, 52.988
5128, -102454356.3, 52.998
5129, -102454336.1, 53.009
5130, -102454316, 53.019
5131, -102454295.9, 53.029
5132, -102454275.8, 53.039
5133, -102454255.8, 53.049
5134, -102454235.7, 53.059
5135, -102454215.6, 53.069
5136, -102454195.6, 53.08
5137, -102454175.5, 53.09
5138, -102454155.4, 53.1
5139, -102454135.4, 53.11
5140, -102454115.4, 53.121
5141, -102454095.3, 53.131
5142, -102454075.3, 53.141
5143, -102454055.3, 53.151
5144, -102454035.2, 53.161
5145, -102454015.2, 53.171
5146, -102453995.2, 53.182
5147, -102453975.3, 53.192
5148, -102453955.3, 53.202
5149, -102453935.3, 53.212
5150, -102453915.3, 53.222
5151, -102453895.4, 53.232
5152, -102453875.4, 53.242
5153, -102453855.5, 53.253
5154, -102453835.6, 53.263
5155, -102453815.7, 53.273
5156, -102453795.8, 53.283
5157, -102453775.9, 53.293
5158, -102453756, 53.303
5159, -102453736.1, 53.313
5160, -102453716.2, 53.324
5161, -102453696.4, 53.334
5162, -102453676.6, 53.344
5163, -102453656.8, 53.354
5164, -102453637, 53.364
5165, -102453617.3, 53.374
5166, -102453597.5, 53.384
5167, -102453577.7, 53.395
5168, -102453558, 53.405
5169, -102453538.2, 53.415
5170, -102453518.5, 53.425
5171, -102453498.8, 53.435
5172, -102453479.1, 53.446
5173, -102453459.4, 53.456
5174, -102453439.7, 53.466
5175, -102453420, 53.476
5176, -102453400.3, 53.486
5177, -102453380.7, 53.496
5178, -102453361, 53.506
5179, -102453341.3, 53.517
5180, -102453321.7, 53.527
5181, -102453302, 53.537
5182, -102453282.4, 53.547
5183, -102453262.8, 53.557
5184, -102453243.1, 53.567
5185, -102453223.5, 53.578
5186, -102453203.9, 53.588
5187, -102453184.3, 53.598
5188, -102453164.6, 53.608
5189, -102453145, 53.618
5190, -102453125.4, 53.628
5191, -102453105.8, 53.638
5192, -102453086.2, 53.649
5193, -102453066.6, 53.659
5194, -102453047, 53.669
5195, -102453027.4, 53.679
5196, -102453007.9, 53.689
5197, -102452988.3, 53.699
5198, -102452968.7, 53.709
5199, -102452949.1, 53.72
5200, -102452929.6, 53.73
5201, -102452910, 53.74
5202, -102452890.5, 53.75
5203, -102452870.9, 53.76
5204, -102452851.4, 53.77
5205, -102452831.8, 53.78
5206, -102452812.3, 53.791
5207, -102452792.7, 53.801
5208, -102452773.2, 53.811
5209, -102452753.7, 53.821
5210, -102452734.1, 53.831
5211, -102452714.6, 53.841
5212, -102452695.1, 53.851
5213, -102452675.6, 53.862
5214, -102452656.1, 53.872
5215, -102452636.5, 53.882
5216, -102452617, 53.892
5217, -102452597.5, 53.902
5218, -102452578, 53.912
5219, -102452558.5, 53.923
5220, -102452539, 53.933
5221, -102452519.6, 53.943
5222, -102452500.1, 53.953
5223, -102452480.6, 53.963
5224, -102452461.1, 53.973
5225, -102452441.7, 53.983
5226, -102452422.2, 53.994
5227, -102452402.8, 54.004
5228, -102452383.4, 54.014
5229, -102452364, 54.024
5230, -102452344.6, 54.034
5231, -102452325.2, 54.044
5232, -102452305.9, 54.054
5233, -102452286.5, 54.065
5234, -102452267.2, 54.075
5235, -102452247.9, 54.085
5236, -102452228.5, 54.095
5237, -102452209.2, 54.105
5238, -102452189.9, 54.115
5239, -102452170.6, 54.125
5240, -102452151.2, 54.136
5241, -102452131.9, 54.146
5242, -102452112.7, 54.156
5243, -102452093.4, 54.166
5244, -102452074.2, 54.176
5245, -102452055, 54.186
5246, -102452035.8, 54.196
5247, -102452016.6, 54.207
5248, -102451997.4, 54.217
5249, -102451978.3, 54.227
5250, -102451959.1, 54.237
5251, -102451940, 54.247
5252, -102451920.8, 54.258
5253, -102451901.7, 54.268
5254, -102451882.6, 54.278
5255, -102451863.5, 54.288
5256, -102451844.4, 54.298
5257, -102451825.3, 54.308
5258, -102451806.2, 54.318
5259, -102451787.1, 54.329
5260, -102451768, 54.339
5261, -102451748.9, 54.349
5262, -102451729.9, 54.359
5263, -102451710.8, 54.37
5264, -102451691.7, 54.38
5265, -102451672.7, 54.39
5266, -102451653.6, 54.4
5267, -102451634.6, 54.411
5268, -102451615.6, 54.421
5269, -102451596.5, 54.431
5270, -102451577.5, 54.441
5271, -102451558.5, 54.451
5272, -102451539.5, 54.461
5273, -102451520.5, 54.471
5274, -102451501.6, 54.482
5275, -102451482.6, 54.492
5276, -102451463.6, 54.502
5277, -102451444.7, 54.512
5278, -102451425.8, 54.522
5279, -102451406.8, 54.532
5280, -102451387.9, 54.542
5281, -102451369, 54.553
5282, -102451350.1, 54.563
5283, -102451331.2, 54.573
5284, -102451312.3, 54.583
5285, -102451293.4, 54.593
5286, -102451274.5, 54.604
5287, -102451255.6, 54.614
5288, -102451236.7, 54.624
5289, -102451217.8, 54.634
5290, -102451198.9, 54.644
5291, -102451180, 54.654
5292, -102451161.1, 54.665
5293, -102451142.2, 54.675
5294, -102451123.3, 54.685
5295, -102451104.5, 54.695
5296, -102451085.6, 54.705
5297, -102451066.7, 54.715
5298, -102451047.9, 54.726
5299, -102451029.1, 54.736
5300, -102451010.2, 54.746
5301, -102450991.4, 54.756
5302, -102450972.7, 54.766
5303, -102450953.9, 54.776
5304, -102450935.2, 54.787
5305, -102450916.4, 54.797
5306, -102450897.7, 54.807
5307, -102450879, 54.817
5308, -102450860.2, 54.827
5309, -102450841.5, 54.837
5310, -102450822.8, 54.848
5311, -102450804.1, 54.858
5312, -102450785.4, 54.868
5313, -102450766.7, 54.878
5314, -102450748, 54.888
5315, -102450729.3, 54.898
5316, -102450710.6, 54.908
5317, -102450691.9, 54.919
5318, -102450673.3, 54.929
5319, -102450654.6, 54.939
5320, -102450635.9, 54.949
5321, -102450617.2, 54.959
5322, -102450598.6, 54.969
5323, -102450579.9, 54.98
5324, -102450561.2, 54.99
5325, -102450542.6, 55
5326, -102450523.9, 55.01
5327, -102450505.3, 55.02
5328, -102450486.7, 55.03
5329, -102450468.1, 55.04
5330, -102450449.5, 55.051
5331, -102450430.9, 55.061
5332, -102450412.3, 55.071
5333, -102450393.7, 55.081
5334, -102450375.1, 55.091
5335, -102450356.5, 55.101
5336, -102450337.9, 55.111
5337, -102450319.4, 55.122
5338, -102450300.8, 55.132
5339, -102450282.2, 55.142
5340, -102450263.7, 55.152
5341, -102450245.1, 55.162
5342, -102450226.6, 55.172
5343, -102450208.1, 55.182
5344, -102450189.5, 55.193
5345, -102450171, 55.203
5346, -102450152.5, 55.213
5347, -102450134, 55.223
5348, -102450115.5, 55.233
5349, -102450097, 55.244
5350, -102450078.5, 55.254
5351, -102450060.1, 55.264
5352, -102450041.6, 55.274
5353, -102450023.1, 55.284
5354, -102450004.7, 55.294
5355, -102449986.3, 55.304
5356, -102449967.8, 55.315
5357, -102449949.4, 55.325
5358, -102449931, 55.335
5359, -102449912.6, 55.345
5360, -102449894.2, 55.356
5361, -102449875.7, 55.366
5362, -102449857.3, 55.376
5363, -102449838.9, 55.386
5364, -102449820.5, 55.396
5365, -102449802.1, 55.406
5366, -102449783.7, 55.417
5367, -102449765.3, 55.427
5368, -102449746.9, 55.437
5369, -102449728.5, 55.447
5370, -102449710.1, 55.457
5371, -102449691.7, 55.467
5372, -102449673.4, 55.478
5373, -102449655, 55.488
5374, -102449636.6, 55.498
5375, -102449618.3, 55.508
5376, -102449599.9, 55.519
5377, -102449581.6, 55.529
5378, -102449563.2, 55.539
5379, -102449544.9, 55.549
5380, -102449526.6, 55.56
5381, -102449508.2, 55.57
5382, -102449489.9, 55.58
5383, -102449471.6, 55.591
5384, -102449453.2, 55.601
5385, -102449434.9, 55.611
5386, -102449416.6, 55.632
5387, -102449398.2, 55.644
5388, -102449379.9, 55.654
5389, -102449361.6, 55.664
5390, -102449343.3, 55.674
5391, -102449325, 55.684
5392, -102449306.6, 55.694
5393, -102449288.3, 55.705
5394, -102449270, 55.715
5395, -102449251.7, 55.725
5396, -102449233.4, 55.735
5397, -102449215.1, 55.745
5398, -102449196.8, 55.755
5399, -102449178.5, 55.766
5400, -102449160.2, 55.776
5401, -102449141.9, 55.786
5402, -102449123.6, 55.796
5403, -102449105.3, 55.806
5404, -102449087, 55.816
5405, -102449068.7, 55.827
5406, -102449050.5, 55.837
5407, -102449032.2, 55.847
5408, -102449013.9, 55.857
5409, -102448995.7, 55.867
5410, -102448977.5, 55.877
5411, -102448959.2, 55.888
5412, -102448941, 55.898
5413, -102448922.8, 55.908
5414, -102448904.5, 55.918
5415, -102448886.3, 55.928
5416, -102448868.1, 55.939
5417, -102448849.9, 55.949
5418, -102448831.7, 55.959
5419, -102448813.5, 55.969
5420, -102448795.3, 55.979
5421, -102448777.1, 55.989
5422, -102448758.9, 55.999
5423, -102448740.7, 56.01
5424, -102448722.6, 56.02
5425, -102448704.4, 56.03
5426, -102448686.3, 56.04
5427, -102448668.1, 56.05
5428, -102448650, 56.06
5429, -102448631.9, 56.071
5430, -102448613.8, 56.081
5431, -102448595.7, 56.091
5432, -102448577.6, 56.101
5433, -102448559.5, 56.111
5434, -102448541.4, 56.121
5435, -102448523.4, 56.132
5436, -102448505.4, 56.142
5437, -102448487.4, 56.152
5438, -102448469.3, 56.162
5439, -102448451.4, 56.172
5440, -102448433.4, 56.183
5441, -102448415.4, 56.193
5442, -102448397.4, 56.203
5443, -102448379.4, 56.213
5444, -102448361.4, 56.223
5445, -102448343.4, 56.233
5446, -102448325.4, 56.243
5447, -102448307.5, 56.254
5448, -102448289.5, 56.264
5449, -102448271.5, 56.274
5450, -102448253.6, 56.284
5451, -102448235.6, 56.294
5452, -102448217.7, 56.304
5453, -102448199.7, 56.315
5454, -102448181.8, 56.325
5455, -102448163.8, 56.335
5456, -102448145.9, 56.345
5457, -102448127.9, 56.355
5458, -102448110, 56.365
5459, -102448092.1, 56.375
5460, -102448074.1, 56.385
5461, -102448056.2, 56.396
5462, -102448038.3, 56.406
5463, -102448020.3, 56.416
5464, -102448002.4, 56.426
5465, -102447984.5, 56.436
5466, -102447966.6, 56.446
5467, -102447948.7, 56.457
5468, -102447930.7, 56.467
5469, -102447912.8, 56.477
5470, -102447894.9, 56.487
5471, -102447877, 56.497
5472, -102447859.1, 56.507
5473, -102447841.3, 56.517
5474, -102447823.4, 56.528
5475, -102447805.5, 56.538
5476, -102447787.7, 56.548
5477, -102447769.8, 56.558
5478, -102447752, 56.568
5479, -102447734.2, 56.578
5480, -102447716.3, 56.588
5481, -102447698.5, 56.599
5482, -102447680.7, 56.609
5483, -102447662.9, 56.619
5484, -102447645.1, 56.629
5485, -102447627.3, 56.639
5486, -102447609.5, 56.649
5487, -102447591.7, 56.659
5488, -102447573.9, 56.67
5489, -102447556.2, 56.68
5490, -102447538.4, 56.69
5491, -102447520.7, 56.7
5492, -102447503, 56.71
5493, -102447485.3, 56.72
5494, -102447467.6, 56.73
5495, -102447449.9, 56.741
5496, -102447432.2, 56.751
5497, -102447414.4, 56.761
5498, -102447396.7, 56.771
5499, -102447379, 56.781
5500, -102447361.3, 56.791
5501, -102447343.6, 56.802
5502, -102447325.9, 56.812
5503, -102447308.2, 56.822
5504, -102447290.5, 56.832
5505, -102447272.8, 56.842
5506, -102447255.1, 56.852
5507, -102447237.4, 56.862
5508, -102447219.7, 56.873
5509, -102447202, 56.883
5510, -102447184.3, 56.893
5511, -102447166.6, 56.903
5512, -102447148.9, 56.913
5513, -102447131.2, 56.923
5514, -102447113.5, 56.933
5515, -102447095.9, 56.944
5516, -102447078.2, 56.954
5517, -102447060.5, 56.964
5518, -102447042.8, 56.974
5519, -102447025.1, 56.984
5520, -102447007.5, 56.994
5521, -102446989.8, 57.004
5522, -102446972.1, 57.015
5523, -102446954.5, 57.025
5524, -102446936.8, 57.035
5525, -102446919.2, 57.045
5526, -102446901.5, 57.055
5527, -102446883.9, 57.065
5528, -102446866.3, 57.075
5529, -102446848.6, 57.086
5530, -102446831, 57.096
5531, -102446813.4, 57.106
5532, -102446795.8, 57.116
5533, -102446778.1, 57.126
5534, -102446760.5, 57.137
5535, -102446742.9, 57.147
5536, -102446725.3, 57.157
5537, -102446707.7, 57.167
5538, -102446690.1, 57.177
5539, -102446672.5, 57.187
5540, -102446655, 57.198
5541, -102446637.4, 57.208
5542, -102446619.8, 57.218
5543, -102446602.3, 57.228
5544, -102446584.7, 57.238
5545, -102446567.2, 57.248
5546, -102446549.6, 57.258
5547, -102446532.1, 57.269
5548, -102446514.6, 57.279
5549, -102446497.1, 57.289
5550, -102446479.6, 57.299
5551, -102446462.1, 57.309
5552, -102446444.6, 57.319
5553, -102446427.1, 57.33
5554, -102446409.7, 57.34
5555, -102446392.2, 57.35
5556, -102446374.8, 57.36
5557, -102446357.3, 57.37
5558, -102446339.9, 57.38
5559, -102446322.4, 57.391
5560, -102446305, 57.401
5561, -102446287.5, 57.411
5562, -102446270.1, 57.421
5563, -102446252.7, 57.431
5564, -102446235.3, 57.441
5565, -102446217.9, 57.451
5566, -102446200.5, 57.462
5567, -102446183.1, 57.472
5568, -102446165.7, 57.482
5569, -102446148.3, 57.492
5570, -102446131, 57.502
5571, -102446113.6, 57.512
5572, -102446096.3, 57.523
5573, -102446078.9, 57.533
5574, -102446061.6, 57.543
5575, -102446044.3, 57.553
5576, -102446026.9, 57.564
5577, -102446009.6, 57.574
5578, -102445992.3, 57.584
5579, -102445975, 57.594
5580, -102445957.7, 57.604
5581, -102445940.3, 57.614
5582, -102445923, 57.625
5583, -102445905.7, 57.635
5584, -102445888.4, 57.645
5585, -102445871.1, 57.655
5586, -102445853.8, 57.665
5587, -102445836.5, 57.676
5588, -102445819.2, 57.686
5589, -102445802, 57.696
5590, -102445784.7, 57.706
5591, -102445767.4, 57.717
5592, -102445750.1, 57.727
5593, -102445732.9, 57.737
5594, -102445715.6, 57.747
5595, -102445698.3, 57.757
5596, -102445681, 57.768
5597, -102445663.8, 57.778
5598, -102445646.5, 57.788
5599, -102445629.3, 57.798
5600, -102445612, 57.808
5601, -102445594.8, 57.818
5602, -102445577.5, 57.828
5603, -102445560.3, 57.839
5604, -102445543.1, 57.849
5605, -102445525.8, 57.859
5606, -102445508.6, 57.869
5607, -102445491.4, 57.879
5608, -102445474.2, 57.889
5609, -102445456.9, 57.899
5610, -102445439.7, 57.91
5611, -102445422.5, 57.92
5612, -102445405.3, 57.93
5613, -102445388.1, 57.94
5614, -102445370.9, 57.95
5615, -102445353.7, 57.96
5616, -102445336.5, 57.97
5617, -102445319.3, 57.981
5618, -102445302.1, 57.991
5619, -102445285, 58.001
5620, -102445267.8, 58.011
5621, -102445250.6, 58.021
5622, -102445233.5, 58.031
5623, -102445216.3, 58.042
5624, -102445199.1, 58.052
5625, -102445182, 58.062
5626, -102445164.8, 58.072
5627, -102445147.7, 58.082
5628, -102445130.5, 58.092
5629, -102445113.4, 58.102
5630, -102445096.3, 58.113
5631, -102445079.1, 58.123
5632, -102445062, 58.133
5633, -102445044.9, 58.143
5634, -102445027.8, 58.153
5635, -102445010.7, 58.163
5636, -102444993.5, 58.174
5637, -102444976.4, 58.184
5638, -102444959.3, 58.194
5639, -102444942.3, 58.204
5640, -102444925.2, 58.214
5641, -102444908.1, 58.224
5642, -102444891.1, 58.235
5643, -102444874, 58.245
5644, -102444857, 58.255
5645, -102444840, 58.265
5646, -102444823, 58.275
5647, -102444806, 58.285
5648, -102444789, 58.296
5649, -102444772, 58.306
5650, -102444755, 58.316
5651, -102444738, 58.326
5652, -102444721, 58.336
5653, -102444704, 58.346
5654, -102444687.1, 58.356
5655, -102444670.1, 58.367
5656, -102444653.1, 58.377
5657, -102444636.1, 58.387
5658, -102444619.2, 58.397
5659, -102444602.2, 58.407
5660, -102444585.2, 58.417
5661, -102444568.3, 58.428
5662, -102444551.3, 58.438
5663, -102444534.4, 58.448
5664, -102444517.4, 58.458
5665, -102444500.5, 58.468
5666, -102444483.5, 58.478
5667, -102444466.6, 58.488
5668, -102444449.6, 58.499
5669, -102444432.7, 58.509
5670, -102444415.8, 58.519
5671, -102444398.8, 58.529
5672, -102444381.9, 58.539
5673, -102444364.9, 58.549
5674, -102444348, 58.559
5675, -102444331.1, 58.57
5676, -102444314.1, 58.58
5677, -102444297.2, 58.591
5678, -102444280.3, 58.701
5679, -102444263.3, 58.711
5680, -102444246.4, 58.721
5681, -102444229.5, 58.732
5682, -102444212.6, 58.742
5683, -102444195.6, 58.752
5684, -102444178.7, 58.762
5685, -102444161.8, 58.772
5686, -102444144.9, 58.782
5687, -102444128, 58.793
5688, -102444111.1, 58.803
5689, -102444094.2, 58.813
5690, -102444077.2, 58.823
5691, -102444060.3, 58.833
5692, -102444043.4, 58.844
5693, -102444026.5, 58.854
5694, -102444009.6, 58.864
5695, -102443992.7, 58.874
5696, -102443975.8, 58.884
5697, -102443959, 58.894
5698, -102443942.1, 58.904
5699, -102443925.2, 58.915
5700, -102443908.4, 58.925
5701, -102443891.5, 58.935
5702, -102443874.6, 58.945
5703, -102443857.8, 58.955
5704, -102443840.9, 58.966
5705, -102443824.1, 58.976
5706, -102443807.2, 58.986
5707, -102443790.4, 58.996
5708, -102443773.5, 59.007
5709, -102443756.7, 59.017
5710, -102443739.9, 59.027
5711, -102443723.1, 59.037
5712, -102443706.2, 59.047
5713, -102443689.4, 59.057
5714, -102443672.6, 59.067
5715, -102443655.8, 59.078
5716, -102443639, 59.088
5717, -102443622.2, 59.098
5718, -102443605.4, 59.108
5719, -102443588.6, 59.118
5720, -102443571.9, 59.128
5721, -102443555.1, 59.138
5722, -102443538.3, 59.149
5723, -102443521.5, 59.159
5724, -102443504.7, 59.169
5725, -102443487.9, 59.179
5726, -102443471.2, 59.189
5727, -102443454.4, 59.199
5728, -102443437.6, 59.209
5729, -102443420.8, 59.22
5730, -102443404.1, 59.23
5731, -102443387.3, 59.24
5732, -102443370.5, 59.25
5733, -102443353.8, 59.26
5734, -102443337, 59.27
5735, -102443320.2, 59.281
5736, -102443303.5, 59.291
5737, -102443286.7, 59.301
5738, -102443270, 59.311
5739, -102443253.2, 59.321
5740, -102443236.5, 59.331
5741, -102443219.7, 59.341
5742, -102443203, 59.352
5743, -102443186.2, 59.362
5744, -102443169.5, 59.372
5745, -102443152.8, 59.382
5746, -102443136, 59.392
5747, -102443119.3, 59.402
5748, -102443102.5, 59.413
5749, -102443085.8, 59.423
5750, -102443069.1, 59.433
5751, -102443052.3, 59.443
5752, -102443035.6, 59.453
5753, -102443018.9, 59.463
5754, -102443002.2, 59.473
5755, -102442985.4, 59.484
5756, -102442968.7, 59.494
5757, -102442952, 59.504
5758, -102442935.3, 59.514
5759, -102442918.6, 59.524
5760, -102442901.9, 59.534
5761, -102442885.3, 59.544
5762, -102442868.6, 59.555
5763, -102442851.9, 59.565
5764, -102442835.2, 59.575
5765, -102442818.6, 59.585
5766, -102442801.9, 59.596
5767, -102442785.2, 59.606
5768, -102442768.6, 59.616
5769, -102442752, 59.626
5770, -102442735.3, 59.637
5771, -102442718.7, 59.647
5772, -102442702.1, 59.657
5773, -102442685.5, 59.667
5774, -102442668.9, 59.677
5775, -102442652.3, 59.687
5776, -102442635.7, 59.698
5777, -102442619.2, 59.708
5778, -102442602.6, 59.718
5779, -102442586.1, 59.728
5780, -102442569.6, 59.738
5781, -102442553, 59.748
5782, -102442536.5, 59.759
5783, -102442520, 59.769
5784, -102442503.4, 59.779
5785, -102442486.9, 59.789
5786, -102442470.4, 59.799
5787, -102442453.9, 59.81
5788, -102442437.3, 59.82
5789, -102442420.8, 59.83
5790, -102442404.3, 59.84
5791, -102442387.8, 59.85
5792, -102442371.3, 59.86
5793, -102442354.8, 59.871
5794, -102442338.3, 59.881
5795, -102442321.8, 59.891
5796, -102442305.3, 59.901
5797, -102442288.8, 59.912
5798, -102442272.3, 59.922
5799, -102442255.8, 59.932
5800, -102442239.4, 59.942
5801, -102442222.9, 59.952
5802, -102442206.4, 59.962
5803, -102442189.9, 59.972
5804, -102442173.5, 59.982
5805, -102442157, 59.993
5806, -102442140.6, 60.003
5807, -102442124.1, 60.013
5808, -102442107.6, 60.023
5809, -102442091.2, 60.034
5810, -102442074.7, 60.044
5811, -102442058.3, 60.054
5812, -102442041.9, 60.064
5813, -102442025.4, 60.074
5814, -102442009, 60.085
5815, -102441992.5, 60.095
5816, -102441976.1, 60.105
5817, -102441959.7, 60.115
5818, -102441943.3, 60.125
5819, -102441926.8, 60.135
5820, -102441910.4, 60.146
5821, -102441894, 60.156
5822, -102441877.5, 60.166
5823, -102441861.1, 60.176
5824, -102441844.7, 60.187
5825, -102441828.3, 60.197
5826, -102441811.9, 60.207
5827, -102441795.5, 60.217
5828, -102441779.1, 60.227
5829, -102441762.7, 60.237
5830, -102441746.4, 60.248
5831, -102441730, 60.258
5832, -102441713.7, 60.268
5833, -102441697.3, 60.278
5834, -102441681, 60.288
5835, -102441664.7, 60.298
5836, -102441648.4, 60.309
5837, -102441632.1, 60.319
5838, -102441615.8, 60.329
5839, -102441599.5, 60.339
5840, -102441583.2, 60.349
5841, -102441566.9, 60.36
5842, -102441550.7, 60.37
5843, -102441534.4, 60.38
5844, -102441518.1, 60.39
5845, -102441501.9, 60.4
5846, -102441485.6, 60.41
5847, -102441469.3, 60.421
5848, -102441453.1, 60.431
5849, -102441436.9, 60.441
5850, -102441420.6, 60.451
5851, -102441404.4, 60.461
5852, -102441388.2, 60.471
5853, -102441371.9, 60.481
5854, -102441355.7, 60.492
5855, -102441339.5, 60.502
5856, -102441323.3, 60.512
5857, -102441307.1, 60.522
5858, -102441290.9, 60.532
5859, -102441274.7, 60.542
5860, -102441258.5, 60.553
5861, -102441242.3, 60.563
5862, -102441226.1, 60.573
5863, -102441209.9, 60.583
5864, -102441193.7, 60.593
5865, -102441177.6, 60.603
5866, -102441161.4, 60.613
5867, -102441145.2, 60.624
5868, -102441129, 60.634
5869, -102441112.9, 60.644
5870, -102441096.7, 60.654
5871, -102441080.5, 60.664
5872, -102441064.4, 60.675
5873, -102441048.2, 60.685
5874, -102441032.1, 60.695
5875, -102441015.9, 60.705
5876, -102440999.8, 60.715
5877, -102440983.7, 60.725
5878, -102440967.5, 60.736
5879, -102440951.4, 60.746
5880, -102440935.3, 60.756
5881, -102440919.2, 60.766
5882, -102440903.1, 60.776
5883, -102440887, 60.786
5884, -102440870.8, 60.796
5885, -102440854.7, 60.806
5886, -102440838.6, 60.817
5887, -102440822.5, 60.827
5888, -102440806.4, 60.837
5889, -102440790.3, 60.847
5890, -102440774.2, 60.857
5891, -102440758.1, 60.868
5892, -102440742, 60.878
5893, -102440726, 60.888
5894, -102440709.9, 60.898
5895, -102440693.8, 60.908
5896, -102440677.8, 60.918
5897, -102440661.7, 60.929
5898, -102440645.6, 60.939
5899, -102440629.6, 60.949
5900, -102440613.5, 60.959
5901, -102440597.5, 60.969
5902, -102440581.4, 60.979
5903, -102440565.4, 60.99
5904, -102440549.3, 61
5905, -102440533.3, 61.01
5906, -102440517.2, 61.02
5907, -102440501.2, 61.03
5908, -102440485.2, 61.04
5909, -102440469.2, 61.05
5910, -102440453.2, 61.061
5911, -102440437.2, 61.071
5912, -102440421.2, 61.081
5913, -102440405.2, 61.091
5914, -102440389.2, 61.101
5915, -102440373.2, 61.112
5916, -102440357.2, 61.122
5917, -102440341.2, 61.132
5918, -102440325.2, 61.142
5919, -102440309.3, 61.152
5920, -102440293.3, 61.162
5921, -102440277.3, 61.173
5922, -102440261.3, 61.183
5923, -102440245.4, 61.193
5924, -102440229.4, 61.203
5925, -102440213.4, 61.213
5926, -102440197.5, 61.224
5927, -102440181.5, 61.234
5928, -102440165.5, 61.244
5929, -102440149.6, 61.254
5930, -102440133.6, 61.264
5931, -102440117.7, 61.274
5932, -102440101.7, 61.284
5933, -102440085.8, 61.295
5934, -102440069.8, 61.305
5935, -102440053.9, 61.315
5936, -102440037.9, 61.325
5937, -102440022, 61.336
5938, -102440006, 61.346
5939, -102439990.1, 61.356
5940, -102439974.1, 61.366
5941, -102439958.2, 61.376
5942, -102439942.2, 61.386
5943, -102439926.3, 61.397
5944, -102439910.4, 61.407
5945, -102439894.4, 61.417
5946, -102439878.5, 61.427
5947, -102439862.5, 61.437
5948, -102439846.6, 61.447
5949, -102439830.7, 61.457
5950, -102439814.8, 61.468
5951, -102439798.8, 61.478
5952, -102439782.9, 61.488
5953, -102439767, 61.498
5954, -102439751.1, 61.508
5955, -102439735.1, 61.519
5956, -102439719.2, 61.529
5957, -102439703.3, 61.539
5958, -102439687.4, 61.549
5959, -102439671.5, 61.559
5960, -102439655.6, 61.569
5961, -102439639.7, 61.579
5962, -102439623.8, 61.59
5963, -102439607.9, 61.6
5964, -102439592, 61.61
5965, -102439576.1, 61.621
5966, -102439560.2, 61.631
5967, -102439544.3, 61.641
5968, -102439528.5, 61.651
5969, -102439512.6, 61.661
5970, -102439496.7, 61.671
5971, -102439480.8, 61.681
5972, -102439465, 61.692
5973, -102439449.1, 61.702
5974, -102439433.2, 61.712
5975, -102439417.4, 61.722
5976, -102439401.5, 61.732
5977, -102439385.7, 61.742
5978, -102439369.9, 61.753
5979, -102439354, 61.763
5980, -102439338.2, 61.773
5981, -102439322.4, 61.783
5982, -102439306.6, 61.793
5983, -102439290.7, 61.803
5984, -102439274.9, 61.813
5985, -102439259.1, 61.824
5986, -102439243.4, 61.834
5987, -102439227.6, 61.844
5988, -102439211.8, 61.854
5989, -102439196, 61.864
5990, -102439180.3, 61.874
5991, -102439164.5, 61.884
5992, -102439148.7, 61.895
5993, -102439133, 61.905
5994, -102439117.2, 61.915
5995, -102439101.5, 61.925
5996, -102439085.7, 61.935
5997, -102439070, 61.945
5998, -102439054.3, 61.956
5999, -102439038.5, 61.966
6000, -102439022.8, 61.976
6001, -102439007.1, 61.986
6002, -102438991.4, 61.996
6003, -102438975.7, 62.006
6004, -102438960, 62.016
6005, -102438944.3, 62.027
6006, -102438928.6, 62.037
6007, -102438912.9, 62.047
6008, -102438897.2, 62.057
6009, -102438881.5, 62.067
6010, -102438865.9, 62.077
6011, -102438850.2, 62.087
6012, -102438834.6, 62.098
6013, -102438819, 62.108
6014, -102438803.4, 62.118
6015, -102438787.8, 62.128
6016, -102438772.2, 62.138
6017, -102438756.6, 62.148
6018, -102438741.1, 62.159
6019, -102438725.5, 62.169
6020, -102438709.9, 62.179
6021, -102438694.3, 62.189
6022, -102438678.7, 62.199
6023, -102438663.2, 62.209
6024, -102438647.6, 62.219
6025, -102438632, 62.23
6026, -102438616.4, 62.24
6027, -102438600.9, 62.25
6028, -102438585.3, 62.26
6029, -102438569.8, 62.27
6030, -102438554.2, 62.28
6031, -102438538.7, 62.291
6032, -102438523.2, 62.301
6033, -102438507.7, 62.311
6034, -102438492.2, 62.321
6035, -102438476.7, 62.331
6036, -102438461.2, 62.341
6037, -102438445.7, 62.351
6038, -102438430.2, 62.362
6039, -102438414.8, 62.372
6040, -102438399.3, 62.382
6041, -102438383.9, 62.392
6042, -102438368.5, 62.402
6043, -102438353.1, 62.412
6044, -102438337.7, 62.422
6045, -102438322.3, 62.433
6046, -102438306.9, 62.443
6047, -102438291.5, 62.453
6048, -102438276.1, 62.463
6049, -102438260.7, 62.473
6050, -102438245.3, 62.483
6051, -102438229.9, 62.493
6052, -102438214.5, 62.504
6053, -102438199.1, 62.514
6054, -102438183.7, 62.524
6055, -102438168.3, 62.534
6056, -102438152.9, 62.544
6057, -102438137.5, 62.554
6058, -102438122.1, 62.565
6059, -102438106.7, 62.575
6060, -102438091.4, 62.585
6061, -102438076, 62.595
6062, -102438060.6, 62.606
6063, -102438045.3, 62.616
6064, -102438030, 62.626
6065, -102438014.6, 62.636
6066, -102437999.3, 62.646
6067, -102437984, 62.656
6068, -102437968.7, 62.666
6069, -102437953.4, 62.677
6070, -102437938.1, 62.687
6071, -102437922.8, 62.697
6072, -102437907.5, 62.707
6073, -102437892.2, 62.717
6074, -102437876.9, 62.728
6075, -102437861.6, 62.738
6076, -102437846.3, 62.748
6077, -102437831, 62.758
6078, -102437815.7, 62.768
6079, -102437800.5, 62.778
6080, -102437785.2, 62.788
6081, -102437769.9, 62.799
6082, -102437754.6, 62.809
6083, -102437739.4, 62.819
6084, -102437724.1, 62.829
6085, -102437708.8, 62.839
6086, -102437693.6, 62.849
6087, -102437678.3, 62.86
6088, -102437663.1, 62.87
6089, -102437647.8, 62.88
6090, -102437632.6, 62.89
6091, -102437617.3, 62.9
6092, -102437602, 62.911
6093, -102437586.8, 62.921
6094, -102437571.5, 62.931
6095, -102437556.3, 62.942
6096, -102437541.1, 62.952
6097, -102437525.8, 62.962
6098, -102437510.6, 62.972
6099, -102437495.3, 62.982
6100, -102437480.1, 62.993
6101, -102437464.9, 63.003
6102, -102437449.6, 63.013
6103, -102437434.4, 63.023
6104, -102437419.2, 63.034
6105, -102437404, 63.044
6106, -102437388.8, 63.054
6107, -102437373.6, 63.064
6108, -102437358.4, 63.074
6109, -102437343.2, 63.085
6110, -102437328, 63.095
6111, -102437312.8, 63.105
6112, -102437297.6, 63.115
6113, -102437282.4, 63.125
6114, -102437267.2, 63.136
6115, -102437252, 63.146
6116, -102437236.9, 63.156
6117, -102437221.7, 63.166
6118, -102437206.6, 63.176
6119, -102437191.4, 63.187
6120, -102437176.3, 63.197
6121, -102437161.1, 63.207
6122, -102437146, 63.217
6123, -102437130.8, 63.227
6124, -102437115.7, 63.237
6125, -102437100.6, 63.248
6126, -102437085.5, 63.258
6127, -102437070.4, 63.268
6128, -102437055.3, 63.278
6129, -102437040.2, 63.288
6130, -102437025.1, 63.298
6131, -102437009.9, 63.308
6132, -102436994.8, 63.319
6133, -102436979.7, 63.329
6134, -102436964.7, 63.339
6135, -102436949.6, 63.349
6136, -102436934.5, 63.359
6137, -102436919.4, 63.369
6138, -102436904.3, 63.379
6139, -102436889.2, 63.39
6140, -102436874.2, 63.4
6141, -102436859.1, 63.41
6142, -102436844, 63.42
6143, -102436829, 63.43
6144, -102436813.9, 63.44
6145, -102436798.9, 63.45
6146, -102436783.8, 63.461
6147, -102436768.8, 63.471
6148, -102436753.8, 63.481
6149, -102436738.7, 63.491
6150, -102436723.7, 63.501
6151, -102436708.7, 63.511
6152, -102436693.6, 63.522
6153, -102436678.6, 63.532
6154, -102436663.6, 63.542
6155, -102436648.6, 63.552
6156, -102436633.6, 63.562
6157, -102436618.6, 63.572
6158, -102436603.6, 63.583
6159, -102436588.6, 63.593
6160, -102436573.6, 63.603
6161, -102436558.7, 63.613
6162, -102436543.8, 63.623
6163, -102436528.8, 63.633
6164, -102436513.9, 63.644
6165, -102436499, 63.654
6166, -102436484, 63.664
6167, -102436469.1, 63.674
6168, -102436454.2, 63.684
6169, -102436439.3, 63.694
6170, -102436424.3, 63.705
6171, -102436409.4, 63.715
6172, -102436394.5, 63.725
6173, -102436379.6, 63.735
6174, -102436364.7, 63.745
6175, -102436349.9, 63.755
6176, -102436335, 63.765
6177, -102436320.1, 63.776
6178, -102436305.2, 63.786
6179, -102436290.3, 63.796
6180, -102436275.4, 63.806
6181, -102436260.5, 63.816
6182, -102436245.6, 63.826
6183, -102436230.8, 63.836
6184, -102436215.9, 63.847
6185, -102436201, 63.857
6186, -102436186.1, 63.867
6187, -102436171.2, 63.877
6188, -102436156.4, 63.887
6189, -102436141.5, 63.898
6190, -102436126.6, 63.908
6191, -102436111.7, 63.918
6192, -102436096.9, 63.928
6193, -102436082, 63.938
6194, -102436067.1, 63.948
6195, -102436052.3, 63.958
6196, -102436037.4, 63.969
6197, -102436022.6, 63.979
6198, -102436007.7, 63.989
6199, -102435992.9, 63.999
6200, -102435978, 64.01
6201, -102435963.2, 64.02
6202, -102435948.3, 64.03
6203, -102435933.5, 64.04
6204, -102435918.6, 64.05
6205, -102435903.8, 64.06
6206, -102435888.9, 64.071
6207, -102435874.1, 64.081
6208, -102435859.2, 64.091
6209, -102435844.4, 64.101
6210, -102435829.6, 64.111
6211, -102435814.7, 64.121
6212, -102435799.9, 64.131
6213, -102435785.1, 64.142
6214, -102435770.2, 64.152
6215, -102435755.4, 64.162
6216, -102435740.6, 64.172
6217, -102435725.8, 64.182
6218, -102435711, 64.193
6219, -102435696.2, 64.203
6220, -102435681.5, 64.213
6221, -102435666.7, 64.223
6222, -102435651.9, 64.233
6223, -102435637.1, 64.243
6224, -102435622.4, 64.254
6225, -102435607.6, 64.264
6226, -102435592.8, 64.274
6227, -102435578.1, 64.284
6228, -102435563.4, 64.294
6229, -102435548.6, 64.304
6230, -102435533.9, 64.314
6231, -102435519.2, 64.325
6232, -102435504.6, 64.335
6233, -102435489.9, 64.345
6234, -102435475.2, 64.355
6235, -102435460.6, 64.365
6236, -102435446, 64.376
6237, -102435431.3, 64.386
6238, -102435416.7, 64.396
6239, -102435402.1, 64.406
6240, -102435387.4, 64.416
6241, -102435372.8, 64.426
6242, -102435358.2, 64.436
6243, -102435343.5, 64.447
6244, -102435328.9, 64.457
6245, -102435314.3, 64.467
6246, -102435299.7, 64.477
6247, -102435285, 64.487
6248, -102435270.4, 64.498
6249, -102435255.8, 64.508
6250, -102435241.2, 64.518
6251, -102435226.6, 64.528
6252, -102435212, 64.538
6253, -102435197.4, 64.548
6254, -102435182.8, 64.558
6255, -102435168.2, 64.569
6256, -102435153.6, 64.579
6257, -102435139, 64.589
6258, -102435124.4, 64.599
6259, -102435109.8, 64.609
6260, -102435095.2, 64.619
6261, -102435080.6, 64.629
6262, -102435066, 64.64
6263, -102435051.5, 64.65
6264, -102435036.9, 64.66
6265, -102435022.3, 64.67
6266, -102435007.8, 64.68
6267, -102434993.2, 64.69
6268, -102434978.6, 64.701
6269, -102434964.1, 64.711
6270, -102434949.5, 64.721
6271, -102434935, 64.731
6272, -102434920.4, 64.741
6273, -102434905.8, 64.751
6274, -102434891.3, 64.762
6275, -102434876.8, 64.772
6276, -102434862.2, 64.782
6277, -102434847.7, 64.792
6278, -102434833.2, 64.802
6279, -102434818.6, 64.812
6280, -102434804.1, 64.822
6281, -102434789.6, 64.833
6282, -102434775.1, 64.843
6283, -102434760.6, 64.853
6284, -102434746.1, 64.863
6285, -102434731.6, 64.873
6286, -102434717.1, 64.883
6287, -102434702.6, 64.893
6288, -102434688.1, 64.904
6289, -102434673.6, 64.914
6290, -102434659, 64.924
6291, -102434644.5, 64.934
6292, -102434630, 64.944
6293, -102434615.6, 64.954
6294, -102434601.1, 64.964
6295, -102434586.6, 64.975
6296, -102434572.1, 64.985
6297, -102434557.6, 64.995
6298, -102434543.1, 65.005
6299, -102434528.6, 65.015
6300, -102434514.1, 65.025
6301, -102434499.6, 65.036
6302, -102434485.1, 65.046
6303, -102434470.7, 65.056
6304, -102434456.2, 65.066
6305, -102434441.7, 65.076
6306, -102434427.2, 65.086
6307, -102434412.7, 65.096
6308, -102434398.3, 65.107
6309, -102434383.8, 65.117
6310, -102434369.3, 65.127
6311, -102434354.8, 65.137
6312, -102434340.4, 65.147
6313, -102434325.9, 65.157
6314, -102434311.4, 65.168
6315, -102434296.9, 65.178
6316, -102434282.5, 65.188
6317, -102434268, 65.198
6318, -102434253.5, 65.208
6319, -102434239.1, 65.218
6320, -102434224.6, 65.228
6321, -102434210.2, 65.239
6322, -102434195.8, 65.249
6323, -102434181.3, 65.259
6324, -102434166.9, 65.269
6325, -102434152.5, 65.279
6326, -102434138.1, 65.289
6327, -102434123.6, 65.299
6328, -102434109.2, 65.31
6329, -102434094.8, 65.32
6330, -102434080.4, 65.33
6331, -102434066, 65.34
6332, -102434051.6, 65.35
6333, -102434037.2, 65.36
6334, -102434022.8, 65.37
6335, -102434008.4, 65.381
6336, -102433994, 65.491
6337, -102433979.6, 65.501
6338, -102433965.2, 65.511
6339, -102433950.8, 65.521
6340, -102433936.4, 65.531
6341, -102433922, 65.541
6342, -102433907.6, 65.552
6343, -102433893.2, 65.562
6344, -102433878.8, 65.572
6345, -102433864.4, 65.582
6346, -102433850, 65.592
6347, -102433835.6, 65.602
6348, -102433821.3, 65.612
6349, -102433806.9, 65.623
6350, -102433792.5, 65.633
6351, -102433778.1, 65.643
6352, -102433763.8, 65.653
6353, -102433749.4, 65.663
6354, -102433735.1, 65.674
6355, -102433720.7, 65.684
6356, -102433706.3, 65.694
6357, -102433692, 65.704
6358, -102433677.6, 65.714
6359, -102433663.3, 65.724
6360, -102433648.9, 65.735
6361, -102433634.6, 65.745
6362, -102433620.2, 65.755
6363, -102433605.9, 65.765
6364, -102433591.5, 65.776
6365, -102433577.2, 65.786
6366, -102433562.9, 65.796
6367, -102433548.6, 65.807
6368, -102433534.3, 65.817
6369, -102433520, 65.827
6370, -102433505.7, 65.838
6371, -102433491.4, 65.848
6372, -102433477.1, 65.858
6373, -102433462.8, 65.868
6374, -102433448.5, 65.878
6375, -102433434.2, 65.888
6376, -102433419.9, 65.898
6377, -102433405.7, 65.909
6378, -102433391.4, 65.919
6379, -102433377.1, 65.929
6380, -102433362.8, 65.939
6381, -102433348.6, 65.949
6382, -102433334.3, 65.959
6383, -102433320, 65.97
6384, -102433305.8, 65.98
6385, -102433291.5, 65.99
6386, -102433277.3, 66
6387, -102433263, 66.01
6388, -102433248.8, 66.021
6389, -102433234.5, 66.031
6390, -102433220.3, 66.041
6391, -102433206.1, 66.051
6392, -102433191.8, 66.061
6393, -102433177.6, 66.072
6394, -102433163.3, 66.082
6395, -102433149.1, 66.092
6396, -102433134.9, 66.102
6397, -102433120.6, 66.112
6398, -102433106.4, 66.123
6399, -102433092.2, 66.133
6400, -102433078, 66.143
6401, -102433063.7, 66.153
6402, -102433049.5, 66.163
6403, -102433035.3, 66.173
6404, -102433021.1, 66.184
6405, -102433006.8, 66.194
6406, -102432992.6, 66.204
6407, -102432978.4, 66.214
6408, -102432964.2, 66.224
6409, -102432950, 66.234
6410, -102432935.8, 66.244
6411, -102432921.6, 66.255
6412, -102432907.3, 66.265
6413, -102432893.1, 66.275
6414, -102432878.9, 66.285
6415, -102432864.7, 66.295
6416, -102432850.5, 66.305
6417, -102432836.3, 66.315
6418, -102432822.1, 66.325
6419, -102432807.9, 66.336
6420, -102432793.7, 66.346
6421, -102432779.5, 66.356
6422, -102432765.4, 66.366
6423, -102432751.2, 66.376
6424, -102432737, 66.387
6425, -102432722.8, 66.397
6426, -102432708.7, 66.407
6427, -102432694.5, 66.417
6428, -102432680.3, 66.427
6429, -102432666.2, 66.437
6430, -102432652, 66.447
6431, -102432637.9, 66.458
6432, -102432623.8, 66.468
6433, -102432609.7, 66.478
6434, -102432595.6, 66.488
6435, -102432581.5, 66.498
6436, -102432567.5, 66.508
6437, -102432553.4, 66.519
6438, -102432539.3, 66.529
6439, -102432525.3, 66.539
6440, -102432511.2, 66.549
6441, -102432497.2, 66.559
6442, -102432483.1, 66.569
6443, -102432469.1, 66.579
6444, -102432455, 66.59
6445, -102432441, 66.6
6446, -102432427, 66.61
6447, -102432413, 66.62
6448, -102432398.9, 66.63
6449, -102432384.9, 66.64
6450, -102432370.9, 66.65
6451, -102432356.9, 66.661
6452, -102432342.9, 66.671
6453, -102432328.9, 66.681
6454, -102432314.9, 66.691
6455, -102432300.9, 66.701
6456, -102432286.9, 66.711
6457, -102432272.9, 66.721
6458, -102432258.9, 66.732
6459, -102432244.9, 66.742
6460, -102432231, 66.752
6461, -102432217, 66.762
6462, -102432203.1, 66.772
6463, -102432189.1, 66.782
6464, -102432175.2, 66.792
6465, -102432161.3, 66.803
6466, -102432147.3, 66.813
6467, -102432133.4, 66.823
6468, -102432119.4, 66.833
6469, -102432105.5, 66.843
6470, -102432091.6, 66.853
6471, -102432077.6, 66.863
6472, -102432063.7, 66.874
6473, -102432049.8, 66.884
6474, -102432035.9, 66.894
6475, -102432021.9, 66.904
6476, -102432008, 66.914
6477, -102431994.1, 66.924
6478, -102431980.2, 66.934
6479, -102431966.2, 66.945
6480, -102431952.3, 66.955
6481, -102431938.4, 66.965
6482, -102431924.5, 66.975
6483, -102431910.6, 66.986
6484, -102431896.7, 66.996
6485, -102431882.7, 67.006
6486, -102431868.8, 67.016
6487, -102431854.9, 67.026
6488, -102431841, 67.036
6489, -102431827.1, 67.046
6490, -102431813.2, 67.057
6491, -102431799.3, 67.067
6492, -102431785.4, 67.077
6493, -102431771.5, 67.087
6494, -102431757.6, 67.097
6495, -102431743.7, 67.107
6496, -102431729.8, 67.118
6497, -102431715.9, 67.128
6498, -102431702, 67.138
6499, -102431688.1, 67.148
6500, -102431674.3, 67.158
6501, -102431660.4, 67.169
6502, -102431646.5, 67.179
6503, -102431632.6, 67.189
6504, -102431618.7, 67.199
6505, -102431604.8, 67.21
6506, -102431590.9, 67.22
6507, -102431577.1, 67.23
6508, -102431563.2, 67.24
6509, -102431549.3, 67.25
6510, -102431535.4, 67.26
6511, -102431521.6, 67.271
6512, -102431507.7, 67.281
6513, -102431493.8, 67.291
6514, -102431479.9, 67.301
6515, -102431466.1, 67.311
6516, -102431452.2, 67.321
6517, -102431438.3, 67.331
6518, -102431424.5, 67.342
6519, -102431410.6, 67.352
6520, -102431396.7, 67.362
6521, -102431382.9, 67.372
6522, -102431369, 67.382
6523, -102431355.2, 67.392
6524, -102431341.3, 67.403
6525, -102431327.5, 67.413
6526, -102431313.7, 67.423
6527, -102431299.9, 67.433
6528, -102431286, 67.443
6529, -102431272.2, 67.453
6530, -102431258.4, 67.464
6531, -102431244.6, 67.474
6532, -102431230.8, 67.484
6533, -102431216.9, 67.494
6534, -102431203.1, 67.504
6535, -102431189.3, 67.515
6536, -102431175.5, 67.525
6537, -102431161.7, 67.535
6538, -102431147.9, 67.545
6539, -102431134.1, 67.555
6540, -102431120.3, 67.565
6541, -102431106.5, 67.576
6542, -102431092.7, 67.586
6543, -102431078.9, 67.596
6544, -102431065.1, 67.607
6545, -102431051.3, 67.617
6546, -102431037.5, 67.627
6547, -102431023.7, 67.637
6548, -102431010, 67.647
6549, -102430996.2, 67.658
6550, -102430982.4, 67.668
6551, -102430968.6, 67.678
6552, -102430954.9, 67.688
6553, -102430941.1, 67.698
6554, -102430927.4, 67.708
6555, -102430913.6, 67.719
6556, -102430899.9, 67.729
6557, -102430886.1, 67.739
6558, -102430872.4, 67.749
6559, -102430858.7, 67.759
6560, -102430844.9, 67.77
6561, -102430831.2, 67.78
6562, -102430817.5, 67.79
6563, -102430803.7, 67.8
6564, -102430790, 67.81
6565, -102430776.3, 67.82
6566, -102430762.6, 67.83
6567, -102430748.9, 67.841
6568, -102430735.1, 67.851
6569, -102430721.4, 67.861
6570, -102430707.7, 67.871
6571, -102430694, 67.881
6572, -102430680.3, 67.891
6573, -102430666.6, 67.902
6574, -102430652.9, 67.912
6575, -102430639.3, 67.922
6576, -102430625.6, 67.932
6577, -102430611.9, 67.942
6578, -102430598.2, 67.952
6579, -102430584.5, 67.962
6580, -102430570.8, 67.973
6581, -102430557.2, 67.983
6582, -102430543.5, 67.993
6583, -102430529.8, 68.003
6584, -102430516.2, 68.013
6585, -102430502.5, 68.023
6586, -102430488.8, 68.033
6587, -102430475.1, 68.044
6588, -102430461.5, 68.054
6589, -102430447.8, 68.064
6590, -102430434.2, 68.074
6591, -102430420.5, 68.084
6592, -102430406.9, 68.094
6593, -102430393.2, 68.105
6594, -102430379.6, 68.115
6595, -102430365.9, 68.125
6596, -102430352.3, 68.135
6597, -102430338.7, 68.145
6598, -102430325, 68.155
6599, -102430311.4, 68.165
6600, -102430297.8, 68.176
6601, -102430284.2, 68.186
6602, -102430270.6, 68.196
6603, -102430256.9, 68.206
6604, -102430243.3, 68.216
6605, -102430229.7, 68.226
6606, -102430216.1, 68.236
6607, -102430202.5, 68.247
6608, -102430188.9, 68.257
6609, -102430175.3, 68.267
6610, -102430161.8, 68.277
6611, -102430148.2, 68.287
6612, -102430134.6, 68.297
6613, -102430121, 68.307
6614, -102430107.5, 68.317
6615, -102430093.9, 68.328
6616, -102430080.3, 68.338
6617, -102430066.8, 68.348
6618, -102430053.3, 68.358
6619, -102430039.7, 68.368
6620, -102430026.2, 68.378
6621, -102430012.7, 68.389
6622, -102429999.2, 68.399
6623, -102429985.7, 68.409
6624, -102429972.2, 68.419
6625, -102429958.7, 68.429
6626, -102429945.2, 68.44
6627, -102429931.7, 68.45
6628, -102429918.3, 68.46
6629, -102429904.8, 68.47
6630, -102429891.3, 68.48
6631, -102429877.8, 68.49
6632, -102429864.3, 68.501
6633, -102429850.9, 68.511
6634, -102429837.4, 68.521
6635, -102429823.9, 68.531
6636, -102429810.5, 68.541
6637, -102429797, 68.551
6638, -102429783.5, 68.562
6639, -102429770.1, 68.572
6640, -102429756.6, 68.582
6641, -102429743.2, 68.593
6642, -102429729.7, 68.603
6643, -102429716.3, 68.613
6644, -102429702.9, 68.623
6645, -102429689.4, 68.634
6646, -102429676, 68.644
6647, -102429662.5, 68.654
6648, -102429649.1, 68.664
6649, -102429635.7, 68.674
6650, -102429622.2, 68.685
6651, -102429608.8, 68.695
6652, -102429595.4, 68.705
6653, -102429582, 68.716
6654, -102429568.5, 68.726
6655, -102429555.1, 68.736
6656, -102429541.7, 68.746
6657, -102429528.3, 68.756
6658, -102429514.8, 68.766
6659, -102429501.4, 68.777
6660, -102429488, 68.787
6661, -102429474.6, 68.797
6662, -102429461.2, 68.807
6663, -102429447.7, 68.817
6664, -102429434.3, 68.827
6665, -102429420.9, 68.838
6666, -102429407.5, 68.848
6667, -102429394.1, 68.858
6668, -102429380.7, 68.868
6669, -102429367.3, 68.878
6670, -102429353.8, 68.888
6671, -102429340.4, 68.898
6672, -102429327, 68.909
6673, -102429313.6, 68.919
6674, -102429300.2, 68.929
6675, -102429286.8, 68.939
6676, -102429273.3, 68.949
6677, -102429259.9, 68.96
6678, -102429246.5, 68.97
6679, -102429233.1, 68.98
6680, -102429219.7, 68.99
6681, -102429206.3, 69
6682, -102429192.9, 69.011
6683, -102429179.6, 69.021
6684, -102429166.2, 69.031
6685, -102429152.8, 69.041
6686, -102429139.4, 69.051
6687, -102429126, 69.062
6688, -102429112.7, 69.072
6689, -102429099.3, 69.082
6690, -102429085.9, 69.092
6691, -102429072.6, 69.102
6692, -102429059.2, 69.112
6693, -102429045.9, 69.122
6694, -102429032.5, 69.133
6695, -102429019.2, 69.143
6696, -102429005.9, 69.153
6697, -102428992.5, 69.163
6698, -102428979.2, 69.173
6699, -102428965.9, 69.183
6700, -102428952.6, 69.193
6701, -102428939.3, 69.204
6702, -102428926, 69.214
6703, -102428912.7, 69.224
6704, -102428899.4, 69.234
6705, -102428886.2, 69.244
6706, -102428872.9, 69.254
6707, -102428859.6, 69.264
6708, -102428846.4, 69.275
6709, -102428833.1, 69.285
6710, -102428819.8, 69.295
6711, -102428806.6, 69.305
6712, -102428793.3, 69.315
6713, -102428780.1, 69.325
6714, -102428766.8, 69.336
6715, -102428753.5, 69.346
6716, -102428740.3, 69.356
6717, -102428727.1, 69.366
6718, -102428713.8, 69.376
6719, -102428700.6, 69.386
6720, -102428687.4, 69.397
6721, -102428674.2, 69.407
6722, -102428661, 69.417
6723, -102428647.8, 69.427
6724, -102428634.6, 69.437
6725, -102428621.4, 69.447
6726, -102428608.2, 69.457
6727, -102428595, 69.468
6728, -102428581.9, 69.478
6729, -102428568.7, 69.488
6730, -102428555.6, 69.498
6731, -102428542.4, 69.508
6732, -102428529.2, 69.518
6733, -102428516.1, 69.528
6734, -102428502.9, 69.539
6735, -102428489.8, 69.549
6736, -102428476.6, 69.559
6737, -102428463.5, 69.569
6738, -102428450.3, 69.579
6739, -102428437.2, 69.589
6740, -102428424, 69.6
6741, -102428410.9, 69.61
6742, -102428397.7, 69.62
6743, -102428384.6, 69.63
6744, -102428371.4, 69.64
6745, -102428358.3, 69.65
6746, -102428345.2, 69.661
6747, -102428332, 69.671
6748, -102428318.9, 69.681
6749, -102428305.8, 69.691
6750, -102428292.6, 69.701
6751, -102428279.5, 69.711
6752, -102428266.4, 69.722
6753, -102428253.3, 69.732
6754, -102428240.1, 69.742
6755, -102428227, 69.752
6756, -102428213.9, 69.762
6757, -102428200.8, 69.772
6758, -102428187.7, 69.782
6759, -102428174.6, 69.793
6760, -102428161.5, 69.803
6761, -102428148.4, 69.813
6762, -102428135.2, 69.823
6763, -102428122.1, 69.833
6764, -102428109, 69.844
6765, -102428095.9, 69.854
6766, -102428082.8, 69.864
6767, -102428069.8, 69.874
6768, -102428056.7, 69.884
6769, -102428043.6, 69.894
6770, -102428030.5, 69.904
6771, -102428017.4, 69.915
6772, -102428004.3, 69.925
6773, -102427991.2, 69.935
6774, -102427978.1, 69.945
6775, -102427965, 69.955
6776, -102427952, 69.965
6777, -102427938.9, 69.975
6778, -102427925.8, 69.986
6779, -102427912.7, 69.996
6780, -102427899.7, 70.006
6781, -102427886.6, 70.016
6782, -102427873.5, 70.026
6783, -102427860.4, 70.037
6784, -102427847.4, 70.047
6785, -102427834.3, 70.057
6786, -102427821.2, 70.067
6787, -102427808.2, 70.077
6788, -102427795.1, 70.087
6789, -102427782.1, 70.098
6790, -102427769, 70.108
6791, -102427756, 70.118
6792, -102427742.9, 70.128
6793, -102427729.9, 70.138
6794, -102427716.8, 70.149
6795, -102427703.8, 70.159
6796, -102427690.8, 70.169
6797, -102427677.8, 70.179
6798, -102427664.8, 70.189
6799, -102427651.9, 70.199
6800, -102427638.9, 70.209
6801, -102427625.9, 70.22
6802, -102427612.9, 70.23
6803, -102427600, 70.24
6804, -102427587, 70.25
6805, -102427574.1, 70.26
6806, -102427561.1, 70.27
6807, -102427548.2, 70.28
6808, -102427535.3, 70.291
6809, -102427522.3, 70.301
6810, -102427509.4, 70.311
6811, -102427496.5, 70.321
6812, -102427483.6, 70.331
6813, -102427470.7, 70.342
6814, -102427457.8, 70.352
6815, -102427444.9, 70.362
6816, -102427432, 70.372
6817, -102427419.2, 70.382
6818, -102427406.3, 70.392
6819, -102427393.4, 70.402
6820, -102427380.6, 70.413
6821, -102427367.7, 70.423
6822, -102427354.8, 70.433
6823, -102427342, 70.443
6824, -102427329.1, 70.453
6825, -102427316.3, 70.463
6826, -102427303.4, 70.474
6827, -102427290.5, 70.484
6828, -102427277.7, 70.494
6829, -102427264.8, 70.504
6830, -102427252, 70.514
6831, -102427239.2, 70.524
6832, -102427226.3, 70.534
6833, -102427213.5, 70.545
6834, -102427200.6, 70.555
6835, -102427187.8, 70.565
6836, -102427174.9, 70.575
6837, -102427162.1, 70.585
6838, -102427149.3, 70.595
6839, -102427136.4, 70.606
6840, -102427123.6, 70.616
6841, -102427110.8, 70.626
6842, -102427098, 70.636
6843, -102427085.2, 70.646
6844, -102427072.4, 70.656
6845, -102427059.5, 70.666
6846, -102427046.7, 70.677
6847, -102427033.9, 70.687
6848, -102427021.1, 70.697
6849, -102427008.3, 70.707
6850, -102426995.6, 70.717
6851, -102426982.8, 70.727
6852, -102426970, 70.737
6853, -102426957.2, 70.748
6854, -102426944.5, 70.758
6855, -102426931.7, 70.768
6856, -102426919, 70.778
6857, -102426906.2, 70.788
6858, -102426893.5, 70.798
6859, -102426880.7, 70.808
6860, -102426868, 70.819
6861, -102426855.2, 70.829
6862, -102426842.5, 70.839
6863, -102426829.8, 70.849
6864, -102426817, 70.859
6865, -102426804.3, 70.869
6866, -102426791.6, 70.88
6867, -102426778.9, 70.89
6868, -102426766.2, 70.9
6869, -102426753.5, 70.91
6870, -102426740.8, 70.92
6871, -102426728.1, 70.93
6872, -102426715.4, 70.94
6873, -102426702.7, 70.951
6874, -102426690, 70.961
6875, -102426677.4, 70.971
6876, -102426664.7, 70.981
6877, -102426652.1, 70.991
6878, -102426639.4, 71.001
6879, -102426626.8, 71.012
6880, -102426614.2, 71.022
6881, -102426601.5, 71.032
6882, -102426588.9, 71.042
6883, -102426576.3, 71.052
6884, -102426563.7, 71.062
6885, -102426551.1, 71.072
6886, -102426538.5, 71.083
6887, -102426525.9, 71.093
6888, -102426513.3, 71.103
6889, -102426500.7, 71.113
6890, -102426488.1, 71.123
6891, -102426475.5, 71.133
6892, -102426462.9, 71.144
6893, -102426450.4, 71.154
6894, -102426437.8, 71.164
6895, -102426425.2, 71.174
6896, -102426412.6, 71.184
6897, -102426400.1, 71.194
6898, -102426387.5, 71.204
6899, -102426374.9, 71.215
6900, -102426362.4, 71.225
6901, -102426349.8, 71.235
6902, -102426337.3, 71.245
6903, -102426324.7, 71.255
6904, -102426312.2, 71.266
6905, -102426299.6, 71.276
6906, -102426287, 71.286
6907, -102426274.5, 71.296
6908, -102426261.9, 71.306
6909, -102426249.4, 71.316
6910, -102426236.8, 71.327
6911, -102426224.3, 71.337
6912, -102426211.7, 71.347
6913, -102426199.2, 71.357
6914, -102426186.7, 71.368
6915, -102426174.1, 71.378
6916, -102426161.6, 71.388
6917, -102426149, 71.398
6918, -102426136.5, 71.408
6919, -102426124, 71.418
6920, -102426111.5, 71.428
6921, -102426098.9, 71.439
6922, -102426086.4, 71.451
6923, -102426073.9, 71.461
6924, -102426061.4, 71.471
6925, -102426048.9, 71.481
6926, -102426036.4, 71.492
6927, -102426023.9, 71.502
6928, -102426011.4, 71.512
6929, -102425998.9, 71.522
6930, -102425986.4, 71.532
6931, -102425973.9, 71.543
6932, -102425961.4, 71.553
6933, -102425948.9, 71.563
6934, -102425936.5, 71.573
6935, -102425924, 71.583
6936, -102425911.5, 71.594
6937, -102425899.1, 71.604
6938, -102425886.6, 71.614
6939, -102425874.2, 71.624
6940, -102425861.7, 71.634
6941, -102425849.2, 71.644
6942, -102425836.8, 71.655
6943, -102425824.4, 71.665
6944, -102425811.9, 71.675
6945, -102425799.5, 71.685
6946, -102425787.1, 71.695
6947, -102425774.7, 71.705
6948, -102425762.3, 71.715
6949, -102425749.9, 71.726
6950, -102425737.5, 71.736
6951, -102425725.1, 71.746
6952, -102425712.7, 71.756
6953, -102425700.3, 71.766
6954, -102425687.9, 71.777
6955, -102425675.5, 71.787
6956, -102425663.1, 71.797
6957, -102425650.7, 71.807
6958, -102425638.3, 71.817
6959, -102425625.9, 71.828
6960, -102425613.5, 71.838
6961, -102425601.1, 71.848
6962, -102425588.8, 71.858
6963, -102425576.4, 71.868
6964, -102425564, 71.878
6965, -102425551.6, 71.888
6966, -102425539.3, 71.899
6967, -102425526.9, 71.909
6968, -102425514.5, 71.919
6969, -102425502.1, 71.929
6970, -102425489.8, 71.94
6971, -102425477.4, 71.95
6972, -102425465.1, 71.96
6973, -102425452.7, 71.97
6974, -102425440.3, 71.98
6975, -102425428, 71.99
6976, -102425415.6, 72.001
6977, -102425403.3, 72.011
6978, -102425391, 72.021
6979, -102425378.6, 72.031
6980, -102425366.3, 72.041
6981, -102425354, 72.051
6982, -102425341.6, 72.061
6983, -102425329.3, 72.072
6984, -102425317, 72.082
6985, -102425304.7, 72.092
6986, -102425292.4, 72.102
6987, -102425280.1, 72.112
6988, -102425267.8, 72.122
6989, -102425255.5, 72.133
6990, -102425243.1, 72.143
6991, -102425230.8, 72.254
6992, -102425218.5, 72.264
6993, -102425206.2, 72.274
6994, -102425193.9, 72.284
6995, -102425181.7, 72.294
6996, -102425169.4, 72.305
6997, -102425157.1, 72.315
6998, -102425144.8, 72.325
6999, -102425132.5, 72.335
7000, -102425120.3, 72.345
7001, -102425108, 72.355
7002, -102425095.7, 72.366
7003, -102425083.4, 72.376
7004, -102425071.2, 72.386
7005, -102425058.9, 72.396
7006, -102425046.7, 72.406
7007, -102425034.4, 72.416
7008, -102425022.2, 72.426
7009, -102425009.9, 72.437
7010, -102424997.7, 72.447
7011, -102424985.4, 72.457
7012, -102424973.2, 72.467
7013, -102424961, 72.477
7014, -102424948.7, 72.487
7015, -102424936.5, 72.497
7016, -102424924.3, 72.508
7017, -102424912.1, 72.518
7018, -102424899.9, 72.528
7019, -102424887.7, 72.538
7020, -102424875.5, 72.548
7021, -102424863.3, 72.558
7022, -102424851.1, 72.569
7023, -102424838.9, 72.579
7024, -102424826.7, 72.589
7025, -102424814.5, 72.599
7026, -102424802.3, 72.609
7027, -102424790.1, 72.619
7028, -102424777.9, 72.63
7029, -102424765.7, 72.64
7030, -102424753.5, 72.65
7031, -102424741.4, 72.66
7032, -102424729.2, 72.67
7033, -102424717, 72.68
7034, -102424704.9, 72.69
7035, -102424692.7, 72.701
7036, -102424680.5, 72.711
7037, -102424668.4, 72.721
7038, -102424656.2, 72.731
7039, -102424644.1, 72.741
7040, -102424631.9, 72.751
7041, -102424619.8, 72.762
7042, -102424607.6, 72.772
7043, -102424595.5, 72.782
7044, -102424583.3, 72.792
7045, -102424571.2, 72.802
7046, -102424559, 72.812
7047, -102424546.9, 72.823
7048, -102424534.8, 72.833
7049, -102424522.7, 72.843
7050, -102424510.5, 72.853
7051, -102424498.4, 72.863
7052, -102424486.3, 72.873
7053, -102424474.2, 72.883
7054, -102424462.1, 72.894
7055, -102424450, 72.904
7056, -102424437.9, 72.914
7057, -102424425.8, 72.924
7058, -102424413.7, 72.934
7059, -102424401.6, 72.944
7060, -102424389.5, 72.954
7061, -102424377.5, 72.965
7062, -102424365.4, 72.975
7063, -102424353.3, 72.985
7064, -102424341.2, 72.995
7065, -102424329.1, 73.005
7066, -102424317, 73.015
7067, -102424304.9, 73.026
7068, -102424292.9, 73.036
7069, -102424280.8, 73.046
7070, -102424268.7, 73.056
7071, -102424256.6, 73.066
7072, -102424244.5, 73.076
7073, -102424232.4, 73.086
7074, -102424220.4, 73.097
7075, -102424208.3, 73.107
7076, -102424196.2, 73.117
7077, -102424184.2, 73.127
7078, -102424172.1, 73.137
7079, -102424160.1, 73.147
7080, -102424148, 73.158
7081, -102424136, 73.168
7082, -102424123.9, 73.178
7083, -102424111.9, 73.188
7084, -102424099.8, 73.198
7085, -102424087.8, 73.209
7086, -102424075.7, 73.219
7087, -102424063.7, 73.229
7088, -102424051.7, 73.239
7089, -102424039.6, 73.249
7090, -102424027.6, 73.26
7091, -102424015.6, 73.27
7092, -102424003.6, 73.28
7093, -102423991.5, 73.29
7094, -102423979.5, 73.3
7095, -102423967.5, 73.31
7096, -102423955.5, 73.321
7097, -102423943.5, 73.331
7098, -102423931.5, 73.341
7099, -102423919.4, 73.352
7100, -102423907.4, 73.362
7101, -102423895.4, 73.372
7102, -102423883.4, 73.382
7103, -102423871.4, 73.392
7104, -102423859.4, 73.403
7105, -102423847.4, 73.413
7106, -102423835.4, 73.423
7107, -102423823.4, 73.433
7108, -102423811.4, 73.444
7109, -102423799.4, 73.454
7110, -102423787.5, 73.464
7111, -102423775.5, 73.474
7112, -102423763.5, 73.484
7113, -102423751.6, 73.494
7114, -102423739.6, 73.505
7115, -102423727.6, 73.515
7116, -102423715.7, 73.525
7117, -102423703.7, 73.535
7118, -102423691.8, 73.546
7119, -102423679.8, 73.556
7120, -102423667.9, 73.566
7121, -102423655.9, 73.576
7122, -102423644, 73.586
7123, -102423632, 73.596
7124, -102423620.1, 73.607
7125, -102423608.2, 73.617
7126, -102423596.2, 73.627
7127, -102423584.3, 73.637
7128, -102423572.4, 73.647
7129, -102423560.4, 73.657
7130, -102423548.5, 73.667
7131, -102423536.6, 73.678
7132, -102423524.7, 73.688
7133, -102423512.8, 73.698
7134, -102423500.9, 73.708
7135, -102423489, 73.718
7136, -102423477.2, 73.728
7137, -102423465.3, 73.739
7138, -102423453.5, 73.749
7139, -102423441.6, 73.759
7140, -102423429.8, 73.769
7141, -102423417.9, 73.779
7142, -102423406.1, 73.789
7143, -102423394.2, 73.8
7144, -102423382.4, 73.81
7145, -102423370.6, 73.82
7146, -102423358.7, 73.83
7147, -102423346.9, 73.84
7148, -102423335.1, 73.85
7149, -102423323.3, 73.86
7150, -102423311.4, 73.87
7151, -102423299.6, 73.881
7152, -102423287.8, 73.891
7153, -102423276, 73.901
7154, -102423264.1, 73.911
7155, -102423252.3, 73.921
7156, -102423240.5, 73.932
7157, -102423228.7, 73.942
7158, -102423216.9, 73.952
7159, -102423205, 73.962
7160, -102423193.2, 73.972
7161, -102423181.4, 73.982
7162, -102423169.6, 73.992
7163, -102423157.8, 74.003
7164, -102423146, 74.013
7165, -102423134.1, 74.023
7166, -102423122.3, 74.033
7167, -102423110.5, 74.043
7168, -102423098.7, 74.053
7169, -102423086.9, 74.064
7170, -102423075.1, 74.074
7171, -102423063.3, 74.084
7172, -102423051.5, 74.094
7173, -102423039.7, 74.104
7174, -102423027.9, 74.114
7175, -102423016.1, 74.124
7176, -102423004.3, 74.135
7177, -102422992.5, 74.145
7178, -102422980.8, 74.155
7179, -102422969, 74.165
7180, -102422957.2, 74.175
7181, -102422945.4, 74.185
7182, -102422933.6, 74.196
7183, -102422921.8, 74.206
7184, -102422910.1, 74.216
7185, -102422898.3, 74.226
7186, -102422886.5, 74.236
7187, -102422874.7, 74.247
7188, -102422863, 74.257
7189, -102422851.2, 74.267
7190, -102422839.4, 74.277
7191, -102422827.7, 74.287
7192, -102422815.9, 74.297
7193, -102422804.2, 74.308
7194, -102422792.5, 74.318
7195, -102422780.7, 74.328
7196, -102422769, 74.338
7197, -102422757.3, 74.348
7198, -102422745.6, 74.358
7199, -102422733.9, 74.369
7200, -102422722.2, 74.379
7201, -102422710.5, 74.389
7202, -102422698.8, 74.399
7203, -102422687.1, 74.409
7204, -102422675.4, 74.42
7205, -102422663.6, 74.43
7206, -102422651.9, 74.44
7207, -102422640.2, 74.45
7208, -102422628.6, 74.46
7209, -102422616.9, 74.47
7210, -102422605.2, 74.481
7211, -102422593.5, 74.491
7212, -102422581.8, 74.501
7213, -102422570.1, 74.511
7214, -102422558.5, 74.521
7215, -102422546.8, 74.532
7216, -102422535.1, 74.542
7217, -102422523.4, 74.552
7218, -102422511.8, 74.562
7219, -102422500.1, 74.572
7220, -102422488.4, 74.582
7221, -102422476.8, 74.593
7222, -102422465.1, 74.603
7223, -102422453.4, 74.613
7224, -102422441.7, 74.623
7225, -102422430.1, 74.633
7226, -102422418.4, 74.643
7227, -102422406.8, 74.654
7228, -102422395.1, 74.664
7229, -102422383.4, 74.674
7230, -102422371.8, 74.685
7231, -102422360.1, 74.695
7232, -102422348.5, 74.705
7233, -102422336.8, 74.715
7234, -102422325.2, 74.725
7235, -102422313.5, 74.735
7236, -102422301.9, 74.746
7237, -102422290.3, 74.756
7238, -102422278.6, 74.766
7239, -102422267.1, 74.776
7240, -102422255.5, 74.786
7241, -102422243.9, 74.796
7242, -102422232.3, 74.807
7243, -102422220.7, 74.817
7244, -102422209.1, 74.827
7245, -102422197.5, 74.837
7246, -102422185.9, 74.847
7247, -102422174.4, 74.858
7248, -102422162.8, 74.868
7249, -102422151.2, 74.878
7250, -102422139.6, 74.888
7251, -102422128, 74.898
7252, -102422116.5, 74.909
7253, -102422104.9, 74.919
7254, -102422093.3, 74.929
7255, -102422081.7, 74.939
7256, -102422070.2, 74.949
7257, -102422058.6, 74.96
7258, -102422047, 74.97
7259, -102422035.5, 74.98
7260, -102422023.9, 74.99
7261, -102422012.3, 75
7262, -102422000.8, 75.011
7263, -102421989.2, 75.021
7264, -102421977.7, 75.031
7265, -102421966.1, 75.041
7266, -102421954.6, 75.051
7267, -102421943, 75.061
7268, -102421931.5, 75.071
7269, -102421919.9, 75.082
7270, -102421908.4, 75.092
7271, -102421896.8, 75.102
7272, -102421885.3, 75.112
7273, -102421873.7, 75.123
7274, -102421862.2, 75.133
7275, -102421850.6, 75.143
7276, -102421839.1, 75.153
7277, -102421827.6, 75.163
7278, -102421816, 75.174
7279, -102421804.5, 75.184
7280, -102421793, 75.194
7281, -102421781.4, 75.204
7282, -102421769.9, 75.214
7283, -102421758.4, 75.224
7284, -102421746.9, 75.234
7285, -102421735.4, 75.245
7286, -102421723.8, 75.255
7287, -102421712.3, 75.265
7288, -102421700.8, 75.275
7289, -102421689.3, 75.285
7290, -102421677.8, 75.296
7291, -102421666.3, 75.306
7292, -102421654.8, 75.316
7293, -102421643.3, 75.326
7294, -102421631.8, 75.336
7295, -102421620.3, 75.347
7296, -102421608.8, 75.357
7297, -102421597.4, 75.367
7298, -102421585.9, 75.377
7299, -102421574.4, 75.387
7300, -102421563, 75.397
7301, -102421551.5, 75.408
7302, -102421540, 75.418
7303, -102421528.6, 75.428
7304, -102421517.1, 75.438
7305, -102421505.6, 75.449
7306, -102421494.2, 75.459
7307, -102421482.7, 75.469
7308, -102421471.2, 75.479
7309, -102421459.8, 75.489
7310, -102421448.3, 75.499
7311, -102421436.8, 75.509
7312, -102421425.4, 75.52
7313, -102421413.9, 75.53
7314, -102421402.4, 75.54
7315, -102421391, 75.55
7316, -102421379.5, 75.56
7317, -102421368.1, 75.57
7318, -102421356.6, 75.581
7319, -102421345.2, 75.591
7320, -102421333.7, 75.601
7321, -102421322.2, 75.611
7322, -102421310.8, 75.621
7323, -102421299.3, 75.631
7324, -102421287.9, 75.642
7325, -102421276.4, 75.652
7326, -102421265, 75.662
7327, -102421253.5, 75.672
7328, -102421242.1, 75.682
7329, -102421230.6, 75.693
7330, -102421219.2, 75.703
7331, -102421207.8, 75.713
7332, -102421196.3, 75.723
7333, -102421184.9, 75.733
7334, -102421173.5, 75.743
7335, -102421162, 75.753
7336, -102421150.6, 75.764
7337, -102421139.2, 75.774
7338, -102421127.7, 75.784
7339, -102421116.3, 75.794
7340, -102421104.9, 75.804
7341, -102421093.5, 75.814
7342, -102421082, 75.825
7343, -102421070.6, 75.835
7344, -102421059.2, 75.845
7345, -102421047.8, 75.855
7346, -102421036.3, 75.865
7347, -102421024.9, 75.876
7348, -102421013.5, 75.886
7349, -102421002.1, 75.896
7350, -102420990.7, 75.906
7351, -102420979.2, 75.916
7352, -102420967.8, 75.926
7353, -102420956.4, 75.937
7354, -102420945, 75.947
7355, -102420933.6, 75.957
7356, -102420922.2, 75.967
7357, -102420910.8, 75.977
7358, -102420899.3, 75.988
7359, -102420887.9, 75.998
7360, -102420876.5, 76.008
7361, -102420865.1, 76.018
7362, -102420853.7, 76.028
7363, -102420842.3, 76.038
7364, -102420830.9, 76.049
7365, -102420819.5, 76.059
7366, -102420808.1, 76.069
7367, -102420796.7, 76.079
7368, -102420785.3, 76.089
7369, -102420774, 76.099
7370, -102420762.6, 76.11
7371, -102420751.2, 76.12
7372, -102420739.8, 76.13
7373, -102420728.5, 76.14
7374, -102420717.1, 76.15
7375, -102420705.7, 76.16
7376, -102420694.4, 76.171
7377, -102420683, 76.181
7378, -102420671.7, 76.191
7379, -102420660.3, 76.201
7380, -102420649, 76.211
7381, -102420637.6, 76.221
7382, -102420626.3, 76.231
7383, -102420614.9, 76.242
7384, -102420603.6, 76.252
7385, -102420592.2, 76.262
7386, -102420580.9, 76.272
7387, -102420569.5, 76.282
7388, -102420558.2, 76.292
7389, -102420546.8, 76.303
7390, -102420535.5, 76.313
7391, -102420524.1, 76.323
7392, -102420512.8, 76.333
7393, -102420501.5, 76.343
7394, -102420490.1, 76.353
7395, -102420478.8, 76.363
7396, -102420467.5, 76.374
7397, -102420456.2, 76.384
7398, -102420444.9, 76.394
7399, -102420433.5, 76.404
7400, -102420422.2, 76.414
7401, -102420410.9, 76.424
7402, -102420399.6, 76.434
7403, -102420388.3, 76.445
7404, -102420377, 76.455
7405, -102420365.7, 76.465
7406, -102420354.5, 76.475
7407, -102420343.2, 76.485
7408, -102420331.9, 76.495
7409, -102420320.6, 76.506
7410, -102420309.3, 76.516
7411, -102420298, 76.526
7412, -102420286.7, 76.536
7413, -102420275.5, 76.546
7414, -102420264.2, 76.556
7415, -102420252.9, 76.566
7416, -102420241.6, 76.577
7417, -102420230.3, 76.587
7418, -102420219.1, 76.597
7419, -102420207.8, 76.607
7420, -102420196.5, 76.618
7421, -102420185.2, 76.628
7422, -102420174, 76.638
7423, -102420162.7, 76.648
7424, -102420151.4, 76.658
7425, -102420140.2, 76.668
7426, -102420128.9, 76.678
7427, -102420117.6, 76.689
7428, -102420106.3, 76.699
7429, -102420095.1, 76.709
7430, -102420083.8, 76.719
7431, -102420072.5, 76.729
7432, -102420061.3, 76.74
7433, -102420050, 76.75
7434, -102420038.7, 76.76
7435, -102420027.5, 76.77
7436, -102420016.2, 76.78
7437, -102420004.9, 76.79
7438, -102419993.7, 76.8
7439, -102419982.4, 76.811
7440, -102419971.2, 76.821
7441, -102419959.9, 76.831
7442, -102419948.6, 76.841
7443, -102419937.4, 76.851
7444, -102419926.1, 76.861
7445, -102419914.9, 76.871
7446, -102419903.6, 76.882
7447, -102419892.4, 76.892
7448, -102419881.1, 76.902
7449, -102419869.9, 76.912
7450, -102419858.6, 76.922
7451, -102419847.4, 76.932
7452, -102419836.1, 76.942
7453, -102419824.9, 76.953
7454, -102419813.6, 76.963
7455, -102419802.4, 76.973
7456, -102419791.2, 76.983
7457, -102419779.9, 76.993
7458, -102419768.7, 77.003
7459, -102419757.5, 77.014
7460, -102419746.2, 77.024
7461, -102419735, 77.034
7462, -102419723.8, 77.044
7463, -102419712.6, 77.054
7464, -102419701.4, 77.064
7465, -102419690.1, 77.074
7466, -102419678.9, 77.085
7467, -102419667.7, 77.095
7468, -102419656.5, 77.105
7469, -102419645.3, 77.115
7470, -102419634.1, 77.125
7471, -102419622.9, 77.136
7472, -102419611.7, 77.146
7473, -102419600.6, 77.156
7474, -102419589.4, 77.166
7475, -102419578.2, 77.176
7476, -102419567.1, 77.186
7477, -102419555.9, 77.196
7478, -102419544.8, 77.206
7479, -102419533.6, 77.217
7480, -102419522.5, 77.227
7481, -102419511.3, 77.237
7482, -102419500.2, 77.247
7483, -102419489.1, 77.257
7484, -102419477.9, 77.268
7485, -102419466.8, 77.278
7486, -102419455.7, 77.288
7487, -102419444.5, 77.298
7488, -102419433.4, 77.309
7489, -102419422.3, 77.319
7490, -102419411.2, 77.329
7491, -102419400.1, 77.339
7492, -102419389, 77.35
7493, -102419377.9, 77.36
7494, -102419366.7, 77.37
7495, -102419355.6, 77.38
7496, -102419344.5, 77.391
7497, -102419333.4, 77.401
7498, -102419322.3, 77.411
7499, -102419311.2, 77.421
7500, -102419300.1, 77.432
7501, -102419289, 77.442
7502, -102419277.9, 77.452
7503, -102419266.8, 77.462
7504, -102419255.7, 77.472
7505, -102419244.7, 77.482
7506, -102419233.6, 77.492
7507, -102419222.5, 77.502
7508, -102419211.4, 77.513
7509, -102419200.3, 77.523
7510, -102419189.2, 77.533
7511, -102419178.1, 77.543
7512, -102419167.1, 77.553
7513, -102419156, 77.563
7514, -102419144.9, 77.574
7515, -102419133.8, 77.584
7516, -102419122.8, 77.594
7517, -102419111.7, 77.604
7518, -102419100.6, 77.614
7519, -102419089.6, 77.624
7520, -102419078.5, 77.635
7521, -102419067.5, 77.645
7522, -102419056.4, 77.655
7523, -102419045.4, 77.665
7524, -102419034.4, 77.675
7525, -102419023.3, 77.685
7526, -102419012.3, 77.695
7527, -102419001.3, 77.706
7528, -102418990.2, 77.716
7529, -102418979.2, 77.726
7530, -102418968.2, 77.736
7531, -102418957.2, 77.746
7532, -102418946.2, 77.756
7533, -102418935.2, 77.767
7534, -102418924.2, 77.777
7535, -102418913.3, 77.787
7536, -102418902.3, 77.797
7537, -102418891.4, 77.807
7538, -102418880.5, 77.817
7539, -102418869.6, 77.827
7540, -102418858.7, 77.838
7541, -102418847.8, 77.848
7542, -102418836.9, 77.858
7543, -102418826, 77.868
7544, -102418815.1, 77.878
7545, -102418804.2, 77.888
7546, -102418793.4, 77.898
7547, -102418782.5, 77.909
7548, -102418771.6, 77.919
7549, -102418760.8, 77.929
7550, -102418749.9, 77.939
7551, -102418739.1, 77.949
7552, -102418728.2, 77.959
7553, -102418717.4, 77.969
7554, -102418706.5, 77.98
7555, -102418695.7, 77.99
7556, -102418684.8, 78
7557, -102418674, 78.01
7558, -102418663.1, 78.02
7559, -102418652.3, 78.03
7560, -102418641.5, 78.041
7561, -102418630.6, 78.051
7562, -102418619.8, 78.061
7563, -102418609, 78.071
7564, -102418598.1, 78.081
7565, -102418587.3, 78.091
7566, -102418576.5, 78.102
7567, -102418565.6, 78.112
7568, -102418554.8, 78.122
7569, -102418544, 78.132
7570, -102418533.1, 78.142
7571, -102418522.3, 78.152
7572, -102418511.5, 78.162
7573, -102418500.7, 78.173
7574, -102418489.9, 78.183
7575, -102418479, 78.193
7576, -102418468.2, 78.203
7577, -102418457.4, 78.213
7578, -102418446.6, 78.223
7579, -102418435.8, 78.234
7580, -102418425, 78.244
7581, -102418414.1, 78.254
7582, -102418403.3, 78.264
7583, -102418392.5, 78.274
7584, -102418381.7, 78.284
7585, -102418370.9, 78.294
7586, -102418360.1, 78.305
7587, -102418349.3, 78.315
7588, -102418338.5, 78.325
7589, -102418327.7, 78.335
7590, -102418316.9, 78.345
7591, -102418306.1, 78.355
7592, -102418295.2, 78.365
7593, -102418284.4, 78.376
7594, -102418273.6, 78.386
7595, -102418262.8, 78.396
7596, -102418252, 78.406
7597, -102418241.2, 78.416
7598, -102418230.4, 78.426
7599, -102418219.6, 78.437
7600, -102418208.8, 78.447
7601, -102418198, 78.457
7602, -102418187.2, 78.467
7603, -102418176.4, 78.477
7604, -102418165.6, 78.488
7605, -102418154.8, 78.498
7606, -102418144, 78.508
7607, -102418133.2, 78.518
7608, -102418122.5, 78.528
7609, -102418111.7, 78.538
7610, -102418100.9, 78.549
7611, -102418090.1, 78.559
7612, -102418079.3, 78.569
7613, -102418068.5, 78.579
7614, -102418057.7, 78.589
7615, -102418046.9, 78.599
7616, -102418036.1, 78.61
7617, -102418025.3, 78.62
7618, -102418014.5, 78.63
7619, -102418003.7, 78.64
7620, -102417992.9, 78.651
7621, -102417982.2, 78.661
7622, -102417971.4, 78.671
7623, -102417960.6, 78.681
7624, -102417949.8, 78.691
7625, -102417939, 78.701
7626, -102417928.2, 78.711
7627, -102417917.5, 78.722
7628, -102417906.7, 78.732
7629, -102417895.9, 78.742
7630, -102417885.1, 78.752
7631, -102417874.4, 78.762
7632, -102417863.6, 78.772
7633, -102417852.8, 78.783
7634, -102417842, 78.793
7635, -102417831.3, 78.803
7636, -102417820.5, 78.813
7637, -102417809.7, 78.824
7638, -102417799, 78.834
7639, -102417788.2, 78.844
7640, -102417777.4, 78.854
7641, -102417766.7, 78.864
7642, -102417755.9, 78.874
7643, -102417745.2, 78.884
7644, -102417734.4, 78.894
7645, -102417723.7, 78.905
7646, -102417712.9, 78.915
7647, -102417702.2, 78.925
7648, -102417691.4, 79.036
7649, -102417680.7, 79.046
7650, -102417670, 79.056
7651, -102417659.2, 79.067
7652, -102417648.5, 79.077
7653, -102417637.8, 79.087
7654, -102417627, 79.097
7655, -102417616.3, 79.107
7656, -102417605.6, 79.117
7657, -102417594.9, 79.128
7658, -102417584.1, 79.138
7659, -102417573.4, 79.148
7660, -102417562.7, 79.158
7661, -102417552, 79.168
7662, -102417541.3, 79.178
7663, -102417530.6, 79.188
7664, -102417519.9, 79.199
7665, -102417509.2, 79.209
7666, -102417498.5, 79.219
7667, -102417487.8, 79.229
7668, -102417477.1, 79.24
7669, -102417466.4, 79.25
7670, -102417455.7, 79.26
7671, -102417445, 79.27
7672, -102417434.3, 79.28
7673, -102417423.6, 79.29
7674, -102417412.9, 79.301
7675, -102417402.2, 79.311
7676, -102417391.5, 79.321
7677, -102417380.8, 79.331
7678, -102417370.1, 79.341
7679, -102417359.5, 79.352
7680, -102417348.8, 79.362
7681, -102417338.1, 79.372
7682, -102417327.4, 79.382
7683, -102417316.7, 79.392
7684, -102417306, 79.403
7685, -102417295.4, 79.413
7686, -102417284.7, 79.423
7687, -102417274, 79.433
7688, -102417263.4, 79.443
7689, -102417252.7, 79.453
7690, -102417242, 79.464
7691, -102417231.4, 79.474
7692, -102417220.8, 79.484
7693, -102417210.1, 79.494
7694, -102417199.5, 79.504
7695, -102417188.9, 79.514
7696, -102417178.2, 79.525
7697, -102417167.6, 79.535
7698, -102417157, 79.545
7699, -102417146.4, 79.555
7700, -102417135.8, 79.565
7701, -102417125.1, 79.576
7702, -102417114.5, 79.586
7703, -102417103.9, 79.596
7704, -102417093.3, 79.606
7705, -102417082.7, 79.617
7706, -102417072.1, 79.627
7707, -102417061.5, 79.637
7708, -102417050.9, 79.647
7709, -102417040.3, 79.657
7710, -102417029.7, 79.667
7711, -102417019.1, 79.678
7712, -102417008.5, 79.688
7713, -102416997.9, 79.698
7714, -102416987.3, 79.708
7715, -102416976.7, 79.718
7716, -102416966.1, 79.729
7717, -102416955.5, 79.739
7718, -102416944.9, 79.749
7719, -102416934.3, 79.759
7720, -102416923.7, 79.769
7721, -102416913.1, 79.78
7722, -102416902.5, 79.79
7723, -102416892, 79.8
7724, -102416881.4, 79.81
7725, -102416870.8, 79.821
7726, -102416860.2, 79.831
7727, -102416849.7, 79.841
7728, -102416839.1, 79.851
7729, -102416828.5, 79.861
7730, -102416818, 79.871
7731, -102416807.4, 79.882
7732, -102416796.9, 79.892
7733, -102416786.3, 79.902
7734, -102416775.8, 79.912
7735, -102416765.3, 79.922
7736, -102416754.7, 79.932
7737, -102416744.2, 79.943
7738, -102416733.7, 79.953
7739, -102416723.1, 79.963
7740, -102416712.6, 79.973
7741, -102416702.1, 79.983
7742, -102416691.6, 79.993
7743, -102416681.1, 80.004
7744, -102416670.6, 80.014
7745, -102416660.1, 80.024
7746, -102416649.6, 80.034
7747, -102416639.1, 80.044
7748, -102416628.6, 80.054
7749, -102416618.1, 80.065
7750, -102416607.6, 80.075
7751, -102416597.1, 80.085
7752, -102416586.6, 80.095
7753, -102416576.1, 80.105
7754, -102416565.6, 80.115
7755, -102416555.2, 80.126
7756, -102416544.7, 80.136
7757, -102416534.2, 80.146
7758, -102416523.7, 80.156
7759, -102416513.3, 80.166
7760, -102416502.8, 80.176
7761, -102416492.3, 80.186
7762, -102416481.9, 80.197
7763, -102416471.4, 80.207
7764, -102416460.9, 80.217
7765, -102416450.5, 80.227
7766, -102416440, 80.237
7767, -102416429.6, 80.247
7768, -102416419.1, 80.258
7769, -102416408.7, 80.268
7770, -102416398.2, 80.278
7771, -102416387.8, 80.288
7772, -102416377.3, 80.298
7773, -102416366.9, 80.308
7774, -102416356.5, 80.318
7775, -102416346.1, 80.329
7776, -102416335.6, 80.339
7777, -102416325.2, 80.349
7778, -102416314.8, 80.359
7779, -102416304.4, 80.369
7780, -102416294, 80.38
7781, -102416283.6, 80.39
7782, -102416273.1, 80.4
7783, -102416262.7, 80.41
7784, -102416252.3, 80.42
7785, -102416241.9, 80.43
7786, -102416231.5, 80.44
7787, -102416221.1, 80.451
7788, -102416210.7, 80.461
7789, -102416200.3, 80.471
7790, -102416189.9, 80.481
7791, -102416179.5, 80.491
7792, -102416169.1, 80.501
7793, -102416158.7, 80.512
7794, -102416148.3, 80.522
7795, -102416137.9, 80.532
7796, -102416127.6, 80.542
7797, -102416117.2, 80.552
7798, -102416106.9, 80.562
7799, -102416096.5, 80.572
7800, -102416086.2, 80.583
7801, -102416075.8, 80.593
7802, -102416065.5, 80.603
7803, -102416055.1, 80.613
7804, -102416044.8, 80.624
7805, -102416034.4, 80.634
7806, -102416024.1, 80.644
7807, -102416013.8, 80.654
7808, -102416003.4, 80.664
7809, -102415993.1, 80.674
7810, -102415982.7, 80.685
7811, -102415972.4, 80.695
7812, -102415962.1, 80.705
7813, -102415951.7, 80.715
7814, -102415941.4, 80.726
7815, -102415931.1, 80.736
7816, -102415920.7, 80.746
7817, -102415910.4, 80.756
7818, -102415900.1, 80.766
7819, -102415889.7, 80.776
7820, -102415879.4, 80.786
7821, -102415869.1, 80.797
7822, -102415858.7, 80.807
7823, -102415848.4, 80.817
7824, -102415838.1, 80.828
7825, -102415827.8, 80.838
7826, -102415817.4, 80.848
7827, -102415807.1, 80.858
7828, -102415796.8, 80.868
7829, -102415786.5, 80.878
7830, -102415776.2, 80.888
7831, -102415765.9, 80.898
7832, -102415755.5, 80.909
7833, -102415745.2, 80.919
7834, -102415734.9, 80.929
7835, -102415724.6, 80.939
7836, -102415714.3, 80.949
7837, -102415704, 80.959
7838, -102415693.7, 80.969
7839, -102415683.4, 80.98
7840, -102415673.1, 80.99
7841, -102415662.8, 81
7842, -102415652.5, 81.01
7843, -102415642.2, 81.02
7844, -102415631.9, 81.03
7845, -102415621.6, 81.041
7846, -102415611.3, 81.051
7847, -102415601, 81.061
7848, -102415590.7, 81.071
7849, -102415580.5, 81.081
7850, -102415570.2, 81.091
7851, -102415559.9, 81.101
7852, -102415549.6, 81.112
7853, -102415539.3, 81.122
7854, -102415529, 81.132
7855, -102415518.7, 81.142
7856, -102415508.4, 81.152
7857, -102415498.2, 81.162
7858, -102415487.9, 81.173
7859, -102415477.6, 81.183
7860, -102415467.4, 81.193
7861, -102415457.1, 81.203
7862, -102415446.8, 81.213
7863, -102415436.6, 81.223
7864, -102415426.3, 81.234
7865, -102415416.1, 81.244
7866, -102415405.8, 81.254
7867, -102415395.6, 81.264
7868, -102415385.3, 81.274
7869, -102415375.1, 81.285
7870, -102415364.8, 81.295
7871, -102415354.6, 81.305
7872, -102415344.4, 81.315
7873, -102415334.1, 81.325
7874, -102415323.9, 81.335
7875, -102415313.7, 81.346
7876, -102415303.5, 81.356
7877, -102415293.2, 81.366
7878, -102415283, 81.376
7879, -102415272.8, 81.386
7880, -102415262.6, 81.396
7881, -102415252.4, 81.407
7882, -102415242.2, 81.417
7883, -102415232, 81.427
7884, -102415221.7, 81.437
7885, -102415211.5, 81.447
7886, -102415201.3, 81.457
7887, -102415191.1, 81.468
7888, -102415180.9, 81.478
7889, -102415170.7, 81.488
7890, -102415160.5, 81.498
7891, -102415150.3, 81.508
7892, -102415140.1, 81.518
7893, -102415129.8, 81.529
7894, -102415119.6, 81.539
7895, -102415109.4, 81.549
7896, -102415099.2, 81.559
7897, -102415089, 81.569
7898, -102415078.8, 81.58
7899, -102415068.6, 81.59
7900, -102415058.5, 81.6
7901, -102415048.3, 81.61
7902, -102415038.1, 81.62
7903, -102415027.9, 81.631
7904, -102415017.7, 81.641
7905, -102415007.5, 81.651
7906, -102414997.4, 81.662
7907, -102414987.2, 81.672
7908, -102414977, 81.682
7909, -102414966.9, 81.692
7910, -102414956.7, 81.702
7911, -102414946.6, 81.713
7912, -102414936.4, 81.723
7913, -102414926.3, 81.733
7914, -102414916.1, 81.743
7915, -102414906, 81.753
7916, -102414895.8, 81.764
7917, -102414885.7, 81.774
7918, -102414875.6, 81.784
7919, -102414865.4, 81.794
7920, -102414855.3, 81.804
7921, -102414845.2, 81.815
7922, -102414835.1, 81.825
7923, -102414825, 81.835
7924, -102414814.9, 81.845
7925, -102414804.9, 81.855
7926, -102414794.8, 81.865
7927, -102414784.7, 81.876
7928, -102414774.7, 81.886
7929, -102414764.6, 81.896
7930, -102414754.6, 81.906
7931, -102414744.5, 81.916
7932, -102414734.5, 81.926
7933, -102414724.4, 81.936
7934, -102414714.4, 81.947
7935, -102414704.3, 81.957
7936, -102414694.3, 81.967
7937, -102414684.3, 81.977
7938, -102414674.2, 81.987
7939, -102414664.2, 81.998
7940, -102414654.2, 82.008
7941, -102414644.1, 82.018
7942, -102414634.1, 82.028
7943, -102414624.1, 82.038
7944, -102414614.1, 82.048
7945, -102414604, 82.058
7946, -102414594, 82.068
7947, -102414584, 82.079
7948, -102414574, 82.089
7949, -102414564, 82.099
7950, -102414553.9, 82.109
7951, -102414543.9, 82.119
7952, -102414533.9, 82.129
7953, -102414523.9, 82.14
7954, -102414513.9, 82.15
7955, -102414503.9, 82.16
7956, -102414493.9, 82.17
7957, -102414483.9, 82.18
7958, -102414473.9, 82.19
7959, -102414463.9, 82.2
7960, -102414453.9, 82.211
7961, -102414443.9, 82.221
7962, -102414434, 82.231
7963, -102414424, 82.241
7964, -102414414, 82.251
7965, -102414404.1, 82.261
7966, -102414394.1, 82.272
7967, -102414384.1, 82.282
7968, -102414374.2, 82.292
7969, -102414364.2, 82.302
7970, -102414354.3, 82.312
7971, -102414344.4, 82.322
7972, -102414334.4, 82.332
7973, -102414324.5, 82.343
7974, -102414314.5, 82.353
7975, -102414304.6, 82.363
7976, -102414294.7, 82.373
7977, -102414284.7, 82.383
7978, -102414274.8, 82.393
7979, -102414264.9, 82.404
7980, -102414254.9, 82.414
7981, -102414245, 82.424
7982, -102414235.1, 82.434
7983, -102414225.1, 82.444
7984, -102414215.2, 82.454
7985, -102414205.3, 82.465
7986, -102414195.3, 82.475
7987, -102414185.4, 82.485
7988, -102414175.5, 82.495
7989, -102414165.6, 82.505
7990, -102414155.7, 82.515
7991, -102414145.8, 82.526
7992, -102414135.8, 82.536
7993, -102414125.9, 82.546
7994, -102414116, 82.556
7995, -102414106.1, 82.566
7996, -102414096.2, 82.576
7997, -102414086.3, 82.586
7998, -102414076.4, 82.597
7999, -102414066.5, 82.607
8000, -102414056.5, 82.617
8001, -102414046.6, 82.627
8002, -102414036.7, 82.637
8003, -102414026.8, 82.647
8004, -102414016.9, 82.657
8005, -102414007, 82.668
8006, -102413997.1, 82.678
8007, -102413987.2, 82.688
8008, -102413977.4, 82.698
8009, -102413967.5, 82.708
8010, -102413957.6, 82.718
8011, -102413947.7, 82.729
8012, -102413937.8, 82.739
8013, -102413927.9, 82.749
8014, -102413918.1, 82.759
8015, -102413908.2, 82.769
8016, -102413898.3, 82.779
8017, -102413888.5, 82.789
8018, -102413878.6, 82.8
8019, -102413868.8, 82.81
8020, -102413858.9, 82.82
8021, -102413849.1, 82.83
8022, -102413839.2, 82.84
8023, -102413829.4, 82.85
8024, -102413819.6, 82.861
8025, -102413809.7, 82.871
8026, -102413799.9, 82.881
8027, -102413790, 82.891
8028, -102413780.2, 82.902
8029, -102413770.4, 82.912
8030, -102413760.5, 82.922
8031, -102413750.7, 82.932
8032, -102413740.9, 82.942
8033, -102413731, 82.952
8034, -102413721.2, 82.963
8035, -102413711.4, 82.973
8036, -102413701.6, 82.983
8037, -102413691.7, 82.993
8038, -102413681.9, 83.003
8039, -102413672.1, 83.013
8040, -102413662.3, 83.024
8041, -102413652.5, 83.034
8042, -102413642.7, 83.044
8043, -102413632.9, 83.054
8044, -102413623.1, 83.065
8045, -102413613.3, 83.075
8046, -102413603.6, 83.085
8047, -102413593.8, 83.095
8048, -102413584, 83.105
8049, -102413574.2, 83.115
8050, -102413564.5, 83.126
8051, -102413554.7, 83.136
8052, -102413544.9, 83.146
8053, -102413535.2, 83.156
8054, -102413525.4, 83.166
8055, -102413515.6, 83.176
8056, -102413505.9, 83.186
8057, -102413496.1, 83.197
8058, -102413486.4, 83.207
8059, -102413476.6, 83.217
8060, -102413466.9, 83.227
8061, -102413457.1, 83.237
8062, -102413447.4, 83.247
8063, -102413437.7, 83.257
8064, -102413427.9, 83.268
8065, -102413418.2, 83.278
8066, -102413408.5, 83.288
8067, -102413398.7, 83.298
8068, -102413389, 83.308
8069, -102413379.3, 83.318
8070, -102413369.6, 83.329
8071, -102413359.9, 83.339
8072, -102413350.2, 83.349
8073, -102413340.5, 83.359
8074, -102413330.7, 83.369
8075, -102413321, 83.379
8076, -102413311.3, 83.39
8077, -102413301.6, 83.4
8078, -102413291.9, 83.41
8079, -102413282.2, 83.42
8080, -102413272.5, 83.43
8081, -102413262.8, 83.44
8082, -102413253.1, 83.45
8083, -102413243.4, 83.461
8084, -102413233.7, 83.471
8085, -102413224.1, 83.481
8086, -102413214.4, 83.491
8087, -102413204.7, 83.501
8088, -102413195, 83.512
8089, -102413185.3, 83.522
8090, -102413175.6, 83.532
8091, -102413165.9, 83.542
8092, -102413156.2, 83.552
8093, -102413146.5, 83.562
8094, -102413136.8, 83.572
8095, -102413127.2, 83.583
8096, -102413117.5, 83.593
8097, -102413107.8, 83.604
8098, -102413098.1, 83.614
8099, -102413088.4, 83.624
8100, -102413078.8, 83.634
8101, -102413069.1, 83.644
8102, -102413059.4, 83.655
8103, -102413049.7, 83.665
8104, -102413040.1, 83.675
8105, -102413030.4, 83.685
8106, -102413020.7, 83.695
8107, -102413011.1, 83.705
8108, -102413001.4, 83.715
8109, -102412991.7, 83.726
8110, -102412982.1, 83.736
8111, -102412972.4, 83.746
8112, -102412962.8, 83.756
8113, -102412953.1, 83.766
8114, -102412943.5, 83.776
8115, -102412933.8, 83.786
8116, -102412924.2, 83.797
8117, -102412914.5, 83.807
8118, -102412904.9, 83.817
8119, -102412895.2, 83.827
8120, -102412885.6, 83.837
8121, -102412876, 83.847
8122, -102412866.3, 83.858
8123, -102412856.7, 83.868
8124, -102412847.1, 83.878
8125, -102412837.4, 83.888
8126, -102412827.8, 83.898
8127, -102412818.2, 83.908
8128, -102412808.5, 83.919
8129, -102412798.9, 83.929
8130, -102412789.3, 83.939
8131, -102412779.7, 83.949
8132, -102412770.1, 83.959
8133, -102412760.4, 83.969
8134, -102412750.8, 83.98
8135, -102412741.2, 83.99
8136, -102412731.6, 84
8137, -102412722, 84.01
8138, -102412712.4, 84.02
8139, -102412702.8, 84.03
8140, -102412693.2, 84.04
8141, -102412683.6, 84.051
8142, -102412674, 84.061
8143, -102412664.4, 84.071
8144, -102412654.8, 84.081
8145, -102412645.2, 84.091
8146, -102412635.6, 84.101
8147, -102412626, 84.111
8148, -102412616.4, 84.122
8149, -102412606.8, 84.132
8150, -102412597.2, 84.142
8151, -102412587.6, 84.152
8152, -102412578.1, 84.162
8153, -102412568.5, 84.172
8154, -102412558.9, 84.183
8155, -102412549.3, 84.193
8156, -102412539.7, 84.203
8157, -102412530.1, 84.213
8158, -102412520.5, 84.223
8159, -102412510.9, 84.233
8160, -102412501.3, 84.243
8161, -102412491.8, 84.253
8162, -102412482.2, 84.264
8163, -102412472.6, 84.274
8164, -102412463, 84.284
8165, -102412453.4, 84.294
8166, -102412443.9, 84.304
8167, -102412434.3, 84.314
8168, -102412424.7, 84.325
8169, -102412415.1, 84.335
8170, -102412405.6, 84.345
8171, -102412396, 84.355
8172, -102412386.4, 84.365
8173, -102412376.9, 84.376
8174, -102412367.3, 84.386
8175, -102412357.8, 84.396
8176, -102412348.2, 84.406
8177, -102412338.7, 84.417
8178, -102412329.1, 84.427
8179, -102412319.6, 84.437
8180, -102412310.1, 84.447
8181, -102412300.6, 84.457
8182, -102412291, 84.467
8183, -102412281.5, 84.478
8184, -102412272, 84.488
8185, -102412262.5, 84.498
8186, -102412253, 84.509
8187, -102412243.5, 84.519
8188, -102412234, 84.529
8189, -102412224.5, 84.539
8190, -102412215, 84.549
8191, -102412205.5, 84.56
8192, -102412196, 84.57
8193, -102412186.5, 84.58
8194, -102412177, 84.59
8195, -102412167.6, 84.6
8196, -102412158.1, 84.61
8197, -102412148.6, 84.621
8198, -102412139.1, 84.631
8199, -102412129.6, 84.641
8200, -102412120.2, 84.652
8201, -102412110.7, 84.662
8202, -102412101.2, 84.672
8203, -102412091.7, 84.682
8204, -102412082.3, 84.692
8205, -102412072.8, 84.703
8206, -102412063.3, 84.713
8207, -102412053.9, 84.723
8208, -102412044.4, 84.733
8209, -102412034.9, 84.743
8210, -102412025.5, 84.753
8211, -102412016, 84.763
8212, -102412006.6, 84.774
8213, -102411997.1, 84.784
8214, -102411987.7, 84.794
8215, -102411978.2, 84.804
8216, -102411968.8, 84.814
8217, -102411959.3, 84.825
8218, -102411949.9, 84.835
8219, -102411940.4, 84.845
8220, -102411931, 84.855
8221, -102411921.6, 84.865
8222, -102411912.1, 84.875
8223, -102411902.7, 84.886
8224, -102411893.3, 84.896
8225, -102411883.8, 84.906
8226, -102411874.4, 84.916
8227, -102411865, 84.927
8228, -102411855.6, 84.937
8229, -102411846.2, 84.947
8230, -102411836.7, 84.957
8231, -102411827.3, 84.967
8232, -102411817.9, 84.977
8233, -102411808.5, 84.988
8234, -102411799.1, 84.998
8235, -102411789.7, 85.008
8236, -102411780.3, 85.018
8237, -102411770.8, 85.028
8238, -102411761.4, 85.038
8239, -102411752, 85.048
8240, -102411742.6, 85.059
8241, -102411733.2, 85.069
8242, -102411723.8, 85.079
8243, -102411714.4, 85.089
8244, -102411705, 85.099
8245, -102411695.6, 85.109
8246, -102411686.2, 85.119
8247, -102411676.8, 85.13
8248, -102411667.4, 85.14
8249, -102411658, 85.15
8250, -102411648.7, 85.16
8251, -102411639.3, 85.17
8252, -102411629.9, 85.181
8253, -102411620.5, 85.191
8254, -102411611.1, 85.201
8255, -102411601.8, 85.211
8256, -102411592.4, 85.221
8257, -102411583, 85.231
8258, -102411573.6, 85.241
8259, -102411564.3, 85.252
8260, -102411554.9, 85.262
8261, -102411545.5, 85.272
8262, -102411536.1, 85.282
8263, -102411526.8, 85.292
8264, -102411517.4, 85.303
8265, -102411508, 85.313
8266, -102411498.7, 85.323
8267, -102411489.3, 85.333
8268, -102411480, 85.343
8269, -102411470.6, 85.353
8270, -102411461.2, 85.364
8271, -102411451.9, 85.374
8272, -102411442.6, 85.384
8273, -102411433.2, 85.394
8274, -102411423.9, 85.404
8275, -102411414.5, 85.415
8276, -102411405.2, 85.425
8277, -102411395.9, 85.435
8278, -102411386.6, 85.445
8279, -102411377.2, 85.455
8280, -102411367.9, 85.466
8281, -102411358.6, 85.476
8282, -102411349.3, 85.486
8283, -102411339.9, 85.496
8284, -102411330.6, 85.506
8285, -102411321.3, 85.516
8286, -102411312, 85.526
8287, -102411302.6, 85.537
8288, -102411293.3, 85.547
8289, -102411284, 85.557
8290, -102411274.7, 85.567
8291, -102411265.4, 85.577
8292, -102411256, 85.587
8293, -102411246.7, 85.598
8294, -102411237.4, 85.608
8295, -102411228.1, 85.618
8296, -102411218.8, 85.628
8297, -102411209.5, 85.639
8298, -102411200.1, 85.649
8299, -102411190.8, 85.659
8300, -102411181.5, 85.669
8301, -102411172.2, 85.679
8302, -102411162.9, 85.689
8303, -102411153.6, 85.7
8304, -102411144.3, 85.71
8305, -102411135, 85.72
8306, -102411125.7, 85.831
8307, -102411116.4, 85.841
8308, -102411107.1, 85.851
8309, -102411097.8, 85.861
8310, -102411088.5, 85.872
8311, -102411079.2, 85.882
8312, -102411069.9, 85.892
8313, -102411060.6, 85.902
8314, -102411051.3, 85.912
8315, -102411042, 85.922
8316, -102411032.7, 85.933
8317, -102411023.4, 85.943
8318, -102411014.1, 85.953
8319, -102411004.8, 85.963
8320, -102410995.6, 85.973
8321, -102410986.3, 85.983
8322, -102410977, 85.994
8323, -102410967.7, 86.004
8324, -102410958.4, 86.014
8325, -102410949.1, 86.024
8326, -102410939.8, 86.034
8327, -102410930.6, 86.044
8328, -102410921.3, 86.055
8329, -102410912, 86.065
8330, -102410902.7, 86.075
8331, -102410893.5, 86.085
8332, -102410884.2, 86.095
8333, -102410874.9, 86.105
8334, -102410865.6, 86.115
8335, -102410856.4, 86.126
8336, -102410847.1, 86.136
8337, -102410837.8, 86.146
8338, -102410828.5, 86.156
8339, -102410819.3, 86.166
8340, -102410810, 86.176
8341, -102410800.8, 86.186
8342, -102410791.5, 86.197
8343, -102410782.2, 86.207
8344, -102410773, 86.217
8345, -102410763.7, 86.227
8346, -102410754.4, 86.237
8347, -102410745.2, 86.247
8348, -102410735.9, 86.257
8349, -102410726.7, 86.268
8350, -102410717.4, 86.278
8351, -102410708.2, 86.288
8352, -102410698.9, 86.298
8353, -102410689.6, 86.308
8354, -102410680.4, 86.318
8355, -102410671.1, 86.328
8356, -102410661.9, 86.339
8357, -102410652.6, 86.349
8358, -102410643.4, 86.359
8359, -102410634.2, 86.369
8360, -102410624.9, 86.379
8361, -102410615.7, 86.39
8362, -102410606.4, 86.4
8363, -102410597.2, 86.41
8364, -102410587.9, 86.42
8365, -102410578.7, 86.43
8366, -102410569.5, 86.44
8367, -102410560.2, 86.451
8368, -102410551, 86.461
8369, -102410541.8, 86.471
8370, -102410532.5, 86.481
8371, -102410523.3, 86.492
8372, -102410514.1, 86.502
8373, -102410504.8, 86.512
8374, -102410495.6, 86.522
8375, -102410486.4, 86.532
8376, -102410477.2, 86.542
8377, -102410467.9, 86.553
8378, -102410458.7, 86.563
8379, -102410449.5, 86.573
8380, -102410440.3, 86.583
8381, -102410431, 86.594
8382, -102410421.8, 86.604
8383, -102410412.6, 86.614
8384, -102410403.4, 86.624
8385, -102410394.1, 86.634
8386, -102410384.9, 86.645
8387, -102410375.7, 86.655
8388, -102410366.5, 86.665
8389, -102410357.3, 86.675
8390, -102410348.1, 86.685
8391, -102410338.9, 86.696
8392, -102410329.7, 86.706
8393, -102410320.5, 86.716
8394, -102410311.3, 86.726
8395, -102410302.1, 86.736
8396, -102410292.9, 86.746
8397, -102410283.7, 86.756
8398, -102410274.5, 86.767
8399, -102410265.3, 86.777
8400, -102410256.1, 86.787
8401, -102410246.9, 86.798
8402, -102410237.7, 86.808
8403, -102410228.5, 86.818
8404, -102410219.3, 86.828
8405, -102410210.2, 86.838
8406, -102410201, 86.849
8407, -102410191.8, 86.859
8408, -102410182.6, 86.869
8409, -102410173.5, 86.879
8410, -102410164.3, 86.889
8411, -102410155.1, 86.9
8412, -102410145.9, 86.91
8413, -102410136.8, 86.92
8414, -102410127.6, 86.93
8415, -102410118.5, 86.94
8416, -102410109.3, 86.95
8417, -102410100.1, 86.96
8418, -102410091, 86.97
8419, -102410081.8, 86.981
8420, -102410072.7, 86.991
8421, -102410063.5, 87.001
8422, -102410054.4, 87.011
8423, -102410045.2, 87.021
8424, -102410036.1, 87.031
8425, -102410026.9, 87.042
8426, -102410017.7, 87.052
8427, -102410008.6, 87.062
8428, -102409999.4, 87.072
8429, -102409990.3, 87.082
8430, -102409981.1, 87.093
8431, -102409972, 87.103
8432, -102409962.8, 87.113
8433, -102409953.7, 87.123
8434, -102409944.5, 87.133
8435, -102409935.4, 87.143
8436, -102409926.2, 87.154
8437, -102409917.1, 87.164
8438, -102409908, 87.174
8439, -102409898.8, 87.184
8440, -102409889.7, 87.194
8441, -102409880.5, 87.204
8442, -102409871.4, 87.215
8443, -102409862.2, 87.225
8444, -102409853.1, 87.235
8445, -102409843.9, 87.245
8446, -102409834.8, 87.255
8447, -102409825.7, 87.265
8448, -102409816.5, 87.276
8449, -102409807.4, 87.286
8450, -102409798.2, 87.296
8451, -102409789.1, 87.306
8452, -102409780, 87.317
8453, -102409770.8, 87.327
8454, -102409761.7, 87.337
8455, -102409752.6, 87.347
8456, -102409743.4, 87.357
8457, -102409734.3, 87.367
8458, -102409725.2, 87.378
8459, -102409716, 87.388
8460, -102409706.9, 87.398
8461, -102409697.8, 87.408
8462, -102409688.6, 87.418
8463, -102409679.5, 87.428
8464, -102409670.4, 87.438
8465, -102409661.2, 87.449
8466, -102409652.1, 87.459
8467, -102409643, 87.469
8468, -102409633.9, 87.48
8469, -102409624.8, 87.49
8470, -102409615.7, 87.5
8471, -102409606.6, 87.51
8472, -102409597.4, 87.52
8473, -102409588.3, 87.53
8474, -102409579.2, 87.541
8475, -102409570.1, 87.551
8476, -102409561, 87.561
8477, -102409551.9, 87.571
8478, -102409542.8, 87.581
8479, -102409533.8, 87.591
8480, -102409524.7, 87.602
8481, -102409515.6, 87.612
8482, -102409506.5, 87.622
8483, -102409497.4, 87.632
8484, -102409488.3, 87.642
8485, -102409479.2, 87.652
8486, -102409470.2, 87.662
8487, -102409461.1, 87.673
8488, -102409452, 87.683
8489, -102409442.9, 87.693
8490, -102409433.8, 87.703
8491, -102409424.7, 87.713
8492, -102409415.6, 87.723
8493, -102409406.6, 87.733
8494, -102409397.5, 87.744
8495, -102409388.4, 87.754
8496, -102409379.3, 87.764
8497, -102409370.2, 87.774
8498, -102409361.2, 87.784
8499, -102409352.1, 87.794
8500, -102409343, 87.805
8501, -102409333.9, 87.815
8502, -102409324.8, 87.825
8503, -102409315.8, 87.835
8504, -102409306.7, 87.845
8505, -102409297.6, 87.855
8506, -102409288.5, 87.866
8507, -102409279.5, 87.876
8508, -102409270.4, 87.886
8509, -102409261.3, 87.896
8510, -102409252.2, 87.906
8511, -102409243.2, 87.916
8512, -102409234.1, 87.927
8513, -102409225, 87.937
8514, -102409216, 87.947
8515, -102409206.9, 87.957
8516, -102409197.8, 87.967
8517, -102409188.8, 87.977
8518, -102409179.7, 87.988
8519, -102409170.6, 87.998
8520, -102409161.6, 88.008
8521, -102409152.5, 88.018
8522, -102409143.4, 88.028
8523, -102409134.4, 88.038
8524, -102409125.3, 88.049
8525, -102409116.3, 88.059
8526, -102409107.2, 88.069
8527, -102409098.2, 88.079
8528, -102409089.1, 88.089
8529, -102409080.1, 88.099
8530, -102409071, 88.11
8531, -102409062, 88.12
8532, -102409052.9, 88.13
8533, -102409043.9, 88.14
8534, -102409034.8, 88.15
8535, -102409025.8, 88.16
8536, -102409016.7, 88.17
8537, -102409007.7, 88.181
8538, -102408998.7, 88.191
8539, -102408989.6, 88.201
8540, -102408980.6, 88.211
8541, -102408971.5, 88.221
8542, -102408962.5, 88.231
8543, -102408953.5, 88.242
8544, -102408944.4, 88.252
8545, -102408935.4, 88.262
8546, -102408926.4, 88.272
8547, -102408917.4, 88.282
8548, -102408908.4, 88.292
8549, -102408899.3, 88.303
8550, -102408890.3, 88.313
8551, -102408881.3, 88.323
8552, -102408872.3, 88.333
8553, -102408863.3, 88.343
8554, -102408854.3, 88.354
8555, -102408845.3, 88.364
8556, -102408836.2, 88.374
8557, -102408827.2, 88.384
8558, -102408818.2, 88.395
8559, -102408809.2, 88.405
8560, -102408800.2, 88.415
8561, -102408791.2, 88.426
8562, -102408782.2, 88.436
8563, -102408773.2, 88.446
8564, -102408764.2, 88.456
8565, -102408755.2, 88.466
8566, -102408746.2, 88.477
8567, -102408737.2, 88.487
8568, -102408728.2, 88.497
8569, -102408719.2, 88.507
8570, -102408710.2, 88.517
8571, -102408701.2, 88.527
8572, -102408692.2, 88.537
8573, -102408683.2, 88.548
8574, -102408674.2, 88.558
8575, -102408665.2, 88.568
8576, -102408656.2, 88.578
8577, -102408647.2, 88.588
8578, -102408638.3, 88.599
8579, -102408629.3, 88.609
8580, -102408620.3, 88.619
8581, -102408611.3, 88.629
8582, -102408602.4, 88.639
8583, -102408593.4, 88.649
8584, -102408584.4, 88.66
8585, -102408575.5, 88.67
8586, -102408566.5, 88.68
8587, -102408557.5, 88.69
8588, -102408548.6, 88.7
8589, -102408539.6, 88.71
8590, -102408530.7, 88.72
8591, -102408521.7, 88.731
8592, -102408512.8, 88.741
8593, -102408503.8, 88.751
8594, -102408494.9, 88.761
8595, -102408486, 88.771
8596, -102408477, 88.782
8597, -102408468.1, 88.792
8598, -102408459.1, 88.802
8599, -102408450.2, 88.812
8600, -102408441.2, 88.822
8601, -102408432.3, 88.832
8602, -102408423.4, 88.842
8603, -102408414.4, 88.853
8604, -102408405.5, 88.863
8605, -102408396.6, 88.873
8606, -102408387.6, 88.883
8607, -102408378.7, 88.893
8608, -102408369.8, 88.903
8609, -102408360.8, 88.914
8610, -102408351.9, 88.924
8611, -102408343, 88.934
8612, -102408334, 88.944
8613, -102408325.1, 88.954
8614, -102408316.2, 88.964
8615, -102408307.2, 88.974
8616, -102408298.3, 88.985
8617, -102408289.4, 88.995
8618, -102408280.5, 89.005
8619, -102408271.6, 89.015
8620, -102408262.6, 89.025
8621, -102408253.7, 89.035
8622, -102408244.8, 89.045
8623, -102408235.9, 89.056
8624, -102408227, 89.066
8625, -102408218, 89.076
8626, -102408209.1, 89.086
8627, -102408200.2, 89.096
8628, -102408191.3, 89.106
8629, -102408182.4, 89.116
8630, -102408173.5, 89.127
8631, -102408164.6, 89.137
8632, -102408155.7, 89.147
8633, -102408146.7, 89.157
8634, -102408137.8, 89.167
8635, -102408128.9, 89.177
8636, -102408120, 89.188
8637, -102408111.1, 89.198
8638, -102408102.2, 89.208
8639, -102408093.3, 89.218
8640, -102408084.4, 89.228
8641, -102408075.5, 89.238
8642, -102408066.6, 89.249
8643, -102408057.7, 89.259
8644, -102408048.8, 89.269
8645, -102408039.9, 89.279
8646, -102408031.1, 89.289
8647, -102408022.2, 89.299
8648, -102408013.3, 89.31
8649, -102408004.4, 89.32
8650, -102407995.5, 89.33
8651, -102407986.6, 89.34
8652, -102407977.7, 89.35
8653, -102407968.8, 89.361
8654, -102407959.9, 89.371
8655, -102407951.1, 89.381
8656, -102407942.2, 89.391
8657, -102407933.3, 89.401
8658, -102407924.4, 89.411
8659, -102407915.5, 89.421
8660, -102407906.7, 89.432
8661, -102407897.8, 89.442
8662, -102407888.9, 89.452
8663, -102407880, 89.462
8664, -102407871.2, 89.472
8665, -102407862.3, 89.482
8666, -102407853.4, 89.493
8667, -102407844.6, 89.503
8668, -102407835.7, 89.513
8669, -102407826.8, 89.523
8670, -102407818, 89.533
8671, -102407809.1, 89.543
8672, -102407800.2, 89.554
8673, -102407791.4, 89.564
8674, -102407782.5, 89.574
8675, -102407773.6, 89.584
8676, -102407764.8, 89.594
8677, -102407755.9, 89.604
8678, -102407747, 89.614
8679, -102407738.2, 89.625
8680, -102407729.3, 89.635
8681, -102407720.5, 89.645
8682, -102407711.6, 89.655
8683, -102407702.7, 89.665
8684, -102407693.9, 89.675
8685, -102407685, 89.686
8686, -102407676.2, 89.696
8687, -102407667.3, 89.706
8688, -102407658.5, 89.716
8689, -102407649.7, 89.726
8690, -102407640.8, 89.737
8691, -102407632, 89.747
8692, -102407623.2, 89.757
8693, -102407614.4, 89.767
8694, -102407605.6, 89.777
8695, -102407596.8, 89.787
8696, -102407588, 89.798
8697, -102407579.2, 89.808
8698, -102407570.4, 89.818
8699, -102407561.6, 89.828
8700, -102407552.9, 89.838
8701, -102407544.1, 89.848
8702, -102407535.3, 89.859
8703, -102407526.6, 89.869
8704, -102407517.8, 89.879
8705, -102407509.1, 89.889
8706, -102407500.3, 89.899
8707, -102407491.5, 89.909
8708, -102407482.8, 89.92
8709, -102407474, 89.93
8710, -102407465.3, 89.94
8711, -102407456.6, 89.95
8712, -102407447.8, 89.96
8713, -102407439.1, 89.97
8714, -102407430.4, 89.98
8715, -102407421.6, 89.991
8716, -102407412.9, 90.001
8717, -102407404.2, 90.011
8718, -102407395.5, 90.021
8719, -102407386.8, 90.031
8720, -102407378, 90.041
8721, -102407369.3, 90.052
8722, -102407360.6, 90.062
8723, -102407351.9, 90.072
8724, -102407343.2, 90.082
8725, -102407334.5, 90.092
8726, -102407325.7, 90.102
8727, -102407317, 90.113
8728, -102407308.3, 90.123
8729, -102407299.6, 90.133
8730, -102407290.9, 90.143
8731, -102407282.2, 90.153
8732, -102407273.5, 90.164
8733, -102407264.8, 90.174
8734, -102407256.1, 90.184
8735, -102407247.4, 90.195
8736, -102407238.7, 90.205
8737, -102407230, 90.215
8738, -102407221.3, 90.225
8739, -102407212.6, 90.235
8740, -102407203.9, 90.245
8741, -102407195.2, 90.255
8742, -102407186.5, 90.266
8743, -102407177.8, 90.276
8744, -102407169.1, 90.286
8745, -102407160.5, 90.296
8746, -102407151.8, 90.306
8747, -102407143.1, 90.316
8748, -102407134.4, 90.326
8749, -102407125.8, 90.337
8750, -102407117.1, 90.347
8751, -102407108.4, 90.357
8752, -102407099.8, 90.367
8753, -102407091.1, 90.377
8754, -102407082.5, 90.387
8755, -102407073.8, 90.397
8756, -102407065.2, 90.408
8757, -102407056.5, 90.418
8758, -102407047.9, 90.428
8759, -102407039.2, 90.438
8760, -102407030.6, 90.448
8761, -102407022, 90.459
8762, -102407013.3, 90.469
8763, -102407004.7, 90.479
8764, -102406996.1, 90.489
8765, -102406987.5, 90.499
8766, -102406978.9, 90.509
8767, -102406970.3, 90.52
8768, -102406961.7, 90.53
8769, -102406953, 90.54
8770, -102406944.4, 90.55
8771, -102406935.8, 90.56
8772, -102406927.2, 90.571
8773, -102406918.6, 90.581
8774, -102406910, 90.591
8775, -102406901.4, 90.601
8776, -102406892.8, 90.611
8777, -102406884.2, 90.622
8778, -102406875.6, 90.632
8779, -102406867, 90.642
8780, -102406858.4, 90.652
8781, -102406849.9, 90.662
8782, -102406841.3, 90.672
8783, -102406832.7, 90.682
8784, -102406824.2, 90.693
8785, -102406815.6, 90.703
8786, -102406807.1, 90.713
8787, -102406798.5, 90.723
8788, -102406790, 90.733
8789, -102406781.5, 90.743
8790, -102406772.9, 90.754
8791, -102406764.4, 90.764
8792, -102406755.9, 90.774
8793, -102406747.4, 90.784
8794, -102406738.9, 90.794
8795, -102406730.4, 90.804
8796, -102406721.9, 90.814
8797, -102406713.4, 90.825
8798, -102406704.9, 90.835
8799, -102406696.4, 90.845
8800, -102406687.9, 90.855
8801, -102406679.4, 90.865
8802, -102406670.8, 90.875
8803, -102406662.3, 90.885
8804, -102406653.8, 90.896
8805, -102406645.3, 90.906
8806, -102406636.8, 90.916
8807, -102406628.3, 90.926
8808, -102406619.8, 90.936
8809, -102406611.3, 90.946
8810, -102406602.8, 90.956
8811, -102406594.3, 90.967
8812, -102406585.9, 90.977
8813, -102406577.4, 90.987
8814, -102406568.9, 90.997
8815, -102406560.4, 91.007
8816, -102406551.9, 91.018
8817, -102406543.5, 91.028
8818, -102406535, 91.038
8819, -102406526.5, 91.048
8820, -102406518.1, 91.058
8821, -102406509.6, 91.068
8822, -102406501.1, 91.078
8823, -102406492.7, 91.089
8824, -102406484.2, 91.099
8825, -102406475.7, 91.109
8826, -102406467.3, 91.119
8827, -102406458.8, 91.129
8828, -102406450.4, 91.14
8829, -102406441.9, 91.15
8830, -102406433.4, 91.16
8831, -102406425, 91.17
8832, -102406416.5, 91.18
8833, -102406408.1, 91.19
8834, -102406399.6, 91.201
8835, -102406391.2, 91.211
8836, -102406382.7, 91.221
8837, -102406374.3, 91.231
8838, -102406365.9, 91.242
8839, -102406357.4, 91.252
8840, -102406349, 91.262
8841, -102406340.6, 91.272
8842, -102406332.1, 91.283
8843, -102406323.7, 91.293
8844, -102406315.3, 91.303
8845, -102406306.9, 91.313
8846, -102406298.5, 91.323
8847, -102406290.1, 91.334
8848, -102406281.6, 91.344
8849, -102406273.2, 91.354
8850, -102406264.8, 91.364
8851, -102406256.5, 91.374
8852, -102406248.1, 91.384
8853, -102406239.7, 91.394
8854, -102406231.3, 91.405
8855, -102406222.9, 91.415
8856, -102406214.5, 91.425
8857, -102406206.1, 91.435
8858, -102406197.8, 91.445
8859, -102406189.4, 91.455
8860, -102406181, 91.466
8861, -102406172.6, 91.476
8862, -102406164.3, 91.486
8863, -102406155.9, 91.496
8864, -102406147.5, 91.506
8865, -102406139.2, 91.516
8866, -102406130.8, 91.526
8867, -102406122.5, 91.537
8868, -102406114.1, 91.547
8869, -102406105.7, 91.557
8870, -102406097.4, 91.567
8871, -102406089, 91.577
8872, -102406080.7, 91.588
8873, -102406072.3, 91.598
8874, -102406064, 91.608
8875, -102406055.6, 91.618
8876, -102406047.3, 91.628
8877, -102406038.9, 91.639
8878, -102406030.6, 91.649
8879, -102406022.3, 91.659
8880, -102406013.9, 91.669
8881, -102406005.6, 91.679
8882, -102405997.2, 91.689
8883, -102405988.9, 91.7
8884, -102405980.6, 91.71
8885, -102405972.2, 91.72
8886, -102405963.9, 91.73
8887, -102405955.6, 91.74
8888, -102405947.3, 91.75
8889, -102405938.9, 91.76
8890, -102405930.6, 91.771
8891, -102405922.3, 91.781
8892, -102405914, 91.791
8893, -102405905.7, 91.801
8894, -102405897.4, 91.811
8895, -102405889.1, 91.822
8896, -102405880.8, 91.832
8897, -102405872.5, 91.842
8898, -102405864.2, 91.852
8899, -102405855.8, 91.862
8900, -102405847.5, 91.872
8901, -102405839.2, 91.883
8902, -102405830.9, 91.893
8903, -102405822.6, 91.903
8904, -102405814.3, 91.913
8905, -102405806, 91.923
8906, -102405797.7, 91.933
8907, -102405789.4, 91.943
8908, -102405781.2, 91.954
8909, -102405772.9, 91.964
8910, -102405764.6, 91.974
8911, -102405756.3, 91.984
8912, -102405748, 91.994
8913, -102405739.7, 92.004
8914, -102405731.4, 92.014
8915, -102405723.1, 92.025
8916, -102405714.9, 92.035
8917, -102405706.6, 92.045
8918, -102405698.3, 92.055
8919, -102405690, 92.065
8920, -102405681.8, 92.075
8921, -102405673.5, 92.086
8922, -102405665.2, 92.096
8923, -102405656.9, 92.106
8924, -102405648.7, 92.116
8925, -102405640.4, 92.126
8926, -102405632.1, 92.136
8927, -102405623.9, 92.147
8928, -102405615.6, 92.157
8929, -102405607.3, 92.167
8930, -102405599.1, 92.177
8931, -102405590.8, 92.187
8932, -102405582.6, 92.197
8933, -102405574.3, 92.208
8934, -102405566, 92.218
8935, -102405557.8, 92.228
8936, -102405549.5, 92.238
8937, -102405541.3, 92.248
8938, -102405533, 92.258
8939, -102405524.8, 92.268
8940, -102405516.5, 92.279
8941, -102405508.3, 92.289
8942, -102405500, 92.299
8943, -102405491.8, 92.309
8944, -102405483.6, 92.319
8945, -102405475.4, 92.329
8946, -102405467.1, 92.339
8947, -102405458.9, 92.35
8948, -102405450.7, 92.36
8949, -102405442.5, 92.37
8950, -102405434.3, 92.38
8951, -102405426, 92.39
8952, -102405417.8, 92.401
8953, -102405409.6, 92.411
8954, -102405401.4, 92.421
8955, -102405393.2, 92.431
8956, -102405385, 92.441
8957, -102405376.8, 92.451
8958, -102405368.6, 92.461
8959, -102405360.4, 92.472
8960, -102405352.2, 92.482
8961, -102405344, 92.492
8962, -102405335.8, 92.602
8963, -102405327.6, 92.612
8964, -102405319.4, 92.623
8965, -102405311.2, 92.633
8966, -102405303, 92.643
8967, -102405294.8, 92.653
8968, -102405286.7, 92.663
8969, -102405278.5, 92.673
8970, -102405270.4, 92.684
8971, -102405262.2, 92.694
8972, -102405254.1, 92.704
8973, -102405245.9, 92.714
8974, -102405237.8, 92.724
8975, -102405229.7, 92.734
8976, -102405221.5, 92.744
8977, -102405213.4, 92.755
8978, -102405205.3, 92.765
8979, -102405197.2, 92.775
8980, -102405189.1, 92.785
8981, -102405180.9, 92.795
8982, -102405172.8, 92.806
8983, -102405164.7, 92.816
8984, -102405156.6, 92.826
8985, -102405148.5, 92.836
8986, -102405140.4, 92.846
8987, -102405132.3, 92.856
8988, -102405124.2, 92.867
8989, -102405116.1, 92.877
8990, -102405108, 92.887
8991, -102405099.9, 92.897
8992, -102405091.8, 92.908
8993, -102405083.7, 92.918
8994, -102405075.6, 92.928
8995, -102405067.5, 92.938
8996, -102405059.4, 92.948
8997, -102405051.3, 92.959
8998, -102405043.2, 92.969
8999, -102405035.2, 92.979
9000, -102405027.1, 92.989
9001, -102405019, 92.999
9002, -102405010.9, 93.009
9003, -102405002.8, 93.019
9004, -102404994.8, 93.03
9005, -102404986.7, 93.04
9006, -102404978.6, 93.05
9007, -102404970.5, 93.06
9008, -102404962.4, 93.07
9009, -102404954.4, 93.08
9010, -102404946.3, 93.091
9011, -102404938.2, 93.101
9012, -102404930.2, 93.111
9013, -102404922.1, 93.121
9014, -102404914, 93.131
9015, -102404905.9, 93.141
9016, -102404897.9, 93.152
9017, -102404889.8, 93.162
9018, -102404881.7, 93.172
9019, -102404873.7, 93.182
9020, -102404865.6, 93.193
9021, -102404857.5, 93.203
9022, -102404849.5, 93.213
9023, -102404841.4, 93.223
9024, -102404833.3, 93.233
9025, -102404825.3, 93.243
9026, -102404817.2, 93.253
9027, -102404809.2, 93.264
9028, -102404801.1, 93.274
9029, -102404793.1, 93.284
9030, -102404785, 93.294
9031, -102404777, 93.304
9032, -102404769, 93.314
9033, -102404760.9, 93.325
9034, -102404752.9, 93.335
9035, -102404744.8, 93.345
9036, -102404736.8, 93.355
9037, -102404728.8, 93.365
9038, -102404720.7, 93.375
9039, -102404712.7, 93.385
9040, -102404704.7, 93.396
9041, -102404696.6, 93.406
9042, -102404688.6, 93.416
9043, -102404680.6, 93.426
9044, -102404672.6, 93.436
9045, -102404664.6, 93.447
9046, -102404656.5, 93.457
9047, -102404648.5, 93.467
9048, -102404640.5, 93.477
9049, -102404632.5, 93.487
9050, -102404624.5, 93.497
9051, -102404616.5, 93.507
9052, -102404608.5, 93.518
9053, -102404600.5, 93.528
9054, -102404592.5, 93.538
9055, -102404584.5, 93.548
9056, -102404576.5, 93.558
9057, -102404568.5, 93.569
9058, -102404560.6, 93.579
9059, -102404552.6, 93.589
9060, -102404544.6, 93.599
9061, -102404536.6, 93.609
9062, -102404528.6, 93.619
9063, -102404520.6, 93.63
9064, -102404512.6, 93.64
9065, -102404504.6, 93.65
9066, -102404496.7, 93.66
9067, -102404488.7, 93.67
9068, -102404480.7, 93.68
9069, -102404472.7, 93.691
9070, -102404464.7, 93.701
9071, -102404456.8, 93.711
9072, -102404448.8, 93.721
9073, -102404440.8, 93.731
9074, -102404432.8, 93.741
9075, -102404424.9, 93.751
9076, -102404416.9, 93.762
9077, -102404408.9, 93.772
9078, -102404401, 93.782
9079, -102404393, 93.792
9080, -102404385.1, 93.802
9081, -102404377.1, 93.812
9082, -102404369.1, 93.822
9083, -102404361.2, 93.833
9084, -102404353.2, 93.843
9085, -102404345.3, 93.853
9086, -102404337.3, 93.863
9087, -102404329.4, 93.873
9088, -102404321.4, 93.883
9089, -102404313.5, 93.894
9090, -102404305.6, 93.904
9091, -102404297.6, 93.914
9092, -102404289.7, 93.924
9093, -102404281.7, 93.934
9094, -102404273.8, 93.945
9095, -102404265.8, 93.955
9096, -102404257.9, 93.965
9097, -102404250, 93.975
9098, -102404242.1, 93.985
9099, -102404234.1, 93.995
9100, -102404226.2, 94.005
9101, -102404218.3, 94.016
9102, -102404210.4, 94.026
9103, -102404202.4, 94.036
9104, -102404194.5, 94.046
9105, -102404186.6, 94.056
9106, -102404178.7, 94.067
9107, -102404170.8, 94.077
9108, -102404162.9, 94.087
9109, -102404155, 94.097
9110, -102404147, 94.107
9111, -102404139.1, 94.117
9112, -102404131.2, 94.128
9113, -102404123.3, 94.138
9114, -102404115.4, 94.148
9115, -102404107.5, 94.158
9116, -102404099.6, 94.168
9117, -102404091.7, 94.178
9118, -102404083.8, 94.188
9119, -102404075.9, 94.198
9120, -102404068, 94.209
9121, -102404060.1, 94.219
9122, -102404052.2, 94.229
9123, -102404044.3, 94.239
9124, -102404036.4, 94.249
9125, -102404028.5, 94.26
9126, -102404020.7, 94.27
9127, -102404012.8, 94.28
9128, -102404004.9, 94.29
9129, -102403997, 94.3
9130, -102403989.1, 94.31
9131, -102403981.2, 94.321
9132, -102403973.3, 94.331
9133, -102403965.4, 94.341
9134, -102403957.5, 94.351
9135, -102403949.6, 94.361
9136, -102403941.8, 94.372
9137, -102403933.9, 94.382
9138, -102403926, 94.392
9139, -102403918.1, 94.402
9140, -102403910.2, 94.413
9141, -102403902.4, 94.423
9142, -102403894.5, 94.433
9143, -102403886.7, 94.443
9144, -102403878.8, 94.453
9145, -102403871, 94.464
9146, -102403863.1, 94.474
9147, -102403855.3, 94.484
9148, -102403847.4, 94.494
9149, -102403839.6, 94.504
9150, -102403831.7, 94.514
9151, -102403823.9, 94.525
9152, -102403816.1, 94.535
9153, -102403808.2, 94.545
9154, -102403800.4, 94.555
9155, -102403792.6, 94.565
9156, -102403784.7, 94.576
9157, -102403776.9, 94.586
9158, -102403769.1, 94.596
9159, -102403761.3, 94.606
9160, -102403753.5, 94.616
9161, -102403745.6, 94.626
9162, -102403737.8, 94.636
9163, -102403730, 94.647
9164, -102403722.2, 94.657
9165, -102403714.4, 94.667
9166, -102403706.6, 94.677
9167, -102403698.7, 94.687
9168, -102403690.9, 94.697
9169, -102403683.1, 94.707
9170, -102403675.3, 94.718
9171, -102403667.5, 94.728
9172, -102403659.7, 94.738
9173, -102403651.9, 94.748
9174, -102403644, 94.758
9175, -102403636.2, 94.768
9176, -102403628.4, 94.779
9177, -102403620.6, 94.789
9178, -102403612.8, 94.799
9179, -102403605, 94.809
9180, -102403597.2, 94.819
9181, -102403589.4, 94.83
9182, -102403581.6, 94.84
9183, -102403573.8, 94.85
9184, -102403566, 94.86
9185, -102403558.2, 94.87
9186, -102403550.4, 94.88
9187, -102403542.6, 94.89
9188, -102403534.8, 94.901
9189, -102403527, 94.911
9190, -102403519.2, 94.921
9191, -102403511.4, 94.931
9192, -102403503.6, 94.942
9193, -102403495.8, 94.952
9194, -102403488, 94.962
9195, -102403480.3, 94.972
9196, -102403472.5, 94.982
9197, -102403464.7, 94.992
9198, -102403456.9, 95.003
9199, -102403449.1, 95.013
9200, -102403441.3, 95.023
9201, -102403433.5, 95.033
9202, -102403425.7, 95.044
9203, -102403417.9, 95.054
9204, -102403410.2, 95.064
9205, -102403402.4, 95.074
9206, -102403394.6, 95.084
9207, -102403386.8, 95.094
9208, -102403379, 95.105
9209, -102403371.2, 95.115
9210, -102403363.5, 95.125
9211, -102403355.7, 95.135
9212, -102403347.9, 95.146
9213, -102403340.1, 95.156
9214, -102403332.4, 95.166
9215, -102403324.6, 95.176
9216, -102403316.9, 95.186
9217, -102403309.2, 95.197
9218, -102403301.4, 95.207
9219, -102403293.7, 95.217
9220, -102403285.9, 95.227
9221, -102403278.2, 95.238
9222, -102403270.5, 95.248
9223, -102403262.7, 95.258
9224, -102403255, 95.268
9225, -102403247.3, 95.278
9226, -102403239.5, 95.288
9227, -102403231.8, 95.299
9228, -102403224, 95.309
9229, -102403216.3, 95.319
9230, -102403208.6, 95.329
9231, -102403200.8, 95.339
9232, -102403193.1, 95.349
9233, -102403185.4, 95.36
9234, -102403177.6, 95.37
9235, -102403169.9, 95.38
9236, -102403162.1, 95.39
9237, -102403154.4, 95.401
9238, -102403146.7, 95.411
9239, -102403138.9, 95.421
9240, -102403131.2, 95.431
9241, -102403123.5, 95.441
9242, -102403115.7, 95.451
9243, -102403108, 95.461
9244, -102403100.3, 95.472
9245, -102403092.5, 95.482
9246, -102403084.8, 95.492
9247, -102403077, 95.502
9248, -102403069.3, 95.512
9249, -102403061.6, 95.522
9250, -102403053.8, 95.533
9251, -102403046.1, 95.543
9252, -102403038.4, 95.553
9253, -102403030.6, 95.563
9254, -102403022.9, 95.573
9255, -102403015.2, 95.583
9256, -102403007.4, 95.594
9257, -102402999.7, 95.604
9258, -102402992, 95.614
9259, -102402984.2, 95.624
9260, -102402976.5, 95.634
9261, -102402968.8, 95.644
9262, -102402961.1, 95.654
9263, -102402953.3, 95.665
9264, -102402945.6, 95.675
9265, -102402937.9, 95.685
9266, -102402930.2, 95.695
9267, -102402922.5, 95.705
9268, -102402914.8, 95.715
9269, -102402907.1, 95.725
9270, -102402899.4, 95.736
9271, -102402891.7, 95.746
9272, -102402884, 95.756
9273, -102402876.3, 95.766
9274, -102402868.6, 95.776
9275, -102402861, 95.787
9276, -102402853.3, 95.797
9277, -102402845.6, 95.807
9278, -102402837.9, 95.817
9279, -102402830.2, 95.827
9280, -102402822.5, 95.837
9281, -102402814.8, 95.847
9282, -102402807.1, 95.858
9283, -102402799.4, 95.868
9284, -102402791.8, 95.878
9285, -102402784.1, 95.888
9286, -102402776.4, 95.898
9287, -102402768.7, 95.908
9288, -102402761, 95.918
9289, -102402753.3, 95.929
9290, -102402745.6, 95.939
9291, -102402738, 95.949
9292, -102402730.3, 95.959
9293, -102402722.6, 95.969
9294, -102402714.9, 95.98
9295, -102402707.2, 95.99
9296, -102402699.5, 96
9297, -102402691.9, 96.01
9298, -102402684.2, 96.02
9299, -102402676.5, 96.03
9300, -102402668.8, 96.041
9301, -102402661.1, 96.051
9302, -102402653.5, 96.061
9303, -102402645.8, 96.071
9304, -102402638.1, 96.081
9305, -102402630.4, 96.091
9306, -102402622.8, 96.101
9307, -102402615.1, 96.112
9308, -102402607.4, 96.122
9309, -102402599.8, 96.132
9310, -102402592.1, 96.142
9311, -102402584.4, 96.152
9312, -102402576.8, 96.162
9313, -102402569.1, 96.173
9314, -102402561.4, 96.183
9315, -102402553.8, 96.193
9316, -102402546.1, 96.203
9317, -102402538.4, 96.213
9318, -102402530.8, 96.223
9319, -102402523.1, 96.233
9320, -102402515.4, 96.244
9321, -102402507.8, 96.254
9322, -102402500.1, 96.264
9323, -102402492.4, 96.274
9324, -102402484.8, 96.284
9325, -102402477.1, 96.295
9326, -102402469.4, 96.305
9327, -102402461.8, 96.315
9328, -102402454.1, 96.325
9329, -102402446.5, 96.335
9330, -102402438.8, 96.345
9331, -102402431.2, 96.355
9332, -102402423.5, 96.366
9333, -102402415.8, 96.376
9334, -102402408.2, 96.386
9335, -102402400.5, 96.396
9336, -102402392.9, 96.406
9337, -102402385.2, 96.416
9338, -102402377.6, 96.426
9339, -102402369.9, 96.437
9340, -102402362.3, 96.447
9341, -102402354.6, 96.457
9342, -102402346.9, 96.467
9343, -102402339.3, 96.477
9344, -102402331.6, 96.487
9345, -102402324, 96.498
9346, -102402316.3, 96.508
9347, -102402308.7, 96.518
9348, -102402301.1, 96.528
9349, -102402293.4, 96.538
9350, -102402285.8, 96.548
9351, -102402278.1, 96.559
9352, -102402270.5, 96.569
9353, -102402262.8, 96.579
9354, -102402255.2, 96.589
9355, -102402247.6, 96.599
9356, -102402239.9, 96.609
9357, -102402232.3, 96.619
9358, -102402224.7, 96.63
9359, -102402217, 96.64
9360, -102402209.4, 96.65
9361, -102402201.8, 96.66
9362, -102402194.1, 96.67
9363, -102402186.5, 96.68
9364, -102402178.9, 96.69
9365, -102402171.3, 96.701
9366, -102402163.6, 96.711
9367, -102402156, 96.721
9368, -102402148.4, 96.731
9369, -102402140.7, 96.741
9370, -102402133.1, 96.751
9371, -102402125.5, 96.761
9372, -102402117.8, 96.772
9373, -102402110.2, 96.782
9374, -102402102.6, 96.792
9375, -102402095, 96.802
9376, -102402087.3, 96.812
9377, -102402079.7, 96.822
9378, -102402072.1, 96.833
9379, -102402064.5, 96.843
9380, -102402056.8, 96.853
9381, -102402049.2, 96.863
9382, -102402041.6, 96.873
9383, -102402034, 96.883
9384, -102402026.3, 96.893
9385, -102402018.7, 96.904
9386, -102402011.1, 96.914
9387, -102402003.5, 96.924
9388, -102401995.8, 96.934
9389, -102401988.2, 96.944
9390, -102401980.6, 96.954
9391, -102401973, 96.965
9392, -102401965.4, 96.975
9393, -102401957.8, 96.985
9394, -102401950.2, 96.995
9395, -102401942.6, 97.005
9396, -102401935, 97.015
9397, -102401927.4, 97.026
9398, -102401919.8, 97.036
9399, -102401912.2, 97.046
9400, -102401904.6, 97.056
9401, -102401897, 97.066
9402, -102401889.4, 97.076
9403, -102401881.8, 97.086
9404, -102401874.2, 97.097
9405, -102401866.6, 97.107
9406, -102401859, 97.117
9407, -102401851.4, 97.127
9408, -102401843.8, 97.137
9409, -102401836.2, 97.148
9410, -102401828.6, 97.158
9411, -102401821, 97.168
9412, -102401813.4, 97.178
9413, -102401805.8, 97.188
9414, -102401798.2, 97.198
9415, -102401790.6, 97.208
9416, -102401783, 97.218
9417, -102401775.4, 97.229
9418, -102401767.9, 97.239
9419, -102401760.3, 97.249
9420, -102401752.7, 97.26
9421, -102401745.1, 97.27
9422, -102401737.5, 97.28
9423, -102401729.9, 97.29
9424, -102401722.3, 97.3
9425, -102401714.7, 97.31
9426, -102401707.1, 97.321
9427, -102401699.5, 97.331
9428, -102401691.9, 97.341
9429, -102401684.3, 97.351
9430, -102401676.7, 97.361
9431, -102401669.1, 97.372
9432, -102401661.6, 97.382
9433, -102401654, 97.392
9434, -102401646.4, 97.402
9435, -102401638.8, 97.412
9436, -102401631.2, 97.422
9437, -102401623.6, 97.432
9438, -102401616, 97.443
9439, -102401608.4, 97.453
9440, -102401600.8, 97.463
9441, -102401593.2, 97.473
9442, -102401585.6, 97.483
9443, -102401578.1, 97.494
9444, -102401570.5, 97.504
9445, -102401562.9, 97.514
9446, -102401555.3, 97.524
9447, -102401547.7, 97.534
9448, -102401540.1, 97.544
9449, -102401532.5, 97.554
9450, -102401525, 97.565
9451, -102401517.4, 97.575
9452, -102401509.8, 97.585
9453, -102401502.2, 97.595
9454, -102401494.7, 97.605
9455, -102401487.1, 97.616
9456, -102401479.5, 97.626
9457, -102401471.9, 97.636
9458, -102401464.4, 97.646
9459, -102401456.8, 97.657
9460, -102401449.2, 97.667
9461, -102401441.7, 97.677
9462, -102401434.1, 97.687
9463, -102401426.5, 97.697
9464, -102401419, 97.707
9465, -102401411.4, 97.717
9466, -102401403.8, 97.728
9467, -102401396.3, 97.738
9468, -102401388.7, 97.748
9469, -102401381.1, 97.758
9470, -102401373.6, 97.768
9471, -102401366, 97.778
9472, -102401358.4, 97.789
9473, -102401350.9, 97.799
9474, -102401343.3, 97.809
9475, -102401335.8, 97.819
9476, -102401328.2, 97.829
9477, -102401320.7, 97.839
9478, -102401313.1, 97.849
9479, -102401305.6, 97.86
9480, -102401298, 97.87
9481, -102401290.5, 97.88
9482, -102401282.9, 97.89
9483, -102401275.4, 97.901
9484, -102401267.8, 97.911
9485, -102401260.3, 97.921
9486, -102401252.7, 97.931
9487, -102401245.2, 97.941
9488, -102401237.6, 97.951
9489, -102401230.1, 97.962
9490, -102401222.5, 97.972
9491, -102401215, 97.982
9492, -102401207.4, 97.992
9493, -102401199.9, 98.002
9494, -102401192.3, 98.012
9495, -102401184.8, 98.023
9496, -102401177.2, 98.033
9497, -102401169.7, 98.043
9498, -102401162.1, 98.053
9499, -102401154.6, 98.063
9500, -102401147, 98.073
9501, -102401139.5, 98.084
9502, -102401132, 98.094
9503, -102401124.4, 98.104
9504, -102401116.9, 98.114
9505, -102401109.3, 98.124
9506, -102401101.8, 98.135
9507, -102401094.3, 98.145
9508, -102401086.7, 98.155
9509, -102401079.2, 98.165
9510, -102401071.7, 98.175
9511, -102401064.1, 98.185
9512, -102401056.6, 98.195
9513, -102401049.1, 98.206
9514, -102401041.6, 98.216
9515, -102401034.1, 98.226
9516, -102401026.5, 98.236
9517, -102401019, 98.247
9518, -102401011.5, 98.257
9519, -102401004, 98.267
9520, -102400996.5, 98.277
9521, -102400989, 98.287
9522, -102400981.6, 98.298
9523, -102400974.1, 98.308
9524, -102400966.6, 98.318
9525, -102400959.2, 98.328
9526, -102400951.7, 98.338
9527, -102400944.3, 98.348
9528, -102400936.9, 98.359
9529, -102400929.5, 98.369
9530, -102400922.1, 98.379
9531, -102400914.7, 98.389
9532, -102400907.3, 98.399
9533, -102400899.9, 98.41
9534, -102400892.5, 98.42
9535, -102400885.1, 98.43
9536, -102400877.7, 98.44
9537, -102400870.3, 98.45
9538, -102400862.9, 98.46
9539, -102400855.5, 98.471
9540, -102400848.1, 98.481
9541, -102400840.7, 98.491
9542, -102400833.3, 98.501
9543, -102400825.9, 98.511
9544, -102400818.6, 98.521
9545, -102400811.2, 98.532
9546, -102400803.8, 98.542
9547, -102400796.4, 98.552
9548, -102400789, 98.562
9549, -102400781.6, 98.572
9550, -102400774.3, 98.583
9551, -102400766.9, 98.593
9552, -102400759.5, 98.603
9553, -102400752.1, 98.613
9554, -102400744.8, 98.623
9555, -102400737.4, 98.633
9556, -102400730, 98.644
9557, -102400722.6, 98.654
9558, -102400715.3, 98.664
9559, -102400707.9, 98.674
9560, -102400700.5, 98.684
9561, -102400693.1, 98.694
9562, -102400685.8, 98.705
9563, -102400678.4, 98.715
9564, -102400671.1, 98.725
9565, -102400663.7, 98.735
9566, -102400656.4, 98.745
9567, -102400649, 98.756
9568, -102400641.7, 98.766
9569, -102400634.4, 98.776
9570, -102400627, 98.786
9571, -102400619.7, 98.796
9572, -102400612.3, 98.806
9573, -102400605, 98.817
9574, -102400597.7, 98.827
9575, -102400590.3, 98.837
9576, -102400583, 98.847
9577, -102400575.7, 98.857
9578, -102400568.3, 98.868
9579, -102400561, 98.878
9580, -102400553.7, 98.888
9581, -102400546.3, 98.898
9582, -102400539, 98.908
9583, -102400531.7, 98.918
9584, -102400524.4, 98.929
9585, -102400517.1, 98.939
9586, -102400509.8, 98.949
9587, -102400502.5, 98.959
9588, -102400495.2, 98.969
9589, -102400487.9, 98.979
9590, -102400480.6, 98.989
9591, -102400473.3, 99
9592, -102400466, 99.01
9593, -102400458.7, 99.02
9594, -102400451.4, 99.03
9595, -102400444.1, 99.04
9596, -102400436.9, 99.05
9597, -102400429.6, 99.06
9598, -102400422.3, 99.071
9599, -102400415, 99.081
9600, -102400407.7, 99.091
9601, -102400400.4, 99.101
9602, -102400393.1, 99.111
9603, -102400385.9, 99.122
9604, -102400378.6, 99.132
9605, -102400371.3, 99.142
9606, -102400364, 99.152
9607, -102400356.7, 99.162
9608, -102400349.4, 99.172
9609, -102400342.1, 99.182
9610, -102400334.9, 99.193
9611, -102400327.6, 99.203
9612, -102400320.3, 99.213
9613, -102400313, 99.223
9614, -102400305.7, 99.233
9615, -102400298.5, 99.243
9616, -102400291.2, 99.254
9617, -102400283.9, 99.264
9618, -102400276.6, 99.374
9619, -102400269.3, 99.384
9620, -102400262.1, 99.395
9621, -102400254.8, 99.405
9622, -102400247.5, 99.415
9623, -102400240.2, 99.425
9624, -102400233, 99.435
9625, -102400225.7, 99.445
9626, -102400218.4, 99.456
9627, -102400211.1, 99.466
9628, -102400203.9, 99.476
9629, -102400196.6, 99.486
9630, -102400189.3, 99.496
9631, -102400182.1, 99.506
9632, -102400174.8, 99.516
9633, -102400167.5, 99.527
9634, -102400160.3, 99.537
9635, -102400153, 99.547
9636, -102400145.8, 99.557
9637, -102400138.5, 99.567
9638, -102400131.2, 99.577
9639, -102400124, 99.588
9640, -102400116.7, 99.598
9641, -102400109.5, 99.608
9642, -102400102.2, 99.618
9643, -102400095, 99.629
9644, -102400087.7, 99.639
9645, -102400080.5, 99.649
9646, -102400073.2, 99.659
9647, -102400066, 99.669
9648, -102400058.7, 99.68
9649, -102400051.5, 99.69
9650, -102400044.2, 99.7
9651, -102400037, 99.71
9652, -102400029.7, 99.72
9653, -102400022.5, 99.73
9654, -102400015.3, 99.741
9655, -102400008, 99.751
9656, -102400000.8, 99.761
9657, -102399993.5, 99.771
9658, -102399986.3, 99.781
9659, -102399979, 99.792
9660, -102399971.8, 99.802
9661, -102399964.6, 99.812
9662, -102399957.3, 99.822
9663, -102399950.1, 99.832
9664, -102399942.8, 99.842
9665, -102399935.6, 99.853
9666, -102399928.4, 99.863
9667, -102399921.1, 99.873
9668, -102399913.9, 99.883
9669, -102399906.6, 99.894
9670, -102399899.4, 99.904
9671, -102399892.2, 99.914
9672, -102399884.9, 99.924
9673, -102399877.7, 99.934
9674, -102399870.5, 99.944
9675, -102399863.2, 99.955
9676, -102399856, 99.965
9677, -102399848.7, 99.975
9678, -102399841.5, 99.985
9679, -102399834.3, 99.996
9680, -102399827, 100.006
9681, -102399819.8, 100.016
9682, -102399812.6, 100.026
9683, -102399805.4, 100.036
9684, -102399798.1, 100.046
9685, -102399790.9, 100.057
9686, -102399783.7, 100.067
9687, -102399776.4, 100.077
9688, -102399769.2, 100.087
9689, -102399762, 100.098
9690, -102399754.7, 100.108
9691, -102399747.5, 100.118
9692, -102399740.3, 100.128
9693, -102399733.1, 100.138
9694, -102399725.8, 100.148
9695, -102399718.6, 100.158
9696, -102399711.4, 100.168
9697, -102399704.1, 100.179
9698, -102399696.9, 100.189
9699, -102399689.7, 100.199
9700, -102399682.5, 100.209
9701, -102399675.2, 100.219
9702, -102399668, 100.229
9703, -102399660.8, 100.24
9704, -102399653.5, 100.25
9705, -102399646.3, 100.26
9706, -102399639.1, 100.27
9707, -102399631.9, 100.28
9708, -102399624.7, 100.29
9709, -102399617.5, 100.3
9710, -102399610.2, 100.31
9711, -102399603, 100.321
9712, -102399595.9, 100.331
9713, -102399588.7, 100.341
9714, -102399581.5, 100.351
9715, -102399574.3, 100.361
9716, -102399567.1, 100.372
9717, -102399560, 100.382
9718, -102399552.8, 100.392
9719, -102399545.6, 100.402
9720, -102399538.4, 100.412
9721, -102399531.3, 100.422
9722, -102399524.1, 100.433
9723, -102399516.9, 100.443
9724, -102399509.8, 100.453
9725, -102399502.6, 100.463
9726, -102399495.4, 100.473
9727, -102399488.3, 100.483
9728, -102399481.1, 100.493
9729, -102399473.9, 100.504
9730, -102399466.8, 100.514
9731, -102399459.6, 100.524
9732, -102399452.5, 100.534
9733, -102399445.3, 100.544
9734, -102399438.1, 100.554
9735, -102399431, 100.564
9736, -102399423.8, 100.575
9737, -102399416.7, 100.585
9738, -102399409.6, 100.595
9739, -102399402.4, 100.605
9740, -102399395.3, 100.615
9741, -102399388.1, 100.625
9742, -102399381, 100.636
9743, -102399373.8, 100.646
9744, -102399366.7, 100.656
9745, -102399359.6, 100.666
9746, -102399352.4, 100.676
9747, -102399345.3, 100.686
9748, -102399338.2, 100.696
9749, -102399331.1, 100.707
9750, -102399323.9, 100.717
9751, -102399316.8, 100.727
9752, -102399309.7, 100.737
9753, -102399302.6, 100.747
9754, -102399295.4, 100.757
9755, -102399288.3, 100.767
9756, -102399281.2, 100.778
9757, -102399274.1, 100.788
9758, -102399267, 100.798
9759, -102399259.8, 100.808
9760, -102399252.7, 100.818
9761, -102399245.6, 100.828
9762, -102399238.5, 100.838
9763, -102399231.4, 100.849
9764, -102399224.3, 100.859
9765, -102399217.2, 100.869
9766, -102399210.1, 100.879
9767, -102399203, 100.889
9768, -102399195.9, 100.899
9769, -102399188.8, 100.91
9770, -102399181.7, 100.92
9771, -102399174.6, 100.93
9772, -102399167.5, 100.94
9773, -102399160.4, 100.95
9774, -102399153.3, 100.96
9775, -102399146.2, 100.97
9776, -102399139.1, 100.981
9777, -102399132.1, 100.991
9778, -102399125, 101.001
9779, -102399117.9, 101.011
9780, -102399110.8, 101.021
9781, -102399103.8, 101.032
9782, -102399096.7, 101.042
9783, -102399089.6, 101.052
9784, -102399082.6, 101.062
9785, -102399075.5, 101.072
9786, -102399068.4, 101.082
9787, -102399061.4, 101.092
9788, -102399054.3, 101.103
9789, -102399047.3, 101.113
9790, -102399040.3, 101.123
9791, -102399033.2, 101.133
9792, -102399026.2, 101.143
9793, -102399019.1, 101.153
9794, -102399012.1, 101.163
9795, -102399005.1, 101.174
9796, -102398998.1, 101.184
9797, -102398991, 101.194
9798, -102398984, 101.204
9799, -102398977, 101.214
9800, -102398970, 101.224
9801, -102398962.9, 101.234
9802, -102398955.9, 101.245
9803, -102398948.9, 101.255
9804, -102398941.9, 101.265
9805, -102398934.8, 101.275
9806, -102398927.8, 101.285
9807, -102398920.8, 101.295
9808, -102398913.8, 101.306
9809, -102398906.8, 101.316
9810, -102398899.8, 101.326
9811, -102398892.7, 101.336
9812, -102398885.7, 101.346
9813, -102398878.7, 101.357
9814, -102398871.7, 101.367
9815, -102398864.7, 101.377
9816, -102398857.7, 101.387
9817, -102398850.7, 101.397
9818, -102398843.8, 101.407
9819, -102398836.8, 101.418
9820, -102398829.8, 101.428
9821, -102398822.8, 101.438
9822, -102398815.8, 101.448
9823, -102398808.8, 101.458
9824, -102398801.8, 101.468
9825, -102398794.8, 101.479
9826, -102398787.8, 101.489
9827, -102398780.8, 101.499
9828, -102398773.8, 101.509
9829, -102398766.8, 101.519
9830, -102398759.8, 101.529
9831, -102398752.8, 101.54
9832, -102398745.9, 101.55
9833, -102398738.9, 101.56
9834, -102398731.9, 101.57
9835, -102398724.9, 101.58
9836, -102398717.9, 101.59
9837, -102398710.9, 101.601
9838, -102398703.9, 101.611
9839, -102398696.9, 101.621
9840, -102398689.9, 101.631
9841, -102398682.9, 101.641
9842, -102398676, 101.651
9843, -102398669, 101.662
9844, -102398662, 101.672
9845, -102398655, 101.682
9846, -102398648, 101.692
9847, -102398641, 101.703
9848, -102398634, 101.713
9849, -102398627.1, 101.723
9850, -102398620.1, 101.733
9851, -102398613.1, 101.743
9852, -102398606.1, 101.753
9853, -102398599.1, 101.764
9854, -102398592.2, 101.774
9855, -102398585.2, 101.784
9856, -102398578.2, 101.794
9857, -102398571.2, 101.804
9858, -102398564.2, 101.814
9859, -102398557.3, 101.825
9860, -102398550.3, 101.835
9861, -102398543.3, 101.845
9862, -102398536.3, 101.855
9863, -102398529.4, 101.865
9864, -102398522.4, 101.875
9865, -102398515.4, 101.886
9866, -102398508.5, 101.896
9867, -102398501.5, 101.906
9868, -102398494.5, 101.916
9869, -102398487.6, 101.926
9870, -102398480.6, 101.937
9871, -102398473.6, 101.947
9872, -102398466.7, 101.957
9873, -102398459.7, 101.967
9874, -102398452.8, 101.977
9875, -102398445.8, 101.987
9876, -102398438.9, 101.997
9877, -102398431.9, 102.008
9878, -102398425, 102.018
9879, -102398418.1, 102.028
9880, -102398411.2, 102.038
9881, -102398404.2, 102.048
9882, -102398397.3, 102.058
9883, -102398390.4, 102.068
9884, -102398383.5, 102.079
9885, -102398376.6, 102.089
9886, -102398369.7, 102.099
9887, -102398362.8, 102.109
9888, -102398355.9, 102.119
9889, -102398349, 102.129
9890, -102398342.1, 102.14
9891, -102398335.2, 102.15
9892, -102398328.3, 102.16
9893, -102398321.5, 102.17
9894, -102398314.6, 102.18
9895, -102398307.7, 102.19
9896, -102398300.8, 102.2
9897, -102398293.9, 102.211
9898, -102398287.1, 102.221
9899, -102398280.2, 102.231
9900, -102398273.3, 102.241
9901, -102398266.4, 102.251
9902, -102398259.6, 102.261
9903, -102398252.7, 102.272
9904, -102398245.8, 102.282
9905, -102398238.9, 102.292
9906, -102398232, 102.302
9907, -102398225.2, 102.312
9908, -102398218.3, 102.322
9909, -102398211.4, 102.332
9910, -102398204.5, 102.343
9911, -102398197.7, 102.353
9912, -102398190.8, 102.363
9913, -102398183.9, 102.373
9914, -102398177, 102.383
9915, -102398170.2, 102.393
9916, -102398163.3, 102.404
9917, -102398156.4, 102.414
9918, -102398149.5, 102.424
9919, -102398142.7, 102.434
9920, -102398135.8, 102.444
9921, -102398128.9, 102.454
9922, -102398122, 102.464
9923, -102398115.2, 102.475
9924, -102398108.3, 102.485
9925, -102398101.4, 102.495
9926, -102398094.5, 102.505
9927, -102398087.7, 102.515
9928, -102398080.8, 102.525
9929, -102398073.9, 102.535
9930, -102398067.1, 102.546
9931, -102398060.2, 102.556
9932, -102398053.3, 102.566
9933, -102398046.5, 102.576
9934, -102398039.6, 102.586
9935, -102398032.7, 102.596
9936, -102398025.8, 102.606
9937, -102398019, 102.617
9938, -102398012.1, 102.627
9939, -102398005.3, 102.637
9940, -102397998.4, 102.647
9941, -102397991.6, 102.657
9942, -102397984.7, 102.667
9943, -102397977.9, 102.677
9944, -102397971.1, 102.688
9945, -102397964.2, 102.698
9946, -102397957.4, 102.708
9947, -102397950.6, 102.718
9948, -102397943.8, 102.728
9949, -102397937, 102.738
9950, -102397930.2, 102.749
9951, -102397923.3, 102.759
9952, -102397916.5, 102.769
9953, -102397909.7, 102.779
9954, -102397902.9, 102.789
9955, -102397896.1, 102.799
9956, -102397889.3, 102.81
9957, -102397882.5, 102.82
9958, -102397875.7, 102.83
9959, -102397868.9, 102.84
9960, -102397862.1, 102.85
9961, -102397855.3, 102.86
9962, -102397848.4, 102.87
9963, -102397841.6, 102.881
9964, -102397834.8, 102.891
9965, -102397828, 102.901
9966, -102397821.2, 102.911
9967, -102397814.4, 102.921
9968, -102397807.6, 102.931
9969, -102397800.8, 102.941
9970, -102397794, 102.952
9971, -102397787.2, 102.962
9972, -102397780.4, 102.972
9973, -102397773.6, 102.982
9974, -102397766.8, 102.992
9975, -102397760, 103.002
9976, -102397753.2, 103.013
9977, -102397746.4, 103.023
9978, -102397739.6, 103.033
9979, -102397732.8, 103.043
9980, -102397726, 103.053
9981, -102397719.2, 103.063
9982, -102397712.4, 103.073
9983, -102397705.6, 103.084
9984, -102397698.9, 103.094
9985, -102397692.1, 103.104
9986, -102397685.3, 103.114
9987, -102397678.5, 103.124
9988, -102397671.7, 103.134
9989, -102397665, 103.144
9990, -102397658.2, 103.155
9991, -102397651.4, 103.165
9992, -102397644.7, 103.175
9993, -102397637.9, 103.185
9994, -102397631.1, 103.195
9995, -102397624.4, 103.205
9996, -102397617.6, 103.215
9997, -102397610.9, 103.226
9998, -102397604.1, 103.236
9999, -102397597.4, 103.246
10000, -102397590.6, 103.256
10001, -102397583.9, 103.266
10002, -102397577.1, 103.276
10003, -102397570.4, 103.287
10004, -102397563.7, 103.297
10005, -102397556.9, 103.307
10006, -102397550.2, 103.317
10007, -102397543.4, 103.327
10008, -102397536.7, 103.338
10009, -102397530, 103.348
10010, -102397523.2, 103.358
10011, -102397516.5, 103.368
10012, -102397509.7, 103.378
10013, -102397503, 103.388
10014, -102397496.3, 103.398
10015, -102397489.5, 103.409
10016, -102397482.8, 103.419
10017, -102397476.1, 103.429
10018, -102397469.3, 103.44
10019, -102397462.6, 103.45
10020, -102397455.9, 103.46
10021, -102397449.1, 103.47
10022, -102397442.4, 103.481
10023, -102397435.7, 103.491
10024, -102397429, 103.501
10025, -102397422.2, 103.511
10026, -102397415.5, 103.521
10027, -102397408.8, 103.531
10028, -102397402.1, 103.542
10029, -102397395.4, 103.552
10030, -102397388.7, 103.562
10031, -102397381.9, 103.572
10032, -102397375.2, 103.583
10033, -102397368.5, 103.593
10034, -102397361.8, 103.603
10035, -102397355.1, 103.613
10036, -102397348.4, 103.624
10037, -102397341.7, 103.634
10038, -102397335, 103.644
10039, -102397328.3, 103.654
10040, -102397321.6, 103.664
10041, -102397314.9, 103.674
10042, -102397308.2, 103.684
10043, -102397301.5, 103.695
10044, -102397294.8, 103.705
10045, -102397288.1, 103.715
10046, -102397281.4, 103.725
10047, -102397274.7, 103.735
10048, -102397268, 103.746
10049, -102397261.3, 103.756
10050, -102397254.6, 103.766
10051, -102397247.9, 103.776
10052, -102397241.2, 103.786
10053, -102397234.5, 103.796
10054, -102397227.9, 103.806
10055, -102397221.2, 103.817
10056, -102397214.5, 103.827
10057, -102397207.8, 103.837
10058, -102397201.1, 103.847
10059, -102397194.4, 103.857
10060, -102397187.7, 103.867
10061, -102397181, 103.878
10062, -102397174.4, 103.888
10063, -102397167.7, 103.898
10064, -102397161, 103.908
10065, -102397154.3, 103.918
10066, -102397147.6, 103.928
10067, -102397140.9, 103.938
10068, -102397134.3, 103.949
10069, -102397127.6, 103.959
10070, -102397120.9, 103.969
10071, -102397114.2, 103.979
10072, -102397107.6, 103.989
10073, -102397100.9, 103.999
10074, -102397094.2, 104.01
10075, -102397087.5, 104.02
10076, -102397080.9, 104.03
10077, -102397074.2, 104.04
10078, -102397067.5, 104.05
10079, -102397060.9, 104.06
10080, -102397054.2, 104.07
10081, -102397047.5, 104.081
10082, -102397040.9, 104.091
10083, -102397034.2, 104.101
10084, -102397027.6, 104.111
10085, -102397020.9, 104.121
10086, -102397014.3, 104.131
10087, -102397007.7, 104.141
10088, -102397001, 104.152
10089, -102396994.4, 104.162
10090, -102396987.7, 104.172
10091, -102396981.1, 104.182
10092, -102396974.5, 104.192
10093, -102396967.8, 104.202
10094, -102396961.2, 104.213
10095, -102396954.6, 104.223
10096, -102396947.9, 104.233
10097, -102396941.3, 104.243
10098, -102396934.7, 104.253
10099, -102396928, 104.263
10100, -102396921.4, 104.273
10101, -102396914.8, 104.284
10102, -102396908.2, 104.294
10103, -102396901.5, 104.304
10104, -102396894.9, 104.314
10105, -102396888.3, 104.324
10106, -102396881.7, 104.334
10107, -102396875, 104.344
10108, -102396868.4, 104.355
10109, -102396861.8, 104.365
10110, -102396855.2, 104.375
10111, -102396848.6, 104.385
10112, -102396841.9, 104.395
10113, -102396835.3, 104.405
10114, -102396828.7, 104.416
10115, -102396822.1, 104.426
10116, -102396815.5, 104.436
10117, -102396808.8, 104.446
10118, -102396802.2, 104.456
10119, -102396795.6, 104.466
10120, -102396789, 104.477
10121, -102396782.4, 104.487
10122, -102396775.7, 104.497
10123, -102396769.1, 104.507
10124, -102396762.5, 104.518
10125, -102396755.9, 104.528
10126, -102396749.3, 104.538
10127, -102396742.7, 104.549
10128, -102396736.1, 104.559
10129, -102396729.5, 104.569
10130, -102396722.9, 104.579
10131, -102396716.3, 104.589
10132, -102396709.7, 104.6
10133, -102396703.1, 104.61
10134, -102396696.5, 104.62
10135, -102396689.9, 104.63
10136, -102396683.3, 104.64
10137, -102396676.7, 104.65
10138, -102396670.1, 104.661
10139, -102396663.5, 104.671
10140, -102396656.9, 104.681
10141, -102396650.3, 104.691
10142, -102396643.7, 104.701
10143, -102396637.1, 104.712
10144, -102396630.5, 104.722
10145, -102396624, 104.732
10146, -102396617.4, 104.742
10147, -102396610.8, 104.752
10148, -102396604.2, 104.762
10149, -102396597.6, 104.772
10150, -102396591, 104.783
10151, -102396584.5, 104.793
10152, -102396577.9, 104.803
10153, -102396571.3, 104.813
10154, -102396564.7, 104.823
10155, -102396558.1, 104.834
10156, -102396551.6, 104.844
10157, -102396545, 104.854
10158, -102396538.4, 104.864
10159, -102396531.9, 104.874
10160, -102396525.3, 104.884
10161, -102396518.7, 104.894
10162, -102396512.1, 104.905
10163, -102396505.6, 104.915
10164, -102396499, 104.925
10165, -102396492.4, 104.935
10166, -102396485.9, 104.945
10167, -102396479.3, 104.955
10168, -102396472.8, 104.966
10169, -102396466.2, 104.976
10170, -102396459.6, 104.986
10171, -102396453.1, 104.996
10172, -102396446.5, 105.006
10173, -102396440, 105.016
10174, -102396433.4, 105.027
10175, -102396426.8, 105.037
10176, -102396420.3, 105.047
10177, -102396413.7, 105.057
10178, -102396407.2, 105.067
10179, -102396400.6, 105.077
10180, -102396394.1, 105.088
10181, -102396387.5, 105.098
10182, -102396381, 105.108
10183, -102396374.4, 105.118
10184, -102396367.9, 105.128
10185, -102396361.3, 105.138
10186, -102396354.8, 105.149
10187, -102396348.2, 105.159
10188, -102396341.7, 105.169
10189, -102396335.1, 105.179
10190, -102396328.6, 105.189
10191, -102396322, 105.199
10192, -102396315.5, 105.21
10193, -102396308.9, 105.22
10194, -102396302.4, 105.23
10195, -102396295.8, 105.24
10196, -102396289.3, 105.25
10197, -102396282.7, 105.261
10198, -102396276.2, 105.271
10199, -102396269.6, 105.281
10200, -102396263.1, 105.291
10201, -102396256.5, 105.302
10202, -102396250, 105.312
10203, -102396243.5, 105.322
10204, -102396236.9, 105.332
10205, -102396230.4, 105.342
10206, -102396223.8, 105.352
10207, -102396217.3, 105.363
10208, -102396210.7, 105.373
10209, -102396204.2, 105.383
10210, -102396197.7, 105.394
10211, -102396191.1, 105.404
10212, -102396184.6, 105.414
10213, -102396178, 105.424
10214, -102396171.5, 105.434
10215, -102396165, 105.445
10216, -102396158.4, 105.455
10217, -102396151.9, 105.465
10218, -102396145.3, 105.475
10219, -102396138.8, 105.486
10220, -102396132.3, 105.496
10221, -102396125.7, 105.506
10222, -102396119.2, 105.516
10223, -102396112.7, 105.526
10224, -102396106.1, 105.536
10225, -102396099.6, 105.546
10226, -102396093.1, 105.557
10227, -102396086.5, 105.567
10228, -102396080, 105.577
10229, -102396073.5, 105.587
10230, -102396067, 105.598
10231, -102396060.4, 105.608
10232, -102396053.9, 105.618
10233, -102396047.4, 105.628
10234, -102396040.9, 105.638
10235, -102396034.4, 105.649
10236, -102396027.8, 105.659
10237, -102396021.3, 105.669
10238, -102396014.8, 105.679
10239, -102396008.3, 105.689
10240, -102396001.8, 105.699
10241, -102395995.4, 105.709
10242, -102395988.9, 105.72
10243, -102395982.4, 105.73
10244, -102395975.9, 105.74
10245, -102395969.4, 105.75
10246, -102395962.9, 105.76
10247, -102395956.4, 105.77
10248, -102395949.9, 105.781
10249, -102395943.4, 105.791
10250, -102395936.9, 105.801
10251, -102395930.4, 105.811
10252, -102395923.9, 105.821
10253, -102395917.4, 105.831
10254, -102395910.9, 105.841
10255, -102395904.5, 105.852
10256, -102395898, 105.862
10257, -102395891.5, 105.872
10258, -102395885.1, 105.882
10259, -102395878.6, 105.892
10260, -102395872.2, 105.902
10261, -102395865.7, 105.912
10262, -102395859.2, 105.923
10263, -102395852.8, 105.933
10264, -102395846.3, 105.943
10265, -102395839.9, 105.953
10266, -102395833.4, 105.963
10267, -102395827, 105.973
10268, -102395820.5, 105.984
10269, -102395814.1, 105.994
10270, -102395807.6, 106.004
10271, -102395801.1, 106.014
10272, -102395794.7, 106.024
10273, -102395788.2, 106.034
10274, -102395781.8, 106.044
10275, -102395775.3, 106.055
10276, -102395768.9, 106.166
10277, -102395762.4, 106.176
10278, -102395756, 106.186
10279, -102395749.5, 106.196
10280, -102395743.1, 106.206
10281, -102395736.6, 106.216
10282, -102395730.2, 106.226
10283, -102395723.7, 106.237
10284, -102395717.3, 106.247
10285, -102395710.8, 106.257
10286, -102395704.4, 106.267
10287, -102395698, 106.277
10288, -102395691.5, 106.287
10289, -102395685.1, 106.298
10290, -102395678.6, 106.308
10291, -102395672.2, 106.318
10292, -102395665.7, 106.328
10293, -102395659.3, 106.338
10294, -102395652.9, 106.348
10295, -102395646.4, 106.359
10296, -102395640, 106.369
10297, -102395633.6, 106.379
10298, -102395627.2, 106.389
10299, -102395620.8, 106.399
10300, -102395614.3, 106.409
10301, -102395607.9, 106.42
10302, -102395601.5, 106.43
10303, -102395595.1, 106.44
10304, -102395588.7, 106.45
10305, -102395582.2, 106.46
10306, -102395575.8, 106.47
10307, -102395569.4, 106.481
10308, -102395563, 106.491
10309, -102395556.6, 106.501
10310, -102395550.2, 106.511
10311, -102395543.7, 106.521
10312, -102395537.3, 106.532
10313, -102395530.9, 106.542
10314, -102395524.5, 106.552
10315, -102395518.1, 106.562
10316, -102395511.7, 106.572
10317, -102395505.3, 106.583
10318, -102395498.9, 106.593
10319, -102395492.5, 106.603
10320, -102395486.1, 106.613
10321, -102395479.7, 106.624
10322, -102395473.3, 106.634
10323, -102395466.9, 106.644
10324, -102395460.5, 106.654
10325, -102395454.1, 106.665
10326, -102395447.7, 106.675
10327, -102395441.3, 106.685
10328, -102395434.9, 106.695
10329, -102395428.5, 106.706
10330, -102395422.1, 106.716
10331, -102395415.7, 106.726
10332, -102395409.3, 106.737
10333, -102395402.9, 106.748
10334, -102395396.5, 106.758
10335, -102395390.1, 106.768
10336, -102395383.7, 106.778
10337, -102395377.3, 106.788
10338, -102395370.9, 106.798
10339, -102395364.5, 106.808
10340, -102395358.1, 106.819
10341, -102395351.7, 106.829
10342, -102395345.4, 106.839
10343, -102395339, 106.849
10344, -102395332.6, 106.859
10345, -102395326.2, 106.869
10346, -102395319.8, 106.879
10347, -102395313.4, 106.89
10348, -102395307, 106.9
10349, -102395300.6, 106.91
10350, -102395294.3, 106.92
10351, -102395287.9, 106.93
10352, -102395281.5, 106.94
10353, -102395275.1, 106.951
10354, -102395268.8, 106.961
10355, -102395262.4, 106.971
10356, -102395256, 106.981
10357, -102395249.6, 106.991
10358, -102395243.3, 107.001
10359, -102395236.9, 107.011
10360, -102395230.5, 107.022
10361, -102395224.2, 107.032
10362, -102395217.8, 107.042
10363, -102395211.5, 107.052
10364, -102395205.1, 107.062
10365, -102395198.7, 107.072
10366, -102395192.4, 107.082
10367, -102395186, 107.093
10368, -102395179.7, 107.103
10369, -102395173.3, 107.113
10370, -102395167, 107.123
10371, -102395160.6, 107.133
10372, -102395154.3, 107.144
10373, -102395147.9, 107.154
10374, -102395141.6, 107.164
10375, -102395135.3, 107.174
10376, -102395128.9, 107.184
10377, -102395122.6, 107.194
10378, -102395116.2, 107.205
10379, -102395109.9, 107.215
10380, -102395103.6, 107.225
10381, -102395097.2, 107.235
10382, -102395090.9, 107.245
10383, -102395084.5, 107.255
10384, -102395078.2, 107.265
10385, -102395071.9, 107.276
10386, -102395065.5, 107.286
10387, -102395059.2, 107.296
10388, -102395052.9, 107.306
10389, -102395046.5, 107.316
10390, -102395040.2, 107.326
10391, -102395033.9, 107.336
10392, -102395027.5, 107.346
10393, -102395021.2, 107.357
10394, -102395014.9, 107.367
10395, -102395008.6, 107.377
10396, -102395002.3, 107.387
10397, -102394996, 107.397
10398, -102394989.7, 107.407
10399, -102394983.4, 107.418
10400, -102394977.1, 107.428
10401, -102394970.8, 107.438
10402, -102394964.5, 107.448
10403, -102394958.2, 107.458
10404, -102394951.9, 107.468
10405, -102394945.6, 107.478
10406, -102394939.3, 107.488
10407, -102394933, 107.499
10408, -102394926.8, 107.509
10409, -102394920.5, 107.519
10410, -102394914.2, 107.529
10411, -102394907.9, 107.539
10412, -102394901.6, 107.549
10413, -102394895.4, 107.56
10414, -102394889.1, 107.57
10415, -102394882.8, 107.58
10416, -102394876.5, 107.59
10417, -102394870.3, 107.6
10418, -102394864, 107.61
10419, -102394857.7, 107.621
10420, -102394851.4, 107.631
10421, -102394845.2, 107.641
10422, -102394838.9, 107.651
10423, -102394832.6, 107.661
10424, -102394826.4, 107.671
10425, -102394820.1, 107.682
10426, -102394813.8, 107.692
10427, -102394807.6, 107.702
10428, -102394801.3, 107.713
10429, -102394795, 107.723
10430, -102394788.8, 107.733
10431, -102394782.5, 107.743
10432, -102394776.3, 107.753
10433, -102394770, 107.764
10434, -102394763.7, 107.774
10435, -102394757.5, 107.784
10436, -102394751.2, 107.795
10437, -102394744.9, 107.805
10438, -102394738.7, 107.815
10439, -102394732.4, 107.825
10440, -102394726.2, 107.835
10441, -102394719.9, 107.845
10442, -102394713.7, 107.856
10443, -102394707.4, 107.866
10444, -102394701.2, 107.876
10445, -102394695, 107.886
10446, -102394688.8, 107.896
10447, -102394682.5, 107.906
10448, -102394676.3, 107.916
10449, -102394670.1, 107.927
10450, -102394663.9, 107.937
10451, -102394657.7, 107.947
10452, -102394651.5, 107.957
10453, -102394645.3, 107.967
10454, -102394639.1, 107.977
10455, -102394632.9, 107.987
10456, -102394626.7, 107.998
10457, -102394620.5, 108.008
10458, -102394614.3, 108.018
10459, -102394608.1, 108.028
10460, -102394601.9, 108.038
10461, -102394595.7, 108.048
10462, -102394589.5, 108.058
10463, -102394583.3, 108.069
10464, -102394577.1, 108.079
10465, -102394570.9, 108.089
10466, -102394564.8, 108.099
10467, -102394558.6, 108.11
10468, -102394552.4, 108.12
10469, -102394546.2, 108.13
10470, -102394540.1, 108.14
10471, -102394533.9, 108.15
10472, -102394527.7, 108.16
10473, -102394521.6, 108.17
10474, -102394515.4, 108.181
10475, -102394509.2, 108.191
10476, -102394503.1, 108.201
10477, -102394496.9, 108.211
10478, -102394490.7, 108.221
10479, -102394484.5, 108.231
10480, -102394478.4, 108.241
10481, -102394472.2, 108.252
10482, -102394466, 108.262
10483, -102394459.9, 108.272
10484, -102394453.7, 108.282
10485, -102394447.5, 108.292
10486, -102394441.4, 108.302
10487, -102394435.2, 108.313
10488, -102394429, 108.323
10489, -102394422.9, 108.333
10490, -102394416.7, 108.343
10491, -102394410.5, 108.353
10492, -102394404.4, 108.363
10493, -102394398.2, 108.374
10494, -102394392, 108.384
10495, -102394385.9, 108.394
10496, -102394379.7, 108.404
10497, -102394373.5, 108.414
10498, -102394367.4, 108.424
10499, -102394361.2, 108.434
10500, -102394355, 108.445
10501, -102394348.9, 108.455
10502, -102394342.7, 108.465
10503, -102394336.6, 108.475
10504, -102394330.4, 108.485
10505, -102394324.3, 108.496
10506, -102394318.1, 108.506
10507, -102394311.9, 108.516
10508, -102394305.8, 108.526
10509, -102394299.6, 108.536
10510, -102394293.5, 108.546
10511, -102394287.3, 108.556
10512, -102394281.1, 108.567
10513, -102394275, 108.577
10514, -102394268.8, 108.587
10515, -102394262.7, 108.597
10516, -102394256.5, 108.608
10517, -102394250.4, 108.618
10518, -102394244.2, 108.628
10519, -102394238.1, 108.638
10520, -102394231.9, 108.648
10521, -102394225.8, 108.658
10522, -102394219.7, 108.668
10523, -102394213.5, 108.679
10524, -102394207.4, 108.689
10525, -102394201.2, 108.699
10526, -102394195.1, 108.709
10527, -102394188.9, 108.719
10528, -102394182.8, 108.729
10529, -102394176.7, 108.74
10530, -102394170.5, 108.75
10531, -102394164.4, 108.76
10532, -102394158.3, 108.77
10533, -102394152.1, 108.78
10534, -102394146, 108.79
10535, -102394139.9, 108.8
10536, -102394133.8, 108.811
10537, -102394127.6, 108.821
10538, -102394121.5, 108.831
10539, -102394115.4, 108.841
10540, -102394109.3, 108.851
10541, -102394103.1, 108.861
10542, -102394097, 108.871
10543, -102394090.9, 108.882
10544, -102394084.8, 108.892
10545, -102394078.6, 108.902
10546, -102394072.5, 108.912
10547, -102394066.4, 108.922
10548, -102394060.3, 108.933
10549, -102394054.2, 108.943
10550, -102394048, 108.953
10551, -102394041.9, 108.963
10552, -102394035.8, 108.973
10553, -102394029.7, 108.983
10554, -102394023.6, 108.993
10555, -102394017.5, 109.004
10556, -102394011.4, 109.014
10557, -102394005.2, 109.024
10558, -102393999.1, 109.034
10559, -102393993, 109.044
10560, -102393986.9, 109.055
10561, -102393980.8, 109.065
10562, -102393974.7, 109.075
10563, -102393968.6, 109.085
10564, -102393962.5, 109.095
10565, -102393956.4, 109.105
10566, -102393950.2, 109.116
10567, -102393944.1, 109.126
10568, -102393938, 109.136
10569, -102393931.9, 109.147
10570, -102393925.8, 109.157
10571, -102393919.7, 109.167
10572, -102393913.6, 109.177
10573, -102393907.5, 109.187
10574, -102393901.4, 109.197
10575, -102393895.3, 109.207
10576, -102393889.3, 109.218
10577, -102393883.2, 109.228
10578, -102393877.1, 109.238
10579, -102393871, 109.248
10580, -102393865, 109.258
10581, -102393858.9, 109.268
10582, -102393852.9, 109.279
10583, -102393846.9, 109.289
10584, -102393840.8, 109.299
10585, -102393834.8, 109.31
10586, -102393828.7, 109.32
10587, -102393822.7, 109.33
10588, -102393816.7, 109.34
10589, -102393810.6, 109.35
10590, -102393804.6, 109.36
10591, -102393798.5, 109.371
10592, -102393792.5, 109.381
10593, -102393786.5, 109.391
10594, -102393780.4, 109.401
10595, -102393774.4, 109.411
10596, -102393768.3, 109.422
10597, -102393762.3, 109.432
10598, -102393756.3, 109.442
10599, -102393750.2, 109.452
10600, -102393744.2, 109.462
10601, -102393738.1, 109.473
10602, -102393732.1, 109.483
10603, -102393726.1, 109.493
10604, -102393720, 109.503
10605, -102393714, 109.513
10606, -102393708, 109.523
10607, -102393701.9, 109.534
10608, -102393695.9, 109.544
10609, -102393689.9, 109.554
10610, -102393683.8, 109.564
10611, -102393677.8, 109.574
10612, -102393671.8, 109.585
10613, -102393665.7, 109.595
10614, -102393659.7, 109.605
10615, -102393653.7, 109.615
10616, -102393647.6, 109.625
10617, -102393641.6, 109.635
10618, -102393635.6, 109.646
10619, -102393629.5, 109.656
10620, -102393623.5, 109.666
10621, -102393617.5, 109.676
10622, -102393611.4, 109.686
10623, -102393605.4, 109.696
10624, -102393599.4, 109.706
10625, -102393593.4, 109.717
10626, -102393587.3, 109.727
10627, -102393581.3, 109.737
10628, -102393575.3, 109.748
10629, -102393569.3, 109.758
10630, -102393563.2, 109.768
10631, -102393557.2, 109.778
10632, -102393551.2, 109.788
10633, -102393545.2, 109.798
10634, -102393539.1, 109.808
10635, -102393533.1, 109.819
10636, -102393527.1, 109.829
10637, -102393521.1, 109.839
10638, -102393515.1, 109.849
10639, -102393509.1, 109.859
10640, -102393503, 109.869
10641, -102393497, 109.879
10642, -102393491, 109.89
10643, -102393485, 109.9
10644, -102393479, 109.91
10645, -102393473, 109.92
10646, -102393467, 109.93
10647, -102393461, 109.94
10648, -102393455, 109.95
10649, -102393449, 109.961
10650, -102393443, 109.971
10651, -102393437, 109.981
10652, -102393431, 109.991
10653, -102393425, 110.001
10654, -102393419, 110.011
10655, -102393413, 110.022
10656, -102393407, 110.032
10657, -102393401, 110.042
10658, -102393395, 110.052
10659, -102393389, 110.062
10660, -102393383.1, 110.072
10661, -102393377.1, 110.082
10662, -102393371.1, 110.093
10663, -102393365.1, 110.103
10664, -102393359.1, 110.113
10665, -102393353.2, 110.123
10666, -102393347.2, 110.133
10667, -102393341.2, 110.143
10668, -102393335.2, 110.153
10669, -102393329.3, 110.164
10670, -102393323.3, 110.174
10671, -102393317.3, 110.184
10672, -102393311.3, 110.194
10673, -102393305.4, 110.204
10674, -102393299.4, 110.214
10675, -102393293.4, 110.225
10676, -102393287.4, 110.235
10677, -102393281.5, 110.245
10678, -102393275.5, 110.255
10679, -102393269.5, 110.265
10680, -102393263.5, 110.275
10681, -102393257.6, 110.285
10682, -102393251.6, 110.296
10683, -102393245.6, 110.306
10684, -102393239.6, 110.316
10685, -102393233.7, 110.326
10686, -102393227.7, 110.336
10687, -102393221.7, 110.346
10688, -102393215.8, 110.356
10689, -102393209.8, 110.366
10690, -102393203.8, 110.377
10691, -102393197.9, 110.387
10692, -102393191.9, 110.397
10693, -102393185.9, 110.407
10694, -102393180, 110.417
10695, -102393174, 110.427
10696, -102393168, 110.437
10697, -102393162.1, 110.448
10698, -102393156.1, 110.458
10699, -102393150.2, 110.468
10700, -102393144.2, 110.478
10701, -102393138.3, 110.489
10702, -102393132.3, 110.499
10703, -102393126.4, 110.509
10704, -102393120.4, 110.519
10705, -102393114.5, 110.529
10706, -102393108.6, 110.54
10707, -102393102.6, 110.55
10708, -102393096.7, 110.56
10709, -102393090.8, 110.57
10710, -102393084.8, 110.581
10711, -102393078.9, 110.591
10712, -102393073, 110.601
10713, -102393067, 110.611
10714, -102393061.1, 110.621
10715, -102393055.2, 110.631
10716, -102393049.2, 110.642
10717, -102393043.3, 110.652
10718, -102393037.4, 110.662
10719, -102393031.5, 110.672
10720, -102393025.6, 110.682
10721, -102393019.7, 110.693
10722, -102393013.7, 110.703
10723, -102393007.8, 110.713
10724, -102393001.9, 110.723
10725, -102392996, 110.733
10726, -102392990.1, 110.743
10727, -102392984.2, 110.754
10728, -102392978.2, 110.764
10729, -102392972.3, 110.774
10730, -102392966.4, 110.784
10731, -102392960.5, 110.794
10732, -102392954.6, 110.805
10733, -102392948.7, 110.815
10734, -102392942.7, 110.825
10735, -102392936.8, 110.835
10736, -102392930.9, 110.845
10737, -102392925, 110.855
10738, -102392919.1, 110.865
10739, -102392913.2, 110.876
10740, -102392907.3, 110.886
10741, -102392901.4, 110.896
10742, -102392895.5, 110.906
10743, -102392889.6, 110.916
10744, -102392883.7, 110.926
10745, -102392877.8, 110.936
10746, -102392871.8, 110.946
10747, -102392865.9, 110.957
10748, -102392860, 110.967
10749, -102392854.1, 110.977
10750, -102392848.2, 110.987
10751, -102392842.3, 110.997
10752, -102392836.4, 111.008
10753, -102392830.5, 111.018
10754, -102392824.6, 111.028
10755, -102392818.7, 111.038
10756, -102392812.8, 111.048
10757, -102392806.9, 111.058
10758, -102392801, 111.068
10759, -102392795.1, 111.079
10760, -102392789.2, 111.089
10761, -102392783.3, 111.099
10762, -102392777.4, 111.109
10763, -102392771.5, 111.119
10764, -102392765.6, 111.13
10765, -102392759.7, 111.14
10766, -102392753.8, 111.15
10767, -102392747.9, 111.16
10768, -102392742, 111.17
10769, -102392736.1, 111.181
10770, -102392730.2, 111.191
10771, -102392724.3, 111.201
10772, -102392718.4, 111.211
10773, -102392712.5, 111.221
10774, -102392706.6, 111.232
10775, -102392700.7, 111.242
10776, -102392694.9, 111.252
10777, -102392689, 111.262
10778, -102392683.1, 111.272
10779, -102392677.2, 111.283
10780, -102392671.3, 111.293
10781, -102392665.4, 111.303
10782, -102392659.5, 111.313
10783, -102392653.6, 111.323
10784, -102392647.8, 111.333
10785, -102392641.9, 111.344
10786, -102392636, 111.354
10787, -102392630.1, 111.364
10788, -102392624.2, 111.374
10789, -102392618.4, 111.384
10790, -102392612.5, 111.395
10791, -102392606.6, 111.405
10792, -102392600.7, 111.415
10793, -102392594.9, 111.426
10794, -102392589, 111.436
10795, -102392583.1, 111.446
10796, -102392577.3, 111.456
10797, -102392571.4, 111.466
10798, -102392565.5, 111.476
10799, -102392559.7, 111.487
10800, -102392553.8, 111.497
10801, -102392547.9, 111.507
10802, -102392542.1, 111.517
10803, -102392536.2, 111.528
10804, -102392530.4, 111.538
10805, -102392524.5, 111.548
10806, -102392518.6, 111.558
10807, -102392512.8, 111.568
10808, -102392506.9, 111.579
10809, -102392501.1, 111.589
10810, -102392495.2, 111.599
10811, -102392489.4, 111.61
10812, -102392483.5, 111.62
10813, -102392477.7, 111.63
10814, -102392471.8, 111.64
10815, -102392466, 111.65
10816, -102392460.1, 111.66
10817, -102392454.3, 111.671
10818, -102392448.4, 111.681
10819, -102392442.6, 111.691
10820, -102392436.7, 111.701
10821, -102392430.9, 111.711
10822, -102392425.1, 111.721
10823, -102392419.2, 111.732
10824, -102392413.4, 111.742
10825, -102392407.5, 111.752
10826, -102392401.7, 111.762
10827, -102392395.9, 111.772
10828, -102392390, 111.783
10829, -102392384.2, 111.793
10830, -102392378.4, 111.803
10831, -102392372.5, 111.813
10832, -102392366.7, 111.823
10833, -102392360.9, 111.833
10834, -102392355, 111.843
10835, -102392349.2, 111.854
10836, -102392343.4, 111.864
10837, -102392337.5, 111.874
10838, -102392331.7, 111.884
10839, -102392325.9, 111.894
10840, -102392320.1, 111.905
10841, -102392314.2, 111.915
10842, -102392308.4, 111.925
10843, -102392302.6, 111.935
10844, -102392296.8, 111.945
10845, -102392290.9, 111.955
10846, -102392285.1, 111.966
10847, -102392279.3, 111.976
10848, -102392273.5, 111.986
10849, -102392267.6, 111.996
10850, -102392261.8, 112.006
10851, -102392256, 112.016
10852, -102392250.2, 112.026
10853, -102392244.4, 112.037
10854, -102392238.5, 112.047
10855, -102392232.7, 112.057
10856, -102392226.9, 112.067
10857, -102392221.1, 112.077
10858, -102392215.3, 112.087
10859, -102392209.5, 112.098
10860, -102392203.7, 112.108
10861, -102392197.8, 112.118
10862, -102392192, 112.128
10863, -102392186.2, 112.138
10864, -102392180.4, 112.148
10865, -102392174.6, 112.159
10866, -102392168.8, 112.169
10867, -102392163, 112.179
10868, -102392157.2, 112.189
10869, -102392151.4, 112.199
10870, -102392145.6, 112.209
10871, -102392139.8, 112.219
10872, -102392134, 112.23
10873, -102392128.2, 112.24
10874, -102392122.4, 112.25
10875, -102392116.6, 112.26
10876, -102392110.8, 112.27
10877, -102392105, 112.28
10878, -102392099.2, 112.29
10879, -102392093.4, 112.301
10880, -102392087.7, 112.311
10881, -102392081.9, 112.321
10882, -102392076.1, 112.331
10883, -102392070.3, 112.341
10884, -102392064.5, 112.351
10885, -102392058.8, 112.361
10886, -102392053, 112.372
10887, -102392047.2, 112.382
10888, -102392041.4, 112.392
10889, -102392035.7, 112.402
10890, -102392029.9, 112.412
10891, -102392024.1, 112.422
10892, -102392018.3, 112.433
10893, -102392012.6, 112.443
10894, -102392006.8, 112.453
10895, -102392001.1, 112.463
10896, -102391995.3, 112.473
10897, -102391989.5, 112.483
10898, -102391983.8, 112.493
10899, -102391978, 112.504
10900, -102391972.3, 112.514
10901, -102391966.6, 112.524
10902, -102391960.8, 112.534
10903, -102391955.1, 112.544
10904, -102391949.4, 112.554
10905, -102391943.7, 112.565
10906, -102391937.9, 112.575
10907, -102391932.2, 112.585
10908, -102391926.5, 112.595
10909, -102391920.8, 112.606
10910, -102391915.1, 112.616
10911, -102391909.4, 112.626
10912, -102391903.6, 112.636
10913, -102391897.9, 112.646
10914, -102391892.2, 112.656
10915, -102391886.5, 112.666
10916, -102391880.8, 112.677
10917, -102391875.1, 112.687
10918, -102391869.4, 112.697
10919, -102391863.6, 112.707
10920, -102391857.9, 112.717
10921, -102391852.2, 112.728
10922, -102391846.5, 112.738
10923, -102391840.8, 112.748
10924, -102391835.1, 112.758
10925, -102391829.4, 112.768
10926, -102391823.7, 112.778
10927, -102391818, 112.788
10928, -102391812.3, 112.799
10929, -102391806.6, 112.89
10930, -102391801, 112.919
10931, -102391795.3, 112.929
10932, -102391789.6, 112.939
10933, -102391783.9, 112.95
10934, -102391778.2, 112.96
10935, -102391772.5, 112.97
10936, -102391766.8, 112.98
10937, -102391761.1, 112.99
10938, -102391755.5, 113
10939, -102391749.8, 113.011
10940, -102391744.1, 113.021
10941, -102391738.4, 113.031
10942, -102391732.7, 113.041
10943, -102391727.1, 113.051
10944, -102391721.4, 113.061
10945, -102391715.7, 113.072
10946, -102391710.1, 113.082
10947, -102391704.4, 113.092
10948, -102391698.8, 113.102
10949, -102391693.1, 113.112
10950, -102391687.4, 113.123
10951, -102391681.8, 113.133
10952, -102391676.1, 113.143
10953, -102391670.5, 113.154
10954, -102391664.8, 113.164
10955, -102391659.2, 113.174
10956, -102391653.6, 113.184
10957, -102391647.9, 113.195
10958, -102391642.3, 113.205
10959, -102391636.6, 113.215
10960, -102391631, 113.225
10961, -102391625.3, 113.235
10962, -102391619.7, 113.246
10963, -102391614.1, 113.256
10964, -102391608.5, 113.266
10965, -102391602.8, 113.276
10966, -102391597.2, 113.286
10967, -102391591.6, 113.296
10968, -102391586, 113.306
10969, -102391580.4, 113.317
10970, -102391574.8, 113.327
10971, -102391569.2, 113.337
10972, -102391563.6, 113.347
10973, -102391558, 113.357
10974, -102391552.4, 113.367
10975, -102391546.8, 113.377
10976, -102391541.2, 113.387
10977, -102391535.6, 113.398
10978, -102391530, 113.408
10979, -102391524.4, 113.418
10980, -102391518.8, 113.428
10981, -102391513.2, 113.438
10982, -102391507.6, 113.448
10983, -102391501.9, 113.459
10984, -102391496.3, 113.469
10985, -102391490.7, 113.479
10986, -102391485.1, 113.489
10987, -102391479.5, 113.499
10988, -102391473.9, 113.509
10989, -102391468.3, 113.52
10990, -102391462.7, 113.53
10991, -102391457.1, 113.54
10992, -102391451.5, 113.55
10993, -102391445.9, 113.56
10994, -102391440.3, 113.57
10995, -102391434.7, 113.581
10996, -102391429.1, 113.591
10997, -102391423.5, 113.601
10998, -102391417.9, 113.611
10999, -102391412.3, 113.621
11000, -102391406.7, 113.631
11001, -102391401.2, 113.641
11002, -102391395.6, 113.652
11003, -102391390, 113.662
11004, -102391384.4, 113.672
11005, -102391378.8, 113.682
11006, -102391373.2, 113.692
11007, -102391367.6, 113.702
11008, -102391362, 113.712
11009, -102391356.4, 113.723
11010, -102391350.8, 113.733
11011, -102391345.2, 113.743
11012, -102391339.6, 113.753
11013, -102391334, 113.763
11014, -102391328.4, 113.773
11015, -102391322.8, 113.783
11016, -102391317.2, 113.794
11017, -102391311.6, 113.804
11018, -102391306, 113.814
11019, -102391300.4, 113.824
11020, -102391294.8, 113.834
11021, -102391289.2, 113.844
11022, -102391283.6, 113.854
11023, -102391278.1, 113.865
11024, -102391272.5, 113.875
11025, -102391266.9, 113.885
11026, -102391261.3, 113.895
11027, -102391255.7, 113.905
11028, -102391250.1, 113.915
11029, -102391244.5, 113.926
11030, -102391238.9, 113.936
11031, -102391233.3, 113.946
11032, -102391227.7, 113.956
11033, -102391222.1, 113.966
11034, -102391216.5, 113.976
11035, -102391210.9, 113.986
11036, -102391205.3, 113.997
11037, -102391199.7, 114.007
11038, -102391194.1, 114.017
11039, -102391188.6, 114.027
11040, -102391183, 114.037
11041, -102391177.4, 114.047
11042, -102391171.8, 114.058
11043, -102391166.2, 114.068
11044, -102391160.6, 114.078
11045, -102391155, 114.088
11046, -102391149.4, 114.098
11047, -102391143.8, 114.108
11048, -102391138.2, 114.118
11049, -102391132.6, 114.129
11050, -102391127, 114.139
11051, -102391121.4, 114.149
11052, -102391115.8, 114.159
11053, -102391110.2, 114.169
11054, -102391104.6, 114.179
11055, -102391099.1, 114.189
11056, -102391093.5, 114.2
11057, -102391087.9, 114.21
11058, -102391082.3, 114.22
11059, -102391076.7, 114.23
11060, -102391071.1, 114.24
11061, -102391065.5, 114.25
11062, -102391060, 114.261
11063, -102391054.4, 114.271
11064, -102391048.8, 114.281
11065, -102391043.2, 114.291
11066, -102391037.6, 114.301
11067, -102391032, 114.311
11068, -102391026.5, 114.321
11069, -102391020.9, 114.331
11070, -102391015.3, 114.342
11071, -102391009.7, 114.352
11072, -102391004.1, 114.362
11073, -102390998.6, 114.372
11074, -102390993, 114.382
11075, -102390987.4, 114.392
11076, -102390981.8, 114.403
11077, -102390976.2, 114.413
11078, -102390970.7, 114.423
11079, -102390965.1, 114.433
11080, -102390959.5, 114.443
11081, -102390953.9, 114.453
11082, -102390948.3, 114.464
11083, -102390942.8, 114.474
11084, -102390937.2, 114.484
11085, -102390931.6, 114.494
11086, -102390926, 114.504
11087, -102390920.5, 114.514
11088, -102390914.9, 114.525
11089, -102390909.3, 114.535
11090, -102390903.7, 114.545
11091, -102390898.2, 114.555
11092, -102390892.6, 114.565
11093, -102390887, 114.575
11094, -102390881.4, 114.586
11095, -102390875.9, 114.596
11096, -102390870.3, 114.606
11097, -102390864.7, 114.616
11098, -102390859.1, 114.626
11099, -102390853.6, 114.636
11100, -102390848, 114.647
11101, -102390842.4, 114.657
11102, -102390836.8, 114.667
11103, -102390831.3, 114.677
11104, -102390825.7, 114.687
11105, -102390820.1, 114.697
11106, -102390814.5, 114.708
11107, -102390809, 114.718
11108, -102390803.4, 114.728
11109, -102390797.8, 114.739
11110, -102390792.3, 114.749
11111, -102390786.7, 114.759
11112, -102390781.2, 114.769
11113, -102390775.6, 114.779
11114, -102390770.1, 114.789
11115, -102390764.5, 114.799
11116, -102390759, 114.809
11117, -102390753.4, 114.82
11118, -102390747.9, 114.83
11119, -102390742.4, 114.84
11120, -102390736.8, 114.85
11121, -102390731.3, 114.86
11122, -102390725.8, 114.871
11123, -102390720.2, 114.881
11124, -102390714.7, 114.891
11125, -102390709.2, 114.901
11126, -102390703.6, 114.911
11127, -102390698.1, 114.921
11128, -102390692.6, 114.932
11129, -102390687, 114.942
11130, -102390681.5, 114.952
11131, -102390676, 114.962
11132, -102390670.4, 114.972
11133, -102390664.9, 114.982
11134, -102390659.4, 114.992
11135, -102390653.9, 115.002
11136, -102390648.3, 115.013
11137, -102390642.8, 115.023
11138, -102390637.3, 115.033
11139, -102390631.8, 115.043
11140, -102390626.3, 115.053
11141, -102390620.7, 115.063
11142, -102390615.2, 115.074
11143, -102390609.7, 115.084
11144, -102390604.2, 115.094
11145, -102390598.7, 115.104
11146, -102390593.2, 115.114
11147, -102390587.6, 115.124
11148, -102390582.1, 115.134
11149, -102390576.6, 115.145
11150, -102390571.1, 115.155
11151, -102390565.6, 115.165
11152, -102390560.1, 115.175
11153, -102390554.6, 115.185
11154, -102390549.1, 115.195
11155, -102390543.5, 115.205
11156, -102390538, 115.216
11157, -102390532.5, 115.226
11158, -102390527, 115.236
11159, -102390521.5, 115.246
11160, -102390516, 115.256
11161, -102390510.5, 115.266
11162, -102390505, 115.276
11163, -102390499.5, 115.287
11164, -102390494, 115.297
11165, -102390488.5, 115.307
11166, -102390483, 115.317
11167, -102390477.5, 115.327
11168, -102390472, 115.337
11169, -102390466.5, 115.348
11170, -102390461, 115.358
11171, -102390455.5, 115.368
11172, -102390450, 115.378
11173, -102390444.4, 115.388
11174, -102390439, 115.398
11175, -102390433.5, 115.409
11176, -102390428, 115.419
11177, -102390422.5, 115.429
11178, -102390417, 115.439
11179, -102390411.5, 115.449
11180, -102390406, 115.459
11181, -102390400.5, 115.469
11182, -102390395, 115.48
11183, -102390389.5, 115.49
11184, -102390384, 115.5
11185, -102390378.5, 115.51
11186, -102390373.1, 115.52
11187, -102390367.6, 115.53
11188, -102390362.1, 115.54
11189, -102390356.6, 115.551
11190, -102390351.1, 115.561
11191, -102390345.6, 115.571
11192, -102390340.2, 115.581
11193, -102390334.7, 115.591
11194, -102390329.2, 115.601
11195, -102390323.7, 115.611
11196, -102390318.2, 115.622
11197, -102390312.8, 115.632
11198, -102390307.3, 115.642
11199, -102390301.8, 115.652
11200, -102390296.3, 115.662
11201, -102390290.9, 115.672
11202, -102390285.4, 115.682
11203, -102390279.9, 115.693
11204, -102390274.5, 115.703
11205, -102390269, 115.713
11206, -102390263.5, 115.723
11207, -102390258.1, 115.733
11208, -102390252.6, 115.743
11209, -102390247.2, 115.753
11210, -102390241.7, 115.764
11211, -102390236.3, 115.774
11212, -102390230.8, 115.784
11213, -102390225.4, 115.794
11214, -102390219.9, 115.804
11215, -102390214.5, 115.814
11216, -102390209, 115.824
11217, -102390203.6, 115.835
11218, -102390198.2, 115.845
11219, -102390192.7, 115.855
11220, -102390187.3, 115.865
11221, -102390181.8, 115.875
11222, -102390176.4, 115.885
11223, -102390170.9, 115.896
11224, -102390165.5, 115.906
11225, -102390160.1, 115.916
11226, -102390154.6, 115.926
11227, -102390149.2, 115.936
11228, -102390143.7, 115.946
11229, -102390138.3, 115.956
11230, -102390132.9, 115.967
11231, -102390127.4, 115.977
11232, -102390122, 115.987
11233, -102390116.6, 115.997
11234, -102390111.1, 116.007
11235, -102390105.7, 116.017
11236, -102390100.3, 116.027
11237, -102390094.8, 116.038
11238, -102390089.4, 116.048
11239, -102390084, 116.058
11240, -102390078.5, 116.068
11241, -102390073.1, 116.078
11242, -102390067.7, 116.088
11243, -102390062.2, 116.099
11244, -102390056.8, 116.109
11245, -102390051.4, 116.119
11246, -102390045.9, 116.129
11247, -102390040.5, 116.139
11248, -102390035.1, 116.149
11249, -102390029.6, 116.159
11250, -102390024.2, 116.17
11251, -102390018.8, 116.18
11252, -102390013.3, 116.19
11253, -102390007.9, 116.2
11254, -102390002.5, 116.21
11255, -102389997, 116.22
11256, -102389991.6, 116.231
11257, -102389986.2, 116.241
11258, -102389980.7, 116.251
11259, -102389975.3, 116.261
11260, -102389969.9, 116.272
11261, -102389964.5, 116.282
11262, -102389959, 116.292
11263, -102389953.6, 116.302
11264, -102389948.2, 116.313
11265, -102389942.7, 116.323
11266, -102389937.3, 116.333
11267, -102389931.9, 116.343
11268, -102389926.4, 116.354
11269, -102389921, 116.364
11270, -102389915.6, 116.374
11271, -102389910.1, 116.384
11272, -102389904.7, 116.394
11273, -102389899.3, 116.405
11274, -102389893.8, 116.415
11275, -102389888.4, 116.425
11276, -102389883, 116.435
11277, -102389877.6, 116.445
11278, -102389872.1, 116.456
11279, -102389866.7, 116.466
11280, -102389861.3, 116.476
11281, -102389855.8, 116.486
11282, -102389850.4, 116.496
11283, -102389845, 116.507
11284, -102389839.6, 116.517
11285, -102389834.1, 116.527
11286, -102389828.7, 116.537
11287, -102389823.3, 116.548
11288, -102389817.8, 116.558
11289, -102389812.4, 116.568
11290, -102389807, 116.578
11291, -102389801.6, 116.588
11292, -102389796.1, 116.599
11293, -102389790.7, 116.609
11294, -102389785.3, 116.619
11295, -102389779.9, 116.629
11296, -102389774.4, 116.639
11297, -102389769, 116.649
11298, -102389763.6, 116.659
11299, -102389758.2, 116.67
11300, -102389752.7, 116.68
11301, -102389747.3, 116.69
11302, -102389741.9, 116.7
11303, -102389736.5, 116.71
11304, -102389731, 116.72
11305, -102389725.6, 116.73
11306, -102389720.2, 116.741
11307, -102389714.8, 116.751
11308, -102389709.4, 116.761
11309, -102389703.9, 116.771
11310, -102389698.5, 116.781
11311, -102389693.1, 116.791
11312, -102389687.7, 116.802
11313, -102389682.3, 116.812
11314, -102389676.9, 116.822
11315, -102389671.5, 116.832
11316, -102389666.1, 116.842
11317, -102389660.7, 116.852
11318, -102389655.4, 116.862
11319, -102389650, 116.873
11320, -102389644.6, 116.883
11321, -102389639.3, 116.893
11322, -102389633.9, 116.903
11323, -102389628.5, 116.913
11324, -102389623.2, 116.924
11325, -102389617.8, 116.934
11326, -102389612.5, 116.944
11327, -102389607.1, 116.954
11328, -102389601.7, 116.964
11329, -102389596.4, 116.974
11330, -102389591, 116.984
11331, -102389585.6, 116.995
11332, -102389580.3, 117.005
11333, -102389574.9, 117.015
11334, -102389569.6, 117.025
11335, -102389564.2, 117.035
11336, -102389558.8, 117.045
11337, -102389553.5, 117.055
11338, -102389548.1, 117.066
11339, -102389542.8, 117.076
11340, -102389537.4, 117.086
11341, -102389532, 117.096
11342, -102389526.7, 117.106
11343, -102389521.3, 117.116
11344, -102389516, 117.126
11345, -102389510.6, 117.137
11346, -102389505.3, 117.147
11347, -102389499.9, 117.157
11348, -102389494.6, 117.167
11349, -102389489.2, 117.177
11350, -102389483.9, 117.187
11351, -102389478.5, 117.197
11352, -102389473.2, 117.208
11353, -102389467.9, 117.218
11354, -102389462.6, 117.228
11355, -102389457.3, 117.238
11356, -102389452, 117.248
11357, -102389446.6, 117.258
11358, -102389441.3, 117.268
11359, -102389436, 117.279
11360, -102389430.7, 117.289
11361, -102389425.4, 117.299
11362, -102389420.1, 117.309
11363, -102389414.7, 117.319
11364, -102389409.4, 117.329
11365, -102389404.1, 117.34
11366, -102389398.8, 117.35
11367, -102389393.5, 117.36
11368, -102389388.2, 117.37
11369, -102389382.9, 117.38
11370, -102389377.6, 117.39
11371, -102389372.3, 117.4
11372, -102389366.9, 117.411
11373, -102389361.6, 117.421
11374, -102389356.3, 117.431
11375, -102389351, 117.441
11376, -102389345.7, 117.451
11377, -102389340.4, 117.461
11378, -102389335.1, 117.471
11379, -102389329.8, 117.482
11380, -102389324.5, 117.492
11381, -102389319.2, 117.502
11382, -102389313.9, 117.512
11383, -102389308.6, 117.522
11384, -102389303.4, 117.532
11385, -102389298.1, 117.542
11386, -102389292.8, 117.553
11387, -102389287.5, 117.563
11388, -102389282.2, 117.573
11389, -102389276.9, 117.583
11390, -102389271.7, 117.593
11391, -102389266.4, 117.603
11392, -102389261.1, 117.614
11393, -102389255.8, 117.624
11394, -102389250.5, 117.634
11395, -102389245.3, 117.644
11396, -102389240, 117.654
11397, -102389234.7, 117.664
11398, -102389229.5, 117.675
11399, -102389224.2, 117.685
11400, -102389219, 117.695
11401, -102389213.7, 117.705
11402, -102389208.5, 117.715
11403, -102389203.2, 117.726
11404, -102389198, 117.736
11405, -102389192.7, 117.746
11406, -102389187.5, 117.756
11407, -102389182.3, 117.766
11408, -102389177.1, 117.776
11409, -102389171.8, 117.787
11410, -102389166.6, 117.797
11411, -102389161.4, 117.807
11412, -102389156.2, 117.817
11413, -102389151, 117.827
11414, -102389145.8, 117.837
11415, -102389140.6, 117.847
11416, -102389135.4, 117.858
11417, -102389130.2, 117.868
11418, -102389125, 117.878
11419, -102389119.8, 117.888
11420, -102389114.5, 117.898
11421, -102389109.3, 117.908
11422, -102389104.1, 117.919
11423, -102389098.9, 117.929
11424, -102389093.7, 117.939
11425, -102389088.5, 117.949
11426, -102389083.3, 117.959
11427, -102389078.1, 117.97
11428, -102389072.9, 117.98
11429, -102389067.7, 117.99
11430, -102389062.5, 118
11431, -102389057.3, 118.01
11432, -102389052.1, 118.021
11433, -102389046.9, 118.031
11434, -102389041.7, 118.041
11435, -102389036.5, 118.051
11436, -102389031.3, 118.061
11437, -102389026.1, 118.071
11438, -102389020.9, 118.082
11439, -102389015.7, 118.092
11440, -102389010.5, 118.102
11441, -102389005.3, 118.112
11442, -102389000.1, 118.122
11443, -102388994.9, 118.132
11444, -102388989.7, 118.142
11445, -102388984.5, 118.153
11446, -102388979.3, 118.163
11447, -102388974.1, 118.173
11448, -102388968.9, 118.183
11449, -102388963.7, 118.193
11450, -102388958.5, 118.203
11451, -102388953.3, 118.214
11452, -102388948.2, 118.224
11453, -102388943, 118.234
11454, -102388937.8, 118.244
11455, -102388932.6, 118.255
11456, -102388927.4, 118.265
11457, -102388922.2, 118.275
11458, -102388917, 118.285
11459, -102388911.8, 118.295
11460, -102388906.6, 118.305
11461, -102388901.4, 118.315
11462, -102388896.2, 118.326
11463, -102388891, 118.336
11464, -102388885.8, 118.346
11465, -102388880.7, 118.356
11466, -102388875.5, 118.366
11467, -102388870.3, 118.376
11468, -102388865.1, 118.386
11469, -102388859.9, 118.397
11470, -102388854.7, 118.407
11471, -102388849.5, 118.417
11472, -102388844.3, 118.427
11473, -102388839.1, 118.437
11474, -102388834, 118.447
11475, -102388828.8, 118.458
11476, -102388823.6, 118.468
11477, -102388818.4, 118.478
11478, -102388813.2, 118.488
11479, -102388808, 118.498
11480, -102388802.8, 118.508
11481, -102388797.7, 118.518
11482, -102388792.5, 118.529
11483, -102388787.3, 118.539
11484, -102388782.1, 118.549
11485, -102388776.9, 118.559
11486, -102388771.7, 118.569
11487, -102388766.6, 118.579
11488, -102388761.4, 118.59
11489, -102388756.2, 118.6
11490, -102388751.1, 118.61
11491, -102388745.9, 118.62
11492, -102388740.8, 118.63
11493, -102388735.6, 118.64
11494, -102388730.4, 118.651
11495, -102388725.3, 118.661
11496, -102388720.2, 118.671
11497, -102388715, 118.681
11498, -102388709.9, 118.691
11499, -102388704.7, 118.702
11500, -102388699.6, 118.712
11501, -102388694.5, 118.722
11502, -102388689.3, 118.732
11503, -102388684.2, 118.742
11504, -102388679.1, 118.753
11505, -102388673.9, 118.763
11506, -102388668.8, 118.773
11507, -102388663.7, 118.783
11508, -102388658.6, 118.793
11509, -102388653.4, 118.803
11510, -102388648.3, 118.814
11511, -102388643.2, 118.824
11512, -102388638.1, 118.834
11513, -102388632.9, 118.844
11514, -102388627.8, 118.854
11515, -102388622.7, 118.865
11516, -102388617.6, 118.875
11517, -102388612.4, 118.885
11518, -102388607.3, 118.895
11519, -102388602.2, 118.905
11520, -102388597.1, 118.916
11521, -102388592, 118.926
11522, -102388586.8, 118.936
11523, -102388581.7, 118.946
11524, -102388576.6, 118.956
11525, -102388571.5, 118.966
11526, -102388566.4, 118.976
11527, -102388561.2, 118.987
11528, -102388556.1, 118.997
11529, -102388551, 119.007
11530, -102388545.9, 119.017
11531, -102388540.8, 119.027
11532, -102388535.7, 119.037
11533, -102388530.6, 119.048
11534, -102388525.4, 119.058
11535, -102388520.3, 119.068
11536, -102388515.2, 119.078
11537, -102388510.1, 119.088
11538, -102388505, 119.098
11539, -102388499.9, 119.108
11540, -102388494.8, 119.119
11541, -102388489.7, 119.129
11542, -102388484.6, 119.139
11543, -102388479.4, 119.149
11544, -102388474.3, 119.159
11545, -102388469.2, 119.169
11546, -102388464.1, 119.18
11547, -102388459, 119.19
11548, -102388453.9, 119.2
11549, -102388448.8, 119.21
11550, -102388443.7, 119.22
11551, -102388438.6, 119.23
11552, -102388433.5, 119.241
11553, -102388428.4, 119.251
11554, -102388423.3, 119.261
11555, -102388418.2, 119.271
11556, -102388413.1, 119.281
11557, -102388408, 119.291
11558, -102388402.9, 119.302
11559, -102388397.8, 119.312
11560, -102388392.7, 119.322
11561, -102388387.6, 119.332
11562, -102388382.5, 119.342
11563, -102388377.4, 119.352
11564, -102388372.3, 119.362
11565, -102388367.2, 119.373
11566, -102388362.1, 119.383
11567, -102388357, 119.393
11568, -102388351.9, 119.403
11569, -102388346.8, 119.413
11570, -102388341.7, 119.424
11571, -102388336.6, 119.434
11572, -102388331.5, 119.444
11573, -102388326.4, 119.454
11574, -102388321.3, 119.464
11575, -102388316.2, 119.474
11576, -102388311.1, 119.484
11577, -102388306, 119.495
11578, -102388300.9, 119.505
11579, -102388295.8, 119.515
11580, -102388290.8, 119.525
11581, -102388285.7, 119.535
11582, -102388280.6, 119.545
11583, -102388275.5, 119.555
11584, -102388270.4, 119.566
11585, -102388265.3, 119.576
11586, -102388260.2, 119.586
11587, -102388255.1, 119.697
11588, -102388250, 119.707
11589, -102388244.9, 119.717
11590, -102388239.8, 119.727
11591, -102388234.7, 119.737
11592, -102388229.6, 119.747
11593, -102388224.5, 119.757
11594, -102388219.5, 119.768
11595, -102388214.4, 119.778
11596, -102388209.3, 119.788
11597, -102388204.2, 119.798
11598, -102388199.1, 119.808
11599, -102388194, 119.818
11600, -102388188.9, 119.829
11601, -102388183.8, 119.839
11602, -102388178.7, 119.849
11603, -102388173.7, 119.859
11604, -102388168.6, 119.869
11605, -102388163.5, 119.879
11606, -102388158.4, 119.889
11607, -102388153.3, 119.9
11608, -102388148.2, 119.91
11609, -102388143.2, 119.92
11610, -102388138.1, 119.93
11611, -102388133, 119.94
11612, -102388127.9, 119.951
11613, -102388122.8, 119.961
11614, -102388117.7, 119.971
11615, -102388112.7, 119.981
11616, -102388107.6, 119.991
11617, -102388102.5, 120.001
11618, -102388097.4, 120.012
11619, -102388092.4, 120.022
11620, -102388087.3, 120.032
11621, -102388082.2, 120.042
11622, -102388077.2, 120.052
11623, -102388072.1, 120.062
11624, -102388067, 120.073
11625, -102388062, 120.083
11626, -102388056.9, 120.093
11627, -102388051.8, 120.104
11628, -102388046.8, 120.114
11629, -102388041.7, 120.124
11630, -102388036.7, 120.134
11631, -102388031.6, 120.145
11632, -102388026.6, 120.155
11633, -102388021.5, 120.165
11634, -102388016.5, 120.175
11635, -102388011.4, 120.185
11636, -102388006.4, 120.196
11637, -102388001.3, 120.206
11638, -102387996.3, 120.216
11639, -102387991.2, 120.226
11640, -102387986.2, 120.236
11641, -102387981.1, 120.246
11642, -102387976.1, 120.256
11643, -102387971, 120.267
11644, -102387966, 120.277
11645, -102387960.9, 120.287
11646, -102387955.9, 120.297
11647, -102387950.8, 120.307
11648, -102387945.8, 120.317
11649, -102387940.7, 120.328
11650, -102387935.7, 120.338
11651, -102387930.7, 120.348
11652, -102387925.6, 120.358
11653, -102387920.6, 120.369
11654, -102387915.5, 120.379
11655, -102387910.5, 120.389
11656, -102387905.5, 120.399
11657, -102387900.4, 120.409
11658, -102387895.4, 120.42
11659, -102387890.4, 120.43
11660, -102387885.3, 120.44
11661, -102387880.3, 120.45
11662, -102387875.3, 120.46
11663, -102387870.2, 120.47
11664, -102387865.2, 120.48
11665, -102387860.2, 120.49
11666, -102387855.1, 120.501
11667, -102387850.1, 120.511
11668, -102387845.1, 120.521
11669, -102387840.1, 120.531
11670, -102387835.1, 120.541
11671, -102387830.1, 120.551
11672, -102387825, 120.561
11673, -102387820, 120.572
11674, -102387815, 120.582
11675, -102387810, 120.592
11676, -102387805, 120.602
11677, -102387800, 120.612
11678, -102387795, 120.622
11679, -102387790, 120.633
11680, -102387785, 120.643
11681, -102387780, 120.653
11682, -102387775, 120.663
11683, -102387770, 120.673
11684, -102387765, 120.683
11685, -102387760, 120.694
11686, -102387755, 120.704
11687, -102387750, 120.714
11688, -102387745, 120.724
11689, -102387740, 120.734
11690, -102387735, 120.744
11691, -102387730, 120.755
11692, -102387725, 120.765
11693, -102387720, 120.775
11694, -102387715, 120.785
11695, -102387710, 120.795
11696, -102387705.1, 120.805
11697, -102387700.1, 120.816
11698, -102387695.1, 120.826
11699, -102387690.1, 120.836
11700, -102387685.1, 120.846
11701, -102387680.1, 120.856
11702, -102387675.2, 120.866
11703, -102387670.2, 120.877
11704, -102387665.2, 120.887
11705, -102387660.2, 120.897
11706, -102387655.2, 120.907
11707, -102387650.3, 120.918
11708, -102387645.3, 120.928
11709, -102387640.3, 120.938
11710, -102387635.3, 120.948
11711, -102387630.4, 120.958
11712, -102387625.4, 120.968
11713, -102387620.4, 120.979
11714, -102387615.5, 120.989
11715, -102387610.5, 120.999
11716, -102387605.5, 121.009
11717, -102387600.6, 121.019
11718, -102387595.6, 121.03
11719, -102387590.6, 121.04
11720, -102387585.7, 121.05
11721, -102387580.7, 121.06
11722, -102387575.7, 121.07
11723, -102387570.8, 121.08
11724, -102387565.8, 121.09
11725, -102387560.8, 121.101
11726, -102387555.9, 121.111
11727, -102387550.9, 121.121
11728, -102387546, 121.131
11729, -102387541, 121.141
11730, -102387536.1, 121.151
11731, -102387531.1, 121.161
11732, -102387526.2, 121.172
11733, -102387521.2, 121.182
11734, -102387516.3, 121.192
11735, -102387511.3, 121.202
11736, -102387506.4, 121.212
11737, -102387501.4, 121.222
11738, -102387496.5, 121.233
11739, -102387491.5, 121.243
11740, -102387486.6, 121.253
11741, -102387481.6, 121.263
11742, -102387476.7, 121.273
11743, -102387471.8, 121.283
11744, -102387466.8, 121.293
11745, -102387461.9, 121.304
11746, -102387457, 121.314
11747, -102387452, 121.324
11748, -102387447.1, 121.334
11749, -102387442.2, 121.344
11750, -102387437.2, 121.354
11751, -102387432.3, 121.364
11752, -102387427.4, 121.375
11753, -102387422.4, 121.385
11754, -102387417.5, 121.395
11755, -102387412.6, 121.405
11756, -102387407.7, 121.415
11757, -102387402.7, 121.425
11758, -102387397.8, 121.435
11759, -102387392.9, 121.446
11760, -102387388, 121.456
11761, -102387383.1, 121.466
11762, -102387378.2, 121.476
11763, -102387373.2, 121.486
11764, -102387368.3, 121.496
11765, -102387363.4, 121.506
11766, -102387358.5, 121.517
11767, -102387353.6, 121.527
11768, -102387348.7, 121.537
11769, -102387343.8, 121.547
11770, -102387338.9, 121.557
11771, -102387334, 121.567
11772, -102387329.1, 121.577
11773, -102387324.2, 121.588
11774, -102387319.3, 121.598
11775, -102387314.4, 121.608
11776, -102387309.5, 121.618
11777, -102387304.7, 121.628
11778, -102387299.8, 121.638
11779, -102387294.9, 121.648
11780, -102387290, 121.659
11781, -102387285.1, 121.669
11782, -102387280.2, 121.679
11783, -102387275.3, 121.689
11784, -102387270.4, 121.7
11785, -102387265.5, 121.71
11786, -102387260.6, 121.72
11787, -102387255.7, 121.73
11788, -102387250.9, 121.74
11789, -102387246, 121.75
11790, -102387241.1, 121.76
11791, -102387236.2, 121.77
11792, -102387231.3, 121.781
11793, -102387226.4, 121.791
11794, -102387221.6, 121.801
11795, -102387216.7, 121.811
11796, -102387211.8, 121.821
11797, -102387206.9, 121.831
11798, -102387202.1, 121.841
11799, -102387197.2, 121.852
11800, -102387192.3, 121.862
11801, -102387187.5, 121.872
11802, -102387182.6, 121.882
11803, -102387177.8, 121.892
11804, -102387172.9, 121.902
11805, -102387168, 121.912
11806, -102387163.2, 121.923
11807, -102387158.3, 121.933
11808, -102387153.5, 121.943
11809, -102387148.6, 121.953
11810, -102387143.8, 121.963
11811, -102387138.9, 121.973
11812, -102387134.1, 121.983
11813, -102387129.2, 121.994
11814, -102387124.4, 122.004
11815, -102387119.5, 122.014
11816, -102387114.7, 122.024
11817, -102387109.8, 122.034
11818, -102387105, 122.044
11819, -102387100.1, 122.054
11820, -102387095.3, 122.065
11821, -102387090.4, 122.075
11822, -102387085.6, 122.085
11823, -102387080.8, 122.095
11824, -102387075.9, 122.105
11825, -102387071.1, 122.116
11826, -102387066.3, 122.126
11827, -102387061.4, 122.136
11828, -102387056.6, 122.146
11829, -102387051.7, 122.156
11830, -102387046.9, 122.167
11831, -102387042.1, 122.177
11832, -102387037.2, 122.187
11833, -102387032.4, 122.197
11834, -102387027.6, 122.207
11835, -102387022.7, 122.217
11836, -102387017.9, 122.228
11837, -102387013.1, 122.238
11838, -102387008.2, 122.248
11839, -102387003.4, 122.258
11840, -102386998.5, 122.269
11841, -102386993.7, 122.279
11842, -102386988.9, 122.289
11843, -102386984, 122.299
11844, -102386979.2, 122.31
11845, -102386974.4, 122.32
11846, -102386969.5, 122.33
11847, -102386964.7, 122.34
11848, -102386959.9, 122.35
11849, -102386955, 122.361
11850, -102386950.2, 122.371
11851, -102386945.4, 122.381
11852, -102386940.5, 122.391
11853, -102386935.7, 122.401
11854, -102386930.9, 122.411
11855, -102386926, 122.422
11856, -102386921.2, 122.432
11857, -102386916.4, 122.442
11858, -102386911.6, 122.452
11859, -102386906.7, 122.462
11860, -102386901.9, 122.472
11861, -102386897.1, 122.482
11862, -102386892.2, 122.493
11863, -102386887.4, 122.503
11864, -102386882.6, 122.513
11865, -102386877.8, 122.523
11866, -102386872.9, 122.533
11867, -102386868.1, 122.543
11868, -102386863.3, 122.553
11869, -102386858.5, 122.564
11870, -102386853.7, 122.574
11871, -102386848.9, 122.584
11872, -102386844.1, 122.594
11873, -102386839.3, 122.604
11874, -102386834.4, 122.614
11875, -102386829.6, 122.625
11876, -102386824.8, 122.635
11877, -102386820, 122.645
11878, -102386815.2, 122.655
11879, -102386810.4, 122.665
11880, -102386805.6, 122.676
11881, -102386800.8, 122.686
11882, -102386796, 122.696
11883, -102386791.2, 122.706
11884, -102386786.4, 122.716
11885, -102386781.6, 122.726
11886, -102386776.8, 122.737
11887, -102386771.9, 122.747
11888, -102386767.1, 122.757
11889, -102386762.3, 122.767
11890, -102386757.5, 122.777
11891, -102386752.7, 122.787
11892, -102386747.9, 122.798
11893, -102386743.1, 122.808
11894, -102386738.3, 122.818
11895, -102386733.5, 122.828
11896, -102386728.7, 122.838
11897, -102386723.9, 122.848
11898, -102386719.1, 122.858
11899, -102386714.3, 122.869
11900, -102386709.5, 122.879
11901, -102386704.7, 122.889
11902, -102386699.9, 122.899
11903, -102386695.1, 122.909
11904, -102386690.3, 122.919
11905, -102386685.5, 122.93
11906, -102386680.7, 122.94
11907, -102386675.9, 122.95
11908, -102386671.1, 122.96
11909, -102386666.3, 122.97
11910, -102386661.5, 122.98
11911, -102386656.8, 122.99
11912, -102386652, 123.001
11913, -102386647.2, 123.011
11914, -102386642.4, 123.021
11915, -102386637.6, 123.031
11916, -102386632.8, 123.041
11917, -102386628, 123.051
11918, -102386623.2, 123.061
11919, -102386618.4, 123.072
11920, -102386613.6, 123.082
11921, -102386608.8, 123.092
11922, -102386604, 123.102
11923, -102386599.2, 123.112
11924, -102386594.5, 123.122
11925, -102386589.7, 123.133
11926, -102386584.9, 123.143
11927, -102386580.1, 123.153
11928, -102386575.3, 123.163
11929, -102386570.5, 123.174
11930, -102386565.7, 123.184
11931, -102386560.9, 123.194
11932, -102386556.2, 123.204
11933, -102386551.4, 123.214
11934, -102386546.6, 123.224
11935, -102386541.8, 123.234
11936, -102386537, 123.245
11937, -102386532.2, 123.255
11938, -102386527.4, 123.265
11939, -102386522.6, 123.275
11940, -102386517.9, 123.285
11941, -102386513.1, 123.295
11942, -102386508.3, 123.305
11943, -102386503.5, 123.316
11944, -102386498.7, 123.326
11945, -102386493.9, 123.336
11946, -102386489.2, 123.346
11947, -102386484.4, 123.356
11948, -102386479.6, 123.366
11949, -102386474.8, 123.376
11950, -102386470.1, 123.387
11951, -102386465.3, 123.397
11952, -102386460.5, 123.407
11953, -102386455.7, 123.417
11954, -102386451, 123.427
11955, -102386446.2, 123.437
11956, -102386441.4, 123.447
11957, -102386436.6, 123.457
11958, -102386431.9, 123.468
11959, -102386427.1, 123.478
11960, -102386422.3, 123.488
11961, -102386417.6, 123.498
11962, -102386412.8, 123.508
11963, -102386408, 123.518
11964, -102386403.2, 123.528
11965, -102386398.5, 123.539
11966, -102386393.7, 123.549
11967, -102386388.9, 123.559
11968, -102386384.1, 123.569
11969, -102386379.4, 123.579
11970, -102386374.6, 123.589
11971, -102386369.8, 123.6
11972, -102386365.1, 123.61
11973, -102386360.3, 123.62
11974, -102386355.5, 123.63
11975, -102386350.7, 123.64
11976, -102386346, 123.65
11977, -102386341.2, 123.66
11978, -102386336.4, 123.671
11979, -102386331.7, 123.681
11980, -102386326.9, 123.691
11981, -102386322.1, 123.701
11982, -102386317.4, 123.711
11983, -102386312.6, 123.722
11984, -102386307.8, 123.732
11985, -102386303.1, 123.742
11986, -102386298.3, 123.752
11987, -102386293.5, 123.762
11988, -102386288.8, 123.772
11989, -102386284, 123.783
11990, -102386279.2, 123.793
11991, -102386274.5, 123.803
11992, -102386269.7, 123.813
11993, -102386264.9, 123.824
11994, -102386260.2, 123.834
11995, -102386255.4, 123.844
11996, -102386250.7, 123.854
11997, -102386245.9, 123.864
11998, -102386241.2, 123.874
11999, -102386236.4, 123.885
12000, -102386231.7, 123.895
12001, -102386226.9, 123.905
12002, -102386222.2, 123.915
12003, -102386217.4, 123.925
12004, -102386212.7, 123.936
12005, -102386207.9, 123.946
12006, -102386203.2, 123.956
12007, -102386198.4, 123.966
12008, -102386193.7, 123.976
12009, -102386189, 123.986
12010, -102386184.2, 123.997
12011, -102386179.5, 124.007
12012, -102386174.7, 124.017
12013, -102386170, 124.027
12014, -102386165.3, 124.037
12015, -102386160.6, 124.048
12016, -102386155.8, 124.058
12017, -102386151.1, 124.068
12018, -102386146.4, 124.078
12019, -102386141.6, 124.088
12020, -102386136.9, 124.098
12021, -102386132.2, 124.109
12022, -102386127.4, 124.119
12023, -102386122.7, 124.129
12024, -102386118, 124.139
12025, -102386113.2, 124.149
12026, -102386108.5, 124.159
12027, -102386103.8, 124.169
12028, -102386099, 124.18
12029, -102386094.3, 124.19
12030, -102386089.6, 124.2
12031, -102386084.9, 124.21
12032, -102386080.1, 124.22
12033, -102386075.4, 124.23
12034, -102386070.7, 124.241
12035, -102386065.9, 124.251
12036, -102386061.2, 124.261
12037, -102386056.5, 124.271
12038, -102386051.7, 124.281
12039, -102386047, 124.291
12040, -102386042.3, 124.301
12041, -102386037.6, 124.312
12042, -102386032.8, 124.322
12043, -102386028.1, 124.332
12044, -102386023.4, 124.342
12045, -102386018.6, 124.352
12046, -102386013.9, 124.362
12047, -102386009.2, 124.372
12048, -102386004.5, 124.382
12049, -102385999.7, 124.393
12050, -102385995, 124.403
12051, -102385990.3, 124.413
12052, -102385985.6, 124.423
12053, -102385980.8, 124.433
12054, -102385976.1, 124.443
12055, -102385971.4, 124.453
12056, -102385966.6, 124.464
12057, -102385961.9, 124.474
12058, -102385957.2, 124.484
12059, -102385952.5, 124.494
12060, -102385947.8, 124.504
12061, -102385943.1, 124.514
12062, -102385938.4, 124.525
12063, -102385933.6, 124.535
12064, -102385928.9, 124.545
12065, -102385924.2, 124.555
12066, -102385919.5, 124.565
12067, -102385914.8, 124.576
12068, -102385910.1, 124.586
12069, -102385905.4, 124.596
12070, -102385900.7, 124.606
12071, -102385895.9, 124.616
12072, -102385891.2, 124.626
12073, -102385886.5, 124.637
12074, -102385881.8, 124.647
12075, -102385877.1, 124.657
12076, -102385872.4, 124.667
12077, -102385867.7, 124.677
12078, -102385863, 124.688
12079, -102385858.3, 124.698
12080, -102385853.6, 124.708
12081, -102385848.9, 124.718
12082, -102385844.2, 124.728
12083, -102385839.5, 124.738
12084, -102385834.8, 124.748
12085, -102385830.1, 124.759
12086, -102385825.4, 124.769
12087, -102385820.7, 124.779
12088, -102385816.1, 124.789
12089, -102385811.4, 124.799
12090, -102385806.7, 124.809
12091, -102385802, 124.819
12092, -102385797.3, 124.83
12093, -102385792.6, 124.84
12094, -102385787.9, 124.85
12095, -102385783.2, 124.86
12096, -102385778.5, 124.87
12097, -102385773.8, 124.88
12098, -102385769.1, 124.891
12099, -102385764.4, 124.901
12100, -102385759.8, 124.911
12101, -102385755.1, 124.921
12102, -102385750.4, 124.931
12103, -102385745.7, 124.941
12104, -102385741, 124.951
12105, -102385736.3, 124.962
12106, -102385731.6, 124.972
12107, -102385727, 124.982
12108, -102385722.3, 124.992
12109, -102385717.6, 125.002
12110, -102385712.9, 125.013
12111, -102385708.2, 125.023
12112, -102385703.5, 125.033
12113, -102385698.9, 125.043
12114, -102385694.2, 125.053
12115, -102385689.5, 125.063
12116, -102385684.8, 125.074
12117, -102385680.1, 125.084
12118, -102385675.4, 125.094
12119, -102385670.8, 125.104
12120, -102385666.1, 125.114
12121, -102385661.4, 125.124
12122, -102385656.7, 125.135
12123, -102385652, 125.145
12124, -102385647.4, 125.155
12125, -102385642.7, 125.165
12126, -102385638, 125.175
12127, -102385633.4, 125.185
12128, -102385628.7, 125.196
12129, -102385624, 125.206
12130, -102385619.3, 125.216
12131, -102385614.7, 125.226
12132, -102385610, 125.236
12133, -102385605.3, 125.247
12134, -102385600.7, 125.257
12135, -102385596, 125.267
12136, -102385591.3, 125.277
12137, -102385586.7, 125.287
12138, -102385582, 125.297
12139, -102385577.3, 125.308
12140, -102385572.7, 125.318
12141, -102385568, 125.328
12142, -102385563.3, 125.338
12143, -102385558.7, 125.348
12144, -102385554, 125.358
12145, -102385549.4, 125.368
12146, -102385544.7, 125.379
12147, -102385540, 125.389
12148, -102385535.4, 125.399
12149, -102385530.7, 125.409
12150, -102385526.1, 125.419
12151, -102385521.4, 125.429
12152, -102385516.8, 125.439
12153, -102385512.1, 125.45
12154, -102385507.5, 125.46
12155, -102385502.8, 125.47
12156, -102385498.1, 125.48
12157, -102385493.5, 125.49
12158, -102385488.8, 125.5
12159, -102385484.2, 125.511
12160, -102385479.6, 125.521
12161, -102385474.9, 125.531
12162, -102385470.3, 125.541
12163, -102385465.6, 125.551
12164, -102385461, 125.561
12165, -102385456.3, 125.571
12166, -102385451.7, 125.582
12167, -102385447.1, 125.592
12168, -102385442.4, 125.602
12169, -102385437.8, 125.612
12170, -102385433.2, 125.622
12171, -102385428.5, 125.632
12172, -102385423.9, 125.643
12173, -102385419.2, 125.653
12174, -102385414.6, 125.663
12175, -102385410, 125.673
12176, -102385405.4, 125.683
12177, -102385400.7, 125.693
12178, -102385396.1, 125.704
12179, -102385391.5, 125.714
12180, -102385386.8, 125.724
12181, -102385382.2, 125.734
12182, -102385377.6, 125.744
12183, -102385373, 125.754
12184, -102385368.3, 125.765
12185, -102385363.7, 125.775
12186, -102385359.1, 125.785
12187, -102385354.4, 125.795
12188, -102385349.8, 125.805
12189, -102385345.2, 125.815
12190, -102385340.6, 125.825
12191, -102385335.9, 125.836
12192, -102385331.3, 125.846
12193, -102385326.7, 125.856
12194, -102385322.1, 125.866
12195, -102385317.4, 125.876
12196, -102385312.8, 125.886
12197, -102385308.2, 125.897
12198, -102385303.6, 125.907
12199, -102385299, 125.917
12200, -102385294.3, 125.927
12201, -102385289.7, 125.937
12202, -102385285.1, 125.947
12203, -102385280.5, 125.958
12204, -102385275.9, 125.968
12205, -102385271.2, 125.978
12206, -102385266.6, 125.988
12207, -102385262, 125.998
12208, -102385257.4, 126.008
12209, -102385252.8, 126.018
12210, -102385248.2, 126.029
12211, -102385243.5, 126.039
12212, -102385238.9, 126.049
12213, -102385234.3, 126.059
12214, -102385229.7, 126.069
12215, -102385225.1, 126.079
12216, -102385220.5, 126.09
12217, -102385215.9, 126.1
12218, -102385211.3, 126.11
12219, -102385206.7, 126.12
12220, -102385202.1, 126.13
12221, -102385197.5, 126.14
12222, -102385192.9, 126.15
12223, -102385188.3, 126.161
12224, -102385183.7, 126.171
12225, -102385179.1, 126.181
12226, -102385174.5, 126.191
12227, -102385169.9, 126.201
12228, -102385165.3, 126.211
12229, -102385160.7, 126.221
12230, -102385156.2, 126.232
12231, -102385151.6, 126.242
12232, -102385147, 126.252
12233, -102385142.4, 126.262
12234, -102385137.8, 126.272
12235, -102385133.2, 126.283
12236, -102385128.6, 126.293
12237, -102385124, 126.303
12238, -102385119.5, 126.313
12239, -102385114.9, 126.323
12240, -102385110.3, 126.333
12241, -102385105.7, 126.343
12242, -102385101.1, 126.354
12243, -102385096.5, 126.464
12244, -102385092, 126.474
12245, -102385087.4, 126.484
12246, -102385082.8, 126.495
12247, -102385078.2, 126.505
12248, -102385073.6, 126.515
12249, -102385069.1, 126.525
12250, -102385064.5, 126.535
12251, -102385059.9, 126.545
12252, -102385055.3, 126.556
12253, -102385050.8, 126.566
12254, -102385046.2, 126.576
12255, -102385041.6, 126.586
12256, -102385037, 126.596
12257, -102385032.4, 126.606
12258, -102385027.9, 126.617
12259, -102385023.3, 126.627
12260, -102385018.7, 126.637
12261, -102385014.1, 126.647
12262, -102385009.6, 126.657
12263, -102385005, 126.668
12264, -102385000.4, 126.678
12265, -102384995.8, 126.688
12266, -102384991.3, 126.698
12267, -102384986.7, 126.708
12268, -102384982.1, 126.718
12269, -102384977.6, 126.729
12270, -102384973, 126.739
12271, -102384968.4, 126.749
12272, -102384963.8, 126.759
12273, -102384959.3, 126.769
12274, -102384954.7, 126.78
12275, -102384950.1, 126.79
12276, -102384945.6, 126.8
12277, -102384941, 126.81
12278, -102384936.4, 126.82
12279, -102384931.8, 126.831
12280, -102384927.3, 126.841
12281, -102384922.7, 126.851
12282, -102384918.1, 126.861
12283, -102384913.6, 126.871
12284, -102384909, 126.881
12285, -102384904.4, 126.892
12286, -102384899.9, 126.902
12287, -102384895.3, 126.912
12288, -102384890.7, 126.922
12289, -102384886.2, 126.932
12290, -102384881.6, 126.942
12291, -102384877.1, 126.953
12292, -102384872.5, 126.963
12293, -102384867.9, 126.973
12294, -102384863.4, 126.983
12295, -102384858.8, 126.993
12296, -102384854.2, 127.004
12297, -102384849.7, 127.014
12298, -102384845.1, 127.024
12299, -102384840.6, 127.034
12300, -102384836, 127.044
12301, -102384831.5, 127.054
12302, -102384826.9, 127.064
12303, -102384822.3, 127.074
12304, -102384817.8, 127.085
12305, -102384813.2, 127.095
12306, -102384808.7, 127.105
12307, -102384804.1, 127.115
12308, -102384799.6, 127.125
12309, -102384795, 127.135
12310, -102384790.5, 127.146
12311, -102384785.9, 127.156
12312, -102384781.4, 127.166
12313, -102384776.8, 127.176
12314, -102384772.3, 127.186
12315, -102384767.7, 127.196
12316, -102384763.2, 127.207
12317, -102384758.6, 127.217
12318, -102384754.1, 127.227
12319, -102384749.5, 127.237
12320, -102384745, 127.247
12321, -102384740.4, 127.257
12322, -102384735.9, 127.268
12323, -102384731.3, 127.278
12324, -102384726.8, 127.288
12325, -102384722.2, 127.298
12326, -102384717.7, 127.308
12327, -102384713.1, 127.318
12328, -102384708.6, 127.328
12329, -102384704, 127.338
12330, -102384699.5, 127.349
12331, -102384695, 127.359
12332, -102384690.4, 127.369
12333, -102384685.9, 127.379
12334, -102384681.3, 127.389
12335, -102384676.8, 127.399
12336, -102384672.2, 127.409
12337, -102384667.7, 127.42
12338, -102384663.2, 127.43
12339, -102384658.6, 127.44
12340, -102384654.1, 127.45
12341, -102384649.5, 127.46
12342, -102384645, 127.47
12343, -102384640.4, 127.481
12344, -102384635.9, 127.491
12345, -102384631.4, 127.501
12346, -102384626.8, 127.511
12347, -102384622.3, 127.521
12348, -102384617.7, 127.531
12349, -102384613.2, 127.541
12350, -102384608.7, 127.552
12351, -102384604.1, 127.562
12352, -102384599.6, 127.572
12353, -102384595, 127.582
12354, -102384590.5, 127.592
12355, -102384586, 127.602
12356, -102384581.4, 127.612
12357, -102384576.9, 127.623
12358, -102384572.4, 127.633
12359, -102384567.8, 127.643
12360, -102384563.3, 127.653
12361, -102384558.7, 127.663
12362, -102384554.2, 127.673
12363, -102384549.7, 127.684
12364, -102384545.1, 127.694
12365, -102384540.6, 127.704
12366, -102384536.1, 127.714
12367, -102384531.5, 127.724
12368, -102384527, 127.734
12369, -102384522.4, 127.744
12370, -102384517.9, 127.755
12371, -102384513.4, 127.765
12372, -102384508.8, 127.775
12373, -102384504.3, 127.785
12374, -102384499.8, 127.795
12375, -102384495.2, 127.805
12376, -102384490.7, 127.815
12377, -102384486.2, 127.826
12378, -102384481.6, 127.836
12379, -102384477.1, 127.846
12380, -102384472.6, 127.856
12381, -102384468.1, 127.866
12382, -102384463.5, 127.876
12383, -102384459, 127.886
12384, -102384454.5, 127.897
12385, -102384449.9, 127.907
12386, -102384445.4, 127.917
12387, -102384440.9, 127.927
12388, -102384436.4, 127.938
12389, -102384431.8, 127.948
12390, -102384427.3, 127.958
12391, -102384422.8, 127.968
12392, -102384418.3, 127.978
12393, -102384413.8, 127.988
12394, -102384409.2, 127.998
12395, -102384404.7, 128.008
12396, -102384400.2, 128.019
12397, -102384395.7, 128.029
12398, -102384391.2, 128.039
12399, -102384386.7, 128.049
12400, -102384382.2, 128.059
12401, -102384377.7, 128.069
12402, -102384373.1, 128.08
12403, -102384368.6, 128.09
12404, -102384364.1, 128.1
12405, -102384359.6, 128.11
12406, -102384355.1, 128.12
12407, -102384350.6, 128.131
12408, -102384346.1, 128.141
12409, -102384341.6, 128.151
12410, -102384337, 128.161
12411, -102384332.5, 128.171
12412, -102384328, 128.181
12413, -102384323.5, 128.192
12414, -102384319, 128.202
12415, -102384314.5, 128.212
12416, -102384310, 128.222
12417, -102384305.5, 128.232
12418, -102384301, 128.242
12419, -102384296.5, 128.253
12420, -102384292, 128.263
12421, -102384287.5, 128.273
12422, -102384282.9, 128.283
12423, -102384278.4, 128.293
12424, -102384273.9, 128.303
12425, -102384269.4, 128.314
12426, -102384264.9, 128.324
12427, -102384260.5, 128.334
12428, -102384256, 128.344
12429, -102384251.5, 128.354
12430, -102384247, 128.364
12431, -102384242.5, 128.374
12432, -102384238, 128.385
12433, -102384233.6, 128.395
12434, -102384229.1, 128.405
12435, -102384224.6, 128.415
12436, -102384220.1, 128.425
12437, -102384215.6, 128.435
12438, -102384211.1, 128.446
12439, -102384206.7, 128.456
12440, -102384202.2, 128.466
12441, -102384197.7, 128.476
12442, -102384193.2, 128.486
12443, -102384188.7, 128.496
12444, -102384184.3, 128.506
12445, -102384179.8, 128.517
12446, -102384175.3, 128.527
12447, -102384170.8, 128.537
12448, -102384166.4, 128.547
12449, -102384161.9, 128.557
12450, -102384157.4, 128.567
12451, -102384152.9, 128.578
12452, -102384148.5, 128.588
12453, -102384144, 128.598
12454, -102384139.5, 128.608
12455, -102384135, 128.619
12456, -102384130.6, 128.629
12457, -102384126.1, 128.639
12458, -102384121.6, 128.649
12459, -102384117.1, 128.659
12460, -102384112.7, 128.669
12461, -102384108.2, 128.68
12462, -102384103.7, 128.69
12463, -102384099.3, 128.7
12464, -102384094.8, 128.71
12465, -102384090.3, 128.72
12466, -102384085.9, 128.73
12467, -102384081.4, 128.74
12468, -102384076.9, 128.751
12469, -102384072.4, 128.761
12470, -102384068, 128.771
12471, -102384063.5, 128.781
12472, -102384059, 128.791
12473, -102384054.6, 128.802
12474, -102384050.1, 128.812
12475, -102384045.7, 128.822
12476, -102384041.2, 128.832
12477, -102384036.7, 128.842
12478, -102384032.3, 128.852
12479, -102384027.8, 128.862
12480, -102384023.3, 128.873
12481, -102384018.9, 128.883
12482, -102384014.4, 128.893
12483, -102384009.9, 128.903
12484, -102384005.5, 128.913
12485, -102384001, 128.923
12486, -102383996.6, 128.934
12487, -102383992.1, 128.944
12488, -102383987.7, 128.954
12489, -102383983.2, 128.964
12490, -102383978.8, 128.974
12491, -102383974.3, 128.985
12492, -102383969.9, 128.995
12493, -102383965.4, 129.005
12494, -102383961, 129.015
12495, -102383956.5, 129.025
12496, -102383952.1, 129.035
12497, -102383947.6, 129.046
12498, -102383943.2, 129.056
12499, -102383938.7, 129.066
12500, -102383934.3, 129.076
12501, -102383929.8, 129.086
12502, -102383925.4, 129.096
12503, -102383920.9, 129.107
12504, -102383916.5, 129.117
12505, -102383912, 129.127
12506, -102383907.6, 129.137
12507, -102383903.2, 129.147
12508, -102383898.7, 129.157
12509, -102383894.3, 129.167
12510, -102383889.9, 129.178
12511, -102383885.4, 129.188
12512, -102383881, 129.198
12513, -102383876.6, 129.208
12514, -102383872.2, 129.218
12515, -102383867.7, 129.228
12516, -102383863.3, 129.238
12517, -102383858.9, 129.249
12518, -102383854.4, 129.259
12519, -102383850, 129.269
12520, -102383845.6, 129.279
12521, -102383841.1, 129.29
12522, -102383836.7, 129.3
12523, -102383832.3, 129.31
12524, -102383827.9, 129.32
12525, -102383823.4, 129.33
12526, -102383819, 129.341
12527, -102383814.6, 129.351
12528, -102383810.2, 129.361
12529, -102383805.7, 129.371
12530, -102383801.3, 129.381
12531, -102383796.9, 129.391
12532, -102383792.5, 129.402
12533, -102383788, 129.412
12534, -102383783.6, 129.422
12535, -102383779.2, 129.432
12536, -102383774.8, 129.442
12537, -102383770.3, 129.452
12538, -102383765.9, 129.462
12539, -102383761.5, 129.473
12540, -102383757.1, 129.483
12541, -102383752.7, 129.493
12542, -102383748.2, 129.503
12543, -102383743.8, 129.513
12544, -102383739.4, 129.523
12545, -102383735, 129.534
12546, -102383730.5, 129.544
12547, -102383726.1, 129.554
12548, -102383721.7, 129.564
12549, -102383717.3, 129.574
12550, -102383712.9, 129.584
12551, -102383708.5, 129.594
12552, -102383704, 129.604
12553, -102383699.6, 129.615
12554, -102383695.2, 129.625
12555, -102383690.8, 129.635
12556, -102383686.4, 129.645
12557, -102383682, 129.655
12558, -102383677.6, 129.665
12559, -102383673.2, 129.676
12560, -102383668.8, 129.686
12561, -102383664.4, 129.696
12562, -102383660, 129.706
12563, -102383655.6, 129.716
12564, -102383651.2, 129.726
12565, -102383646.8, 129.736
12566, -102383642.3, 129.747
12567, -102383637.9, 129.757
12568, -102383633.5, 129.767
12569, -102383629.1, 129.777
12570, -102383624.7, 129.787
12571, -102383620.4, 129.797
12572, -102383616, 129.807
12573, -102383611.6, 129.818
12574, -102383607.2, 129.828
12575, -102383602.8, 129.838
12576, -102383598.4, 129.848
12577, -102383594, 129.858
12578, -102383589.6, 129.868
12579, -102383585.2, 129.879
12580, -102383580.8, 129.889
12581, -102383576.4, 129.899
12582, -102383572, 129.909
12583, -102383567.6, 129.919
12584, -102383563.3, 129.929
12585, -102383558.9, 129.939
12586, -102383554.5, 129.95
12587, -102383550.1, 129.96
12588, -102383545.7, 129.97
12589, -102383541.4, 129.98
12590, -102383537, 129.99
12591, -102383532.6, 130
12592, -102383528.2, 130.011
12593, -102383523.8, 130.021
12594, -102383519.5, 130.031
12595, -102383515.1, 130.041
12596, -102383510.7, 130.051
12597, -102383506.4, 130.062
12598, -102383502, 130.072
12599, -102383497.6, 130.082
12600, -102383493.3, 130.092
12601, -102383488.9, 130.102
12602, -102383484.6, 130.113
12603, -102383480.2, 130.123
12604, -102383475.8, 130.133
12605, -102383471.5, 130.143
12606, -102383467.1, 130.153
12607, -102383462.8, 130.163
12608, -102383458.4, 130.174
12609, -102383454.1, 130.184
12610, -102383449.7, 130.194
12611, -102383445.4, 130.204
12612, -102383441, 130.214
12613, -102383436.7, 130.225
12614, -102383432.3, 130.235
12615, -102383428, 130.245
12616, -102383423.6, 130.255
12617, -102383419.3, 130.265
12618, -102383414.9, 130.275
12619, -102383410.6, 130.285
12620, -102383406.2, 130.296
12621, -102383401.9, 130.306
12622, -102383397.5, 130.316
12623, -102383393.2, 130.326
12624, -102383388.9, 130.336
12625, -102383384.5, 130.346
12626, -102383380.2, 130.357
12627, -102383375.8, 130.367
12628, -102383371.5, 130.377
12629, -102383367.1, 130.387
12630, -102383362.8, 130.397
12631, -102383358.4, 130.408
12632, -102383354.1, 130.418
12633, -102383349.7, 130.428
12634, -102383345.4, 130.438
12635, -102383341.1, 130.448
12636, -102383336.7, 130.458
12637, -102383332.4, 130.468
12638, -102383328, 130.479
12639, -102383323.7, 130.489
12640, -102383319.3, 130.499
12641, -102383315, 130.509
12642, -102383310.7, 130.519
12643, -102383306.3, 130.529
12644, -102383302, 130.54
12645, -102383297.6, 130.55
12646, -102383293.3, 130.56
12647, -102383288.9, 130.57
12648, -102383284.6, 130.58
12649, -102383280.3, 130.59
12650, -102383275.9, 130.6
12651, -102383271.6, 130.611
12652, -102383267.3, 130.621
12653, -102383262.9, 130.631
12654, -102383258.6, 130.641
12655, -102383254.2, 130.651
12656, -102383249.9, 130.661
12657, -102383245.6, 130.671
12658, -102383241.3, 130.682
12659, -102383236.9, 130.692
12660, -102383232.6, 130.702
12661, -102383228.3, 130.712
12662, -102383224, 130.723
12663, -102383219.7, 130.733
12664, -102383215.4, 130.743
12665, -102383211.1, 130.753
12666, -102383206.9, 130.763
12667, -102383202.6, 130.773
12668, -102383198.3, 130.784
12669, -102383194, 130.794
12670, -102383189.7, 130.804
12671, -102383185.4, 130.814
12672, -102383181.1, 130.824
12673, -102383176.8, 130.834
12674, -102383172.5, 130.844
12675, -102383168.2, 130.855
12676, -102383163.9, 130.865
12677, -102383159.6, 130.875
12678, -102383155.4, 130.885
12679, -102383151.1, 130.895
12680, -102383146.8, 130.905
12681, -102383142.5, 130.916
12682, -102383138.2, 130.926
12683, -102383133.9, 130.936
12684, -102383129.7, 130.946
12685, -102383125.4, 130.957
12686, -102383121.1, 130.967
12687, -102383116.8, 130.977
12688, -102383112.5, 130.987
12689, -102383108.3, 130.997
12690, -102383104, 131.007
12691, -102383099.7, 131.018
12692, -102383095.4, 131.028
12693, -102383091.1, 131.038
12694, -102383086.9, 131.048
12695, -102383082.6, 131.058
12696, -102383078.3, 131.068
12697, -102383074, 131.078
12698, -102383069.8, 131.089
12699, -102383065.5, 131.099
12700, -102383061.2, 131.109
12701, -102383056.9, 131.119
12702, -102383052.7, 131.129
12703, -102383048.4, 131.139
12704, -102383044.1, 131.149
12705, -102383039.8, 131.16
12706, -102383035.6, 131.17
12707, -102383031.3, 131.18
12708, -102383027, 131.19
12709, -102383022.7, 131.2
12710, -102383018.5, 131.21
12711, -102383014.2, 131.221
12712, -102383009.9, 131.231
12713, -102383005.6, 131.241
12714, -102383001.4, 131.251
12715, -102382997.1, 131.261
12716, -102382992.8, 131.272
12717, -102382988.6, 131.282
12718, -102382984.3, 131.292
12719, -102382980, 131.302
12720, -102382975.8, 131.312
12721, -102382971.5, 131.322
12722, -102382967.2, 131.333
12723, -102382963, 131.343
12724, -102382958.7, 131.353
12725, -102382954.5, 131.363
12726, -102382950.2, 131.373
12727, -102382945.9, 131.383
12728, -102382941.7, 131.393
12729, -102382937.4, 131.404
12730, -102382933.2, 131.414
12731, -102382928.9, 131.424
12732, -102382924.7, 131.434
12733, -102382920.4, 131.444
12734, -102382916.1, 131.455
12735, -102382911.9, 131.465
12736, -102382907.6, 131.475
12737, -102382903.4, 131.485
12738, -102382899.1, 131.495
12739, -102382894.9, 131.505
12740, -102382890.6, 131.516
12741, -102382886.4, 131.526
12742, -102382882.1, 131.536
12743, -102382877.9, 131.546
12744, -102382873.6, 131.556
12745, -102382869.4, 131.566
12746, -102382865.1, 131.576
12747, -102382860.9, 131.587
12748, -102382856.7, 131.597
12749, -102382852.4, 131.607
12750, -102382848.2, 131.617
12751, -102382843.9, 131.627
12752, -102382839.7, 131.637
12753, -102382835.4, 131.647
12754, -102382831.2, 131.658
12755, -102382826.9, 131.668
12756, -102382822.7, 131.678
12757, -102382818.5, 131.688
12758, -102382814.2, 131.698
12759, -102382810, 131.709
12760, -102382805.7, 131.719
12761, -102382801.5, 131.729
12762, -102382797.3, 131.739
12763, -102382793, 131.749
12764, -102382788.8, 131.76
12765, -102382784.5, 131.77
12766, -102382780.3, 131.78
12767, -102382776.1, 131.79
12768, -102382771.8, 131.8
12769, -102382767.6, 131.81
12770, -102382763.4, 131.821
12771, -102382759.1, 131.831
12772, -102382754.9, 131.841
12773, -102382750.7, 131.851
12774, -102382746.5, 131.861
12775, -102382742.2, 131.871
12776, -102382738, 131.882
12777, -102382733.8, 131.892
12778, -102382729.5, 131.902
12779, -102382725.3, 131.912
12780, -102382721.1, 131.923
12781, -102382716.8, 131.933
12782, -102382712.6, 131.943
12783, -102382708.4, 131.953
12784, -102382704.1, 131.963
12785, -102382699.9, 131.973
12786, -102382695.7, 131.984
12787, -102382691.5, 131.994
12788, -102382687.2, 132.004
12789, -102382683, 132.014
12790, -102382678.8, 132.024
12791, -102382674.6, 132.034
12792, -102382670.3, 132.045
12793, -102382666.1, 132.055
12794, -102382661.9, 132.065
12795, -102382657.7, 132.075
12796, -102382653.5, 132.085
12797, -102382649.2, 132.095
12798, -102382645, 132.105
12799, -102382640.8, 132.116
12800, -102382636.6, 132.126
12801, -102382632.3, 132.136
12802, -102382628.1, 132.146
12803, -102382623.9, 132.156
12804, -102382619.7, 132.166
12805, -102382615.5, 132.176
12806, -102382611.3, 132.187
12807, -102382607, 132.197
12808, -102382602.8, 132.207
12809, -102382598.6, 132.217
12810, -102382594.4, 132.228
12811, -102382590.2, 132.238
12812, -102382586, 132.248
12813, -102382581.8, 132.258
12814, -102382577.6, 132.268
12815, -102382573.3, 132.278
12816, -102382569.1, 132.289
12817, -102382564.9, 132.299
12818, -102382560.7, 132.309
12819, -102382556.5, 132.319
12820, -102382552.3, 132.329
12821, -102382548.1, 132.34
12822, -102382544, 132.35
12823, -102382539.8, 132.36
12824, -102382535.6, 132.37
12825, -102382531.4, 132.38
12826, -102382527.2, 132.391
12827, -102382523.1, 132.401
12828, -102382518.9, 132.411
12829, -102382514.7, 132.421
12830, -102382510.5, 132.431
12831, -102382506.4, 132.441
12832, -102382502.2, 132.452
12833, -102382498, 132.462
12834, -102382493.8, 132.472
12835, -102382489.6, 132.482
12836, -102382485.5, 132.492
12837, -102382481.3, 132.502
12838, -102382477.1, 132.513
12839, -102382472.9, 132.523
12840, -102382468.8, 132.533
12841, -102382464.6, 132.543
12842, -102382460.4, 132.553
12843, -102382456.2, 132.564
12844, -102382452.1, 132.574
12845, -102382447.9, 132.584
12846, -102382443.7, 132.594
12847, -102382439.5, 132.604
12848, -102382435.4, 132.614
12849, -102382431.2, 132.624
12850, -102382427, 132.635
12851, -102382422.8, 132.645
12852, -102382418.7, 132.655
12853, -102382414.5, 132.665
12854, -102382410.3, 132.675
12855, -102382406.2, 132.685
12856, -102382402, 132.696
12857, -102382397.8, 132.706
12858, -102382393.6, 132.716
12859, -102382389.5, 132.726
12860, -102382385.3, 132.736
12861, -102382381.1, 132.747
12862, -102382377, 132.757
12863, -102382372.8, 132.767
12864, -102382368.6, 132.777
12865, -102382364.5, 132.787
12866, -102382360.3, 132.797
12867, -102382356.1, 132.808
12868, -102382352, 132.818
12869, -102382347.8, 132.828
12870, -102382343.7, 132.838
12871, -102382339.5, 132.848
12872, -102382335.3, 132.858
12873, -102382331.2, 132.869
12874, -102382327, 132.879
12875, -102382322.9, 132.889
12876, -102382318.7, 132.899
12877, -102382314.6, 132.909
12878, -102382310.4, 132.919
12879, -102382306.3, 132.929
12880, -102382302.1, 132.94
12881, -102382297.9, 132.95
12882, -102382293.8, 132.96
12883, -102382289.6, 132.97
12884, -102382285.5, 132.98
12885, -102382281.3, 132.99
12886, -102382277.2, 133.001
12887, -102382273, 133.011
12888, -102382268.9, 133.021
12889, -102382264.7, 133.031
12890, -102382260.6, 133.041
12891, -102382256.4, 133.052
12892, -102382252.2, 133.062
12893, -102382248.1, 133.072
12894, -102382243.9, 133.082
12895, -102382239.8, 133.092
12896, -102382235.6, 133.102
12897, -102382231.5, 133.112
12898, -102382227.3, 133.223
12899, -102382223.2, 133.233
12900, -102382219, 133.244
12901, -102382214.9, 133.254
12902, -102382210.7, 133.264
12903, -102382206.6, 133.274
12904, -102382202.4, 133.284
12905, -102382198.3, 133.294
12906, -102382194.1, 133.305
12907, -102382190, 133.315
12908, -102382185.8, 133.325
12909, -102382181.7, 133.335
12910, -102382177.5, 133.345
12911, -102382173.4, 133.355
12912, -102382169.2, 133.365
12913, -102382165.1, 133.376
12914, -102382160.9, 133.386
12915, -102382156.8, 133.396
12916, -102382152.7, 133.406
12917, -102382148.5, 133.416
12918, -102382144.4, 133.427
12919, -102382140.2, 133.437
12920, -102382136.1, 133.447
12921, -102382132, 133.457
12922, -102382127.8, 133.467
12923, -102382123.7, 133.478
12924, -102382119.6, 133.488
12925, -102382115.4, 133.498
12926, -102382111.3, 133.508
12927, -102382107.2, 133.519
12928, -102382103, 133.529
12929, -102382098.9, 133.539
12930, -102382094.8, 133.549
12931, -102382090.6, 133.559
12932, -102382086.5, 133.569
12933, -102382082.4, 133.58
12934, -102382078.2, 133.59
12935, -102382074.1, 133.6
12936, -102382070, 133.61
12937, -102382065.8, 133.62
12938, -102382061.7, 133.63
12939, -102382057.6, 133.64
12940, -102382053.4, 133.651
12941, -102382049.3, 133.661
12942, -102382045.2, 133.671
12943, -102382041, 133.681
12944, -102382036.9, 133.691
12945, -102382032.8, 133.701
12946, -102382028.7, 133.712
12947, -102382024.5, 133.722
12948, -102382020.4, 133.732
12949, -102382016.3, 133.742
12950, -102382012.2, 133.752
12951, -102382008, 133.763
12952, -102382003.9, 133.773
12953, -102381999.8, 133.783
12954, -102381995.6, 133.793
12955, -102381991.5, 133.803
12956, -102381987.4, 133.813
12957, -102381983.3, 133.824
12958, -102381979.1, 133.834
12959, -102381975, 133.844
12960, -102381970.9, 133.854
12961, -102381966.8, 133.864
12962, -102381962.7, 133.874
12963, -102381958.5, 133.884
12964, -102381954.4, 133.895
12965, -102381950.3, 133.905
12966, -102381946.2, 133.915
12967, -102381942, 133.925
12968, -102381937.9, 133.935
12969, -102381933.8, 133.946
12970, -102381929.7, 133.956
12971, -102381925.5, 133.966
12972, -102381921.4, 133.976
12973, -102381917.3, 133.986
12974, -102381913.2, 133.996
12975, -102381909.1, 134.006
12976, -102381904.9, 134.016
12977, -102381900.8, 134.027
12978, -102381896.7, 134.037
12979, -102381892.6, 134.047
12980, -102381888.5, 134.057
12981, -102381884.3, 134.067
12982, -102381880.2, 134.077
12983, -102381876.1, 134.088
12984, -102381872, 134.098
12985, -102381867.9, 134.108
12986, -102381863.8, 134.118
12987, -102381859.6, 134.128
12988, -102381855.5, 134.138
12989, -102381851.4, 134.148
12990, -102381847.3, 134.159
12991, -102381843.2, 134.169
12992, -102381839, 134.179
12993, -102381834.9, 134.189
12994, -102381830.8, 134.199
12995, -102381826.7, 134.209
12996, -102381822.6, 134.22
12997, -102381818.5, 134.23
12998, -102381814.4, 134.24
12999, -102381810.3, 134.25
13000, -102381806.2, 134.26
13001, -102381802, 134.27
13002, -102381797.9, 134.281
13003, -102381793.8, 134.291
13004, -102381789.7, 134.301
13005, -102381785.6, 134.311
13006, -102381781.5, 134.321
13007, -102381777.4, 134.331
13008, -102381773.3, 134.341
13009, -102381769.2, 134.352
13010, -102381765.1, 134.362
13011, -102381761, 134.372
13012, -102381756.9, 134.382
13013, -102381752.8, 134.392
13014, -102381748.7, 134.402
13015, -102381744.6, 134.412
13016, -102381740.5, 134.423
13017, -102381736.4, 134.433
13018, -102381732.3, 134.443
13019, -102381728.2, 134.453
13020, -102381724.1, 134.463
13021, -102381720, 134.473
13022, -102381715.9, 134.483
13023, -102381711.8, 134.494
13024, -102381707.7, 134.504
13025, -102381703.6, 134.514
13026, -102381699.5, 134.524
13027, -102381695.4, 134.534
13028, -102381691.3, 134.545
13029, -102381687.2, 134.555
13030, -102381683.1, 134.565
13031, -102381679, 134.575
13032, -102381674.9, 134.585
13033, -102381670.8, 134.595
13034, -102381666.7, 134.605
13035, -102381662.6, 134.616
13036, -102381658.5, 134.626
13037, -102381654.4, 134.636
13038, -102381650.3, 134.646
13039, -102381646.2, 134.656
13040, -102381642.1, 134.666
13041, -102381638, 134.677
13042, -102381633.9, 134.687
13043, -102381629.8, 134.697
13044, -102381625.7, 134.708
13045, -102381621.6, 134.718
13046, -102381617.5, 134.728
13047, -102381613.4, 134.738
13048, -102381609.3, 134.748
13049, -102381605.2, 134.758
13050, -102381601.1, 134.768
13051, -102381597, 134.779
13052, -102381592.9, 134.789
13053, -102381588.9, 134.799
13054, -102381584.8, 134.809
13055, -102381580.7, 134.819
13056, -102381576.6, 134.83
13057, -102381572.5, 134.84
13058, -102381568.4, 134.85
13059, -102381564.3, 134.86
13060, -102381560.2, 134.87
13061, -102381556.1, 134.88
13062, -102381552, 134.891
13063, -102381547.9, 134.901
13064, -102381543.8, 134.911
13065, -102381539.7, 134.921
13066, -102381535.7, 134.931
13067, -102381531.6, 134.941
13068, -102381527.5, 134.952
13069, -102381523.4, 134.962
13070, -102381519.3, 134.972
13071, -102381515.2, 134.982
13072, -102381511.2, 134.993
13073, -102381507.1, 135.003
13074, -102381503, 135.013
13075, -102381498.9, 135.023
13076, -102381494.9, 135.033
13077, -102381490.8, 135.043
13078, -102381486.7, 135.054
13079, -102381482.7, 135.064
13080, -102381478.6, 135.074
13081, -102381474.6, 135.084
13082, -102381470.5, 135.094
13083, -102381466.5, 135.104
13084, -102381462.4, 135.115
13085, -102381458.4, 135.125
13086, -102381454.3, 135.135
13087, -102381450.3, 135.145
13088, -102381446.2, 135.155
13089, -102381442.2, 135.165
13090, -102381438.1, 135.176
13091, -102381434.1, 135.186
13092, -102381430, 135.196
13093, -102381426, 135.206
13094, -102381421.9, 135.216
13095, -102381417.9, 135.226
13096, -102381413.8, 135.236
13097, -102381409.8, 135.247
13098, -102381405.8, 135.257
13099, -102381401.7, 135.267
13100, -102381397.7, 135.277
13101, -102381393.6, 135.287
13102, -102381389.6, 135.297
13103, -102381385.5, 135.307
13104, -102381381.5, 135.318
13105, -102381377.4, 135.328
13106, -102381373.4, 135.338
13107, -102381369.4, 135.348
13108, -102381365.3, 135.358
13109, -102381361.3, 135.368
13110, -102381357.3, 135.379
13111, -102381353.2, 135.389
13112, -102381349.2, 135.399
13113, -102381345.2, 135.409
13114, -102381341.1, 135.419
13115, -102381337.1, 135.429
13116, -102381333.1, 135.439
13117, -102381329, 135.45
13118, -102381325, 135.46
13119, -102381321, 135.47
13120, -102381316.9, 135.48
13121, -102381312.9, 135.49
13122, -102381308.9, 135.5
13123, -102381304.9, 135.51
13124, -102381300.8, 135.521
13125, -102381296.8, 135.531
13126, -102381292.8, 135.541
13127, -102381288.7, 135.551
13128, -102381284.7, 135.561
13129, -102381280.7, 135.571
13130, -102381276.7, 135.581
13131, -102381272.6, 135.592
13132, -102381268.6, 135.602
13133, -102381264.6, 135.612
13134, -102381260.5, 135.622
13135, -102381256.5, 135.632
13136, -102381252.5, 135.643
13137, -102381248.5, 135.653
13138, -102381244.5, 135.663
13139, -102381240.5, 135.673
13140, -102381236.5, 135.683
13141, -102381232.5, 135.694
13142, -102381228.5, 135.704
13143, -102381224.5, 135.714
13144, -102381220.5, 135.724
13145, -102381216.5, 135.734
13146, -102381212.5, 135.744
13147, -102381208.5, 135.755
13148, -102381204.5, 135.765
13149, -102381200.5, 135.775
13150, -102381196.5, 135.785
13151, -102381192.5, 135.795
13152, -102381188.5, 135.805
13153, -102381184.6, 135.816
13154, -102381180.6, 135.826
13155, -102381176.6, 135.836
13156, -102381172.6, 135.846
13157, -102381168.6, 135.856
13158, -102381164.6, 135.867
13159, -102381160.7, 135.877
13160, -102381156.7, 135.887
13161, -102381152.7, 135.897
13162, -102381148.7, 135.907
13163, -102381144.8, 135.917
13164, -102381140.8, 135.927
13165, -102381136.8, 135.938
13166, -102381132.8, 135.948
13167, -102381128.9, 135.958
13168, -102381124.9, 135.968
13169, -102381120.9, 135.978
13170, -102381117, 135.988
13171, -102381113, 135.998
13172, -102381109, 136.009
13173, -102381105.1, 136.019
13174, -102381101.1, 136.029
13175, -102381097.1, 136.039
13176, -102381093.2, 136.049
13177, -102381089.2, 136.059
13178, -102381085.2, 136.069
13179, -102381081.3, 136.08
13180, -102381077.3, 136.09
13181, -102381073.3, 136.1
13182, -102381069.4, 136.11
13183, -102381065.4, 136.12
13184, -102381061.4, 136.13
13185, -102381057.5, 136.141
13186, -102381053.5, 136.151
13187, -102381049.6, 136.161
13188, -102381045.6, 136.171
13189, -102381041.7, 136.181
13190, -102381037.7, 136.191
13191, -102381033.8, 136.202
13192, -102381029.8, 136.212
13193, -102381025.9, 136.222
13194, -102381021.9, 136.232
13195, -102381018, 136.242
13196, -102381014, 136.252
13197, -102381010.1, 136.262
13198, -102381006.1, 136.273
13199, -102381002.2, 136.283
13200, -102380998.2, 136.293
13201, -102380994.3, 136.303
13202, -102380990.3, 136.313
13203, -102380986.4, 136.323
13204, -102380982.4, 136.334
13205, -102380978.5, 136.344
13206, -102380974.6, 136.354
13207, -102380970.6, 136.364
13208, -102380966.7, 136.374
13209, -102380962.7, 136.385
13210, -102380958.8, 136.395
13211, -102380954.8, 136.405
13212, -102380950.9, 136.415
13213, -102380946.9, 136.425
13214, -102380943, 136.435
13215, -102380939.1, 136.446
13216, -102380935.1, 136.456
13217, -102380931.2, 136.466
13218, -102380927.2, 136.476
13219, -102380923.3, 136.486
13220, -102380919.4, 136.496
13221, -102380915.4, 136.506
13222, -102380911.5, 136.517
13223, -102380907.5, 136.527
13224, -102380903.6, 136.537
13225, -102380899.7, 136.547
13226, -102380895.7, 136.557
13227, -102380891.8, 136.567
13228, -102380887.9, 136.577
13229, -102380883.9, 136.588
13230, -102380880, 136.598
13231, -102380876.1, 136.608
13232, -102380872.1, 136.618
13233, -102380868.2, 136.628
13234, -102380864.3, 136.638
13235, -102380860.3, 136.649
13236, -102380856.4, 136.659
13237, -102380852.5, 136.669
13238, -102380848.6, 136.679
13239, -102380844.6, 136.689
13240, -102380840.7, 136.699
13241, -102380836.8, 136.71
13242, -102380832.9, 136.72
13243, -102380829, 136.73
13244, -102380825.1, 136.74
13245, -102380821.2, 136.75
13246, -102380817.3, 136.76
13247, -102380813.3, 136.771
13248, -102380809.4, 136.781
13249, -102380805.5, 136.791
13250, -102380801.6, 136.801
13251, -102380797.7, 136.811
13252, -102380793.8, 136.821
13253, -102380789.9, 136.831
13254, -102380786, 136.842
13255, -102380782.1, 136.852
13256, -102380778.2, 136.862
13257, -102380774.3, 136.872
13258, -102380770.4, 136.882
13259, -102380766.5, 136.892
13260, -102380762.6, 136.902
13261, -102380758.7, 136.913
13262, -102380754.8, 136.923
13263, -102380750.9, 136.933
13264, -102380747, 136.943
13265, -102380743.1, 136.953
13266, -102380739.2, 136.963
13267, -102380735.3, 136.973
13268, -102380731.4, 136.984
13269, -102380727.5, 136.994
13270, -102380723.6, 137.004
13271, -102380719.7, 137.014
13272, -102380715.8, 137.024
13273, -102380711.9, 137.034
13274, -102380708, 137.045
13275, -102380704.1, 137.055
13276, -102380700.2, 137.065
13277, -102380696.3, 137.075
13278, -102380692.4, 137.085
13279, -102380688.6, 137.095
13280, -102380684.7, 137.106
13281, -102380680.8, 137.116
13282, -102380676.9, 137.126
13283, -102380673, 137.136
13284, -102380669.1, 137.146
13285, -102380665.2, 137.156
13286, -102380661.3, 137.167
13287, -102380657.4, 137.177
13288, -102380653.5, 137.187
13289, -102380649.6, 137.197
13290, -102380645.7, 137.207
13291, -102380641.8, 137.217
13292, -102380637.9, 137.227
13293, -102380634.1, 137.238
13294, -102380630.2, 137.248
13295, -102380626.3, 137.258
13296, -102380622.4, 137.268
13297, -102380618.5, 137.278
13298, -102380614.6, 137.288
13299, -102380610.7, 137.298
13300, -102380606.8, 137.309
13301, -102380602.9, 137.319
13302, -102380599.1, 137.329
13303, -102380595.2, 137.339
13304, -102380591.3, 137.349
13305, -102380587.4, 137.359
13306, -102380583.6, 137.37
13307, -102380579.7, 137.38
13308, -102380575.8, 137.39
13309, -102380571.9, 137.4
13310, -102380568.1, 137.41
13311, -102380564.2, 137.42
13312, -102380560.3, 137.43
13313, -102380556.4, 137.44
13314, -102380552.6, 137.451
13315, -102380548.7, 137.461
13316, -102380544.8, 137.471
13317, -102380541, 137.481
13318, -102380537.1, 137.491
13319, -102380533.2, 137.502
13320, -102380529.4, 137.512
13321, -102380525.5, 137.522
13322, -102380521.7, 137.532
13323, -102380517.8, 137.542
13324, -102380514, 137.552
13325, -102380510.2, 137.563
13326, -102380506.3, 137.573
13327, -102380502.5, 137.583
13328, -102380498.6, 137.593
13329, -102380494.8, 137.603
13330, -102380491, 137.613
13331, -102380487.1, 137.624
13332, -102380483.3, 137.634
13333, -102380479.4, 137.644
13334, -102380475.6, 137.654
13335, -102380471.8, 137.664
13336, -102380467.9, 137.675
13337, -102380464.1, 137.685
13338, -102380460.2, 137.695
13339, -102380456.4, 137.705
13340, -102380452.6, 137.715
13341, -102380448.7, 137.725
13342, -102380444.9, 137.736
13343, -102380441.1, 137.746
13344, -102380437.2, 137.756
13345, -102380433.4, 137.766
13346, -102380429.6, 137.776
13347, -102380425.7, 137.787
13348, -102380421.9, 137.797
13349, -102380418.1, 137.807
13350, -102380414.2, 137.817
13351, -102380410.4, 137.827
13352, -102380406.6, 137.837
13353, -102380402.8, 137.848
13354, -102380398.9, 137.858
13355, -102380395.1, 137.868
13356, -102380391.3, 137.878
13357, -102380387.5, 137.889
13358, -102380383.7, 137.899
13359, -102380379.8, 137.909
13360, -102380376, 137.919
13361, -102380372.2, 137.929
13362, -102380368.4, 137.939
13363, -102380364.6, 137.95
13364, -102380360.7, 137.96
13365, -102380356.9, 137.97
13366, -102380353.1, 137.98
13367, -102380349.3, 137.99
13368, -102380345.5, 138
13369, -102380341.6, 138.011
13370, -102380337.8, 138.021
13371, -102380334, 138.031
13372, -102380330.2, 138.041
13373, -102380326.4, 138.051
13374, -102380322.6, 138.062
13375, -102380318.7, 138.072
13376, -102380314.9, 138.082
13377, -102380311.1, 138.092
13378, -102380307.3, 138.102
13379, -102380303.5, 138.113
13380, -102380299.7, 138.123
13381, -102380295.9, 138.133
13382, -102380292.1, 138.143
13383, -102380288.3, 138.153
13384, -102380284.5, 138.163
13385, -102380280.7, 138.173
13386, -102380276.9, 138.184
13387, -102380273.1, 138.194
13388, -102380269.3, 138.204
13389, -102380265.5, 138.214
13390, -102380261.6, 138.224
13391, -102380257.8, 138.234
13392, -102380254, 138.244
13393, -102380250.2, 138.255
13394, -102380246.4, 138.265
13395, -102380242.6, 138.275
13396, -102380238.8, 138.285
13397, -102380235, 138.295
13398, -102380231.2, 138.305
13399, -102380227.4, 138.315
13400, -102380223.6, 138.326
13401, -102380219.8, 138.336
13402, -102380216, 138.346
13403, -102380212.2, 138.356
13404, -102380208.4, 138.367
13405, -102380204.5, 138.377
13406, -102380200.7, 138.387
13407, -102380196.9, 138.397
13408, -102380193.1, 138.407
13409, -102380189.3, 138.418
13410, -102380185.5, 138.428
13411, -102380181.7, 138.438
13412, -102380177.9, 138.448
13413, -102380174.1, 138.458
13414, -102380170.3, 138.468
13415, -102380166.5, 138.479
13416, -102380162.7, 138.489
13417, -102380158.9, 138.499
13418, -102380155.1, 138.509
13419, -102380151.3, 138.52
13420, -102380147.4, 138.53
13421, -102380143.6, 138.54
13422, -102380139.8, 138.55
13423, -102380136, 138.56
13424, -102380132.2, 138.57
13425, -102380128.4, 138.581
13426, -102380124.6, 138.591
13427, -102380120.8, 138.601
13428, -102380117, 138.611
13429, -102380113.2, 138.622
13430, -102380109.4, 138.632
13431, -102380105.6, 138.642
13432, -102380101.8, 138.652
13433, -102380098, 138.663
13434, -102380094.2, 138.673
13435, -102380090.4, 138.683
13436, -102380086.6, 138.694
13437, -102380082.8, 138.704
13438, -102380078.9, 138.714
13439, -102380075.1, 138.724
13440, -102380071.3, 138.734
13441, -102380067.5, 138.744
13442, -102380063.7, 138.754
13443, -102380059.9, 138.764
13444, -102380056.1, 138.775
13445, -102380052.3, 138.785
13446, -102380048.5, 138.795
13447, -102380044.7, 138.805
13448, -102380040.9, 138.815
13449, -102380037.1, 138.825
13450, -102380033.3, 138.836
13451, -102380029.5, 138.846
13452, -102380025.7, 138.856
13453, -102380021.9, 138.866
13454, -102380018.1, 138.876
13455, -102380014.3, 138.886
13456, -102380010.5, 138.896
13457, -102380006.7, 138.907
13458, -102380002.9, 138.917
13459, -102379999.1, 138.927
13460, -102379995.3, 138.937
13461, -102379991.5, 138.947
13462, -102379987.7, 138.957
13463, -102379983.9, 138.968
13464, -102379980.1, 138.978
13465, -102379976.3, 138.988
13466, -102379972.5, 138.998
13467, -102379968.7, 139.009
13468, -102379964.9, 139.019
13469, -102379961.2, 139.029
13470, -102379957.4, 139.039
13471, -102379953.6, 139.049
13472, -102379949.8, 139.059
13473, -102379946, 139.07
13474, -102379942.2, 139.08
13475, -102379938.4, 139.09
13476, -102379934.6, 139.1
13477, -102379930.8, 139.11
13478, -102379927, 139.12
13479, -102379923.3, 139.13
13480, -102379919.5, 139.141
13481, -102379915.7, 139.151
13482, -102379911.9, 139.161
13483, -102379908.1, 139.171
13484, -102379904.3, 139.181
13485, -102379900.5, 139.191
13486, -102379896.8, 139.202
13487, -102379893, 139.212
13488, -102379889.2, 139.222
13489, -102379885.4, 139.232
13490, -102379881.6, 139.242
13491, -102379877.9, 139.252
13492, -102379874.1, 139.262
13493, -102379870.3, 139.273
13494, -102379866.5, 139.283
13495, -102379862.8, 139.293
13496, -102379859, 139.303
13497, -102379855.2, 139.313
13498, -102379851.4, 139.324
13499, -102379847.7, 139.334
13500, -102379843.9, 139.344
13501, -102379840.1, 139.354
13502, -102379836.3, 139.364
13503, -102379832.6, 139.375
13504, -102379828.8, 139.385
13505, -102379825, 139.395
13506, -102379821.3, 139.405
13507, -102379817.5, 139.415
13508, -102379813.7, 139.425
13509, -102379810, 139.435
13510, -102379806.2, 139.446
13511, -102379802.4, 139.456
13512, -102379798.7, 139.466
13513, -102379794.9, 139.476
13514, -102379791.1, 139.486
13515, -102379787.4, 139.497
13516, -102379783.6, 139.507
13517, -102379779.9, 139.517
13518, -102379776.1, 139.527
13519, -102379772.3, 139.537
13520, -102379768.6, 139.548
13521, -102379764.8, 139.558
13522, -102379761.1, 139.568
13523, -102379757.3, 139.578
13524, -102379753.5, 139.588
13525, -102379749.8, 139.598
13526, -102379746, 139.609
13527, -102379742.3, 139.619
13528, -102379738.5, 139.629
13529, -102379734.8, 139.639
13530, -102379731, 139.649
13531, -102379727.3, 139.659
13532, -102379723.5, 139.669
13533, -102379719.8, 139.68
13534, -102379716, 139.69
13535, -102379712.2, 139.7
13536, -102379708.5, 139.71
13537, -102379704.7, 139.72
13538, -102379701, 139.731
13539, -102379697.2, 139.741
13540, -102379693.5, 139.751
13541, -102379689.7, 139.761
13542, -102379686, 139.771
13543, -102379682.3, 139.781
13544, -102379678.5, 139.791
13545, -102379674.8, 139.802
13546, -102379671, 139.812
13547, -102379667.3, 139.822
13548, -102379663.5, 139.832
13549, -102379659.8, 139.842
13550, -102379656, 139.852
13551, -102379652.3, 139.862
13552, -102379648.5, 139.873
13553, -102379644.8, 139.883
13554, -102379641.1, 139.893
13555, -102379637.3, 139.903
13556, -102379633.6, 139.913
13557, -102379629.9, 140.024
13558, -102379626.1, 140.034
13559, -102379622.4, 140.044
13560, -102379618.7, 140.054
13561, -102379614.9, 140.065
13562, -102379611.2, 140.075
13563, -102379607.5, 140.085
13564, -102379603.7, 140.095
13565, -102379600, 140.105
13566, -102379596.3, 140.115
13567, -102379592.6, 140.125
13568, -102379588.8, 140.136
13569, -102379585.1, 140.146
13570, -102379581.4, 140.156
13571, -102379577.6, 140.166
13572, -102379573.9, 140.176
13573, -102379570.2, 140.186
13574, -102379566.5, 140.196
13575, -102379562.7, 140.207
13576, -102379559, 140.217
13577, -102379555.3, 140.227
13578, -102379551.6, 140.237
13579, -102379547.8, 140.248
13580, -102379544.1, 140.258
13581, -102379540.4, 140.268
13582, -102379536.7, 140.278
13583, -102379532.9, 140.289
13584, -102379529.2, 140.299
13585, -102379525.5, 140.309
13586, -102379521.8, 140.319
13587, -102379518, 140.329
13588, -102379514.3, 140.34
13589, -102379510.6, 140.35
13590, -102379506.9, 140.36
13591, -102379503.1, 140.37
13592, -102379499.4, 140.38
13593, -102379495.7, 140.39
13594, -102379492, 140.4
13595, -102379488.3, 140.41
13596, -102379484.5, 140.421
13597, -102379480.8, 140.431
13598, -102379477.1, 140.441
13599, -102379473.4, 140.451
13600, -102379469.7, 140.461
13601, -102379465.9, 140.471
13602, -102379462.2, 140.481
13603, -102379458.5, 140.492
13604, -102379454.8, 140.502
13605, -102379451.1, 140.512
13606, -102379447.4, 140.522
13607, -102379443.6, 140.533
13608, -102379439.9, 140.543
13609, -102379436.2, 140.553
13610, -102379432.5, 140.563
13611, -102379428.8, 140.574
13612, -102379425.1, 140.584
13613, -102379421.4, 140.594
13614, -102379417.7, 140.604
13615, -102379414, 140.614
13616, -102379410.3, 140.625
13617, -102379406.6, 140.635
13618, -102379402.8, 140.645
13619, -102379399.1, 140.655
13620, -102379395.4, 140.665
13621, -102379391.7, 140.676
13622, -102379388, 140.686
13623, -102379384.3, 140.696
13624, -102379380.6, 140.706
13625, -102379376.9, 140.716
13626, -102379373.2, 140.727
13627, -102379369.5, 140.737
13628, -102379365.8, 140.747
13629, -102379362.1, 140.757
13630, -102379358.4, 140.767
13631, -102379354.7, 140.777
13632, -102379351, 140.787
13633, -102379347.3, 140.798
13634, -102379343.6, 140.808
13635, -102379339.9, 140.818
13636, -102379336.1, 140.828
13637, -102379332.4, 140.838
13638, -102379328.7, 140.848
13639, -102379325, 140.858
13640, -102379321.3, 140.869
13641, -102379317.6, 140.879
13642, -102379313.9, 140.889
13643, -102379310.2, 140.899
13644, -102379306.5, 140.909
13645, -102379302.8, 140.919
13646, -102379299.1, 140.929
13647, -102379295.4, 140.94
13648, -102379291.7, 140.95
13649, -102379288, 140.96
13650, -102379284.3, 140.97
13651, -102379280.7, 140.98
13652, -102379277, 140.99
13653, -102379273.3, 141
13654, -102379269.6, 141.011
13655, -102379265.9, 141.021
13656, -102379262.2, 141.031
13657, -102379258.5, 141.041
13658, -102379254.8, 141.051
13659, -102379251.1, 141.061
13660, -102379247.4, 141.072
13661, -102379243.7, 141.082
13662, -102379240.1, 141.092
13663, -102379236.4, 141.102
13664, -102379232.7, 141.112
13665, -102379229, 141.122
13666, -102379225.3, 141.132
13667, -102379221.6, 141.142
13668, -102379217.9, 141.153
13669, -102379214.3, 141.163
13670, -102379210.6, 141.173
13671, -102379206.9, 141.183
13672, -102379203.2, 141.193
13673, -102379199.5, 141.203
13674, -102379195.9, 141.213
13675, -102379192.2, 141.224
13676, -102379188.5, 141.234
13677, -102379184.8, 141.244
13678, -102379181.1, 141.254
13679, -102379177.4, 141.264
13680, -102379173.8, 141.274
13681, -102379170.1, 141.285
13682, -102379166.4, 141.295
13683, -102379162.7, 141.305
13684, -102379159, 141.315
13685, -102379155.4, 141.325
13686, -102379151.7, 141.335
13687, -102379148, 141.345
13688, -102379144.3, 141.356
13689, -102379140.6, 141.366
13690, -102379137, 141.376
13691, -102379133.3, 141.386
13692, -102379129.6, 141.396
13693, -102379125.9, 141.406
13694, -102379122.3, 141.416
13695, -102379118.6, 141.427
13696, -102379114.9, 141.437
13697, -102379111.2, 141.447
13698, -102379107.6, 141.457
13699, -102379103.9, 141.467
13700, -102379100.2, 141.478
13701, -102379096.5, 141.488
13702, -102379092.9, 141.498
13703, -102379089.2, 141.508
13704, -102379085.5, 141.518
13705, -102379081.9, 141.528
13706, -102379078.2, 141.539
13707, -102379074.5, 141.549
13708, -102379070.9, 141.559
13709, -102379067.2, 141.569
13710, -102379063.5, 141.579
13711, -102379059.9, 141.589
13712, -102379056.2, 141.6
13713, -102379052.5, 141.61
13714, -102379048.9, 141.62
13715, -102379045.2, 141.63
13716, -102379041.5, 141.64
13717, -102379037.9, 141.65
13718, -102379034.2, 141.66
13719, -102379030.5, 141.671
13720, -102379026.9, 141.681
13721, -102379023.2, 141.691
13722, -102379019.6, 141.701
13723, -102379015.9, 141.711
13724, -102379012.2, 141.722
13725, -102379008.6, 141.732
13726, -102379004.9, 141.742
13727, -102379001.3, 141.752
13728, -102378997.6, 141.762
13729, -102378994, 141.772
13730, -102378990.3, 141.782
13731, -102378986.6, 141.793
13732, -102378983, 141.803
13733, -102378979.3, 141.813
13734, -102378975.7, 141.823
13735, -102378972, 141.833
13736, -102378968.3, 141.843
13737, -102378964.7, 141.853
13738, -102378961, 141.864
13739, -102378957.4, 141.874
13740, -102378953.7, 141.884
13741, -102378950.1, 141.894
13742, -102378946.4, 141.904
13743, -102378942.8, 141.914
13744, -102378939.1, 141.924
13745, -102378935.4, 141.935
13746, -102378931.8, 141.945
13747, -102378928.1, 141.955
13748, -102378924.5, 141.965
13749, -102378920.8, 141.975
13750, -102378917.2, 141.986
13751, -102378913.5, 141.996
13752, -102378909.9, 142.006
13753, -102378906.2, 142.016
13754, -102378902.6, 142.026
13755, -102378898.9, 142.036
13756, -102378895.3, 142.047
13757, -102378891.6, 142.057
13758, -102378888, 142.067
13759, -102378884.3, 142.077
13760, -102378880.7, 142.087
13761, -102378877, 142.098
13762, -102378873.4, 142.108
13763, -102378869.7, 142.118
13764, -102378866.1, 142.128
13765, -102378862.4, 142.139
13766, -102378858.8, 142.149
13767, -102378855.1, 142.159
13768, -102378851.5, 142.169
13769, -102378847.8, 142.179
13770, -102378844.2, 142.189
13771, -102378840.5, 142.2
13772, -102378836.9, 142.21
13773, -102378833.3, 142.22
13774, -102378829.6, 142.23
13775, -102378826, 142.241
13776, -102378822.3, 142.251
13777, -102378818.7, 142.261
13778, -102378815, 142.271
13779, -102378811.4, 142.282
13780, -102378807.7, 142.292
13781, -102378804.1, 142.302
13782, -102378800.4, 142.312
13783, -102378796.8, 142.322
13784, -102378793.2, 142.332
13785, -102378789.6, 142.342
13786, -102378785.9, 142.353
13787, -102378782.3, 142.363
13788, -102378778.7, 142.373
13789, -102378775, 142.383
13790, -102378771.4, 142.393
13791, -102378767.8, 142.403
13792, -102378764.2, 142.414
13793, -102378760.5, 142.424
13794, -102378756.9, 142.434
13795, -102378753.3, 142.444
13796, -102378749.7, 142.455
13797, -102378746, 142.465
13798, -102378742.4, 142.475
13799, -102378738.8, 142.485
13800, -102378735.1, 142.496
13801, -102378731.5, 142.506
13802, -102378727.9, 142.516
13803, -102378724.3, 142.526
13804, -102378720.6, 142.536
13805, -102378717, 142.546
13806, -102378713.4, 142.557
13807, -102378709.8, 142.567
13808, -102378706.1, 142.577
13809, -102378702.5, 142.587
13810, -102378698.9, 142.597
13811, -102378695.3, 142.608
13812, -102378691.6, 142.618
13813, -102378688, 142.628
13814, -102378684.4, 142.638
13815, -102378680.8, 142.648
13816, -102378677.1, 142.658
13817, -102378673.5, 142.669
13818, -102378669.9, 142.679
13819, -102378666.3, 142.689
13820, -102378662.7, 142.699
13821, -102378659, 142.71
13822, -102378655.4, 142.72
13823, -102378651.8, 142.73
13824, -102378648.2, 142.74
13825, -102378644.5, 142.751
13826, -102378640.9, 142.761
13827, -102378637.3, 142.771
13828, -102378633.7, 142.781
13829, -102378630.1, 142.791
13830, -102378626.4, 142.802
13831, -102378622.8, 142.812
13832, -102378619.2, 142.822
13833, -102378615.6, 142.832
13834, -102378612, 142.842
13835, -102378608.3, 142.852
13836, -102378604.7, 142.862
13837, -102378601.1, 142.873
13838, -102378597.5, 142.883
13839, -102378593.9, 142.893
13840, -102378590.3, 142.903
13841, -102378586.7, 142.913
13842, -102378583, 142.923
13843, -102378579.4, 142.934
13844, -102378575.8, 142.944
13845, -102378572.2, 142.954
13846, -102378568.6, 142.964
13847, -102378565, 142.974
13848, -102378561.4, 142.984
13849, -102378557.8, 142.995
13850, -102378554.2, 143.005
13851, -102378550.5, 143.015
13852, -102378546.9, 143.025
13853, -102378543.3, 143.035
13854, -102378539.7, 143.045
13855, -102378536.1, 143.056
13856, -102378532.5, 143.066
13857, -102378528.9, 143.076
13858, -102378525.3, 143.086
13859, -102378521.7, 143.096
13860, -102378518.1, 143.106
13861, -102378514.5, 143.116
13862, -102378510.9, 143.127
13863, -102378507.3, 143.137
13864, -102378503.7, 143.147
13865, -102378500.1, 143.157
13866, -102378496.5, 143.167
13867, -102378492.9, 143.177
13868, -102378489.3, 143.187
13869, -102378485.7, 143.198
13870, -102378482.1, 143.208
13871, -102378478.5, 143.218
13872, -102378475, 143.228
13873, -102378471.4, 143.238
13874, -102378467.8, 143.248
13875, -102378464.2, 143.258
13876, -102378460.6, 143.269
13877, -102378457, 143.279
13878, -102378453.4, 143.289
13879, -102378449.9, 143.299
13880, -102378446.3, 143.309
13881, -102378442.7, 143.319
13882, -102378439.1, 143.329
13883, -102378435.5, 143.34
13884, -102378431.9, 143.35
13885, -102378428.4, 143.36
13886, -102378424.8, 143.37
13887, -102378421.2, 143.38
13888, -102378417.6, 143.39
13889, -102378414, 143.401
13890, -102378410.5, 143.411
13891, -102378406.9, 143.421
13892, -102378403.3, 143.431
13893, -102378399.7, 143.441
13894, -102378396.1, 143.451
13895, -102378392.6, 143.462
13896, -102378389, 143.472
13897, -102378385.4, 143.482
13898, -102378381.8, 143.492
13899, -102378378.2, 143.502
13900, -102378374.7, 143.512
13901, -102378371.1, 143.522
13902, -102378367.5, 143.533
13903, -102378363.9, 143.543
13904, -102378360.3, 143.553
13905, -102378356.8, 143.563
13906, -102378353.2, 143.573
13907, -102378349.6, 143.583
13908, -102378346, 143.594
13909, -102378342.4, 143.604
13910, -102378338.9, 143.614
13911, -102378335.3, 143.624
13912, -102378331.7, 143.634
13913, -102378328.1, 143.644
13914, -102378324.6, 143.654
13915, -102378321, 143.665
13916, -102378317.4, 143.675
13917, -102378313.8, 143.685
13918, -102378310.3, 143.695
13919, -102378306.7, 143.706
13920, -102378303.1, 143.716
13921, -102378299.5, 143.726
13922, -102378296, 143.736
13923, -102378292.4, 143.746
13924, -102378288.8, 143.756
13925, -102378285.2, 143.766
13926, -102378281.7, 143.777
13927, -102378278.1, 143.787
13928, -102378274.5, 143.797
13929, -102378270.9, 143.807
13930, -102378267.4, 143.817
13931, -102378263.8, 143.827
13932, -102378260.2, 143.837
13933, -102378256.7, 143.848
13934, -102378253.1, 143.858
13935, -102378249.5, 143.868
13936, -102378246, 143.878
13937, -102378242.4, 143.888
13938, -102378238.8, 143.898
13939, -102378235.3, 143.908
13940, -102378231.7, 143.919
13941, -102378228.1, 143.929
13942, -102378224.6, 143.939
13943, -102378221, 143.949
13944, -102378217.4, 143.959
13945, -102378213.9, 143.969
13946, -102378210.3, 143.979
13947, -102378206.8, 143.99
13948, -102378203.2, 144
13949, -102378199.6, 144.01
13950, -102378196.1, 144.02
13951, -102378192.5, 144.03
13952, -102378188.9, 144.04
13953, -102378185.4, 144.05
13954, -102378181.8, 144.061
13955, -102378178.3, 144.071
13956, -102378174.7, 144.081
13957, -102378171.1, 144.091
13958, -102378167.6, 144.101
13959, -102378164, 144.111
13960, -102378160.5, 144.122
13961, -102378156.9, 144.132
13962, -102378153.3, 144.142
13963, -102378149.8, 144.152
13964, -102378146.2, 144.162
13965, -102378142.7, 144.172
13966, -102378139.1, 144.182
13967, -102378135.6, 144.193
13968, -102378132, 144.203
13969, -102378128.4, 144.213
13970, -102378124.9, 144.223
13971, -102378121.3, 144.233
13972, -102378117.8, 144.243
13973, -102378114.2, 144.253
13974, -102378110.7, 144.264
13975, -102378107.1, 144.274
13976, -102378103.6, 144.284
13977, -102378100, 144.294
13978, -102378096.5, 144.305
13979, -102378092.9, 144.315
13980, -102378089.4, 144.325
13981, -102378085.8, 144.335
13982, -102378082.3, 144.345
13983, -102378078.7, 144.355
13984, -102378075.2, 144.366
13985, -102378071.7, 144.376
13986, -102378068.1, 144.386
13987, -102378064.6, 144.396
13988, -102378061, 144.406
13989, -102378057.5, 144.416
13990, -102378053.9, 144.426
13991, -102378050.4, 144.437
13992, -102378046.8, 144.447
13993, -102378043.3, 144.457
13994, -102378039.7, 144.467
13995, -102378036.2, 144.477
13996, -102378032.7, 144.488
13997, -102378029.1, 144.498
13998, -102378025.6, 144.508
13999, -102378022, 144.518
14000, -102378018.5, 144.529
14001, -102378014.9, 144.539
14002, -102378011.4, 144.549
14003, -102378007.9, 144.559
14004, -102378004.3, 144.569
14005, -102378000.8, 144.58
14006, -102377997.2, 144.59
14007, -102377993.7, 144.6
14008, -102377990.1, 144.61
14009, -102377986.6, 144.62
14010, -102377983, 144.631
14011, -102377979.5, 144.641
14012, -102377976, 144.651
14013, -102377972.4, 144.661
14014, -102377968.9, 144.671
14015, -102377965.3, 144.681
14016, -102377961.8, 144.692
14017, -102377958.3, 144.702
14018, -102377954.7, 144.712
14019, -102377951.2, 144.722
14020, -102377947.7, 144.733
14021, -102377944.1, 144.743
14022, -102377940.6, 144.753
14023, -102377937.1, 144.763
14024, -102377933.6, 144.773
14025, -102377930, 144.783
14026, -102377926.5, 144.794
14027, -102377923, 144.804
14028, -102377919.5, 144.814
14029, -102377915.9, 144.824
14030, -102377912.4, 144.834
14031, -102377908.9, 144.844
14032, -102377905.4, 144.855
14033, -102377901.8, 144.865
14034, -102377898.3, 144.875
14035, -102377894.8, 144.885
14036, -102377891.3, 144.895
14037, -102377887.8, 144.905
14038, -102377884.2, 144.915
14039, -102377880.7, 144.926
14040, -102377877.2, 144.936
14041, -102377873.7, 144.946
14042, -102377870.2, 144.956
14043, -102377866.6, 144.966
14044, -102377863.1, 144.976
14045, -102377859.6, 144.986
14046, -102377856.1, 144.997
14047, -102377852.6, 145.007
14048, -102377849, 145.017
14049, -102377845.5, 145.027
14050, -102377842, 145.037
14051, -102377838.5, 145.047
14052, -102377835, 145.058
14053, -102377831.4, 145.068
14054, -102377827.9, 145.078
14055, -102377824.4, 145.088
14056, -102377820.9, 145.098
14057, -102377817.4, 145.108
14058, -102377813.8, 145.118
14059, -102377810.3, 145.129
14060, -102377806.8, 145.139
14061, -102377803.3, 145.149
14062, -102377799.8, 145.159
14063, -102377796.2, 145.169
14064, -102377792.7, 145.179
14065, -102377789.2, 145.19
14066, -102377785.7, 145.2
14067, -102377782.2, 145.21
14068, -102377778.7, 145.22
14069, -102377775.1, 145.23
14070, -102377771.6, 145.241
14071, -102377768.1, 145.251
14072, -102377764.6, 145.261
14073, -102377761.1, 145.271
14074, -102377757.6, 145.281
14075, -102377754.1, 145.291
14076, -102377750.6, 145.302
14077, -102377747.1, 145.312
14078, -102377743.6, 145.322
14079, -102377740.1, 145.332
14080, -102377736.6, 145.342
14081, -102377733.1, 145.352
14082, -102377729.6, 145.363
14083, -102377726.1, 145.373
14084, -102377722.6, 145.383
14085, -102377719.1, 145.393
14086, -102377715.6, 145.403
14087, -102377712.1, 145.413
14088, -102377708.6, 145.424
14089, -102377705.1, 145.434
14090, -102377701.6, 145.444
14091, -102377698.1, 145.454
14092, -102377694.6, 145.464
14093, -102377691.1, 145.474
14094, -102377687.6, 145.485
14095, -102377684.2, 145.495
14096, -102377680.7, 145.505
14097, -102377677.2, 145.515
14098, -102377673.7, 145.525
14099, -102377670.2, 145.535
14100, -102377666.7, 145.545
14101, -102377663.2, 145.556
14102, -102377659.8, 145.566
14103, -102377656.3, 145.576
14104, -102377652.8, 145.586
14105, -102377649.3, 145.596
14106, -102377645.8, 145.606
14107, -102377642.3, 145.616
14108, -102377638.9, 145.627
14109, -102377635.4, 145.637
14110, -102377631.9, 145.647
14111, -102377628.4, 145.657
14112, -102377624.9, 145.667
14113, -102377621.4, 145.678
14114, -102377618, 145.688
14115, -102377614.5, 145.698
14116, -102377611, 145.708
14117, -102377607.5, 145.718
14118, -102377604.1, 145.729
14119, -102377600.6, 145.739
14120, -102377597.1, 145.749
14121, -102377593.6, 145.759
14122, -102377590.1, 145.769
14123, -102377586.7, 145.779
14124, -102377583.2, 145.79
14125, -102377579.7, 145.8
14126, -102377576.2, 145.81
14127, -102377572.8, 145.82
14128, -102377569.3, 145.83
14129, -102377565.8, 145.84
14130, -102377562.4, 145.851
14131, -102377558.9, 145.861
14132, -102377555.4, 145.871
14133, -102377551.9, 145.881
14134, -102377548.5, 145.891
14135, -102377545, 145.901
14136, -102377541.5, 145.912
14137, -102377538.1, 145.922
14138, -102377534.6, 145.932
14139, -102377531.1, 145.942
14140, -102377527.6, 145.952
14141, -102377524.2, 145.962
14142, -102377520.7, 145.973
14143, -102377517.2, 145.983
14144, -102377513.8, 145.993
14145, -102377510.3, 146.003
14146, -102377506.8, 146.013
14147, -102377503.4, 146.024
14148, -102377499.9, 146.034
14149, -102377496.4, 146.044
14150, -102377493, 146.054
14151, -102377489.5, 146.064
14152, -102377486, 146.074
14153, -102377482.6, 146.085
14154, -102377479.1, 146.095
14155, -102377475.7, 146.105
14156, -102377472.2, 146.115
14157, -102377468.7, 146.125
14158, -102377465.3, 146.135
14159, -102377461.8, 146.146
14160, -102377458.4, 146.156
14161, -102377454.9, 146.166
14162, -102377451.4, 146.176
14163, -102377448, 146.186
14164, -102377444.5, 146.196
14165, -102377441.1, 146.206
14166, -102377437.6, 146.217
14167, -102377434.2, 146.227
14168, -102377430.7, 146.237
14169, -102377427.3, 146.247
14170, -102377423.8, 146.257
14171, -102377420.3, 146.267
14172, -102377416.9, 146.278
14173, -102377413.4, 146.288
14174, -102377410, 146.298
14175, -102377406.5, 146.308
14176, -102377403.1, 146.318
14177, -102377399.6, 146.328
14178, -102377396.2, 146.339
14179, -102377392.7, 146.349
14180, -102377389.3, 146.359
14181, -102377385.8, 146.369
14182, -102377382.4, 146.379
14183, -102377378.9, 146.39
14184, -102377375.5, 146.4
14185, -102377372, 146.41
14186, -102377368.6, 146.42
14187, -102377365.1, 146.43
14188, -102377361.7, 146.44
14189, -102377358.2, 146.45
14190, -102377354.8, 146.461
14191, -102377351.3, 146.471
14192, -102377347.9, 146.481
14193, -102377344.4, 146.491
14194, -102377341, 146.501
14195, -102377337.5, 146.512
14196, -102377334.1, 146.522
14197, -102377330.6, 146.532
14198, -102377327.2, 146.542
14199, -102377323.7, 146.552
14200, -102377320.3, 146.562
14201, -102377316.8, 146.572
14202, -102377313.4, 146.583
14203, -102377309.9, 146.593
14204, -102377306.5, 146.603
14205, -102377303, 146.613
14206, -102377299.6, 146.623
14207, -102377296.2, 146.633
14208, -102377292.7, 146.643
14209, -102377289.3, 146.654
14210, -102377285.8, 146.664
14211, -102377282.4, 146.674
14212, -102377278.9, 146.684
14213, -102377275.5, 146.694
14214, -102377272, 146.805
14215, -102377268.6, 146.815
14216, -102377265.1, 146.825
14217, -102377261.7, 146.835
14218, -102377258.3, 146.845
14219, -102377254.8, 146.856
14220, -102377251.4, 146.866
14221, -102377247.9, 146.876
14222, -102377244.5, 146.886
14223, -102377241, 146.896
14224, -102377237.6, 146.906
14225, -102377234.1, 146.916
14226, -102377230.7, 146.927
14227, -102377227.3, 146.937
14228, -102377223.8, 146.947
14229, -102377220.4, 146.957
14230, -102377216.9, 146.967
14231, -102377213.5, 146.977
14232, -102377210, 146.988
14233, -102377206.6, 146.998
14234, -102377203.2, 147.008
14235, -102377199.7, 147.018
14236, -102377196.3, 147.028
14237, -102377192.9, 147.038
14238, -102377189.4, 147.049
14239, -102377186, 147.059
14240, -102377182.6, 147.069
14241, -102377179.2, 147.079
14242, -102377175.8, 147.089
14243, -102377172.4, 147.099
14244, -102377168.9, 147.109
14245, -102377165.5, 147.12
14246, -102377162.1, 147.13
14247, -102377158.7, 147.14
14248, -102377155.3, 147.15
14249, -102377151.9, 147.16
14250, -102377148.5, 147.17
14251, -102377145.1, 147.18
14252, -102377141.6, 147.191
14253, -102377138.2, 147.201
14254, -102377134.8, 147.211
14255, -102377131.4, 147.221
14256, -102377128, 147.231
14257, -102377124.6, 147.241
14258, -102377121.2, 147.251
14259, -102377117.8, 147.262
14260, -102377114.4, 147.272
14261, -102377111, 147.282
14262, -102377107.5, 147.292
14263, -102377104.1, 147.302
14264, -102377100.7, 147.313
14265, -102377097.3, 147.323
14266, -102377093.9, 147.333
14267, -102377090.5, 147.343
14268, -102377087.1, 147.353
14269, -102377083.7, 147.363
14270, -102377080.3, 147.374
14271, -102377076.9, 147.384
14272, -102377073.5, 147.394
14273, -102377070.1, 147.404
14274, -102377066.7, 147.414
14275, -102377063.3, 147.424
14276, -102377059.8, 147.434
14277, -102377056.4, 147.445
14278, -102377053, 147.455
14279, -102377049.6, 147.465
14280, -102377046.2, 147.475
14281, -102377042.8, 147.485
14282, -102377039.4, 147.495
14283, -102377036, 147.505
14284, -102377032.6, 147.516
14285, -102377029.2, 147.526
14286, -102377025.8, 147.536
14287, -102377022.4, 147.546
14288, -102377019, 147.556
14289, -102377015.6, 147.566
14290, -102377012.2, 147.576
14291, -102377008.8, 147.587
14292, -102377005.4, 147.597
14293, -102377002, 147.607
14294, -102376998.6, 147.617
14295, -102376995.2, 147.627
14296, -102376991.8, 147.637
14297, -102376988.4, 147.647
14298, -102376985, 147.658
14299, -102376981.6, 147.668
14300, -102376978.2, 147.678
14301, -102376974.8, 147.689
14302, -102376971.4, 147.699
14303, -102376968, 147.709
14304, -102376964.6, 147.719
14305, -102376961.2, 147.729
14306, -102376957.8, 147.739
14307, -102376954.4, 147.75
14308, -102376951, 147.76
14309, -102376947.6, 147.77
14310, -102376944.2, 147.78
14311, -102376940.8, 147.79
14312, -102376937.4, 147.8
14313, -102376934, 147.811
14314, -102376930.6, 147.821
14315, -102376927.2, 147.831
14316, -102376923.8, 147.841
14317, -102376920.4, 147.851
14318, -102376917, 147.861
14319, -102376913.6, 147.872
14320, -102376910.2, 147.882
14321, -102376906.8, 147.892
14322, -102376903.4, 147.902
14323, -102376900.1, 147.912
14324, -102376896.7, 147.922
14325, -102376893.3, 147.932
14326, -102376889.9, 147.943
14327, -102376886.5, 147.953
14328, -102376883.1, 147.963
14329, -102376879.7, 147.973
14330, -102376876.3, 147.983
14331, -102376872.9, 147.993
14332, -102376869.5, 148.003
14333, -102376866.1, 148.014
14334, -102376862.7, 148.024
14335, -102376859.3, 148.034
14336, -102376855.9, 148.044
14337, -102376852.6, 148.054
14338, -102376849.2, 148.064
14339, -102376845.8, 148.075
14340, -102376842.4, 148.085
14341, -102376839, 148.095
14342, -102376835.6, 148.105
14343, -102376832.2, 148.115
14344, -102376828.8, 148.125
14345, -102376825.4, 148.135
14346, -102376822, 148.146
14347, -102376818.7, 148.156
14348, -102376815.3, 148.166
14349, -102376811.9, 148.176
14350, -102376808.5, 148.186
14351, -102376805.1, 148.196
14352, -102376801.7, 148.206
14353, -102376798.3, 148.217
14354, -102376794.9, 148.227
14355, -102376791.6, 148.237
14356, -102376788.2, 148.247
14357, -102376784.8, 148.257
14358, -102376781.4, 148.267
14359, -102376778, 148.278
14360, -102376774.6, 148.288
14361, -102376771.3, 148.298
14362, -102376767.9, 148.308
14363, -102376764.5, 148.318
14364, -102376761.1, 148.328
14365, -102376757.7, 148.338
14366, -102376754.3, 148.349
14367, -102376751, 148.359
14368, -102376747.6, 148.369
14369, -102376744.2, 148.379
14370, -102376740.8, 148.389
14371, -102376737.4, 148.399
14372, -102376734.1, 148.409
14373, -102376730.7, 148.42
14374, -102376727.3, 148.43
14375, -102376723.9, 148.44
14376, -102376720.5, 148.45
14377, -102376717.2, 148.46
14378, -102376713.8, 148.47
14379, -102376710.4, 148.481
14380, -102376707, 148.491
14381, -102376703.7, 148.501
14382, -102376700.3, 148.511
14383, -102376696.9, 148.521
14384, -102376693.5, 148.531
14385, -102376690.2, 148.541
14386, -102376686.8, 148.552
14387, -102376683.4, 148.562
14388, -102376680, 148.572
14389, -102376676.7, 148.582
14390, -102376673.3, 148.592
14391, -102376669.9, 148.602
14392, -102376666.5, 148.612
14393, -102376663.2, 148.623
14394, -102376659.8, 148.633
14395, -102376656.4, 148.643
14396, -102376653.1, 148.653
14397, -102376649.7, 148.663
14398, -102376646.3, 148.673
14399, -102376642.9, 148.684
14400, -102376639.6, 148.694
14401, -102376636.2, 148.704
14402, -102376632.8, 148.714
14403, -102376629.5, 148.724
14404, -102376626.1, 148.734
14405, -102376622.7, 148.745
14406, -102376619.4, 148.755
14407, -102376616, 148.765
14408, -102376612.6, 148.775
14409, -102376609.3, 148.785
14410, -102376605.9, 148.795
14411, -102376602.5, 148.806
14412, -102376599.2, 148.816
14413, -102376595.8, 148.826
14414, -102376592.5, 148.836
14415, -102376589.1, 148.846
14416, -102376585.7, 148.856
14417, -102376582.4, 148.867
14418, -102376579, 148.877
14419, -102376575.7, 148.887
14420, -102376572.3, 148.897
14421, -102376568.9, 148.907
14422, -102376565.6, 148.917
14423, -102376562.2, 148.927
14424, -102376558.8, 148.938
14425, -102376555.5, 148.948
14426, -102376552.1, 148.958
14427, -102376548.8, 148.968
14428, -102376545.4, 148.978
14429, -102376542.1, 148.988
14430, -102376538.7, 148.998
14431, -102376535.3, 149.009
14432, -102376532, 149.019
14433, -102376528.6, 149.029
14434, -102376525.3, 149.039
14435, -102376521.9, 149.049
14436, -102376518.5, 149.06
14437, -102376515.2, 149.07
14438, -102376511.8, 149.08
14439, -102376508.5, 149.09
14440, -102376505.1, 149.1
14441, -102376501.7, 149.111
14442, -102376498.4, 149.121
14443, -102376495, 149.131
14444, -102376491.7, 149.141
14445, -102376488.3, 149.151
14446, -102376485, 149.162
14447, -102376481.6, 149.172
14448, -102376478.2, 149.182
14449, -102376474.9, 149.192
14450, -102376471.5, 149.202
14451, -102376468.2, 149.212
14452, -102376464.8, 149.223
14453, -102376461.5, 149.233
14454, -102376458.1, 149.243
14455, -102376454.7, 149.253
14456, -102376451.4, 149.263
14457, -102376448, 149.274
14458, -102376444.7, 149.284
14459, -102376441.3, 149.294
14460, -102376438, 149.304
14461, -102376434.6, 149.314
14462, -102376431.2, 149.324
14463, -102376427.9, 149.334
14464, -102376424.5, 149.345
14465, -102376421.2, 149.355
14466, -102376417.8, 149.365
14467, -102376414.5, 149.375
14468, -102376411.1, 149.385
14469, -102376407.8, 149.396
14470, -102376404.4, 149.406
14471, -102376401, 149.416
14472, -102376397.7, 149.426
14473, -102376394.3, 149.436
14474, -102376391, 149.446
14475, -102376387.6, 149.457
14476, -102376384.3, 149.467
14477, -102376380.9, 149.477
14478, -102376377.6, 149.487
14479, -102376374.2, 149.497
14480, -102376370.9, 149.508
14481, -102376367.5, 149.518
14482, -102376364.2, 149.528
14483, -102376360.8, 149.538
14484, -102376357.5, 149.548
14485, -102376354.1, 149.559
14486, -102376350.7, 149.569
14487, -102376347.4, 149.579
14488, -102376344, 149.589
14489, -102376340.7, 149.599
14490, -102376337.4, 149.609
14491, -102376334, 149.619
14492, -102376330.7, 149.63
14493, -102376327.3, 149.64
14494, -102376324, 149.65
14495, -102376320.6, 149.66
14496, -102376317.3, 149.67
14497, -102376313.9, 149.68
14498, -102376310.6, 149.691
14499, -102376307.2, 149.701
14500, -102376303.9, 149.711
14501, -102376300.6, 149.721
14502, -102376297.2, 149.731
14503, -102376293.9, 149.741
14504, -102376290.6, 149.752
14505, -102376287.3, 149.762
14506, -102376283.9, 149.772
14507, -102376280.6, 149.782
14508, -102376277.3, 149.792
14509, -102376274, 149.802
14510, -102376270.6, 149.812
14511, -102376267.3, 149.822
14512, -102376264, 149.833
14513, -102376260.7, 149.843
14514, -102376257.3, 149.853
14515, -102376254, 149.863
14516, -102376250.7, 149.873
14517, -102376247.4, 149.883
14518, -102376244.1, 149.893
14519, -102376240.7, 149.904
14520, -102376237.4, 149.914
14521, -102376234.1, 149.924
14522, -102376230.8, 149.934
14523, -102376227.4, 149.944
14524, -102376224.1, 149.954
14525, -102376220.8, 149.964
14526, -102376217.5, 149.974
14527, -102376214.2, 149.985
14528, -102376210.8, 149.995
14529, -102376207.5, 150.005
14530, -102376204.2, 150.015
14531, -102376200.9, 150.025
14532, -102376197.5, 150.035
14533, -102376194.2, 150.045
14534, -102376190.9, 150.056
14535, -102376187.6, 150.066
14536, -102376184.3, 150.076
14537, -102376180.9, 150.086
14538, -102376177.6, 150.096
14539, -102376174.3, 150.106
14540, -102376171, 150.116
14541, -102376167.6, 150.127
14542, -102376164.3, 150.137
14543, -102376161, 150.147
14544, -102376157.7, 150.157
14545, -102376154.4, 150.167
14546, -102376151, 150.178
14547, -102376147.7, 150.188
14548, -102376144.4, 150.198
14549, -102376141.1, 150.208
14550, -102376137.8, 150.218
14551, -102376134.5, 150.228
14552, -102376131.1, 150.238
14553, -102376127.8, 150.249
14554, -102376124.5, 150.259
14555, -102376121.2, 150.269
14556, -102376117.9, 150.279
14557, -102376114.6, 150.289
14558, -102376111.2, 150.299
14559, -102376107.9, 150.309
14560, -102376104.6, 150.32
14561, -102376101.3, 150.33
14562, -102376098, 150.34
14563, -102376094.7, 150.35
14564, -102376091.3, 150.36
14565, -102376088, 150.37
14566, -102376084.7, 150.381
14567, -102376081.4, 150.391
14568, -102376078.1, 150.401
14569, -102376074.8, 150.411
14570, -102376071.5, 150.421
14571, -102376068.2, 150.431
14572, -102376064.8, 150.442
14573, -102376061.5, 150.452
14574, -102376058.2, 150.462
14575, -102376054.9, 150.472
14576, -102376051.6, 150.482
14577, -102376048.3, 150.492
14578, -102376045, 150.502
14579, -102376041.7, 150.513
14580, -102376038.4, 150.523
14581, -102376035, 150.533
14582, -102376031.7, 150.543
14583, -102376028.4, 150.553
14584, -102376025.1, 150.563
14585, -102376021.8, 150.573
14586, -102376018.5, 150.584
14587, -102376015.2, 150.594
14588, -102376011.9, 150.604
14589, -102376008.6, 150.614
14590, -102376005.3, 150.625
14591, -102376002, 150.635
14592, -102375998.7, 150.645
14593, -102375995.4, 150.655
14594, -102375992, 150.665
14595, -102375988.7, 150.675
14596, -102375985.4, 150.686
14597, -102375982.1, 150.696
14598, -102375978.8, 150.706
14599, -102375975.5, 150.716
14600, -102375972.2, 150.726
14601, -102375968.9, 150.736
14602, -102375965.6, 150.746
14603, -102375962.3, 150.757
14604, -102375959, 150.767
14605, -102375955.7, 150.777
14606, -102375952.4, 150.787
14607, -102375949.1, 150.797
14608, -102375945.8, 150.807
14609, -102375942.5, 150.818
14610, -102375939.2, 150.828
14611, -102375935.9, 150.838
14612, -102375932.6, 150.848
14613, -102375929.3, 150.859
14614, -102375926, 150.869
14615, -102375922.7, 150.879
14616, -102375919.4, 150.889
14617, -102375916.1, 150.899
14618, -102375912.8, 150.91
14619, -102375909.5, 150.92
14620, -102375906.2, 150.93
14621, -102375902.9, 150.94
14622, -102375899.6, 150.95
14623, -102375896.3, 150.961
14624, -102375893, 150.971
14625, -102375889.8, 150.981
14626, -102375886.5, 150.991
14627, -102375883.2, 151.001
14628, -102375879.9, 151.011
14629, -102375876.6, 151.021
14630, -102375873.3, 151.032
14631, -102375870, 151.042
14632, -102375866.7, 151.052
14633, -102375863.4, 151.062
14634, -102375860.1, 151.072
14635, -102375856.9, 151.082
14636, -102375853.6, 151.092
14637, -102375850.3, 151.103
14638, -102375847, 151.113
14639, -102375843.7, 151.123
14640, -102375840.4, 151.133
14641, -102375837.1, 151.143
14642, -102375833.8, 151.153
14643, -102375830.6, 151.164
14644, -102375827.3, 151.174
14645, -102375824, 151.184
14646, -102375820.7, 151.194
14647, -102375817.4, 151.204
14648, -102375814.1, 151.214
14649, -102375810.8, 151.224
14650, -102375807.5, 151.235
14651, -102375804.3, 151.245
14652, -102375801, 151.255
14653, -102375797.7, 151.265
14654, -102375794.4, 151.275
14655, -102375791.1, 151.286
14656, -102375787.8, 151.296
14657, -102375784.5, 151.306
14658, -102375781.3, 151.316
14659, -102375778, 151.326
14660, -102375774.7, 151.337
14661, -102375771.4, 151.347
14662, -102375768.1, 151.357
14663, -102375764.8, 151.367
14664, -102375761.5, 151.377
14665, -102375758.3, 151.387
14666, -102375755, 151.398
14667, -102375751.7, 151.408
14668, -102375748.4, 151.418
14669, -102375745.1, 151.428
14670, -102375741.9, 151.438
14671, -102375738.6, 151.448
14672, -102375735.3, 151.458
14673, -102375732, 151.469
14674, -102375728.7, 151.479
14675, -102375725.4, 151.489
14676, -102375722.2, 151.499
14677, -102375718.9, 151.509
14678, -102375715.6, 151.519
14679, -102375712.4, 151.53
14680, -102375709.1, 151.54
14681, -102375705.9, 151.55
14682, -102375702.6, 151.56
14683, -102375699.3, 151.57
14684, -102375696.1, 151.58
14685, -102375692.8, 151.591
14686, -102375689.5, 151.601
14687, -102375686.3, 151.611
14688, -102375683, 151.621
14689, -102375679.7, 151.631
14690, -102375676.5, 151.641
14691, -102375673.2, 151.652
14692, -102375670, 151.662
14693, -102375666.7, 151.672
14694, -102375663.4, 151.682
14695, -102375660.2, 151.692
14696, -102375656.9, 151.702
14697, -102375653.7, 151.712
14698, -102375650.4, 151.722
14699, -102375647.1, 151.733
14700, -102375643.9, 151.743
14701, -102375640.6, 151.753
14702, -102375637.4, 151.763
14703, -102375634.1, 151.773
14704, -102375630.8, 151.784
14705, -102375627.6, 151.794
14706, -102375624.3, 151.804
14707, -102375621.1, 151.814
14708, -102375617.8, 151.824
14709, -102375614.5, 151.834
14710, -102375611.3, 151.845
14711, -102375608, 151.855
14712, -102375604.8, 151.865
14713, -102375601.5, 151.875
14714, -102375598.3, 151.885
14715, -102375595, 151.895
14716, -102375591.7, 151.906
14717, -102375588.5, 151.916
14718, -102375585.2, 151.926
14719, -102375582, 151.936
14720, -102375578.7, 151.946
14721, -102375575.5, 151.956
14722, -102375572.2, 151.966
14723, -102375569, 151.977
14724, -102375565.7, 151.987
14725, -102375562.5, 151.997
14726, -102375559.2, 152.007
14727, -102375556, 152.017
14728, -102375552.7, 152.027
14729, -102375549.4, 152.038
14730, -102375546.2, 152.048
14731, -102375542.9, 152.058
14732, -102375539.7, 152.068
14733, -102375536.4, 152.078
14734, -102375533.2, 152.089
14735, -102375530, 152.099
14736, -102375526.7, 152.109
14737, -102375523.5, 152.119
14738, -102375520.2, 152.129
14739, -102375517, 152.139
14740, -102375513.7, 152.15
14741, -102375510.5, 152.16
14742, -102375507.2, 152.17
14743, -102375504, 152.18
14744, -102375500.7, 152.19
14745, -102375497.5, 152.2
14746, -102375494.2, 152.211
14747, -102375491, 152.221
14748, -102375487.8, 152.231
14749, -102375484.5, 152.241
14750, -102375481.3, 152.251
14751, -102375478, 152.261
14752, -102375474.8, 152.272
14753, -102375471.5, 152.282
14754, -102375468.3, 152.292
14755, -102375465.1, 152.302
14756, -102375461.8, 152.313
14757, -102375458.6, 152.323
14758, -102375455.3, 152.333
14759, -102375452.1, 152.343
14760, -102375448.9, 152.353
14761, -102375445.6, 152.364
14762, -102375442.4, 152.374
14763, -102375439.1, 152.384
14764, -102375435.9, 152.394
14765, -102375432.7, 152.404
14766, -102375429.4, 152.414
14767, -102375426.2, 152.424
14768, -102375422.9, 152.435
14769, -102375419.7, 152.445
14770, -102375416.5, 152.455
14771, -102375413.2, 152.465
14772, -102375410, 152.475
14773, -102375406.8, 152.485
14774, -102375403.5, 152.496
14775, -102375400.3, 152.506
14776, -102375397.1, 152.516
14777, -102375393.8, 152.526
14778, -102375390.6, 152.536
14779, -102375387.4, 152.546
14780, -102375384.1, 152.557
14781, -102375380.9, 152.567
14782, -102375377.6, 152.577
14783, -102375374.4, 152.587
14784, -102375371.2, 152.597
14785, -102375368, 152.607
14786, -102375364.7, 152.617
14787, -102375361.5, 152.628
14788, -102375358.3, 152.638
14789, -102375355.1, 152.648
14790, -102375351.8, 152.658
14791, -102375348.6, 152.668
14792, -102375345.4, 152.679
14793, -102375342.1, 152.69
14794, -102375338.9, 152.7
14795, -102375335.7, 152.71
14796, -102375332.5, 152.72
14797, -102375329.2, 152.73
14798, -102375326, 152.74
14799, -102375322.8, 152.75
14800, -102375319.6, 152.761
14801, -102375316.3, 152.771
14802, -102375313.1, 152.781
14803, -102375309.9, 152.791
14804, -102375306.7, 152.801
14805, -102375303.4, 152.811
14806, -102375300.2, 152.821
14807, -102375297, 152.832
14808, -102375293.8, 152.842
14809, -102375290.5, 152.852
14810, -102375287.3, 152.862
14811, -102375284.1, 152.872
14812, -102375280.9, 152.882
14813, -102375277.6, 152.893
14814, -102375274.4, 152.903
14815, -102375271.2, 152.913
14816, -102375268, 152.923
14817, -102375264.7, 152.933
14818, -102375261.5, 152.943
14819, -102375258.3, 152.953
14820, -102375255.1, 152.963
14821, -102375251.8, 152.974
14822, -102375248.6, 152.984
14823, -102375245.4, 152.994
14824, -102375242.2, 153.004
14825, -102375239, 153.014
14826, -102375235.7, 153.024
14827, -102375232.5, 153.034
14828, -102375229.3, 153.045
14829, -102375226.1, 153.055
14830, -102375222.8, 153.065
14831, -102375219.6, 153.075
14832, -102375216.4, 153.085
14833, -102375213.2, 153.095
14834, -102375210, 153.105
14835, -102375206.7, 153.116
14836, -102375203.5, 153.126
14837, -102375200.3, 153.136
14838, -102375197.1, 153.146
14839, -102375193.9, 153.156
14840, -102375190.7, 153.166
14841, -102375187.4, 153.176
14842, -102375184.2, 153.187
14843, -102375181, 153.197
14844, -102375177.8, 153.207
14845, -102375174.6, 153.217
14846, -102375171.4, 153.227
14847, -102375168.2, 153.237
14848, -102375164.9, 153.248
14849, -102375161.7, 153.258
14850, -102375158.5, 153.268
14851, -102375155.3, 153.278
14852, -102375152.1, 153.288
14853, -102375148.9, 153.298
14854, -102375145.7, 153.308
14855, -102375142.5, 153.318
14856, -102375139.3, 153.329
14857, -102375136.1, 153.339
14858, -102375132.9, 153.349
14859, -102375129.7, 153.359
14860, -102375126.5, 153.369
14861, -102375123.3, 153.379
14862, -102375120.1, 153.389
14863, -102375116.9, 153.399
14864, -102375113.7, 153.41
14865, -102375110.5, 153.42
14866, -102375107.3, 153.43
14867, -102375104.1, 153.44
14868, -102375100.9, 153.45
14869, -102375097.7, 153.561
14870, -102375094.5, 153.571
14871, -102375091.3, 153.581
14872, -102375088.1, 153.592
14873, -102375084.9, 153.602
14874, -102375081.7, 153.613
14875, -102375078.5, 153.623
14876, -102375075.3, 153.634
14877, -102375072.1, 153.644
14878, -102375068.9, 153.654
14879, -102375065.8, 153.664
14880, -102375062.6, 153.674
14881, -102375059.4, 153.684
14882, -102375056.2, 153.694
14883, -102375053, 153.705
14884, -102375049.8, 153.715
14885, -102375046.6, 153.725
14886, -102375043.4, 153.735
14887, -102375040.3, 153.745
14888, -102375037.1, 153.755
14889, -102375033.9, 153.766
14890, -102375030.7, 153.776
14891, -102375027.5, 153.786
14892, -102375024.3, 153.796
14893, -102375021.1, 153.806
14894, -102375018, 153.817
14895, -102375014.8, 153.827
14896, -102375011.6, 153.837
14897, -102375008.4, 153.847
14898, -102375005.2, 153.858
14899, -102375002.1, 153.868
14900, -102374998.9, 153.878
14901, -102374995.7, 153.888
14902, -102374992.5, 153.898
14903, -102374989.3, 153.909
14904, -102374986.2, 153.919
14905, -102374983, 153.929
14906, -102374979.8, 153.939
14907, -102374976.7, 153.949
14908, -102374973.5, 153.959
14909, -102374970.3, 153.969
14910, -102374967.2, 153.98
14911, -102374964, 153.99
14912, -102374960.9, 154
14913, -102374957.7, 154.01
14914, -102374954.6, 154.021
14915, -102374951.4, 154.031
14916, -102374948.3, 154.041
14917, -102374945.2, 154.051
14918, -102374942, 154.061
14919, -102374938.9, 154.072
14920, -102374935.7, 154.082
14921, -102374932.6, 154.092
14922, -102374929.4, 154.102
14923, -102374926.3, 154.112
14924, -102374923.1, 154.122
14925, -102374920, 154.133
14926, -102374916.8, 154.143
14927, -102374913.7, 154.153
14928, -102374910.6, 154.163
14929, -102374907.4, 154.173
14930, -102374904.3, 154.184
14931, -102374901.1, 154.194
14932, -102374898, 154.204
14933, -102374894.8, 154.214
14934, -102374891.7, 154.224
14935, -102374888.6, 154.234
14936, -102374885.4, 154.245
14937, -102374882.3, 154.255
14938, -102374879.1, 154.265
14939, -102374876, 154.275
14940, -102374872.9, 154.285
14941, -102374869.7, 154.295
14942, -102374866.6, 154.306
14943, -102374863.4, 154.316
14944, -102374860.3, 154.326
14945, -102374857.2, 154.336
14946, -102374854, 154.346
14947, -102374850.9, 154.356
14948, -102374847.7, 154.366
14949, -102374844.6, 154.377
14950, -102374841.5, 154.387
14951, -102374838.3, 154.397
14952, -102374835.2, 154.407
14953, -102374832.1, 154.417
14954, -102374828.9, 154.427
14955, -102374825.8, 154.437
14956, -102374822.6, 154.448
14957, -102374819.5, 154.458
14958, -102374816.4, 154.468
14959, -102374813.2, 154.478
14960, -102374810.1, 154.488
14961, -102374807, 154.498
14962, -102374803.8, 154.508
14963, -102374800.7, 154.518
14964, -102374797.6, 154.529
14965, -102374794.5, 154.539
14966, -102374791.3, 154.549
14967, -102374788.2, 154.559
14968, -102374785.1, 154.569
14969, -102374782, 154.58
14970, -102374778.8, 154.59
14971, -102374775.7, 154.6
14972, -102374772.6, 154.61
14973, -102374769.4, 154.62
14974, -102374766.3, 154.63
14975, -102374763.2, 154.64
14976, -102374760.1, 154.651
14977, -102374756.9, 154.661
14978, -102374753.8, 154.671
14979, -102374750.7, 154.681
14980, -102374747.6, 154.691
14981, -102374744.4, 154.701
14982, -102374741.3, 154.712
14983, -102374738.2, 154.722
14984, -102374735.1, 154.732
14985, -102374732, 154.742
14986, -102374728.8, 154.752
14987, -102374725.7, 154.763
14988, -102374722.6, 154.773
14989, -102374719.5, 154.783
14990, -102374716.3, 154.793
14991, -102374713.2, 154.803
14992, -102374710.1, 154.814
14993, -102374707, 154.824
14994, -102374703.9, 154.834
14995, -102374700.7, 154.844
14996, -102374697.6, 154.854
14997, -102374694.5, 154.865
14998, -102374691.4, 154.875
14999, -102374688.3, 154.885
15000, -102374685.2, 154.895
15001, -102374682, 154.905
15002, -102374678.9, 154.915
15003, -102374675.8, 154.925
15004, -102374672.7, 154.935
15005, -102374669.6, 154.946
15006, -102374666.5, 154.956
15007, -102374663.3, 154.966
15008, -102374660.2, 154.976
15009, -102374657.1, 154.986
15010, -102374654, 154.997
15011, -102374650.9, 155.007
15012, -102374647.8, 155.017
15013, -102374644.6, 155.027
15014, -102374641.5, 155.037
15015, -102374638.4, 155.047
15016, -102374635.3, 155.058
15017, -102374632.2, 155.068
15018, -102374629.1, 155.078
15019, -102374626, 155.088
15020, -102374622.9, 155.098
15021, -102374619.7, 155.108
15022, -102374616.6, 155.118
15023, -102374613.5, 155.128
15024, -102374610.4, 155.139
15025, -102374607.3, 155.149
15026, -102374604.3, 155.159
15027, -102374601.2, 155.169
15028, -102374598.1, 155.179
15029, -102374595, 155.189
15030, -102374591.9, 155.199
15031, -102374588.8, 155.21
15032, -102374585.7, 155.22
15033, -102374582.6, 155.23
15034, -102374579.5, 155.24
15035, -102374576.5, 155.25
15036, -102374573.4, 155.26
15037, -102374570.3, 155.27
15038, -102374567.2, 155.281
15039, -102374564.1, 155.291
15040, -102374561, 155.301
15041, -102374557.9, 155.311
15042, -102374554.8, 155.321
15043, -102374551.8, 155.331
15044, -102374548.7, 155.342
15045, -102374545.6, 155.352
15046, -102374542.5, 155.362
15047, -102374539.4, 155.372
15048, -102374536.3, 155.382
15049, -102374533.2, 155.392
15050, -102374530.2, 155.402
15051, -102374527.1, 155.413
15052, -102374524, 155.423
15053, -102374520.9, 155.433
15054, -102374517.8, 155.443
15055, -102374514.7, 155.453
15056, -102374511.7, 155.463
15057, -102374508.6, 155.473
15058, -102374505.5, 155.484
15059, -102374502.4, 155.494
15060, -102374499.3, 155.504
15061, -102374496.3, 155.514
15062, -102374493.2, 155.524
15063, -102374490.1, 155.534
15064, -102374487, 155.544
15065, -102374483.9, 155.555
15066, -102374480.9, 155.565
15067, -102374477.8, 155.575
15068, -102374474.7, 155.585
15069, -102374471.6, 155.595
15070, -102374468.6, 155.605
15071, -102374465.5, 155.615
15072, -102374462.4, 155.626
15073, -102374459.3, 155.636
15074, -102374456.2, 155.646
15075, -102374453.2, 155.656
15076, -102374450.1, 155.666
15077, -102374447, 155.676
15078, -102374443.9, 155.686
15079, -102374440.9, 155.697
15080, -102374437.8, 155.707
15081, -102374434.7, 155.717
15082, -102374431.7, 155.727
15083, -102374428.6, 155.737
15084, -102374425.5, 155.747
15085, -102374422.4, 155.757
15086, -102374419.4, 155.768
15087, -102374416.3, 155.778
15088, -102374413.2, 155.788
15089, -102374410.2, 155.798
15090, -102374407.1, 155.808
15091, -102374404, 155.818
15092, -102374401, 155.828
15093, -102374397.9, 155.839
15094, -102374394.8, 155.849
15095, -102374391.8, 155.859
15096, -102374388.7, 155.869
15097, -102374385.6, 155.879
15098, -102374382.6, 155.889
15099, -102374379.5, 155.899
15100, -102374376.4, 155.91
15101, -102374373.4, 155.92
15102, -102374370.3, 155.93
15103, -102374367.2, 155.94
15104, -102374364.2, 155.95
15105, -102374361.1, 155.96
15106, -102374358, 155.971
15107, -102374355, 155.981
15108, -102374351.9, 155.991
15109, -102374348.8, 156.001
15110, -102374345.8, 156.011
15111, -102374342.7, 156.022
15112, -102374339.6, 156.032
15113, -102374336.6, 156.042
15114, -102374333.5, 156.052
15115, -102374330.4, 156.062
15116, -102374327.4, 156.073
15117, -102374324.3, 156.083
15118, -102374321.3, 156.093
15119, -102374318.2, 156.103
15120, -102374315.1, 156.113
15121, -102374312.1, 156.123
15122, -102374309, 156.134
15123, -102374305.9, 156.144
15124, -102374302.9, 156.154
15125, -102374299.8, 156.164
15126, -102374296.8, 156.174
15127, -102374293.7, 156.184
15128, -102374290.6, 156.194
15129, -102374287.6, 156.205
15130, -102374284.5, 156.215
15131, -102374281.4, 156.225
15132, -102374278.4, 156.235
15133, -102374275.3, 156.245
15134, -102374272.3, 156.255
15135, -102374269.2, 156.266
15136, -102374266.1, 156.276
15137, -102374263.1, 156.286
15138, -102374260, 156.296
15139, -102374257, 156.306
15140, -102374253.9, 156.316
15141, -102374250.9, 156.326
15142, -102374247.8, 156.337
15143, -102374244.8, 156.347
15144, -102374241.7, 156.357
15145, -102374238.7, 156.367
15146, -102374235.7, 156.378
15147, -102374232.6, 156.388
15148, -102374229.6, 156.398
15149, -102374226.5, 156.408
15150, -102374223.5, 156.418
15151, -102374220.5, 156.428
15152, -102374217.4, 156.438
15153, -102374214.4, 156.449
15154, -102374211.3, 156.459
15155, -102374208.3, 156.469
15156, -102374205.3, 156.479
15157, -102374202.2, 156.489
15158, -102374199.2, 156.499
15159, -102374196.1, 156.509
15160, -102374193.1, 156.52
15161, -102374190.1, 156.53
15162, -102374187, 156.54
15163, -102374184, 156.55
15164, -102374180.9, 156.56
15165, -102374177.9, 156.57
15166, -102374174.9, 156.581
15167, -102374171.8, 156.591
15168, -102374168.8, 156.601
15169, -102374165.8, 156.611
15170, -102374162.7, 156.621
15171, -102374159.7, 156.631
15172, -102374156.7, 156.642
15173, -102374153.6, 156.652
15174, -102374150.6, 156.662
15175, -102374147.6, 156.672
15176, -102374144.6, 156.682
15177, -102374141.5, 156.692
15178, -102374138.5, 156.702
15179, -102374135.5, 156.713
15180, -102374132.5, 156.723
15181, -102374129.4, 156.733
15182, -102374126.4, 156.743
15183, -102374123.4, 156.753
15184, -102374120.4, 156.763
15185, -102374117.3, 156.773
15186, -102374114.3, 156.784
15187, -102374111.3, 156.794
15188, -102374108.3, 156.804
15189, -102374105.2, 156.814
15190, -102374102.2, 156.824
15191, -102374099.2, 156.834
15192, -102374096.2, 156.844
15193, -102374093.1, 156.854
15194, -102374090.1, 156.865
15195, -102374087.1, 156.875
15196, -102374084.1, 156.885
15197, -102374081, 156.895
15198, -102374078, 156.905
15199, -102374075, 156.915
15200, -102374072, 156.926
15201, -102374069, 156.936
15202, -102374065.9, 156.946
15203, -102374062.9, 156.956
15204, -102374059.9, 156.967
15205, -102374056.9, 156.977
15206, -102374053.9, 156.987
15207, -102374050.8, 156.997
15208, -102374047.8, 157.007
15209, -102374044.8, 157.017
15210, -102374041.8, 157.028
15211, -102374038.8, 157.038
15212, -102374035.7, 157.048
15213, -102374032.7, 157.058
15214, -102374029.7, 157.068
15215, -102374026.7, 157.078
15216, -102374023.7, 157.088
15217, -102374020.6, 157.099
15218, -102374017.6, 157.109
15219, -102374014.6, 157.119
15220, -102374011.6, 157.129
15221, -102374008.6, 157.139
15222, -102374005.6, 157.149
15223, -102374002.5, 157.16
15224, -102373999.5, 157.17
15225, -102373996.5, 157.18
15226, -102373993.5, 157.19
15227, -102373990.5, 157.2
15228, -102373987.5, 157.21
15229, -102373984.4, 157.22
15230, -102373981.4, 157.23
15231, -102373978.4, 157.241
15232, -102373975.4, 157.251
15233, -102373972.4, 157.261
15234, -102373969.4, 157.271
15235, -102373966.3, 157.281
15236, -102373963.3, 157.292
15237, -102373960.3, 157.302
15238, -102373957.3, 157.312
15239, -102373954.3, 157.322
15240, -102373951.3, 157.332
15241, -102373948.2, 157.342
15242, -102373945.2, 157.353
15243, -102373942.2, 157.363
15244, -102373939.2, 157.373
15245, -102373936.2, 157.383
15246, -102373933.2, 157.393
15247, -102373930.2, 157.403
15248, -102373927.2, 157.414
15249, -102373924.1, 157.424
15250, -102373921.1, 157.434
15251, -102373918.1, 157.444
15252, -102373915.1, 157.454
15253, -102373912.1, 157.464
15254, -102373909.1, 157.474
15255, -102373906.1, 157.485
15256, -102373903.1, 157.495
15257, -102373900.1, 157.505
15258, -102373897.1, 157.516
15259, -102373894.1, 157.526
15260, -102373891.1, 157.536
15261, -102373888.1, 157.546
15262, -102373885.1, 157.556
15263, -102373882.1, 157.566
15264, -102373879.1, 157.576
15265, -102373876.1, 157.587
15266, -102373873.1, 157.597
15267, -102373870.1, 157.607
15268, -102373867.1, 157.617
15269, -102373864.1, 157.627
15270, -102373861.2, 157.637
15271, -102373858.2, 157.647
15272, -102373855.2, 157.658
15273, -102373852.2, 157.668
15274, -102373849.2, 157.678
15275, -102373846.2, 157.688
15276, -102373843.2, 157.698
15277, -102373840.2, 157.708
15278, -102373837.2, 157.719
15279, -102373834.2, 157.729
15280, -102373831.2, 157.739
15281, -102373828.2, 157.749
15282, -102373825.2, 157.759
15283, -102373822.2, 157.77
15284, -102373819.2, 157.78
15285, -102373816.2, 157.79
15286, -102373813.2, 157.8
15287, -102373810.3, 157.81
15288, -102373807.3, 157.821
15289, -102373804.3, 157.831
15290, -102373801.3, 157.841
15291, -102373798.3, 157.851
15292, -102373795.3, 157.861
15293, -102373792.3, 157.871
15294, -102373789.3, 157.882
15295, -102373786.3, 157.892
15296, -102373783.3, 157.902
15297, -102373780.3, 157.912
15298, -102373777.3, 157.922
15299, -102373774.3, 157.932
15300, -102373771.3, 157.943
15301, -102373768.3, 157.953
15302, -102373765.3, 157.963
15303, -102373762.4, 157.973
15304, -102373759.4, 157.983
15305, -102373756.4, 157.994
15306, -102373753.4, 158.004
15307, -102373750.4, 158.014
15308, -102373747.4, 158.024
15309, -102373744.4, 158.034
15310, -102373741.4, 158.044
15311, -102373738.4, 158.055
15312, -102373735.4, 158.065
15313, -102373732.4, 158.075
15314, -102373729.4, 158.085
15315, -102373726.4, 158.095
15316, -102373723.4, 158.106
15317, -102373720.4, 158.116
15318, -102373717.4, 158.126
15319, -102373714.4, 158.136
15320, -102373711.4, 158.146
15321, -102373708.5, 158.156
15322, -102373705.5, 158.166
15323, -102373702.5, 158.177
15324, -102373699.5, 158.187
15325, -102373696.5, 158.197
15326, -102373693.5, 158.207
15327, -102373690.5, 158.217
15328, -102373687.5, 158.228
15329, -102373684.5, 158.238
15330, -102373681.5, 158.248
15331, -102373678.5, 158.258
15332, -102373675.5, 158.268
15333, -102373672.5, 158.278
15334, -102373669.5, 158.288
15335, -102373666.5, 158.299
15336, -102373663.5, 158.309
15337, -102373660.6, 158.319
15338, -102373657.6, 158.329
15339, -102373654.6, 158.339
15340, -102373651.6, 158.349
15341, -102373648.6, 158.36
15342, -102373645.6, 158.37
15343, -102373642.7, 158.38
15344, -102373639.7, 158.39
15345, -102373636.8, 158.4
15346, -102373633.8, 158.41
15347, -102373630.8, 158.421
15348, -102373627.9, 158.431
15349, -102373624.9, 158.441
15350, -102373622, 158.451
15351, -102373619, 158.461
15352, -102373616.1, 158.472
15353, -102373613.1, 158.482
15354, -102373610.2, 158.492
15355, -102373607.2, 158.502
15356, -102373604.3, 158.512
15357, -102373601.4, 158.522
15358, -102373598.4, 158.532
15359, -102373595.5, 158.543
15360, -102373592.5, 158.553
15361, -102373589.6, 158.563
15362, -102373586.6, 158.573
15363, -102373583.7, 158.583
15364, -102373580.8, 158.593
15365, -102373577.8, 158.603
15366, -102373574.9, 158.613
15367, -102373571.9, 158.624
15368, -102373569, 158.634
15369, -102373566.1, 158.644
15370, -102373563.1, 158.654
15371, -102373560.2, 158.664
15372, -102373557.2, 158.675
15373, -102373554.3, 158.685
15374, -102373551.4, 158.695
15375, -102373548.4, 158.705
15376, -102373545.5, 158.715
15377, -102373542.5, 158.725
15378, -102373539.6, 158.735
15379, -102373536.7, 158.746
15380, -102373533.7, 158.756
15381, -102373530.8, 158.766
15382, -102373527.8, 158.776
15383, -102373524.9, 158.786
15384, -102373522, 158.796
15385, -102373519, 158.806
15386, -102373516.1, 158.817
15387, -102373513.1, 158.827
15388, -102373510.2, 158.837
15389, -102373507.3, 158.847
15390, -102373504.3, 158.857
15391, -102373501.4, 158.867
15392, -102373498.4, 158.878
15393, -102373495.5, 158.888
15394, -102373492.6, 158.898
15395, -102373489.6, 158.908
15396, -102373486.7, 158.918
15397, -102373483.7, 158.928
15398, -102373480.8, 158.938
15399, -102373477.8, 158.949
15400, -102373474.9, 158.959
15401, -102373472, 158.969
15402, -102373469, 158.979
15403, -102373466.1, 158.989
15404, -102373463.1, 158.999
15405, -102373460.2, 159.01
15406, -102373457.3, 159.02
15407, -102373454.3, 159.03
15408, -102373451.4, 159.04
15409, -102373448.4, 159.05
15410, -102373445.5, 159.06
15411, -102373442.6, 159.07
15412, -102373439.6, 159.081
15413, -102373436.7, 159.091
15414, -102373433.7, 159.101
15415, -102373430.8, 159.111
15416, -102373427.8, 159.121
15417, -102373424.9, 159.131
15418, -102373422, 159.142
15419, -102373419, 159.152
15420, -102373416.1, 159.162
15421, -102373413.1, 159.172
15422, -102373410.2, 159.183
15423, -102373407.2, 159.193
15424, -102373404.3, 159.203
15425, -102373401.4, 159.213
15426, -102373398.4, 159.223
15427, -102373395.5, 159.234
15428, -102373392.5, 159.244
15429, -102373389.6, 159.254
15430, -102373386.7, 159.264
15431, -102373383.7, 159.274
15432, -102373380.8, 159.284
15433, -102373377.8, 159.294
15434, -102373374.9, 159.305
15435, -102373372, 159.315
15436, -102373369, 159.325
15437, -102373366.1, 159.335
15438, -102373363.1, 159.345
15439, -102373360.2, 159.355
15440, -102373357.3, 159.366
15441, -102373354.3, 159.376
15442, -102373351.4, 159.386
15443, -102373348.4, 159.396
15444, -102373345.5, 159.406
15445, -102373342.6, 159.416
15446, -102373339.6, 159.426
15447, -102373336.7, 159.437
15448, -102373333.7, 159.447
15449, -102373330.8, 159.457
15450, -102373327.9, 159.467
15451, -102373324.9, 159.477
15452, -102373322, 159.487
15453, -102373319, 159.497
15454, -102373316.1, 159.508
15455, -102373313.2, 159.518
15456, -102373310.2, 159.528
15457, -102373307.3, 159.538
15458, -102373304.3, 159.548
15459, -102373301.4, 159.558
15460, -102373298.5, 159.568
15461, -102373295.5, 159.579
15462, -102373292.6, 159.589
15463, -102373289.7, 159.599
15464, -102373286.7, 159.609
15465, -102373283.8, 159.619
15466, -102373280.8, 159.629
15467, -102373277.9, 159.639
15468, -102373275, 159.65
15469, -102373272, 159.66
15470, -102373269.1, 159.67
15471, -102373266.1, 159.68
15472, -102373263.2, 159.69
15473, -102373260.3, 159.701
15474, -102373257.3, 159.711
15475, -102373254.4, 159.721
15476, -102373251.5, 159.731
15477, -102373248.5, 159.741
15478, -102373245.6, 159.751
15479, -102373242.7, 159.761
15480, -102373239.7, 159.772
15481, -102373236.8, 159.782
15482, -102373233.8, 159.792
15483, -102373230.9, 159.802
15484, -102373228, 159.813
15485, -102373225, 159.823
15486, -102373222.1, 159.833
15487, -102373219.2, 159.843
15488, -102373216.2, 159.853
15489, -102373213.3, 159.863
15490, -102373210.4, 159.873
15491, -102373207.4, 159.884
15492, -102373204.5, 159.894
15493, -102373201.5, 159.904
15494, -102373198.6, 159.914
15495, -102373195.7, 159.924
15496, -102373192.7, 159.934
15497, -102373189.8, 159.944
15498, -102373186.9, 159.954
15499, -102373183.9, 159.965
15500, -102373181, 159.975
15501, -102373178.1, 159.985
15502, -102373175.1, 159.995
15503, -102373172.2, 160.005
15504, -102373169.3, 160.015
15505, -102373166.3, 160.025
15506, -102373163.4, 160.036
15507, -102373160.5, 160.046
15508, -102373157.5, 160.056
15509, -102373154.6, 160.066
15510, -102373151.7, 160.076
15511, -102373148.7, 160.086
15512, -102373145.8, 160.096
15513, -102373142.9, 160.107
15514, -102373140, 160.117
15515, -102373137, 160.127
15516, -102373134.1, 160.137
15517, -102373131.2, 160.147
15518, -102373128.2, 160.157
15519, -102373125.3, 160.168
15520, -102373122.4, 160.178
15521, -102373119.4, 160.188
15522, -102373116.5, 160.198
15523, -102373113.6, 160.208
15524, -102373110.6, 160.218
15525, -102373107.7, 160.228
15526, -102373104.8, 160.239
15527, -102373101.8, 160.349
15528, -102373098.9, 160.36
15529, -102373096, 160.37
15530, -102373093, 160.38
15531, -102373090.1, 160.39
15532, -102373087.2, 160.4
15533, -102373084.2, 160.41
15534, -102373081.3, 160.42
15535, -102373078.4, 160.431
15536, -102373075.4, 160.441
15537, -102373072.5, 160.451
15538, -102373069.6, 160.461
15539, -102373066.6, 160.471
15540, -102373063.7, 160.481
15541, -102373060.8, 160.491
15542, -102373057.8, 160.502
15543, -102373054.9, 160.512
15544, -102373052, 160.522
15545, -102373049.1, 160.532
15546, -102373046.1, 160.542
15547, -102373043.2, 160.552
15548, -102373040.3, 160.562
15549, -102373037.4, 160.573
15550, -102373034.4, 160.583
15551, -102373031.5, 160.593
15552, -102373028.6, 160.603
15553, -102373025.7, 160.613
15554, -102373022.7, 160.623
15555, -102373019.8, 160.633
15556, -102373016.9, 160.644
15557, -102373014, 160.654
15558, -102373011, 160.664
15559, -102373008.1, 160.674
15560, -102373005.2, 160.684
15561, -102373002.3, 160.694
15562, -102372999.4, 160.705
15563, -102372996.4, 160.715
15564, -102372993.5, 160.725
15565, -102372990.6, 160.735
15566, -102372987.7, 160.745
15567, -102372984.7, 160.755
15568, -102372981.8, 160.765
15569, -102372978.9, 160.776
15570, -102372976, 160.786
15571, -102372973, 160.796
15572, -102372970.1, 160.806
15573, -102372967.2, 160.816
15574, -102372964.3, 160.826
15575, -102372961.4, 160.836
15576, -102372958.4, 160.847
15577, -102372955.5, 160.857
15578, -102372952.6, 160.867
15579, -102372949.7, 160.877
15580, -102372946.8, 160.887
15581, -102372943.9, 160.897
15582, -102372941, 160.907
15583, -102372938, 160.918
15584, -102372935.1, 160.928
15585, -102372932.2, 160.938
15586, -102372929.3, 160.948
15587, -102372926.4, 160.958
15588, -102372923.5, 160.968
15589, -102372920.6, 160.978
15590, -102372917.7, 160.988
15591, -102372914.8, 160.999
15592, -102372911.9, 161.009
15593, -102372909, 161.019
15594, -102372906.1, 161.029
15595, -102372903.2, 161.039
15596, -102372900.2, 161.049
15597, -102372897.3, 161.059
15598, -102372894.4, 161.07
15599, -102372891.5, 161.08
15600, -102372888.6, 161.09
15601, -102372885.7, 161.1
15602, -102372882.8, 161.11
15603, -102372879.9, 161.12
15604, -102372877, 161.13
15605, -102372874.1, 161.141
15606, -102372871.2, 161.151
15607, -102372868.3, 161.161
15608, -102372865.4, 161.171
15609, -102372862.5, 161.181
15610, -102372859.6, 161.191
15611, -102372856.6, 161.201
15612, -102372853.7, 161.212
15613, -102372850.8, 161.222
15614, -102372847.9, 161.232
15615, -102372845, 161.242
15616, -102372842.1, 161.252
15617, -102372839.2, 161.262
15618, -102372836.3, 161.272
15619, -102372833.4, 161.282
15620, -102372830.5, 161.293
15621, -102372827.6, 161.303
15622, -102372824.7, 161.313
15623, -102372821.8, 161.323
15624, -102372818.9, 161.333
15625, -102372816, 161.343
15626, -102372813.1, 161.353
15627, -102372810.2, 161.364
15628, -102372807.3, 161.374
15629, -102372804.4, 161.384
15630, -102372801.5, 161.394
15631, -102372798.6, 161.404
15632, -102372795.7, 161.414
15633, -102372792.8, 161.425
15634, -102372789.9, 161.435
15635, -102372786.9, 161.445
15636, -102372784, 161.455
15637, -102372781.1, 161.465
15638, -102372778.2, 161.475
15639, -102372775.3, 161.485
15640, -102372772.4, 161.496
15641, -102372769.5, 161.506
15642, -102372766.6, 161.516
15643, -102372763.7, 161.526
15644, -102372760.8, 161.536
15645, -102372757.9, 161.546
15646, -102372755, 161.556
15647, -102372752.1, 161.567
15648, -102372749.2, 161.577
15649, -102372746.3, 161.587
15650, -102372743.4, 161.597
15651, -102372740.5, 161.607
15652, -102372737.6, 161.617
15653, -102372734.7, 161.627
15654, -102372731.8, 161.637
15655, -102372728.9, 161.648
15656, -102372726, 161.658
15657, -102372723.1, 161.668
15658, -102372720.2, 161.678
15659, -102372717.3, 161.688
15660, -102372714.4, 161.698
15661, -102372711.5, 161.708
15662, -102372708.6, 161.719
15663, -102372705.7, 161.729
15664, -102372702.8, 161.739
15665, -102372699.9, 161.749
15666, -102372697.1, 161.759
15667, -102372694.2, 161.769
15668, -102372691.3, 161.779
15669, -102372688.4, 161.79
15670, -102372685.5, 161.8
15671, -102372682.6, 161.81
15672, -102372679.7, 161.82
15673, -102372676.8, 161.83
15674, -102372673.9, 161.84
15675, -102372671, 161.85
15676, -102372668.1, 161.86
15677, -102372665.2, 161.871
15678, -102372662.3, 161.881
15679, -102372659.4, 161.891
15680, -102372656.5, 161.901
15681, -102372653.6, 161.911
15682, -102372650.7, 161.921
15683, -102372647.8, 161.931
15684, -102372644.9, 161.942
15685, -102372642.1, 161.952
15686, -102372639.2, 161.962
15687, -102372636.3, 161.972
15688, -102372633.4, 161.982
15689, -102372630.5, 161.992
15690, -102372627.6, 162.002
15691, -102372624.7, 162.012
15692, -102372621.8, 162.023
15693, -102372618.9, 162.033
15694, -102372616.1, 162.043
15695, -102372613.2, 162.053
15696, -102372610.3, 162.063
15697, -102372607.4, 162.073
15698, -102372604.5, 162.083
15699, -102372601.6, 162.094
15700, -102372598.7, 162.104
15701, -102372595.8, 162.114
15702, -102372592.9, 162.124
15703, -102372590.1, 162.134
15704, -102372587.2, 162.144
15705, -102372584.3, 162.154
15706, -102372581.4, 162.164
15707, -102372578.5, 162.175
15708, -102372575.6, 162.185
15709, -102372572.7, 162.195
15710, -102372569.9, 162.205
15711, -102372567, 162.215
15712, -102372564.1, 162.225
15713, -102372561.2, 162.236
15714, -102372558.3, 162.246
15715, -102372555.4, 162.256
15716, -102372552.5, 162.266
15717, -102372549.7, 162.276
15718, -102372546.8, 162.286
15719, -102372543.9, 162.296
15720, -102372541, 162.307
15721, -102372538.1, 162.317
15722, -102372535.2, 162.327
15723, -102372532.4, 162.337
15724, -102372529.5, 162.347
15725, -102372526.6, 162.357
15726, -102372523.7, 162.368
15727, -102372520.8, 162.378
15728, -102372517.9, 162.388
15729, -102372515.1, 162.398
15730, -102372512.2, 162.408
15731, -102372509.3, 162.419
15732, -102372506.4, 162.429
15733, -102372503.5, 162.439
15734, -102372500.6, 162.449
15735, -102372497.8, 162.46
15736, -102372494.9, 162.47
15737, -102372492, 162.48
15738, -102372489.1, 162.49
15739, -102372486.2, 162.5
15740, -102372483.4, 162.511
15741, -102372480.5, 162.521
15742, -102372477.6, 162.531
15743, -102372474.7, 162.542
15744, -102372471.8, 162.552
15745, -102372468.9, 162.562
15746, -102372466.1, 162.572
15747, -102372463.2, 162.582
15748, -102372460.3, 162.592
15749, -102372457.4, 162.603
15750, -102372454.5, 162.613
15751, -102372451.7, 162.623
15752, -102372448.8, 162.633
15753, -102372445.9, 162.643
15754, -102372443, 162.653
15755, -102372440.2, 162.664
15756, -102372437.3, 162.674
15757, -102372434.4, 162.684
15758, -102372431.5, 162.694
15759, -102372428.7, 162.704
15760, -102372425.8, 162.715
15761, -102372422.9, 162.725
15762, -102372420.1, 162.735
15763, -102372417.2, 162.745
15764, -102372414.3, 162.755
15765, -102372411.5, 162.765
15766, -102372408.6, 162.776
15767, -102372405.7, 162.786
15768, -102372402.9, 162.796
15769, -102372400, 162.806
15770, -102372397.2, 162.816
15771, -102372394.3, 162.827
15772, -102372391.5, 162.837
15773, -102372388.6, 162.847
15774, -102372385.8, 162.857
15775, -102372382.9, 162.867
15776, -102372380.1, 162.877
15777, -102372377.2, 162.888
15778, -102372374.4, 162.898
15779, -102372371.6, 162.908
15780, -102372368.7, 162.918
15781, -102372365.9, 162.928
15782, -102372363, 162.938
15783, -102372360.2, 162.948
15784, -102372357.4, 162.959
15785, -102372354.5, 162.969
15786, -102372351.7, 162.979
15787, -102372348.9, 162.989
15788, -102372346, 162.999
15789, -102372343.2, 163.009
15790, -102372340.4, 163.019
15791, -102372337.5, 163.029
15792, -102372334.7, 163.04
15793, -102372331.9, 163.05
15794, -102372329, 163.06
15795, -102372326.2, 163.07
15796, -102372323.4, 163.08
15797, -102372320.5, 163.09
15798, -102372317.7, 163.1
15799, -102372314.9, 163.111
15800, -102372312.1, 163.121
15801, -102372309.3, 163.131
15802, -102372306.5, 163.141
15803, -102372303.7, 163.151
15804, -102372300.8, 163.161
15805, -102372298, 163.172
15806, -102372295.2, 163.182
15807, -102372292.4, 163.192
15808, -102372289.6, 163.202
15809, -102372286.8, 163.212
15810, -102372284, 163.222
15811, -102372281.2, 163.232
15812, -102372278.4, 163.242
15813, -102372275.6, 163.253
15814, -102372272.8, 163.263
15815, -102372270, 163.273
15816, -102372267.1, 163.283
15817, -102372264.3, 163.293
15818, -102372261.5, 163.303
15819, -102372258.7, 163.314
15820, -102372255.9, 163.324
15821, -102372253.1, 163.334
15822, -102372250.3, 163.344
15823, -102372247.5, 163.354
15824, -102372244.7, 163.364
15825, -102372241.9, 163.375
15826, -102372239.1, 163.385
15827, -102372236.3, 163.395
15828, -102372233.5, 163.405
15829, -102372230.6, 163.415
15830, -102372227.8, 163.425
15831, -102372225, 163.435
15832, -102372222.2, 163.446
15833, -102372219.4, 163.456
15834, -102372216.6, 163.466
15835, -102372213.8, 163.476
15836, -102372211, 163.486
15837, -102372208.2, 163.496
15838, -102372205.4, 163.506
15839, -102372202.6, 163.517
15840, -102372199.8, 163.527
15841, -102372197, 163.537
15842, -102372194.2, 163.547
15843, -102372191.4, 163.557
15844, -102372188.6, 163.567
15845, -102372185.8, 163.577
15846, -102372183, 163.588
15847, -102372180.2, 163.598
15848, -102372177.4, 163.608
15849, -102372174.6, 163.618
15850, -102372171.8, 163.628
15851, -102372169, 163.638
15852, -102372166.3, 163.648
15853, -102372163.5, 163.658
15854, -102372160.7, 163.669
15855, -102372157.9, 163.679
15856, -102372155.1, 163.689
15857, -102372152.3, 163.699
15858, -102372149.5, 163.709
15859, -102372146.7, 163.719
15860, -102372144, 163.729
15861, -102372141.2, 163.74
15862, -102372138.4, 163.75
15863, -102372135.6, 163.76
15864, -102372132.8, 163.77
15865, -102372130, 163.78
15866, -102372127.2, 163.79
15867, -102372124.5, 163.8
15868, -102372121.7, 163.81
15869, -102372118.9, 163.821
15870, -102372116.1, 163.831
15871, -102372113.3, 163.841
15872, -102372110.6, 163.851
15873, -102372107.8, 163.861
15874, -102372105, 163.871
15875, -102372102.2, 163.881
15876, -102372099.5, 163.892
15877, -102372096.7, 163.902
15878, -102372093.9, 163.912
15879, -102372091.1, 163.922
15880, -102372088.4, 163.932
15881, -102372085.6, 163.943
15882, -102372082.8, 163.953
15883, -102372080.1, 163.963
15884, -102372077.3, 163.973
15885, -102372074.5, 163.983
15886, -102372071.8, 163.993
15887, -102372069, 164.003
15888, -102372066.3, 164.014
15889, -102372063.6, 164.024
15890, -102372060.8, 164.034
15891, -102372058.1, 164.044
15892, -102372055.3, 164.054
15893, -102372052.6, 164.064
15894, -102372049.8, 164.074
15895, -102372047.1, 164.085
15896, -102372044.4, 164.095
15897, -102372041.6, 164.105
15898, -102372038.9, 164.115
15899, -102372036.1, 164.125
15900, -102372033.4, 164.135
15901, -102372030.7, 164.145
15902, -102372027.9, 164.155
15903, -102372025.2, 164.166
15904, -102372022.4, 164.176
15905, -102372019.7, 164.186
15906, -102372017, 164.196
15907, -102372014.2, 164.206
15908, -102372011.5, 164.216
15909, -102372008.7, 164.227
15910, -102372006, 164.237
15911, -102372003.3, 164.247
15912, -102372000.5, 164.257
15913, -102371997.8, 164.267
15914, -102371995.1, 164.277
15915, -102371992.3, 164.287
15916, -102371989.6, 164.298
15917, -102371986.8, 164.308
15918, -102371984.1, 164.318
15919, -102371981.4, 164.328
15920, -102371978.6, 164.338
15921, -102371975.9, 164.348
15922, -102371973.2, 164.358
15923, -102371970.4, 164.368
15924, -102371967.7, 164.379
15925, -102371965, 164.389
15926, -102371962.2, 164.399
15927, -102371959.5, 164.409
15928, -102371956.8, 164.419
15929, -102371954, 164.429
15930, -102371951.3, 164.44
15931, -102371948.6, 164.45
15932, -102371945.8, 164.46
15933, -102371943.1, 164.47
15934, -102371940.4, 164.48
15935, -102371937.6, 164.49
15936, -102371934.9, 164.5
15937, -102371932.2, 164.51
15938, -102371929.4, 164.521
15939, -102371926.7, 164.531
15940, -102371924, 164.541
15941, -102371921.3, 164.551
15942, -102371918.5, 164.561
15943, -102371915.8, 164.571
15944, -102371913.1, 164.581
15945, -102371910.4, 164.592
15946, -102371907.6, 164.602
15947, -102371904.9, 164.612
15948, -102371902.2, 164.622
15949, -102371899.5, 164.632
15950, -102371896.7, 164.642
15951, -102371894, 164.652
15952, -102371891.3, 164.663
15953, -102371888.6, 164.673
15954, -102371885.9, 164.683
15955, -102371883.1, 164.693
15956, -102371880.4, 164.703
15957, -102371877.7, 164.713
15958, -102371875, 164.723
15959, -102371872.3, 164.734
15960, -102371869.5, 164.744
15961, -102371866.8, 164.754
15962, -102371864.1, 164.764
15963, -102371861.4, 164.774
15964, -102371858.7, 164.784
15965, -102371856, 164.794
15966, -102371853.2, 164.805
15967, -102371850.5, 164.815
15968, -102371847.8, 164.825
15969, -102371845.1, 164.835
15970, -102371842.4, 164.845
15971, -102371839.7, 164.855
15972, -102371837, 164.865
15973, -102371834.2, 164.876
15974, -102371831.5, 164.886
15975, -102371828.8, 164.896
15976, -102371826.1, 164.906
15977, -102371823.4, 164.916
15978, -102371820.7, 164.926
15979, -102371818, 164.936
15980, -102371815.2, 164.946
15981, -102371812.5, 164.957
15982, -102371809.8, 164.967
15983, -102371807.1, 164.977
15984, -102371804.4, 164.987
15985, -102371801.7, 164.997
15986, -102371799, 165.007
15987, -102371796.3, 165.017
15988, -102371793.6, 165.028
15989, -102371790.8, 165.038
15990, -102371788.1, 165.048
15991, -102371785.4, 165.058
15992, -102371782.7, 165.068
15993, -102371780, 165.078
15994, -102371777.3, 165.088
15995, -102371774.6, 165.098
15996, -102371771.9, 165.109
15997, -102371769.2, 165.119
15998, -102371766.5, 165.129
15999, -102371763.8, 165.139
16000, -102371761, 165.149
16001, -102371758.3, 165.159
16002, -102371755.6, 165.169
16003, -102371752.9, 165.18
16004, -102371750.2, 165.19
16005, -102371747.5, 165.2
16006, -102371744.8, 165.21
16007, -102371742.1, 165.22
16008, -102371739.4, 165.23
16009, -102371736.7, 165.24
16010, -102371734, 165.251
16011, -102371731.2, 165.261
16012, -102371728.5, 165.271
16013, -102371725.8, 165.281
16014, -102371723.1, 165.291
16015, -102371720.4, 165.301
16016, -102371717.7, 165.311
16017, -102371715, 165.322
16018, -102371712.3, 165.332
16019, -102371709.6, 165.342
16020, -102371706.9, 165.352
16021, -102371704.2, 165.362
16022, -102371701.5, 165.372
16023, -102371698.8, 165.382
16024, -102371696.1, 165.392
16025, -102371693.4, 165.403
16026, -102371690.7, 165.413
16027, -102371688, 165.423
16028, -102371685.3, 165.433
16029, -102371682.6, 165.443
16030, -102371680, 165.453
16031, -102371677.3, 165.464
16032, -102371674.6, 165.474
16033, -102371671.9, 165.484
16034, -102371669.3, 165.494
16035, -102371666.6, 165.505
16036, -102371663.9, 165.515
16037, -102371661.3, 165.525
16038, -102371658.6, 165.535
16039, -102371655.9, 165.545
16040, -102371653.3, 165.555
16041, -102371650.6, 165.565
16042, -102371647.9, 165.576
16043, -102371645.3, 165.586
16044, -102371642.6, 165.596
16045, -102371640, 165.606
16046, -102371637.3, 165.616
16047, -102371634.6, 165.626
16048, -102371632, 165.637
16049, -102371629.3, 165.647
16050, -102371626.7, 165.657
16051, -102371624, 165.667
16052, -102371621.3, 165.677
16053, -102371618.7, 165.687
16054, -102371616, 165.698
16055, -102371613.4, 165.708
16056, -102371610.7, 165.718
16057, -102371608, 165.728
16058, -102371605.4, 165.738
16059, -102371602.7, 165.748
16060, -102371600.1, 165.758
16061, -102371597.4, 165.769
16062, -102371594.8, 165.779
16063, -102371592.1, 165.789
16064, -102371589.4, 165.799
16065, -102371586.8, 165.809
16066, -102371584.1, 165.82
16067, -102371581.5, 165.83
16068, -102371578.8, 165.84
16069, -102371576.2, 165.85
16070, -102371573.5, 165.86
16071, -102371570.8, 165.87
16072, -102371568.2, 165.88
16073, -102371565.5, 165.891
16074, -102371562.9, 165.901
16075, -102371560.2, 165.911
16076, -102371557.6, 165.921
16077, -102371554.9, 165.931
16078, -102371552.3, 165.941
16079, -102371549.6, 165.952
16080, -102371547, 165.962
16081, -102371544.3, 165.972
16082, -102371541.6, 165.982
16083, -102371539, 165.992
16084, -102371536.3, 166.003
16085, -102371533.7, 166.013
16086, -102371531, 166.023
16087, -102371528.4, 166.033
16088, -102371525.7, 166.044
16089, -102371523.1, 166.054
16090, -102371520.4, 166.064
16091, -102371517.8, 166.074
16092, -102371515.1, 166.084
16093, -102371512.5, 166.094
16094, -102371509.8, 166.105
16095, -102371507.2, 166.115
16096, -102371504.5, 166.125
16097, -102371501.9, 166.135
16098, -102371499.2, 166.145
16099, -102371496.5, 166.156
16100, -102371493.9, 166.166
16101, -102371491.3, 166.176
16102, -102371488.6, 166.186
16103, -102371486, 166.196
16104, -102371483.3, 166.206
16105, -102371480.7, 166.216
16106, -102371478, 166.227
16107, -102371475.4, 166.237
16108, -102371472.7, 166.247
16109, -102371470.1, 166.257
16110, -102371467.4, 166.267
16111, -102371464.8, 166.277
16112, -102371462.1, 166.288
16113, -102371459.5, 166.298
16114, -102371456.8, 166.308
16115, -102371454.2, 166.318
16116, -102371451.5, 166.328
16117, -102371448.9, 166.338
16118, -102371446.3, 166.348
16119, -102371443.6, 166.359
16120, -102371441, 166.369
16121, -102371438.3, 166.379
16122, -102371435.7, 166.389
16123, -102371433, 166.399
16124, -102371430.4, 166.409
16125, -102371427.7, 166.419
16126, -102371425.1, 166.43
16127, -102371422.5, 166.44
16128, -102371419.8, 166.45
16129, -102371417.2, 166.46
16130, -102371414.5, 166.47
16131, -102371411.9, 166.481
16132, -102371409.2, 166.491
16133, -102371406.6, 166.501
16134, -102371404, 166.511
16135, -102371401.3, 166.521
16136, -102371398.7, 166.531
16137, -102371396, 166.541
16138, -102371393.4, 166.552
16139, -102371390.8, 166.562
16140, -102371388.1, 166.572
16141, -102371385.5, 166.582
16142, -102371382.8, 166.592
16143, -102371380.2, 166.602
16144, -102371377.6, 166.612
16145, -102371374.9, 166.623
16146, -102371372.3, 166.633
16147, -102371369.6, 166.643
16148, -102371367, 166.653
16149, -102371364.4, 166.663
16150, -102371361.7, 166.673
16151, -102371359.1, 166.684
16152, -102371356.4, 166.694
16153, -102371353.8, 166.704
16154, -102371351.2, 166.714
16155, -102371348.5, 166.724
16156, -102371345.9, 166.734
16157, -102371343.2, 166.745
16158, -102371340.6, 166.755
16159, -102371338, 166.765
16160, -102371335.3, 166.775
16161, -102371332.7, 166.785
16162, -102371330.1, 166.796
16163, -102371327.4, 166.806
16164, -102371324.8, 166.816
16165, -102371322.2, 166.826
16166, -102371319.5, 166.836
16167, -102371316.9, 166.846
16168, -102371314.3, 166.856
16169, -102371311.6, 166.866
16170, -102371309, 166.877
16171, -102371306.4, 166.887
16172, -102371303.7, 166.897
16173, -102371301.1, 166.907
16174, -102371298.5, 166.917
16175, -102371295.9, 166.927
16176, -102371293.2, 166.938
16177, -102371290.6, 166.948
16178, -102371288, 166.958
16179, -102371285.3, 166.968
16180, -102371282.7, 166.978
16181, -102371280.1, 166.988
16182, -102371277.4, 166.998
16183, -102371274.8, 167.008
16184, -102371272.2, 167.019
16185, -102371269.5, 167.029
16186, -102371266.9, 167.139
16187, -102371264.3, 167.149
16188, -102371261.6, 167.16
16189, -102371259, 167.17
16190, -102371256.4, 167.18
16191, -102371253.7, 167.19
16192, -102371251.1, 167.2
16193, -102371248.5, 167.21
16194, -102371245.9, 167.221
16195, -102371243.2, 167.231
16196, -102371240.6, 167.241
16197, -102371238, 167.251
16198, -102371235.3, 167.261
16199, -102371232.7, 167.271
16200, -102371230.1, 167.281
16201, -102371227.4, 167.292
16202, -102371224.8, 167.302
16203, -102371222.2, 167.312
16204, -102371219.5, 167.322
16205, -102371216.9, 167.332
16206, -102371214.3, 167.342
16207, -102371211.7, 167.352
16208, -102371209, 167.363
16209, -102371206.4, 167.373
16210, -102371203.8, 167.383
16211, -102371201.1, 167.393
16212, -102371198.5, 167.403
16213, -102371195.9, 167.414
16214, -102371193.2, 167.424
16215, -102371190.6, 167.434
16216, -102371188, 167.444
16217, -102371185.4, 167.456
16218, -102371182.7, 167.466
16219, -102371180.1, 167.476
16220, -102371177.5, 167.486
16221, -102371174.8, 167.496
16222, -102371172.2, 167.506
16223, -102371169.6, 167.517
16224, -102371167, 167.527
16225, -102371164.3, 167.537
16226, -102371161.7, 167.547
16227, -102371159.1, 167.557
16228, -102371156.4, 167.567
16229, -102371153.8, 167.577
16230, -102371151.2, 167.588
16231, -102371148.6, 167.598
16232, -102371145.9, 167.608
16233, -102371143.3, 167.618
16234, -102371140.7, 167.628
16235, -102371138.1, 167.638
16236, -102371135.4, 167.648
16237, -102371132.8, 167.659
16238, -102371130.2, 167.669
16239, -102371127.6, 167.679
16240, -102371124.9, 167.689
16241, -102371122.3, 167.699
16242, -102371119.7, 167.709
16243, -102371117.1, 167.72
16244, -102371114.4, 167.73
16245, -102371111.8, 167.74
16246, -102371109.2, 167.75
16247, -102371106.6, 167.76
16248, -102371104, 167.771
16249, -102371101.3, 167.781
16250, -102371098.7, 167.791
16251, -102371096.1, 167.801
16252, -102371093.5, 167.811
16253, -102371090.9, 167.821
16254, -102371088.3, 167.831
16255, -102371085.6, 167.842
16256, -102371083, 167.852
16257, -102371080.4, 167.862
16258, -102371077.8, 167.872
16259, -102371075.2, 167.882
16260, -102371072.6, 167.893
16261, -102371069.9, 167.903
16262, -102371067.3, 167.913
16263, -102371064.7, 167.923
16264, -102371062.1, 167.933
16265, -102371059.5, 167.943
16266, -102371056.9, 167.954
16267, -102371054.2, 167.964
16268, -102371051.6, 167.974
16269, -102371049, 167.984
16270, -102371046.4, 167.994
16271, -102371043.8, 168.004
16272, -102371041.2, 168.015
16273, -102371038.6, 168.025
16274, -102371035.9, 168.035
16275, -102371033.3, 168.045
16276, -102371030.7, 168.055
16277, -102371028.1, 168.066
16278, -102371025.5, 168.076
16279, -102371022.9, 168.086
16280, -102371020.3, 168.096
16281, -102371017.7, 168.106
16282, -102371015.1, 168.116
16283, -102371012.5, 168.127
16284, -102371009.9, 168.137
16285, -102371007.2, 168.147
16286, -102371004.6, 168.157
16287, -102371002, 168.167
16288, -102370999.4, 168.178
16289, -102370996.8, 168.188
16290, -102370994.2, 168.198
16291, -102370991.6, 168.208
16292, -102370989, 168.218
16293, -102370986.4, 168.228
16294, -102370983.8, 168.239
16295, -102370981.2, 168.249
16296, -102370978.6, 168.259
16297, -102370976, 168.269
16298, -102370973.4, 168.279
16299, -102370970.8, 168.289
16300, -102370968.2, 168.3
16301, -102370965.6, 168.31
16302, -102370963, 168.32
16303, -102370960.4, 168.33
16304, -102370957.8, 168.34
16305, -102370955.2, 168.35
16306, -102370952.6, 168.361
16307, -102370950, 168.371
16308, -102370947.4, 168.381
16309, -102370944.8, 168.391
16310, -102370942.2, 168.401
16311, -102370939.6, 168.412
16312, -102370937, 168.422
16313, -102370934.4, 168.432
16314, -102370931.8, 168.442
16315, -102370929.2, 168.452
16316, -102370926.6, 168.462
16317, -102370924, 168.472
16318, -102370921.4, 168.483
16319, -102370918.8, 168.493
16320, -102370916.2, 168.503
16321, -102370913.6, 168.513
16322, -102370911, 168.523
16323, -102370908.4, 168.533
16324, -102370905.8, 168.544
16325, -102370903.2, 168.554
16326, -102370900.6, 168.564
16327, -102370898, 168.574
16328, -102370895.4, 168.584
16329, -102370892.8, 168.594
16330, -102370890.2, 168.604
16331, -102370887.6, 168.615
16332, -102370885, 168.625
16333, -102370882.4, 168.635
16334, -102370879.8, 168.645
16335, -102370877.2, 168.655
16336, -102370874.6, 168.665
16337, -102370872, 168.676
16338, -102370869.4, 168.686
16339, -102370866.8, 168.696
16340, -102370864.2, 168.706
16341, -102370861.6, 168.716
16342, -102370859, 168.727
16343, -102370856.4, 168.737
16344, -102370853.8, 168.747
16345, -102370851.2, 168.757
16346, -102370848.6, 168.767
16347, -102370846, 168.777
16348, -102370843.4, 168.787
16349, -102370840.8, 168.798
16350, -102370838.2, 168.808
16351, -102370835.6, 168.818
16352, -102370833, 168.828
16353, -102370830.4, 168.838
16354, -102370827.8, 168.848
16355, -102370825.2, 168.859
16356, -102370822.6, 168.869
16357, -102370820, 168.879
16358, -102370817.4, 168.889
16359, -102370814.8, 168.899
16360, -102370812.2, 168.909
16361, -102370809.6, 168.919
16362, -102370807, 168.93
16363, -102370804.4, 168.94
16364, -102370801.8, 168.95
16365, -102370799.2, 168.96
16366, -102370796.6, 168.97
16367, -102370794, 168.98
16368, -102370791.4, 168.99
16369, -102370788.8, 169.001
16370, -102370786.2, 169.011
16371, -102370783.6, 169.021
16372, -102370781, 169.031
16373, -102370778.4, 169.041
16374, -102370775.8, 169.051
16375, -102370773.2, 169.061
16376, -102370770.6, 169.072
16377, -102370768, 169.082
16378, -102370765.4, 169.092
16379, -102370762.9, 169.102
16380, -102370760.3, 169.112
16381, -102370757.7, 169.122
16382, -102370755.1, 169.133
16383, -102370752.5, 169.143
16384, -102370749.9, 169.153
16385, -102370747.3, 169.163
16386, -102370744.7, 169.173
16387, -102370742.1, 169.184
16388, -102370739.5, 169.194
16389, -102370736.9, 169.204
16390, -102370734.3, 169.214
16391, -102370731.7, 169.224
16392, -102370729.1, 169.234
16393, -102370726.5, 169.244
16394, -102370723.9, 169.255
16395, -102370721.3, 169.265
16396, -102370718.7, 169.275
16397, -102370716.1, 169.285
16398, -102370713.5, 169.295
16399, -102370710.9, 169.305
16400, -102370708.3, 169.315
16401, -102370705.7, 169.326
16402, -102370703.1, 169.336
16403, -102370700.5, 169.346
16404, -102370697.9, 169.356
16405, -102370695.3, 169.366
16406, -102370692.7, 169.376
16407, -102370690.1, 169.386
16408, -102370687.5, 169.397
16409, -102370684.9, 169.407
16410, -102370682.3, 169.417
16411, -102370679.8, 169.427
16412, -102370677.2, 169.437
16413, -102370674.6, 169.447
16414, -102370672, 169.457
16415, -102370669.4, 169.468
16416, -102370666.8, 169.478
16417, -102370664.2, 169.488
16418, -102370661.6, 169.498
16419, -102370659, 169.508
16420, -102370656.4, 169.518
16421, -102370653.8, 169.528
16422, -102370651.2, 169.539
16423, -102370648.6, 169.549
16424, -102370646, 169.559
16425, -102370643.4, 169.569
16426, -102370640.8, 169.579
16427, -102370638.2, 169.59
16428, -102370635.7, 169.6
16429, -102370633.1, 169.61
16430, -102370630.5, 169.62
16431, -102370627.9, 169.631
16432, -102370625.3, 169.641
16433, -102370622.7, 169.651
16434, -102370620.1, 169.661
16435, -102370617.5, 169.671
16436, -102370614.9, 169.682
16437, -102370612.3, 169.692
16438, -102370609.7, 169.702
16439, -102370607.1, 169.712
16440, -102370604.5, 169.722
16441, -102370601.9, 169.732
16442, -102370599.3, 169.743
16443, -102370596.8, 169.753
16444, -102370594.2, 169.763
16445, -102370591.6, 169.773
16446, -102370589, 169.783
16447, -102370586.4, 169.793
16448, -102370583.8, 169.803
16449, -102370581.2, 169.814
16450, -102370578.6, 169.824
16451, -102370576, 169.834
16452, -102370573.4, 169.844
16453, -102370570.8, 169.854
16454, -102370568.2, 169.864
16455, -102370565.6, 169.874
16456, -102370563.1, 169.884
16457, -102370560.5, 169.895
16458, -102370557.9, 169.905
16459, -102370555.3, 169.915
16460, -102370552.7, 169.925
16461, -102370550.1, 169.935
16462, -102370547.5, 169.945
16463, -102370544.9, 169.955
16464, -102370542.3, 169.966
16465, -102370539.7, 169.976
16466, -102370537.1, 169.986
16467, -102370534.6, 169.996
16468, -102370532, 170.006
16469, -102370529.4, 170.016
16470, -102370526.8, 170.026
16471, -102370524.2, 170.037
16472, -102370521.6, 170.047
16473, -102370519, 170.057
16474, -102370516.4, 170.067
16475, -102370513.8, 170.077
16476, -102370511.3, 170.087
16477, -102370508.7, 170.098
16478, -102370506.1, 170.108
16479, -102370503.5, 170.118
16480, -102370500.9, 170.128
16481, -102370498.3, 170.138
16482, -102370495.7, 170.149
16483, -102370493.1, 170.159
16484, -102370490.6, 170.169
16485, -102370488, 170.179
16486, -102370485.4, 170.189
16487, -102370482.8, 170.2
16488, -102370480.2, 170.21
16489, -102370477.6, 170.22
16490, -102370475, 170.23
16491, -102370472.4, 170.24
16492, -102370469.9, 170.25
16493, -102370467.3, 170.261
16494, -102370464.7, 170.271
16495, -102370462.1, 170.281
16496, -102370459.5, 170.291
16497, -102370456.9, 170.301
16498, -102370454.3, 170.311
16499, -102370451.8, 170.322
16500, -102370449.2, 170.332
16501, -102370446.6, 170.342
16502, -102370444, 170.352
16503, -102370441.4, 170.362
16504, -102370438.8, 170.372
16505, -102370436.2, 170.382
16506, -102370433.7, 170.393
16507, -102370431.1, 170.403
16508, -102370428.5, 170.413
16509, -102370425.9, 170.423
16510, -102370423.3, 170.433
16511, -102370420.7, 170.443
16512, -102370418.2, 170.454
16513, -102370415.6, 170.464
16514, -102370413, 170.474
16515, -102370410.4, 170.484
16516, -102370407.8, 170.494
16517, -102370405.2, 170.504
16518, -102370402.7, 170.514
16519, -102370400.1, 170.525
16520, -102370397.5, 170.535
16521, -102370394.9, 170.545
16522, -102370392.3, 170.555
16523, -102370389.7, 170.565
16524, -102370387.1, 170.575
16525, -102370384.6, 170.585
16526, -102370382, 170.596
16527, -102370379.4, 170.606
16528, -102370376.8, 170.616
16529, -102370374.2, 170.626
16530, -102370371.6, 170.636
16531, -102370369.1, 170.646
16532, -102370366.5, 170.656
16533, -102370363.9, 170.667
16534, -102370361.3, 170.677
16535, -102370358.7, 170.687
16536, -102370356.2, 170.697
16537, -102370353.6, 170.707
16538, -102370351, 170.717
16539, -102370348.4, 170.728
16540, -102370345.8, 170.738
16541, -102370343.2, 170.748
16542, -102370340.7, 170.758
16543, -102370338.1, 170.768
16544, -102370335.5, 170.778
16545, -102370332.9, 170.788
16546, -102370330.3, 170.798
16547, -102370327.7, 170.809
16548, -102370325.2, 170.819
16549, -102370322.6, 170.829
16550, -102370320, 170.839
16551, -102370317.4, 170.849
16552, -102370314.8, 170.859
16553, -102370312.2, 170.87
16554, -102370309.7, 170.88
16555, -102370307.1, 170.89
16556, -102370304.5, 170.9
16557, -102370301.9, 170.91
16558, -102370299.3, 170.92
16559, -102370296.8, 170.93
16560, -102370294.2, 170.941
16561, -102370291.6, 170.951
16562, -102370289, 170.961
16563, -102370286.4, 170.971
16564, -102370283.9, 170.981
16565, -102370281.3, 170.991
16566, -102370278.7, 171.002
16567, -102370276.2, 171.012
16568, -102370273.6, 171.022
16569, -102370271, 171.032
16570, -102370268.4, 171.042
16571, -102370265.9, 171.053
16572, -102370263.3, 171.063
16573, -102370260.7, 171.073
16574, -102370258.1, 171.083
16575, -102370255.6, 171.094
16576, -102370253, 171.104
16577, -102370250.4, 171.114
16578, -102370247.9, 171.124
16579, -102370245.3, 171.135
16580, -102370242.7, 171.145
16581, -102370240.1, 171.155
16582, -102370237.6, 171.165
16583, -102370235, 171.176
16584, -102370232.4, 171.186
16585, -102370229.9, 171.196
16586, -102370227.3, 171.206
16587, -102370224.7, 171.216
16588, -102370222.1, 171.226
16589, -102370219.6, 171.236
16590, -102370217, 171.247
16591, -102370214.4, 171.257
16592, -102370211.9, 171.267
16593, -102370209.3, 171.277
16594, -102370206.7, 171.287
16595, -102370204.1, 171.298
16596, -102370201.6, 171.308
16597, -102370199, 171.318
16598, -102370196.4, 171.328
16599, -102370193.9, 171.338
16600, -102370191.3, 171.349
16601, -102370188.7, 171.359
16602, -102370186.1, 171.369
16603, -102370183.6, 171.379
16604, -102370181, 171.39
16605, -102370178.4, 171.4
16606, -102370175.9, 171.41
16607, -102370173.3, 171.42
16608, -102370170.7, 171.43
16609, -102370168.1, 171.441
16610, -102370165.6, 171.451
16611, -102370163, 171.461
16612, -102370160.4, 171.471
16613, -102370157.9, 171.481
16614, -102370155.3, 171.491
16615, -102370152.7, 171.502
16616, -102370150.1, 171.512
16617, -102370147.6, 171.522
16618, -102370145, 171.532
16619, -102370142.4, 171.542
16620, -102370139.9, 171.553
16621, -102370137.3, 171.563
16622, -102370134.7, 171.573
16623, -102370132.2, 171.583
16624, -102370129.6, 171.593
16625, -102370127, 171.603
16626, -102370124.4, 171.613
16627, -102370121.9, 171.624
16628, -102370119.3, 171.634
16629, -102370116.7, 171.644
16630, -102370114.2, 171.654
16631, -102370111.6, 171.664
16632, -102370109, 171.674
16633, -102370106.5, 171.685
16634, -102370103.9, 171.695
16635, -102370101.3, 171.705
16636, -102370098.7, 171.715
16637, -102370096.2, 171.725
16638, -102370093.6, 171.735
16639, -102370091, 171.745
16640, -102370088.5, 171.756
16641, -102370085.9, 171.766
16642, -102370083.3, 171.776
16643, -102370080.8, 171.786
16644, -102370078.2, 171.796
16645, -102370075.6, 171.806
16646, -102370073, 171.817
16647, -102370070.5, 171.827
16648, -102370067.9, 171.837
16649, -102370065.3, 171.847
16650, -102370062.8, 171.857
16651, -102370060.2, 171.868
16652, -102370057.6, 171.878
16653, -102370055.1, 171.888
16654, -102370052.5, 171.898
16655, -102370049.9, 171.908
16656, -102370047.3, 171.918
16657, -102370044.8, 171.929
16658, -102370042.2, 171.939
16659, -102370039.6, 171.949
16660, -102370037.1, 171.959
16661, -102370034.5, 171.97
16662, -102370031.9, 171.98
16663, -102370029.4, 171.99
16664, -102370026.8, 172
16665, -102370024.2, 172.01
16666, -102370021.7, 172.02
16667, -102370019.1, 172.03
16668, -102370016.5, 172.041
16669, -102370014, 172.051
16670, -102370011.4, 172.061
16671, -102370008.8, 172.071
16672, -102370006.2, 172.081
16673, -102370003.7, 172.091
16674, -102370001.1, 172.101
16675, -102369998.5, 172.112
16676, -102369996, 172.122
16677, -102369993.4, 172.132
16678, -102369990.8, 172.142
16679, -102369988.3, 172.152
16680, -102369985.7, 172.162
16681, -102369983.1, 172.173
16682, -102369980.6, 172.183
16683, -102369978, 172.193
16684, -102369975.4, 172.203
16685, -102369972.9, 172.213
16686, -102369970.3, 172.223
16687, -102369967.7, 172.234
16688, -102369965.2, 172.244
16689, -102369962.6, 172.254
16690, -102369960, 172.264
16691, -102369957.5, 172.274
16692, -102369954.9, 172.284
16693, -102369952.4, 172.294
16694, -102369949.8, 172.305
16695, -102369947.3, 172.315
16696, -102369944.7, 172.325
16697, -102369942.2, 172.335
16698, -102369939.7, 172.345
16699, -102369937.1, 172.356
16700, -102369934.6, 172.366
16701, -102369932.1, 172.376
16702, -102369929.5, 172.386
16703, -102369927, 172.396
16704, -102369924.4, 172.406
16705, -102369921.9, 172.416
16706, -102369919.4, 172.427
16707, -102369916.8, 172.437
16708, -102369914.3, 172.447
16709, -102369911.7, 172.457
16710, -102369909.2, 172.467
16711, -102369906.7, 172.478
16712, -102369904.1, 172.488
16713, -102369901.6, 172.498
16714, -102369899.1, 172.508
16715, -102369896.5, 172.518
16716, -102369894, 172.529
16717, -102369891.4, 172.539
16718, -102369888.9, 172.549
16719, -102369886.4, 172.559
16720, -102369883.8, 172.569
16721, -102369881.3, 172.579
16722, -102369878.7, 172.59
16723, -102369876.2, 172.6
16724, -102369873.7, 172.61
16725, -102369871.1, 172.62
16726, -102369868.6, 172.631
16727, -102369866, 172.641
16728, -102369863.5, 172.651
16729, -102369861, 172.661
16730, -102369858.4, 172.671
16731, -102369855.9, 172.682
16732, -102369853.3, 172.692
16733, -102369850.8, 172.702
16734, -102369848.3, 172.712
16735, -102369845.7, 172.722
16736, -102369843.2, 172.733
16737, -102369840.7, 172.743
16738, -102369838.1, 172.753
16739, -102369835.6, 172.763
16740, -102369833, 172.773
16741, -102369830.5, 172.784
16742, -102369828, 172.794
16743, -102369825.4, 172.804
16744, -102369822.9, 172.814
16745, -102369820.3, 172.824
16746, -102369817.8, 172.834
16747, -102369815.3, 172.844
16748, -102369812.7, 172.855
16749, -102369810.2, 172.865
16750, -102369807.7, 172.875
16751, -102369805.1, 172.885
16752, -102369802.6, 172.895
16753, -102369800, 172.906
16754, -102369797.5, 172.916
16755, -102369795, 172.926
16756, -102369792.4, 172.936
16757, -102369789.9, 172.946
16758, -102369787.3, 172.956
16759, -102369784.8, 172.966
16760, -102369782.3, 172.977
16761, -102369779.7, 172.987
16762, -102369777.2, 172.997
16763, -102369774.7, 173.007
16764, -102369772.1, 173.017
16765, -102369769.6, 173.028
16766, -102369767, 173.038
16767, -102369764.5, 173.048
16768, -102369762, 173.058
16769, -102369759.4, 173.068
16770, -102369756.9, 173.078
16771, -102369754.3, 173.088
16772, -102369751.8, 173.099
16773, -102369749.3, 173.109
16774, -102369746.7, 173.119
16775, -102369744.2, 173.129
16776, -102369741.7, 173.139
16777, -102369739.1, 173.149
16778, -102369736.6, 173.16
16779, -102369734, 173.17
16780, -102369731.5, 173.18
16781, -102369729, 173.19
16782, -102369726.4, 173.2
16783, -102369723.9, 173.21
16784, -102369721.4, 173.22
16785, -102369718.8, 173.231
16786, -102369716.3, 173.241
16787, -102369713.7, 173.251
16788, -102369711.2, 173.261
16789, -102369708.7, 173.271
16790, -102369706.1, 173.281
16791, -102369703.6, 173.292
16792, -102369701.1, 173.302
16793, -102369698.5, 173.312
16794, -102369696, 173.322
16795, -102369693.4, 173.332
16796, -102369690.9, 173.342
16797, -102369688.4, 173.353
16798, -102369685.8, 173.363
16799, -102369683.3, 173.373
16800, -102369680.8, 173.383
16801, -102369678.2, 173.393
16802, -102369675.7, 173.403
16803, -102369673.2, 173.414
16804, -102369670.6, 173.424
16805, -102369668.1, 173.434
16806, -102369665.6, 173.444
16807, -102369663, 173.454
16808, -102369660.5, 173.464
16809, -102369657.9, 173.475
16810, -102369655.4, 173.485
16811, -102369652.9, 173.495
16812, -102369650.3, 173.506
16813, -102369647.8, 173.516
16814, -102369645.3, 173.526
16815, -102369642.7, 173.536
16816, -102369640.2, 173.546
16817, -102369637.7, 173.556
16818, -102369635.1, 173.566
16819, -102369632.6, 173.576
16820, -102369630.1, 173.587
16821, -102369627.5, 173.597
16822, -102369625, 173.607
16823, -102369622.5, 173.617
16824, -102369619.9, 173.627
16825, -102369617.4, 173.637
16826, -102369614.9, 173.648
16827, -102369612.4, 173.658
16828, -102369609.8, 173.668
16829, -102369607.3, 173.678
16830, -102369604.8, 173.688
16831, -102369602.2, 173.698
16832, -102369599.7, 173.709
16833, -102369597.2, 173.719
16834, -102369594.7, 173.729
16835, -102369592.1, 173.739
16836, -102369589.6, 173.749
16837, -102369587.1, 173.759
16838, -102369584.5, 173.77
16839, -102369582, 173.78
16840, -102369579.5, 173.79
16841, -102369577, 173.901
16842, -102369574.4, 173.911
16843, -102369571.9, 173.921
16844, -102369569.4, 173.931
16845, -102369566.8, 173.941
16846, -102369564.3, 173.951
16847, -102369561.8, 173.962
16848, -102369559.3, 173.972
16849, -102369556.7, 173.982
16850, -102369554.2, 173.992
16851, -102369551.7, 174.002
16852, -102369549.1, 174.012
16853, -102369546.6, 174.022
16854, -102369544.1, 174.032
16855, -102369541.6, 174.043
16856, -102369539, 174.053
16857, -102369536.5, 174.063
16858, -102369534, 174.073
16859, -102369531.4, 174.083
16860, -102369528.9, 174.093
16861, -102369526.4, 174.104
16862, -102369523.9, 174.114
16863, -102369521.3, 174.124
16864, -102369518.8, 174.134
16865, -102369516.3, 174.144
16866, -102369513.8, 174.154
16867, -102369511.2, 174.164
16868, -102369508.7, 174.175
16869, -102369506.2, 174.185
16870, -102369503.6, 174.195
16871, -102369501.1, 174.205
16872, -102369498.6, 174.215
16873, -102369496.1, 174.225
16874, -102369493.5, 174.236
16875, -102369491, 174.246
16876, -102369488.5, 174.256
16877, -102369486, 174.266
16878, -102369483.4, 174.276
16879, -102369480.9, 174.286
16880, -102369478.4, 174.297
16881, -102369475.9, 174.307
16882, -102369473.3, 174.317
16883, -102369470.8, 174.327
16884, -102369468.3, 174.337
16885, -102369465.8, 174.348
16886, -102369463.2, 174.358
16887, -102369460.7, 174.368
16888, -102369458.2, 174.378
16889, -102369455.7, 174.388
16890, -102369453.1, 174.398
16891, -102369450.6, 174.409
16892, -102369448.1, 174.419
16893, -102369445.6, 174.429
16894, -102369443.1, 174.439
16895, -102369440.5, 174.449
16896, -102369438, 174.46
16897, -102369435.5, 174.47
16898, -102369433, 174.48
16899, -102369430.4, 174.49
16900, -102369427.9, 174.501
16901, -102369425.4, 174.511
16902, -102369422.9, 174.521
16903, -102369420.3, 174.531
16904, -102369417.8, 174.541
16905, -102369415.3, 174.551
16906, -102369412.8, 174.562
16907, -102369410.2, 174.572
16908, -102369407.7, 174.582
16909, -102369405.2, 174.592
16910, -102369402.7, 174.603
16911, -102369400.2, 174.613
16912, -102369397.6, 174.623
16913, -102369395.1, 174.633
16914, -102369392.6, 174.643
16915, -102369390.1, 174.653
16916, -102369387.5, 174.664
16917, -102369385, 174.674
16918, -102369382.5, 174.684
16919, -102369380, 174.694
16920, -102369377.4, 174.704
16921, -102369374.9, 174.714
16922, -102369372.4, 174.724
16923, -102369369.9, 174.735
16924, -102369367.4, 174.745
16925, -102369364.8, 174.755
16926, -102369362.3, 174.765
16927, -102369359.8, 174.775
16928, -102369357.3, 174.785
16929, -102369354.8, 174.796
16930, -102369352.2, 174.806
16931, -102369349.7, 174.816
16932, -102369347.2, 174.826
16933, -102369344.7, 174.836
16934, -102369342.2, 174.847
16935, -102369339.7, 174.857
16936, -102369337.2, 174.867
16937, -102369334.7, 174.877
16938, -102369332.2, 174.887
16939, -102369329.7, 174.898
16940, -102369327.2, 174.908
16941, -102369324.7, 174.918
16942, -102369322.2, 174.928
16943, -102369319.7, 174.938
16944, -102369317.2, 174.949
16945, -102369314.8, 174.959
16946, -102369312.3, 174.969
16947, -102369309.8, 174.979
16948, -102369307.3, 174.989
16949, -102369304.8, 174.999
16950, -102369302.3, 175.01
16951, -102369299.8, 175.02
16952, -102369297.3, 175.03
16953, -102369294.9, 175.04
16954, -102369292.4, 175.05
16955, -102369289.9, 175.06
16956, -102369287.4, 175.071
16957, -102369284.9, 175.081
16958, -102369282.4, 175.091
16959, -102369279.9, 175.101
16960, -102369277.5, 175.112
16961, -102369275, 175.122
16962, -102369272.5, 175.132
16963, -102369270, 175.142
16964, -102369267.5, 175.152
16965, -102369265.1, 175.162
16966, -102369262.6, 175.172
16967, -102369260.1, 175.183
16968, -102369257.6, 175.193
16969, -102369255.1, 175.203
16970, -102369252.7, 175.213
16971, -102369250.2, 175.223
16972, -102369247.7, 175.234
16973, -102369245.2, 175.244
16974, -102369242.8, 175.254
16975, -102369240.3, 175.264
16976, -102369237.8, 175.274
16977, -102369235.3, 175.285
16978, -102369232.9, 175.295
16979, -102369230.4, 175.305
16980, -102369227.9, 175.315
16981, -102369225.5, 175.325
16982, -102369223, 175.335
16983, -102369220.5, 175.345
16984, -102369218, 175.356
16985, -102369215.6, 175.366
16986, -102369213.1, 175.376
16987, -102369210.6, 175.386
16988, -102369208.2, 175.396
16989, -102369205.7, 175.407
16990, -102369203.2, 175.417
16991, -102369200.8, 175.427
16992, -102369198.3, 175.437
16993, -102369195.8, 175.447
16994, -102369193.4, 175.457
16995, -102369190.9, 175.467
16996, -102369188.4, 175.478
16997, -102369185.9, 175.488
16998, -102369183.5, 175.498
16999, -102369181, 175.508
17000, -102369178.5, 175.518
17001, -102369176.1, 175.528
17002, -102369173.6, 175.538
17003, -102369171.1, 175.548
17004, -102369168.7, 175.559
17005, -102369166.2, 175.569
17006, -102369163.7, 175.579
17007, -102369161.3, 175.589
17008, -102369158.8, 175.599
17009, -102369156.3, 175.609
17010, -102369153.9, 175.62
17011, -102369151.4, 175.63
17012, -102369149, 175.64
17013, -102369146.5, 175.65
17014, -102369144, 175.66
17015, -102369141.6, 175.67
17016, -102369139.1, 175.681
17017, -102369136.7, 175.691
17018, -102369134.2, 175.701
17019, -102369131.7, 175.712
17020, -102369129.3, 175.722
17021, -102369126.8, 175.732
17022, -102369124.4, 175.742
17023, -102369121.9, 175.752
17024, -102369119.4, 175.762
17025, -102369117, 175.773
17026, -102369114.5, 175.783
17027, -102369112.1, 175.793
17028, -102369109.6, 175.803
17029, -102369107.1, 175.813
17030, -102369104.7, 175.823
17031, -102369102.2, 175.833
17032, -102369099.8, 175.844
17033, -102369097.3, 175.854
17034, -102369094.8, 175.864
17035, -102369092.4, 175.874
17036, -102369089.9, 175.884
17037, -102369087.5, 175.894
17038, -102369085, 175.904
17039, -102369082.5, 175.914
17040, -102369080.1, 175.925
17041, -102369077.6, 175.935
17042, -102369075.2, 175.945
17043, -102369072.7, 175.955
17044, -102369070.3, 175.965
17045, -102369067.8, 175.975
17046, -102369065.3, 175.985
17047, -102369062.9, 175.996
17048, -102369060.4, 176.006
17049, -102369058, 176.016
17050, -102369055.5, 176.026
17051, -102369053, 176.036
17052, -102369050.6, 176.046
17053, -102369048.1, 176.057
17054, -102369045.7, 176.067
17055, -102369043.2, 176.077
17056, -102369040.7, 176.087
17057, -102369038.3, 176.097
17058, -102369035.8, 176.107
17059, -102369033.4, 176.117
17060, -102369030.9, 176.128
17061, -102369028.5, 176.138
17062, -102369026, 176.148
17063, -102369023.5, 176.158
17064, -102369021.1, 176.168
17065, -102369018.6, 176.178
17066, -102369016.2, 176.188
17067, -102369013.7, 176.198
17068, -102369011.2, 176.209
17069, -102369008.8, 176.219
17070, -102369006.3, 176.229
17071, -102369003.9, 176.239
17072, -102369001.4, 176.249
17073, -102368999, 176.259
17074, -102368996.5, 176.27
17075, -102368994, 176.28
17076, -102368991.6, 176.29
17077, -102368989.1, 176.3
17078, -102368986.7, 176.31
17079, -102368984.2, 176.32
17080, -102368981.8, 176.331
17081, -102368979.3, 176.341
17082, -102368976.8, 176.351
17083, -102368974.4, 176.361
17084, -102368971.9, 176.371
17085, -102368969.5, 176.381
17086, -102368967, 176.392
17087, -102368964.6, 176.402
17088, -102368962.1, 176.412
17089, -102368959.6, 176.422
17090, -102368957.2, 176.432
17091, -102368954.7, 176.442
17092, -102368952.3, 176.453
17093, -102368949.8, 176.463
17094, -102368947.4, 176.473
17095, -102368944.9, 176.483
17096, -102368942.5, 176.493
17097, -102368940, 176.503
17098, -102368937.5, 176.513
17099, -102368935.1, 176.524
17100, -102368932.6, 176.534
17101, -102368930.2, 176.544
17102, -102368927.7, 176.554
17103, -102368925.3, 176.564
17104, -102368922.8, 176.574
17105, -102368920.4, 176.584
17106, -102368917.9, 176.595
17107, -102368915.5, 176.605
17108, -102368913, 176.615
17109, -102368910.6, 176.625
17110, -102368908.1, 176.635
17111, -102368905.7, 176.645
17112, -102368903.2, 176.656
17113, -102368900.8, 176.666
17114, -102368898.3, 176.676
17115, -102368895.9, 176.686
17116, -102368893.4, 176.696
17117, -102368891, 176.707
17118, -102368888.5, 176.717
17119, -102368886.1, 176.727
17120, -102368883.6, 176.737
17121, -102368881.2, 176.747
17122, -102368878.7, 176.757
17123, -102368876.3, 176.767
17124, -102368873.8, 176.778
17125, -102368871.4, 176.788
17126, -102368869, 176.798
17127, -102368866.5, 176.808
17128, -102368864.1, 176.818
17129, -102368861.6, 176.828
17130, -102368859.2, 176.838
17131, -102368856.7, 176.849
17132, -102368854.3, 176.859
17133, -102368851.9, 176.869
17134, -102368849.4, 176.879
17135, -102368847, 176.889
17136, -102368844.5, 176.899
17137, -102368842.1, 176.909
17138, -102368839.7, 176.92
17139, -102368837.2, 176.93
17140, -102368834.8, 176.94
17141, -102368832.4, 176.95
17142, -102368829.9, 176.96
17143, -102368827.5, 176.97
17144, -102368825.1, 176.98
17145, -102368822.6, 176.991
17146, -102368820.2, 177.001
17147, -102368817.8, 177.011
17148, -102368815.3, 177.021
17149, -102368812.9, 177.032
17150, -102368810.4, 177.042
17151, -102368808, 177.052
17152, -102368805.6, 177.062
17153, -102368803.1, 177.073
17154, -102368800.7, 177.083
17155, -102368798.3, 177.094
17156, -102368795.8, 177.104
17157, -102368793.4, 177.114
17158, -102368791, 177.124
17159, -102368788.5, 177.134
17160, -102368786.1, 177.144
17161, -102368783.7, 177.155
17162, -102368781.2, 177.165
17163, -102368778.8, 177.175
17164, -102368776.4, 177.185
17165, -102368773.9, 177.196
17166, -102368771.5, 177.206
17167, -102368769.1, 177.216
17168, -102368766.6, 177.226
17169, -102368764.2, 177.236
17170, -102368761.8, 177.247
17171, -102368759.4, 177.257
17172, -102368756.9, 177.267
17173, -102368754.5, 177.277
17174, -102368752.1, 177.287
17175, -102368749.6, 177.298
17176, -102368747.2, 177.308
17177, -102368744.8, 177.318
17178, -102368742.3, 177.328
17179, -102368739.9, 177.338
17180, -102368737.5, 177.348
17181, -102368735.1, 177.358
17182, -102368732.6, 177.369
17183, -102368730.2, 177.379
17184, -102368727.8, 177.389
17185, -102368725.3, 177.399
17186, -102368722.9, 177.409
17187, -102368720.5, 177.419
17188, -102368718.1, 177.429
17189, -102368715.6, 177.44
17190, -102368713.2, 177.45
17191, -102368710.8, 177.46
17192, -102368708.3, 177.47
17193, -102368705.9, 177.48
17194, -102368703.5, 177.491
17195, -102368701.1, 177.501
17196, -102368698.6, 177.511
17197, -102368696.2, 177.521
17198, -102368693.8, 177.531
17199, -102368691.3, 177.542
17200, -102368688.9, 177.552
17201, -102368686.5, 177.562
17202, -102368684.1, 177.572
17203, -102368681.6, 177.582
17204, -102368679.2, 177.592
17205, -102368676.8, 177.603
17206, -102368674.4, 177.613
17207, -102368671.9, 177.623
17208, -102368669.5, 177.633
17209, -102368667.1, 177.643
17210, -102368664.7, 177.653
17211, -102368662.2, 177.663
17212, -102368659.8, 177.674
17213, -102368657.4, 177.684
17214, -102368655, 177.694
17215, -102368652.5, 177.704
17216, -102368650.1, 177.714
17217, -102368647.7, 177.724
17218, -102368645.3, 177.734
17219, -102368642.8, 177.745
17220, -102368640.4, 177.755
17221, -102368638, 177.765
17222, -102368635.6, 177.775
17223, -102368633.2, 177.785
17224, -102368630.7, 177.795
17225, -102368628.3, 177.806
17226, -102368625.9, 177.816
17227, -102368623.5, 177.826
17228, -102368621, 177.836
17229, -102368618.6, 177.847
17230, -102368616.2, 177.857
17231, -102368613.8, 177.867
17232, -102368611.4, 177.877
17233, -102368608.9, 177.887
17234, -102368606.5, 177.897
17235, -102368604.1, 177.908
17236, -102368601.7, 177.918
17237, -102368599.3, 177.928
17238, -102368596.8, 177.938
17239, -102368594.4, 177.948
17240, -102368592, 177.958
17241, -102368589.6, 177.969
17242, -102368587.2, 177.979
17243, -102368584.7, 177.989
17244, -102368582.3, 177.999
17245, -102368579.9, 178.01
17246, -102368577.5, 178.02
17247, -102368575.1, 178.03
17248, -102368572.6, 178.04
17249, -102368570.2, 178.05
17250, -102368567.8, 178.061
17251, -102368565.4, 178.071
17252, -102368563, 178.081
17253, -102368560.5, 178.091
17254, -102368558.1, 178.101
17255, -102368555.7, 178.111
17256, -102368553.3, 178.122
17257, -102368550.9, 178.132
17258, -102368548.4, 178.142
17259, -102368546, 178.152
17260, -102368543.6, 178.162
17261, -102368541.2, 178.173
17262, -102368538.8, 178.183
17263, -102368536.3, 178.193
17264, -102368533.9, 178.203
17265, -102368531.5, 178.213
17266, -102368529.1, 178.223
17267, -102368526.7, 178.234
17268, -102368524.2, 178.244
17269, -102368521.8, 178.254
17270, -102368519.4, 178.264
17271, -102368517, 178.274
17272, -102368514.6, 178.284
17273, -102368512.1, 178.294
17274, -102368509.7, 178.305
17275, -102368507.3, 178.315
17276, -102368504.9, 178.325
17277, -102368502.5, 178.335
17278, -102368500.1, 178.345
17279, -102368497.6, 178.356
17280, -102368495.2, 178.366
17281, -102368492.8, 178.376
17282, -102368490.4, 178.386
17283, -102368488, 178.396
17284, -102368485.5, 178.406
17285, -102368483.1, 178.416
17286, -102368480.7, 178.426
17287, -102368478.3, 178.437
17288, -102368475.9, 178.447
17289, -102368473.4, 178.457
17290, -102368471, 178.467
17291, -102368468.6, 178.477
17292, -102368466.2, 178.487
17293, -102368463.8, 178.497
17294, -102368461.4, 178.508
17295, -102368458.9, 178.518
17296, -102368456.5, 178.528
17297, -102368454.1, 178.538
17298, -102368451.7, 178.548
17299, -102368449.3, 178.558
17300, -102368446.9, 178.569
17301, -102368444.5, 178.579
17302, -102368442, 178.589
17303, -102368439.6, 178.599
17304, -102368437.2, 178.609
17305, -102368434.8, 178.62
17306, -102368432.4, 178.63
17307, -102368430, 178.64
17308, -102368427.6, 178.65
17309, -102368425.2, 178.66
17310, -102368422.7, 178.67
17311, -102368420.3, 178.681
17312, -102368417.9, 178.691
17313, -102368415.5, 178.701
17314, -102368413.1, 178.711
17315, -102368410.7, 178.722
17316, -102368408.3, 178.732
17317, -102368405.9, 178.742
17318, -102368403.5, 178.752
17319, -102368401.1, 178.763
17320, -102368398.6, 178.773
17321, -102368396.2, 178.783
17322, -102368393.8, 178.793
17323, -102368391.4, 178.803
17324, -102368389, 178.813
17325, -102368386.6, 178.823
17326, -102368384.2, 178.834
17327, -102368381.8, 178.844
17328, -102368379.4, 178.854
17329, -102368377, 178.864
17330, -102368374.6, 178.874
17331, -102368372.2, 178.884
17332, -102368369.8, 178.894
17333, -102368367.4, 178.905
17334, -102368364.9, 178.915
17335, -102368362.5, 178.925
17336, -102368360.1, 178.935
17337, -102368357.7, 178.946
17338, -102368355.3, 178.956
17339, -102368352.9, 178.966
17340, -102368350.5, 178.976
17341, -102368348.1, 178.986
17342, -102368345.7, 178.997
17343, -102368343.3, 179.007
17344, -102368340.9, 179.017
17345, -102368338.5, 179.027
17346, -102368336.1, 179.037
17347, -102368333.7, 179.047
17348, -102368331.3, 179.058
17349, -102368328.9, 179.068
17350, -102368326.5, 179.078
17351, -102368324.1, 179.088
17352, -102368321.7, 179.098
17353, -102368319.3, 179.109
17354, -102368316.9, 179.119
17355, -102368314.5, 179.129
17356, -102368312.1, 179.139
17357, -102368309.7, 179.149
17358, -102368307.3, 179.159
17359, -102368304.9, 179.169
17360, -102368302.5, 179.18
17361, -102368300.1, 179.19
17362, -102368297.7, 179.2
17363, -102368295.3, 179.21
17364, -102368292.9, 179.22
17365, -102368290.5, 179.23
17366, -102368288.1, 179.241
17367, -102368285.7, 179.251
17368, -102368283.3, 179.261
17369, -102368280.9, 179.271
17370, -102368278.5, 179.281
17371, -102368276.1, 179.292
17372, -102368273.7, 179.302
17373, -102368271.3, 179.312
17374, -102368268.9, 179.322
17375, -102368266.5, 179.332
17376, -102368264.1, 179.343
17377, -102368261.7, 179.353
17378, -102368259.3, 179.363
17379, -102368256.9, 179.373
17380, -102368254.5, 179.384
17381, -102368252.1, 179.394
17382, -102368249.7, 179.404
17383, -102368247.3, 179.414
17384, -102368244.9, 179.424
17385, -102368242.5, 179.434
17386, -102368240.1, 179.445
17387, -102368237.7, 179.455
17388, -102368235.3, 179.465
17389, -102368232.9, 179.475
17390, -102368230.5, 179.486
17391, -102368228.1, 179.496
17392, -102368225.7, 179.506
17393, -102368223.3, 179.516
17394, -102368220.9, 179.526
17395, -102368218.5, 179.536
17396, -102368216.1, 179.546
17397, -102368213.7, 179.557
17398, -102368211.3, 179.567
17399, -102368208.9, 179.577
17400, -102368206.5, 179.587
17401, -102368204.1, 179.597
17402, -102368201.8, 179.607
17403, -102368199.4, 179.618
17404, -102368197, 179.628
17405, -102368194.6, 179.638
17406, -102368192.2, 179.648
17407, -102368189.8, 179.658
17408, -102368187.4, 179.669
17409, -102368185, 179.679
17410, -102368182.6, 179.689
17411, -102368180.2, 179.699
17412, -102368177.8, 179.709
17413, -102368175.4, 179.719
17414, -102368173, 179.73
17415, -102368170.6, 179.74
17416, -102368168.2, 179.75
17417, -102368165.8, 179.76
17418, -102368163.5, 179.77
17419, -102368161.1, 179.78
17420, -102368158.7, 179.79
17421, -102368156.3, 179.801
17422, -102368153.9, 179.811
17423, -102368151.5, 179.821
17424, -102368149.1, 179.831
17425, -102368146.7, 179.841
17426, -102368144.3, 179.851
17427, -102368141.9, 179.861
17428, -102368139.5, 179.872
17429, -102368137.1, 179.882
17430, -102368134.8, 179.892
17431, -102368132.4, 179.902
17432, -102368130, 179.912
17433, -102368127.6, 179.922
17434, -102368125.2, 179.932
17435, -102368122.8, 179.943
17436, -102368120.4, 179.953
17437, -102368118, 179.963
17438, -102368115.6, 179.973
17439, -102368113.3, 179.983
17440, -102368110.9, 179.993
17441, -102368108.5, 180.004
17442, -102368106.1, 180.014
17443, -102368103.7, 180.024
17444, -102368101.3, 180.034
17445, -102368098.9, 180.044
17446, -102368096.6, 180.054
17447, -102368094.2, 180.064
17448, -102368091.8, 180.075
17449, -102368089.4, 180.085
17450, -102368087, 180.095
17451, -102368084.6, 180.105
17452, -102368082.3, 180.115
17453, -102368079.9, 180.125
17454, -102368077.5, 180.136
17455, -102368075.1, 180.146
17456, -102368072.7, 180.156
17457, -102368070.3, 180.166
17458, -102368068, 180.176
17459, -102368065.6, 180.186
17460, -102368063.2, 180.196
17461, -102368060.8, 180.207
17462, -102368058.4, 180.217
17463, -102368056.1, 180.227
17464, -102368053.7, 180.237
17465, -102368051.3, 180.247
17466, -102368048.9, 180.257
17467, -102368046.5, 180.267
17468, -102368044.1, 180.278
17469, -102368041.8, 180.288
17470, -102368039.4, 180.298
17471, -102368037, 180.308
17472, -102368034.6, 180.318
17473, -102368032.2, 180.329
17474, -102368029.9, 180.339
17475, -102368027.5, 180.349
17476, -102368025.1, 180.359
17477, -102368022.7, 180.369
17478, -102368020.3, 180.379
17479, -102368018, 180.389
17480, -102368015.6, 180.4
17481, -102368013.2, 180.41
17482, -102368010.8, 180.42
17483, -102368008.5, 180.43
17484, -102368006.1, 180.44
17485, -102368003.7, 180.451
17486, -102368001.3, 180.461
17487, -102367998.9, 180.471
17488, -102367996.6, 180.481
17489, -102367994.2, 180.491
17490, -102367991.8, 180.501
17491, -102367989.4, 180.511
17492, -102367987, 180.521
17493, -102367984.7, 180.532
17494, -102367982.3, 180.542
17495, -102367979.9, 180.552
17496, -102367977.5, 180.562
17497, -102367975.2, 180.572
17498, -102367972.8, 180.582
17499, -102367970.4, 180.694
17500, -102367968, 180.704
17501, -102367965.6, 180.714
17502, -102367963.3, 180.724
17503, -102367960.9, 180.734
17504, -102367958.5, 180.744
17505, -102367956.1, 180.755
17506, -102367953.8, 180.765
17507, -102367951.4, 180.775
17508, -102367949, 180.785
17509, -102367946.6, 180.795
17510, -102367944.3, 180.805
17511, -102367941.9, 180.815
17512, -102367939.5, 180.826
17513, -102367937.1, 180.836
17514, -102367934.8, 180.846
17515, -102367932.4, 180.856
17516, -102367930, 180.866
17517, -102367927.7, 180.876
17518, -102367925.3, 180.887
17519, -102367922.9, 180.897
17520, -102367920.6, 180.907
17521, -102367918.2, 180.918
17522, -102367915.8, 180.928
17523, -102367913.5, 180.938
17524, -102367911.2, 180.948
17525, -102367908.8, 180.958
17526, -102367906.5, 180.969
17527, -102367904.1, 180.979
17528, -102367901.8, 180.989
17529, -102367899.5, 180.999
17530, -102367897.1, 181.01
17531, -102367894.8, 181.02
17532, -102367892.5, 181.03
17533, -102367890.1, 181.04
17534, -102367887.8, 181.05
17535, -102367885.5, 181.06
17536, -102367883.1, 181.071
17537, -102367880.8, 181.081
17538, -102367878.5, 181.091
17539, -102367876.1, 181.101
17540, -102367873.8, 181.111
17541, -102367871.4, 181.122
17542, -102367869.1, 181.132
17543, -102367866.8, 181.142
17544, -102367864.4, 181.152
17545, -102367862.1, 181.162
17546, -102367859.8, 181.173
17547, -102367857.4, 181.183
17548, -102367855.1, 181.193
17549, -102367852.8, 181.203
17550, -102367850.4, 181.214
17551, -102367848.1, 181.225
17552, -102367845.8, 181.235
17553, -102367843.4, 181.245
17554, -102367841.1, 181.255
17555, -102367838.8, 181.265
17556, -102367836.4, 181.275
17557, -102367834.1, 181.286
17558, -102367831.8, 181.296
17559, -102367829.4, 181.306
17560, -102367827.1, 181.316
17561, -102367824.8, 181.326
17562, -102367822.4, 181.336
17563, -102367820.1, 181.346
17564, -102367817.7, 181.357
17565, -102367815.4, 181.367
17566, -102367813.1, 181.377
17567, -102367810.7, 181.387
17568, -102367808.4, 181.397
17569, -102367806.1, 181.407
17570, -102367803.7, 181.418
17571, -102367801.4, 181.428
17572, -102367799.1, 181.438
17573, -102367796.7, 181.448
17574, -102367794.4, 181.458
17575, -102367792.1, 181.468
17576, -102367789.7, 181.478
17577, -102367787.4, 181.489
17578, -102367785.1, 181.499
17579, -102367782.7, 181.509
17580, -102367780.4, 181.519
17581, -102367778.1, 181.529
17582, -102367775.7, 181.539
17583, -102367773.4, 181.549
17584, -102367771, 181.56
17585, -102367768.7, 181.57
17586, -102367766.4, 181.58
17587, -102367764, 181.59
17588, -102367761.7, 181.6
17589, -102367759.4, 181.61
17590, -102367757.1, 181.62
17591, -102367754.7, 181.631
17592, -102367752.4, 181.641
17593, -102367750.1, 181.651
17594, -102367747.7, 181.661
17595, -102367745.4, 181.671
17596, -102367743.1, 181.681
17597, -102367740.8, 181.691
17598, -102367738.4, 181.702
17599, -102367736.1, 181.712
17600, -102367733.8, 181.722
17601, -102367731.4, 181.732
17602, -102367729.1, 181.742
17603, -102367726.8, 181.752
17604, -102367724.5, 181.762
17605, -102367722.1, 181.773
17606, -102367719.8, 181.783
17607, -102367717.5, 181.793
17608, -102367715.2, 181.803
17609, -102367712.8, 181.813
17610, -102367710.5, 181.823
17611, -102367708.2, 181.833
17612, -102367705.8, 181.844
17613, -102367703.5, 181.854
17614, -102367701.2, 181.864
17615, -102367698.9, 181.874
17616, -102367696.5, 181.884
17617, -102367694.2, 181.895


==> figures/logs/flywing_100_2_our_long_sampled.csv <==
0,-167991733.5,0.011
1,-112506810.6,0.117
2,-109425016.6,0.22
3,-107996432.7,0.322
4,-107092666,0.424
5,-106449016.7,0.525
6,-105961719.3,0.627
7,-105579538.4,0.729
8,-105272763.9,0.831
9,-105021497.3,0.932
10,-104811918.1,1.034
11,-104635013.2,1.136
12,-104483590.8,1.238
13,-104352423.8,1.339
14,-104237398.2,1.441
15,-104135597.4,1.542
16,-104044835.6,1.644
17,-103963207.4,1.745
18,-103889425.9,1.847
19,-103822699.8,1.948
20,-103762140.4,2.05
21,-103706754.6,2.151
22,-103655781.1,2.253
23,-103608801.9,2.354
24,-103565329.3,2.456
25,-103525059.6,2.558
26,-103487601.6,2.66
27,-103452735.4,2.761
28,-103420172.3,2.863
29,-103389746.5,2.965
30,-103361231.8,3.066
31,-103334431.8,3.168
32,-103309176.9,3.27
33,-103285348.9,3.372
34,-103262848.6,3.473
35,-103241542.7,3.575
36,-103221287,3.677
37,-103202057.7,3.779
38,-103183741.4,3.881
39,-103166318.5,3.982
40,-103149700.5,4.084
41,-103133858.6,4.185
42,-103118699,4.287
43,-103104197.7,4.388
44,-103090320.1,4.59
45,-103077037.5,4.692
46,-103064326,4.793
47,-103052143.5,4.895
48,-103040430.7,4.996
49,-103029170.6,5.098
50,-103018315.7,5.199
51,-103007862.5,5.301
52,-102997797.8,5.403
53,-102988107.7,5.504
54,-102978778.2,5.606
55,-102969777.8,5.708
56,-102961070.6,5.81
57,-102952652.8,5.911
58,-102944502.8,6.013
59,-102936629.1,6.114
60,-102928993.9,6.216
61,-102921599.2,6.317
62,-102914423.8,6.419
63,-102907458,6.52
64,-102900700.8,6.623
65,-102894147.9,6.724
66,-102887788.7,6.826
67,-102881607.2,6.928
68,-102875593.1,7.03
69,-102869741.9,7.131
70,-102864041.3,7.234
71,-102858477.8,7.335
72,-102853047.3,7.437
73,-102847752.6,7.538
74,-102842593.6,7.64
75,-102837559.6,7.742
76,-102832644.9,7.844
77,-102827853.5,7.946
78,-102823171.6,8.047
79,-102818600,8.149
80,-102814126.6,8.25
81,-102809752,8.352
82,-102805467.6,8.454
83,-102801272.8,8.555
84,-102797161.1,8.657
85,-102793139.8,8.758
86,-102789199.2,8.86
87,-102785341.4,8.961
88,-102781564.2,9.063
89,-102777865.5,9.164
90,-102774237.2,9.281
91,-102770679.1,9.383
92,-102767198.9,9.485
93,-102763792.3,9.587
94,-102760455.7,9.689
95,-102757179.8,9.79
96,-102753968.4,9.892
97,-102750815.1,9.994
98,-102747721.2,10.095
99,-102744691.3,10.197
100,-102741719,10.298
101,-102738797.3,10.4
102,-102735930.7,10.502
103,-102733124,10.603
104,-102730371.1,10.706
105,-102727666,10.807
106,-102725012.5,10.909
107,-102722406.7,11.01
108,-102719844.8,11.112
109,-102717324.8,11.214
110,-102714849.3,11.416
111,-102712414.2,11.517
112,-102710024.2,11.619
113,-102707672.7,11.72
114,-102705366.5,11.821
115,-102703100.2,11.923
116,-102700871.4,12.025
117,-102698678,12.127
118,-102696519.8,12.229
119,-102694392.3,12.33
120,-102692296.3,12.432
121,-102690229.4,12.534
122,-102688193.7,12.636
123,-102686183.3,12.738
124,-102684199.5,12.84
125,-102682244.3,12.942
126,-102680316.6,13.043
127,-102678414.7,13.145
128,-102676540.6,13.246
129,-102674694,13.348
130,-102672872.9,13.449
131,-102671073.2,13.551
132,-102669291.7,13.652
133,-102667531.3,13.754
134,-102665793.7,13.855
135,-102664077,13.957
136,-102662379.5,14.058
137,-102660701.8,14.16
138,-102659041.4,14.262
139,-102657396.3,14.363
140,-102655770.1,14.465
141,-102654164.6,14.568
142,-102652576.9,14.669
143,-102651005.4,14.771
144,-102649450.6,14.872
145,-102647913.3,14.974
146,-102646391.4,15.076
147,-102644887.3,15.177
148,-102643403.7,15.279
149,-102641937.9,15.38
150,-102640490,15.482
151,-102639057.2,15.583
152,-102637639.2,15.685
153,-102636235.4,15.787
154,-102634847.2,15.889
155,-102633473.1,15.99
156,-102632114.6,16.092
157,-102630769,16.194
158,-102629435.8,16.295
159,-102628117.5,16.397
160,-102626813.8,16.498
161,-102625524.3,16.6
162,-102624251.4,16.701
163,-102622990,16.803
164,-102621742,16.905
165,-102620504,17.006
166,-102619276.6,17.108
167,-102618059,17.21
168,-102616853.3,17.312
169,-102615658.9,17.414
170,-102614475.5,17.516
171,-102613302.6,17.618
172,-102612142.1,17.719
173,-102610991.2,17.821
174,-102609851.6,17.922
175,-102608725.9,18.124
176,-102607613.5,18.226
177,-102606511.9,18.327
178,-102605420,18.429
179,-102604337,18.531
180,-102603261.5,18.634
181,-102602194.4,18.736
182,-102601136.2,18.838
183,-102600084.9,18.939
184,-102599040.6,19.04
185,-102598006.5,19.142
186,-102596983.1,19.244
187,-102595968.4,19.345
188,-102594962.3,19.447
189,-102593964.2,19.548
190,-102592974.9,19.65
191,-102591994.7,19.752
192,-102591022.6,19.853
193,-102590057.8,19.955
194,-102589098.6,20.057
195,-102588145.3,20.158
196,-102587198.9,20.26
197,-102586258.8,20.362
198,-102585324.9,20.464
199,-102584398.2,20.566
200,-102583479.1,20.668
201,-102582570.7,20.769
202,-102581671.7,20.87
203,-102580781.5,20.972
204,-102579897.9,21.073
205,-102579020.8,21.175
206,-102578149.7,21.276
207,-102577286.9,21.379
208,-102576430,21.48
209,-102575581.4,21.582
210,-102574740.7,21.683
211,-102573906.5,21.785
212,-102573079.3,21.886
213,-102572257.3,21.988
214,-102571441,22.09
215,-102570631.4,22.192
216,-102569827.6,22.293
217,-102569028.3,22.395
218,-102568233.7,22.497
219,-102567444.4,22.598
220,-102566659.3,22.7
221,-102565877.6,22.802
222,-102565099.9,22.904
223,-102564328.5,23.005
224,-102563562.1,23.107
225,-102562798.7,23.209
226,-102562039.3,23.311
227,-102561285.2,23.413
228,-102560537.8,23.515
229,-102559797.5,23.617
230,-102559064.2,23.719
231,-102558336.6,23.82
232,-102557614.7,23.922
233,-102556897.9,24.023
234,-102556185.9,24.125
235,-102555480.1,24.227
236,-102554780.1,24.328
237,-102554085.4,24.43
238,-102553394.1,24.531
239,-102552708.1,24.633
240,-102552026.6,24.735
241,-102551351.4,24.938
242,-102550679.8,25.039
243,-102550012.1,25.141
244,-102549347.4,25.243
245,-102548685.6,25.345
246,-102548027.4,25.446
247,-102547373.5,25.548
248,-102546725,25.65
249,-102546080.2,25.751
250,-102545441.3,25.852
251,-102544807,25.954
252,-102544180,26.056
253,-102543559.1,26.157
254,-102542944,26.258
255,-102542333.5,26.36
256,-102541728.7,26.461
257,-102541128.8,26.563
258,-102540533.7,26.665
259,-102539941.4,26.766
260,-102539352.5,26.868
261,-102538768.2,26.97
262,-102538188.1,27.071
263,-102537611.6,27.173
264,-102537039.2,27.275
265,-102536469.8,27.376
266,-102535904.2,27.478
267,-102535342,27.58
268,-102534782.8,27.681
269,-102534225.9,27.783
270,-102533671.1,27.884
271,-102533118.6,27.985
272,-102532568.2,28.087
273,-102532019.9,28.189
274,-102531475.1,28.291
275,-102530933,28.392
276,-102530394.2,28.494
277,-102529857.7,28.595
278,-102529323.4,28.697
279,-102528791.8,28.798
280,-102528263.4,28.9
281,-102527737.6,29.002
282,-102527213.8,29.104
283,-102526692.9,29.205
284,-102526174.8,29.307
285,-102525659,29.409
286,-102525146.1,29.51
287,-102524637.2,29.613
288,-102524130.4,29.714
289,-102523625.2,29.816
290,-102523121.6,29.918
291,-102522620.7,30.02
292,-102522123.2,30.122
293,-102521629,30.224
294,-102521137.7,30.325
295,-102520649.5,30.427
296,-102520165.7,30.528
297,-102519684.6,30.63
298,-102519206,30.732
299,-102518730.7,30.833
300,-102518260.1,30.935
301,-102517792.8,31.036
302,-102517327.7,31.138
303,-102516864.5,31.239
304,-102516403.9,31.341
305,-102515946.8,31.442
306,-102515492,31.645
307,-102515040.7,31.746
308,-102514592.2,31.848
309,-102514145.3,31.95
310,-102513699.8,32.052
311,-102513257,32.153
312,-102512816.9,32.255
313,-102512378.8,32.356
314,-102511942.9,32.457
315,-102511511.4,32.559
316,-102511081.8,32.661
317,-102510655.1,32.762
318,-102510230.9,32.864
319,-102509808.7,32.966
320,-102509388.1,33.067
321,-102508969.6,33.169
322,-102508553.3,33.27
323,-102508138.7,33.372
324,-102507725.8,33.474
325,-102507315.3,33.576
326,-102506907.3,33.678
327,-102506501.9,33.78
328,-102506098.4,33.881
329,-102505697,33.982
330,-102505297.2,34.084
331,-102504899.2,34.186
332,-102504502.9,34.287
333,-102504108.3,34.389
334,-102503715.4,34.49
335,-102503324.5,34.592
336,-102502936.2,34.693
337,-102502550.2,34.795
338,-102502166.4,34.897
339,-102501784.3,35
340,-102501404.2,35.101
341,-102501026.3,35.203
342,-102500651,35.304
343,-102500277.7,35.406
344,-102499905.4,35.507
345,-102499534.1,35.613
346,-102499164.5,35.715
347,-102498798.1,35.816
348,-102498435,35.918
349,-102498073.8,36.02
350,-102497714.1,36.121
351,-102497355.7,36.223
352,-102496998.3,36.325
353,-102496641.8,36.426
354,-102496286.4,36.528
355,-102495932.7,36.63
356,-102495581,36.732
357,-102495231.1,36.833
358,-102494883.5,36.934
359,-102494538,37.036
360,-102494194.5,37.138
361,-102493852,37.239
362,-102493510.6,37.34
363,-102493170.4,37.442
364,-102492831.8,37.544
365,-102492495,37.646
366,-102492160.1,37.747
367,-102491828.2,37.849
368,-102491498.3,37.95
369,-102491169.7,38.052
370,-102490842.6,38.154
371,-102490516.7,38.255
372,-102490192.2,38.476
373,-102489870,38.578
374,-102489549.9,38.68
375,-102489230.9,38.782
376,-102488912.6,38.883
377,-102488595.3,38.985
378,-102488278.8,39.087
379,-102487963.3,39.189
380,-102487649,39.29
381,-102487335.6,39.392
382,-102487023,39.494
383,-102486711.1,39.596
384,-102486399.8,39.698
385,-102486089.3,39.799
386,-102485779.8,39.901
387,-102485471.1,40.003
388,-102485163.6,40.104
389,-102484857.4,40.206
390,-102484552.3,40.307
391,-102484248.2,40.409
392,-102483945.2,40.511
393,-102483642.8,40.612
394,-102483342.1,40.714
395,-102483043.9,40.816
396,-102482746.7,40.918
397,-102482451.6,41.019
398,-102482157.9,41.122
399,-102481865.4,41.224
400,-102481574.1,41.326
401,-102481284,41.427
402,-102480995.5,41.529
403,-102480709.7,41.631
404,-102480424.9,41.732
405,-102480140.7,41.834
406,-102479857,41.935
407,-102479573.9,42.037
408,-102479291.4,42.138
409,-102479009.9,42.24
410,-102478729.8,42.341
411,-102478451.3,42.443
412,-102478173.6,42.544
413,-102477896.1,42.646
414,-102477619.7,42.747
415,-102477344.7,42.849
416,-102477070.7,42.951
417,-102476797.3,43.053
418,-102476524.5,43.154
419,-102476252.4,43.256
420,-102475981.3,43.358
421,-102475710.8,43.459
422,-102475441.3,43.561
423,-102475172.4,43.662
424,-102474904.6,43.764
425,-102474637.2,43.865
426,-102474370.4,43.967
427,-102474104.6,44.068
428,-102473839.5,44.17
429,-102473575.3,44.272
430,-102473311.5,44.374
431,-102473048.5,44.476
432,-102472786.7,44.577
433,-102472526.4,44.679
434,-102472266.7,44.781
435,-102472008,44.882
436,-102471750,44.985
437,-102471492.5,45.189
438,-102471236.5,45.291
439,-102470981.7,45.392
440,-102470728.2,45.494
441,-102470475.6,45.595
442,-102470223.8,45.697
443,-102469972.8,45.799
444,-102469723,45.9
445,-102469474,46.002
446,-102469225.7,46.103
447,-102468978.3,46.206
448,-102468731.8,46.307
449,-102468486.3,46.409
450,-102468241.7,46.511
451,-102467998,46.612
452,-102467754.9,46.714
453,-102467512.9,46.815
454,-102467271.9,46.917
455,-102467032.3,47.019
456,-102466793.5,47.121
457,-102466555.4,47.223
458,-102466318.1,47.324
459,-102466081.1,47.426
460,-102465844.8,47.527
461,-102465609.4,47.629
462,-102465374.5,47.73
463,-102465140,47.832
464,-102464906.6,47.933
465,-102464674.4,48.035
466,-102464442.9,48.136
467,-102464211.7,48.238
468,-102463981,48.339
469,-102463750.8,48.441
470,-102463521,48.542
471,-102463292,48.644
472,-102463064,48.745
473,-102462836.7,48.847
474,-102462610.4,48.948
475,-102462385.2,49.05
476,-102462160.8,49.152
477,-102461937.5,49.254
478,-102461714.7,49.356
479,-102461492.9,49.457
480,-102461272.2,49.559
481,-102461052.4,49.661
482,-102460833.2,49.763
483,-102460614.7,49.864
484,-102460396.5,49.966
485,-102460178.9,50.067
486,-102459962.7,50.169
487,-102459747.1,50.271
488,-102459531.8,50.373
489,-102459317.2,50.474
490,-102459102.9,50.576
491,-102458888.7,50.677
492,-102458674.6,50.779
493,-102458460.6,50.88
494,-102458247,50.982
495,-102458033.7,51.083
496,-102457820.7,51.185
497,-102457608,51.286
498,-102457395.7,51.388
499,-102457184.6,51.49
500,-102456975.5,51.593
501,-102456767.5,51.695
502,-102456560.1,51.797
503,-102456353.1,52
504,-102456146.7,52.102
505,-102455941,52.203
506,-102455735.7,52.305
507,-102455531.1,52.407
508,-102455327.2,52.509
509,-102455123.9,52.611
510,-102454921.3,52.713
511,-102454719.1,52.815
512,-102454517.4,52.917
513,-102454316,53.019
514,-102454115.4,53.121
515,-102453915.3,53.222
516,-102453716.2,53.324
517,-102453518.5,53.425
518,-102453321.7,53.527
519,-102453125.4,53.628
520,-102452929.6,53.73
521,-102452734.1,53.831
522,-102452539,53.933
523,-102452344.6,54.034
524,-102452151.2,54.136
525,-102451959.1,54.237
526,-102451768,54.339
527,-102451577.5,54.441
528,-102451387.9,54.542
529,-102451198.9,54.644
530,-102451010.2,54.746
531,-102450822.8,54.848
532,-102450635.9,54.949
533,-102450449.5,55.051
534,-102450263.7,55.152
535,-102450078.5,55.254
536,-102449894.2,55.356
537,-102449710.1,55.457
538,-102449526.6,55.56
539,-102449343.3,55.674
540,-102449160.2,55.776
541,-102448977.5,55.877
542,-102448795.3,55.979
543,-102448613.8,56.081
544,-102448433.4,56.183
545,-102448253.6,56.284
546,-102448074.1,56.385
547,-102447894.9,56.487
548,-102447716.3,56.588
549,-102447538.4,56.69
550,-102447361.3,56.791
551,-102447184.3,56.893
552,-102447007.5,56.994
553,-102446831,57.096
554,-102446655,57.198
555,-102446479.6,57.299
556,-102446305,57.401
557,-102446131,57.502
558,-102445957.7,57.604
559,-102445784.7,57.706
560,-102445612,57.808
561,-102445439.7,57.91
562,-102445267.8,58.011
563,-102445096.3,58.113
564,-102444925.2,58.214
565,-102444755,58.316
566,-102444585.2,58.417
567,-102444415.8,58.519
568,-102444246.4,58.721
569,-102444077.2,58.823
570,-102443908.4,58.925
571,-102443739.9,59.027
572,-102443571.9,59.128
573,-102443404.1,59.23
574,-102443236.5,59.331
575,-102443069.1,59.433
576,-102442901.9,59.534
577,-102442735.3,59.637
578,-102442569.6,59.738
579,-102442404.3,59.84
580,-102442239.4,59.942
581,-102442074.7,60.044
582,-102441910.4,60.146
583,-102441746.4,60.248
584,-102441583.2,60.349
585,-102441420.6,60.451
586,-102441258.5,60.553
587,-102441096.7,60.654
588,-102440935.3,60.756
589,-102440774.2,60.857
590,-102440613.5,60.959
591,-102440453.2,61.061
592,-102440293.3,61.162
593,-102440133.6,61.264
594,-102439974.1,61.366
595,-102439814.8,61.468
596,-102439655.6,61.569
597,-102439496.7,61.671
598,-102439338.2,61.773
599,-102439180.3,61.874
600,-102439022.8,61.976
601,-102438865.9,62.077
602,-102438709.9,62.179
603,-102438554.2,62.28
604,-102438399.3,62.382
605,-102438245.3,62.483
606,-102438091.4,62.585
607,-102437938.1,62.687
608,-102437785.2,62.788
609,-102437632.6,62.89
610,-102437480.1,62.993
611,-102437328,63.095
612,-102437176.3,63.197
613,-102437025.1,63.298
614,-102436874.2,63.4
615,-102436723.7,63.501
616,-102436573.6,63.603
617,-102436424.3,63.705
618,-102436275.4,63.806
619,-102436126.6,63.908
620,-102435978,64.01
621,-102435829.6,64.111
622,-102435681.5,64.213
623,-102435533.9,64.314
624,-102435387.4,64.416
625,-102435241.2,64.518
626,-102435095.2,64.619
627,-102434949.5,64.721
628,-102434804.1,64.822
629,-102434659,64.924
630,-102434514.1,65.025
631,-102434369.3,65.127
632,-102434224.6,65.228
633,-102434080.4,65.33
634,-102433936.4,65.531
635,-102433792.5,65.633
636,-102433648.9,65.735
637,-102433505.7,65.838
638,-102433362.8,65.939
639,-102433220.3,66.041
640,-102433078,66.143
641,-102432935.8,66.244
642,-102432793.7,66.346
643,-102432652,66.447
644,-102432511.2,66.549
645,-102432370.9,66.65
646,-102432231,66.752
647,-102432091.6,66.853
648,-102431952.3,66.955
649,-102431813.2,67.057
650,-102431674.3,67.158
651,-102431535.4,67.26
652,-102431396.7,67.362
653,-102431258.4,67.464
654,-102431120.3,67.565
655,-102430982.4,67.668
656,-102430844.9,67.77
657,-102430707.7,67.871
658,-102430570.8,67.973
659,-102430434.2,68.074
660,-102430297.8,68.176
661,-102430161.8,68.277
662,-102430026.2,68.378
663,-102429891.3,68.48
664,-102429756.6,68.582
665,-102429622.2,68.685
666,-102429488,68.787
667,-102429353.8,68.888
668,-102429219.7,68.99
669,-102429085.9,69.092
670,-102428952.6,69.193
671,-102428819.8,69.295
672,-102428687.4,69.397
673,-102428555.6,69.498
674,-102428424,69.6
675,-102428292.6,69.701
676,-102428161.5,69.803
677,-102428030.5,69.904
678,-102427899.7,70.006
679,-102427769,70.108
680,-102427638.9,70.209
681,-102427509.4,70.311
682,-102427380.6,70.413
683,-102427252,70.514
684,-102427123.6,70.616
685,-102426995.6,70.717
686,-102426868,70.819
687,-102426740.8,70.92
688,-102426614.2,71.022
689,-102426488.1,71.123
690,-102426362.4,71.225
691,-102426236.8,71.327
692,-102426111.5,71.428
693,-102425986.4,71.532
694,-102425861.7,71.634
695,-102425737.5,71.736
696,-102425613.5,71.838
697,-102425489.8,71.94
698,-102425366.3,72.041
699,-102425243.1,72.143
700,-102425120.3,72.345
701,-102424997.7,72.447
702,-102424875.5,72.548
703,-102424753.5,72.65
704,-102424631.9,72.751
705,-102424510.5,72.853
706,-102424389.5,72.954
707,-102424268.7,73.056
708,-102424148,73.158
709,-102424027.6,73.26
710,-102423907.4,73.362
711,-102423787.5,73.464
712,-102423667.9,73.566
713,-102423548.5,73.667
714,-102423429.8,73.769
715,-102423311.4,73.87
716,-102423193.2,73.972
717,-102423075.1,74.074
718,-102422957.2,74.175
719,-102422839.4,74.277
720,-102422722.2,74.379
721,-102422605.2,74.481
722,-102422488.4,74.582
723,-102422371.8,74.685
724,-102422255.5,74.786
725,-102422139.6,74.888
726,-102422023.9,74.99
727,-102421908.4,75.092
728,-102421793,75.194
729,-102421677.8,75.296
730,-102421563,75.397
731,-102421448.3,75.499
732,-102421333.7,75.601
733,-102421219.2,75.703
734,-102421104.9,75.804
735,-102420990.7,75.906
736,-102420876.5,76.008
737,-102420762.6,76.11
738,-102420649,76.211
739,-102420535.5,76.313
740,-102420422.2,76.414
741,-102420309.3,76.516
742,-102420196.5,76.618
743,-102420083.8,76.719
744,-102419971.2,76.821
745,-102419858.6,76.922
746,-102419746.2,77.024
747,-102419634.1,77.125
748,-102419522.5,77.227
749,-102419411.2,77.329
750,-102419300.1,77.432
751,-102419189.2,77.533
752,-102419078.5,77.635
753,-102418968.2,77.736
754,-102418858.7,77.838
755,-102418749.9,77.939
756,-102418641.5,78.041
757,-102418533.1,78.142
758,-102418425,78.244
759,-102418316.9,78.345
760,-102418208.8,78.447
761,-102418100.9,78.549
762,-102417992.9,78.651
763,-102417885.1,78.752
764,-102417777.4,78.854
765,-102417670,79.056
766,-102417562.7,79.158
767,-102417455.7,79.26
768,-102417348.8,79.362
769,-102417242,79.464
770,-102417135.8,79.565
771,-102417029.7,79.667
772,-102416923.7,79.769
773,-102416818,79.871
774,-102416712.6,79.973
775,-102416607.6,80.075
776,-102416502.8,80.176
777,-102416398.2,80.278
778,-102416294,80.38
779,-102416189.9,80.481
780,-102416086.2,80.583
781,-102415982.7,80.685
782,-102415879.4,80.786
783,-102415776.2,80.888
784,-102415673.1,80.99
785,-102415570.2,81.091
786,-102415467.4,81.193
787,-102415364.8,81.295
788,-102415262.6,81.396
789,-102415160.5,81.498
790,-102415058.5,81.6
791,-102414956.7,81.702
792,-102414855.3,81.804
793,-102414754.6,81.906
794,-102414654.2,82.008
795,-102414553.9,82.109
796,-102414453.9,82.211
797,-102414354.3,82.312
798,-102414254.9,82.414
799,-102414155.7,82.515
800,-102414056.5,82.617
801,-102413957.6,82.718
802,-102413858.9,82.82
803,-102413760.5,82.922
804,-102413662.3,83.024
805,-102413564.5,83.126
806,-102413466.9,83.227
807,-102413369.6,83.329
808,-102413272.5,83.43
809,-102413175.6,83.532
810,-102413078.8,83.634
811,-102412982.1,83.736
812,-102412885.6,83.837
813,-102412789.3,83.939
814,-102412693.2,84.04
815,-102412597.2,84.142
816,-102412501.3,84.243
817,-102412405.6,84.345
818,-102412310.1,84.447
819,-102412215,84.549
820,-102412120.2,84.652
821,-102412025.5,84.753
822,-102411931,84.855
823,-102411836.7,84.957
824,-102411742.6,85.059
825,-102411648.7,85.16
826,-102411554.9,85.262
827,-102411461.2,85.364
828,-102411367.9,85.466
829,-102411274.7,85.567
830,-102411181.5,85.669
831,-102411088.5,85.872
832,-102410995.6,85.973
833,-102410902.7,86.075
834,-102410810,86.176
835,-102410717.4,86.278
836,-102410624.9,86.379
837,-102410532.5,86.481
838,-102410440.3,86.583
839,-102410348.1,86.685
840,-102410256.1,86.787
841,-102410164.3,86.889
842,-102410072.7,86.991
843,-102409981.1,87.093
844,-102409889.7,87.194
845,-102409798.2,87.296
846,-102409706.9,87.398
847,-102409615.7,87.5
848,-102409524.7,87.602
849,-102409433.8,87.703
850,-102409343,87.805
851,-102409252.2,87.906
852,-102409161.6,88.008
853,-102409071,88.11
854,-102408980.6,88.211
855,-102408890.3,88.313
856,-102408800.2,88.415
857,-102408710.2,88.517
858,-102408620.3,88.619
859,-102408530.7,88.72
860,-102408441.2,88.822
861,-102408351.9,88.924
862,-102408262.6,89.025
863,-102408173.5,89.127
864,-102408084.4,89.228
865,-102407995.5,89.33
866,-102407906.7,89.432
867,-102407818,89.533
868,-102407729.3,89.635
869,-102407640.8,89.737
870,-102407552.9,89.838
871,-102407465.3,89.94
872,-102407378,90.041
873,-102407290.9,90.143
874,-102407203.9,90.245
875,-102407117.1,90.347
876,-102407030.6,90.448
877,-102406944.4,90.55
878,-102406858.4,90.652
879,-102406772.9,90.754
880,-102406687.9,90.855
881,-102406602.8,90.956
882,-102406518.1,91.058
883,-102406433.4,91.16
884,-102406349,91.262
885,-102406264.8,91.364
886,-102406181,91.466
887,-102406097.4,91.567
888,-102406013.9,91.669
889,-102405930.6,91.771
890,-102405847.5,91.872
891,-102405764.6,91.974
892,-102405681.8,92.075
893,-102405599.1,92.177
894,-102405516.5,92.279
895,-102405434.3,92.38
896,-102405352.2,92.482
897,-102405270.4,92.684
898,-102405189.1,92.785
899,-102405108,92.887
900,-102405027.1,92.989
901,-102404946.3,93.091
902,-102404865.6,93.193
903,-102404785,93.294
904,-102404704.7,93.396
905,-102404624.5,93.497
906,-102404544.6,93.599
907,-102404464.7,93.701
908,-102404385.1,93.802
909,-102404305.6,93.904
910,-102404226.2,94.005
911,-102404147,94.107
912,-102404068,94.209
913,-102403989.1,94.31
914,-102403910.2,94.413
915,-102403831.7,94.514
916,-102403753.5,94.616
917,-102403675.3,94.718
918,-102403597.2,94.819
919,-102403519.2,94.921
920,-102403441.3,95.023
921,-102403363.5,95.125
922,-102403285.9,95.227
923,-102403208.6,95.329
924,-102403131.2,95.431
925,-102403053.8,95.533
926,-102402976.5,95.634
927,-102402899.4,95.736
928,-102402822.5,95.837
929,-102402745.6,95.939
930,-102402668.8,96.041
931,-102402592.1,96.142
932,-102402515.4,96.244
933,-102402438.8,96.345
934,-102402362.3,96.447
935,-102402285.8,96.548
936,-102402209.4,96.65
937,-102402133.1,96.751
938,-102402056.8,96.853
939,-102401980.6,96.954
940,-102401904.6,97.056
941,-102401828.6,97.158
942,-102401752.7,97.26
943,-102401676.7,97.361
944,-102401600.8,97.463
945,-102401525,97.565
946,-102401449.2,97.667
947,-102401373.6,97.768
948,-102401298,97.87
949,-102401222.5,97.972
950,-102401147,98.073
951,-102401071.7,98.175
952,-102400996.5,98.277
953,-102400922.1,98.379
954,-102400848.1,98.481
955,-102400774.3,98.583
956,-102400700.5,98.684
957,-102400627,98.786
958,-102400553.7,98.888
959,-102400480.6,98.989
960,-102400407.7,99.091
961,-102400334.9,99.193
962,-102400262.1,99.395
963,-102400189.3,99.496
964,-102400116.7,99.598
965,-102400044.2,99.7
966,-102399971.8,99.802
967,-102399899.4,99.904
968,-102399827,100.006
969,-102399754.7,100.108
970,-102399682.5,100.209
971,-102399610.2,100.31
972,-102399538.4,100.412
973,-102399466.8,100.514
974,-102399395.3,100.615
975,-102399323.9,100.717
976,-102399252.7,100.818
977,-102399181.7,100.92
978,-102399110.8,101.021
979,-102399040.3,101.123
980,-102398970,101.224
981,-102398899.8,101.326
982,-102398829.8,101.428
983,-102398759.8,101.529
984,-102398689.9,101.631
985,-102398620.1,101.733
986,-102398550.3,101.835
987,-102398480.6,101.937
988,-102398411.2,102.038
989,-102398342.1,102.14
990,-102398273.3,102.241
991,-102398204.5,102.343
992,-102398135.8,102.444
993,-102398067.1,102.546
994,-102397998.4,102.647
995,-102397930.2,102.749
996,-102397862.1,102.85
997,-102397794,102.952
998,-102397726,103.053
999,-102397658.2,103.155
1000,-102397590.6,103.256
1001,-102397523.2,103.358
1002,-102397455.9,103.46
1003,-102397388.7,103.562
1004,-102397321.6,103.664
1005,-102397254.6,103.766
1006,-102397187.7,103.867
1007,-102397120.9,103.969
1008,-102397054.2,104.07
1009,-102396987.7,104.172
1010,-102396921.4,104.273
1011,-102396855.2,104.375
1012,-102396789,104.477
1013,-102396722.9,104.579
1014,-102396656.9,104.681
1015,-102396591,104.783
1016,-102396525.3,104.884
1017,-102396459.6,104.986
1018,-102396394.1,105.088
1019,-102396328.6,105.189
1020,-102396263.1,105.291
1021,-102396197.7,105.394
1022,-102396132.3,105.496
1023,-102396067,105.598
1024,-102396001.8,105.699
1025,-102395936.9,105.801
1026,-102395872.2,105.902
1027,-102395807.6,106.004
1028,-102395743.1,106.206
1029,-102395678.6,106.308
1030,-102395614.3,106.409
1031,-102395550.2,106.511
1032,-102395486.1,106.613
1033,-102395422.1,106.716
1034,-102395358.1,106.819
1035,-102395294.3,106.92
1036,-102395230.5,107.022
1037,-102395167,107.123
1038,-102395103.6,107.225
1039,-102395040.2,107.326
1040,-102394977.1,107.428
1041,-102394914.2,107.529
1042,-102394851.4,107.631
1043,-102394788.8,107.733
1044,-102394726.2,107.835
1045,-102394663.9,107.937
1046,-102394601.9,108.038
1047,-102394540.1,108.14
1048,-102394478.4,108.241
1049,-102394416.7,108.343
1050,-102394355,108.445
1051,-102394293.5,108.546
1052,-102394231.9,108.648
1053,-102394170.5,108.75
1054,-102394109.3,108.851
1055,-102394048,108.953
1056,-102393986.9,109.055
1057,-102393925.8,109.157
1058,-102393865,109.258
1059,-102393804.6,109.36
1060,-102393744.2,109.462
1061,-102393683.8,109.564
1062,-102393623.5,109.666
1063,-102393563.2,109.768
1064,-102393503,109.869
1065,-102393443,109.971
1066,-102393383.1,110.072
1067,-102393323.3,110.174
1068,-102393263.5,110.275
1069,-102393203.8,110.377
1070,-102393144.2,110.478
1071,-102393084.8,110.581
1072,-102393025.6,110.682
1073,-102392966.4,110.784
1074,-102392907.3,110.886
1075,-102392848.2,110.987
1076,-102392789.2,111.089
1077,-102392730.2,111.191
1078,-102392671.3,111.293
1079,-102392612.5,111.395
1080,-102392553.8,111.497
1081,-102392495.2,111.599
1082,-102392436.7,111.701
1083,-102392378.4,111.803
1084,-102392320.1,111.905
1085,-102392261.8,112.006
1086,-102392203.7,112.108
1087,-102392145.6,112.209
1088,-102392087.7,112.311
1089,-102392029.9,112.412
1090,-102391972.3,112.514
1091,-102391915.1,112.616
1092,-102391857.9,112.717
1093,-102391801,112.919
1094,-102391744.1,113.021
1095,-102391687.4,113.123
1096,-102391631,113.225
1097,-102391574.8,113.327
1098,-102391518.8,113.428
1099,-102391462.7,113.53
1100,-102391406.7,113.631
1101,-102391350.8,113.733
1102,-102391294.8,113.834
1103,-102391238.9,113.936
1104,-102391183,114.037
1105,-102391127,114.139
1106,-102391071.1,114.24
1107,-102391015.3,114.342
1108,-102390959.5,114.443
1109,-102390903.7,114.545
1110,-102390848,114.647
1111,-102390792.3,114.749
1112,-102390736.8,114.85
1113,-102390681.5,114.952
1114,-102390626.3,115.053
1115,-102390571.1,115.155
1116,-102390516,115.256
1117,-102390461,115.358
1118,-102390406,115.459
1119,-102390351.1,115.561
1120,-102390296.3,115.662
1121,-102390241.7,115.764
1122,-102390187.3,115.865
1123,-102390132.9,115.967
1124,-102390078.5,116.068
1125,-102390024.2,116.17
1126,-102389969.9,116.272
1127,-102389915.6,116.374
1128,-102389861.3,116.476
1129,-102389807,116.578
1130,-102389752.7,116.68
1131,-102389698.5,116.781
1132,-102389644.6,116.883
1133,-102389591,116.984
1134,-102389537.4,117.086
1135,-102389483.9,117.187
1136,-102389430.7,117.289
1137,-102389377.6,117.39
1138,-102389324.5,117.492
1139,-102389271.7,117.593
1140,-102389219,117.695
1141,-102389166.6,117.797
1142,-102389114.5,117.898
1143,-102389062.5,118
1144,-102389010.5,118.102
1145,-102388958.5,118.203
1146,-102388906.6,118.305
1147,-102388854.7,118.407
1148,-102388802.8,118.508
1149,-102388751.1,118.61
1150,-102388699.6,118.712
1151,-102388648.3,118.814
1152,-102388597.1,118.916
1153,-102388545.9,119.017
1154,-102388494.8,119.119
1155,-102388443.7,119.22
1156,-102388392.7,119.322
1157,-102388341.7,119.424
1158,-102388290.8,119.525
1159,-102388239.8,119.727
1160,-102388188.9,119.829
1161,-102388138.1,119.93
1162,-102388087.3,120.032
1163,-102388036.7,120.134
1164,-102387986.2,120.236
1165,-102387935.7,120.338
1166,-102387885.3,120.44
1167,-102387835.1,120.541
1168,-102387785,120.643
1169,-102387735,120.744
1170,-102387685.1,120.846
1171,-102387635.3,120.948
1172,-102387585.7,121.05
1173,-102387536.1,121.151
1174,-102387486.6,121.253
1175,-102387437.2,121.354
1176,-102387388,121.456
1177,-102387338.9,121.557
1178,-102387290,121.659
1179,-102387241.1,121.76
1180,-102387192.3,121.862
1181,-102387143.8,121.963
1182,-102387095.3,122.065
1183,-102387046.9,122.167
1184,-102386998.5,122.269
1185,-102386950.2,122.371
1186,-102386901.9,122.472
1187,-102386853.7,122.574
1188,-102386805.6,122.676
1189,-102386757.5,122.777
1190,-102386709.5,122.879
1191,-102386661.5,122.98
1192,-102386613.6,123.082
1193,-102386565.7,123.184
1194,-102386517.9,123.285
1195,-102386470.1,123.387
1196,-102386422.3,123.488
1197,-102386374.6,123.589
1198,-102386326.9,123.691
1199,-102386279.2,123.793
1200,-102386231.7,123.895
1201,-102386184.2,123.997
1202,-102386136.9,124.098
1203,-102386089.6,124.2
1204,-102386042.3,124.301
1205,-102385995,124.403
1206,-102385947.8,124.504
1207,-102385900.7,124.606
1208,-102385853.6,124.708
1209,-102385806.7,124.809
1210,-102385759.8,124.911
1211,-102385712.9,125.013
1212,-102385666.1,125.114
1213,-102385619.3,125.216
1214,-102385572.7,125.318
1215,-102385526.1,125.419
1216,-102385479.6,125.521
1217,-102385433.2,125.622
1218,-102385386.8,125.724
1219,-102385340.6,125.825
1220,-102385294.3,125.927
1221,-102385248.2,126.029
1222,-102385202.1,126.13
1223,-102385156.2,126.232
1224,-102385110.3,126.333
1225,-102385064.5,126.535
1226,-102385018.7,126.637
1227,-102384973,126.739
1228,-102384927.3,126.841
1229,-102384881.6,126.942
1230,-102384836,127.044
1231,-102384790.5,127.146
1232,-102384745,127.247
1233,-102384699.5,127.349
1234,-102384654.1,127.45
1235,-102384608.7,127.552
1236,-102384563.3,127.653
1237,-102384517.9,127.755
1238,-102384472.6,127.856
1239,-102384427.3,127.958
1240,-102384382.2,128.059
1241,-102384337,128.161
1242,-102384292,128.263
1243,-102384247,128.364
1244,-102384202.2,128.466
1245,-102384157.4,128.567
1246,-102384112.7,128.669
1247,-102384068,128.771
1248,-102384023.3,128.873
1249,-102383978.8,128.974
1250,-102383934.3,129.076
1251,-102383889.9,129.178
1252,-102383845.6,129.279
1253,-102383801.3,129.381
1254,-102383757.1,129.483
1255,-102383712.9,129.584
1256,-102383668.8,129.686
1257,-102383624.7,129.787
1258,-102383580.8,129.889
1259,-102383537,129.99
1260,-102383493.3,130.092
1261,-102383449.7,130.194
1262,-102383406.2,130.296
1263,-102383362.8,130.397
1264,-102383319.3,130.499
1265,-102383275.9,130.6
1266,-102383232.6,130.702
1267,-102383189.7,130.804
1268,-102383146.8,130.905
1269,-102383104,131.007
1270,-102383061.2,131.109
1271,-102383018.5,131.21
1272,-102382975.8,131.312
1273,-102382933.2,131.414
1274,-102382890.6,131.516
1275,-102382848.2,131.617
1276,-102382805.7,131.719
1277,-102382763.4,131.821
1278,-102382721.1,131.923
1279,-102382678.8,132.024
1280,-102382636.6,132.126
1281,-102382594.4,132.228
1282,-102382552.3,132.329
1283,-102382510.5,132.431
1284,-102382468.8,132.533
1285,-102382427,132.635
1286,-102382385.3,132.736
1287,-102382343.7,132.838
1288,-102382302.1,132.94
1289,-102382260.6,133.041
1290,-102382219,133.244
1291,-102382177.5,133.345
1292,-102382136.1,133.447
1293,-102382094.8,133.549
1294,-102382053.4,133.651
1295,-102382012.2,133.752
1296,-102381970.9,133.854
1297,-102381929.7,133.956
1298,-102381888.5,134.057
1299,-102381847.3,134.159
1300,-102381806.2,134.26
1301,-102381765.1,134.362
1302,-102381724.1,134.463
1303,-102381683.1,134.565
1304,-102381642.1,134.666
1305,-102381601.1,134.768
1306,-102381560.2,134.87
1307,-102381519.3,134.972
1308,-102381478.6,135.074
1309,-102381438.1,135.176
1310,-102381397.7,135.277
1311,-102381357.3,135.379
1312,-102381316.9,135.48
1313,-102381276.7,135.581
1314,-102381236.5,135.683
1315,-102381196.5,135.785
1316,-102381156.7,135.887
1317,-102381117,135.988
1318,-102381077.3,136.09
1319,-102381037.7,136.191
1320,-102380998.2,136.293
1321,-102380958.8,136.395
1322,-102380919.4,136.496
1323,-102380880,136.598
1324,-102380840.7,136.699
1325,-102380801.6,136.801
1326,-102380762.6,136.902
1327,-102380723.6,137.004
1328,-102380684.7,137.106
1329,-102380645.7,137.207
1330,-102380606.8,137.309
1331,-102380568.1,137.41
1332,-102380529.4,137.512
1333,-102380491,137.613
1334,-102380452.6,137.715
1335,-102380414.2,137.817
1336,-102380376,137.919
1337,-102380337.8,138.021
1338,-102380299.7,138.123
1339,-102380261.6,138.224
1340,-102380223.6,138.326
1341,-102380185.5,138.428
1342,-102380147.4,138.53
1343,-102380109.4,138.632
1344,-102380071.3,138.734
1345,-102380033.3,138.836
1346,-102379995.3,138.937
1347,-102379957.4,139.039
1348,-102379919.5,139.141
1349,-102379881.6,139.242
1350,-102379843.9,139.344
1351,-102379806.2,139.446
1352,-102379768.6,139.548
1353,-102379731,139.649
1354,-102379693.5,139.751
1355,-102379656,139.852
1356,-102379618.7,140.054
1357,-102379581.4,140.156
1358,-102379544.1,140.258
1359,-102379506.9,140.36
1360,-102379469.7,140.461
1361,-102379432.5,140.563
1362,-102379395.4,140.665
1363,-102379358.4,140.767
1364,-102379321.3,140.869
1365,-102379284.3,140.97
1366,-102379247.4,141.072
1367,-102379210.6,141.173
1368,-102379173.8,141.274
1369,-102379137,141.376
1370,-102379100.2,141.478
1371,-102379063.5,141.579
1372,-102379026.9,141.681
1373,-102378990.3,141.782
1374,-102378953.7,141.884
1375,-102378917.2,141.986
1376,-102378880.7,142.087
1377,-102378844.2,142.189
1378,-102378807.7,142.292
1379,-102378771.4,142.393
1380,-102378735.1,142.496
1381,-102378698.9,142.597
1382,-102378662.7,142.699
1383,-102378626.4,142.802
1384,-102378590.3,142.903
1385,-102378554.2,143.005
1386,-102378518.1,143.106
1387,-102378482.1,143.208
1388,-102378446.3,143.309
1389,-102378410.5,143.411
1390,-102378374.7,143.512
1391,-102378338.9,143.614
1392,-102378303.1,143.716
1393,-102378267.4,143.817
1394,-102378231.7,143.919
1395,-102378196.1,144.02
1396,-102378160.5,144.122
1397,-102378124.9,144.223
1398,-102378089.4,144.325
1399,-102378053.9,144.426
1400,-102378018.5,144.529
1401,-102377983,144.631
1402,-102377947.7,144.733
1403,-102377912.4,144.834
1404,-102377877.2,144.936
1405,-102377842,145.037
1406,-102377806.8,145.139
1407,-102377771.6,145.241
1408,-102377736.6,145.342
1409,-102377701.6,145.444
1410,-102377666.7,145.545
1411,-102377631.9,145.647
1412,-102377597.1,145.749
1413,-102377562.4,145.851
1414,-102377527.6,145.952
1415,-102377493,146.054
1416,-102377458.4,146.156
1417,-102377423.8,146.257
1418,-102377389.3,146.359
1419,-102377354.8,146.461
1420,-102377320.3,146.562
1421,-102377285.8,146.664
1422,-102377251.4,146.866
1423,-102377216.9,146.967
1424,-102377182.6,147.069
1425,-102377148.5,147.17
1426,-102377114.4,147.272
1427,-102377080.3,147.374
1428,-102377046.2,147.475
1429,-102377012.2,147.576
1430,-102376978.2,147.678
1431,-102376944.2,147.78
1432,-102376910.2,147.882
1433,-102376876.3,147.983
1434,-102376842.4,148.085
1435,-102376808.5,148.186
1436,-102376774.6,148.288
1437,-102376740.8,148.389
1438,-102376707,148.491
1439,-102376673.3,148.592
1440,-102376639.6,148.694
1441,-102376605.9,148.795
1442,-102376572.3,148.897
1443,-102376538.7,148.998
1444,-102376505.1,149.1
1445,-102376471.5,149.202
1446,-102376438,149.304
1447,-102376404.4,149.406
1448,-102376370.9,149.508
1449,-102376337.4,149.609
1450,-102376303.9,149.711
1451,-102376270.6,149.812
1452,-102376237.4,149.914
1453,-102376204.2,150.015
1454,-102376171,150.116
1455,-102376137.8,150.218
1456,-102376104.6,150.32
1457,-102376071.5,150.421
1458,-102376038.4,150.523
1459,-102376005.3,150.625
1460,-102375972.2,150.726
1461,-102375939.2,150.828
1462,-102375906.2,150.93
1463,-102375873.3,151.032
1464,-102375840.4,151.133
1465,-102375807.5,151.235
1466,-102375774.7,151.337
1467,-102375741.9,151.438
1468,-102375709.1,151.54
1469,-102375676.5,151.641
1470,-102375643.9,151.743
1471,-102375611.3,151.845
1472,-102375578.7,151.946
1473,-102375546.2,152.048
1474,-102375513.7,152.15
1475,-102375481.3,152.251
1476,-102375448.9,152.353
1477,-102375416.5,152.455
1478,-102375384.1,152.557
1479,-102375351.8,152.658
1480,-102375319.6,152.761
1481,-102375287.3,152.862
1482,-102375255.1,152.963
1483,-102375222.8,153.065
1484,-102375190.7,153.166
1485,-102375158.5,153.268
1486,-102375126.5,153.369
1487,-102375094.5,153.571
1488,-102375062.6,153.674
1489,-102375030.7,153.776
1490,-102374998.9,153.878
1491,-102374967.2,153.98
1492,-102374935.7,154.082
1493,-102374904.3,154.184
1494,-102374872.9,154.285
1495,-102374841.5,154.387
1496,-102374810.1,154.488
1497,-102374778.8,154.59
1498,-102374747.6,154.691
1499,-102374716.3,154.793
1500,-102374685.2,154.895
1501,-102374654,154.997
1502,-102374622.9,155.098
1503,-102374591.9,155.199
1504,-102374561,155.301
1505,-102374530.2,155.402
1506,-102374499.3,155.504
1507,-102374468.6,155.605
1508,-102374437.8,155.707
1509,-102374407.1,155.808
1510,-102374376.4,155.91
1511,-102374345.8,156.011
1512,-102374315.1,156.113
1513,-102374284.5,156.215
1514,-102374253.9,156.316
1515,-102374223.5,156.418
1516,-102374193.1,156.52
1517,-102374162.7,156.621
1518,-102374132.5,156.723
1519,-102374102.2,156.824
1520,-102374072,156.926
1521,-102374041.8,157.028
1522,-102374011.6,157.129
1523,-102373981.4,157.23
1524,-102373951.3,157.332
1525,-102373921.1,157.434
1526,-102373891.1,157.536
1527,-102373861.2,157.637
1528,-102373831.2,157.739
1529,-102373801.3,157.841
1530,-102373771.3,157.943
1531,-102373741.4,158.044
1532,-102373711.4,158.146
1533,-102373681.5,158.248
1534,-102373651.6,158.349
1535,-102373622,158.451
1536,-102373592.5,158.553
1537,-102373563.1,158.654
1538,-102373533.7,158.756
1539,-102373504.3,158.857
1540,-102373474.9,158.959
1541,-102373445.5,159.06
1542,-102373416.1,159.162
1543,-102373386.7,159.264
1544,-102373357.3,159.366
1545,-102373327.9,159.467
1546,-102373298.5,159.568
1547,-102373269.1,159.67
1548,-102373239.7,159.772
1549,-102373210.4,159.873
1550,-102373181,159.975
1551,-102373151.7,160.076
1552,-102373122.4,160.178
1553,-102373093,160.38
1554,-102373063.7,160.481
1555,-102373034.4,160.583
1556,-102373005.2,160.684
1557,-102372976,160.786
1558,-102372946.8,160.887
1559,-102372917.7,160.988
1560,-102372888.6,161.09
1561,-102372859.6,161.191
1562,-102372830.5,161.293
1563,-102372801.5,161.394
1564,-102372772.4,161.496
1565,-102372743.4,161.597
1566,-102372714.4,161.698
1567,-102372685.5,161.8
1568,-102372656.5,161.901
1569,-102372627.6,162.002
1570,-102372598.7,162.104
1571,-102372569.9,162.205
1572,-102372541,162.307
1573,-102372512.2,162.408
1574,-102372483.4,162.511
1575,-102372454.5,162.613
1576,-102372425.8,162.715
1577,-102372397.2,162.816
1578,-102372368.7,162.918
1579,-102372340.4,163.019
1580,-102372312.1,163.121
1581,-102372284,163.222
1582,-102372255.9,163.324
1583,-102372227.8,163.425
1584,-102372199.8,163.527
1585,-102372171.8,163.628
1586,-102372144,163.729
1587,-102372116.1,163.831
1588,-102372088.4,163.932
1589,-102372060.8,164.034
1590,-102372033.4,164.135
1591,-102372006,164.237
1592,-102371978.6,164.338
1593,-102371951.3,164.44
1594,-102371924,164.541
1595,-102371896.7,164.642
1596,-102371869.5,164.744
1597,-102371842.4,164.845
1598,-102371815.2,164.946
1599,-102371788.1,165.048
1600,-102371761,165.149
1601,-102371734,165.251
1602,-102371706.9,165.352
1603,-102371680,165.453
1604,-102371653.3,165.555
1605,-102371626.7,165.657
1606,-102371600.1,165.758
1607,-102371573.5,165.86
1608,-102371547,165.962
1609,-102371520.4,166.064
1610,-102371493.9,166.166
1611,-102371467.4,166.267
1612,-102371441,166.369
1613,-102371414.5,166.47
1614,-102371388.1,166.572
1615,-102371361.7,166.673
1616,-102371335.3,166.775
1617,-102371309,166.877
1618,-102371282.7,166.978
1619,-102371256.4,167.18
1620,-102371230.1,167.281
1621,-102371203.8,167.383
1622,-102371177.5,167.486
1623,-102371151.2,167.588
1624,-102371124.9,167.689
1625,-102371098.7,167.791
1626,-102371072.6,167.893
1627,-102371046.4,167.994
1628,-102371020.3,168.096
1629,-102370994.2,168.198
1630,-102370968.2,168.3
1631,-102370942.2,168.401
1632,-102370916.2,168.503
1633,-102370890.2,168.604
1634,-102370864.2,168.706
1635,-102370838.2,168.808
1636,-102370812.2,168.909
1637,-102370786.2,169.011
1638,-102370760.3,169.112
1639,-102370734.3,169.214
1640,-102370708.3,169.315
1641,-102370682.3,169.417
1642,-102370656.4,169.518
1643,-102370630.5,169.62
1644,-102370604.5,169.722
1645,-102370578.6,169.824
1646,-102370552.7,169.925
1647,-102370526.8,170.026
1648,-102370500.9,170.128
1649,-102370475,170.23
1650,-102370449.2,170.332
1651,-102370423.3,170.433
1652,-102370397.5,170.535
1653,-102370371.6,170.636
1654,-102370345.8,170.738
1655,-102370320,170.839
1656,-102370294.2,170.941
1657,-102370268.4,171.042
1658,-102370242.7,171.145
1659,-102370217,171.247
1660,-102370191.3,171.349
1661,-102370165.6,171.451
1662,-102370139.9,171.553
1663,-102370114.2,171.654
1664,-102370088.5,171.756
1665,-102370062.8,171.857
1666,-102370037.1,171.959
1667,-102370011.4,172.061
1668,-102369985.7,172.162
1669,-102369960,172.264
1670,-102369934.6,172.366
1671,-102369909.2,172.467
1672,-102369883.8,172.569
1673,-102369858.4,172.671
1674,-102369833,172.773
1675,-102369807.7,172.875
1676,-102369782.3,172.977
1677,-102369756.9,173.078
1678,-102369731.5,173.18
1679,-102369706.1,173.281
1680,-102369680.8,173.383
1681,-102369655.4,173.485
1682,-102369630.1,173.587
1683,-102369604.8,173.688
1684,-102369579.5,173.79
1685,-102369554.2,173.992
1686,-102369528.9,174.093
1687,-102369503.6,174.195
1688,-102369478.4,174.297
1689,-102369453.1,174.398
1690,-102369427.9,174.501
1691,-102369402.7,174.603
1692,-102369377.4,174.704
1693,-102369352.2,174.806
1694,-102369327.2,174.908
1695,-102369302.3,175.01
1696,-102369277.5,175.112
1697,-102369252.7,175.213
1698,-102369227.9,175.315
1699,-102369203.2,175.417
1700,-102369178.5,175.518
1701,-102369153.9,175.62
1702,-102369129.3,175.722
1703,-102369104.7,175.823
1704,-102369080.1,175.925
1705,-102369055.5,176.026
1706,-102369030.9,176.128
1707,-102369006.3,176.229
1708,-102368981.8,176.331
1709,-102368957.2,176.432
1710,-102368932.6,176.534
1711,-102368908.1,176.635
1712,-102368883.6,176.737
1713,-102368859.2,176.838
1714,-102368834.8,176.94
1715,-102368810.4,177.042
1716,-102368786.1,177.144
1717,-102368761.8,177.247
1718,-102368737.5,177.348
1719,-102368713.2,177.45
1720,-102368688.9,177.552
1721,-102368664.7,177.653
1722,-102368640.4,177.755
1723,-102368616.2,177.857
1724,-102368592,177.958
1725,-102368567.8,178.061
1726,-102368543.6,178.162
1727,-102368519.4,178.264
1728,-102368495.2,178.366
1729,-102368471,178.467
1730,-102368446.9,178.569
1731,-102368422.7,178.67
1732,-102368398.6,178.773
1733,-102368374.6,178.874
1734,-102368350.5,178.976
1735,-102368326.5,179.078
1736,-102368302.5,179.18
1737,-102368278.5,179.281
1738,-102368254.5,179.384
1739,-102368230.5,179.486
1740,-102368206.5,179.587
1741,-102368182.6,179.689
1742,-102368158.7,179.79
1743,-102368134.8,179.892
1744,-102368110.9,179.993
1745,-102368087,180.095
1746,-102368063.2,180.196
1747,-102368039.4,180.298
1748,-102368015.6,180.4
1749,-102367991.8,180.501
1750,-102367968,180.704
1751,-102367944.3,180.805
1752,-102367920.6,180.907
1753,-102367897.1,181.01
1754,-102367873.8,181.111
1755,-102367850.4,181.214
1756,-102367827.1,181.316
1757,-102367803.7,181.418
1758,-102367780.4,181.519
1759,-102367757.1,181.62
1760,-102367733.8,181.722
1761,-102367710.5,181.823


==> figures/logs/flywing_245_bdd_cpu.csv <==
0, -473161570.7, 1.205 
1, -439279736.9, 1.343 
2, -426113734.5, 1.476 
3, -418849160.1, 1.613 
4, -414494235.1, 1.757 
5, -411657411.6, 1.901 
6, -409628375.9, 2.042 
7, -408056612.3, 2.189 
8, -406771370.4, 2.323 
9, -405684389.5, 2.456 
10, -404743354, 2.588 
11, -403915734.9, 2.721 
12, -403177877.1, 2.859 
13, -402513443.5, 2.989 
14, -401909893.7, 3.357 
15, -401357844.7, 4.656 
16, -400850797.5, 4.838 
17, -400382443.4, 4.957 
18, -399948149.6, 5.054 
19, -399544237.8, 5.153 
20, -399167465.5, 5.251 
21, -398814678.9, 5.35 
22, -398483096, 5.446 
23, -398170951.4, 5.543 
24, -397876475.5, 5.642 
25, -397598348.2, 5.738 
26, -397334853, 5.836 
27, -397084829.3, 5.931 
28, -396847413.5, 6.028 
29, -396621785.3, 6.123 
30, -396406895.2, 6.222 
31, -396201854.1, 6.317 
32, -396005845.2, 6.416 
33, -395818258.4, 6.513 
34, -395638588.7, 6.609 
35, -395466182.4, 6.706 
36, -395300616.9, 6.802 
37, -395141336.4, 6.899 
38, -394988000.7, 6.999 
39, -394840313.1, 7.099 
40, -394697924.5, 7.198 
41, -394560441.6, 7.298 
42, -394427650.1, 7.402 
43, -394299399.1, 7.502 
44, -394175515.6, 7.599 
45, -394055758.6, 7.701 
46, -393939814.8, 7.797 
47, -393827449.9, 7.914 
48, -393718454.4, 8.035 
49, -393612678.7, 8.15 
50, -393510057.7, 8.264 
51, -393410392.8, 8.673 
52, -393313626.5, 8.785 
53, -393219573.7, 8.891 
54, -393128093.7, 11.089 
55, -393039100.2, 12.187 
56, -392952488.3, 12.411 
57, -392868109.4, 12.518 
58, -392785847.2, 12.611 
59, -392705626.8, 12.706 
60, -392627412, 12.798 
61, -392551085.6, 12.894 
62, -392476596.6, 12.988 
63, -392403905.1, 13.081 
64, -392332962.1, 13.179 
65, -392263668.9, 13.274 
66, -392195972.3, 13.371 
67, -392129800.6, 13.478 
68, -392065093.6, 13.591 
69, -392001794.4, 13.7 
70, -391939799.1, 13.816 
71, -391879063.9, 13.982 
72, -391819594.9, 14.096 
73, -391761364.3, 14.2 
74, -391704346.1, 14.312 
75, -391648525.5, 14.427 
76, -391593880.2, 14.54 
77, -391540357.4, 14.649 
78, -391487905.4, 14.768 
79, -391436482.8, 14.873 
80, -391386060.1, 14.971 
81, -391336601.8, 15.07 
82, -391288098.7, 15.164 
83, -391240513.9, 15.263 
84, -391193804.6, 15.363 
85, -391147927.8, 15.476 
86, -391102877.7, 15.602 
87, -391058693.2, 15.722 
88, -391015297.3, 15.839 
89, -390972664.5, 15.959 
90, -390930798.2, 16.073 
91, -390889697.8, 16.189 
92, -390849336, 16.311 
93, -390809696.9, 16.433 
94, -390770764.8, 16.55 
95, -390732477.8, 16.67 
96, -390694805.8, 16.799 
97, -390657763.2, 16.923 
98, -390621312.6, 17.041 
99, -390585430.5, 17.159 
100, -390550091.2, 17.287 
101, -390515273.1, 17.431 
102, -390480994.4, 17.582 
103, -390447221.6, 17.722 
104, -390413928.9, 17.868 
105, -390381127.1, 18.005 
106, -390348819.6, 18.144 
107, -390317015.2, 18.277 
108, -390285699.8, 18.417 
109, -390254848.3, 19.013 
110, -390224439.3, 21.28 
111, -390194469.8, 21.507 
112, -390164962, 21.655 
113, -390135904.8, 21.797 
114, -390107290, 21.922 
115, -390079079.7, 22.048 
116, -390051269.3, 22.175 
117, -390023836.8, 22.301 
118, -389996799.2, 22.425 
119, -389970154.5, 22.554 
120, -389943888.9, 22.681 
121, -389917974.9, 22.811 
122, -389892421.3, 22.945 
123, -389867209, 23.079 
124, -389842342.7, 23.212 
125, -389817802.8, 23.354 
126, -389793584.4, 23.488 
127, -389769682.8, 23.615 
128, -389746071.3, 23.745 
129, -389722755.1, 23.885 
130, -389699730.5, 24.022 
131, -389676975, 24.156 
132, -389654493.7, 24.291 
133, -389632273.1, 24.43 
134, -389610319.9, 24.563 
135, -389588631.9, 24.691 
136, -389567201.8, 24.817 
137, -389546022.6, 24.954 
138, -389525084.5, 25.093 
139, -389504383.1, 25.226 
140, -389483916.2, 25.362 
141, -389463684.3, 25.503 
142, -389443700.6, 25.649 
143, -389423975.8, 25.789 
144, -389404480.6, 25.939 
145, -389385202, 26.085 
146, -389366147.9, 26.225 
147, -389347307.3, 26.368 
148, -389328681.4, 26.518 
149, -389310262.1, 26.665 
150, -389292042.3, 26.824 
151, -389274014.8, 26.963 
152, -389256170.5, 27.109 
153, -389238515.6, 27.271 
154, -389221051.7, 27.421 
155, -389203773.8, 27.57 
156, -389186675.6, 27.743 
157, -389169772.8, 27.883 
158, -389153060.9, 28.019 
159, -389136529.5, 28.156 
160, -389120178.8, 28.293 
161, -389104002.2, 28.431 
162, -389087995.9, 28.566 
163, -389072156.9, 28.712 
164, -389056485.4, 28.851 
165, -389040979.9, 28.98 
166, -389025650.1, 29.11 
167, -389010478.4, 29.241 
168, -388995454.9, 29.378 
169, -388980588.4, 29.507 
170, -388965876, 29.64 
171, -388951323.9, 29.766 
172, -388936929.5, 29.889 
173, -388922687.4, 30.021 
174, -388908595.5, 30.148 
175, -388894650.9, 30.278 
176, -388880850.2, 30.403 
177, -388867199.5, 30.525 
178, -388853689, 30.659 
179, -388840312.3, 30.794 
180, -388827061.7, 30.916 
181, -388813931, 31.041 
182, -388800935.6, 31.166 
183, -388788067, 31.291 
184, -388775329.6, 31.419 
185, -388762712.4, 31.542 
186, -388750212.4, 31.668 
187, -388737838.2, 31.789 
188, -388725584.4, 31.916 
189, -388713435.7, 32.045 
190, -388701402.8, 32.173 
191, -388689485.7, 32.299 
192, -388677674.8, 32.426 
193, -388665984.7, 32.55 
194, -388654398.8, 32.681 
195, -388642914.4, 32.811 
196, -388631538.2, 32.947 
197, -388620262.6, 33.075 
198, -388609084.9, 33.201 
199, -388598004.6, 33.336 
200, -388587030.1, 33.47 
201, -388576150.2, 33.611 
202, -388565370.7, 33.742 
203, -388554686.4, 33.876 
204, -388544092, 34.013 
205, -388533581.8, 34.149 
206, -388523164.1, 34.287 
207, -388512843.2, 34.423 
208, -388502604.3, 34.563 
209, -388492453.5, 35.045 
210, -388482388.5, 35.193 
211, -388472406.5, 35.33 
212, -388462505.7, 35.483 
213, -388452692.4, 35.624 
214, -388442963.8, 35.766 
215, -388433319, 35.905 
216, -388423755.1, 36.052 
217, -388414266.3, 36.188 
218, -388404856.4, 36.325 
219, -388395527, 36.604 
220, -388386272.4, 37.481 
221, -388377092.1, 37.752 
222, -388367990, 37.885 
223, -388358959.4, 38.016 
224, -388349997.4, 38.153 
225, -388341109, 38.288 
226, -388332298.8, 38.43 
227, -388323556.4, 38.565 
228, -388314883.5, 38.699 
229, -388306279.8, 38.833 
230, -388297745.4, 39.034 
231, -388289277.4, 39.169 
232, -388280877.8, 39.306 
233, -388272545.2, 39.441 
234, -388264283, 39.586 
235, -388256092, 39.72 
236, -388247963.7, 39.854 
237, -388239900.8, 40.009 
238, -388231890.6, 40.145 
239, -388223933.9, 40.275 
240, -388216034.4, 40.41 
241, -388208191, 40.54 
242, -388200408, 40.672 
243, -388192684.2, 40.798 
244, -388185014.1, 40.938 
245, -388177399.1, 41.076 
246, -388169840.5, 41.217 
247, -388162333.2, 41.35 
248, -388154879.7, 41.485 
249, -388147476.4, 41.622 
250, -388140127.2, 41.756 
251, -388132835, 41.893 
252, -388125597.7, 42.028 
253, -388118416.8, 42.167 
254, -388111289.4, 42.305 
255, -388104218.9, 42.44 
256, -388097202.9, 42.576 
257, -388090241.1, 42.717 
258, -388083332.8, 42.848 
259, -388076473.6, 42.987 
260, -388069659.3, 43.121 
261, -388062886.5, 43.259 
262, -388056157.4, 43.394 
263, -388049476.9, 43.529 
264, -388042845, 43.665 
265, -388036258, 43.802 
266, -388029709.9, 43.94 
267, -388023202.6, 44.076 
268, -388016736.5, 44.207 
269, -388010314.3, 44.337 
270, -388003939, 44.471 
271, -387997604.3, 44.598 
272, -387991312.8, 44.73 
273, -387985061.8, 44.857 
274, -387978852.1, 44.983 
275, -387972678.6, 45.107 
276, -387966544.4, 45.243 
277, -387960451, 45.387 
278, -387954399.2, 45.522 
279, -387948383.4, 45.67 
280, -387942402.1, 45.809 
281, -387936458.7, 45.954 
282, -387930549.4, 46.098 
283, -387924672.7, 46.251 
284, -387918833, 46.393 
285, -387913031.5, 46.546 
286, -387907267.6, 46.685 
287, -387901538.5, 46.83 
288, -387895846.3, 47.011 
289, -387890190.2, 47.18 
290, -387884569.7, 47.325 
291, -387878987.6, 47.466 
292, -387873441.6, 47.604 
293, -387867927.4, 47.742 
294, -387862447.7, 47.883 
295, -387857001.1, 48.02 
296, -387851589.8, 48.162 
297, -387846211.2, 48.306 
298, -387840866.6, 48.449 
299, -387835554.2, 48.591 
300, -387830271.9, 48.727 
301, -387825020.6, 48.865 
302, -387819797.1, 49.007 
303, -387814600.4, 49.144 
304, -387809430.8, 49.277 
305, -387804290.5, 49.414 
306, -387799181.1, 49.559 
307, -387794102.5, 49.687 
308, -387789054, 49.813 
309, -387784032.9, 49.937 
310, -387779038.2, 50.062 
311, -387774071.6, 50.182 
312, -387769131.2, 50.305 
313, -387764220.1, 50.427 
314, -387759338, 50.555 
315, -387754483.6, 50.681 
316, -387749657.2, 50.809 
317, -387744860.2, 50.928 
318, -387740098.7, 51.053 
319, -387735366.9, 51.183 
320, -387730661.7, 51.313 
321, -387725984, 51.443 
322, -387721332.6, 51.568 
323, -387716706.7, 51.696 
324, -387712104.6, 51.826 
325, -387707529.7, 51.95 
326, -387702978.5, 52.078 
327, -387698452.3, 52.213 
328, -387693950, 52.343 
329, -387689472.6, 52.469 
330, -387685018.4, 52.596 
331, -387680591.1, 52.724 
332, -387676187.8, 52.85 
333, -387671809.9, 52.98 
334, -387667457.9, 53.106 
335, -387663131, 53.23 
336, -387658826.1, 53.354 
337, -387654545.5, 53.477 
338, -387650288.4, 53.601 
339, -387646056.3, 53.728 
340, -387641849.2, 53.854 
341, -387637667, 53.981 
342, -387633511.3, 54.106 
343, -387629379.2, 54.23 
344, -387625270.1, 54.36 
345, -387621181.6, 54.493 
346, -387617114, 54.625 
347, -387613070.7, 54.761 
348, -387609048.4, 54.891 
349, -387605046.7, 55.022 
350, -387601067.2, 55.159 
351, -387597108.7, 55.292 
352, -387593169.5, 55.432 
353, -387589248.2, 55.565 
354, -387585344.5, 55.703 
355, -387581458.9, 55.838 
356, -387577592, 55.974 
357, -387573746.3, 56.106 
358, -387569919.9, 56.239 
359, -387566115.1, 56.371 
360, -387562332, 56.508 
361, -387558569.2, 56.641 
362, -387554824.8, 56.776 
363, -387551101.4, 56.916 
364, -387547397.1, 57.051 
365, -387543713.1, 57.185 
366, -387540046.9, 57.342 
367, -387536397.9, 57.484 
368, -387532764.5, 57.619 
369, -387529150.4, 57.754 
370, -387525553.2, 57.901 
371, -387521974.6, 58.048 
372, -387518412.9, 58.18 
373, -387514868.9, 58.313 
374, -387511341.7, 58.454 
375, -387507833.2, 58.606 
376, -387504341.9, 58.758 
377, -387500868.4, 58.911 
378, -387497413.1, 59.068 
379, -387493978.6, 59.196 
380, -387490561.7, 59.331 
381, -387487160.7, 59.468 
382, -387483775.5, 59.596 
383, -387480406.3, 59.724 
384, -387477053.9, 59.856 
385, -387473717.9, 60 
386, -387470399.3, 60.139 
387, -387467097.1, 60.29 
388, -387463812.3, 60.433 
389, -387460541.7, 60.578 
390, -387457285.3, 60.717 
391, -387454044.4, 60.86 
392, -387450821.2, 61.006 
393, -387447616.6, 61.147 
394, -387444428.9, 61.286 
395, -387441255.5, 61.429 
396, -387438096.8, 61.574 
397, -387434952, 61.714 
398, -387431822.1, 61.855 
399, -387428710.2, 61.995 
400, -387425616, 62.134 
401, -387422535.6, 62.274 
402, -387419469.1, 62.414 
403, -387416417.4, 62.566 
404, -387413381.5, 62.706 
405, -387410359.4, 62.851 
406, -387407352.3, 62.991 
407, -387404361.4, 63.133 
408, -387401384.3, 63.282 
409, -387398421.2, 63.423 
410, -387395470.8, 63.564 
411, -387392535.3, 63.7 
412, -387389611.5, 63.843 
413, -387386698.9, 63.993 
414, -387383798, 64.132 
415, -387380908.1, 64.277 
416, -387378031.1, 64.426 
417, -387375168.3, 64.574 
418, -387372318, 64.709 
419, -387369481.9, 64.851 
420, -387366658, 64.988 
421, -387363845.4, 65.129 
422, -387361045.6, 66.894 
423, -387358258, 67.291 
424, -387355482, 67.564 
425, -387352718.4, 67.709 
426, -387349966.9, 67.852 
427, -387347228.2, 67.986 
428, -387344501.4, 68.125 
429, -387341786.2, 68.272 
430, -387339082.7, 68.417 
431, -387336390.3, 68.563 
432, -387333708.9, 68.711 
433, -387331037.8, 68.863 
434, -387328377.5, 69.008 
435, -387325728.8, 69.152 
436, -387323091.9, 69.3 
437, -387320465.4, 69.454 
438, -387317849.5, 69.589 
439, -387315246.2, 69.746 
440, -387312654.5, 69.885 
441, -387310072.5, 70.022 
442, -387307501.8, 70.163 
443, -387304941.4, 70.303 
444, -387302390.3, 70.447 
445, -387299848.2, 70.59 
446, -387297316.2, 70.733 
447, -387294795, 70.884 
448, -387292284.9, 71.034 
449, -387289786, 71.178 
450, -387287299.8, 71.325 
451, -387284824.4, 71.467 
452, -387282360.4, 71.62 
453, -387279906.4, 71.776 
454, -387277464.3, 71.924 
455, -387275035.2, 72.064 
456, -387272617, 72.211 
457, -387270210.2, 72.36 
458, -387267814.7, 72.511 
459, -387265430.5, 72.675 
460, -387263060.6, 72.824 
461, -387260699.5, 72.971 
462, -387258347.4, 73.138 
463, -387256005.1, 73.291 
464, -387253674.4, 73.45 
465, -387251354.3, 73.607 
466, -387249044, 73.76 
467, -387246742.5, 74.178 
468, -387244449.7, 74.33 
469, -387242168.2, 74.478 
470, -387239897, 74.698 
471, -387237634.6, 74.855 
472, -387235381.9, 75.003 
473, -387233138.3, 75.158 
474, -387230905.9, 76.597 
475, -387228682.6, 76.749 
476, -387226467.3, 76.906 
477, -387224262.5, 77.122 
478, -387222067.5, 77.273 
479, -387219880.9, 77.457 
480, -387217703.7, 77.625 
481, -387215535, 77.767 
482, -387213375.7, 77.918 
483, -387211227.3, 78.07 
484, -387209089.5, 78.217 
485, -387206961.1, 78.381 
486, -387204842.3, 78.537 
487, -387202731.6, 78.687 
488, -387200629.6, 78.84 
489, -387198536.9, 78.986 
490, -387196452.9, 79.134 
491, -387194377.7, 79.284 
492, -387192313, 79.432 
493, -387190256, 79.597 
494, -387188206.3, 79.749 
495, -387186164, 79.898 
496, -387184131.3, 80.053 
497, -387182107.4, 80.206 
498, -387180091.6, 80.356 
499, -387178083.4, 80.503 
500, -387176082.9, 80.653 
501, -387174089.9, 80.797 
502, -387172103.8, 80.946 
503, -387170125.3, 81.096 
504, -387168153.7, 81.253 
505, -387166189, 81.411 
506, -387164231.6, 81.557 
507, -387162281.9, 81.712 
508, -387160339.5, 81.866 
509, -387158404.1, 82.022 
510, -387156475, 82.18 
511, -387154551.8, 82.336 
512, -387152635.2, 82.489 
513, -387150726, 82.654 
514, -387148825.6, 82.799 
515, -387146933.4, 82.954 
516, -387145049.6, 83.101 
517, -387143172.7, 83.251 
518, -387141302.7, 83.403 
519, -387139440.7, 83.569 
520, -387137585.3, 83.741 
521, -387135735.3, 83.915 
522, -387133891.9, 84.078 
523, -387132055.9, 84.239 
524, -387130228.9, 84.384 
525, -387128409.2, 84.523 
526, -387126597.1, 84.666 
527, -387124792.2, 84.814 
528, -387122994.2, 84.955 
529, -387121202.7, 85.098 
530, -387119418, 85.242 
531, -387117641, 85.385 
532, -387115871.7, 85.536 
533, -387114108.7, 85.686 
534, -387112351.7, 85.83 
535, -387110600.4, 85.976 
536, -387108854.7, 86.12 
537, -387107115, 86.266 
538, -387105380.6, 86.417 
539, -387103651.1, 86.571 
540, -387101926.7, 86.72 
541, -387100208.7, 86.867 
542, -387098495.9, 87.016 
543, -387096788.9, 87.165 
544, -387095087.9, 87.315 
545, -387093392.8, 87.462 
546, -387091702.8, 87.609 
547, -387090019.1, 87.759 
548, -387088341.1, 87.907 
549, -387086668.2, 88.054 
550, -387085000.9, 88.203 
551, -387083340, 88.352 
552, -387081684.6, 88.498 
553, -387080035.2, 88.645 
554, -387078391.5, 88.793 
555, -387076754.4, 88.942 
556, -387075123.5, 89.089 
557, -387073498, 89.236 
558, -387071879.8, 89.384 
559, -387070268.1, 89.527 
560, -387068661.6, 89.674 
561, -387067059.6, 89.82 
562, -387065462.3, 89.966 
563, -387063870.7, 90.113 
564, -387062283.9, 90.259 
565, -387060702.6, 90.406 
566, -387059126.1, 90.557 
567, -387057554.4, 90.708 
568, -387055987, 90.858 
569, -387054424, 91.011 
570, -387052864.9, 91.157 
571, -387051310.7, 91.308 
572, -387049761.4, 91.453 
573, -387048217.1, 91.6 
574, -387046678.3, 91.754 
575, -387045144.6, 91.899 
576, -387043616.4, 92.046 
577, -387042094, 92.193 
578, -387040576.4, 92.341 
579, -387039064.2, 92.495 
580, -387037558.3, 92.642 
581, -387036058.2, 92.797 
582, -387034563.4, 92.947 
583, -387033074.7, 93.097 
584, -387031591.2, 93.253 
585, -387030114.1, 93.41 
586, -387028642.5, 93.565 
587, -387027175.8, 93.726 
588, -387025714, 93.877 
589, -387024256.3, 94.035 
590, -387022802.7, 94.189 
591, -387021353.6, 94.342 
592, -387019909.4, 94.498 
593, -387018469.3, 94.648 
594, -387017033.2, 94.803 
595, -387015601.6, 94.956 
596, -387014175.1, 95.111 
597, -387012754, 95.271 
598, -387011338.2, 95.428 
599, -387009927.1, 95.58 
600, -387008520.2, 95.732 
601, -387007117.5, 95.894 
602, -387005718.7, 96.054 
603, -387004324.6, 97.57 
604, -387002935.4, 97.72 
605, -387001551.2, 97.865 
606, -387000171.8, 98.014 
607, -386998796.4, 98.163 
608, -386997424.9, 98.312 
609, -386996057.8, 98.457 
610, -386994695, 98.607 
611, -386993337.3, 98.765 
612, -386991984.8, 98.926 
613, -386990636.8, 99.082 
614, -386989294, 99.238 
615, -386987956.9, 99.398 
616, -386986623.9, 99.554 
617, -386985294.8, 99.715 
618, -386983969.7, 99.877 
619, -386982648.8, 100.031 
620, -386981332.6, 100.184 
621, -386980020, 100.339 
622, -386978711.1, 100.492 
623, -386977406.2, 100.649 
624, -386976104.6, 100.804 
625, -386974807.1, 100.963 
626, -386973512.9, 101.125 
627, -386972222.5, 101.282 
628, -386970935.8, 101.438 
629, -386969652.8, 101.595 
630, -386968373.2, 101.749 
631, -386967097.6, 101.909 
632, -386965825.6, 102.07 
633, -386964557.8, 102.227 
634, -386963294.3, 102.384 
635, -386962034.2, 102.545 
636, -386960777.5, 102.704 
637, -386959525, 102.869 
638, -386958276.3, 103.028 
639, -386957031.5, 103.195 
640, -386955790.8, 103.36 
641, -386954554.2, 103.517 
642, -386953321.4, 103.669 
643, -386952091.9, 103.825 
644, -386950865.6, 103.989 
645, -386949642.8, 104.161 
646, -386948424.2, 104.357 
647, -386947209.4, 104.529 
648, -386945998.3, 104.692 
649, -386944791.3, 104.851 
650, -386943588.1, 105.019 
651, -386942388.9, 105.186 
652, -386941192.7, 105.35 
653, -386939999.9, 105.511 
654, -386938810.9, 105.671 
655, -386937625.1, 105.826 
656, -386936443, 105.986 
657, -386935263.7, 106.146 
658, -386934087.8, 106.306 
659, -386932915.8, 106.465 
660, -386931746.7, 106.625 
661, -386930580.6, 106.786 
662, -386929417.7, 106.948 
663, -386928257.5, 107.107 
664, -386927100.1, 107.263 
665, -386925946.8, 107.424 
666, -386924797.3, 107.584 
667, -386923652.3, 107.746 
668, -386922511, 107.909 
669, -386921373.2, 108.073 
670, -386920239, 108.231 
671, -386919108, 108.392 
672, -386917981.1, 108.558 
673, -386916858.2, 108.719 
674, -386915739.4, 108.878 
675, -386914625.5, 109.044 
676, -386913516.2, 109.209 
677, -386912409.9, 109.362 
678, -386911307, 109.518 
679, -386910207.9, 109.666 
680, -386909112.1, 109.821 
681, -386908020.8, 109.969 
682, -386906932.9, 110.131 
683, -386905848.2, 110.29 
684, -386904766.6, 110.443 
685, -386903688, 110.595 
686, -386902612.5, 110.746 
687, -386901539.9, 110.903 
688, -386900470.4, 111.056 
689, -386899404.3, 111.208 
690, -386898341.4, 111.376 
691, -386897282.3, 111.535 
692, -386896227.2, 111.691 
693, -386895176.7, 111.858 
694, -386894129.9, 113.038 
695, -386893086.1, 113.195 
696, -386892045.6, 113.356 
697, -386891008.5, 113.791 
698, -386889974.3, 113.957 
699, -386888943.6, 114.118 
700, -386887916, 114.281 
701, -386886892.6, 114.437 
702, -386885872.4, 114.6 
703, -386884855, 114.828 
704, -386883841.1, 114.993 
705, -386882831.6, 115.165 
706, -386881824.9, 115.333 
707, -386880821, 115.496 
708, -386879819.8, 115.66 
709, -386878821.7, 115.822 
710, -386877827.1, 115.985 
711, -386876835.7, 116.143 
712, -386875847.7, 116.305 
713, -386874863.3, 116.472 
714, -386873882.6, 116.644 
715, -386872904.1, 116.813 
716, -386871928.2, 116.981 
717, -386870955.2, 117.148 
718, -386869986.3, 117.316 
719, -386869020.1, 117.489 
720, -386868056.6, 117.661 
721, -386867096.1, 117.826 
722, -386866139.2, 117.991 
723, -386865184.6, 118.157 
724, -386864232.9, 118.321 
725, -386863283.5, 118.487 
726, -386862336.6, 118.655 
727, -386861392.3, 118.821 
728, -386860450.3, 118.987 
729, -386859510.7, 119.152 
730, -386858574.1, 119.317 
731, -386857640.1, 119.481 
732, -386856709.2, 119.648 
733, -386855781.1, 119.82 
734, -386854855.7, 119.986 
735, -386853933.4, 120.146 
736, -386853013.3, 120.303 
737, -386852095.9, 120.467 
738, -386851180.7, 120.654 
739, -386850268.7, 120.81 
740, -386849359.3, 120.974 
741, -386848452.3, 121.136 
742, -386847547.6, 121.291 
743, -386846645.9, 121.453 
744, -386845747, 121.612 
745, -386844851.2, 121.772 
746, -386843958.2, 121.93 
747, -386843068, 122.084 
748, -386842180.6, 122.471 
749, -386841296.1, 125.981 
750, -386840414.1, 126.214 
751, -386839533.9, 126.394 
752, -386838655.9, 126.572 
753, -386837779.8, 126.751 
754, -386836906, 126.929 
755, -386836034.2, 127.115 
756, -386835164.9, 127.3 
757, -386834297.7, 127.479 
758, -386833432.3, 127.66 
759, -386832569.2, 127.836 
760, -386831708.8, 128.011 
761, -386830850.7, 128.194 
762, -386829994.8, 128.378 
763, -386829140.7, 128.558 
764, -386828289.3, 128.736 
765, -386827440.4, 128.918 
766, -386826593.4, 129.097 
767, -386825748.5, 129.279 
768, -386824906.2, 129.454 
769, -386824065.8, 129.633 
770, -386823227.8, 129.812 
771, -386822393.1, 129.991 
772, -386821560.8, 130.177 
773, -386820730.8, 130.362 
774, -386819902.7, 130.548 
775, -386819076.7, 130.732 
776, -386818252.8, 130.919 
777, -386817431.7, 131.106 
778, -386816613.3, 131.292 
779, -386815797.1, 131.478 
780, -386814982.6, 131.667 
781, -386814170.8, 131.862 
782, -386813361.7, 132.051 
783, -386812554.1, 132.237 
784, -386811748.8, 132.424 
785, -386810945.9, 132.606 
786, -386810145.3, 132.797 
787, -386809346.8, 132.981 
788, -386808549.8, 133.194 
789, -386807754.6, 133.391 
790, -386806961.3, 133.613 
791, -386806169.4, 133.804 
792, -386805379.8, 133.991 
793, -386804592.1, 134.179 
794, -386803806.2, 134.366 
795, -386803022.8, 134.553 
796, -386802241.4, 134.738 
797, -386801461.7, 134.931 
798, -386800684.1, 135.139 
799, -386799908.5, 135.323 
800, -386799135.3, 135.509 
801, -386798364.2, 135.696 
802, -386797594.7, 135.878 
803, -386796826.8, 136.065 
804, -386796060.5, 136.25 
805, -386795295.7, 136.436 
806, -386794532.5, 136.614 
807, -386793770.8, 136.799 
808, -386793010.7, 136.984 
809, -386792252.1, 137.162 
810, -386791495, 137.348 
811, -386790739.8, 137.531 
812, -386789986.1, 137.714 
813, -386789234.2, 137.893 
814, -386788483.7, 138.075 
815, -386787735, 138.255 
816, -386786987.9, 138.434 
817, -386786242.7, 138.615 
818, -386785498.9, 138.794 
819, -386784757.2, 138.974 
820, -386784017.2, 139.156 
821, -386783279.1, 139.342 
822, -386782542.6, 139.523 
823, -386781808.7, 139.706 
824, -386781076.6, 139.885 
825, -386780345.8, 140.066 
826, -386779616.4, 140.246 
827, -386778889.8, 140.428 
828, -386778164.9, 140.611 
829, -386777441.8, 140.795 
830, -386776720.6, 140.981 
831, -386776000.9, 141.173 
832, -386775283.7, 141.359 
833, -386774569.1, 141.544 
834, -386773856.6, 141.731 
835, -386773146.1, 141.916 
836, -386772437.3, 142.103 
837, -386771730.2, 142.288 
838, -386771024.9, 142.471 
839, -386770321.3, 142.658 
840, -386769619.2, 142.843 
841, -386768918.8, 143.03 
842, -386768220.4, 143.214 
843, -386767523.8, 143.398 
844, -386766829.3, 143.583 
845, -386766136.7, 143.764 
846, -386765445.9, 143.946 
847, -386764757.6, 144.127 
848, -386764072.2, 144.31 
849, -386763388.3, 144.493 
850, -386762706.3, 144.678 
851, -386762026, 144.858 
852, -386761347.5, 145.04 
853, -386760670.5, 145.223 
854, -386759995.1, 145.405 
855, -386759321.4, 145.59 
856, -386758649.4, 145.784 
857, -386757979, 145.972 
858, -386757310.2, 146.81 
859, -386756643.8, 146.99 
860, -386755979, 147.169 
861, -386755316.6, 147.348 
862, -386754655.4, 147.538 
863, -386753996.1, 147.728 
864, -386753338.6, 147.978 
865, -386752682.7, 148.8 
866, -386752028.5, 148.974 
867, -386751375.9, 149.179 
868, -386750724.8, 149.385 
869, -386750075.8, 149.563 
870, -386749428.6, 149.74 
871, -386748783, 149.92 
872, -386748139, 150.101 
873, -386747497.4, 150.275 
874, -386746858.1, 150.453 
875, -386746220.4, 150.635 
876, -386745583.9, 150.82 
877, -386744949, 150.999 
878, -386744315.3, 151.179 
879, -386743683.1, 151.36 
880, -386743052.8, 151.541 
881, -386742423.3, 151.725 
882, -386741795.3, 151.908 
883, -386741168.8, 152.086 
884, -386740543.4, 152.267 
885, -386739919.2, 152.449 
886, -386739296.5, 152.64 
887, -386738675, 152.826 
888, -386738054.6, 153.013 
889, -386737435.7, 153.193 
890, -386736818, 153.378 
891, -386736202.1, 153.561 
892, -386735588, 153.738 
893, -386734975.3, 153.923 
894, -386734363.8, 154.109 
895, -386733754.1, 154.3 
896, -386733145.6, 154.479 
897, -386732538.7, 154.665 
898, -386731933.1, 154.859 
899, -386731328.8, 155.068 
900, -386730726.3, 155.255 
901, -386730125.2, 155.454 
902, -386729525.6, 155.649 
903, -386728927, 156.158 
904, -386728329.8, 156.348 
905, -386727734.2, 156.528 
906, -386727140.2, 156.709 
907, -386726547.7, 156.891 
908, -386725956.3, 157.071 
909, -386725365.8, 158.404 
910, -386724776.3, 159.893 
911, -386724188.4, 160.121 
912, -386723602, 160.297 
913, -386723017, 160.469 
914, -386722433.5, 160.643 
915, -386721851.1, 160.811 
916, -386721270, 160.98 
917, -386720690.1, 161.15 
918, -386720111.3, 161.321 
919, -386719533.8, 161.491 
920, -386718957.7, 161.663 
921, -386718383.2, 161.831 
922, -386717810, 162.001 
923, -386717238.2, 162.181 
924, -386716667.5, 162.35 
925, -386716097.9, 162.52 
926, -386715529.2, 162.691 
927, -386714962.1, 162.863 
928, -386714396.5, 163.031 
929, -386713832, 163.198 
930, -386713268.8, 163.367 
931, -386712706.8, 163.544 
932, -386712145.9, 163.721 
933, -386711586, 163.897 
934, -386711027.7, 164.073 
935, -386710470.9, 164.246 
936, -386709915, 164.429 
937, -386709360.3, 164.609 
938, -386708806.9, 164.782 
939, -386708254.7, 164.955 
940, -386707703.5, 165.133 
941, -386707153.3, 165.299 
942, -386706604.2, 165.479 
943, -386706056, 165.653 
944, -386705509.2, 165.832 
945, -386704963.3, 166.007 
946, -386704418.6, 166.182 
947, -386703874.8, 166.36 
948, -386703331.8, 166.536 
949, -386702789.8, 166.713 
950, -386702248.7, 166.894 
951, -386701708.7, 167.072 
952, -386701169.2, 167.252 
953, -386700631.2, 167.429 
954, -386700094.1, 167.682 
955, -386699558.5, 167.857 
956, -386699024.1, 168.027 
957, -386698490.9, 168.197 
958, -386697958.9, 168.373 
959, -386697428.4, 168.568 
960, -386696899, 168.738 
961, -386696370.7, 168.906 
962, -386695843.8, 169.079 
963, -386695318, 169.244 
964, -386694794.2, 169.427 
965, -386694271.2, 169.597 
966, -386693749.4, 169.847 
967, -386693228.6, 170.359 
968, -386692708.8, 170.523 
969, -386692190.3, 170.69 
970, -386691672.7, 170.909 
971, -386691156.9, 171.074 
972, -386690642.3, 171.244 
973, -386690129, 171.43 
974, -386689616.6, 171.604 
975, -386689105.5, 171.771 
976, -386688595.6, 171.942 
977, -386688087.3, 172.111 
978, -386687580.2, 172.279 
979, -386687074.4, 172.445 
980, -386686570.1, 172.611 
981, -386686066.7, 172.783 
982, -386685564.4, 172.951 
983, -386685063, 173.115 
984, -386684562.2, 173.282 
985, -386684062.9, 173.449 
986, -386683564.6, 173.616 
987, -386683067.1, 173.783 
988, -386682570.4, 173.949 
989, -386682074.7, 174.115 
990, -386681579.9, 174.278 
991, -386681085.9, 174.445 
992, -386680594.6, 174.612 
993, -386680104.8, 174.782 
994, -386679615.9, 174.949 
995, -386679127.7, 175.122 
996, -386678640.3, 175.291 
997, -386678153.6, 175.46 
998, -386677667.6, 175.626 
999, -386677182.2, 175.792 
1000, -386676697.8, 175.953 
1001, -386676214.6, 176.122 
1002, -386675732.1, 176.29 
1003, -386675250.5, 176.459 
1004, -386674769.6, 176.629 
1005, -386674289.5, 176.808 
1006, -386673810.3, 176.984 
1007, -386673331.8, 177.169 
1008, -386672854.3, 177.341 
1009, -386672377.7, 177.511 
1010, -386671902, 177.696 
1011, -386671427.1, 177.88 
1012, -386670953.1, 178.392 
1013, -386670480.1, 180.877 
1014, -386670008, 181.098 
1015, -386669536.9, 181.263 
1016, -386669066.7, 181.444 
1017, -386668597.6, 181.612 
1018, -386668129.8, 181.778 
1019, -386667663.2, 181.95 
1020, -386667197.3, 182.121 
1021, -386666732.5, 182.297 
1022, -386666268.9, 182.481 
1023, -386665806, 182.656 
1024, -386665345, 182.83 
1025, -386664884.8, 182.999 
1026, -386664425.9, 183.173 
1027, -386663968.9, 183.357 
1028, -386663513.4, 183.534 
1029, -386663058.8, 183.714 
1030, -386662605.4, 183.889 
1031, -386662153.2, 184.06 
1032, -386661702.3, 184.233 
1033, -386661252.2, 184.408 
1034, -386660802.8, 184.582 
1035, -386660354.8, 184.757 
1036, -386659907.9, 184.928 
1037, -386659461.9, 185.106 
1038, -386659017, 185.277 
1039, -386658573.1, 185.452 
1040, -386658130.5, 185.625 
1041, -386657689.2, 185.797 
1042, -386657249.6, 185.965 
1043, -386656810.5, 186.134 
1044, -386656372.5, 186.303 
1045, -386655935.9, 186.474 
1046, -386655499.8, 186.645 
1047, -386655064.5, 186.821 
1048, -386654630.3, 186.994 
1049, -386654197.2, 187.161 
1050, -386653764.7, 187.327 
1051, -386653333.3, 187.5 
1052, -386652902.7, 187.674 
1053, -386652473.4, 188.409 
1054, -386652045.1, 189.39 
1055, -386651617.9, 189.569 
1056, -386651192.1, 190.354 
1057, -386650767.3, 190.692 
1058, -386650343.1, 190.909 
1059, -386649920, 191.095 
1060, -386649497.9, 191.281 
1061, -386649076.7, 191.465 
1062, -386648656.5, 191.656 
1063, -386648237.4, 191.849 
1064, -386647819.2, 192.043 
1065, -386647402.1, 192.228 
1066, -386646986.2, 192.41 
1067, -386646571, 192.593 
1068, -386646157, 192.785 
1069, -386645743.7, 192.976 
1070, -386645331.4, 193.163 
1071, -386644920.8, 193.348 
1072, -386644510.8, 193.535 
1073, -386644101.7, 193.73 
1074, -386643693.4, 193.918 
1075, -386643286.7, 194.104 
1076, -386642880.6, 194.292 
1077, -386642475.3, 194.478 
1078, -386642070.9, 194.663 
1079, -386641667.6, 194.859 
1080, -386641265, 195.047 
1081, -386640863.3, 195.237 
1082, -386640462, 195.427 
1083, -386640061.4, 195.616 
1084, -386639661.6, 195.806 
1085, -386639262.1, 195.993 
1086, -386638863.3, 196.181 
1087, -386638465.2, 196.37 
1088, -386638068, 196.567 
1089, -386637671.1, 196.754 
1090, -386637275.1, 196.946 
1091, -386636879.6, 197.131 
1092, -386636485, 197.325 
1093, -386636091.2, 197.515 
1094, -386635698.1, 197.702 
1095, -386635306.2, 197.885 
1096, -386634915.3, 198.081 
1097, -386634525, 198.274 
1098, -386634135.7, 198.799 
1099, -386633747.1, 201.37 
1100, -386633359.2, 201.568 
1101, -386632972, 201.766 
1102, -386632586, 201.96 


==> figures/logs/flywing_245_ct.csv <==
iteration, lb, ub, gap, time
25, -388924033.06979614, -379473363.68325132, 2.4299526214599609, 57.408013994000001
50, -387724306.32383168, -379983729.39227653, 1.9964126348495483, 115.618275113
75, -387314374.03082085, -379983729.39227653, 1.8926858901977539, 172.51810358500001
100, -387118609.59332836, -379983729.39227653, 1.8430733680725098, 229.41562050799999
125, -387005292.14814734, -379983729.39227653, 1.8143324851989746, 286.19140142399999
150, -386933114.60690719, -379983729.39227653, 1.7960171699523926, 343.02898233500002
175, -386884334.15797293, -379983729.39227653, 1.783635139465332, 400.15551248999998
200, -386849516.18811113, -379983729.39227653, 1.7747952938079834, 457.482348167
225, -386823532.86394006, -379983729.39227653, 1.7681972980499268, 514.97165350499995
250, -386803378.80164665, -379983729.39227653, 1.763079047203064, 572.14604852299999
275, -386787508.25387883, -379983729.39227653, 1.7590482234954834, 630.78846678699995
300, -386774830.43267888, -379983729.39227653, 1.7558280229568481, 688.61596006499997
325, -386764551.55259675, -379983729.39227653, 1.7532171010971069, 746.26522344499995
350, -386756043.60312241, -379983729.39227653, 1.7510558366775513, 804.18888478700001
375, -386748935.71844745, -379983729.39227653, 1.7492501735687256, 862.81896566800003
400, -386743062.08403897, -379983729.39227653, 1.7477579116821289, 920.431125393
425, -386738077.9242233, -379983729.39227653, 1.7464916706085205, 977.39768210900002
450, -386733801.92844838, -379983729.39227653, 1.7454053163528442, 1033.917615308
475, -386730115.66138852, -379983729.39227653, 1.7444688081741333, 1090.455122454
500, -386726873.26068294, -379983729.39227653, 1.7436450719833374, 1147.1043296790001
525, -386724000.33737653, -379983729.39227653, 1.7429150342941284, 1206.220061363
550, -386721461.27274793, -379983729.39227653, 1.7422699928283691, 1264.339540531
575, -386719201.95597142, -379983729.39227653, 1.7416958808898926, 1322.1715791900001
600, -386717173.72691554, -379983729.39227653, 1.7411805391311646, 1380.820382565
625, -386715349.85128188, -379983729.39227653, 1.7407171726226807, 1439.3599219279999
650, -386713709.40523505, -379983729.39227653, 1.7403002977371216, 1497.7930216780001
675, -386712218.02117825, -379983729.39227653, 1.7399214506149292, 1556.0331008410001
700, -386710858.17366958, -379983729.39227653, 1.7395758628845215, 1614.4253084439999
725, -386709623.02988136, -379983729.39227653, 1.7392619848251343, 1671.656874154
750, -386708493.82559353, -379983729.39227653, 1.7389750480651855, 1727.7150765839999
775, -386707451.98740667, -379983729.39227653, 1.7387104034423828, 1784.705745153
800, -386706479.6637584, -379983729.39227653, 1.738463282585144, 1843.401859459
825, -386705576.22954333, -379983729.39227653, 1.7382338047027588, 1902.084928239
850, -386704738.33241457, -379983729.39227653, 1.7380208969116211, 1960.682873641
875, -386703959.92518306, -379983729.39227653, 1.7378230094909668, 2019.5496339240001
900, -386703226.50666571, -379983729.39227653, 1.7376366853713989, 2078.4342643280002
925, -386702535.82327241, -379983729.39227653, 1.7374612092971802, 2137.2973033439998
950, -386701881.59121245, -379983729.39227653, 1.7372949123382568, 2195.338792602
975, -386701266.87378901, -379983729.39227653, 1.7371387481689453, 2254.254360296
1000, -386700692.81451553, -379983729.39227653, 1.7369928359985352, 2313.09708443
1025, -386700153.85861003, -379983729.39227653, 1.7368558645248413, 2371.8545639869999
1050, -386699646.19306827, -379983729.39227653, 1.7367268800735474, 2430.320118096
1075, -386699169.54674762, -379983729.39227653, 1.7366057634353638, 2489.0555388299999
1100, -386698717.08478373, -379983729.39227653, 1.7364908456802368, 2548.1235806340001
1125, -386698286.34675711, -379983729.39227653, 1.7363814115524292, 2607.6591441760002
1150, -386697876.97720689, -379983729.39227653, 1.7362773418426514, 2666.847003069
1175, -386697490.05560148, -379983729.39227653, 1.736178994178772, 2726.5567872659999
1200, -386697119.60261446, -379983729.39227653, 1.7360848188400269, 2785.6525324630002
1225, -386696757.47242963, -379983729.39227653, 1.7359929084777832, 2845.434857881
1250, -386696411.18499726, -379983729.39227653, 1.7359048128128052, 2904.9561701990001
1275, -386696096.47459459, -379983729.39227653, 1.7358249425888062, 2964.2004422909999
1300, -386695802.8995496, -379983729.39227653, 1.7357503175735474, 3023.5403729230002
1325, -386695527.44612181, -379983729.39227653, 1.7356803417205811, 3083.3190236
1350, -386695263.65282041, -379983729.39227653, 1.735613226890564, 3142.9830828959998
1375, -386695011.086909, -379983729.39227653, 1.7355490922927856, 3202.3886845530001
1400, -386694767.89913136, -379983729.39227653, 1.7354872226715088, 3261.713834963
1425, -386694533.87796211, -379983729.39227653, 1.7354278564453125, 3321.369645369
1450, -386694310.16016614, -379983729.39227653, 1.7353709936141968, 3381.253959741
1475, -386694095.94770873, -379983729.39227653, 1.7353165149688721, 3440.653177784
1500, -386693889.24843943, -379983729.39227653, 1.7352639436721802, 3500.3436492300002
1525, -386693690.18382001, -379983729.39227653, 1.7352133989334106, 3559.6323557679998
1550, -386693499.65029722, -379983729.39227653, 1.735164999961853, 3619.199394881
1575, -386693316.41616303, -379983729.39227653, 1.7351183891296387, 3678.6053982210001
1600, -386693140.41274893, -379983729.39227653, 1.7350736856460571, 3738.0128048060001
1625, -386692971.24549264, -379983729.39227653, 1.7350307703018188, 3797.4211894969999
1650, -386692813.80542266, -379983729.39227653, 1.7349907159805298, 3856.4365213249998
1675, -386692662.45412105, -379983729.39227653, 1.7349522113800049, 3916.1439384959999
1700, -386692515.38253731, -379983729.39227653, 1.7349148988723755, 3975.2460752259999
1725, -386692372.41667688, -379983729.39227653, 1.7348785400390625, 4034.5776137869998
1750, -386692233.07167917, -379983729.39227653, 1.7348431348800659, 4094.1384986090002
1775, -386692097.61083931, -379983729.39227653, 1.7348086833953857, 4152.8337925010001
1800, -386691965.45234257, -379983729.39227653, 1.734775185585022, 4212.1183127180002
1825, -386691832.94636726, -379983729.39227653, 1.7347414493560791, 4271.8486694920002
1850, -386691696.75159413, -379983729.39227653, 1.7347068786621094, 4331.228991172
1875, -386691552.59954292, -379983729.39227653, 1.7346701622009277, 4390.659084938
1900, -386691408.78407818, -379983729.39227653, 1.7346336841583252, 4449.6982993279998
1925, -386691277.03254992, -379983729.39227653, 1.7346001863479614, 4508.4237394149995
1950, -386691156.84663564, -379983729.39227653, 1.7345696687698364, 4568.1494288009999
1975, -386691044.67697698, -379983729.39227653, 1.7345411777496338, 4628.1032593789996
2000, -386690938.53055489, -379983729.39227653, 1.7345141172409058, 4687.6355868970004
2025, -386690838.32218802, -379983729.39227653, 1.7344887256622314, 4746.6456965959997
2050, -386690745.0213213, -379983729.39227653, 1.7344650030136108, 4806.295666596
2075, -386690657.47340983, -379983729.39227653, 1.7344427108764648, 4865.8794325440003
2100, -386690574.8124603, -379983729.39227653, 1.7344217300415039, 4925.7744162079998
2125, -386690495.80847979, -379983729.39227653, 1.7344017028808594, 4984.9581709220001
2150, -386690419.90415144, -379983729.39227653, 1.7343823909759521, 5045.028690737
2175, -386690347.21839136, -379983729.39227653, 1.7343639135360718, 5104.5028092140001
2200, -386690277.24779582, -379983729.39227653, 1.7343461513519287, 5164.0977043889998
2225, -386690209.38480163, -379983729.39227653, 1.7343288660049438, 5223.7807183559999
2250, -386690143.40394604, -379983729.39227653, 1.7343120574951172, 5283.5641356850001
2275, -386690079.02899259, -379983729.39227653, 1.7342957258224487, 5343.367614795
2300, -386690016.45095313, -379983729.39227653, 1.7342798709869385, 5402.964881115
2325, -386689955.85697609, -379983729.39227653, 1.7342644929885864, 5462.5297467520004
2350, -386689897.06501675, -379983729.39227653, 1.734249472618103, 5522.0482233880002
2375, -386689839.90351021, -379983729.39227653, 1.7342350482940674, 5581.649522312
2400, -386689784.93062562, -379983729.39227653, 1.7342209815979004, 5641.3541138680002
2425, -386689732.7304914, -379983729.39227653, 1.7342077493667603, 5699.2004562749999
2450, -386689682.17443931, -379983729.39227653, 1.7341948747634888, 5755.937632661
2475, -386689632.87539452, -379983729.39227653, 1.7341823577880859, 5814.7270024749996
2500, -386689584.46976745, -379983729.39227653, 1.7341700792312622, 5874.0821203360001
2525, -386689537.02392983, -379983729.39227653, 1.7341580390930176, 5933.6566593469997
2550, -386689490.42801702, -379983729.39227653, 1.7341462373733521, 5993.3241504910002
2575, -386689444.57416177, -379983729.39227653, 1.7341345548629761, 6052.8689198190004
2600, -386689399.47038579, -379983729.39227653, 1.7341231107711792, 6112.4281084559998
2625, -386689355.2240774, -379983729.39227653, 1.7341117858886719, 6171.847936098
2650, -386689311.91731358, -379983729.39227653, 1.7341008186340332, 6230.9569302500004
2675, -386689269.55898708, -379983729.39227653, 1.7340900897979736, 6291.0172344909997
2700, -386689227.9971633, -379983729.39227653, 1.7340794801712036, 6350.8904434770002
2725, -386689187.61991119, -379983729.39227653, 1.7340692281723022, 6410.4082935220003
2750, -386689148.36019844, -379983729.39227653, 1.73405921459198, 6470.3976151739998
2775, -386689109.99058825, -379983729.39227653, 1.7340495586395264, 6529.8197826799997
2800, -386689072.91787189, -379983729.39227653, 1.7340401411056519, 6589.1962998520003
2825, -386689036.96951485, -379983729.39227653, 1.7340309619903564, 6647.8107637499998
2850, -386689001.90780723, -379983729.39227653, 1.7340220212936401, 6705.4970764130003
2875, -386688968.10097104, -379983729.39227653, 1.7340134382247925, 6763.3523001860003
2900, -386688935.68427294, -379983729.39227653, 1.7340052127838135, 6820.6771619649999
2925, -386688904.47215647, -379983729.39227653, 1.7339972257614136, 6878.3183082329997
2950, -386688874.23916191, -379983729.39227653, 1.7339895963668823, 6936.0571556309997
2975, -386688844.88912338, -379983729.39227653, 1.7339820861816406, 6993.3291282170003
3000, -386688816.39050829, -379983729.39227653, 1.7339749336242676, 7051.2297094160003
3025, -386688788.67148942, -379983729.39227653, 1.7339679002761841, 7108.7982044660002
3050, -386688761.62593335, -379983729.39227653, 1.7339609861373901, 7166.5325104659996
3075, -386688735.17891216, -379983729.39227653, 1.7339543104171753, 7224.2491936550005
3100, -386688709.27774817, -379983729.39227653, 1.7339476346969604, 7282.192849774
3125, -386688684.00475723, -379983729.39227653, 1.7339411973953247, 7339.6951572280004
3150, -386688659.14955622, -379983729.39227653, 1.7339348793029785, 7396.9428798030003
3175, -386688634.69866508, -379983729.39227653, 1.7339286804199219, 7454.6818327239998
3200, -386688610.63770866, -379983729.39227653, 1.7339226007461548, 7512.3557786629999
3225, -386688586.95274538, -379983729.39227653, 1.7339166402816772, 7570.1862359670004
3250, -386688563.61294913, -379983729.39227653, 1.7339106798171997, 7628.1559482330003
3275, -386688540.63270795, -379983729.39227653, 1.7339048385620117, 7685.6017858129999
3300, -386688518.038701, -379983729.39227653, 1.7338991165161133, 7743.4901459659995
3325, -386688495.82932806, -379983729.39227653, 1.7338933944702148, 7801.1735837659999
3350, -386688473.97853518, -379983729.39227653, 1.7338879108428955, 7859.0493563970003
3375, -386688452.45900476, -379983729.39227653, 1.7338824272155762, 7916.6691856930001
3400, -386688431.24615324, -379983729.39227653, 1.7338770627975464, 7974.3249101069996
3425, -386688410.30732924, -379983729.39227653, 1.7338716983795166, 8032.3548598580001
3450, -386688389.63629687, -379983729.39227653, 1.7338664531707764, 8090.064580022
3475, -386688369.26395172, -379983729.39227653, 1.7338613271713257, 8147.8542943530001
3500, -386688349.18895262, -379983729.39227653, 1.733856201171875, 8205.6730898839996
3525, -386688329.41514468, -379983729.39227653, 1.7338511943817139, 8263.403237818
3550, -386688309.92319548, -379983729.39227653, 1.7338461875915527, 8321.3511223309997
3575, -386688290.5638876, -379983729.39227653, 1.7338413000106812, 8379.2610715980009
3600, -386688271.3109588, -379983729.39227653, 1.7338364124298096, 8437.1815452039991
3625, -386688252.22286385, -379983729.39227653, 1.733831524848938, 8494.5454280880003
3650, -386688233.35440952, -379983729.39227653, 1.733826756477356, 8552.3716251040005
3675, -386688214.67119735, -379983729.39227653, 1.7338219881057739, 8610.2698812990002
3700, -386688196.1092611, -379983729.39227653, 1.7338172197341919, 8667.8126863039997
3725, -386688177.61736786, -379983729.39227653, 1.7338125705718994, 8725.6448932709991
3750, -386688159.03565812, -379983729.39227653, 1.7338078022003174, 8783.3314827270005
3775, -386688139.95566458, -379983729.39227653, 1.7338030338287354, 8841.4135977530004
3800, -386688121.35262555, -379983729.39227653, 1.7337982654571533, 8899.1693041899998
3825, -386688103.50324208, -379983729.39227653, 1.7337937355041504, 8956.8609088100002
3850, -386688086.10961789, -379983729.39227653, 1.733789324760437, 9013.9584157019999
3875, -386688069.00651264, -379983729.39227653, 1.7337849140167236, 9071.2451791240001
3900, -386688052.14656031, -379983729.39227653, 1.7337807416915894, 9128.9428053850006
3925, -386688035.60866737, -379983729.39227653, 1.7337764501571655, 9187.1992637740004
3950, -386688019.35078621, -379983729.39227653, 1.7337723970413208, 9245.169935119
3975, -386688003.33704334, -379983729.39227653, 1.7337682247161865, 9302.6644521260005
4000, -386687987.54228902, -379983729.39227653, 1.7337642908096313, 9360.5846609719993
4025, -386687971.92593759, -379983729.39227653, 1.7337603569030762, 9418.0752888989991
4050, -386687956.59015769, -379983729.39227653, 1.733756422996521, 9475.9782594650005
4075, -386687942.02431208, -379983729.39227653, 1.7337527275085449, 9533.3475837240003
4100, -386687928.1478132, -379983729.39227653, 1.7337491512298584, 9590.7681094380005
4125, -386687914.74108219, -379983729.39227653, 1.733745813369751, 9648.2647364189997
4150, -386687901.66709936, -379983729.39227653, 1.7337424755096436, 9705.3194023150008
4175, -386687888.85058093, -379983729.39227653, 1.7337391376495361, 9762.0471065940001
4200, -386687876.24544454, -379983729.39227653, 1.7337360382080078, 9819.7551442290005
4225, -386687863.85166258, -379983729.39227653, 1.7337328195571899, 9877.3991179299992
4250, -386687851.63660574, -379983729.39227653, 1.7337297201156616, 9935.0362614189999
4275, -386687839.58964896, -379983729.39227653, 1.7337266206741333, 9992.6487363720007
4300, -386687827.70122892, -379983729.39227653, 1.7337236404418945, 10050.530219325999
4325, -386687815.95891541, -379983729.39227653, 1.7337206602096558, 10109.326600983
4350, -386687804.35116321, -379983729.39227653, 1.733717679977417, 10167.595285119
4375, -386687792.87661588, -379983729.39227653, 1.7337148189544678, 10225.238354757999
4400, -386687781.54029697, -379983729.39227653, 1.7337119579315186, 10283.941699384
4425, -386687770.33322358, -379983729.39227653, 1.7337090969085693, 10342.342606747001
4450, -386687759.28246814, -379983729.39227653, 1.7337062358856201, 10401.410546765001
4475, -386687748.42336828, -379983729.39227653, 1.7337034940719604, 10460.007781521001
4500, -386687737.74959576, -379983729.39227653, 1.7337007522583008, 10518.134783969999
4525, -386687727.24335736, -379983729.39227653, 1.7336981296539307, 10576.714066576
4550, -386687716.89299363, -379983729.39227653, 1.7336955070495605, 10635.163641745001
4575, -386687706.68281662, -379983729.39227653, 1.7336928844451904, 10693.649258714
4600, -386687696.60002899, -379983729.39227653, 1.7336903810501099, 10752.488090268
4625, -386687686.63138288, -379983729.39227653, 1.7336877584457397, 10810.793726501999
4650, -386687676.76745856, -379983729.39227653, 1.7336852550506592, 10869.440851772
4675, -386687667.00786817, -379983729.39227653, 1.7336827516555786, 10928.165981243999
4700, -386687657.36223322, -379983729.39227653, 1.7336803674697876, 10986.500740019999
4725, -386687647.79756391, -379983729.39227653, 1.7336779832839966, 11045.254470435
4750, -386687638.33588332, -379983729.39227653, 1.733675479888916, 11104.220357916
4775, -386687629.00854409, -379983729.39227653, 1.733673095703125, 11163.168962707001
4800, -386687619.77058786, -379983729.39227653, 1.7336708307266235, 11222.595846292001
4825, -386687610.60832119, -379983729.39227653, 1.7336684465408325, 11281.640523115
4850, -386687601.52177733, -379983729.39227653, 1.7336661815643311, 11340.084000449
4875, -386687592.5275926, -379983729.39227653, 1.7336639165878296, 11398.453214841
4900, -386687583.62532097, -379983729.39227653, 1.7336616516113281, 11457.567250403001
4925, -386687574.80777901, -379983729.39227653, 1.7336593866348267, 11516.68674177
4950, -386687566.07596362, -379983729.39227653, 1.7336571216583252, 11575.13973524
4975, -386687557.43310493, -379983729.39227653, 1.7336549758911133, 11634.181880268001
5000, -386687548.86598253, -379983729.39227653, 1.7336528301239014, 11693.041296990001
5025, -386687540.38428831, -379983729.39227653, 1.7336506843566895, 11751.802781095999
5050, -386687531.98682839, -379983729.39227653, 1.7336485385894775, 11810.402242886001
5075, -386687523.67905945, -379983729.39227653, 1.7336463928222656, 11869.179235138001
5100, -386687515.46465695, -379983729.39227653, 1.7336442470550537, 11928.547809727999
5125, -386687507.34170938, -379983729.39227653, 1.7336422204971313, 11987.639932057
5150, -386687499.30760247, -379983729.39227653, 1.733640193939209, 12045.856954659001
5175, -386687491.35683441, -379983729.39227653, 1.7336381673812866, 12105.26395896
5200, -386687483.48348868, -379983729.39227653, 1.7336361408233643, 12169.444593544
5225, -386687475.68108112, -379983729.39227653, 1.7336342334747314, 12236.938259267001
5250, -386687467.94228351, -379983729.39227653, 1.7336322069168091, 12305.727593381
5275, -386687460.26009881, -379983729.39227653, 1.7336302995681763, 12373.39803864
5300, -386687452.63771427, -379983729.39227653, 1.7336283922195435, 12441.526951169
5325, -386687445.23841292, -379983729.39227653, 1.7336264848709106, 12510.276051915
5350, -386687437.93910712, -379983729.39227653, 1.7336245775222778, 12578.867843755999
5375, -386687430.6911425, -379983729.39227653, 1.7336227893829346, 12647.456339315
5400, -386687423.4969964, -379983729.39227653, 1.7336208820343018, 12715.801366595
5425, -386687416.36160517, -379983729.39227653, 1.7336190938949585, 12781.357534634
5450, -386687409.24686664, -379983729.39227653, 1.7336173057556152, 12840.676144929999
5475, -386687402.14449263, -379983729.39227653, 1.733615517616272, 12900.955890477
5500, -386687395.05789816, -379983729.39227653, 1.7336137294769287, 12960.761683728
5525, -386687387.99289596, -379983729.39227653, 1.7336119413375854, 13020.824076458
5550, -386687380.96460903, -379983729.39227653, 1.7336101531982422, 13080.262428202001
5575, -386687373.98690534, -379983729.39227653, 1.7336083650588989, 13139.599302957
5600, -386687367.0690586, -379983729.39227653, 1.7336065769195557, 13199.005131623
5625, -386687360.22007787, -379983729.39227653, 1.733604907989502, 13258.116609682
5650, -386687353.43292648, -379983729.39227653, 1.7336031198501587, 13317.074207447
5675, -386687346.70654607, -379983729.39227653, 1.733601450920105, 13376.558682494
5700, -386687340.03557724, -379983729.39227653, 1.7335996627807617, 13436.077825324001
5725, -386687333.41266173, -379983729.39227653, 1.733597993850708, 13495.161290251999
5750, -386687326.83086801, -379983729.39227653, 1.7335963249206543, 13554.757260331
5775, -386687320.28591198, -379983729.39227653, 1.7335946559906006, 13613.92484933
5800, -386687313.77788597, -379983729.39227653, 1.7335931062698364, 13672.097136808999
5825, -386687307.30122632, -379983729.39227653, 1.7335914373397827, 13728.951602195
5850, -386687300.85730428, -379983729.39227653, 1.733589768409729, 13786.798367309
5875, -386687294.44781309, -379983729.39227653, 1.7335880994796753, 13846.575515504999
5900, -386687288.07460511, -379983729.39227653, 1.7335865497589111, 13905.797492170999
5925, -386687281.73309666, -379983729.39227653, 1.7335848808288574, 13965.729793869001
5950, -386687275.4198125, -379983729.39227653, 1.7335833311080933, 14025.513719981
5975, -386687269.15448952, -379983729.39227653, 1.7335816621780396, 14084.906925705
6000, -386687262.95459336, -379983729.39227653, 1.7335801124572754, 14144.469439680001
6025, -386687256.78669775, -379983729.39227653, 1.7335785627365112, 14203.986307412
6050, -386687250.6118561, -379983729.39227653, 1.7335770130157471, 14263.869057346999
6075, -386687244.41911817, -379983729.39227653, 1.7335754632949829, 14322.899998396
6100, -386687238.20949292, -379983729.39227653, 1.7335737943649292, 14382.472338596999
6125, -386687231.99110955, -379983729.39227653, 1.733572244644165, 14442.222144772
6150, -386687225.77350175, -379983729.39227653, 1.7335706949234009, 14501.863540027
6175, -386687219.56746477, -379983729.39227653, 1.7335691452026367, 14561.156408944
6200, -386687213.37690002, -379983729.39227653, 1.733567476272583, 14620.596224461
6225, -386687207.20361686, -379983729.39227653, 1.7335659265518188, 14680.421868351999
6250, -386687201.0499149, -379983729.39227653, 1.7335643768310547, 14739.840141241
6275, -386687194.91610426, -379983729.39227653, 1.7335628271102905, 14799.641807582
6300, -386687188.80541217, -379983729.39227653, 1.7335612773895264, 14859.185009892
6325, -386687182.717942, -379983729.39227653, 1.7335597276687622, 14918.903167803001
6350, -386687176.70926547, -379983729.39227653, 1.733558177947998, 14978.912715671
6375, -386687170.74752629, -379983729.39227653, 1.7335567474365234, 15038.392048989001
6400, -386687164.82515949, -379983729.39227653, 1.7335551977157593, 15097.840147991999
6425, -386687158.9378829, -379983729.39227653, 1.7335536479949951, 15157.410157216
6450, -386687153.08445567, -379983729.39227653, 1.7335522174835205, 15217.061876877
6475, -386687147.28340733, -379983729.39227653, 1.7335507869720459, 15276.786571217999
6500, -386687141.64598942, -379983729.39227653, 1.7335493564605713, 15336.556053945
6525, -386687136.18561697, -379983729.39227653, 1.7335479259490967, 15396.029023704001
6550, -386687130.88960308, -379983729.39227653, 1.7335466146469116, 15455.27576043
6575, -386687125.72229135, -379983729.39227653, 1.7335453033447266, 15515.364104349001
6600, -386687120.66010273, -379983729.39227653, 1.7335439920425415, 15575.525880349
6625, -386687115.71829283, -379983729.39227653, 1.7335426807403564, 15635.607373633
6650, -386687110.8869732, -379983729.39227653, 1.7335414886474609, 15695.332412319
6675, -386687106.15543127, -379983729.39227653, 1.7335402965545654, 15754.827273334
6700, -386687101.50865561, -379983729.39227653, 1.7335391044616699, 15813.844911823
6725, -386687096.95002055, -379983729.39227653, 1.7335379123687744, 15873.311243046001
6750, -386687092.47366714, -379983729.39227653, 1.7335368394851685, 15932.315484564
6775, -386687088.06156504, -379983729.39227653, 1.7335356473922729, 15991.090469366
6800, -386687083.70448911, -379983729.39227653, 1.733534574508667, 16049.555487690999
6825, -386687079.38688833, -379983729.39227653, 1.733533501625061, 16108.157911341001
6850, -386687075.1016053, -379983729.39227653, 1.7335324287414551, 16167.106752694001
6875, -386687070.85518378, -379983729.39227653, 1.7335313558578491, 16226.228411276001
6900, -386687066.64163107, -379983729.39227653, 1.7335302829742432, 16285.349251203999
6925, -386687062.451554, -379983729.39227653, 1.7335292100906372, 16344.719118559
6950, -386687058.28758067, -379983729.39227653, 1.7335281372070312, 16403.054563501999
6975, -386687054.15622497, -379983729.39227653, 1.7335270643234253, 16461.107076587999
7000, -386687050.05516577, -379983729.39227653, 1.7335259914398193, 16519.174763302999
7025, -386687045.98167843, -379983729.39227653, 1.7335250377655029, 16577.222775112001
7050, -386687041.94028193, -379983729.39227653, 1.733523964881897, 16634.961941704001
7075, -386687037.93760788, -379983729.39227653, 1.733522891998291, 16692.526183855
7100, -386687034.00569433, -379983729.39227653, 1.7335219383239746, 16750.193202031001
7125, -386687030.17536891, -379983729.39227653, 1.7335209846496582, 16807.783197044999
7150, -386687026.33973014, -379983729.39227653, 1.7335200309753418, 16865.432603884001
7175, -386687022.50293005, -379983729.39227653, 1.7335190773010254, 16922.969385554999
7200, -386687018.68445349, -379983729.39227653, 1.7335180044174194, 16980.818473318999
7225, -386687014.89465511, -379983729.39227653, 1.733517050743103, 17038.414801674
7250, -386687011.14167565, -379983729.39227653, 1.7335160970687866, 17096.216932417999
7275, -386687007.43450499, -379983729.39227653, 1.7335151433944702, 17153.941757944001
7300, -386687003.76396698, -379983729.39227653, 1.7335143089294434, 17212.033927343
7325, -386687000.12924731, -379983729.39227653, 1.733513355255127, 17269.606427954001
7350, -386686996.52920735, -379983729.39227653, 1.7335124015808105, 17327.300194971001
7375, -386686992.96549493, -379983729.39227653, 1.7335115671157837, 17385.192795277999
7400, -386686989.42262077, -379983729.39227653, 1.7335106134414673, 17442.819642400002
7425, -386686985.89903414, -379983729.39227653, 1.7335097789764404, 17500.752284168
7450, -386686982.39910436, -379983729.39227653, 1.733508825302124, 17558.385635527
7475, -386686978.92539126, -379983729.39227653, 1.7335079908370972, 17616.562482984998
7500, -386686975.47834617, -379983729.39227653, 1.7335070371627808, 17673.551694394999
7525, -386686972.05696005, -379983729.39227653, 1.7335062026977539, 17729.871944774
7550, -386686968.65931225, -379983729.39227653, 1.7335053682327271, 17786.797155111999
7575, -386686965.28382593, -379983729.39227653, 1.7335045337677002, 17844.578942351
7600, -386686961.93029833, -379983729.39227653, 1.7335035800933838, 17901.972079111001
7625, -386686958.60190225, -379983729.39227653, 1.7335027456283569, 17960.067830458
7650, -386686955.30097461, -379983729.39227653, 1.7335019111633301, 18017.981262285
7675, -386686952.02008098, -379983729.39227653, 1.7335010766983032, 18075.814407681999
7700, -386686948.75846595, -379983729.39227653, 1.7335002422332764, 18133.446367349999
7725, -386686945.51891804, -379983729.39227653, 1.7334994077682495, 18190.988069204999
7750, -386686942.31249315, -379983729.39227653, 1.7334986925125122, 18248.709627087999
7775, -386686939.160936, -379983729.39227653, 1.7334978580474854, 18306.52680439
7800, -386686936.07600069, -379983729.39227653, 1.7334970235824585, 18364.098244770001
7825, -386686933.02502334, -379983729.39227653, 1.7334963083267212, 18421.374963735001
7850, -386686929.99618977, -379983729.39227653, 1.7334954738616943, 18479.164235264001
7875, -386686926.98248458, -379983729.39227653, 1.733494758605957, 18536.613739627999
7900, -386686923.98141742, -379983729.39227653, 1.7334940433502197, 18594.310660106999
7925, -386686920.99258059, -379983729.39227653, 1.7334932088851929, 18652.373863623001
7950, -386686918.01542813, -379983729.39227653, 1.7334924936294556, 18709.88996217
7975, -386686915.0486002, -379983729.39227653, 1.7334917783737183, 18767.550100070999
8000, -386686912.09084141, -379983729.39227653, 1.7334909439086914, 18824.855370146
8025, -386686909.14086038, -379983729.39227653, 1.7334902286529541, 18882.661550227
8050, -386686906.19771492, -379983729.39227653, 1.7334895133972168, 18940.597654550002
8075, -386686903.26168954, -379983729.39227653, 1.7334886789321899, 18998.286832102
8100, -386686900.33253062, -379983729.39227653, 1.7334879636764526, 19056.278155024
8125, -386686897.41558695, -379983729.39227653, 1.7334872484207153, 19113.559697487999
8150, -386686894.52105528, -379983729.39227653, 1.733486533164978, 19171.108716757
8175, -386686891.67231792, -379983729.39227653, 1.7334858179092407, 19228.694979494001
8200, -386686888.94138455, -379983729.39227653, 1.7334851026535034, 19286.234982091999
8225, -386686886.29081124, -379983729.39227653, 1.7334843873977661, 19343.625497092002
8250, -386686883.68353748, -379983729.39227653, 1.7334837913513184, 19401.368065482999
8275, -386686881.10409635, -379983729.39227653, 1.7334830760955811, 19458.737024657999
8300, -386686878.54146522, -379983729.39227653, 1.7334824800491333, 19516.257084772002
8325, -386686875.99086684, -379983729.39227653, 1.733481764793396, 19573.690025700002
8350, -386686873.45141602, -379983729.39227653, 1.7334811687469482, 19631.423405309
8375, -386686870.92308146, -379983729.39227653, 1.7334804534912109, 19689.004787540001
8400, -386686868.41038859, -379983729.39227653, 1.7334798574447632, 19746.239359011
8425, -386686865.90710634, -379983729.39227653, 1.7334792613983154, 19803.573129289001
8450, -386686863.41324532, -379983729.39227653, 1.7334785461425781, 19860.884532335
8475, -386686860.92870182, -379983729.39227653, 1.7334779500961304, 19918.581996555
8500, -386686858.45429343, -379983729.39227653, 1.7334773540496826, 19976.122369077999
8525, -386686855.98762065, -379983729.39227653, 1.7334767580032349, 20033.59523137
8550, -386686853.52786815, -379983729.39227653, 1.7334760427474976, 20091.239825322002
8575, -386686851.074705, -379983729.39227653, 1.7334754467010498, 20148.887100021999
8600, -386686848.62699759, -379983729.39227653, 1.7334748506546021, 20207.005051545999
8625, -386686846.18467039, -379983729.39227653, 1.7334742546081543, 20264.446538520999
8650, -386686843.74673009, -379983729.39227653, 1.7334736585617065, 20321.756460018001
8675, -386686841.3125295, -379983729.39227653, 1.7334729433059692, 20379.266722043001
8700, -386686838.88167989, -379983729.39227653, 1.7334723472595215, 20436.884018342
8725, -386686836.45462614, -379983729.39227653, 1.7334717512130737, 20494.662449738
8750, -386686834.03353614, -379983729.39227653, 1.733471155166626, 20552.167407067001
8775, -386686831.61748558, -379983729.39227653, 1.7334705591201782, 20609.630907597999
8800, -386686829.20555305, -379983729.39227653, 1.7334699630737305, 20666.784190800001
8825, -386686826.79728264, -379983729.39227653, 1.7334692478179932, 20724.243180437999
8850, -386686824.54903716, -379983729.39227653, 1.733468770980835, 20781.944281941
8875, -386686822.34933054, -379983729.39227653, 1.7334681749343872, 20839.245807125
8900, -386686820.15342951, -379983729.39227653, 1.7334675788879395, 20896.452447393
8925, -386686817.96210515, -379983729.39227653, 1.7334671020507812, 20953.719959073002
8950, -386686815.77585828, -379983729.39227653, 1.7334665060043335, 21011.462787691999
8975, -386686813.59745336, -379983729.39227653, 1.7334659099578857, 21068.862457637999
9000, -386686811.43024862, -379983729.39227653, 1.7334654331207275, 21126.466045576999
9025, -386686809.27456945, -379983729.39227653, 1.7334648370742798, 21183.953553949999
9050, -386686807.12971354, -379983729.39227653, 1.733464241027832, 21241.575198818999
9075, -386686804.99265593, -379983729.39227653, 1.7334637641906738, 21298.885337357999
9100, -386686802.85934991, -379983729.39227653, 1.7334631681442261, 21356.297352354999
9125, -386686800.72903121, -379983729.39227653, 1.7334626913070679, 21413.919372451001
9150, -386686798.60862952, -379983729.39227653, 1.7334620952606201, 21471.559326981998
9175, -386686796.56637925, -379983729.39227653, 1.7334616184234619, 21528.763430337
9200, -386686794.62406427, -379983729.39227653, 1.7334611415863037, 21585.994136882
9225, -386686792.76019078, -379983729.39227653, 1.7334606647491455, 21643.339961713002
9250, -386686790.95448077, -379983729.39227653, 1.7334601879119873, 21699.678719609001
9275, -386686789.1917755, -379983729.39227653, 1.7334597110748291, 21755.514256923001
9300, -386686787.46162856, -379983729.39227653, 1.7334593534469604, 21813.041868548
9325, -386686785.75436771, -379983729.39227653, 1.7334588766098022, 21870.402828126
9350, -386686784.04691517, -379983729.39227653, 1.733458399772644, 21928.063453653998
9375, -386686782.35499221, -379983729.39227653, 1.7334580421447754, 21985.573234175001
9400, -386686780.67672485, -379983729.39227653, 1.7334575653076172, 22043.248038559999
9425, -386686779.01191962, -379983729.39227653, 1.7334572076797485, 22100.792116346001
9450, -386686777.35663486, -379983729.39227653, 1.7334567308425903, 22158.124918361998
9475, -386686775.7072134, -379983729.39227653, 1.7334562540054321, 22215.839475298999
9500, -386686774.0617274, -379983729.39227653, 1.7334558963775635, 22273.618984714001
9525, -386686772.41885334, -379983729.39227653, 1.7334554195404053, 22331.218198030001
9550, -386686770.77781385, -379983729.39227653, 1.7334550619125366, 22388.857982381
9575, -386686769.1380316, -379983729.39227653, 1.7334545850753784, 22445.877995490999
9600, -386686767.49771529, -379983729.39227653, 1.7334542274475098, 22503.082225765
9625, -386686765.85070825, -379983729.39227653, 1.7334537506103516, 22560.610030381999
9650, -386686764.19794589, -379983729.39227653, 1.7334533929824829, 22617.822035417001
9675, -386686762.54104012, -379983729.39227653, 1.7334529161453247, 22674.979503667
9700, -386686760.8814801, -379983729.39227653, 1.7334525585174561, 22732.867774309001
9725, -386686759.22191101, -379983729.39227653, 1.7334520816802979, 22790.627290822002
9750, -386686757.56340277, -379983729.39227653, 1.7334517240524292, 22848.471636906001
9775, -386686755.90713459, -379983729.39227653, 1.733451247215271, 22906.178431264001
9800, -386686754.25382727, -379983729.39227653, 1.7334508895874023, 22963.666007610998
9825, -386686752.60339999, -379983729.39227653, 1.7334504127502441, 23021.391974283
9850, -386686750.95474207, -379983729.39227653, 1.7334500551223755, 23078.610056771999
9875, -386686749.30881709, -379983729.39227653, 1.7334495782852173, 23136.452359882001
9900, -386686747.66928601, -379983729.39227653, 1.7334492206573486, 23194.198999074
9925, -386686746.03768808, -379983729.39227653, 1.7334487438201904, 23252.438700171999
9950, -386686744.41533566, -379983729.39227653, 1.7334483861923218, 23310.365446364998
9975, -386686742.80333918, -379983729.39227653, 1.7334479093551636, 23368.720843554001
10000, -386686741.20203245, -379983729.39227653, 1.7334475517272949, 23426.185182367


==> figures/logs/flywing_245_gurobi.csv <==
Iteration, Objective, Primal Inf., Dual Inf., Time
0,-4.9528276e+08,8.590940e+05,0.000000e+00,12
28351,-4.6562281e+08,7.826710e+05,0.000000e+00,12
56702,-4.6320984e+08,7.559525e+05,0.000000e+00,13
113404,-4.5799150e+08,7.129255e+05,0.000000e+00,14
170106,-4.5074575e+08,6.726873e+05,0.000000e+00,15
198457,-4.4264906e+08,6.418338e+05,0.000000e+00,16
255159,-4.3479432e+08,5.951635e+05,0.000000e+00,17
283510,-4.3129403e+08,5.711675e+05,0.000000e+00,18
340212,-4.2914946e+08,5.271135e+05,0.000000e+00,19
368563,-4.2828603e+08,5.016780e+05,0.000000e+00,20
396914,-4.2719164e+08,4.802235e+05,0.000000e+00,21
453616,-4.2522787e+08,4.281390e+05,0.000000e+00,23
481967,-4.1971007e+08,3.959980e+05,0.000000e+00,24
510318,-4.1726767e+08,3.619847e+05,0.000000e+00,25
538669,-4.1649883e+08,3.421512e+05,0.000000e+00,26
567020,-4.1582905e+08,3.270513e+05,0.000000e+00,27
595371,-4.1506423e+08,3.155787e+05,0.000000e+00,28
623722,-4.1441853e+08,2.953983e+05,0.000000e+00,29
652073,-4.1328693e+08,2.818661e+05,0.000000e+00,30
680424,-4.0894136e+08,2.912343e+05,0.000000e+00,31
708775,-4.0468635e+08,3.037950e+05,0.000000e+00,33
737126,-4.0327549e+08,2.772579e+05,0.000000e+00,34
765477,-4.0271560e+08,2.548885e+05,0.000000e+00,36
793828,-4.0139885e+08,2.396260e+05,0.000000e+00,37
822179,-4.0010631e+08,2.297241e+05,0.000000e+00,39
850530,-3.9847553e+08,2.151372e+05,0.000000e+00,41
878881,-3.9770203e+08,1.999953e+05,0.000000e+00,43
907232,-3.9653380e+08,1.913699e+05,0.000000e+00,45
935583,-3.9557430e+08,1.812740e+05,0.000000e+00,47
963934,-3.9485721e+08,1.713842e+05,0.000000e+00,50
992285,-3.9402302e+08,1.600531e+05,0.000000e+00,53
1020636,-3.9324372e+08,1.508851e+05,0.000000e+00,56
1048987,-3.9260612e+08,1.409884e+05,0.000000e+00,59
1077338,-3.9201394e+08,1.330070e+05,0.000000e+00,63
1105689,-3.9146411e+08,1.266349e+05,0.000000e+00,68
1134040,-3.9095121e+08,1.180400e+05,0.000000e+00,73
1162391,-3.9045106e+08,1.146293e+05,0.000000e+00,79
1190742,-3.9000625e+08,1.069558e+05,0.000000e+00,87
1219093,-3.8960111e+08,1.010034e+05,0.000000e+00,95
1247444,-3.8920939e+08,9.750107e+04,0.000000e+00,104
1275795,-3.8884409e+08,9.240349e+04,0.000000e+00,114
1304146,-3.8850420e+08,8.720421e+04,0.000000e+00,125
1332497,-3.8818808e+08,8.562678e+04,0.000000e+00,137
1360848,-3.8788680e+08,7.781920e+04,0.000000e+00,150
1389199,-3.8759856e+08,7.674995e+04,0.000000e+00,164
1417550,-3.8734621e+08,6.736446e+04,0.000000e+00,178
1445901,-3.8710164e+08,6.323443e+04,0.000000e+00,193
1473335,-3.8687868e+08,5.957178e+04,0.000000e+00,208
1498562,-3.8668906e+08,5.024309e+04,0.000000e+00,223
1521250,-3.8652848e+08,4.986925e+04,0.000000e+00,237
1540203,-3.8639773e+08,4.469849e+04,0.000000e+00,248
1558482,-3.8627492e+08,4.074936e+04,0.000000e+00,260
1575794,-3.8616666e+08,3.928905e+04,0.000000e+00,271
1590797,-3.8607843e+08,4.202783e+04,0.000000e+00,282
1605342,-3.8599596e+08,3.680348e+04,0.000000e+00,292
1618999,-3.8592541e+08,3.273450e+04,0.000000e+00,303
1631501,-3.8586236e+08,3.296656e+04,0.000000e+00,313
1642439,-3.8580728e+08,2.944872e+04,0.000000e+00,322
1652668,-3.8575920e+08,2.923000e+04,0.000000e+00,331
1662461,-3.8571762e+08,2.408160e+04,0.000000e+00,341
1672151,-3.8567606e+08,2.507229e+04,0.000000e+00,350
1680829,-3.8564337e+08,2.019457e+04,0.000000e+00,360
1688406,-3.8561408e+08,2.651861e+04,0.000000e+00,368
1696236,-3.8558618e+08,2.499207e+04,0.000000e+00,378
1703471,-3.8555782e+08,3.680558e+04,0.000000e+00,387
1710863,-3.8553299e+08,1.815901e+04,0.000000e+00,396
1717574,-3.8550854e+08,2.264671e+04,0.000000e+00,405
1723774,-3.8548598e+08,1.561904e+04,0.000000e+00,414
1729566,-3.8546719e+08,1.602712e+04,0.000000e+00,423
1736693,-3.8544650e+08,1.870400e+04,0.000000e+00,433
1742768,-3.8542554e+08,1.334470e+04,0.000000e+00,443
1747894,-3.8541061e+08,2.006362e+04,0.000000e+00,452
1754081,-3.8539224e+08,1.595568e+04,0.000000e+00,462
1759807,-3.8537776e+08,1.097080e+04,0.000000e+00,471
1764918,-3.8536483e+08,1.135757e+04,0.000000e+00,481
1769985,-3.8535103e+08,1.073567e+04,0.000000e+00,490
1774624,-3.8534052e+08,1.648519e+04,0.000000e+00,499
1779418,-3.8532928e+08,8.361609e+03,0.000000e+00,509
1784047,-3.8531989e+08,1.001296e+04,0.000000e+00,521
1788709,-3.8530997e+08,1.252860e+04,0.000000e+00,531
1792952,-3.8530194e+08,9.046236e+03,0.000000e+00,540
1796872,-3.8529410e+08,1.320574e+04,0.000000e+00,548
1801941,-3.8528504e+08,6.857416e+03,0.000000e+00,558
1806009,-3.8527792e+08,1.120645e+04,0.000000e+00,567
1809453,-3.8527362e+08,8.728895e+03,0.000000e+00,577
1812675,-3.8526894e+08,1.325471e+04,0.000000e+00,586
1816261,-3.8526343e+08,6.227024e+03,0.000000e+00,597
1819834,-3.8525856e+08,7.734930e+03,0.000000e+00,608
1822602,-3.8525504e+08,1.301364e+04,0.000000e+00,617
1825454,-3.8525162e+08,4.630091e+03,0.000000e+00,627
1828532,-3.8524827e+08,1.458393e+04,0.000000e+00,637
1830776,-3.8524626e+08,5.366832e+03,0.000000e+00,647
1833032,-3.8524446e+08,3.757652e+04,0.000000e+00,657
1835399,-3.8524260e+08,4.630489e+03,0.000000e+00,670
1837354,-3.8524135e+08,4.282531e+03,0.000000e+00,680
1839313,-3.8524020e+08,1.566796e+03,0.000000e+00,689
1841088,-3.8523906e+08,1.389928e+03,0.000000e+00,699
1843050,-3.8523829e+08,3.248857e+03,0.000000e+00,709
1844405,-3.8523778e+08,2.506339e+03,0.000000e+00,717
1845590,-3.8523735e+08,8.508269e+02,0.000000e+00,726
1846674,-3.8523694e+08,3.880624e+03,0.000000e+00,734
1847480,-3.8523673e+08,9.109194e+02,0.000000e+00,741
1848407,-3.8523646e+08,1.068640e+03,0.000000e+00,749
1849171,-3.8523626e+08,5.216652e+03,0.000000e+00,756
1849852,-3.8523609e+08,2.262000e+02,0.000000e+00,763
1850853,-3.8523588e+08,2.183606e+01,0.000000e+00,772
1852070,-3.8523573e+08,1.223553e+02,0.000000e+00,784
1853172,-3.8523566e+08,1.058284e+01,0.000000e+00,791
1854115,-3.8523561e+08,1.452844e+00,0.000000e+00,799
1854844,-3.8523560e+08,1.053819e-02,0.000000e+00,806
1854949,-3.8523560e+08,0.000000e+00,0.000000e+00,809

==> figures/logs/flywing_245_our.csv <==
iteration, lb, time [s]
0, -676170237.5, 0.021
1, -559736115, 0.041
2, -502395974.6, 0.06
3, -472295703.6, 0.08
4, -455463422.4, 0.112
5, -444998431, 0.132
6, -437880319.9, 0.153
7, -432774633.8, 0.173
8, -428929300.2, 0.193
9, -425933058.8, 0.212
10, -423532335.2, 0.234
11, -421559424.6, 0.253
12, -419901621.4, 0.278
13, -418485133.7, 0.298
14, -417257821.6, 0.317
15, -416181287.5, 0.336
16, -415226610.2, 0.356
17, -414371490.2, 0.375
18, -413598544.2, 0.394
19, -412893891.9, 0.413
20, -412246311.9, 0.433
21, -411647273, 0.452
22, -411089902.4, 0.471
23, -410568894.4, 0.491
24, -410079730.7, 0.51
25, -409618667.4, 0.551
26, -409182868.3, 0.57
27, -408769850.1, 0.59
28, -408377370.7, 0.61
29, -408003577, 0.629
30, -407646912.4, 0.648
31, -407305994.6, 0.668
32, -406979519.6, 0.687
33, -406666567.5, 0.706
34, -406366145.8, 0.726
35, -406077376.8, 0.745
36, -405799370.7, 0.771
37, -405531462.7, 0.794
38, -405272972.6, 0.813
39, -405023456.6, 0.832
40, -404782337.3, 0.852
41, -404549044.3, 0.871
42, -404323098.3, 0.89
43, -404104141.2, 0.909
44, -403891758.1, 0.929
45, -403685583.4, 0.948
46, -403485316.1, 0.968
47, -403290677, 0.987
48, -403101374.2, 1.006
49, -402917155, 1.026
50, -402737778.3, 1.045
51, -402563060.5, 1.064
52, -402392855.5, 1.083
53, -402226952.2, 1.103
54, -402065135.5, 1.122
55, -401907226.7, 1.141
56, -401753097.7, 1.161
57, -401602573.6, 1.18
58, -401455467.2, 1.201
59, -401311700.3, 1.22
60, -401171062.4, 1.239
61, -401033453.6, 1.259
62, -400898778.8, 1.287
63, -400766944.3, 1.307
64, -400637833.1, 1.327
65, -400511355, 1.347
66, -400387470, 1.367
67, -400266117.8, 1.387
68, -400147206.7, 1.406
69, -400030656.7, 1.426
70, -399916423.2, 1.451
71, -399804404.9, 1.47
72, -399694514.3, 1.507
73, -399586675, 1.526
74, -399480862.2, 1.546
75, -399376975.3, 1.565
76, -399274948.1, 1.584
77, -399174748.6, 1.604
78, -399076355.8, 1.623
79, -398979687.6, 1.642
80, -398884695.3, 1.662
81, -398791348.7, 1.681
82, -398699599.5, 1.7
83, -398609367.3, 1.719
84, -398520593.8, 1.739
85, -398433234, 1.779
86, -398347313.8, 1.803
87, -398262772.9, 1.822
88, -398179531.6, 1.842
89, -398097589.2, 1.861
90, -398016924.3, 1.88
91, -397937512.8, 1.9
92, -397859298.3, 1.919
93, -397782223.7, 1.955
94, -397706272.3, 1.975
95, -397631401.9, 1.994
96, -397557596, 2.014
97, -397484849.7, 2.033
98, -397413141, 2.052
99, -397342480.1, 2.072
100, -397272796.4, 2.091
101, -397204087.5, 2.116
102, -397136348.9, 2.136
103, -397069581.2, 2.155
104, -397003725.1, 2.174
105, -396938743.5, 2.193
106, -396874640.3, 2.213
107, -396811394.6, 2.232
108, -396748999.6, 2.251
109, -396687439.1, 2.271
110, -396626689, 2.29
111, -396566751, 2.31
112, -396507610.4, 2.329
113, -396449248.3, 2.359
114, -396391635.9, 2.381
115, -396334757.3, 2.401
116, -396278591.5, 2.42
117, -396223139.6, 2.44
118, -396168363.7, 2.474
119, -396114238.8, 2.493
120, -396060762.6, 2.513
121, -396007932.2, 2.532
122, -395955733.7, 2.552
123, -395904145.4, 2.572
124, -395853171.8, 2.592
125, -395802805.5, 2.611
126, -395753021.3, 2.635
127, -395703804.9, 2.655
128, -395655141.3, 2.674
129, -395607029.4, 2.693
130, -395559463.9, 2.713
131, -395512419.6, 2.732
132, -395465902.2, 2.751
133, -395419916.4, 2.771
134, -395374433, 2.79
135, -395329449.5, 2.809
136, -395284938.9, 2.829
137, -395240886.4, 2.848
138, -395197291.6, 2.867
139, -395154151.7, 2.887
140, -395111438.6, 2.906
141, -395069143.4, 2.925
142, -395027274.6, 2.944
143, -394985848.1, 2.968
144, -394944838.9, 2.998
145, -394904226.3, 3.017
146, -394864014.6, 3.036
147, -394824197.1, 3.056
148, -394784761, 3.075
149, -394745701.7, 3.094
150, -394707017, 3.114
151, -394668712.1, 3.139
152, -394630782.5, 3.158
153, -394593208.7, 3.177
154, -394555987.1, 3.197
155, -394519117.7, 3.216
156, -394482597.5, 3.235
157, -394446408.1, 3.255
158, -394410554.4, 3.274
159, -394375028.8, 3.296
160, -394339828.9, 3.315
161, -394304949.3, 3.334
162, -394270391.4, 3.359
163, -394236133.6, 3.379
164, -394202190.6, 3.398
165, -394168555.6, 3.417
166, -394135219.5, 3.437
167, -394102180.9, 3.456
168, -394069431.8, 3.475
169, -394036964.8, 3.494
170, -394004782.3, 3.514
171, -393972880, 3.533
172, -393941259.4, 3.552
173, -393909912.7, 3.575
174, -393878842.5, 3.597
175, -393848033.9, 3.617
176, -393817488.6, 3.636
177, -393787201.7, 3.655
178, -393757166.3, 3.675
179, -393727378.1, 3.694
180, -393697830.4, 3.713
181, -393668525.9, 3.733
182, -393639469.6, 3.754
183, -393610667.2, 3.775
184, -393582108.1, 3.798
185, -393553789.6, 3.817
186, -393525701.9, 3.839
187, -393497830.1, 3.858
188, -393470177.3, 3.878
189, -393442747.6, 3.897
190, -393415536.4, 3.917
191, -393388542.6, 3.936
192, -393361755.9, 3.955
193, -393335167.8, 3.975
194, -393308775.3, 3.995
195, -393282588.5, 4.015
196, -393256608.7, 4.034
197, -393230828.5, 4.053
198, -393205244.6, 4.073
199, -393179851.8, 4.092
200, -393154649.3, 4.111
201, -393129632.2, 4.131
202, -393104795.3, 4.15
203, -393080139.8, 4.171
204, -393055667.6, 4.193
205, -393031368.5, 4.214
206, -393007247.7, 4.238
207, -392983305.2, 4.258
208, -392959541.8, 4.277
209, -392935949.3, 4.3
210, -392912520.5, 4.319
211, -392889261.2, 4.339
212, -392866167.2, 4.358
213, -392843233.1, 4.377
214, -392820459.6, 4.396
215, -392797839.5, 4.416
216, -392775375.3, 4.435
217, -392753064.9, 4.455
218, -392730903.1, 4.477
219, -392708892.7, 4.496
220, -392687024.7, 4.515
221, -392665302.2, 4.535
222, -392643724.6, 4.554
223, -392622288.3, 4.593
224, -392600993.5, 4.613
225, -392579840.6, 4.632
226, -392558821.2, 4.651
227, -392537942.2, 4.671
228, -392517204.2, 4.69
229, -392496608, 4.709
230, -392476157, 4.729
231, -392455852, 4.753
232, -392435689.1, 4.775
233, -392415664.1, 4.794
234, -392395767.6, 4.814
235, -392376001.4, 4.833
236, -392356360.8, 4.853
237, -392336847.7, 4.872
238, -392317461.9, 4.891
239, -392298196.8, 4.91
240, -392279051.5, 4.93
241, -392260025.5, 4.95
242, -392241119.5, 4.973
243, -392222328.8, 4.993
244, -392203652.9, 5.012
245, -392185097.7, 5.031
246, -392166663, 5.05
247, -392148345.5, 5.07
248, -392130140.7, 5.089
249, -392112044.7, 5.108
250, -392094060.9, 5.128
251, -392076184.4, 5.147
252, -392058417.1, 5.166
253, -392040754.8, 5.186
254, -392023196.4, 5.205
255, -392005735.4, 5.224
256, -391988373.8, 5.244
257, -391971114.7, 5.263
258, -391953957.6, 5.282
259, -391936901.7, 5.302
260, -391919944.8, 5.321
261, -391903088, 5.34
262, -391886329.7, 5.363
263, -391869666.7, 5.385
264, -391853102.3, 5.405
265, -391836634.4, 5.425
266, -391820261.3, 5.463
267, -391803979.1, 5.485
268, -391787791.4, 5.504
269, -391771708, 5.523
270, -391755721.4, 5.542
271, -391739831.2, 5.562
272, -391724034.4, 5.581
273, -391708332, 5.6
274, -391692722.4, 5.62
275, -391677199.9, 5.639
276, -391661763, 5.659
277, -391646414.3, 5.678
278, -391631150.7, 5.697
279, -391615973.7, 5.717
280, -391600885, 5.736
281, -391585884.6, 5.755
282, -391570965.4, 5.775
283, -391556127.4, 5.794
284, -391541369.5, 5.813
285, -391526694, 5.833
286, -391512100.2, 5.852
287, -391497587, 5.871
288, -391483150.1, 5.89
289, -391468794.4, 5.91
290, -391454514.9, 5.929
291, -391440308.2, 5.948
292, -391426173.6, 5.968
293, -391412116.1, 5.987
294, -391398131, 6.007
295, -391384222, 6.026
296, -391370388.4, 6.045
297, -391356622.6, 6.065
298, -391342924.4, 6.084
299, -391329298.5, 6.103
300, -391315743.2, 6.123
301, -391302260.2, 6.142
302, -391288847.4, 6.162
303, -391275501.8, 6.182
304, -391262229.8, 6.202
305, -391249031.4, 6.221
306, -391235904.1, 6.24
307, -391222849.4, 6.26
308, -391209863.1, 6.279
309, -391196946.3, 6.298
310, -391184099.8, 6.329
311, -391171317.8, 6.349
312, -391158600.4, 6.368
313, -391145945.9, 6.387
314, -391133354.5, 6.407
315, -391120826.7, 6.426
316, -391108361.2, 6.445
317, -391095959.7, 6.465
318, -391083622.4, 6.484
319, -391071346.8, 6.503
320, -391059128.1, 6.523
321, -391046964.9, 6.542
322, -391034857.6, 6.565
323, -391022810.4, 6.587
324, -391010823.5, 6.606
325, -390998897.5, 6.625
326, -390987034.1, 6.651
327, -390975236.6, 6.67
328, -390963504, 6.69
329, -390951831.8, 6.71
330, -390940216.8, 6.73
331, -390928660.5, 6.75
332, -390917163.5, 6.77
333, -390905723.9, 6.79
334, -390894340.5, 6.809
335, -390883012.4, 6.838
336, -390871736.5, 6.857
337, -390860511, 6.876
338, -390849335.5, 6.895
339, -390838208.8, 6.915
340, -390827133, 6.934
341, -390816107.7, 6.953
342, -390805135.6, 6.973
343, -390794215.5, 6.992
344, -390783345.4, 7.014
345, -390772524.6, 7.033
346, -390761752.5, 7.053
347, -390751031, 7.072
348, -390740355.8, 7.091
349, -390729724.7, 7.111
350, -390719137, 7.13
351, -390708597.1, 7.149
352, -390698102.4, 7.173
353, -390687660, 7.195
354, -390677268.3, 7.215
355, -390666923.6, 7.234
356, -390656625.2, 7.253
357, -390646370.3, 7.273
358, -390636160.3, 7.292
359, -390625996.8, 7.311
360, -390615880.7, 7.347
361, -390605810.4, 7.367
362, -390595783.8, 7.386
363, -390585803, 7.405
364, -390575865.7, 7.425
365, -390565973.6, 7.444
366, -390556124.8, 7.47
367, -390546319.3, 7.49
368, -390536557.5, 7.509
369, -390526840.1, 7.528
370, -390517165.5, 7.548
371, -390507532.4, 7.567
372, -390497941.3, 7.586
373, -390488389.7, 7.605
374, -390478879.1, 7.625
375, -390469407.9, 7.644
376, -390459975.2, 7.663
377, -390450579.9, 7.683
378, -390441223.2, 7.702
379, -390431905.3, 7.721
380, -390422626.8, 7.741
381, -390413385.9, 7.76
382, -390404183.5, 7.78
383, -390395021.1, 7.799
384, -390385900.3, 7.818
385, -390376818.4, 7.838
386, -390367773.9, 7.857
387, -390358767.5, 7.876
388, -390349801, 7.896
389, -390340872.2, 7.916
390, -390331980.9, 7.937
391, -390323126.3, 7.957
392, -390314309.3, 7.977
393, -390305528.3, 8.002
394, -390296782.7, 8.041
395, -390288076.1, 8.06
396, -390279406.9, 8.079
397, -390270772.6, 8.099
398, -390262173.1, 8.118
399, -390253606.7, 8.137
400, -390245076, 8.156
401, -390236584.7, 8.176
402, -390228128.1, 8.195
403, -390219705.9, 8.214
404, -390211319.2, 8.234
405, -390202968.1, 8.253
406, -390194653.7, 8.272
407, -390186372.3, 8.292
408, -390178125.5, 8.311
409, -390169917, 8.33
410, -390161742.2, 8.35
411, -390153598.9, 8.371
412, -390145487.8, 8.392
413, -390137407.1, 8.413
414, -390129356.2, 8.432
415, -390121337, 8.451
416, -390113348.2, 8.471
417, -390105388.8, 8.49
418, -390097462.3, 8.514
419, -390089568.2, 8.533
420, -390081704, 8.553
421, -390073871.1, 8.572
422, -390066066.9, 8.591
423, -390058293.5, 8.611
424, -390050551.3, 8.63
425, -390042841.6, 8.649
426, -390035163.2, 8.671
427, -390027514.7, 8.691
428, -390019895.7, 8.71
429, -390012305.5, 8.729
430, -390004743.2, 8.748
431, -389997209.3, 8.768
432, -389989703.5, 8.787
433, -389982224.9, 8.806
434, -389974774.2, 8.826
435, -389967352, 8.845
436, -389959958, 8.864
437, -389952591, 8.884
438, -389945250.6, 8.903
439, -389937937.9, 8.922
440, -389930651.9, 8.942
441, -389923392, 8.985
442, -389916158.5, 9.005
443, -389908950.2, 9.025
444, -389901765.5, 9.044
445, -389894604.7, 9.063
446, -389887467.4, 9.083
447, -389880356.2, 9.102
448, -389873271.7, 9.123
449, -389866214.1, 9.142
450, -389859183.9, 9.161
451, -389852178.9, 9.184
452, -389845197.6, 9.204
453, -389838241.6, 9.223
454, -389831313.2, 9.242
455, -389824411.1, 9.262
456, -389817534.9, 9.281
457, -389810682.1, 9.3
458, -389803854.4, 9.32
459, -389797050.7, 9.341
460, -389790272.7, 9.36
461, -389783519.6, 9.38
462, -389776791.3, 9.399
463, -389770087.6, 9.418
464, -389763407.3, 9.437
465, -389756751.6, 9.457
466, -389750120.7, 9.476
467, -389743513.8, 9.495
468, -389736930.5, 9.515
469, -389730369.7, 9.534
470, -389723832.2, 9.553
471, -389717318.3, 9.574
472, -389710827.8, 9.596
473, -389704360.4, 9.615
474, -389697916.9, 9.635
475, -389691496.7, 9.654
476, -389685100.3, 9.676
477, -389678727.2, 9.695
478, -389672377.7, 9.714
479, -389666052.9, 9.734
480, -389659750.9, 9.753
481, -389653471.5, 9.772
482, -389647213.9, 9.792
483, -389640979.1, 9.811
484, -389634765, 9.83
485, -389628571.6, 9.852
486, -389622399.6, 9.871
487, -389616249.5, 9.891
488, -389610120.4, 9.91
489, -389604012.3, 9.944
490, -389597925.9, 9.963
491, -389591858.8, 9.982
492, -389585811, 10.002
493, -389579782.4, 10.021
494, -389573773.4, 10.04
495, -389567783.8, 10.06
496, -389561813.1, 10.079
497, -389555862, 10.098
498, -389549931.7, 10.117
499, -389544022, 10.137
500, -389538133.3, 10.156
501, -389532264.5, 10.176
502, -389526415.8, 10.198
503, -389520585.3, 10.217
504, -389514775.1, 10.237
505, -389508984.1, 10.256
506, -389503211.3, 10.275
507, -389497455.7, 10.295
508, -389491716.1, 10.314
509, -389485992.1, 10.333
510, -389480284.7, 10.358
511, -389474596.2, 10.377
512, -389468926.1, 10.397
513, -389463272.5, 10.416
514, -389457637.4, 10.435
515, -389452020.9, 10.455
516, -389446422.2, 10.474
517, -389440841.4, 10.493
518, -389435282, 10.513
519, -389429742.4, 10.532
520, -389424221.9, 10.551
521, -389418719.8, 10.571
522, -389413234.8, 10.59
523, -389407769.4, 10.609
524, -389402323.2, 10.629
525, -389396895.3, 10.648
526, -389391485, 10.667
527, -389386091.9, 10.687
528, -389380715.3, 10.706
529, -389375355.6, 10.725
530, -389370013.8, 10.745
531, -389364689.5, 10.769
532, -389359381.5, 10.791
533, -389354091.4, 10.81
534, -389348818.5, 10.83
535, -389343563.6, 10.849
536, -389338325.5, 10.871
537, -389333103.7, 10.89
538, -389327897.4, 10.909
539, -389322707, 10.929
540, -389317532.6, 10.948
541, -389312374.6, 10.968
542, -389307232.8, 10.987
543, -389302109.2, 11.006
544, -389297003.3, 11.026
545, -389291913.2, 11.045
546, -389286837.7, 11.064
547, -389281778.1, 11.083
548, -389276735.3, 11.103
549, -389271707.9, 11.122
550, -389266695.2, 11.141
551, -389261697.4, 11.161
552, -389256714.7, 11.18
553, -389251747, 11.199
554, -389246793.3, 11.219
555, -389241854.3, 11.238
556, -389236930.7, 11.257
557, -389232022.2, 11.277
558, -389227128.8, 11.296
559, -389222249.5, 11.315
560, -389217383.4, 11.335
561, -389212530.2, 11.354
562, -389207690.5, 11.379
563, -389202864.2, 11.401
564, -389198052.3, 11.429
565, -389193253, 11.449
566, -389188467, 11.468
567, -389183696.3, 11.487
568, -389178941.3, 11.507
569, -389174199.2, 11.527
570, -389169470, 11.547
571, -389164754.4, 11.567
572, -389160052.6, 11.587
573, -389155364.3, 11.606
574, -389150690, 11.625
575, -389146029.1, 11.645
576, -389141380.7, 11.664
577, -389136744.9, 11.694
578, -389132122.7, 11.714
579, -389127514.4, 11.733
580, -389122919.2, 11.752
581, -389118337.2, 11.772
582, -389113767.8, 11.791
583, -389109211.5, 11.81
584, -389104668.2, 11.83
585, -389100138.8, 11.849
586, -389095623, 11.868
587, -389091120.6, 11.888
588, -389086632.2, 11.907
589, -389082156.1, 11.926
590, -389077692.3, 11.946
591, -389073241.2, 11.965
592, -389068802.8, 11.987
593, -389064377, 12.009
594, -389059963.5, 12.028
595, -389055562.8, 12.047
596, -389051174.6, 12.067
597, -389046799.5, 12.086
598, -389042437.4, 12.105
599, -389038088.9, 12.144
600, -389033754.5, 12.164
601, -389029433.2, 12.183
602, -389025124.9, 12.211
603, -389020830.8, 12.23
604, -389016551.2, 12.25
605, -389012284.5, 12.269
606, -389008029.9, 12.288
607, -389003787.6, 12.308
608, -388999557.4, 12.327
609, -388995340.3, 12.346
610, -388991136.7, 12.366
611, -388986946.6, 12.385
612, -388982771.7, 12.404
613, -388978610.5, 12.423
614, -388974460.9, 12.443
615, -388970322.1, 12.462
616, -388966193.6, 12.481
617, -388962076.4, 12.501
618, -388957970.9, 12.52
619, -388953877.3, 12.539
620, -388949796.1, 12.559
621, -388945726.9, 12.584
622, -388941669.2, 12.605
623, -388937624.5, 12.625
624, -388933592.7, 12.644
625, -388929570.9, 12.663
626, -388925560.1, 12.683
627, -388921560.4, 12.714
628, -388917571.5, 12.733
629, -388913594, 12.752
630, -388909628.1, 12.772
631, -388905673.3, 12.791
632, -388901731.1, 12.81
633, -388897801.3, 12.83
634, -388893883.8, 12.849
635, -388889976.3, 12.868
636, -388886078.5, 12.888
637, -388882190.9, 12.907
638, -388878312.8, 12.926
639, -388874445.3, 12.946
640, -388870587.6, 12.965
641, -388866740, 12.984
642, -388862903.2, 13.003
643, -388859077.1, 13.023
644, -388855261.7, 13.042
645, -388851456.5, 13.061
646, -388847661.9, 13.081
647, -388843878, 13.1
648, -388840104.2, 13.119
649, -388836339.9, 13.139
650, -388832584.9, 13.158
651, -388828839.4, 13.177
652, -388825104, 13.197
653, -388821379.3, 13.235
654, -388817664.9, 13.255
655, -388813961.7, 13.274
656, -388810268.7, 13.293
657, -388806586, 13.313
658, -388802914.5, 13.332
659, -388799253, 13.351
660, -388795601.8, 13.371
661, -388791960.2, 13.392
662, -388788328.5, 13.412
663, -388784706.6, 13.431
664, -388781095.4, 13.45
665, -388777495.1, 13.47
666, -388773905.2, 13.489
667, -388770325.5, 13.508
668, -388766755.6, 13.528
669, -388763195.3, 13.547
670, -388759645.4, 13.566
671, -388756105.5, 13.599
672, -388752575.1, 13.619
673, -388749054.6, 13.638
674, -388745544.1, 13.658
675, -388742042, 13.677
676, -388738548.7, 13.696
677, -388735064.1, 13.716
678, -388731588.5, 13.735
679, -388728122.2, 13.754
680, -388724664.7, 13.774
681, -388721216.4, 13.797
682, -388717777, 13.82
683, -388714346.7, 13.839
684, -388710925.1, 13.859
685, -388707512.3, 13.884
686, -388704107.2, 13.905
687, -388700709.6, 13.925
688, -388697319.8, 13.945
689, -388693937.9, 13.965
690, -388690563.5, 13.985
691, -388687197.2, 14.004
692, -388683839.6, 14.023
693, -388680492.4, 14.048
694, -388677153.7, 14.067
695, -388673822.7, 14.087
696, -388670500.5, 14.106
697, -388667187, 14.125
698, -388663881, 14.145
699, -388660582.3, 14.164
700, -388657290.8, 14.183
701, -388654006.3, 14.202
702, -388650729, 14.222
703, -388647459.1, 14.241
704, -388644197.8, 14.26
705, -388640944.6, 14.28
706, -388637699.1, 14.299
707, -388634461.2, 14.334
708, -388631230.7, 14.354
709, -388628007.9, 14.373
710, -388624794, 14.399
711, -388621588.5, 14.423
712, -388618392.9, 14.442
713, -388615206.9, 14.461
714, -388612030.1, 14.481
715, -388608861.8, 14.5
716, -388605701.2, 14.519
717, -388602547.8, 14.543
718, -388599401.9, 14.562
719, -388596263.9, 14.581
720, -388593133.7, 14.601
721, -388590010.8, 14.62
722, -388586895.7, 14.639
723, -388583787.5, 14.659
724, -388580686.4, 14.678
725, -388577592.9, 14.697
726, -388574506.5, 14.718
727, -388571426.6, 14.738
728, -388568353.9, 14.757
729, -388565288.4, 14.776
730, -388562229.9, 14.796
731, -388559179.1, 14.815
732, -388556136.2, 14.834
733, -388553100.9, 14.854
734, -388550073.1, 14.873
735, -388547052.1, 14.892
736, -388544038.2, 14.912
737, -388541031.3, 14.931
738, -388538031.7, 14.95
739, -388535039.4, 14.972
740, -388532053.6, 14.994
741, -388529074.1, 15.016
742, -388526100.8, 15.036
743, -388523134.3, 15.055
744, -388520175.3, 15.074
745, -388517222.7, 15.094
746, -388514277.2, 15.113
747, -388511339.4, 15.132
748, -388508408.3, 15.152
749, -388505483.2, 15.171
750, -388502565.1, 15.19
751, -388499653.4, 15.212
752, -388496748, 15.232
753, -388493849, 15.251
754, -388490956.5, 15.27
755, -388488070.8, 15.289
756, -388485191.4, 15.309
757, -388482318.1, 15.328
758, -388479450.3, 15.347
759, -388476589.4, 15.367
760, -388473734.8, 15.386
761, -388470886.3, 15.405
762, -388468044.3, 15.427
763, -388465208.9, 15.446
764, -388462380.9, 15.466
765, -388459559.3, 15.485
766, -388456744.6, 15.504
767, -388453936.6, 15.524
768, -388451135, 15.543
769, -388448340.3, 15.562
770, -388445552.5, 15.583
771, -388442771.2, 15.605
772, -388439995.7, 15.627
773, -388437226.2, 15.647
774, -388434462.9, 15.666
775, -388431706.3, 15.685
776, -388428955.8, 15.705
777, -388426211.2, 15.727
778, -388423472.7, 15.746
779, -388420740.4, 15.765
780, -388418014.9, 15.785
781, -388415295.3, 15.804
782, -388412581.9, 15.823
783, -388409874.7, 15.843
784, -388407174.5, 15.862
785, -388404481.8, 15.882
786, -388401797.2, 15.901
787, -388399119.5, 15.921
788, -388396448.4, 15.94
789, -388393784.5, 15.959
790, -388391128.2, 15.979
791, -388388477.9, 15.998
792, -388385833.6, 16.017
793, -388383195.7, 16.037
794, -388380563.5, 16.056
795, -388377938.4, 16.075
796, -388375319.2, 16.095
797, -388372705, 16.114
798, -388370095.8, 16.133
799, -388367492.3, 16.16
800, -388364894, 16.185
801, -388362301.7, 16.207
802, -388359715.6, 16.23
803, -388357135.1, 16.249
804, -388354560.1, 16.268
805, -388351991.7, 16.288
806, -388349429.5, 16.307
807, -388346872.6, 16.326
808, -388344321.5, 16.346
809, -388341775.9, 16.365
810, -388339235.5, 16.385
811, -388336700.5, 16.404
812, -388334170.7, 16.423
813, -388331646.3, 16.443
814, -388329127.5, 16.462
815, -388326615, 16.481
816, -388324109.4, 16.501
817, -388321609.7, 16.52
818, -388319115.7, 16.539
819, -388316627.4, 16.567
820, -388314144.7, 16.586
821, -388311667.6, 16.606
822, -388309195.4, 16.625
823, -388306728.1, 16.644
824, -388304266.4, 16.664
825, -388301810.3, 16.683
826, -388299359.4, 16.702
827, -388296913.3, 16.722
828, -388294472.8, 16.741
829, -388292038, 16.76
830, -388289608.1, 16.783
831, -388287183.3, 16.804
832, -388284763.9, 16.824
833, -388282349.9, 16.843
834, -388279940.7, 16.862
835, -388277536.3, 16.882
836, -388275136.3, 16.901
837, -388272740.8, 16.92
838, -388270350, 16.94
839, -388267964.2, 16.96
840, -388265584.8, 16.98
841, -388263210.9, 16.999
842, -388260842.3, 17.038
843, -388258478.1, 17.059
844, -388256119.2, 17.078
845, -388253765.9, 17.098
846, -388251418.2, 17.117
847, -388249076.8, 17.136
848, -388246740.2, 17.156
849, -388244408.6, 17.175
850, -388242081.4, 17.194
851, -388239758.6, 17.214
852, -388237440.7, 17.233
853, -388235128.5, 17.252
854, -388232821.4, 17.272
855, -388230519.2, 17.291
856, -388228222.4, 17.31
857, -388225930.4, 17.329
858, -388223642.6, 17.349
859, -388221359.1, 17.368
860, -388219080.2, 17.393
861, -388216805.5, 17.416
862, -388214535.5, 17.435
863, -388212269.8, 17.454
864, -388210008.4, 17.474
865, -388207751.3, 17.493
866, -388205498.5, 17.512
867, -388203250.3, 17.532
868, -388201006.1, 17.551
869, -388198766.3, 17.573
870, -388196531.1, 17.593
871, -388194300.8, 17.612
872, -388192075.5, 17.631
873, -388189854.9, 17.651
874, -388187638.4, 17.67
875, -388185426.5, 17.689
876, -388183218.7, 17.709
877, -388181015.5, 17.728
878, -388178816.9, 17.748
879, -388176622.5, 17.767
880, -388174432.1, 17.786
881, -388172247, 17.806
882, -388170067.2, 17.825
883, -388167892, 17.844
884, -388165721.4, 17.864
885, -388163555.1, 17.883
886, -388161393.9, 17.902
887, -388159237.2, 17.922
888, -388157085.5, 17.941
889, -388154938.2, 17.96
890, -388152795.4, 17.986
891, -388150657.4, 18.008
892, -388148523.6, 18.028
893, -388146393.7, 18.047
894, -388144268, 18.076
895, -388142146.8, 18.095
896, -388140030.5, 18.115
897, -388137918.4, 18.134
898, -388135810.6, 18.153
899, -388133706.9, 18.173
900, -388131607.4, 18.193
901, -388129511.9, 18.212
902, -388127421.2, 18.232
903, -388125334.8, 18.251
904, -388123252.8, 18.289
905, -388121175.9, 18.309
906, -388119103.2, 18.328
907, -388117034.5, 18.347
908, -388114970.2, 18.367
909, -388112911.1, 18.386
910, -388110856.2, 18.405
911, -388108806.1, 18.425
912, -388106760.3, 18.444
913, -388104719.3, 18.463
914, -388102682.8, 18.483
915, -388100650.7, 18.502
916, -388098623.1, 18.521
917, -388096600.1, 18.541
918, -388094581, 18.56
919, -388092566.3, 18.579
920, -388090556.4, 18.599
921, -388088550.4, 18.619
922, -388086548.5, 18.642
923, -388084550.7, 18.661
924, -388082556.9, 18.681
925, -388080567.2, 18.7
926, -388078581.5, 18.719
927, -388076600.3, 18.746
928, -388074622.8, 18.766
929, -388072649.6, 18.786
930, -388070680.4, 18.806
931, -388068715.5, 18.825
932, -388066756.2, 18.845
933, -388064801.8, 18.864
934, -388062851.4, 18.883
935, -388060905.2, 18.903
936, -388058962.8, 18.922
937, -388057024.4, 18.941
938, -388055089.7, 18.961
939, -388053158.9, 18.98
940, -388051231.8, 18.999
941, -388049308.6, 19.019
942, -388047388.8, 19.038
943, -388045472.5, 19.057
944, -388043559.5, 19.077
945, -388041650.9, 19.096
946, -388039746.7, 19.115
947, -388037846.8, 19.135
948, -388035951.7, 19.154
949, -388034060.6, 19.173
950, -388032173.4, 19.193
951, -388030289.6, 19.213
952, -388028409.4, 19.235
953, -388026532.9, 19.259
954, -388024660.1, 19.278
955, -388022791.4, 19.298
956, -388020926.5, 19.317
957, -388019065.3, 19.338
958, -388017207.7, 19.358
959, -388015353.7, 19.378
960, -388013502.9, 19.418
961, -388011655.6, 19.438
962, -388009811.7, 19.457
963, -388007970.7, 19.476
964, -388006132.7, 19.496
965, -388004298.9, 19.515
966, -388002468.6, 19.549
967, -388000641.4, 19.571
968, -387998817.6, 19.591
969, -387996997.2, 19.61
970, -387995180.5, 19.629
971, -387993367.4, 19.649
972, -387991557.8, 19.668
973, -387989751.3, 19.687
974, -387987948, 19.707
975, -387986147.9, 19.726
976, -387984351.5, 19.745
977, -387982558.6, 19.765
978, -387980768.6, 19.784
979, -387978981.6, 19.805
980, -387977198, 19.825
981, -387975417.3, 19.844
982, -387973639.4, 19.864
983, -387971864.4, 19.883
984, -387970092, 19.902
985, -387968322.8, 19.937
986, -387966556.3, 19.957
987, -387964792.7, 19.977
988, -387963032, 19.996
989, -387961274.6, 20.016
990, -387959520.3, 20.036
991, -387957769, 20.055
992, -387956020.6, 20.074
993, -387954274.9, 20.1
994, -387952531.9, 20.119
995, -387950791.8, 20.138
996, -387949054.9, 20.157
997, -387947321, 20.177
998, -387945589.8, 20.196
999, -387943861.4, 20.215
1000, -387942135.9, 20.235
1001, -387940413.5, 20.254
1002, -387938694.7, 20.273
1003, -387936978.8, 20.293
1004, -387935266.6, 20.312
1005, -387933558.3, 20.331
1006, -387931853, 20.351
1007, -387930150.8, 20.374
1008, -387928452, 20.395
1009, -387926756, 20.415
1010, -387925062.7, 20.435
1011, -387923372.4, 20.457
1012, -387921684.8, 20.476
1013, -387920000.3, 20.495
1014, -387918318.7, 20.515
1015, -387916640, 20.534
1016, -387914964.6, 20.554
1017, -387913292.2, 20.573
1018, -387911622.2, 20.598
1019, -387909955, 20.62
1020, -387908291.4, 20.639
1021, -387906630.6, 20.659
1022, -387904972.7, 20.678
1023, -387903317.4, 20.697
1024, -387901665, 20.717
1025, -387900015.3, 20.736
1026, -387898368.4, 20.755
1027, -387896724.2, 20.775
1028, -387895082.8, 20.794
1029, -387893444.2, 20.813
1030, -387891808.5, 20.832
1031, -387890175.9, 20.852
1032, -387888546.3, 20.871
1033, -387886919.7, 20.893
1034, -387885296.4, 20.912
1035, -387883676.6, 20.932
1036, -387882059.3, 20.951
1037, -387880444.7, 20.97
1038, -387878832.8, 20.99
1039, -387877223.4, 21.009
1040, -387875616.5, 21.029
1041, -387874012.3, 21.05
1042, -387872411.4, 21.069
1043, -387870814.4, 21.088
1044, -387869220.5, 21.111
1045, -387867629.1, 21.13
1046, -387866040.5, 21.15
1047, -387864454.8, 21.169
1048, -387862872, 21.188
1049, -387861292.1, 21.208
1050, -387859714.8, 21.227
1051, -387858140.2, 21.246
1052, -387856568.6, 21.27
1053, -387855000, 21.29
1054, -387853434, 21.309
1055, -387851871, 21.328
1056, -387850310.7, 21.348
1057, -387848752.8, 21.367
1058, -387847197.1, 21.386
1059, -387845644.2, 21.406
1060, -387844094.1, 21.425
1061, -387842546.6, 21.444
1062, -387841001.3, 21.464
1063, -387839458.9, 21.483
1064, -387837919.3, 21.502
1065, -387836382.1, 21.522
1066, -387834847.8, 21.541
1067, -387833316.1, 21.56
1068, -387831787, 21.585
1069, -387830260.6, 21.616
1070, -387828737.1, 21.635
1071, -387827216.2, 21.654
1072, -387825697.7, 21.674
1073, -387824181.7, 21.694
1074, -387822668, 21.713
1075, -387821157, 21.733
1076, -387819648.5, 21.752
1077, -387818142.4, 21.776
1078, -387816638.7, 21.796
1079, -387815137.5, 21.815
1080, -387813638.7, 21.834
1081, -387812142.2, 21.861
1082, -387810648, 21.88
1083, -387809156.1, 21.899
1084, -387807666.4, 21.919
1085, -387806179, 21.944
1086, -387804694.4, 21.963
1087, -387803212.3, 21.983
1088, -387801732.3, 22.002
1089, -387800254.4, 22.021
1090, -387798779, 22.041
1091, -387797306, 22.06
1092, -387795835.8, 22.079
1093, -387794368.4, 22.098
1094, -387792903.9, 22.118
1095, -387791442.2, 22.137
1096, -387789983, 22.156
1097, -387788526.3, 22.182
1098, -387787071.7, 22.204
1099, -387785619.9, 22.224
1100, -387784170.3, 22.243
1101, -387782723.1, 22.262
1102, -387781278.3, 22.283
1103, -387779836, 22.302
1104, -387778396.4, 22.321
1105, -387776959.4, 22.341
1106, -387775525.2, 22.36
1107, -387774093.2, 22.383
1108, -387772663.4, 22.402
1109, -387771235.8, 22.421
1110, -387769810.5, 22.441
1111, -387768387.3, 22.462
1112, -387766966.4, 22.481
1113, -387765547.9, 22.5
1114, -387764132.2, 22.52
1115, -387762718.7, 22.539
1116, -387761307.4, 22.558
1117, -387759898.2, 22.578
1118, -387758491.2, 22.597
1119, -387757086.2, 22.616
1120, -387755683.1, 22.636
1121, -387754282.4, 22.655
1122, -387752884.2, 22.674
1123, -387751488, 22.694
1124, -387750093.8, 22.713
1125, -387748701.8, 22.732
1126, -387747311.7, 22.752
1127, -387745923.7, 22.771
1128, -387744538, 22.793
1129, -387743154.4, 22.814
1130, -387741772.8, 22.834
1131, -387740393.6, 22.853
1132, -387739016.9, 22.873
1133, -387737642.2, 22.893
1134, -387736270.2, 22.912
1135, -387734900.4, 22.951
1136, -387733533.1, 22.975
1137, -387732167.9, 22.994
1138, -387730804.7, 23.013
1139, -387729443.8, 23.033
1140, -387728085.2, 23.052
1141, -387726729.1, 23.071
1142, -387725375.3, 23.091
1143, -387724023.4, 23.11
1144, -387722673.4, 23.132
1145, -387721325.7, 23.152
1146, -387719979.9, 23.171
1147, -387718636.1, 23.19
1148, -387717294.3, 23.21
1149, -387715954.6, 23.229
1150, -387714616.9, 23.248
1151, -387713281.1, 23.268
1152, -387711947.1, 23.287
1153, -387710615.1, 23.306
1154, -387709285.2, 23.326
1155, -387707957.8, 23.345
1156, -387706632.6, 23.364
1157, -387705309.3, 23.384
1158, -387703987.9, 23.403
1159, -387702668.4, 23.423
1160, -387701351.2, 23.443
1161, -387700036.1, 23.462
1162, -387698723.2, 23.483
1163, -387697412, 23.502
1164, -387696102.8, 23.522
1165, -387694795.1, 23.541
1166, -387693489.2, 23.56
1167, -387692185.5, 23.58
1168, -387690884, 23.599
1169, -387689584.5, 23.622
1170, -387688286.9, 23.642
1171, -387686991.3, 23.662
1172, -387685697.3, 23.681
1173, -387684405.3, 23.7
1174, -387683115.1, 23.72
1175, -387681827, 23.739
1176, -387680541, 23.758
1177, -387679256.9, 23.778
1178, -387677974.9, 23.797
1179, -387676694.7, 23.816
1180, -387675417.4, 23.836
1181, -387674142.3, 23.855
1182, -387672869.2, 23.874
1183, -387671598.1, 23.894
1184, -387670329.2, 23.913
1185, -387669062.2, 23.932
1186, -387667797.1, 23.952
1187, -387666534.1, 23.971
1188, -387665273.1, 23.991
1189, -387664014.1, 24.017
1190, -387662757.1, 24.036
1191, -387661502.4, 24.055
1192, -387660249.8, 24.075
1193, -387658998.9, 24.094
1194, -387657750.5, 24.113
1195, -387656503.9, 24.133
1196, -387655259.4, 24.152
1197, -387654017.1, 24.172
1198, -387652777.6, 24.192
1199, -387651540.1, 24.214
1200, -387650304.6, 24.233
1201, -387649071, 24.253
1202, -387647839.1, 24.272
1203, -387646609, 24.291
1204, -387645380.6, 24.311
1205, -387644154, 24.342
1206, -387642929.4, 24.361
1207, -387641706.6, 24.38
1208, -387640485.7, 24.419
1209, -387639266.7, 24.438
1210, -387638049.4, 24.457
1211, -387636833.9, 24.477
1212, -387635620.2, 24.496
1213, -387634408.1, 24.515
1214, -387633198.2, 24.535
1215, -387631990.4, 24.554
1216, -387630784.8, 24.573
1217, -387629581.1, 24.593
1218, -387628379.3, 24.612
1219, -387627179.5, 24.634
1220, -387625981.9, 24.653
1221, -387624786.4, 24.68
1222, -387623592.9, 24.7
1223, -387622401.3, 24.722
1224, -387621211.4, 24.741
1225, -387620023.7, 24.761
1226, -387618838.1, 24.78
1227, -387617654.4, 24.801
1228, -387616472.7, 24.823
1229, -387615292.6, 24.856
1230, -387614114.4, 24.878
1231, -387612937.8, 24.897
1232, -387611762.8, 24.917
1233, -387610589.6, 24.936
1234, -387609418, 24.955
1235, -387608248.2, 24.975
1236, -387607080.2, 24.994
1237, -387605913.9, 25.013
1238, -387604749.6, 25.033
1239, -387603587.7, 25.052
1240, -387602427.9, 25.071
1241, -387601270, 25.091
1242, -387600114, 25.11
1243, -387598959.8, 25.129
1244, -387597807.3, 25.149
1245, -387596656.3, 25.168
1246, -387595506.9, 25.187
1247, -387594359.1, 25.207
1248, -387593212.6, 25.228
1249, -387592067.6, 25.248
1250, -387590924.1, 25.268
1251, -387589782.2, 25.287
1252, -387588642.1, 25.306
1253, -387587503.5, 25.326
1254, -387586366.5, 25.348
1255, -387585231, 25.372
1256, -387584096.9, 25.392
1257, -387582964.2, 25.411
1258, -387581833.5, 25.43
1259, -387580704.7, 25.45
1260, -387579577.5, 25.469
1261, -387578451.8, 25.488
1262, -387577327.9, 25.508
1263, -387576205.5, 25.529
1264, -387575084.7, 25.548
1265, -387573965.7, 25.567
1266, -387572848.6, 25.587
1267, -387571733.2, 25.606
1268, -387570619.4, 25.625
1269, -387569507.1, 25.645
1270, -387568396.5, 25.664
1271, -387567287.5, 25.683
1272, -387566180.3, 25.703
1273, -387565075, 25.722
1274, -387563971.7, 25.741
1275, -387562869.9, 25.761
1276, -387561769.7, 25.78
1277, -387560671.2, 25.803
1278, -387559574.3, 25.825
1279, -387558479, 25.844
1280, -387557385.3, 25.864
1281, -387556293, 25.902
1282, -387555202.1, 25.921
1283, -387554113, 25.941
1284, -387553025.2, 25.961
1285, -387551939, 25.983
1286, -387550854.4, 26.004
1287, -387549771.5, 26.024
1288, -387548690.4, 26.049
1289, -387547610.7, 26.069
1290, -387546532.8, 26.088
1291, -387545456.6, 26.107
1292, -387544381.9, 26.127
1293, -387543308.9, 26.146
1294, -387542238, 26.165
1295, -387541168.8, 26.185
1296, -387540101, 26.204
1297, -387539034.9, 26.223
1298, -387537970.4, 26.243
1299, -387536907.6, 26.262
1300, -387535846.4, 26.281
1301, -387534786.6, 26.301
1302, -387533728.2, 26.32
1303, -387532671, 26.339
1304, -387531615.1, 26.359
1305, -387530560.6, 26.378
1306, -387529507.5, 26.397
1307, -387528456.1, 26.419
1308, -387527406.1, 26.439
1309, -387526357.4, 26.459
1310, -387525310, 26.478
1311, -387524263.8, 26.499
1312, -387523218.8, 26.518
1313, -387522175, 26.538
1314, -387521132.5, 26.563
1315, -387520091.3, 26.583
1316, -387519051.5, 26.602
1317, -387518012.9, 26.622
1318, -387516975.7, 26.641
1319, -387515939.6, 26.66
1320, -387514904.9, 26.679
1321, -387513872.1, 26.699
1322, -387512840.7, 26.718
1323, -387511811.1, 26.738
1324, -387510783.4, 26.757
1325, -387509757.2, 26.776
1326, -387508732.5, 26.796
1327, -387507709.1, 26.815
1328, -387506687, 26.834
1329, -387505666.2, 26.854
1330, -387504647, 26.873
1331, -387503629.1, 26.892
1332, -387502612.5, 26.912
1333, -387501597.4, 26.931
1334, -387500583.9, 26.95
1335, -387499572, 26.969
1336, -387498561.6, 26.989
1337, -387497552.6, 27.014
1338, -387496545, 27.036
1339, -387495538.6, 27.055
1340, -387494533.6, 27.074
1341, -387493529.8, 27.096
1342, -387492527.2, 27.116
1343, -387491525.8, 27.135
1344, -387490525.7, 27.154
1345, -387489526.9, 27.174
1346, -387488529.8, 27.196
1347, -387487534.2, 27.215
1348, -387486539.8, 27.241
1349, -387485546.6, 27.26
1350, -387484554.7, 27.28
1351, -387483564.2, 27.299
1352, -387482575.4, 27.318
1353, -387481587.7, 27.338
1354, -387480601.2, 27.357
1355, -387479615.9, 27.376
1356, -387478631.8, 27.396
1357, -387477649, 27.417
1358, -387476668, 27.437
1359, -387475688.6, 27.456
1360, -387474710.6, 27.475
1361, -387473734, 27.495
1362, -387472758.8, 27.514
1363, -387471785.1, 27.533
1364, -387470812.8, 27.553
1365, -387469842, 27.572
1366, -387468872.7, 27.591
1367, -387467905, 27.611
1368, -387466938.8, 27.632
1369, -387465974.1, 27.651
1370, -387465011.1, 27.67
1371, -387464049.6, 27.69
1372, -387463089.9, 27.709
1373, -387462131.9, 27.729
1374, -387461175.6, 27.759
1375, -387460220.9, 27.782
1376, -387459267.6, 27.801
1377, -387458315.7, 27.821
1378, -387457365, 27.84
1379, -387456415.6, 27.859
1380, -387455467.5, 27.879
1381, -387454520.6, 27.898
1382, -387453575.2, 27.917
1383, -387452631, 27.938
1384, -387451687.9, 27.958
1385, -387450745.8, 27.977
1386, -387449805, 27.996
1387, -387448865.1, 28.016
1388, -387447926.4, 28.035
1389, -387446988.9, 28.054
1390, -387446052.4, 28.074
1391, -387445116.9, 28.093
1392, -387444182.5, 28.112
1393, -387443249.3, 28.132
1394, -387442317.4, 28.151
1395, -387441386.8, 28.17
1396, -387440457.5, 28.195
1397, -387439529.4, 28.221
1398, -387438602.9, 28.24
1399, -387437677.4, 28.259
1400, -387436753.1, 28.279
1401, -387435830, 28.298
1402, -387434908, 28.317
1403, -387433987.6, 28.337
1404, -387433068.3, 28.356
1405, -387432150.3, 28.376
1406, -387431233.4, 28.396
1407, -387430317.9, 28.419
1408, -387429403.8, 28.441
1409, -387428491.1, 28.461
1410, -387427579.9, 28.48
1411, -387426670.1, 28.499
1412, -387425761.7, 28.519
1413, -387424854.7, 28.538
1414, -387423948.9, 28.564
1415, -387423044.5, 28.583
1416, -387422141.7, 28.603
1417, -387421240.2, 28.622
1418, -387420339.9, 28.641
1419, -387419441, 28.661
1420, -387418543.6, 28.68
1421, -387417647.9, 28.699
1422, -387416753.6, 28.718
1423, -387415860.8, 28.738
1424, -387414969.4, 28.757
1425, -387414079.2, 28.776
1426, -387413190.4, 28.796
1427, -387412303, 28.818
1428, -387411416.9, 28.842
1429, -387410532.2, 28.861
1430, -387409648.7, 28.881
1431, -387408766.3, 28.9
1432, -387407885, 28.919
1433, -387407005.2, 28.939
1434, -387406126.7, 28.964
1435, -387405249.4, 28.984
1436, -387404374, 29.003
1437, -387403499.6, 29.022
1438, -387402626.4, 29.042
1439, -387401754.4, 29.061
1440, -387400883.5, 29.08
1441, -387400013.6, 29.099
1442, -387399144.9, 29.121
1443, -387398277.3, 29.14
1444, -387397410.8, 29.16
1445, -387396545.3, 29.179
1446, -387395681, 29.198
1447, -387394818.1, 29.218
1448, -387393956.1, 29.237
1449, -387393095.2, 29.256
1450, -387392235.1, 29.276
1451, -387391376.1, 29.295
1452, -387390518, 29.314
1453, -387389661.1, 29.334
1454, -387388805.2, 29.353
1455, -387387950.4, 29.372
1456, -387387096.7, 29.398
1457, -387386244.1, 29.421
1458, -387385392.8, 29.442
1459, -387384542.7, 29.461
1460, -387383693.7, 29.481
1461, -387382845.9, 29.5
1462, -387381999, 29.519
1463, -387381153.2, 29.539
1464, -387380308.4, 29.558
1465, -387379464.7, 29.577
1466, -387378622, 29.597
1467, -387377780.3, 29.617
1468, -387376939.9, 29.637
1469, -387376100.7, 29.656
1470, -387375262.6, 29.676
1471, -387374425.6, 29.695
1472, -387373589.9, 29.714
1473, -387372755.4, 29.734
1474, -387371922.3, 29.753
1475, -387371090.5, 29.772
1476, -387370259.9, 29.792
1477, -387369430.4, 29.811
1478, -387368602, 29.85
1479, -387367774.9, 29.869
1480, -387366949, 29.888
1481, -387366124.4, 29.908
1482, -387365301.1, 29.927
1483, -387364479.4, 29.946
1484, -387363658.9, 29.966
1485, -387362839.4, 29.985
1486, -387362020.9, 30.011
1487, -387361203.7, 30.033
1488, -387360387.7, 30.053
1489, -387359572.9, 30.072
1490, -387358758.8, 30.093
1491, -387357945.7, 30.112
1492, -387357133.5, 30.131
1493, -387356322.5, 30.151
1494, -387355513.2, 30.17
1495, -387354704.8, 30.189
1496, -387353897.4, 30.209
1497, -387353091, 30.228
1498, -387352285.6, 30.248
1499, -387351481.3, 30.267
1500, -387350678.7, 30.286
1501, -387349877.3, 30.308
1502, -387349076.7, 30.327
1503, -387348277.2, 30.346
1504, -387347478.7, 30.366
1505, -387346681.2, 30.385
1506, -387345884.7, 30.404
1507, -387345089.2, 30.424
1508, -387344294.7, 30.443
1509, -387343501.2, 30.462
1510, -387342708.9, 30.482
1511, -387341917.6, 30.501
1512, -387341127.3, 30.52
1513, -387340338, 30.54
1514, -387339549.8, 30.559
1515, -387338762.8, 30.578
1516, -387337976.8, 30.603
1517, -387337192, 30.626
1518, -387336408.3, 30.646
1519, -387335625.4, 30.665
1520, -387334843.3, 30.685
1521, -387334062.1, 30.704
1522, -387333281.8, 30.723
1523, -387332502.9, 30.743
1524, -387331724.9, 30.762
1525, -387330947.8, 30.782
1526, -387330171.5, 30.804
1527, -387329396, 30.823
1528, -387328621.3, 30.843
1529, -387327847.4, 30.862
1530, -387327074.4, 30.881
1531, -387326302.3, 30.901
1532, -387325531, 30.92
1533, -387324760.5, 30.939
1534, -387323991, 30.959
1535, -387323222.5, 30.978
1536, -387322455, 30.997
1537, -387321688.4, 31.017
1538, -387320922.6, 31.036
1539, -387320157.8, 31.055
1540, -387319393.9, 31.075
1541, -387318630.9, 31.094
1542, -387317869.2, 31.113
1543, -387317108.5, 31.133
1544, -387316348.8, 31.152
1545, -387315590, 31.171
1546, -387314831.9, 31.191
1547, -387314074.8, 31.215
1548, -387313318.5, 31.237
1549, -387312562.9, 31.256
1550, -387311808.2, 31.276
1551, -387311054.3, 31.295
1552, -387310301.3, 31.315
1553, -387309549.3, 31.334
1554, -387308798.2, 31.353
1555, -387308047.9, 31.373
1556, -387307298.6, 31.392
1557, -387306550.2, 31.412
1558, -387305802.6, 31.432
1559, -387305056, 31.451
1560, -387304310.4, 31.471
1561, -387303565.7, 31.509
1562, -387302821.8, 31.528
1563, -387302078.7, 31.548
1564, -387301336.7, 31.567
1565, -387300595.7, 31.586
1566, -387299855.5, 31.606
1567, -387299116.2, 31.625
1568, -387298377.7, 31.644
1569, -387297640, 31.664
1570, -387296903.1, 31.683
1571, -387296166.9, 31.702
1572, -387295431.7, 31.722
1573, -387294697.4, 31.741
1574, -387293964, 31.76
1575, -387293231.5, 31.78
1576, -387292499.9, 31.799
1577, -387291769.3, 31.818
1578, -387291039.3, 31.839
1579, -387290310.1, 31.858
1580, -387289581.9, 31.877
1581, -387288854.7, 31.897
1582, -387288128.5, 31.916
1583, -387287403.1, 31.935
1584, -387286678.5, 31.955
1585, -387285954.7, 31.974
1586, -387285231.8, 31.993
1587, -387284509.5, 32.013
1588, -387283787.9, 32.033
1589, -387283067.2, 32.052
1590, -387282347.4, 32.071
1591, -387281628.4, 32.091
1592, -387280910.2, 32.11
1593, -387280192.7, 32.129
1594, -387279476, 32.159
1595, -387278760.1, 32.179
1596, -387278045, 32.198
1597, -387277330.7, 32.217
1598, -387276617.2, 32.237
1599, -387275904.3, 32.256
1600, -387275192.1, 32.275
1601, -387274480.8, 32.295
1602, -387273770.4, 32.314
1603, -387273061.2, 32.334
1604, -387272353.2, 32.353
1605, -387271646.4, 32.372
1606, -387270940.8, 32.391
1607, -387270236.5, 32.415
1608, -387269533.2, 32.436
1609, -387268830.7, 32.455
1610, -387268129.1, 32.48
1611, -387267428.3, 32.501
1612, -387266728.3, 32.52
1613, -387266029.1, 32.54
1614, -387265330.7, 32.56
1615, -387264633.1, 32.58
1616, -387263936.6, 32.6
1617, -387263241.5, 32.62
1618, -387262547.6, 32.639
1619, -387261854.5, 32.669
1620, -387261162.2, 32.688
1621, -387260470.6, 32.707
1622, -387259779.8, 32.727
1623, -387259089.7, 32.746
1624, -387258400.3, 32.765
1625, -387257711.7, 32.785
1626, -387257023.8, 32.804
1627, -387256336.7, 32.823
1628, -387255650.3, 32.843
1629, -387254964.9, 32.862
1630, -387254280.6, 32.881
1631, -387253597, 32.901
1632, -387252914.2, 32.92
1633, -387252232.2, 32.939
1634, -387251550.9, 32.959
1635, -387250870.5, 32.978
1636, -387250190.9, 33.003
1637, -387249512, 33.026
1638, -387248833.9, 33.046
1639, -387248156.5, 33.065
1640, -387247480, 33.085
1641, -387246804.4, 33.104
1642, -387246129.7, 33.123
1643, -387245455.5, 33.17
1644, -387244782.2, 33.19
1645, -387244109.8, 33.209
1646, -387243438, 33.229
1647, -387242767, 33.248
1648, -387242096.9, 33.267
1649, -387241427.7, 33.286
1650, -387240759.4, 33.306
1651, -387240091.8, 33.331
1652, -387239425, 33.35
1653, -387238759.2, 33.37
1654, -387238094, 33.389
1655, -387237429.4, 33.408
1656, -387236765.4, 33.428
1657, -387236102.1, 33.447
1658, -387235439.4, 33.466
1659, -387234777.4, 33.486
1660, -387234116, 33.505
1661, -387233455.5, 33.524
1662, -387232795.8, 33.544
1663, -387232137.1, 33.563
1664, -387231479.1, 33.582
1665, -387230821.7, 33.602
1666, -387230165, 33.621
1667, -387229509.2, 33.643
1668, -387228854.2, 33.662
1669, -387228199.8, 33.682
1670, -387227546, 33.701
1671, -387226892.7, 33.72
1672, -387226240, 33.74
1673, -387225588, 33.759
1674, -387224936.6, 33.778
1675, -387224285.9, 33.798
1676, -387223635.9, 33.817
1677, -387222986.5, 33.844
1678, -387222337.9, 33.863
1679, -387221690.3, 33.883
1680, -387221043.3, 33.902
1681, -387220397.1, 33.922
1682, -387219751.6, 33.941
1683, -387219106.8, 33.96
1684, -387218462.7, 33.979
1685, -387217819.3, 33.999
1686, -387217176.7, 34.018
1687, -387216535, 34.037
1688, -387215894, 34.057
1689, -387215253.6, 34.076
1690, -387214613.9, 34.095
1691, -387213974.8, 34.115
1692, -387213336.4, 34.134
1693, -387212698.6, 34.153
1694, -387212061.7, 34.173
1695, -387211425.5, 34.192
1696, -387210790.1, 34.214
1697, -387210155.7, 34.235
1698, -387209522, 34.255
1699, -387208889.3, 34.275
1700, -387208257.4, 34.294
1701, -387207626.4, 34.313
1702, -387206996.1, 34.337
1703, -387206366.6, 34.358
1704, -387205738.1, 34.379
1705, -387205110.6, 34.399
1706, -387204484.1, 34.419
1707, -387203858.4, 34.439
1708, -387203233.4, 34.458
1709, -387202609.3, 34.478
1710, -387201986, 34.502
1711, -387201363.5, 34.522
1712, -387200741.8, 34.541
1713, -387200120.8, 34.56
1714, -387199500.3, 34.58
1715, -387198880.6, 34.599
1716, -387198261.5, 34.618
1717, -387197643, 34.638
1718, -387197025.5, 34.657
1719, -387196408.6, 34.676
1720, -387195792.4, 34.696
1721, -387195176.8, 34.715
1722, -387194561.9, 34.734
1723, -387193947.5, 34.754
1724, -387193333.7, 34.773
1725, -387192721, 34.795
1726, -387192108.9, 34.815
1727, -387191497.5, 34.837
1728, -387190886.8, 34.856
1729, -387190276.9, 34.876
1730, -387189667.9, 34.895
1731, -387189059.7, 34.914
1732, -387188452.3, 34.934
1733, -387187845.5, 34.953
1734, -387187239.5, 34.972
1735, -387186634.1, 34.992
1736, -387186029.4, 35.014
1737, -387185425.2, 35.033
1738, -387184821.8, 35.053
1739, -387184218.9, 35.072
1740, -387183616.8, 35.091
1741, -387183015.3, 35.111
1742, -387182414.4, 35.13
1743, -387181814.1, 35.149
1744, -387181214.5, 35.172
1745, -387180615.5, 35.192
1746, -387180017.3, 35.211
1747, -387179419.8, 35.231
1748, -387178823, 35.25
1749, -387178226.8, 35.27
1750, -387177631.1, 35.29
1751, -387177036.2, 35.31
1752, -387176441.9, 35.329
1753, -387175848.4, 35.348
1754, -387175255.4, 35.368
1755, -387174663.1, 35.387
1756, -387174071.3, 35.406
1757, -387173480.2, 35.426
1758, -387172889.7, 35.448
1759, -387172299.8, 35.467
1760, -387171710.5, 35.486
1761, -387171122, 35.507
1762, -387170534.1, 35.526
1763, -387169946.8, 35.545
1764, -387169360.2, 35.565
1765, -387168774.1, 35.584
1766, -387168188.7, 35.603
1767, -387167604, 35.623
1768, -387167019.8, 35.643
1769, -387166436.4, 35.662
1770, -387165853.5, 35.683
1771, -387165271.2, 35.703
1772, -387164689.5, 35.722
1773, -387164108.6, 35.741
1774, -387163528.4, 35.761
1775, -387162948.8, 35.78
1776, -387162369.9, 35.799
1777, -387161791.8, 35.819
1778, -387161214.4, 35.838
1779, -387160637.6, 35.857
1780, -387160061.6, 35.876
1781, -387159486.4, 35.896
1782, -387158912.1, 35.915
1783, -387158338.6, 35.934
1784, -387157765.8, 35.954
1785, -387157193.8, 35.973
1786, -387156622.6, 35.992
1787, -387156052, 36.018
1788, -387155482.1, 36.049
1789, -387154913, 36.069
1790, -387154344.5, 36.088
1791, -387153776.6, 36.107
1792, -387153209.5, 36.127
1793, -387152643, 36.146
1794, -387152077.1, 36.165
1795, -387151511.8, 36.189
1796, -387150947.2, 36.208
1797, -387150383.1, 36.227
1798, -387149819.6, 36.247
1799, -387149256.9, 36.266
1800, -387148694.8, 36.285
1801, -387148133.5, 36.305
1802, -387147572.6, 36.324
1803, -387147012.4, 36.343
1804, -387146452.9, 36.363
1805, -387145893.9, 36.382
1806, -387145335.4, 36.401
1807, -387144777.5, 36.421
1808, -387144220.3, 36.44
1809, -387143663.6, 36.459
1810, -387143107.5, 36.479
1811, -387142551.8, 36.498
1812, -387141996.6, 36.517
1813, -387141441.8, 36.537
1814, -387140887.5, 36.556
1815, -387140333.8, 36.575
1816, -387139780.9, 36.595
1817, -387139228.5, 36.62
1818, -387138676.6, 36.641
1819, -387138125.3, 36.661
1820, -387137574.4, 36.68
1821, -387137024.1, 36.7
1822, -387136474.3, 36.719
1823, -387135925.2, 36.738
1824, -387135376.6, 36.758
1825, -387134828.6, 36.777
1826, -387134281.1, 36.796
1827, -387133734.3, 36.816
1828, -387133188.1, 36.836
1829, -387132642.5, 36.856
1830, -387132097.6, 36.875
1831, -387131553.2, 36.894
1832, -387131009.4, 36.914
1833, -387130466.2, 36.933
1834, -387129923.4, 36.952
1835, -387129381.1, 36.972
1836, -387128839.4, 36.991
1837, -387128298.3, 37.01
1838, -387127757.7, 37.03
1839, -387127217.6, 37.049
1840, -387126678, 37.068
1841, -387126139.3, 37.088
1842, -387125601.2, 37.107
1843, -387125063.6, 37.126
1844, -387124526.6, 37.146
1845, -387123990.3, 37.165
1846, -387123454.8, 37.184
1847, -387122920, 37.204
1848, -387122385.8, 37.223
1849, -387121852.1, 37.243
1850, -387121318.9, 37.262
1851, -387120786.3, 37.282
1852, -387120254.3, 37.301
1853, -387119722.8, 37.32
1854, -387119191.8, 37.34
1855, -387118661.4, 37.359
1856, -387118131.6, 37.378
1857, -387117602.4, 37.418
1858, -387117073.8, 37.438
1859, -387116546, 37.457
1860, -387116018.7, 37.477
1861, -387115492, 37.496
1862, -387114965.8, 37.524
1863, -387114440.1, 37.544
1864, -387113915.1, 37.563
1865, -387113390.6, 37.582
1866, -387112866.7, 37.602
1867, -387112343.2, 37.621
1868, -387111820.3, 37.64
1869, -387111297.9, 37.66
1870, -387110775.9, 37.679
1871, -387110254.5, 37.698
1872, -387109733.5, 37.718
1873, -387109212.9, 37.737
1874, -387108692.8, 37.756
1875, -387108173.1, 37.776
1876, -387107653.9, 37.795
1877, -387107135.2, 37.817
1878, -387106617, 37.839
1879, -387106099.2, 37.86
1880, -387105582.2, 37.879
1881, -387105065.6, 37.898
1882, -387104549.5, 37.918
1883, -387104033.9, 37.937
1884, -387103518.9, 37.956
1885, -387103004.3, 37.976
1886, -387102490.3, 37.995
1887, -387101977.1, 38.014
1888, -387101464.4, 38.041
1889, -387100952.4, 38.06
1890, -387100441.2, 38.08
1891, -387099930.9, 38.099
1892, -387099421.2, 38.119
1893, -387098912.1, 38.138
1894, -387098403.6, 38.157
1895, -387097895.7, 38.176
1896, -387097388.4, 38.196
1897, -387096881.5, 38.215
1898, -387096375.1, 38.234
1899, -387095869.3, 38.254
1900, -387095364.1, 38.273
1901, -387094859.9, 38.292
1902, -387094356.8, 38.312
1903, -387093854.4, 38.331
1904, -387093352.7, 38.35
1905, -387092851.5, 38.37
1906, -387092350.8, 38.389
1907, -387091850.6, 38.414
1908, -387091350.9, 38.436
1909, -387090851.7, 38.456
1910, -387090353, 38.475
1911, -387089854.8, 38.494
1912, -387089357.1, 38.514
1913, -387088860.1, 38.544
1914, -387088363.7, 38.564
1915, -387087867.9, 38.583
1916, -387087372.6, 38.602
1917, -387086878.1, 38.622
1918, -387086384, 38.642
1919, -387085890.5, 38.661
1920, -387085397.5, 38.681
1921, -387084904.9, 38.7
1922, -387084412.8, 38.719
1923, -387083921.1, 38.739
1924, -387083430, 38.758
1925, -387082939.5, 38.777
1926, -387082449.5, 38.797
1927, -387081960, 38.816
1928, -387081471, 38.835
1929, -387080982.5, 38.855
1930, -387080494.4, 38.874
1931, -387080006.7, 38.893
1932, -387079519.4, 38.912
1933, -387079032.7, 38.932
1934, -387078546.3, 38.951
1935, -387078060.4, 38.97
1936, -387077574.9, 38.99
1937, -387077089.8, 39.009
1938, -387076605.3, 39.028
1939, -387076121.2, 39.048
1940, -387075637.6, 39.068
1941, -387075154.4, 39.087
1942, -387074671.6, 39.106
1943, -387074189.3, 39.126
1944, -387073707.5, 39.145
1945, -387073226.2, 39.184
1946, -387072745.3, 39.209
1947, -387072264.8, 39.228
1948, -387071784.7, 39.248
1949, -387071305.1, 39.267
1950, -387070825.9, 39.286
1951, -387070347.2, 39.306
1952, -387069868.9, 39.325
1953, -387069391, 39.344
1954, -387068913.5, 39.368
1955, -387068436.6, 39.387
1956, -387067960.3, 39.407
1957, -387067484.6, 39.426
1958, -387067009.3, 39.445
1959, -387066534.8, 39.465
1960, -387066060.7, 39.484
1961, -387065587.1, 39.503
1962, -387065113.8, 39.523
1963, -387064641, 39.542
1964, -387064168.7, 39.561
1965, -387063696.8, 39.581
1966, -387063225.4, 39.6
1967, -387062754.3, 39.619
1968, -387062283.6, 39.641
1969, -387061813.4, 39.661
1970, -387061343.7, 39.68
1971, -387060874.4, 39.699
1972, -387060405.5, 39.719
1973, -387059937.3, 39.738
1974, -387059469.7, 39.757
1975, -387059002.6, 39.777
1976, -387058536.1, 39.796
1977, -387058070.1, 39.816
1978, -387057604.6, 39.836
1979, -387057139.6, 39.856
1980, -387056675.1, 39.879
1981, -387056211.1, 39.899
1982, -387055747.4, 39.918
1983, -387055284.1, 39.937
1984, -387054821.3, 39.957
1985, -387054359, 39.976
1986, -387053897.3, 39.995
1987, -387053436.5, 40.015
1988, -387052976.2, 40.034
1989, -387052516.5, 40.053
1990, -387052057.3, 40.073
1991, -387051598.5, 40.092
1992, -387051140.1, 40.111
1993, -387050682.2, 40.131
1994, -387050224.9, 40.15
1995, -387049767.9, 40.169
1996, -387049311.4, 40.189
1997, -387048855.4, 40.208
1998, -387048399.9, 40.23
1999, -387047944.8, 40.252
2000, -387047490.1, 40.271
2001, -387047035.8, 40.291
2002, -387046582, 40.31
2003, -387046128.6, 40.329
2004, -387045675.8, 40.349
2005, -387045223.5, 40.373
2006, -387044771.6, 40.392
2007, -387044320.4, 40.412
2008, -387043869.6, 40.431
2009, -387043419.2, 40.45
2010, -387042969.3, 40.471
2011, -387042519.8, 40.49
2012, -387042070.8, 40.51
2013, -387041622.3, 40.529
2014, -387041174.3, 40.549
2015, -387040726.7, 40.568
2016, -387040279.6, 40.588
2017, -387039833, 40.607
2018, -387039386.8, 40.626
2019, -387038941.2, 40.646
2020, -387038495.9, 40.665
2021, -387038051.1, 40.684
2022, -387037606.6, 40.704
2023, -387037162.4, 40.723
2024, -387036718.7, 40.742
2025, -387036275.3, 40.762
2026, -387035832.2, 40.781
2027, -387035389.6, 40.8
2028, -387034947.4, 40.823
2029, -387034505.6, 40.845
2030, -387034064.3, 40.864
2031, -387033623.3, 40.884
2032, -387033182.8, 40.903
2033, -387032742.8, 40.922
2034, -387032303.2, 40.96
2035, -387031864.1, 40.979
2036, -387031425.4, 41
2037, -387030987.1, 41.02
2038, -387030549.3, 41.042
2039, -387030111.9, 41.061
2040, -387029674.9, 41.081
2041, -387029238.2, 41.1
2042, -387028801.9, 41.119
2043, -387028366, 41.139
2044, -387027930.6, 41.158
2045, -387027495.6, 41.177
2046, -387027061.1, 41.197
2047, -387026627.1, 41.216
2048, -387026193.5, 41.235
2049, -387025760.4, 41.255
2050, -387025327.7, 41.274
2051, -387024895.4, 41.293
2052, -387024463.6, 41.313
2053, -387024032.3, 41.332
2054, -387023601.3, 41.351
2055, -387023170.8, 41.371
2056, -387022740.8, 41.39
2057, -387022311.2, 41.409
2058, -387021882.1, 41.433
2059, -387021453.5, 41.456
2060, -387021025.3, 41.475
2061, -387020597.6, 41.495
2062, -387020170.3, 41.514
2063, -387019743.5, 41.534
2064, -387019317.1, 41.556
2065, -387018891.1, 41.575
2066, -387018465.6, 41.595
2067, -387018040.9, 41.614
2068, -387017616.7, 41.633
2069, -387017192.8, 41.653
2070, -387016769.4, 41.672
2071, -387016346.4, 41.691
2072, -387015923.9, 41.711
2073, -387015501.7, 41.73
2074, -387015080, 41.75
2075, -387014658.7, 41.769
2076, -387014237.7, 41.788
2077, -387013817.1, 41.808
2078, -387013397, 41.827
2079, -387012977.2, 41.846
2080, -387012557.8, 41.866
2081, -387012138.7, 41.885
2082, -387011720, 41.904
2083, -387011301.8, 41.924
2084, -387010884, 41.943
2085, -387010466.8, 41.962
2086, -387010050, 41.982
2087, -387009633.5, 42.001
2088, -387009217.5, 42.026
2089, -387008801.8, 42.048
2090, -387008386.5, 42.067
2091, -387007971.6, 42.087
2092, -387007557.1, 42.106
2093, -387007143, 42.125
2094, -387006729.3, 42.145
2095, -387006316.1, 42.164
2096, -387005903.3, 42.183
2097, -387005490.9, 42.203
2098, -387005079.1, 42.223
2099, -387004667.7, 42.242
2100, -387004256.9, 42.261
2101, -387003846.7, 42.281
2102, -387003436.9, 42.3
2103, -387003027.4, 42.319
2104, -387002618.3, 42.339
2105, -387002209.6, 42.358
2106, -387001801.3, 42.388
2107, -387001393.4, 42.407
2108, -387000985.9, 42.427
2109, -387000578.7, 42.446
2110, -387000172, 42.465
2111, -386999765.9, 42.485
2112, -386999360.1, 42.504
2113, -386998954.8, 42.523
2114, -386998550.1, 42.543
2115, -386998145.7, 42.562
2116, -386997741.8, 42.581
2117, -386997338.3, 42.601
2118, -386996935.3, 42.62
2119, -386996532.5, 42.641
2120, -386996130.3, 42.663
2121, -386995728.4, 42.683
2122, -386995326.9, 42.702
2123, -386994925.6, 42.721
2124, -386994524.8, 42.741
2125, -386994124.2, 42.76
2126, -386993724.1, 42.779
2127, -386993324.3, 42.799
2128, -386992924.9, 42.818
2129, -386992525.9, 42.838
2130, -386992127.2, 42.858
2131, -386991728.9, 42.877
2132, -386991331, 42.898
2133, -386990933.4, 42.917
2134, -386990536.1, 42.938
2135, -386990139.2, 42.958
2136, -386989742.6, 42.977
2137, -386989346.3, 42.996
2138, -386988950.6, 43.016
2139, -386988555.3, 43.035
2140, -386988160.3, 43.054
2141, -386987765.7, 43.074
2142, -386987371.6, 43.093
2143, -386986978.1, 43.112
2144, -386986585.1, 43.132
2145, -386986192.4, 43.151
2146, -386985800.1, 43.171
2147, -386985408, 43.19
2148, -386985016.2, 43.209
2149, -386984624.8, 43.234
2150, -386984233.7, 43.257
2151, -386983842.8, 43.276
2152, -386983452.3, 43.295
2153, -386983062.1, 43.315
2154, -386982672.5, 43.334
2155, -386982283.2, 43.353
2156, -386981894.3, 43.373
2157, -386981505.7, 43.394
2158, -386981117.4, 43.413
2159, -386980729.5, 43.433
2160, -386980342, 43.452
2161, -386979954.8, 43.471
2162, -386979567.9, 43.491
2163, -386979181.4, 43.51
2164, -386978795.3, 43.529
2165, -386978409.5, 43.549
2166, -386978024.1, 43.568
2167, -386977638.9, 43.587
2168, -386977254.1, 43.607
2169, -386976869.7, 43.626
2170, -386976485.6, 43.645
2171, -386976102, 43.665
2172, -386975718.7, 43.684
2173, -386975335.7, 43.703
2174, -386974953, 43.723
2175, -386974570.7, 43.742
2176, -386974188.6, 43.761
2177, -386973806.9, 43.781
2178, -386973425.5, 43.8
2179, -386973044.4, 43.825
2180, -386972663.7, 43.847
2181, -386972283.2, 43.867
2182, -386971903.1, 43.886
2183, -386971523.3, 43.905
2184, -386971143.8, 43.925
2185, -386970764.5, 43.944
2186, -386970385.6, 43.963
2187, -386970006.9, 43.983
2188, -386969628.6, 44.002
2189, -386969250.5, 44.022
2190, -386968872.8, 44.042
2191, -386968495.4, 44.061
2192, -386968118.3, 44.081
2193, -386967741.4, 44.1
2194, -386967364.9, 44.119
2195, -386966988.6, 44.139
2196, -386966612.6, 44.158
2197, -386966237, 44.177
2198, -386965861.7, 44.196
2199, -386965486.7, 44.216
2200, -386965112, 44.235
2201, -386964737.7, 44.255
2202, -386964363.6, 44.274
2203, -386963989.7, 44.293
2204, -386963616.2, 44.313
2205, -386963242.9, 44.332
2206, -386962869.8, 44.351
2207, -386962497.1, 44.371
2208, -386962124.6, 44.39
2209, -386961752.4, 44.409
2210, -386961380.5, 44.429
2211, -386961008.8, 44.448
2212, -386960637.4, 44.469
2213, -386960266.2, 44.488
2214, -386959895.4, 44.507
2215, -386959524.8, 44.527
2216, -386959154.5, 44.554
2217, -386958784.5, 44.574
2218, -386958414.9, 44.595
2219, -386958045.6, 44.615
2220, -386957676.6, 44.635
2221, -386957307.9, 44.655
2222, -386956939.5, 44.674
2223, -386956571.4, 44.693
2224, -386956203.8, 44.713
2225, -386955836.5, 44.737
2226, -386955469.5, 44.757
2227, -386955102.9, 44.776
2228, -386954736.5, 44.796
2229, -386954370.5, 44.815
2230, -386954004.9, 44.834
2231, -386953639.5, 44.854
2232, -386953274.4, 44.873
2233, -386952909.7, 44.892
2234, -386952545.3, 44.912
2235, -386952181.2, 44.931
2236, -386951817.3, 44.95
2237, -386951453.8, 44.97
2238, -386951090.5, 44.989
2239, -386950727.6, 45.008
2240, -386950365.1, 45.028
2241, -386950003, 45.05
2242, -386949641.2, 45.071
2243, -386949279.7, 45.091
2244, -386948918.7, 45.11
2245, -386948558, 45.129
2246, -386948197.5, 45.149
2247, -386947837.3, 45.168
2248, -386947477.3, 45.187
2249, -386947117.6, 45.207
2250, -386946758.1, 45.245
2251, -386946398.9, 45.265
2252, -386946039.9, 45.284
2253, -386945681.2, 45.303
2254, -386945322.8, 45.323
2255, -386944964.6, 45.342
2256, -386944606.7, 45.361
2257, -386944249, 45.381
2258, -386943891.6, 45.406
2259, -386943534.4, 45.426
2260, -386943177.5, 45.445
2261, -386942820.9, 45.464
2262, -386942464.7, 45.483
2263, -386942108.7, 45.503
2264, -386941753, 45.522
2265, -386941397.6, 45.541
2266, -386941042.5, 45.561
2267, -386940687.7, 45.58
2268, -386940333.2, 45.6
2269, -386939979.1, 45.62
2270, -386939625.4, 45.639
2271, -386939271.9, 45.662
2272, -386938918.9, 45.681
2273, -386938566.2, 45.701
2274, -386938213.7, 45.72
2275, -386937861.5, 45.756
2276, -386937509.6, 45.775
2277, -386937158, 45.795
2278, -386936806.8, 45.814
2279, -386936455.9, 45.833
2280, -386936105.3, 45.853
2281, -386935755.1, 45.873
2282, -386935405.2, 45.892
2283, -386935055.7, 45.917
2284, -386934706.4, 45.936
2285, -386934357.4, 45.955
2286, -386934008.7, 45.975
2287, -386933660.3, 45.994
2288, -386933312.2, 46.013
2289, -386932964.4, 46.033
2290, -386932616.8, 46.052
2291, -386932269.6, 46.071
2292, -386931922.7, 46.091
2293, -386931576.2, 46.11
2294, -386931230.1, 46.129
2295, -386930884.3, 46.149
2296, -386930538.8, 46.168
2297, -386930193.8, 46.187
2298, -386929849, 46.207
2299, -386929504.7, 46.226
2300, -386929160.8, 46.247
2301, -386928817.3, 46.269
2302, -386928474.1, 46.288
2303, -386928131, 46.308
2304, -386927788.3, 46.347
2305, -386927445.8, 46.366
2306, -386927103.7, 46.385
2307, -386926761.8, 46.405
2308, -386926420.1, 46.43
2309, -386926078.8, 46.449
2310, -386925737.8, 46.468
2311, -386925397.1, 46.488
2312, -386925056.7, 46.507
2313, -386924716.5, 46.526
2314, -386924376.6, 46.546
2315, -386924036.9, 46.565
2316, -386923697.5, 46.586
2317, -386923358.3, 46.605
2318, -386923019.3, 46.625
2319, -386922680.6, 46.644
2320, -386922342.2, 46.663
2321, -386922004, 46.683
2322, -386921666, 46.702
2323, -386921328.2, 46.721
2324, -386920990.8, 46.741
2325, -386920653.8, 46.76
2326, -386920317, 46.779
2327, -386919980.4, 46.799
2328, -386919644.1, 46.818
2329, -386919308.1, 46.84
2330, -386918972.4, 46.861
2331, -386918637, 46.881
2332, -386918301.9, 46.901
2333, -386917967.1, 46.92
2334, -386917632.6, 46.939
2335, -386917298.5, 46.959
2336, -386916964.9, 46.978
2337, -386916631.8, 46.998
2338, -386916299, 47.017
2339, -386915966.4, 47.036
2340, -386915634.2, 47.057
2341, -386915302.3, 47.076
2342, -386914970.8, 47.097
2343, -386914639.6, 47.117
2344, -386914308.8, 47.136
2345, -386913978.3, 47.155
2346, -386913648.4, 47.174
2347, -386913318.8, 47.194
2348, -386912989.5, 47.213
2349, -386912660.4, 47.232
2350, -386912331.7, 47.252
2351, -386912003.2, 47.271
2352, -386911675.2, 47.29
2353, -386911347.3, 47.31
2354, -386911019.8, 47.329
2355, -386910692.4, 47.348
2356, -386910365.4, 47.368
2357, -386910038.6, 47.387
2358, -386909712.1, 47.406
2359, -386909385.8, 47.426
2360, -386909059.9, 47.45
2361, -386908734.4, 47.472
2362, -386908409.2, 47.492
2363, -386908084.2, 47.511
2364, -386907759.6, 47.531
2365, -386907435.3, 47.55
2366, -386907111.2, 47.569
2367, -386906787.3, 47.59
2368, -386906463.7, 47.61
2369, -386906140.3, 47.629
2370, -386905817.4, 47.648
2371, -386905494.6, 47.667
2372, -386905172.2, 47.687
2373, -386904849.9, 47.706
2374, -386904528, 47.725
2375, -386904206.3, 47.745
2376, -386903884.9, 47.767
2377, -386903563.8, 47.786
2378, -386903243.2, 47.805
2379, -386902922.9, 47.825
2380, -386902602.9, 47.844
2381, -386902283.2, 47.863
2382, -386901963.7, 47.883
2383, -386901644.5, 47.902
2384, -386901325.5, 47.921
2385, -386901006.9, 47.941
2386, -386900688.4, 47.96
2387, -386900370.3, 47.979
2388, -386900052.5, 47.999
2389, -386899735, 48.018
2390, -386899417.9, 48.043
2391, -386899101.1, 48.065
2392, -386898784.8, 48.084
2393, -386898468.8, 48.103
2394, -386898153.1, 48.123
2395, -386897837.5, 48.142
2396, -386897522.3, 48.162
2397, -386897207.3, 48.181
2398, -386896892.6, 48.2
2399, -386896578.2, 48.219
2400, -386896264.1, 48.239
2401, -386895950.4, 48.26
2402, -386895637.1, 48.279
2403, -386895324.2, 48.298
2404, -386895011.4, 48.317
2405, -386894699, 48.337
2406, -386894386.8, 48.356
2407, -386894074.8, 48.375
2408, -386893763, 48.395
2409, -386893451.5, 48.414
2410, -386893140.1, 48.433
2411, -386892829, 48.472
2412, -386892518.1, 48.491
2413, -386892207.6, 48.511
2414, -386891897.3, 48.53
2415, -386891587.3, 48.549
2416, -386891277.5, 48.569
2417, -386890968.1, 48.588
2418, -386890659, 48.607
2419, -386890350.3, 48.627
2420, -386890041.8, 48.646
2421, -386889733.5, 48.665
2422, -386889425.5, 48.685
2423, -386889117.8, 48.704
2424, -386888810.2, 48.723
2425, -386888502.9, 48.743
2426, -386888195.9, 48.763
2427, -386887889, 48.782
2428, -386887582.4, 48.802
2429, -386887276.1, 48.821
2430, -386886970, 48.841
2431, -386886664.2, 48.861
2432, -386886358.7, 48.88
2433, -386886053.4, 48.9
2434, -386885748.5, 48.919
2435, -386885443.8, 48.938
2436, -386885139.4, 48.958
2437, -386884835.2, 48.977
2438, -386884531.3, 48.996
2439, -386884227.6, 49.016
2440, -386883924.2, 49.035
2441, -386883621.1, 49.054
2442, -386883318.2, 49.074
2443, -386883015.6, 49.093
2444, -386882713.2, 49.112
2445, -386882411.2, 49.131
2446, -386882109.6, 49.151
2447, -386881808.2, 49.17
2448, -386881507.1, 49.189
2449, -386881206.3, 49.209
2450, -386880905.7, 49.228
2451, -386880605.3, 49.247
2452, -386880305.2, 49.267
2453, -386880005.3, 49.287
2454, -386879705.6, 49.306
2455, -386879406, 49.326
2456, -386879106.8, 49.345
2457, -386878807.7, 49.364
2458, -386878508.9, 49.384
2459, -386878210.3, 49.403
2460, -386877912, 49.423
2461, -386877614, 49.443
2462, -386877316.2, 49.462
2463, -386877018.7, 49.481
2464, -386876721.6, 49.501
2465, -386876424.9, 49.52
2466, -386876128.4, 49.539
2467, -386875832.3, 49.558
2468, -386875536.3, 49.578
2469, -386875240.7, 49.61
2470, -386874945.3, 49.63
2471, -386874650, 49.649
2472, -386874355.1, 49.668
2473, -386874060.7, 49.688
2474, -386873766.6, 49.707
2475, -386873472.7, 49.726
2476, -386873179, 49.746
2477, -386872885.6, 49.765
2478, -386872592.5, 49.785
2479, -386872299.6, 49.804
2480, -386872006.9, 49.823
2481, -386871714.5, 49.843
2482, -386871422.3, 49.865
2483, -386871130.3, 49.885
2484, -386870838.6, 49.904
2485, -386870547, 49.924
2486, -386870255.8, 49.951
2487, -386869964.7, 49.971
2488, -386869673.9, 49.991
2489, -386869383.3, 50.011
2490, -386869092.9, 50.031
2491, -386868802.7, 50.051
2492, -386868512.7, 50.07
2493, -386868223.1, 50.09
2494, -386867933.7, 50.118
2495, -386867644.5, 50.137
2496, -386867355.8, 50.157
2497, -386867067.2, 50.176
2498, -386866778.9, 50.195
2499, -386866490.7, 50.215
2500, -386866202.8, 50.234
2501, -386865915.1, 50.253
2502, -386865627.7, 50.273
2503, -386865340.5, 50.292
2504, -386865053.6, 50.311
2505, -386864767, 50.331
2506, -386864480.5, 50.35
2507, -386864194.2, 50.369
2508, -386863908.1, 50.389
2509, -386863622.2, 50.408
2510, -386863336.5, 50.427
2511, -386863051.1, 50.452
2512, -386862765.8, 50.473
2513, -386862480.8, 50.493
2514, -386862195.9, 50.512
2515, -386861911.2, 50.532
2516, -386861626.7, 50.551
2517, -386861342.4, 50.57
2518, -386861058.6, 50.604
2519, -386860775, 50.636
2520, -386860491.7, 50.656
2521, -386860208.6, 50.675
2522, -386859925.6, 50.694
2523, -386859642.9, 50.714
2524, -386859360.3, 50.733
2525, -386859078, 50.752
2526, -386858795.8, 50.772
2527, -386858513.8, 50.791
2528, -386858232, 50.81
2529, -386857950.4, 50.83
2530, -386857669, 50.849
2531, -386857387.8, 50.868
2532, -386857106.8, 50.888
2533, -386856826, 50.907
2534, -386856545.5, 50.926
2535, -386856265, 50.946
2536, -386855984.8, 50.968
2537, -386855704.7, 50.988
2538, -386855424.8, 51.007
2539, -386855145.1, 51.029
2540, -386854865.6, 51.051
2541, -386854586.3, 51.071
2542, -386854307.2, 51.091
2543, -386854028.3, 51.11
2544, -386853749.7, 51.141
2545, -386853471.3, 51.16
2546, -386853193.2, 51.18
2547, -386852915.3, 51.2
2548, -386852637.7, 51.22
2549, -386852360.6, 51.24
2550, -386852083.8, 51.26
2551, -386851807.6, 51.28
2552, -386851531.6, 51.305
2553, -386851255.7, 51.325
2554, -386850980.1, 51.344
2555, -386850704.7, 51.363
2556, -386850429.5, 51.383
2557, -386850154.4, 51.402
2558, -386849879.6, 51.421
2559, -386849605, 51.441
2560, -386849330.6, 51.46
2561, -386849056.4, 51.479
2562, -386848782.5, 51.499
2563, -386848508.7, 51.518
2564, -386848235.2, 51.537
2565, -386847961.9, 51.557
2566, -386847688.8, 51.576
2567, -386847415.8, 51.595
2568, -386847143, 51.615
2569, -386846870.4, 51.636
2570, -386846598, 51.658
2571, -386846325.8, 51.678
2572, -386846053.8, 51.698
2573, -386845782.1, 51.717
2574, -386845510.6, 51.736
2575, -386845239.2, 51.756
2576, -386844968.1, 51.775
2577, -386844697.2, 51.799
2578, -386844426.7, 51.821
2579, -386844156.3, 51.842
2580, -386843886.2, 51.862
2581, -386843616.3, 51.882
2582, -386843346.6, 51.901
2583, -386843077.1, 51.92
2584, -386842807.8, 51.939
2585, -386842538.8, 51.965
2586, -386842269.9, 51.984
2587, -386842001.3, 52.026
2588, -386841732.8, 52.045
2589, -386841464.5, 52.065
2590, -386841196.4, 52.084
2591, -386840928.6, 52.103
2592, -386840661.2, 52.123
2593, -386840393.9, 52.142
2594, -386840126.8, 52.161
2595, -386839860, 52.181
2596, -386839593.4, 52.2
2597, -386839327, 52.219
2598, -386839060.7, 52.239
2599, -386838794.7, 52.258
2600, -386838528.8, 52.28
2601, -386838263.1, 52.3
2602, -386837997.6, 52.319
2603, -386837732.3, 52.338
2604, -386837467.3, 52.358
2605, -386837202.4, 52.377
2606, -386836937.7, 52.396
2607, -386836673.2, 52.416
2608, -386836408.9, 52.435
2609, -386836144.9, 52.455
2610, -386835881.1, 52.477
2611, -386835617.4, 52.496
2612, -386835354, 52.516
2613, -386835090.8, 52.535
2614, -386834827.9, 52.554
2615, -386834565.1, 52.574
2616, -386834302.7, 52.593
2617, -386834040.5, 52.612
2618, -386833778.6, 52.635
2619, -386833516.9, 52.655
2620, -386833255.4, 52.674
2621, -386832994.2, 52.693
2622, -386832733, 52.713
2623, -386832472.1, 52.732
2624, -386832211.4, 52.751
2625, -386831950.8, 52.771
2626, -386831690.4, 52.79
2627, -386831430.3, 52.809
2628, -386831170.4, 52.829
2629, -386830910.7, 52.848
2630, -386830651.1, 52.87
2631, -386830391.7, 52.891
2632, -386830132.4, 52.91
2633, -386829873.4, 52.93
2634, -386829614.5, 52.949
2635, -386829355.8, 52.97
2636, -386829097.2, 52.995
2637, -386828838.9, 53.016
2638, -386828580.6, 53.036
2639, -386828322.6, 53.057
2640, -386828064.7, 53.076
2641, -386827807, 53.095
2642, -386827549.5, 53.114
2643, -386827292.1, 53.138
2644, -386827035, 53.157
2645, -386826778, 53.176
2646, -386826521.2, 53.196
2647, -386826264.7, 53.215
2648, -386826008.3, 53.234
2649, -386825752.1, 53.254
2650, -386825496, 53.273
2651, -386825240.3, 53.292
2652, -386824984.8, 53.312
2653, -386824729.6, 53.331
2654, -386824474.5, 53.35
2655, -386824219.6, 53.37
2656, -386823964.9, 53.389
2657, -386823710.4, 53.408
2658, -386823456.1, 53.428
2659, -386823201.9, 53.447
2660, -386822948, 53.47
2661, -386822694.3, 53.492
2662, -386822441, 53.511
2663, -386822187.9, 53.531
2664, -386821935, 53.55
2665, -386821682.2, 53.57
2666, -386821429.7, 53.589
2667, -386821177.5, 53.608
2668, -386820925.5, 53.628
2669, -386820673.7, 53.652
2670, -386820422.2, 53.671
2671, -386820170.8, 53.69
2672, -386819919.7, 53.71
2673, -386819668.9, 53.729
2674, -386819418.2, 53.748
2675, -386819167.8, 53.768
2676, -386818917.6, 53.787
2677, -386818667.8, 53.807
2678, -386818418.1, 53.826
2679, -386818168.7, 53.845
2680, -386817919.6, 53.865
2681, -386817670.7, 53.884
2682, -386817422.1, 53.903
2683, -386817173.8, 53.923
2684, -386816925.6, 53.942
2685, -386816677.8, 53.962
2686, -386816430.1, 53.981
2687, -386816182.6, 54
2688, -386815935.4, 54.02
2689, -386815688.4, 54.039
2690, -386815441.7, 54.063
2691, -386815195.2, 54.084
2692, -386814949.1, 54.104
2693, -386814703.2, 54.123
2694, -386814457.5, 54.147
2695, -386814212.1, 54.17
2696, -386813966.9, 54.189
2697, -386813721.9, 54.209
2698, -386813477.1, 54.228
2699, -386813232.5, 54.248
2700, -386812988.1, 54.268
2701, -386812743.8, 54.288
2702, -386812499.8, 54.309
2703, -386812255.9, 54.328
2704, -386812012.2, 54.348
2705, -386811768.7, 54.367
2706, -386811525.4, 54.386
2707, -386811282.3, 54.406
2708, -386811039.4, 54.425
2709, -386810796.7, 54.444
2710, -386810554.2, 54.464
2711, -386810311.9, 54.483
2712, -386810069.8, 54.502
2713, -386809827.8, 54.522
2714, -386809586, 54.541
2715, -386809344.3, 54.561
2716, -386809102.9, 54.58
2717, -386808861.6, 54.599
2718, -386808620.4, 54.619
2719, -386808379.4, 54.644
2720, -386808138.6, 54.666
2721, -386807898.1, 54.686
2722, -386807657.7, 54.705
2723, -386807417.5, 54.725
2724, -386807177.4, 54.744
2725, -386806937.5, 54.763
2726, -386806697.8, 54.783
2727, -386806458.2, 54.802
2728, -386806218.9, 54.822
2729, -386805979.8, 54.841
2730, -386805740.9, 54.861
2731, -386805502.2, 54.88
2732, -386805263.7, 54.9
2733, -386805025.4, 54.926
2734, -386804787.3, 54.945
2735, -386804549.4, 54.965
2736, -386804311.6, 54.996
2737, -386804074, 55.015
2738, -386803836.6, 55.034
2739, -386803599.3, 55.054
2740, -386803362.2, 55.073
2741, -386803125.2, 55.092
2742, -386802888.4, 55.112
2743, -386802651.8, 55.131
2744, -386802415.3, 55.15
2745, -386802179, 55.17
2746, -386801942.9, 55.189
2747, -386801706.9, 55.208
2748, -386801471.1, 55.228
2749, -386801235.5, 55.251
2750, -386801000, 55.273
2751, -386800764.7, 55.293
2752, -386800529.5, 55.312
2753, -386800294.5, 55.332
2754, -386800059.8, 55.351
2755, -386799825.2, 55.37
2756, -386799591, 55.39
2757, -386799357, 55.409
2758, -386799123.3, 55.428
2759, -386798889.7, 55.448
2760, -386798656.3, 55.468
2761, -386798423, 55.492
2762, -386798190, 55.511
2763, -386797957.1, 55.531
2764, -386797724.4, 55.55
2765, -386797491.9, 55.569
2766, -386797259.6, 55.589
2767, -386797027.6, 55.608
2768, -386796795.8, 55.627
2769, -386796564.1, 55.647
2770, -386796332.6, 55.666
2771, -386796101.3, 55.686
2772, -386795870.1, 55.705
2773, -386795639.1, 55.724
2774, -386795408.3, 55.743
2775, -386795177.7, 55.763
2776, -386794947.1, 55.782
2777, -386794716.8, 55.801
2778, -386794486.6, 55.821
2779, -386794256.6, 55.84
2780, -386794026.7, 55.859
2781, -386793797.1, 55.879
2782, -386793567.7, 55.898
2783, -386793338.5, 55.918
2784, -386793109.6, 55.937
2785, -386792880.8, 55.957
2786, -386792652.2, 55.976
2787, -386792423.8, 56.005
2788, -386792195.5, 56.025
2789, -386791967.4, 56.044
2790, -386791739.5, 56.064
2791, -386791511.7, 56.084
2792, -386791284.1, 56.103
2793, -386791056.6, 56.123
2794, -386790829.5, 56.142
2795, -386790602.6, 56.162
2796, -386790375.8, 56.181
2797, -386790149.3, 56.201
2798, -386789922.8, 56.22
2799, -386789696.6, 56.24
2800, -386789470.5, 56.259
2801, -386789244.5, 56.278
2802, -386789018.7, 56.297
2803, -386788793, 56.317
2804, -386788567.5, 56.336
2805, -386788342, 56.355
2806, -386788116.8, 56.375
2807, -386787891.7, 56.394
2808, -386787666.7, 56.413
2809, -386787441.8, 56.433
2810, -386787217.1, 56.452
2811, -386786992.5, 56.471
2812, -386786768.1, 56.491
2813, -386786543.9, 56.51
2814, -386786319.8, 56.529
2815, -386786095.8, 56.549
2816, -386785872, 56.568
2817, -386785648.3, 56.588
2818, -386785424.7, 56.607
2819, -386785201.3, 56.626
2820, -386784978, 56.646
2821, -386784754.9, 56.671
2822, -386784531.9, 56.69
2823, -386784309, 56.71
2824, -386784086.3, 56.729
2825, -386783863.8, 56.748
2826, -386783641.4, 56.768
2827, -386783419.2, 56.787
2828, -386783197.1, 56.807
2829, -386782975.1, 56.831
2830, -386782753.3, 56.85
2831, -386782531.7, 56.869
2832, -386782310.2, 56.889
2833, -386782088.9, 56.908
2834, -386781867.7, 56.927
2835, -386781646.8, 56.947
2836, -386781426, 56.966
2837, -386781205.4, 56.985
2838, -386780985, 57.024
2839, -386780764.7, 57.044
2840, -386780544.6, 57.063
2841, -386780324.7, 57.084
2842, -386780105, 57.104
2843, -386779885.4, 57.123
2844, -386779666, 57.142
2845, -386779446.8, 57.165
2846, -386779227.7, 57.187
2847, -386779008.8, 57.208
2848, -386778790.1, 57.227
2849, -386778571.5, 57.247
2850, -386778353.2, 57.268
2851, -386778134.9, 57.288
2852, -386777916.8, 57.307
2853, -386777698.9, 57.332
2854, -386777481.1, 57.352
2855, -386777263.5, 57.371
2856, -386777046, 57.39
2857, -386776828.6, 57.41
2858, -386776611.4, 57.429
2859, -386776394.3, 57.449
2860, -386776177.5, 57.468
2861, -386775960.8, 57.487
2862, -386775744.3, 57.506
2863, -386775527.9, 57.526
2864, -386775311.7, 57.545
2865, -386775095.6, 57.564
2866, -386774879.7, 57.584
2867, -386774663.9, 57.603
2868, -386774448.4, 57.622
2869, -386774232.9, 57.642
2870, -386774017.6, 57.664
2871, -386773802.5, 57.686
2872, -386773587.6, 57.705
2873, -386773373, 57.724
2874, -386773158.8, 57.744
2875, -386772944.7, 57.763
2876, -386772730.7, 57.782
2877, -386772516.9, 57.802
2878, -386772303.2, 57.821
2879, -386772089.7, 57.845
2880, -386771876.2, 57.864
2881, -386771662.9, 57.883
2882, -386771449.7, 57.903
2883, -386771236.7, 57.922
2884, -386771023.7, 57.941
2885, -386770811, 57.961
2886, -386770598.3, 57.98
2887, -386770385.8, 58.003
2888, -386770173.4, 58.022
2889, -386769961.1, 58.041
2890, -386769749, 58.061
2891, -386769537.1, 58.08
2892, -386769325.3, 58.099
2893, -386769113.7, 58.119
2894, -386768902.3, 58.138
2895, -386768691, 58.157
2896, -386768479.9, 58.177
2897, -386768269, 58.196
2898, -386768058.3, 58.215
2899, -386767847.7, 58.235
2900, -386767637.2, 58.254
2901, -386767427, 58.274
2902, -386767216.9, 58.296
2903, -386767006.9, 58.316
2904, -386766797.2, 58.335
2905, -386766587.6, 58.355
2906, -386766378.3, 58.374
2907, -386766169, 58.393
2908, -386765960, 58.413
2909, -386765751.1, 58.432
2910, -386765542.4, 58.451
2911, -386765333.8, 58.471
2912, -386765125.3, 58.49
2913, -386764917.1, 58.514
2914, -386764709.1, 58.533
2915, -386764501.2, 58.552
2916, -386764293.4, 58.572
2917, -386764085.8, 58.591
2918, -386763878.3, 58.61
2919, -386763671, 58.63
2920, -386763463.8, 58.649
2921, -386763256.7, 58.668
2922, -386763049.8, 58.688
2923, -386762843, 58.707
2924, -386762636.4, 58.726
2925, -386762430, 58.746
2926, -386762223.8, 58.765
2927, -386762017.8, 58.784
2928, -386761812, 58.804
2929, -386761606.2, 58.823
2930, -386761400.6, 58.842
2931, -386761195.2, 58.867
2932, -386760989.9, 58.889
2933, -386760784.8, 58.909
2934, -386760579.9, 58.928
2935, -386760375.1, 58.947
2936, -386760170.4, 58.967
2937, -386759966, 58.986
2938, -386759761.9, 59.01
2939, -386759558.1, 59.032
2940, -386759354.4, 59.053
2941, -386759150.9, 59.073
2942, -386758947.5, 59.092
2943, -386758744.4, 59.111
2944, -386758541.3, 59.131
2945, -386758338.4, 59.15
2946, -386758135.7, 59.174
2947, -386757933.2, 59.194
2948, -386757730.8, 59.213
2949, -386757528.5, 59.232
2950, -386757326.3, 59.252
2951, -386757124.3, 59.271
2952, -386756922.4, 59.29
2953, -386756720.6, 59.31
2954, -386756519, 59.329
2955, -386756317.4, 59.348
2956, -386756116.1, 59.368
2957, -386755914.9, 59.387
2958, -386755713.8, 59.406
2959, -386755512.9, 59.426
2960, -386755312, 59.445
2961, -386755111.2, 59.491
2962, -386754910.6, 59.51
2963, -386754710.1, 59.53
2964, -386754509.7, 59.549
2965, -386754309.4, 59.568
2966, -386754109.2, 59.588
2967, -386753909.1, 59.607
2968, -386753709.2, 59.626
2969, -386753509.5, 59.646
2970, -386753309.9, 59.665
2971, -386753110.5, 59.685
2972, -386752911.2, 59.705
2973, -386752712, 59.724
2974, -386752513, 59.743
2975, -386752314.1, 59.763
2976, -386752115.5, 59.782
2977, -386751917, 59.801
2978, -386751718.6, 59.821
2979, -386751520.4, 59.84
2980, -386751322.3, 59.859
2981, -386751124.4, 59.879
2982, -386750926.5, 59.898
2983, -386750728.9, 59.917
2984, -386750531.3, 59.937
2985, -386750333.9, 59.956
2986, -386750136.7, 59.975
2987, -386749939.6, 59.995
2988, -386749742.7, 60.014
2989, -386749546, 60.033
2990, -386749349.4, 60.053
2991, -386749153, 60.072
2992, -386748956.7, 60.092
2993, -386748760.5, 60.112
2994, -386748564.5, 60.131
2995, -386748368.6, 60.15
2996, -386748172.7, 60.17
2997, -386747977.1, 60.189
2998, -386747781.5, 60.208
2999, -386747586.1, 60.228
3000, -386747390.7, 60.247
3001, -386747195.5, 60.267
3002, -386747000.5, 60.286
3003, -386746805.6, 60.306
3004, -386746610.8, 60.325
3005, -386746416.2, 60.346
3006, -386746221.7, 60.365
3007, -386746027.3, 60.385
3008, -386745833, 60.404
3009, -386745638.9, 60.423
3010, -386745444.9, 60.443
3011, -386745251, 60.462
3012, -386745057.3, 60.481
3013, -386744863.6, 60.501
3014, -386744670.1, 60.52
3015, -386744476.7, 60.539
3016, -386744283.5, 60.559
3017, -386744090.4, 60.578
3018, -386743897.5, 60.597
3019, -386743704.8, 60.617
3020, -386743512.2, 60.636
3021, -386743319.8, 60.656
3022, -386743127.5, 60.68
3023, -386742935.2, 60.703
3024, -386742743.1, 60.722
3025, -386742551.1, 60.742
3026, -386742359.2, 60.761
3027, -386742167.4, 60.78
3028, -386741975.7, 60.8
3029, -386741784.2, 60.819
3030, -386741592.8, 60.838
3031, -386741401.4, 60.86
3032, -386741210.3, 60.879
3033, -386741019.3, 60.899
3034, -386740828.4, 60.918
3035, -386740637.6, 60.937
3036, -386740446.9, 60.957
3037, -386740256.3, 60.976
3038, -386740065.7, 60.995
3039, -386739875.3, 61.015
3040, -386739685, 61.034
3041, -386739494.8, 61.054
3042, -386739304.7, 61.073
3043, -386739114.7, 61.092
3044, -386738924.8, 61.112
3045, -386738735.1, 61.131
3046, -386738545.5, 61.15
3047, -386738355.9, 61.17
3048, -386738166.5, 61.189
3049, -386737977.2, 61.208
3050, -386737788, 61.228
3051, -386737598.9, 61.247
3052, -386737409.9, 61.272
3053, -386737221.1, 61.296
3054, -386737032.3, 61.316
3055, -386736843.8, 61.335
3056, -386736655.7, 61.362
3057, -386736467.8, 61.383
3058, -386736280, 61.403
3059, -386736092.5, 61.422
3060, -386735905, 61.442
3061, -386735717.7, 61.461
3062, -386735530.5, 61.48
3063, -386735343.5, 61.5
3064, -386735156.5, 61.519
3065, -386734969.7, 61.538
3066, -386734782.9, 61.558
3067, -386734596.2, 61.577
3068, -386734409.7, 61.596
3069, -386734223.4, 61.616
3070, -386734037.2, 61.635
3071, -386733851.1, 61.654
3072, -386733665.2, 61.674
3073, -386733479.3, 61.693
3074, -386733293.7, 61.712
3075, -386733108.2, 61.732
3076, -386732922.9, 61.751
3077, -386732737.7, 61.77
3078, -386732552.6, 61.79
3079, -386732367.6, 61.809
3080, -386732182.7, 61.828
3081, -386731997.9, 61.848
3082, -386731813.2, 61.867
3083, -386731628.6, 61.886
3084, -386731444.2, 61.906
3085, -386731259.9, 61.943
3086, -386731075.6, 61.963
3087, -386730891.5, 61.982
3088, -386730707.5, 62.001
3089, -386730523.6, 62.021
3090, -386730339.8, 62.041
3091, -386730156.1, 62.061
3092, -386729972.4, 62.081
3093, -386729789, 62.1
3094, -386729605.6, 62.12
3095, -386729422.3, 62.139
3096, -386729239.2, 62.158
3097, -386729056.2, 62.178
3098, -386728873.2, 62.197
3099, -386728690.4, 62.217
3100, -386728507.6, 62.236
3101, -386728325, 62.255
3102, -386728142.5, 62.275
3103, -386727960.2, 62.294
3104, -386727777.9, 62.313
3105, -386727595.9, 62.332
3106, -386727413.9, 62.352
3107, -386727232.1, 62.371
3108, -386727050.4, 62.39
3109, -386726868.8, 62.41
3110, -386726687.5, 62.429
3111, -386726506.3, 62.448
3112, -386726325.3, 62.468
3113, -386726144.3, 62.487
3114, -386725963.5, 62.509
3115, -386725782.9, 62.528
3116, -386725602.3, 62.547
3117, -386725422, 62.567
3118, -386725241.7, 62.586
3119, -386725061.6, 62.605
3120, -386724881.6, 62.625
3121, -386724701.7, 62.644
3122, -386724521.9, 62.663
3123, -386724342.2, 62.701
3124, -386724162.7, 62.721
3125, -386723983.3, 62.74
3126, -386723804.1, 62.76
3127, -386723625, 62.779
3128, -386723446, 62.798
3129, -386723267.1, 62.818
3130, -386723088.2, 62.837
3131, -386722909.6, 62.856
3132, -386722731, 62.876
3133, -386722552.5, 62.895
3134, -386722374.2, 62.914
3135, -386722196, 62.934
3136, -386722017.9, 62.953
3137, -386721839.9, 62.972
3138, -386721662.1, 62.992
3139, -386721484.6, 63.011
3140, -386721307.1, 63.03
3141, -386721129.8, 63.05
3142, -386720952.5, 63.075
3143, -386720775.4, 63.097
3144, -386720598.4, 63.116
3145, -386720421.4, 63.138
3146, -386720244.7, 63.157
3147, -386720068.1, 63.176
3148, -386719891.6, 63.213
3149, -386719715.2, 63.232
3150, -386719538.9, 63.252
3151, -386719362.8, 63.271
3152, -386719186.8, 63.29
3153, -386719010.9, 63.31
3154, -386718835.2, 63.329
3155, -386718659.7, 63.349
3156, -386718484.2, 63.374
3157, -386718308.9, 63.393
3158, -386718133.7, 63.412
3159, -386717958.5, 63.432
3160, -386717783.5, 63.451
3161, -386717608.6, 63.47
3162, -386717433.8, 63.49
3163, -386717259, 63.509
3164, -386717084.4, 63.528
3165, -386716909.9, 63.548
3166, -386716735.5, 63.567
3167, -386716561.3, 63.586
3168, -386716387.3, 63.606
3169, -386716213.4, 63.625
3170, -386716039.5, 63.644
3171, -386715865.8, 63.664
3172, -386715692.1, 63.684
3173, -386715518.6, 63.705
3174, -386715345.1, 63.725
3175, -386715171.8, 63.744
3176, -386714998.5, 63.764
3177, -386714825.4, 63.783
3178, -386714652.4, 63.802
3179, -386714479.5, 63.822
3180, -386714306.7, 63.841
3181, -386714133.9, 63.86
3182, -386713961.3, 63.886
3183, -386713788.7, 63.906
3184, -386713616.3, 63.925
3185, -386713444.1, 63.944
3186, -386713271.9, 63.964
3187, -386713099.8, 63.983
3188, -386712927.8, 64.002
3189, -386712755.9, 64.022
3190, -386712584.1, 64.043
3191, -386712412.4, 64.062
3192, -386712240.8, 64.081
3193, -386712069.4, 64.101
3194, -386711898, 64.12
3195, -386711726.8, 64.139
3196, -386711555.6, 64.159
3197, -386711384.7, 64.178
3198, -386711213.8, 64.197
3199, -386711043, 64.217
3200, -386710872.3, 64.236
3201, -386710701.8, 64.255
3202, -386710531.3, 64.276
3203, -386710361, 64.298
3204, -386710190.8, 64.317
3205, -386710020.7, 64.336
3206, -386709850.8, 64.356
3207, -386709680.9, 64.375
3208, -386709511.1, 64.395
3209, -386709341.5, 64.414
3210, -386709171.9, 64.433
3211, -386709002.3, 64.453
3212, -386708832.9, 64.473
3213, -386708663.6, 64.493
3214, -386708494.3, 64.512
3215, -386708325.3, 64.531
3216, -386708156.3, 64.554
3217, -386707987.5, 64.573
3218, -386707818.7, 64.592
3219, -386707650, 64.614
3220, -386707481.5, 64.634
3221, -386707313.1, 64.653
3222, -386707144.7, 64.672
3223, -386706976.5, 64.691
3224, -386706808.3, 64.711
3225, -386706640.2, 64.73
3226, -386706472.2, 64.749
3227, -386706304.3, 64.769
3228, -386706136.5, 64.788
3229, -386705968.7, 64.807
3230, -386705801.1, 64.827
3231, -386705633.6, 64.846
3232, -386705466.1, 64.866
3233, -386705298.7, 64.886
3234, -386705131.5, 64.908
3235, -386704964.5, 64.928
3236, -386704797.5, 64.947
3237, -386704630.7, 64.966
3238, -386704463.9, 64.986
3239, -386704297.2, 65.005
3240, -386704130.6, 65.025
3241, -386703964.2, 65.047
3242, -386703797.8, 65.066
3243, -386703631.6, 65.086
3244, -386703465.4, 65.105
3245, -386703299.3, 65.124
3246, -386703133.4, 65.144
3247, -386702967.5, 65.163
3248, -386702801.8, 65.182
3249, -386702636.1, 65.201
3250, -386702470.6, 65.223
3251, -386702305.2, 65.242
3252, -386702140, 65.262
3253, -386701974.9, 65.281
3254, -386701810, 65.3
3255, -386701645.1, 65.32
3256, -386701480.4, 65.339
3257, -386701315.8, 65.358
3258, -386701151.4, 65.378
3259, -386700987.2, 65.397
3260, -386700823, 65.416
3261, -386700659, 65.436
3262, -386700495.1, 65.455
3263, -386700331.4, 65.48
3264, -386700167.7, 65.501
3265, -386700004.2, 65.52
3266, -386699840.7, 65.54
3267, -386699677.4, 65.559
3268, -386699514.1, 65.579
3269, -386699350.9, 65.598
3270, -386699187.7, 65.617
3271, -386699024.7, 65.637
3272, -386698861.8, 65.656
3273, -386698698.9, 65.676
3274, -386698536.1, 65.695
3275, -386698373.4, 65.717
3276, -386698210.8, 65.736
3277, -386698048.3, 65.755
3278, -386697885.9, 65.775
3279, -386697723.6, 65.794
3280, -386697561.4, 65.813
3281, -386697399.3, 65.833
3282, -386697237.4, 65.852
3283, -386697075.5, 65.871
3284, -386696913.8, 65.891
3285, -386696752.1, 65.91
3286, -386696590.5, 65.929
3287, -386696429.1, 65.949
3288, -386696267.7, 65.968
3289, -386696106.4, 65.988
3290, -386695945.2, 66.007
3291, -386695784.2, 66.026
3292, -386695623.2, 66.045
3293, -386695462.3, 66.065
3294, -386695301.5, 66.087
3295, -386695140.8, 66.109
3296, -386694980.2, 66.128
3297, -386694819.6, 66.148
3298, -386694659.1, 66.167
3299, -386694498.8, 66.186
3300, -386694338.5, 66.206
3301, -386694178.3, 66.229
3302, -386694018.2, 66.248
3303, -386693858.3, 66.268
3304, -386693698.5, 66.287
3305, -386693538.9, 66.306
3306, -386693379.3, 66.326
3307, -386693219.9, 66.345
3308, -386693060.5, 66.364
3309, -386692901.2, 66.385
3310, -386692742, 66.405
3311, -386692583, 66.424
3312, -386692424, 66.443
3313, -386692265.2, 66.463
3314, -386692106.4, 66.482
3315, -386691947.9, 66.501
3316, -386691789.6, 66.521
3317, -386691631.3, 66.54
3318, -386691473.1, 66.559
3319, -386691314.9, 66.579
3320, -386691156.9, 66.598
3321, -386690999, 66.617
3322, -386690841.1, 66.637
3323, -386690683.4, 66.656
3324, -386690525.7, 66.681
3325, -386690368.2, 66.704
3326, -386690210.7, 66.724
3327, -386690053.4, 66.743
3328, -386689896.1, 66.763
3329, -386689739, 66.782
3330, -386689581.9, 66.802
3331, -386689424.9, 66.821
3332, -386689268.1, 66.842
3333, -386689111.3, 66.862
3334, -386688954.5, 66.888
3335, -386688797.9, 66.907
3336, -386688641.4, 66.926
3337, -386688485, 66.946
3338, -386688328.6, 66.965
3339, -386688172.4, 66.984
3340, -386688016.3, 67.004
3341, -386687860.2, 67.023
3342, -386687704.3, 67.042
3343, -386687548.4, 67.062
3344, -386687392.7, 67.081
3345, -386687237.1, 67.1
3346, -386687081.5, 67.12
3347, -386686926.1, 67.139
3348, -386686770.7, 67.158
3349, -386686615.4, 67.178
3350, -386686460.2, 67.197
3351, -386686305.1, 67.216
3352, -386686150.1, 67.236
3353, -386685995.2, 67.255
3354, -386685840.4, 67.274
3355, -386685685.7, 67.294
3356, -386685531, 67.315
3357, -386685376.5, 67.334
3358, -386685222.1, 67.353
3359, -386685067.7, 67.373
3360, -386684913.4, 67.401
3361, -386684759.2, 67.42
3362, -386684605.1, 67.441
3363, -386684451.1, 67.46
3364, -386684297.3, 67.48
3365, -386684143.5, 67.5
3366, -386683989.8, 67.519
3367, -386683836.2, 67.538
3368, -386683682.7, 67.568
3369, -386683529.3, 67.588
3370, -386683375.9, 67.607
3371, -386683222.6, 67.626
3372, -386683069.5, 67.645
3373, -386682916.4, 67.665
3374, -386682763.4, 67.684
3375, -386682610.5, 67.703
3376, -386682457.7, 67.723
3377, -386682305.1, 67.742
3378, -386682152.5, 67.761
3379, -386682000, 67.781
3380, -386681847.7, 67.8
3381, -386681695.4, 67.819
3382, -386681543.2, 67.839
3383, -386681391.2, 67.858
3384, -386681239.3, 67.881
3385, -386681087.4, 67.904
3386, -386680935.7, 67.924
3387, -386680784, 67.943
3388, -386680632.4, 67.962
3389, -386680481, 67.982
3390, -386680329.6, 68.001
3391, -386680178.3, 68.02
3392, -386680027.1, 68.04
3393, -386679876, 68.059
3394, -386679724.9, 68.086
3395, -386679574, 68.105
3396, -386679423.2, 68.124
3397, -386679272.5, 68.144
3398, -386679121.8, 68.163
3399, -386678971.2, 68.182
3400, -386678820.7, 68.202
3401, -386678670.3, 68.221
3402, -386678519.9, 68.24
3403, -386678369.6, 68.26
3404, -386678219.3, 68.279
3405, -386678069.2, 68.298
3406, -386677919.1, 68.318
3407, -386677769.1, 68.337
3408, -386677619.2, 68.356
3409, -386677469.4, 68.375
3410, -386677319.7, 68.395
3411, -386677170, 68.414
3412, -386677020.5, 68.434
3413, -386676871.1, 68.453
3414, -386676721.7, 68.478
3415, -386676572.4, 68.501
3416, -386676423.3, 68.521
3417, -386676274.2, 68.541
3418, -386676125.3, 68.56
3419, -386675976.4, 68.579
3420, -386675827.6, 68.599
3421, -386675679, 68.618
3422, -386675530.6, 68.637
3423, -386675382.2, 68.656
3424, -386675233.9, 68.676
3425, -386675085.7, 68.696
3426, -386674937.5, 68.715
3427, -386674789.5, 68.741
3428, -386674641.4, 68.76
3429, -386674493.5, 68.779
3430, -386674345.6, 68.799
3431, -386674197.9, 68.818
3432, -386674050.1, 68.837
3433, -386673902.5, 68.857
3434, -386673755, 68.876
3435, -386673607.5, 68.895
3436, -386673460.1, 68.915
3437, -386673312.8, 68.934
3438, -386673165.5, 68.953
3439, -386673018.4, 68.973
3440, -386672871.3, 68.992
3441, -386672724.3, 69.011
3442, -386672577.4, 69.031
3443, -386672430.6, 69.05
3444, -386672283.9, 69.069
3445, -386672137.3, 69.09
3446, -386671990.8, 69.112
3447, -386671844.4, 69.132
3448, -386671698, 69.151
3449, -386671551.7, 69.171
3450, -386671405.5, 69.19
3451, -386671259.4, 69.209
3452, -386671113.4, 69.229
3453, -386670967.4, 69.253
3454, -386670821.5, 69.272
3455, -386670675.7, 69.311
3456, -386670530, 69.33
3457, -386670384.3, 69.349
3458, -386670238.7, 69.369
3459, -386670093.3, 69.388
3460, -386669947.9, 69.411
3461, -386669802.6, 69.43
3462, -386669657.3, 69.45
3463, -386669512.2, 69.469
3464, -386669367.1, 69.488
3465, -386669222.2, 69.508
3466, -386669077.3, 69.527
3467, -386668932.6, 69.546
3468, -386668788, 69.565
3469, -386668643.5, 69.585
3470, -386668499, 69.604
3471, -386668354.7, 69.623
3472, -386668210.4, 69.643
3473, -386668066.3, 69.662
3474, -386667922.2, 69.683
3475, -386667778.3, 69.705
3476, -386667634.5, 69.724
3477, -386667490.9, 69.743
3478, -386667347.3, 69.763
3479, -386667203.9, 69.782
3480, -386667060.6, 69.801
3481, -386666917.4, 69.821
3482, -386666774.3, 69.84
3483, -386666631.3, 69.86
3484, -386666488.5, 69.879
3485, -386666345.7, 69.899
3486, -386666203, 69.922
3487, -386666060.4, 69.941
3488, -386665917.9, 69.961
3489, -386665775.5, 69.98
3490, -386665633.2, 69.999
3491, -386665490.9, 70.019
3492, -386665348.8, 70.038
3493, -386665206.8, 70.057
3494, -386665064.9, 70.077
3495, -386664923.1, 70.096
3496, -386664781.5, 70.115
3497, -386664639.9, 70.135
3498, -386664498.4, 70.154
3499, -386664357, 70.173
3500, -386664215.7, 70.193
3501, -386664074.4, 70.212
3502, -386663933.3, 70.231
3503, -386663792.2, 70.251
3504, -386663651.2, 70.27
3505, -386663510.3, 70.293
3506, -386663369.4, 70.315
3507, -386663228.6, 70.335
3508, -386663087.9, 70.354
3509, -386662947.3, 70.374
3510, -386662806.7, 70.393
3511, -386662666.2, 70.415
3512, -386662525.8, 70.434
3513, -386662385.5, 70.454
3514, -386662245.3, 70.473
3515, -386662105.2, 70.492
3516, -386661965.1, 70.512
3517, -386661825, 70.531
3518, -386661685.1, 70.55
3519, -386661545.2, 70.57
3520, -386661405.4, 70.591
3521, -386661265.6, 70.611
3522, -386661125.9, 70.63
3523, -386660986.3, 70.649
3524, -386660846.7, 70.669
3525, -386660707.3, 70.688
3526, -386660567.9, 70.707
3527, -386660428.5, 70.727
3528, -386660289.3, 70.746
3529, -386660150.1, 70.765
3530, -386660011, 70.785
3531, -386659872, 70.804
3532, -386659733.2, 70.823
3533, -386659594.4, 70.843
3534, -386659455.6, 70.862
3535, -386659317, 70.886
3536, -386659178.4, 70.908
3537, -386659039.9, 70.928
3538, -386658901.4, 70.947
3539, -386658763.1, 70.966
3540, -386658624.7, 70.986
3541, -386658486.5, 71.005
3542, -386658348.3, 71.024
3543, -386658210.3, 71.044
3544, -386658072.2, 71.063
3545, -386657934.3, 71.088
3546, -386657796.5, 71.107
3547, -386657658.7, 71.127
3548, -386657521, 71.146
3549, -386657383.3, 71.165
3550, -386657245.8, 71.185
3551, -386657108.4, 71.204
3552, -386656971.1, 71.223
3553, -386656833.9, 71.243
3554, -386656696.8, 71.262
3555, -386656559.7, 71.281
3556, -386656422.8, 71.301
3557, -386656285.9, 71.32
3558, -386656149, 71.339
3559, -386656012.3, 71.359
3560, -386655875.6, 71.378
3561, -386655738.9, 71.397
3562, -386655602.4, 71.417
3563, -386655466, 71.436
3564, -386655329.7, 71.455
3565, -386655193.5, 71.475
3566, -386655057.3, 71.496
3567, -386654921.3, 71.518
3568, -386654785.3, 71.537
3569, -386654649.4, 71.557
3570, -386654513.5, 71.576
3571, -386654377.8, 71.596
3572, -386654242.1, 71.615
3573, -386654106.5, 71.634
3574, -386653970.9, 71.653
3575, -386653835.4, 71.673
3576, -386653700.1, 71.693
3577, -386653565, 71.713
3578, -386653430, 71.732
3579, -386653295, 71.754
3580, -386653160.1, 71.773
3581, -386653025.3, 71.793
3582, -386652890.7, 71.812
3583, -386652756.2, 71.831
3584, -386652621.8, 71.851
3585, -386652487.5, 71.87
3586, -386652353.2, 71.889
3587, -386652219.1, 71.909
3588, -386652085, 71.928
3589, -386651951.1, 71.947
3590, -386651817.2, 71.967
3591, -386651683.4, 71.987
3592, -386651549.7, 72.006
3593, -386651416, 72.025
3594, -386651282.4, 72.045
3595, -386651148.9, 72.065
3596, -386651015.4, 72.11
3597, -386650882.1, 72.129
3598, -386650748.8, 72.149
3599, -386650615.7, 72.168
3600, -386650482.6, 72.188
3601, -386650349.6, 72.207
3602, -386650216.7, 72.226
3603, -386650083.9, 72.246
3604, -386649951.1, 72.266
3605, -386649818.4, 72.286
3606, -386649685.7, 72.305
3607, -386649553.2, 72.324
3608, -386649420.6, 72.343
3609, -386649288.2, 72.363
3610, -386649155.8, 72.382
3611, -386649023.5, 72.402
3612, -386648891.2, 72.43
3613, -386648759.1, 72.45
3614, -386648626.9, 72.469
3615, -386648494.9, 72.488
3616, -386648362.9, 72.508
3617, -386648231, 72.527
3618, -386648099.2, 72.546
3619, -386647967.5, 72.566
3620, -386647835.8, 72.585
3621, -386647704.3, 72.604
3622, -386647572.9, 72.624
3623, -386647441.5, 72.643
3624, -386647310.2, 72.663
3625, -386647179.1, 72.682
3626, -386647048, 72.704
3627, -386646917, 72.726
3628, -386646786.2, 72.745
3629, -386646655.5, 72.765
3630, -386646525, 72.784
3631, -386646394.7, 72.803
3632, -386646264.4, 72.823
3633, -386646134.2, 72.842
3634, -386646004.1, 72.861
3635, -386645874.2, 72.881
3636, -386645744.2, 72.901
3637, -386645614.4, 72.92
3638, -386645484.6, 72.944
3639, -386645354.9, 72.963
3640, -386645225.3, 72.983
3641, -386645095.8, 73.002
3642, -386644966.4, 73.021
3643, -386644837, 73.041
3644, -386644707.7, 73.06
3645, -386644578.4, 73.079
3646, -386644449.3, 73.099
3647, -386644320.2, 73.118
3648, -386644191.2, 73.137
3649, -386644062.3, 73.157
3650, -386643933.4, 73.176
3651, -386643804.7, 73.195
3652, -386643676, 73.215
3653, -386643547.5, 73.234
3654, -386643419.1, 73.253
3655, -386643290.8, 73.273
3656, -386643162.5, 73.292
3657, -386643034.2, 73.311
3658, -386642906.1, 73.331
3659, -386642778, 73.35
3660, -386642649.9, 73.369
3661, -386642522, 73.389
3662, -386642394.1, 73.408
3663, -386642266.2, 73.427
3664, -386642138.5, 73.448
3665, -386642010.8, 73.467
3666, -386641883.2, 73.487
3667, -386641755.6, 73.506
3668, -386641628.2, 73.526
3669, -386641500.8, 73.545
3670, -386641373.6, 73.565
3671, -386641246.7, 73.584
3672, -386641119.9, 73.603
3673, -386640993.1, 73.623
3674, -386640866.4, 73.642
3675, -386640739.8, 73.661
3676, -386640613.3, 73.681
3677, -386640486.8, 73.7
3678, -386640360.4, 73.719
3679, -386640234, 73.738
3680, -386640107.7, 73.758
3681, -386639981.5, 73.777
3682, -386639855.3, 73.796
3683, -386639729.2, 73.816
3684, -386639603.2, 73.835
3685, -386639477.2, 73.855
3686, -386639351.4, 73.874
3687, -386639225.5, 73.893
3688, -386639099.8, 73.913
3689, -386638974.2, 73.932
3690, -386638848.6, 73.951
3691, -386638723.1, 73.971
3692, -386638597.7, 73.99
3693, -386638472.4, 74.009
3694, -386638347.1, 74.049
3695, -386638221.9, 74.069
3696, -386638096.8, 74.089
3697, -386637971.8, 74.114
3698, -386637846.8, 74.133
3699, -386637721.8, 74.152
3700, -386637597, 74.172
3701, -386637472.2, 74.191
3702, -386637347.4, 74.21
3703, -386637222.8, 74.23
3704, -386637098.2, 74.249
3705, -386636973.6, 74.268
3706, -386636849.2, 74.288
3707, -386636724.8, 74.307
3708, -386636600.5, 74.327
3709, -386636476.2, 74.346
3710, -386636352.1, 74.365
3711, -386636228.1, 74.385
3712, -386636104.1, 74.404
3713, -386635980.2, 74.423
3714, -386635856.5, 74.443
3715, -386635732.7, 74.462
3716, -386635609.1, 74.484
3717, -386635485.5, 74.505
3718, -386635361.9, 74.525
3719, -386635238.5, 74.544
3720, -386635115.1, 74.564
3721, -386634991.8, 74.583
3722, -386634868.6, 74.608
3723, -386634745.4, 74.629
3724, -386634622.4, 74.649
3725, -386634499.4, 74.669
3726, -386634376.4, 74.689
3727, -386634253.6, 74.709
3728, -386634130.8, 74.729
3729, -386634008.1, 74.748
3730, -386633885.4, 74.767
3731, -386633762.8, 74.787
3732, -386633640.2, 74.806
3733, -386633517.7, 74.825
3734, -386633395.3, 74.845
3735, -386633273, 74.864
3736, -386633150.7, 74.883
3737, -386633028.5, 74.917
3738, -386632906.3, 74.937
3739, -386632784.2, 74.956
3740, -386632662.2, 74.975
3741, -386632540.2, 74.995
3742, -386632418.3, 75.014
3743, -386632296.4, 75.033
3744, -386632174.6, 75.053
3745, -386632052.8, 75.072
3746, -386631931.2, 75.094
3747, -386631809.5, 75.116
3748, -386631688, 75.136
3749, -386631566.5, 75.156
3750, -386631445.1, 75.175
3751, -386631323.7, 75.194
3752, -386631202.5, 75.214
3753, -386631081.4, 75.233
3754, -386630960.3, 75.252
3755, -386630839.3, 75.287
3756, -386630718.4, 75.307
3757, -386630597.5, 75.326
3758, -386630476.8, 75.345
3759, -386630356.1, 75.365
3760, -386630235.4, 75.384
3761, -386630114.8, 75.403
3762, -386629994.3, 75.423
3763, -386629873.9, 75.448
3764, -386629753.5, 75.467
3765, -386629633.2, 75.487
3766, -386629512.9, 75.506
3767, -386629392.8, 75.525
3768, -386629272.7, 75.545
3769, -386629152.7, 75.564
3770, -386629032.8, 75.583
3771, -386628912.9, 75.603
3772, -386628793.2, 75.622
3773, -386628673.6, 75.641
3774, -386628554.1, 75.661
3775, -386628434.7, 75.68
3776, -386628315.3, 75.7
3777, -386628196.1, 75.722
3778, -386628076.9, 75.741
3779, -386627957.8, 75.761
3780, -386627838.7, 75.796
3781, -386627719.7, 75.815
3782, -386627600.8, 75.835
3783, -386627481.9, 75.855
3784, -386627363, 75.875
3785, -386627244.2, 75.895
3786, -386627125.5, 75.914
3787, -386627006.8, 75.934
3788, -386626888.2, 75.958
3789, -386626769.6, 75.977
3790, -386626651.1, 75.997
3791, -386626532.6, 76.016
3792, -386626414.2, 76.035
3793, -386626295.9, 76.055
3794, -386626177.7, 76.074
3795, -386626059.5, 76.093
3796, -386625941.3, 76.113
3797, -386625823.3, 76.132
3798, -386625705.3, 76.151
3799, -386625587.3, 76.171
3800, -386625469.4, 76.19
3801, -386625351.5, 76.21
3802, -386625233.7, 76.229
3803, -386625116, 76.248
3804, -386624998.3, 76.268
3805, -386624880.7, 76.287
3806, -386624763.2, 76.309
3807, -386624645.8, 76.33
3808, -386624528.4, 76.35
3809, -386624411.1, 76.369
3810, -386624293.8, 76.388
3811, -386624176.6, 76.408
3812, -386624059.5, 76.427
3813, -386623942.4, 76.446
3814, -386623825.4, 76.471
3815, -386623708.4, 76.491
3816, -386623591.5, 76.51
3817, -386623474.7, 76.529
3818, -386623357.9, 76.549
3819, -386623241.1, 76.568
3820, -386623124.5, 76.587
3821, -386623007.9, 76.607
3822, -386622891.3, 76.627
3823, -386622774.7, 76.647
3824, -386622658.3, 76.666
3825, -386622541.8, 76.685
3826, -386622425.4, 76.705
3827, -386622309.1, 76.724
3828, -386622192.9, 76.743
3829, -386622076.7, 76.763
3830, -386621960.6, 76.782
3831, -386621844.5, 76.801
3832, -386621728.5, 76.821
3833, -386621612.5, 76.84
3834, -386621496.6, 76.859
3835, -386621380.7, 76.879
3836, -386621264.9, 76.901
3837, -386621149.2, 76.923
3838, -386621033.5, 76.942
3839, -386620917.9, 76.962
3840, -386620802.3, 76.981
3841, -386620686.8, 77
3842, -386620571.4, 77.02
3843, -386620456, 77.039
3844, -386620340.7, 77.058
3845, -386620225.5, 77.078
3846, -386620110.3, 77.098
3847, -386619995.3, 77.118
3848, -386619880.3, 77.138
3849, -386619765.3, 77.158
3850, -386619650.4, 77.177
3851, -386619535.6, 77.197
3852, -386619420.9, 77.216
3853, -386619306.2, 77.237
3854, -386619191.5, 77.257
3855, -386619076.9, 77.276
3856, -386618962.3, 77.295
3857, -386618847.8, 77.315
3858, -386618733.3, 77.334
3859, -386618618.9, 77.353
3860, -386618504.5, 77.373
3861, -386618390.2, 77.392
3862, -386618276, 77.412
3863, -386618161.7, 77.431
3864, -386618047.6, 77.45
3865, -386617933.5, 77.469
3866, -386617819.4, 77.489
3867, -386617705.4, 77.512
3868, -386617591.5, 77.533
3869, -386617477.6, 77.553
3870, -386617363.7, 77.572
3871, -386617249.9, 77.594
3872, -386617136.2, 77.613
3873, -386617022.5, 77.633
3874, -386616908.9, 77.652
3875, -386616795.4, 77.671
3876, -386616681.9, 77.691
3877, -386616568.5, 77.71
3878, -386616455.2, 77.729
3879, -386616342, 77.749
3880, -386616229, 77.768
3881, -386616116.1, 77.787
3882, -386616003.2, 77.808
3883, -386615890.4, 77.827
3884, -386615777.6, 77.847
3885, -386615664.9, 77.866
3886, -386615552.3, 77.885
3887, -386615439.7, 77.905
3888, -386615327.1, 77.924
3889, -386615214.7, 77.943
3890, -386615102.3, 77.963
3891, -386614989.9, 77.982
3892, -386614877.7, 78.001
3893, -386614765.5, 78.021
3894, -386614653.3, 78.04
3895, -386614541.2, 78.059
3896, -386614429.2, 78.084
3897, -386614317.3, 78.106
3898, -386614205.5, 78.126
3899, -386614093.7, 78.145
3900, -386613982, 78.165
3901, -386613870.5, 78.184
3902, -386613759, 78.203
3903, -386613647.6, 78.223
3904, -386613536.4, 78.242
3905, -386613425.2, 78.261
3906, -386613314.1, 78.281
3907, -386613203, 78.304
3908, -386613092.1, 78.324
3909, -386612981.2, 78.343
3910, -386612870.4, 78.362
3911, -386612759.6, 78.382
3912, -386612648.9, 78.401
3913, -386612538.4, 78.42
3914, -386612428, 78.439
3915, -386612317.6, 78.459
3916, -386612207.2, 78.478
3917, -386612097, 78.498
3918, -386611986.8, 78.517
3919, -386611876.6, 78.536
3920, -386611766.5, 78.556
3921, -386611656.5, 78.575
3922, -386611546.5, 78.594
3923, -386611436.6, 78.614
3924, -386611326.7, 78.633
3925, -386611216.9, 78.652
3926, -386611107.2, 78.672
3927, -386610997.5, 78.694
3928, -386610887.9, 78.717
3929, -386610778.4, 78.737
3930, -386610668.9, 78.756
3931, -386610559.4, 78.776
3932, -386610450.1, 78.795
3933, -386610340.8, 78.815
3934, -386610231.5, 78.834
3935, -386610122.4, 78.854
3936, -386610013.3, 78.873
3937, -386609904.3, 78.892
3938, -386609795.4, 78.912
3939, -386609686.5, 78.931
3940, -386609577.7, 78.951
3941, -386609469, 78.971
3942, -386609360.3, 78.99
3943, -386609251.7, 79.009
3944, -386609143.2, 79.029
3945, -386609034.7, 79.048
3946, -386608926.3, 79.067
3947, -386608818, 79.087
3948, -386608709.7, 79.106
3949, -386608601.5, 79.125
3950, -386608493.4, 79.145
3951, -386608385.3, 79.164
3952, -386608277.3, 79.183
3953, -386608169.4, 79.202
3954, -386608061.5, 79.222
3955, -386607953.6, 79.241
3956, -386607845.8, 79.26
3957, -386607738, 79.286
3958, -386607630.3, 79.31
3959, -386607522.7, 79.33
3960, -386607415.1, 79.349
3961, -386607307.6, 79.368
3962, -386607200.2, 79.388
3963, -386607092.9, 79.407
3964, -386606985.6, 79.426
3965, -386606878.4, 79.446
3966, -386606771.2, 79.465
3967, -386606664.2, 79.484
3968, -386606557.2, 79.504
3969, -386606450.3, 79.524
3970, -386606343.4, 79.543
3971, -386606236.6, 79.562
3972, -386606129.9, 79.582
3973, -386606023.2, 79.601
3974, -386605916.5, 79.62
3975, -386605809.9, 79.65
3976, -386605703.4, 79.67
3977, -386605596.9, 79.689
3978, -386605490.5, 79.708
3979, -386605384.1, 79.728
3980, -386605277.8, 79.747
3981, -386605171.5, 79.767
3982, -386605065.3, 79.786
3983, -386604959.1, 79.805
3984, -386604853, 79.825
3985, -386604746.9, 79.844
3986, -386604640.9, 79.87
3987, -386604534.9, 79.895
3988, -386604429, 79.918
3989, -386604323.1, 79.937
3990, -386604217.2, 79.956
3991, -386604111.5, 79.976
3992, -386604005.8, 79.995
3993, -386603900.1, 80.014
3994, -386603794.6, 80.033
3995, -386603689.1, 80.053
3996, -386603583.6, 80.072
3997, -386603478.2, 80.092
3998, -386603372.9, 80.111
3999, -386603267.6, 80.131
4000, -386603162.4, 80.159
4001, -386603057.2, 80.178
4002, -386602952.1, 80.197
4003, -386602847.1, 80.217
4004, -386602742.2, 80.236
4005, -386602637.3, 80.255
4006, -386602532.5, 80.275
4007, -386602427.8, 80.294
4008, -386602323.3, 80.313
4009, -386602218.7, 80.333
4010, -386602114.3, 80.352
4011, -386602009.9, 80.371
4012, -386601905.6, 80.391
4013, -386601801.4, 80.41
4014, -386601697.2, 80.429
4015, -386601593, 80.448
4016, -386601489, 80.468
4017, -386601385, 80.487
4018, -386601281.1, 80.512
4019, -386601177.2, 80.534
4020, -386601073.4, 80.554
4021, -386600969.6, 80.573
4022, -386600865.9, 80.593
4023, -386600762.3, 80.612
4024, -386600658.8, 80.631
4025, -386600555.3, 80.668
4026, -386600451.9, 80.687
4027, -386600348.6, 80.707
4028, -386600245.3, 80.726
4029, -386600142.1, 80.745
4030, -386600038.9, 80.765
4031, -386599935.8, 80.784
4032, -386599832.8, 80.803
4033, -386599729.8, 80.829
4034, -386599626.8, 80.848
4035, -386599523.9, 80.868
4036, -386599421.1, 80.887
4037, -386599318.3, 80.906
4038, -386599215.5, 80.926
4039, -386599112.9, 80.945
4040, -386599010.3, 80.964
4041, -386598907.7, 80.984
4042, -386598805.2, 81.003
4043, -386598702.8, 81.022
4044, -386598600.4, 81.042
4045, -386598498.1, 81.061
4046, -386598395.8, 81.08
4047, -386598293.5, 81.1
4048, -386598191.3, 81.123
4049, -386598089.2, 81.143
4050, -386597987, 81.162
4051, -386597884.9, 81.182
4052, -386597782.9, 81.201
4053, -386597680.9, 81.22
4054, -386597578.9, 81.24
4055, -386597477, 81.259
4056, -386597375.1, 81.278
4057, -386597273.3, 81.298
4058, -386597171.5, 81.317
4059, -386597069.8, 81.341
4060, -386596968.1, 81.361
4061, -386596866.4, 81.38
4062, -386596764.8, 81.399
4063, -386596663.3, 81.419
4064, -386596561.8, 81.438
4065, -386596460.4, 81.457
4066, -386596359.1, 81.477
4067, -386596257.8, 81.496
4068, -386596156.6, 81.515
4069, -386596055.5, 81.535
4070, -386595954.4, 81.554
4071, -386595853.3, 81.573
4072, -386595752.3, 81.593
4073, -386595651.4, 81.612
4074, -386595550.5, 81.631
4075, -386595449.6, 81.651
4076, -386595348.8, 81.67
4077, -386595248, 81.692
4078, -386595147.4, 81.714
4079, -386595046.8, 81.734
4080, -386594946.3, 81.754
4081, -386594845.8, 81.773
4082, -386594745.4, 81.792
4083, -386594644.9, 81.812
4084, -386594544.6, 81.836
4085, -386594444.3, 81.858
4086, -386594344, 81.878
4087, -386594243.8, 81.898
4088, -386594143.5, 81.918
4089, -386594043.4, 81.938
4090, -386593943.3, 81.957
4091, -386593843.2, 81.976
4092, -386593743.1, 82.001
4093, -386593643.1, 82.021
4094, -386593543.1, 82.04
4095, -386593443.2, 82.059
4096, -386593343.2, 82.079
4097, -386593243.4, 82.098
4098, -386593143.5, 82.117
4099, -386593043.8, 82.136
4100, -386592944, 82.156
4101, -386592844.3, 82.175
4102, -386592744.6, 82.195
4103, -386592645, 82.214
4104, -386592545.4, 82.233
4105, -386592445.9, 82.252
4106, -386592346.4, 82.272
4107, -386592246.9, 82.294
4108, -386592147.5, 82.333
4109, -386592048.2, 82.354
4110, -386591948.9, 82.374
4111, -386591849.6, 82.393
4112, -386591750.4, 82.412
4113, -386591651.2, 82.434
4114, -386591552.1, 82.454
4115, -386591453, 82.473
4116, -386591354.1, 82.492
4117, -386591255.1, 82.513
4118, -386591156.2, 82.533
4119, -386591057.4, 82.552
4120, -386590958.6, 82.572
4121, -386590859.9, 82.591
4122, -386590761.3, 82.61
4123, -386590662.7, 82.629
4124, -386590564.3, 82.649
4125, -386590465.9, 82.672
4126, -386590367.6, 82.691
4127, -386590269.3, 82.71
4128, -386590171, 82.73
4129, -386590072.8, 82.749
4130, -386589974.7, 82.768
4131, -386589876.6, 82.788
4132, -386589778.6, 82.807
4133, -386589680.6, 82.827
4134, -386589582.6, 82.846
4135, -386589484.8, 82.865
4136, -386589387, 82.885
4137, -386589289.4, 82.905
4138, -386589191.7, 82.929
4139, -386589094.2, 82.948
4140, -386588996.6, 82.968
4141, -386588899.1, 82.987
4142, -386588801.7, 83.007
4143, -386588704.3, 83.026
4144, -386588606.9, 83.046
4145, -386588509.6, 83.065
4146, -386588412.3, 83.084
4147, -386588315.1, 83.104
4148, -386588218, 83.123
4149, -386588120.9, 83.142
4150, -386588023.9, 83.162
4151, -386587927, 83.183
4152, -386587830.1, 83.203
4153, -386587733.2, 83.222
4154, -386587636.4, 83.241
4155, -386587539.6, 83.261
4156, -386587442.9, 83.28
4157, -386587346.2, 83.299
4158, -386587249.5, 83.319
4159, -386587152.8, 83.338
4160, -386587056.2, 83.357
4161, -386586959.7, 83.377
4162, -386586863.2, 83.396
4163, -386586766.7, 83.415
4164, -386586670.3, 83.435
4165, -386586574, 83.454
4166, -386586477.6, 83.473
4167, -386586381.3, 83.498
4168, -386586285.1, 83.521
4169, -386586188.9, 83.541
4170, -386586092.8, 83.56
4171, -386585996.7, 83.579
4172, -386585900.6, 83.599
4173, -386585804.6, 83.618
4174, -386585708.7, 83.638
4175, -386585612.8, 83.657
4176, -386585516.9, 83.68
4177, -386585421.1, 83.699
4178, -386585325.4, 83.719
4179, -386585229.7, 83.738
4180, -386585134, 83.757
4181, -386585038.5, 83.777
4182, -386584942.9, 83.796
4183, -386584847.4, 83.815
4184, -386584751.9, 83.834
4185, -386584656.5, 83.854
4186, -386584561.2, 83.873
4187, -386584465.8, 83.892
4188, -386584370.6, 83.912
4189, -386584275.3, 83.931
4190, -386584180.2, 83.95
4191, -386584085, 83.97
4192, -386583989.9, 83.989
4193, -386583894.9, 84.009
4194, -386583799.9, 84.028
4195, -386583705, 84.047
4196, -386583610.1, 84.067
4197, -386583515.2, 84.086
4198, -386583420.4, 84.109
4199, -386583325.7, 84.133
4200, -386583231, 84.152
4201, -386583136.3, 84.172
4202, -386583041.7, 84.191
4203, -386582947.2, 84.21
4204, -386582852.8, 84.23
4205, -386582758.4, 84.249
4206, -386582664, 84.269
4207, -386582569.7, 84.288
4208, -386582475.5, 84.307
4209, -386582381.3, 84.327
4210, -386582287.2, 84.347
4211, -386582193.1, 84.366
4212, -386582099.1, 84.385
4213, -386582005.2, 84.405
4214, -386581911.3, 84.424
4215, -386581817.4, 84.443
4216, -386581723.6, 84.463
4217, -386581629.9, 84.482
4218, -386581536.2, 84.501
4219, -386581442.5, 84.521
4220, -386581348.9, 84.54
4221, -386581255.3, 84.559
4222, -386581161.8, 84.579
4223, -386581068.3, 84.598
4224, -386580974.8, 84.617
4225, -386580881.4, 84.636
4226, -386580788.1, 84.656
4227, -386580694.8, 84.675
4228, -386580601.5, 84.701
4229, -386580508.3, 84.726
4230, -386580415.2, 84.745
4231, -386580322.1, 84.764
4232, -386580229.1, 84.784
4233, -386580136.1, 84.803
4234, -386580043.2, 84.822
4235, -386579950.3, 84.848
4236, -386579857.5, 84.868
4237, -386579764.8, 84.888
4238, -386579672.1, 84.908
4239, -386579579.5, 84.927
4240, -386579487, 84.946
4241, -386579394.5, 84.966
4242, -386579302.1, 84.985
4243, -386579209.7, 85.004
4244, -386579117.4, 85.035
4245, -386579025.1, 85.054
4246, -386578932.9, 85.074
4247, -386578840.7, 85.093
4248, -386578748.6, 85.112
4249, -386578656.6, 85.151
4250, -386578564.5, 85.17
4251, -386578472.6, 85.189
4252, -386578380.8, 85.209
4253, -386578289, 85.228
4254, -386578197.3, 85.248
4255, -386578105.6, 85.267
4256, -386578014, 85.286
4257, -386577922.4, 85.31
4258, -386577830.9, 85.333
4259, -386577739.4, 85.353
4260, -386577648, 85.372
4261, -386577556.7, 85.391
4262, -386577465.4, 85.411
4263, -386577374.2, 85.43
4264, -386577283, 85.449
4265, -386577191.9, 85.469
4266, -386577100.8, 85.488
4267, -386577009.8, 85.507
4268, -386576918.8, 85.543
4269, -386576827.8, 85.562
4270, -386576736.9, 85.581
4271, -386576646, 85.601
4272, -386576555.2, 85.62
4273, -386576464.4, 85.639
4274, -386576373.6, 85.659
4275, -386576282.9, 85.678
4276, -386576192.3, 85.697
4277, -386576101.7, 85.717
4278, -386576011.2, 85.736
4279, -386575920.7, 85.755
4280, -386575830.2, 85.774
4281, -386575739.8, 85.794
4282, -386575649.5, 85.813
4283, -386575559.2, 85.833
4284, -386575468.9, 85.852
4285, -386575378.8, 85.871
4286, -386575288.6, 85.895
4287, -386575198.5, 85.917
4288, -386575108.4, 85.939
4289, -386575018.4, 85.959
4290, -386574928.4, 85.978
4291, -386574838.4, 85.998
4292, -386574748.5, 86.017
4293, -386574658.6, 86.05
4294, -386574568.7, 86.07
4295, -386574478.9, 86.089
4296, -386574389.2, 86.108
4297, -386574299.4, 86.128
4298, -386574209.7, 86.147
4299, -386574120, 86.166
4300, -386574030.4, 86.185
4301, -386573940.8, 86.205
4302, -386573851.2, 86.224
4303, -386573761.7, 86.243
4304, -386573672.2, 86.263
4305, -386573582.8, 86.282
4306, -386573493.4, 86.301
4307, -386573404, 86.321
4308, -386573314.6, 86.34
4309, -386573225.3, 86.359
4310, -386573136.1, 86.379
4311, -386573046.9, 86.398
4312, -386572957.7, 86.417
4313, -386572868.6, 86.437
4314, -386572779.6, 86.456
4315, -386572690.6, 86.475
4316, -386572601.6, 86.495
4317, -386572512.7, 86.514
4318, -386572423.8, 86.535
4319, -386572335, 86.554
4320, -386572246.2, 86.574
4321, -386572157.5, 86.593
4322, -386572068.8, 86.613
4323, -386571980.1, 86.632
4324, -386571891.5, 86.651
4325, -386571802.9, 86.671
4326, -386571714.3, 86.69
4327, -386571625.8, 86.709
4328, -386571537.4, 86.729
4329, -386571449, 86.748
4330, -386571360.6, 86.767
4331, -386571272.2, 86.787
4332, -386571183.9, 86.806
4333, -386571095.6, 86.825
4334, -386571007.4, 86.845
4335, -386570919.3, 86.864
4336, -386570831.2, 86.883
4337, -386570743.1, 86.903
4338, -386570655.1, 86.922
4339, -386570567.1, 86.941
4340, -386570479.1, 86.961
4341, -386570391.2, 86.98
4342, -386570303.3, 86.999
4343, -386570215.4, 87.018
4344, -386570127.6, 87.038
4345, -386570039.9, 87.057
4346, -386569952.2, 87.077
4347, -386569864.5, 87.096
4348, -386569776.8, 87.117
4349, -386569689.2, 87.138
4350, -386569601.7, 87.158
4351, -386569514.2, 87.177
4352, -386569426.7, 87.197
4353, -386569339.2, 87.224
4354, -386569251.8, 87.245
4355, -386569164.5, 87.264
4356, -386569077.2, 87.283
4357, -386568989.9, 87.303
4358, -386568902.8, 87.323
4359, -386568815.7, 87.342
4360, -386568728.6, 87.361
4361, -386568641.6, 87.381
4362, -386568554.6, 87.4
4363, -386568467.6, 87.419
4364, -386568380.7, 87.439
4365, -386568293.8, 87.458
4366, -386568207, 87.477
4367, -386568120.2, 87.497
4368, -386568033.4, 87.516
4369, -386567946.7, 87.535
4370, -386567860, 87.555
4371, -386567773.3, 87.574
4372, -386567686.7, 87.593
4373, -386567600.1, 87.613
4374, -386567513.5, 87.632
4375, -386567427, 87.651
4376, -386567340.6, 87.671
4377, -386567254.2, 87.69
4378, -386567167.9, 87.712
4379, -386567081.6, 87.735
4380, -386566995.3, 87.755
4381, -386566909.1, 87.774
4382, -386566822.9, 87.794
4383, -386566736.7, 87.813
4384, -386566650.6, 87.832
4385, -386566564.5, 87.852
4386, -386566478.5, 87.871
4387, -386566392.4, 87.89
4388, -386566306.4, 87.91
4389, -386566220.5, 87.944
4390, -386566134.6, 87.963
4391, -386566048.8, 87.982
4392, -386565963, 88.002
4393, -386565877.2, 88.021
4394, -386565791.5, 88.04
4395, -386565705.8, 88.061
4396, -386565620.2, 88.08
4397, -386565534.6, 88.099
4398, -386565449, 88.119
4399, -386565363.5, 88.138
4400, -386565278, 88.157
4401, -386565192.6, 88.177
4402, -386565107.2, 88.196
4403, -386565021.9, 88.215
4404, -386564936.6, 88.235
4405, -386564851.4, 88.254
4406, -386564766.2, 88.274
4407, -386564681, 88.296
4408, -386564595.8, 88.319
4409, -386564510.8, 88.338
4410, -386564425.7, 88.361
4411, -386564340.7, 88.404
4412, -386564255.8, 88.424
4413, -386564170.9, 88.443
4414, -386564086.1, 88.464
4415, -386564001.4, 88.484
4416, -386563916.6, 88.503
4417, -386563831.9, 88.523
4418, -386563747.3, 88.542
4419, -386563662.7, 88.566
4420, -386563578.2, 88.585
4421, -386563493.8, 88.605
4422, -386563409.4, 88.624
4423, -386563325.1, 88.643
4424, -386563240.9, 88.663
4425, -386563156.8, 88.682
4426, -386563072.7, 88.701
4427, -386562988.6, 88.721
4428, -386562904.7, 88.74
4429, -386562820.7, 88.759
4430, -386562736.8, 88.779
4431, -386562653, 88.798
4432, -386562569.1, 88.817
4433, -386562485.3, 88.837
4434, -386562401.6, 88.856
4435, -386562317.9, 88.875
4436, -386562234.2, 88.895
4437, -386562150.5, 88.92
4438, -386562066.9, 88.942
4439, -386561983.4, 88.962
4440, -386561899.8, 88.981
4441, -386561816.3, 89.001
4442, -386561732.8, 89.02
4443, -386561649.4, 89.039
4444, -386561566, 89.059
4445, -386561482.6, 89.085
4446, -386561399.2, 89.105
4447, -386561316, 89.124
4448, -386561232.8, 89.143
4449, -386561149.7, 89.163
4450, -386561066.6, 89.182
4451, -386560983.5, 89.201
4452, -386560900.5, 89.221
4453, -386560817.5, 89.241
4454, -386560734.5, 89.261
4455, -386560651.6, 89.28
4456, -386560568.8, 89.299
4457, -386560485.9, 89.319
4458, -386560403.1, 89.338
4459, -386560320.4, 89.357
4460, -386560237.7, 89.377
4461, -386560155, 89.396
4462, -386560072.4, 89.415
4463, -386559989.8, 89.435
4464, -386559907.3, 89.454
4465, -386559824.8, 89.473
4466, -386559742.3, 89.493
4467, -386559659.9, 89.516
4468, -386559577.5, 89.538
4469, -386559495.2, 89.557
4470, -386559412.8, 89.577
4471, -386559330.6, 89.596
4472, -386559248.3, 89.616
4473, -386559166.1, 89.635
4474, -386559083.9, 89.657
4475, -386559001.8, 89.679
4476, -386558919.7, 89.698
4477, -386558837.7, 89.718
4478, -386558755.7, 89.738
4479, -386558673.7, 89.759
4480, -386558591.8, 89.778
4481, -386558509.9, 89.797
4482, -386558428, 89.817
4483, -386558346.2, 89.836
4484, -386558264.4, 89.855
4485, -386558182.6, 89.875
4486, -386558101, 89.894
4487, -386558019.3, 89.913
4488, -386557937.7, 89.933
4489, -386557856.2, 89.952
4490, -386557774.7, 89.971
4491, -386557693.2, 89.99
4492, -386557611.7, 90.01
4493, -386557530.3, 90.029
4494, -386557449, 90.048
4495, -386557367.7, 90.068
4496, -386557286.4, 90.087
4497, -386557205.1, 90.106
4498, -386557123.9, 90.128
4499, -386557042.8, 90.15
4500, -386556961.6, 90.17
4501, -386556880.5, 90.189
4502, -386556799.5, 90.208
4503, -386556718.5, 90.228
4504, -386556637.5, 90.247
4505, -386556556.6, 90.267
4506, -386556475.8, 90.289
4507, -386556394.9, 90.308
4508, -386556314.1, 90.327
4509, -386556233.4, 90.347
4510, -386556152.7, 90.366
4511, -386556072, 90.385
4512, -386555991.3, 90.405
4513, -386555910.7, 90.428
4514, -386555830.2, 90.447
4515, -386555749.6, 90.466
4516, -386555669.1, 90.486
4517, -386555588.6, 90.505
4518, -386555508.2, 90.524
4519, -386555427.8, 90.544
4520, -386555347.4, 90.563
4521, -386555267, 90.582
4522, -386555186.7, 90.602
4523, -386555106.4, 90.621
4524, -386555026.2, 90.643
4525, -386554946, 90.662
4526, -386554865.8, 90.681
4527, -386554785.7, 90.701
4528, -386554705.6, 90.726
4529, -386554625.6, 90.748
4530, -386554545.6, 90.768
4531, -386554465.6, 90.788
4532, -386554385.7, 90.807
4533, -386554305.8, 90.827
4534, -386554226, 90.846
4535, -386554146.2, 90.865
4536, -386554066.4, 90.885
4537, -386553986.6, 90.908
4538, -386553906.9, 90.927
4539, -386553827.2, 90.949
4540, -386553747.6, 90.969
4541, -386553667.9, 90.988
4542, -386553588.4, 91.007
4543, -386553508.8, 91.027
4544, -386553429.3, 91.046
4545, -386553349.8, 91.065
4546, -386553270.4, 91.085
4547, -386553191, 91.108
4548, -386553111.6, 91.127
4549, -386553032.6, 91.146
4550, -386552953.7, 91.166
4551, -386552874.7, 91.185
4552, -386552795.8, 91.204
4553, -386552717, 91.224
4554, -386552638.2, 91.243
4555, -386552559.5, 91.263
4556, -386552480.8, 91.282
4557, -386552402.2, 91.301
4558, -386552323.7, 91.32
4559, -386552245.2, 91.34
4560, -386552166.8, 91.359
4561, -386552088.4, 91.379
4562, -386552010, 91.398
4563, -386551931.7, 91.418
4564, -386551853.4, 91.437
4565, -386551775.2, 91.459
4566, -386551697, 91.478
4567, -386551618.8, 91.497
4568, -386551540.7, 91.518
4569, -386551462.6, 91.538
4570, -386551384.6, 91.557
4571, -386551306.7, 91.576
4572, -386551228.8, 91.596
4573, -386551150.9, 91.617
4574, -386551073.1, 91.637
4575, -386550995.3, 91.656
4576, -386550917.5, 91.675
4577, -386550839.8, 91.695
4578, -386550762.2, 91.714
4579, -386550684.6, 91.733
4580, -386550607, 91.753
4581, -386550529.5, 91.772
4582, -386550452, 91.791
4583, -386550374.5, 91.811
4584, -386550297.1, 91.83
4585, -386550219.7, 91.849
4586, -386550142.4, 91.869
4587, -386550065, 91.888
4588, -386549987.8, 91.907
4589, -386549910.5, 91.929
4590, -386549833.4, 91.95
4591, -386549756.2, 91.97
4592, -386549679.1, 91.99
4593, -386549602.1, 92.009
4594, -386549525, 92.03
4595, -386549448, 92.049
4596, -386549371.1, 92.069
4597, -386549294.1, 92.088
4598, -386549217.2, 92.108
4599, -386549140.3, 92.128
4600, -386549063.4, 92.147
4601, -386548986.6, 92.167
4602, -386548909.8, 92.186
4603, -386548833, 92.205
4604, -386548756.2, 92.225
4605, -386548679.5, 92.244
4606, -386548602.8, 92.263
4607, -386548526.2, 92.283
4608, -386548449.6, 92.303
4609, -386548373, 92.323
4610, -386548296.4, 92.342
4611, -386548219.9, 92.361
4612, -386548143.4, 92.38
4613, -386548066.9, 92.4
4614, -386547990.5, 92.419
4615, -386547914.1, 92.438
4616, -386547837.7, 92.458
4617, -386547761.4, 92.477
4618, -386547685.1, 92.496
4619, -386547608.8, 92.516
4620, -386547532.5, 92.541
4621, -386547456.3, 92.563
4622, -386547380.1, 92.582
4623, -386547303.9, 92.601
4624, -386547227.8, 92.621
4625, -386547151.7, 92.64
4626, -386547075.6, 92.659
4627, -386546999.6, 92.679
4628, -386546923.6, 92.698
4629, -386546847.6, 92.718
4630, -386546771.6, 92.737
4631, -386546695.7, 92.756
4632, -386546619.8, 92.775
4633, -386546544, 92.795
4634, -386546468.1, 92.814
4635, -386546392.3, 92.834
4636, -386546316.5, 92.853
4637, -386546240.8, 92.873
4638, -386546165, 92.892
4639, -386546089.3, 92.919
4640, -386546013.6, 92.939
4641, -386545938, 92.958
4642, -386545862.4, 92.978
4643, -386545786.8, 92.997
4644, -386545711.2, 93.016
4645, -386545635.7, 93.036
4646, -386545560.2, 93.055
4647, -386545484.8, 93.074
4648, -386545409.3, 93.094
4649, -386545334, 93.113
4650, -386545258.6, 93.132
4651, -386545183.3, 93.157
4652, -386545108, 93.176
4653, -386545032.7, 93.195
4654, -386544957.5, 93.215
4655, -386544882.3, 93.234
4656, -386544807.2, 93.253
4657, -386544732, 93.273
4658, -386544656.9, 93.292
4659, -386544581.9, 93.311
4660, -386544506.8, 93.331
4661, -386544431.8, 93.35
4662, -386544356.9, 93.369
4663, -386544281.9, 93.389
4664, -386544207, 93.408
4665, -386544132.2, 93.428
4666, -386544057.3, 93.447
4667, -386543982.5, 93.466
4668, -386543907.8, 93.488
4669, -386543833.1, 93.508
4670, -386543758.3, 93.527
4671, -386543683.7, 93.546


==> figures/logs/flywing_245_our_long_sampled.csv <==
9, -425933058.8, 0.253
19, -412893891.9, 0.503
29, -408003577, 0.747
39, -405023456.6, 0.991
49, -402917155, 1.235
59, -401311700.4, 1.479
69, -400030656.8, 1.724
79, -398979687.8, 1.977
89, -398097589.3, 2.222
99, -397342480.3, 2.466
109, -396687439.2, 2.711
119, -396114239, 2.956
129, -395607029.6, 3.2
139, -395154151.8, 3.444
149, -394745701.6, 3.689
159, -394375028.8, 4.034
169, -394036964.7, 4.279
179, -393727377.9, 4.523
189, -393442747.4, 4.768
199, -393179851.6, 5.012
209, -392935949.1, 5.257
219, -392708892.4, 5.501
229, -392496607.6, 5.746
239, -392298196.4, 5.99
249, -392112044.2, 6.234
259, -391936901.2, 6.479
269, -391771707.4, 6.723
279, -391615973.1, 6.973
289, -391468793.9, 7.218
299, -391329297.9, 7.462
309, -391196945.7, 7.706
319, -391071346.2, 7.951
329, -390951831.3, 8.195
339, -390838208.3, 8.439
349, -390729724.1, 8.684
359, -390625996.2, 8.928
369, -390526839.6, 9.173
379, -390431904.8, 9.417
389, -390340871.7, 9.661
399, -390253606.3, 9.906
409, -390169916.6, 10.151
419, -390089567.7, 10.395
429, -390012304.8, 10.74
439, -389937937.1, 10.984
449, -389866213.5, 11.228
459, -389797050.2, 11.473
469, -389730369.2, 11.717
479, -389666052.3, 11.972
489, -389604011.7, 12.217
499, -389544021.2, 12.462
509, -389485991.2, 12.706
519, -389429741.6, 12.951
529, -389375354.9, 13.196
539, -389322706.1, 13.44
549, -389271706.8, 13.684
559, -389222248.4, 13.929
569, -389174198.2, 14.174
579, -389127513.5, 14.418
589, -389082155.3, 14.662
599, -389038088.3, 14.907
609, -388995339.8, 15.152
619, -388953876.8, 15.397
629, -388913593.4, 15.641
639, -388874444.6, 15.885
649, -388836339.5, 16.13
659, -388799253, 16.375
669, -388763195.4, 16.619
679, -388728122, 16.864
689, -388693936.9, 17.108
699, -388660580.4, 17.353
709, -388628004.9, 17.697
719, -388596260, 17.942
729, -388565283.3, 18.187
739, -388535033.2, 18.431
749, -388505475.8, 18.676
759, -388476580.6, 18.92
769, -388448330, 19.165
779, -388420728.7, 19.41
789, -388393771.3, 19.654
799, -388367477.7, 19.899
809, -388341759.9, 20.143
819, -388316610.6, 20.388
829, -388292020.5, 20.633
839, -388267946.2, 20.877
849, -388244389.9, 21.122
859, -388221339.8, 21.366
869, -388198746.7, 21.611
879, -388176602.8, 21.856
889, -388154918, 22.105
899, -388133686.4, 22.35
909, -388112890.2, 22.594
919, -388092545, 22.839
929, -388072627.8, 23.083
939, -388053136.7, 23.328
949, -388034038.1, 23.573
959, -388015331.2, 23.818
969, -387996974.4, 24.062
979, -387978959, 24.407
989, -387961251.7, 24.652
999, -387943837.9, 24.896
1009, -387926731.6, 25.141
1019, -387909929.8, 25.385
1029, -387893418.4, 25.63
1039, -387877197.3, 25.874
1049, -387861264.6, 26.118
1059, -387845615.3, 26.363
1069, -387830230, 26.608
1079, -387815105.2, 26.852
1089, -387800220.8, 27.097
1099, -387785586, 27.342
1109, -387771201.3, 27.587
1119, -387757051.4, 27.832
1129, -387743119.2, 28.076
1139, -387729407.9, 28.321
1149, -387715918.5, 28.565
1159, -387702632.3, 28.809
1169, -387689548.6, 29.054
1179, -387676659.1, 29.298
1189, -387663979.3, 29.543
1199, -387651506.4, 29.787
1209, -387639233.8, 30.032
1219, -387627147.6, 30.276
1229, -387615261.7, 30.521
1239, -387603557.8, 30.765
1249, -387592038.6, 31.01
1259, -387580676.5, 31.354
1269, -387569479.6, 31.599
1279, -387558452.2, 31.843
1289, -387547584.8, 32.088
1299, -387536882.1, 32.333
1309, -387526332.3, 32.578
1319, -387515914.8, 32.822
1329, -387505640.9, 33.067
1339, -387495512.6, 33.311
1349, -387485519.9, 33.556
1359, -387475661.2, 33.8
1369, -387465946.2, 34.045
1379, -387456386.8, 34.289
1389, -387446959.7, 34.534
1399, -387437647.7, 34.778
1409, -387428460.9, 35.036
1419, -387419410.4, 35.281
1429, -387410501.4, 35.525
1439, -387401723.5, 35.77
1449, -387393064.2, 36.014
1459, -387384511.5, 36.259
1469, -387376069.4, 36.504
1479, -387367743.5, 36.749
1489, -387359541.2, 36.994
1499, -387351449.4, 37.238
1509, -387343469.3, 37.483
1519, -387335593.8, 37.728
1529, -387327816.1, 38.073
1539, -387320126.9, 38.318
1549, -387312532.4, 38.562
1559, -387305026, 38.807
1569, -387297610.4, 39.051
1579, -387290280.5, 39.296
1589, -387283037.7, 39.541
1599, -387275874.8, 39.785
1609, -387268802.2, 40.03
1619, -387261825.6, 40.274
1629, -387254936, 40.52
1639, -387248127.5, 40.765
1649, -387241398.6, 41.01
1659, -387234748.2, 41.255
1669, -387228170.5, 41.499
1679, -387221661.1, 41.744
1689, -387215225.1, 41.989
1699, -387208860.7, 42.233
1709, -387202580.6, 42.478
1719, -387196379.8, 42.723
1729, -387190248.3, 42.968
1739, -387184190.3, 43.212
1749, -387178198.1, 43.457
1759, -387172270.5, 43.701
1769, -387166407.1, 43.946
1779, -387160608.5, 44.191
1789, -387154883.6, 44.436
1799, -387149227.5, 44.782
1809, -387143634.2, 45.027
1819, -387138095.7, 45.271
1829, -387132613.5, 45.516
1839, -387127188.9, 45.761
1849, -387121823.5, 46.005
1859, -387116517.9, 46.25
1869, -387111269.9, 46.495
1879, -387106071.4, 46.74
1889, -387100924.8, 46.984
1899, -387095841.6, 47.229
1909, -387090823.9, 47.474
1919, -387085863, 47.718
1929, -387080955.2, 47.963
1939, -387076093.8, 48.208
1949, -387071277.8, 48.452
1959, -387066507.8, 48.697
1969, -387061786.4, 48.941
1979, -387057112.9, 49.186
1989, -387052490, 49.431
1999, -387047918.2, 49.676
2009, -387043392.5, 49.92
2019, -387038914.6, 50.165
2029, -387034479.1, 50.41
2039, -387030085.3, 50.655
2049, -387025733.6, 50.899
2059, -387021426.5, 51.144
2069, -387017165.9, 51.39
2079, -387012950.1, 51.735
2089, -387008774.6, 51.979
2099, -387004640.6, 52.225
2109, -387000551.6, 52.469
2119, -386996505.8, 52.714
2129, -386992499.4, 52.959
2139, -386988529.1, 53.204
2149, -386984598.8, 53.448
2159, -386980703.3, 53.693
2169, -386976843.8, 53.937
2179, -386973018.5, 54.182
2189, -386969224.6, 54.427
2199, -386965461.2, 54.672
2209, -386961727.1, 54.917
2219, -386958020.6, 55.162
2229, -386954345, 55.406
2239, -386950701.9, 55.651
2249, -386947091.9, 55.896
2259, -386943509.2, 56.14
2269, -386939954.1, 56.385
2279, -386936431.1, 56.629
2289, -386932939.8, 56.874
2299, -386929480.6, 57.119
2309, -386926054.5, 57.364
2319, -386922656.2, 57.609
2329, -386919283.7, 57.854
2339, -386915941.6, 58.099
2349, -386912635.5, 58.444
2359, -386909360.9, 58.689
2369, -386906115.8, 58.933
2379, -386902898.5, 59.178
2389, -386899710.8, 59.423
2399, -386896554.2, 59.668
2409, -386893427.3, 59.912
2419, -386890326.1, 60.157
2429, -386887251.8, 60.402
2439, -386884203.2, 60.646
2449, -386881181.9, 60.89
2459, -386878185.8, 61.135
2469, -386875216.1, 61.38
2479, -386872275.1, 61.625
2489, -386869358.7, 61.87
2499, -386866466.2, 62.114
2509, -386863597.2, 62.359
2519, -386860750.1, 62.604
2529, -386857925.5, 62.848
2539, -386855120.3, 63.093
2549, -386852336.1, 63.338
2559, -386849580.7, 63.583
2569, -386846845, 63.828
2579, -386844131, 64.072
2589, -386841439.4, 64.317
2599, -386838770.1, 64.562
2609, -386836120.7, 64.807
2619, -386833493, 65.152
2629, -386830886.7, 65.396
2639, -386828298.8, 65.641
2649, -386825728.6, 65.885
2659, -386823179.1, 66.13
2669, -386820650.8, 66.375
2679, -386818145.4, 66.62
2689, -386815665.3, 66.865
2699, -386813209.4, 67.109
2709, -386810773.2, 67.354
2719, -386808355.8, 67.599
2729, -386805955.8, 67.843
2739, -386803574.9, 68.088
2749, -386801210.5, 68.332
2759, -386798864.4, 68.577
2769, -386796538.9, 68.821
2779, -386794231.4, 69.066
2789, -386791942.4, 69.311
2799, -386789671.9, 69.555
2809, -386787417.6, 69.8
2819, -386785177.2, 70.044
2829, -386782951.2, 70.289
2839, -386780741.3, 70.533
2849, -386778548.1, 70.778
2859, -386776370.9, 71.023
2869, -386774209.6, 71.268
2879, -386772066, 71.512
2889, -386769937.2, 71.757
2899, -386767823.7, 72.102
2909, -386765727, 72.347
2919, -386763647.6, 72.592
2929, -386761583.1, 72.836
2939, -386759535.1, 73.081
2949, -386757505.6, 73.326
2959, -386755490.4, 73.571
2969, -386753487.2, 73.815
2979, -386751497.8, 74.06
2989, -386749522.5, 74.304
2999, -386747562, 74.549
3009, -386745614.6, 74.794
3019, -386743680.5, 75.039
3029, -386741759.8, 75.283
3039, -386739850.9, 75.528
3049, -386737952.5, 75.773
3059, -386736067.7, 76.018
3069, -386734198.8, 76.263
3079, -386732342.7, 76.507
3089, -386730498.5, 76.752
3099, -386728664.9, 76.997
3109, -386726843.4, 77.241
3119, -386725036.3, 77.486
3129, -386723242.1, 77.731
3139, -386721459.8, 77.975
3149, -386719690.4, 78.22
3159, -386717933.5, 78.465
3169, -386716188.6, 78.81
3179, -386714455, 79.055
3189, -386712731.2, 79.299
3199, -386711017.9, 79.544
3209, -386709315.8, 79.789
3219, -386707624.9, 80.033
3229, -386705943.7, 80.278
3239, -386704272.2, 80.523
3249, -386702611.2, 80.767
3259, -386700962.1, 81.012
3269, -386699325.6, 81.256
3279, -386697698.2, 81.501
3289, -386696080.3, 81.746
3299, -386694472.5, 81.991
3309, -386692875, 82.236
3319, -386691288.7, 82.48
3329, -386689712.5, 82.725
3339, -386688145.7, 82.97
3349, -386686588, 83.214
3359, -386685040.2, 83.46
3369, -386683501.4, 83.704
3379, -386681971.7, 83.949
3389, -386680451.6, 84.194
3399, -386678940.6, 84.438
3409, -386677437.3, 84.683
3419, -386675942.8, 84.927
3429, -386674458.2, 85.172
3439, -386672981.9, 85.517
3449, -386671513.7, 85.761
3459, -386670054, 86.006
3469, -386668603.6, 86.25
3479, -386667164.3, 86.495
3489, -386665735.8, 86.74
3499, -386664316.9, 86.984
3509, -386662907.6, 87.229
3519, -386661505.8, 87.474
3529, -386660110.7, 87.719
3539, -386658723.6, 87.963
3549, -386657343.7, 88.208
3559, -386655972.4, 88.452
3569, -386654609.5, 88.698
3579, -386653254.1, 88.942
3589, -386651909.2, 89.187
3599, -386650573.7, 89.432
3609, -386649246.4, 89.676
3619, -386647926, 89.921
3629, -386646613.7, 90.166
3639, -386645312.7, 90.41
3649, -386644020, 90.655
3659, -386642735.3, 90.9
3669, -386641458.1, 91.144
3679, -386640191.3, 91.389
3689, -386638931.5, 91.634
3699, -386637679, 91.879
3709, -386636433.7, 92.223
3719, -386635196.2, 92.468
3729, -386633966.2, 92.713
3739, -386632742.5, 92.958
3749, -386631524.6, 93.202
3759, -386630313.9, 93.447
3769, -386629110.6, 93.691
3779, -386627915.5, 93.936
3789, -386626727.3, 94.18
3799, -386625545, 94.425
3809, -386624368.4, 94.67
3819, -386623198.2, 94.914
3829, -386622033.7, 95.159
3839, -386620875.2, 95.404
3849, -386619722.5, 95.649
3859, -386618576, 95.893
3869, -386617434.8, 96.139
3879, -386616299.2, 96.384
3889, -386615171.4, 96.628
3899, -386614050.2, 96.873
3909, -386612937.2, 97.117
3919, -386611831.9, 97.362
3929, -386610733.5, 97.607
3939, -386609641.4, 97.852
3949, -386608555.8, 98.096
3959, -386607476.7, 98.341
3969, -386606404.3, 98.586
3979, -386605338.2, 98.93
3989, -386604277.3, 99.174
3999, -386603221.9, 99.42
4009, -386602173, 99.664
4019, -386601130.7, 99.909
4029, -386600095.8, 100.154
4039, -386599066.8, 100.399
4049, -386598043.4, 100.643
4059, -386597024.6, 100.888
4069, -386596010.5, 101.132
4079, -386595002.3, 101.377
4089, -386593998.7, 101.621
4099, -386592999.1, 101.866
4109, -386592003.5, 102.111
4119, -386591012.7, 102.356
4129, -386590027.6, 102.601
4139, -386589048.2, 102.845
4149, -386588074.8, 103.09
4159, -386587106.6, 103.335
4169, -386586142.6, 103.579
4179, -386585183.4, 103.824
4189, -386584229, 104.069
4199, -386583279.2, 104.313
4209, -386582335.3, 104.558
4219, -386581396.2, 104.802
4229, -386580462, 105.047
4239, -386579532.9, 105.292
4249, -386578609.6, 105.537
4259, -386577692.4, 105.782
4269, -386576780.5, 106.128
4279, -386575873.6, 106.373
4289, -386574971.1, 106.617
4299, -386574072.7, 106.862
4309, -386573178.3, 107.107
4319, -386572287.6, 107.372
4329, -386571401.1, 107.616
4339, -386570519.1, 107.861
4349, -386569641.3, 108.106
4359, -386568767.4, 108.351
4369, -386567898.1, 108.595
4379, -386567032.8, 108.839
4389, -386566171.4, 109.084
4399, -386565314.3, 109.328
4409, -386564461.3, 109.573
4419, -386563613.3, 109.818
4429, -386562771.1, 110.062
4439, -386561933.1, 110.306
4449, -386561099.1, 110.551
4459, -386560269.4, 110.795
4469, -386559444, 111.04
4479, -386558622.5, 111.285
4489, -386557804.9, 111.529
4499, -386556991.5, 111.774
4509, -386556182, 112.019
4519, -386555376.3, 112.264
4529, -386554574.1, 112.509
4539, -386553775.6, 112.855
4549, -386552980.7, 113.099
4559, -386552192.9, 113.344
4569, -386551410.8, 113.589
4579, -386550632.3, 113.834
4589, -386549857.7, 114.079
4599, -386549087, 114.324
4609, -386548319.4, 114.569
4619, -386547554.8, 114.814
4629, -386546793.5, 115.059
4639, -386546035.2, 115.303
4649, -386545280.1, 115.548
4659, -386544527.8, 115.793
4669, -386543778.5, 116.038
4679, -386543032.5, 116.289
4689, -386542289.8, 116.55
4699, -386541550.1, 116.794
4709, -386540814.1, 117.039
4719, -386540081.7, 117.284
4729, -386539352.3, 117.528
4739, -386538625.7, 117.773
4749, -386537901.6, 118.018
4759, -386537180.3, 118.263
4769, -386536462.4, 118.508
4779, -386535748, 118.752
4789, -386535036.7, 118.997
4799, -386534328.7, 119.242
4809, -386533624.2, 119.487
4819, -386532922.8, 119.832
4829, -386532225.1, 120.077
4839, -386531530.7, 120.322
4849, -386530839.8, 120.567
4859, -386530152.6, 120.812
4869, -386529469.5, 121.057
4879, -386528790, 121.301
4889, -386528113.9, 121.546
4899, -386527441.2, 121.791
4909, -386526771.6, 122.036
4919, -386526105.5, 122.281
4929, -386525442.4, 122.527
4939, -386524782.3, 122.772
4949, -386524124.9, 123.017
4959, -386523470.8, 123.263
4969, -386522819.6, 123.508
4979, -386522171.2, 123.753
4989, -386521525.6, 123.998
4999, -386520882.6, 124.242
5009, -386520242.6, 124.487
5019, -386519605.3, 124.732
5029, -386518970.4, 124.977
5039, -386518337.8, 125.222
5049, -386517708.1, 125.467
5059, -386517081.7, 125.713
5069, -386516458.7, 125.957
5079, -386515838.7, 126.202
5089, -386515221.1, 126.547
5099, -386514606.3, 126.802
5109, -386513993.8, 127.047
5119, -386513384.2, 127.292
5129, -386512777, 127.537
5139, -386512172, 127.781
5149, -386511569.7, 128.026
5159, -386510969.7, 128.272
5169, -386510371.9, 128.517
5179, -386509776.2, 128.762
5189, -386509182.8, 129.007
5199, -386508591.6, 129.252
5209, -386508002.9, 129.498
5219, -386507416.9, 129.743
5229, -386506833.5, 129.988
5239, -386506252.3, 130.233
5249, -386505673.8, 130.478
5259, -386505098.7, 130.723
5269, -386504526, 130.968
5279, -386503955.7, 131.213
5289, -386503388.3, 131.458
5299, -386502823.8, 131.703
5309, -386502261.8, 131.948
5319, -386501702, 132.193
5329, -386501145, 132.438
5339, -386500590.3, 132.684
5349, -386500037.9, 132.929
5359, -386499488.1, 133.274
5369, -386498940.7, 133.519
5379, -386498395.7, 133.764
5389, -386497853.3, 134.009
5399, -386497312.9, 134.254
5409, -386496775, 134.499
5419, -386496239.1, 134.744
5429, -386495705.5, 134.989
5439, -386495174, 135.234
5449, -386494644.4, 135.479
5459, -386494116.8, 135.723
5469, -386493591.3, 135.968
5479, -386493067.8, 136.213
5489, -386492546.6, 136.458
5499, -386492028.7, 136.703
5509, -386491513.6, 136.948
5519, -386491000.6, 137.193
5529, -386490490.4, 137.438
5539, -386489982.1, 137.683
5549, -386489475.5, 137.928
5559, -386488970.6, 138.178
5569, -386488467.4, 138.423
5579, -386487966.2, 138.668
5589, -386487466.8, 138.913
5599, -386486969.6, 139.159
5609, -386486474.2, 139.404
5619, -386485980.5, 139.649
5629, -386485489.2, 139.894
5639, -386485000, 140.139
5649, -386484513, 140.384
5659, -386484028.3, 140.629
5669, -386483546.3, 140.974
5679, -386483066.4, 141.219
5689, -386482588.5, 141.464
5699, -386482113.1, 141.708
5709, -386481639.9, 141.953
5719, -386481170.9, 142.198
5729, -386480704.9, 142.444
5739, -386480240.7, 142.689
5749, -386479778.5, 142.933
5759, -386479318.4, 143.178
5769, -386478860.1, 143.424
5779, -386478403.5, 143.669
5789, -386477948.4, 143.914
5799, -386477494.9, 144.159
5809, -386477043, 144.404
5819, -386476593.1, 144.649
5829, -386476144.9, 144.894
5839, -386475698.3, 145.139
5849, -386475253.4, 145.384
5859, -386474810, 145.629
5869, -386474368.2, 145.884
5879, -386473927.9, 146.129
5889, -386473489, 146.374
5899, -386473051.7, 146.619
5909, -386472616.4, 146.874
5919, -386472182.6, 147.12
5929, -386471750.4, 147.365
5939, -386471319.5, 147.71
5949, -386470889.9, 147.955
5959, -386470461.7, 148.2
5969, -386470034.9, 148.445
5979, -386469609.6, 148.69
5989, -386469185.6, 148.935
5999, -386468762.9, 149.18
6009, -386468341.6, 149.425
6019, -386467921.6, 149.671
6029, -386467502.9, 149.915
6039, -386467086, 150.161
6049, -386466671.1, 150.406
6059, -386466257.4, 150.651
6069, -386465845.2, 150.896
6079, -386465434.3, 151.141
6089, -386465024.7, 151.386
6099, -386464616.3, 151.631
6109, -386464209.3, 151.876
6119, -386463803.6, 152.121
6129, -386463399.2, 152.366
6139, -386462996.2, 152.611
6149, -386462594.8, 152.856
6159, -386462195.4, 153.101
6169, -386461797.7, 153.346
6179, -386461401.2, 153.591
6189, -386461006.1, 153.837
6199, -386460612.9, 154.081
6209, -386460221.1, 154.428
6219, -386459830.6, 154.673
6229, -386459441.2, 154.918
6239, -386459053, 155.163
6249, -386458665.8, 155.409
6259, -386458280, 155.654
6269, -386457895.6, 155.899
6279, -386457512.4, 156.144
6289, -386457130.7, 156.389
6299, -386456750.5, 156.634
6309, -386456371.6, 156.879
6319, -386455993.8, 157.124
6329, -386455617.3, 157.369
6339, -386455242, 157.614
6349, -386454867.6, 157.859
6359, -386454494.3, 158.104
6369, -386454122.2, 158.349
6379, -386453751.3, 158.594
6389, -386453382, 158.839
6399, -386453014.1, 159.084
6409, -386452647.8, 159.329
6419, -386452283.2, 159.574
6429, -386451919.8, 159.819
6439, -386451557.2, 160.064
6449, -386451195.7, 160.309
6459, -386450835, 160.554
6469, -386450475.3, 160.799
6479, -386450116.6, 161.144
6489, -386449758.9, 161.389
6499, -386449402.3, 161.634
6509, -386449046.6, 161.879
6519, -386448691.9, 162.124
6529, -386448338.2, 162.37
6539, -386447985.5, 162.615
6549, -386447633.7, 162.86
6559, -386447282.8, 163.105
6569, -386446933.2, 163.35
6579, -386446585.5, 163.595
6589, -386446239.7, 163.84
6599, -386445894.9, 164.085
6609, -386445551.1, 164.331
6619, -386445208.4, 164.576
6629, -386444866.8, 164.821
6639, -386444526.2, 165.066
6649, -386444186.7, 165.312
6659, -386443848.4, 165.557
6669, -386443511.3, 165.802
6679, -386443175.2, 166.047
6689, -386442840.2, 166.292
6699, -386442506.4, 166.537
6709, -386442174, 166.782
6719, -386441842.5, 167.027
6729, -386441512, 167.272
6739, -386441182.6, 167.517
6749, -386440854.6, 167.862
6759, -386440528.2, 168.107
6769, -386440203.4, 168.352
6779, -386439879.6, 168.597
6789, -386439556.6, 168.842
6799, -386439234.3, 169.087
6809, -386438913.1, 169.332
6819, -386438593.3, 169.577
6829, -386438274.6, 169.822
6839, -386437957.2, 170.067
6849, -386437641, 170.312
6859, -386437326, 170.557
6869, -386437012.3, 170.802
6879, -386436699.9, 171.047
6889, -386436388.6, 171.292
6899, -386436078, 171.538
6909, -386435768.3, 171.783
6919, -386435459.6, 172.032
6929, -386435151.9, 172.277
6939, -386434845.4, 172.522
6949, -386434539.7, 172.767
6959, -386434234.9, 173.012
6969, -386433931, 173.257
6979, -386433628.4, 173.501
6989, -386433326.7, 173.746
6999, -386433025.8, 173.997
7009, -386432725.5, 174.242
7019, -386432425.9, 174.588
7029, -386432127.7, 174.833
7039, -386431830.8, 175.077
7049, -386431535.1, 175.322
7059, -386431240.3, 175.572
7069, -386430946.4, 175.817
7079, -386430653.4, 176.062
7089, -386430361.5, 176.306
7099, -386430070.4, 176.551
7109, -386429780.2, 176.796
7119, -386429490.6, 177.041
7129, -386429201.8, 177.285
7139, -386428914, 177.53
7149, -386428627.5, 177.775
7159, -386428342.2, 178.02
7169, -386428058, 178.265
7179, -386427774.5, 178.509
7189, -386427491.8, 178.754
7199, -386427209.9, 178.999
7209, -386426929, 179.244
7219, -386426649, 179.489
7229, -386426370, 179.733
7239, -386426091.7, 179.978
7249, -386425814.1, 180.222
7259, -386425537.3, 180.467
7269, -386425261.3, 180.713
7279, -386424986.1, 180.957
7289, -386424711.8, 181.203
7299, -386424438.8, 181.547
7309, -386424166.9, 181.792
7319, -386423895.8, 182.037
7329, -386423625.7, 182.282
7339, -386423356.5, 182.527
7349, -386423087.9, 182.772
7359, -386422819.9, 183.016
7369, -386422552.7, 183.261
7379, -386422286.1, 183.519
7389, -386422020.4, 183.764
7399, -386421755.5, 184.008
7409, -386421491.6, 184.253
7419, -386421228.5, 184.498
7429, -386420966.4, 184.743
7439, -386420705.3, 184.987
7449, -386420445, 185.232
7459, -386420185.6, 185.477
7469, -386419926.9, 185.721
7479, -386419669, 185.966
7489, -386419411.8, 186.211
7499, -386419155.3, 186.455
7509, -386418899.3, 186.7
7519, -386418644.1, 186.945
7529, -386418389.5, 187.189
7539, -386418135.8, 187.435
7549, -386417882.7, 187.679
7559, -386417630.3, 187.924
7569, -386417378.6, 188.27
7579, -386417128.1, 188.514
7589, -386416878.5, 188.759
7599, -386416629.6, 189.004
7609, -386416381.4, 189.248
7619, -386416134, 189.493
7629, -386415887.4, 189.737
7639, -386415641.6, 189.982
7649, -386415396.7, 190.227
7659, -386415152.5, 190.471
7669, -386414909, 190.716
7679, -386414666.1, 190.961
7689, -386414423.9, 191.205
7699, -386414182.2, 191.45
7709, -386413941.2, 191.695
7719, -386413700.7, 191.94
7729, -386413461.1, 192.185
7739, -386413222, 192.43
7749, -386412983.5, 192.675
7759, -386412745.5, 192.919
7769, -386412508.1, 193.164
7779, -386412271.3, 193.409
7789, -386412035.1, 193.653
7799, -386411799.7, 193.898
7809, -386411564.8, 194.143
7819, -386411330.6, 194.388
7829, -386411096.9, 194.632
7839, -386410863.9, 194.977
7849, -386410631.4, 195.222
7859, -386410399.4, 195.466
7869, -386410167.9, 195.711
7879, -386409937, 195.956
7889, -386409706.7, 196.2
7899, -386409477, 196.445
7909, -386409247.9, 196.69
7919, -386409019.4, 196.934
7929, -386408791.6, 197.179
7939, -386408564.3, 197.424
7949, -386408337.6, 197.669
7959, -386408111.6, 197.914
7969, -386407886.2, 198.158
7979, -386407661.2, 198.413
7989, -386407436.8, 198.667
7999, -386407212.8, 198.911
8009, -386406989.3, 199.156
8019, -386406766.5, 199.401
8029, -386406544.4, 199.646
8039, -386406322.9, 199.891
8049, -386406102, 200.136
8059, -386405881.7, 200.38
8069, -386405661.9, 200.625
8079, -386405442.6, 200.87
8089, -386405223.9, 201.115
8099, -386405005.8, 201.359
8109, -386404788, 201.604
8119, -386404570.8, 201.949
8129, -386404354.1, 202.193
8139, -386404137.8, 202.438
8149, -386403922, 202.683
8159, -386403706.7, 202.927
8169, -386403492, 203.172
8179, -386403277.7, 203.417
8189, -386403063.9, 203.661
8199, -386402850.6, 203.906
8209, -386402637.8, 204.151
8219, -386402425.6, 204.395
8229, -386402214.1, 204.64
8239, -386402003.1, 204.885
8249, -386401792.6, 205.13
8259, -386401582.7, 205.374
8269, -386401373.3, 205.619
8279, -386401164.4, 205.864
8289, -386400956.6, 206.108
8299, -386400749.1, 206.353
8309, -386400542, 206.598
8319, -386400335.4, 206.842
8329, -386400129.1, 207.087
8339, -386399923.3, 207.332
8349, -386399718, 207.577
8359, -386399513.2, 207.821
8369, -386399308.8, 208.066
8379, -386399104.8, 208.311
8389, -386398901.5, 208.656
8399, -386398699.1, 208.901
8409, -386398497.3, 209.145
8419, -386398296, 209.39
8429, -386398095.2, 209.635
8439, -386397894.8, 209.88
8449, -386397694.8, 210.124
8459, -386397495.3, 210.37
8469, -386397296.1, 210.615
8479, -386397097.4, 210.86
8489, -386396899.2, 211.104
8499, -386396701.6, 211.349
8509, -386396504.4, 211.594
8519, -386396307.7, 211.841
8529, -386396111.6, 212.086
8539, -386395915.9, 212.331
8549, -386395720.6, 212.575
8559, -386395525.7, 212.82
8569, -386395331.3, 213.065
8579, -386395137.3, 213.309
8589, -386394943.6, 213.554
8599, -386394750.6, 213.799
8609, -386394558.1, 214.044
8619, -386394366.1, 214.289
8629, -386394174.6, 214.534
8639, -386393983.6, 214.779
8649, -386393792.9, 215.024
8659, -386393602.5, 215.37
8669, -386393412.5, 215.615
8679, -386393222.9, 215.86
8689, -386393033.6, 216.105
8699, -386392844.7, 216.35
8709, -386392656.3, 216.595
8719, -386392468.4, 216.84
8729, -386392281.1, 217.084
8739, -386392094.4, 217.329
8749, -386391908, 217.574
8759, -386391722, 217.818
8769, -386391536.4, 218.063
8779, -386391351.2, 218.308
8789, -386391166.6, 218.554
8799, -386390982.4, 218.799
8809, -386390798.6, 219.043
8819, -386390615.4, 219.288
8829, -386390432.7, 219.533
8839, -386390250.4, 219.778
8849, -386390068.6, 220.023
8859, -386389887.2, 220.268
8869, -386389706.1, 220.513
8879, -386389525.5, 220.758
8889, -386389345.3, 221.003
8899, -386389165.6, 221.248
8909, -386388986.3, 221.493
8919, -386388807.4, 221.738
8929, -386388628.8, 221.982
8939, -386388450.7, 222.328
8949, -386388273.1, 222.573
8959, -386388095.8, 222.818
8969, -386387918.8, 223.063
8979, -386387742.3, 223.308
8989, -386387566.2, 223.553
8999, -386387390.5, 223.797
9009, -386387215, 224.042
9019, -386387039.9, 224.287
9029, -386386865.1, 224.532
9039, -386386690.6, 224.776
9049, -386386516.6, 225.021
9059, -386386342.8, 225.266
9069, -386386169.3, 225.511
9079, -386385996.2, 225.756
9089, -386385823.5, 226.001
9099, -386385651.1, 226.245
9109, -386385478.9, 226.49
9119, -386385307.1, 226.735
9129, -386385135.6, 226.98
9139, -386384964.3, 227.225
9149, -386384793.4, 227.47
9159, -386384622.7, 227.715
9169, -386384452.5, 227.96
9179, -386384282.6, 228.205
9189, -386384113, 228.45
9199, -386383943.8, 228.695
9209, -386383775.1, 229.039
9219, -386383607, 229.283
9229, -386383439.3, 229.528
9239, -386383272.1, 229.773
9249, -386383105.3, 230.018
9259, -386382938.7, 230.263
9269, -386382772.4, 230.508
9279, -386382606.4, 230.752
9289, -386382440.6, 230.997
9299, -386382275.2, 231.242
9309, -386382110, 231.487
9319, -386381945.1, 231.732
9329, -386381780.6, 231.978
9339, -386381616.3, 232.222
9349, -386381452.4, 232.467
9359, -386381288.8, 232.712
9369, -386381125.7, 232.957
9379, -386380962.9, 233.202
9389, -386380800.6, 233.447
9399, -386380638.7, 233.692
9409, -386380477.1, 233.936
9419, -386380315.7, 234.181
9429, -386380154.7, 234.426
9439, -386379994, 234.671
9449, -386379833.6, 234.915
9459, -386379673.6, 235.16
9469, -386379513.9, 235.405
9479, -386379354.7, 235.751
9489, -386379195.9, 235.995
9499, -386379037.5, 236.24
9509, -386378879.3, 236.485
9519, -386378721.6, 236.73
9529, -386378564.2, 236.974
9539, -386378407.1, 237.219
9549, -386378250.3, 237.464
9559, -386378093.9, 237.709
9569, -386377937.7, 237.954
9579, -386377781.7, 238.198
9589, -386377626, 238.443
9599, -386377470.5, 238.688
9609, -386377315.3, 238.933
9619, -386377160.3, 239.178
9629, -386377005.7, 239.423
9639, -386376851.3, 239.667
9649, -386376697.2, 239.912
9659, -386376543.3, 240.157
9669, -386376389.8, 240.402
9679, -386376236.5, 240.647
9689, -386376083.6, 240.892
9699, -386375931, 241.136
9709, -386375778.7, 241.381
9719, -386375626.7, 241.626
9729, -386375475, 241.87
9739, -386375323.5, 242.115
9749, -386375172.3, 242.461
9759, -386375021.4, 242.706
9769, -386374870.7, 242.95
9779, -386374720.4, 243.195
9789, -386374570.3, 243.44
9799, -386374420.5, 243.685
9809, -386374270.9, 243.93
9819, -386374121.5, 244.175
9829, -386373972.4, 244.419
9839, -386373823.6, 244.664
9849, -386373675, 244.909
9859, -386373526.7, 245.154
9869, -386373378.6, 245.399
9879, -386373230.8, 245.644
9889, -386373083.2, 245.889
9899, -386372936, 246.134
9909, -386372789, 246.378
9919, -386372642.2, 246.624
9929, -386372495.9, 246.869
9939, -386372350.1, 247.113
9949, -386372204.4, 247.358
9959, -386372059, 247.603
9969, -386371913.9, 247.849
9979, -386371768.9, 248.093
9989, -386371624.3, 248.338
9999, -386371479.8, 248.583
10009, -386371335.6, 248.828
10019, -386371191.7, 249.073
10029, -386371048, 249.418
10039, -386370904.6, 249.663
10049, -386370761.9, 249.908
10059, -386370619.5, 250.152
10069, -386370477.3, 250.397
10079, -386370335.2, 250.642
10089, -386370193.5, 250.887
10099, -386370051.9, 251.132
10109, -386369910.6, 251.377
10119, -386369769.4, 251.622
10129, -386369628.6, 251.866
10139, -386369487.9, 252.111
10149, -386369347.5, 252.356
10159, -386369207.3, 252.601
10169, -386369067.3, 252.845
10179, -386368927.6, 253.09
10189, -386368788.1, 253.335
10199, -386368648.9, 253.58
10209, -386368510, 253.825
10219, -386368371.4, 254.069
10229, -386368232.9, 254.314
10239, -386368094.7, 254.559
10249, -386367956.8, 254.804
10259, -386367819, 255.048
10269, -386367681.5, 255.293
10279, -386367544.1, 255.539
10289, -386367407, 255.784
10299, -386367270, 256.128
10309, -386367133.2, 256.373
10319, -386366996.7, 256.618
10329, -386366860.4, 256.862
10339, -386366724.2, 257.107
10349, -386366588.4, 257.352
10359, -386366452.7, 257.596
10369, -386366317.3, 257.841
10379, -386366182, 258.086
10389, -386366047, 258.331
10399, -386365912.1, 258.576
10409, -386365777.5, 258.822
10419, -386365643, 259.067
10429, -386365508.7, 259.312
10439, -386365374.7, 259.557
10449, -386365241, 259.802
10459, -386365107.6, 260.047
10469, -386364974.4, 260.292
10479, -386364841.6, 260.536
10489, -386364708.9, 260.781
10499, -386364576.6, 261.026
10509, -386364444.4, 261.271
10519, -386364312.4, 261.516
10529, -386364180.7, 261.76
10539, -386364049.4, 262.005
10549, -386363918.1, 262.25
10559, -386363787, 262.495
10569, -386363656.2, 262.84
10579, -386363525.7, 263.084
10589, -386363395.3, 263.329
10599, -386363265.1, 263.574
10609, -386363135.1, 263.819
10619, -386363005.3, 264.064
10629, -386362875.6, 264.308
10639, -386362746.1, 264.553
10649, -386362616.8, 264.798
10659, -386362487.7, 265.043
10669, -386362358.8, 265.287
10679, -386362230, 265.532
10689, -386362101.5, 265.777
10699, -386361973.1, 266.022
10709, -386361845, 266.267
10719, -386361717, 266.512
10729, -386361589.4, 266.757
10739, -386361462, 267.001
10749, -386361335, 267.246
10759, -386361208.2, 267.491
10769, -386361081.6, 267.736
10779, -386360955.2, 267.981
10789, -386360829.1, 268.226
10799, -386360703.2, 268.471
10809, -386360577.5, 268.715
10819, -386360452.1, 268.96
10829, -386360326.8, 269.205
10839, -386360201.8, 269.45
10849, -386360077, 269.795
10859, -386359952.4, 270.039
10869, -386359828.2, 270.284
10879, -386359704.4, 270.529
10889, -386359580.8, 270.774
10899, -386359457.3, 271.019
10909, -386359334.1, 271.264
10919, -386359211, 271.509
10929, -386359088.1, 271.754
10939, -386358965.4, 271.999
10949, -386358842.8, 272.244
10959, -386358720.4, 272.488
10969, -386358598.3, 272.733
10979, -386358476.2, 272.978
10989, -386358354.4, 273.223
10999, -386358233, 273.467
11009, -386358112, 273.712
11019, -386357991.2, 273.957
11029, -386357870.6, 274.202
11039, -386357750.1, 274.446
11049, -386357629.7, 274.691
11059, -386357509.5, 274.936
11069, -386357389.7, 275.181
11079, -386357270.1, 275.426
11089, -386357150.6, 275.671
11099, -386357031.5, 275.916
11109, -386356912.7, 276.161
11119, -386356794.2, 276.506
11129, -386356675.8, 276.751
11139, -386356557.7, 276.996
11149, -386356439.7, 277.241
11159, -386356321.9, 277.486
11169, -386356204.5, 277.731
11179, -386356087.3, 277.976
11189, -386355970.3, 278.221
11199, -386355853.3, 278.465
11209, -386355736.7, 278.71
11219, -386355620.4, 278.955
11229, -386355504.3, 279.2
11239, -386355388.4, 279.445
11249, -386355272.6, 279.69
11259, -386355157.1, 279.935
11269, -386355041.8, 280.18
11279, -386354926.7, 280.425
11289, -386354811.7, 280.669
11299, -386354696.9, 280.914
11309, -386354582.2, 281.159
11319, -386354467.7, 281.403
11329, -386354353.3, 281.648
11339, -386354239.1, 281.893
11349, -386354125.1, 282.138
11359, -386354011.2, 282.383
11369, -386353897.5, 282.628
11379, -386353783.9, 282.873
11389, -386353670.5, 283.218
11399, -386353557.2, 283.463
11409, -386353444.1, 283.708
11419, -386353331.2, 283.952
11429, -386353218.5, 284.197
11439, -386353106.1, 284.442
11449, -386352993.9, 284.687
11459, -386352881.8, 284.933
11469, -386352769.9, 285.177
11479, -386352658, 285.422
11489, -386352546.3, 285.667
11499, -386352434.8, 285.912
11509, -386352323.6, 286.156
11519, -386352212.5, 286.401
11529, -386352101.6, 286.646
11539, -386351990.9, 286.891
11549, -386351880.3, 287.135
11559, -386351769.8, 287.38
11569, -386351659.5, 287.626
11579, -386351549.3, 287.871
11589, -386351439.3, 288.116
11599, -386351329.5, 288.361
11609, -386351219.8, 288.606
11619, -386351110.1, 288.85
11629, -386351000.6, 289.095
11639, -386350891.2, 289.34
11649, -386350782, 289.584
11659, -386350672.9, 289.931
11669, -386350564, 290.176
11679, -386350455.1, 290.42
11689, -386350346.4, 290.665
11699, -386350237.9, 290.91
11709, -386350129.4, 291.154
11719, -386350021.1, 291.399
11729, -386349913, 291.644
11739, -386349805, 291.889
11749, -386349697.1, 292.133
11759, -386349589.5, 292.378
11769, -386349482, 292.623
11779, -386349374.7, 292.868
11789, -386349267.4, 293.112
11799, -386349160.3, 293.357
11809, -386349053.4, 293.603
11819, -386348946.5, 293.847
11829, -386348839.8, 294.092
11839, -386348733.2, 294.337
11849, -386348626.7, 294.582
11859, -386348520.4, 294.826
11869, -386348414.4, 295.071
11879, -386348308.4, 295.316
11889, -386348202.7, 295.561
11899, -386348097.1, 295.806
11909, -386347991.8, 296.051
11919, -386347886.5, 296.295
11929, -386347781.4, 296.541
11939, -386347676.3, 296.886
11949, -386347571.4, 297.131
11959, -386347466.6, 297.376
11969, -386347361.9, 297.621
11979, -386347257.4, 297.866
11989, -386347153, 298.11
11999, -386347048.8, 298.355
12009, -386346944.9, 298.6
12019, -386346841.2, 298.845
12029, -386346737.6, 299.089
12039, -386346634.2, 299.334
12049, -386346531, 299.579
12059, -386346427.9, 299.824
12069, -386346325, 300.069
12079, -386346222.4, 300.314
12089, -386346119.9, 300.559
12099, -386346017.6, 300.804
12109, -386345915.4, 301.049
12119, -386345813.4, 301.293
12129, -386345711.6, 301.538
12139, -386345609.9, 301.783
12149, -386345508.3, 302.027
12159, -386345406.9, 302.272
12169, -386345305.5, 302.517
12179, -386345204.3, 302.762
12189, -386345103.2, 303.007
12199, -386345002.2, 303.252
12209, -386344901.3, 303.597
12219, -386344800.5, 303.842
12229, -386344699.8, 304.086
12239, -386344599.3, 304.331
12249, -386344498.8, 304.576
12259, -386344398.5, 304.821
12269, -386344298.2, 305.066
12279, -386344198.1, 305.311
12289, -386344098.1, 305.556
12299, -386343998.2, 305.8
12309, -386343898.4, 306.045
12319, -386343798.7, 306.29
12329, -386343699.2, 306.535
12339, -386343599.8, 306.78
12349, -386343500.5, 307.025
12359, -386343401.5, 307.269
12369, -386343302.7, 307.514
12379, -386343203.9, 307.758
12389, -386343105.2, 308.003
12399, -386343006.7, 308.248
12409, -386342908.4, 308.493
12419, -386342810.2, 308.738
12429, -386342712.1, 308.982
12439, -386342614.2, 309.227
12449, -386342516.4, 309.472
12459, -386342418.8, 309.716
12469, -386342321.4, 309.961
12479, -386342224.1, 310.308
12489, -386342127, 310.552
12499, -386342030, 310.797
12509, -386341933.2, 311.041
12519, -386341836.5, 311.286
12529, -386341739.9, 311.531
12539, -386341643.5, 311.776
12549, -386341547.2, 312.021
12559, -386341451.1, 312.265
12569, -386341355.1, 312.51
12579, -386341259.1, 312.754
12589, -386341163.3, 312.999
12599, -386341067.6, 313.244
12609, -386340971.9, 313.489
12619, -386340876.4, 313.734
12629, -386340780.9, 313.979
12639, -386340685.6, 314.223
12649, -386340590.3, 314.468
12659, -386340495.2, 314.713
12669, -386340400.2, 314.958
12679, -386340305.5, 315.202
12689, -386340210.9, 315.447
12699, -386340116.4, 315.691
12709, -386340022, 315.936
12719, -386339927.6, 316.181
12729, -386339833.4, 316.426
12739, -386339739.3, 316.671
12749, -386339645.2, 316.916
12759, -386339551.2, 317.261
12769, -386339457.6, 317.505
12779, -386339364, 317.75
12789, -386339270.5, 317.995
12799, -386339177.1, 318.24
12809, -386339083.7, 318.485
12819, -386338990.5, 318.73
12829, -386338897.3, 318.975
12839, -386338804.3, 319.22
12849, -386338711.3, 319.465
12859, -386338618.4, 319.709
12869, -386338525.6, 319.954
12879, -386338432.9, 320.199
12889, -386338340.3, 320.444
12899, -386338247.8, 320.689
12909, -386338155.5, 320.934
12919, -386338063.3, 321.179
12929, -386337971.1, 321.424
12939, -386337879.1, 321.668
12949, -386337787.2, 321.913
12959, -386337695.4, 322.158
12969, -386337603.8, 322.403
12979, -386337512.2, 322.647
12989, -386337420.8, 322.892
12999, -386337329.5, 323.137
13009, -386337238.3, 323.382
13019, -386337147.2, 323.626
13029, -386337056.2, 323.971
13039, -386336965.2, 324.216
13049, -386336874.3, 324.461
13059, -386336783.6, 324.705
13069, -386336692.9, 324.95
13079, -386336602.3, 325.195
13089, -386336511.8, 325.44
13099, -386336421.4, 325.684
13109, -386336331.1, 325.929
13119, -386336240.9, 326.174
13129, -386336150.7, 326.419
13139, -386336060.7, 326.663
13149, -386335970.7, 326.908
13159, -386335880.8, 327.153
13169, -386335791, 327.398
13179, -386335701.3, 327.644
13189, -386335611.7, 327.889
13199, -386335522.2, 328.134
13209, -386335432.8, 328.379
13219, -386335343.5, 328.623
13229, -386335254.4, 328.868
13239, -386335165.3, 329.113
13249, -386335076.4, 329.358
13259, -386334987.5, 329.603
13269, -386334898.7, 329.848
13279, -386334810.1, 330.093
13289, -386334721.5, 330.337
13299, -386334633, 330.683
13309, -386334544.5, 330.927
13319, -386334456.2, 331.172
13329, -386334367.9, 331.417
13339, -386334279.7, 331.662
13349, -386334191.5, 331.906
13359, -386334103.5, 332.151
13369, -386334015.5, 332.397
13379, -386333927.5, 332.641
13389, -386333839.7, 332.886
13399, -386333751.9, 333.131
13409, -386333664.3, 333.376
13419, -386333576.7, 333.621
13429, -386333489.1, 333.866
13439, -386333401.6, 334.111
13449, -386333314.2, 334.356
13459, -386333226.9, 334.601
13469, -386333139.6, 334.845
13479, -386333052.4, 335.09
13489, -386332965.3, 335.335
13499, -386332878.2, 335.58
13509, -386332791.2, 335.825
13519, -386332704.3, 336.07
13529, -386332617.5, 336.314
13539, -386332530.7, 336.559
13549, -386332444.1, 336.804
13559, -386332357.6, 337.049
13569, -386332271.2, 337.394
13579, -386332184.8, 337.639
13589, -386332098.5, 337.884
13599, -386332012.2, 338.129
13609, -386331926, 338.373
13619, -386331839.9, 338.618
13629, -386331753.9, 338.863
13639, -386331668, 339.108
13649, -386331582.2, 339.352
13659, -386331496.6, 339.597
13669, -386331411, 339.843
13679, -386331325.4, 340.087
13689, -386331239.9, 340.332
13699, -386331154.5, 340.577
13709, -386331069.1, 340.822
13719, -386330983.8, 341.067
13729, -386330898.5, 341.312
13739, -386330813.3, 341.557
13749, -386330728.2, 341.801
13759, -386330643.2, 342.046
13769, -386330558.2, 342.291
13779, -386330473.3, 342.536
13789, -386330388.5, 342.78
13799, -386330303.9, 343.025
13809, -386330219.4, 343.27
13819, -386330134.9, 343.515
13829, -386330050.5, 343.76
13839, -386329966.2, 344.004
13849, -386329881.9, 344.349
13859, -386329797.6, 344.594
13869, -386329713.5, 344.839
13879, -386329629.4, 345.083
13889, -386329545.3, 345.328
13899, -386329461.3, 345.573
13909, -386329377.4, 345.817
13919, -386329293.5, 346.062
13929, -386329209.7, 346.307
13939, -386329125.9, 346.552
13949, -386329042.2, 346.797
13959, -386328958.5, 347.041
13969, -386328874.9, 347.286
13979, -386328791.4, 347.531
13989, -386328708, 347.776
13999, -386328624.6, 348.027
14009, -386328541.4, 348.272
14019, -386328458.2, 348.517
14029, -386328375.1, 348.761
14039, -386328292.1, 349.006
14049, -386328209.2, 349.251
14059, -386328126.5, 349.496
14069, -386328043.9, 349.741
14079, -386327961.5, 349.986
14089, -386327879.1, 350.23
14099, -386327796.9, 350.475
14109, -386327714.7, 350.72
14119, -386327632.7, 351.065
14129, -386327550.7, 351.31
14139, -386327468.8, 351.555
14149, -386327387, 351.799
14159, -386327305.2, 352.044
14169, -386327223.5, 352.289
14179, -386327141.9, 352.534
14189, -386327060.4, 352.778
14199, -386326978.9, 353.023
14209, -386326897.5, 353.268
14219, -386326816.2, 353.513
14229, -386326734.9, 353.757
14239, -386326653.6, 354.002
14249, -386326572.4, 354.247
14259, -386326491.3, 354.492
14269, -386326410.3, 354.737
14279, -386326329.4, 354.982
14289, -386326248.6, 355.227
14299, -386326167.8, 355.471
14309, -386326087.1, 355.716
14319, -386326006.4, 355.961
14329, -386325925.8, 356.205
14339, -386325845.2, 356.45
14349, -386325764.7, 356.695
14359, -386325684.3, 356.94
14369, -386325603.9, 357.185
14379, -386325523.5, 357.429
14389, -386325443.3, 357.774
14399, -386325363.1, 358.019
14409, -386325283, 358.264
14419, -386325203, 358.509
14429, -386325123.1, 358.754
14439, -386325043.3, 358.998
14449, -386324963.6, 359.243
14459, -386324884, 359.488
14469, -386324804.4, 359.732
14479, -386324724.9, 359.977
14489, -386324645.5, 360.222
14499, -386324566.1, 360.467
14509, -386324486.8, 360.711
14519, -386324407.5, 360.956
14529, -386324328.3, 361.201
14539, -386324249.1, 361.446
14549, -386324170, 361.69
14559, -386324091, 361.935
14569, -386324012.2, 362.18
14579, -386323933.6, 362.424
14589, -386323855, 362.669
14599, -386323776.4, 362.914
14609, -386323697.8, 363.158
14619, -386323619.3, 363.403
14629, -386323540.9, 363.648
14639, -386323462.5, 363.893
14649, -386323384.2, 364.138
14659, -386323305.9, 364.382
14669, -386323227.7, 364.727
14679, -386323149.6, 364.972
14689, -386323071.4, 365.217
14699, -386322993.4, 365.462
14709, -386322915.3, 365.706
14719, -386322837.4, 365.951
14729, -386322759.5, 366.196
14739, -386322681.7, 366.441
14749, -386322603.9, 366.686
14759, -386322526.2, 366.93
14769, -386322448.5, 367.175
14779, -386322370.8, 367.419
14789, -386322293.3, 367.664
14799, -386322215.9, 367.909
14809, -386322138.5, 368.154
14819, -386322061.2, 368.398
14829, -386321983.9, 368.643
14839, -386321906.7, 368.888
14849, -386321829.5, 369.133
14859, -386321752.3, 369.377
14869, -386321675.2, 369.622
14879, -386321598.1, 369.867
14889, -386321521.1, 370.111
14899, -386321444.1, 370.356
14909, -386321367.2, 370.601
14919, -386321290.3, 370.845
14929, -386321213.5, 371.09
14939, -386321136.8, 371.435
14949, -386321060, 371.68
14959, -386320983.3, 371.925
14969, -386320906.7, 372.169
14979, -386320830.1, 372.414
14989, -386320753.6, 372.659
14999, -386320677.2, 372.904
15009, -386320600.8, 373.149
15019, -386320524.4, 373.394
15029, -386320448.1, 373.638
15039, -386320371.8, 373.883
15049, -386320295.6, 374.128
15059, -386320219.5, 374.373
15069, -386320143.4, 374.617
15079, -386320067.3, 374.862
15089, -386319991.4, 375.107
15099, -386319915.5, 375.351
15109, -386319839.6, 375.596
15119, -386319763.9, 375.841
15129, -386319688.2, 376.085
15139, -386319612.6, 376.33
15149, -386319537.1, 376.575
15159, -386319461.6, 376.82
15169, -386319386.1, 377.064
15179, -386319310.7, 377.309
15189, -386319235.4, 377.554
15199, -386319160.2, 377.799
15209, -386319085, 378.143
15219, -386319009.8, 378.388
15229, -386318934.7, 378.633
15239, -386318859.7, 378.877
15249, -386318784.7, 379.122
15259, -386318709.7, 379.367
15269, -386318634.9, 379.612
15279, -386318560, 379.856
15289, -386318485.2, 380.101
15299, -386318410.5, 380.345


==> figures/logs/mean_convergence_plots/cell_tracking_large_cpu.csv <==
1.0,-184980834.08310395
2.0,-170950246.04082814
3.0,-165740599.2997374
4.0,-163776292.7560578
5.0,-162557009.89415056
6.0,-161736688.48402226
7.0,-161146238.43039337
8.0,-160678087.73101425
9.0,-160294269.39667186
10.0,-159972170.70893568
11.0,-159694537.4710017
12.0,-159448330.80495483
13.0,-159240529.2996523
14.0,-159051055.72306052
15.0,-158886652.0152759
16.0,-158736184.6357643
17.0,-158596739.76098466
18.0,-158468757.5323681
19.0,-158348717.10835463
20.0,-158234144.08813742
21.0,-158129977.90592685
22.0,-158033201.97607452
23.0,-157941641.21215963
24.0,-157851939.44635153
25.0,-157772208.10307384
26.0,-157700847.72066933
27.0,-157628995.26925856
28.0,-157563282.83457956
29.0,-157498966.8518192
30.0,-157437441.7438379
31.0,-157378953.22599524
32.0,-157323086.23461175
33.0,-157269985.13532385
34.0,-157218645.01976782
35.0,-157171181.65478787
36.0,-157125900.03696978
37.0,-157082551.93623146
38.0,-157038308.62750572
39.0,-156997050.74845427
40.0,-156958231.92669722
41.0,-156920984.70183793
42.0,-156885061.8382849
43.0,-156850837.21916857
44.0,-156816997.4649829
45.0,-156781720.2109414
46.0,-156750111.55071482
47.0,-156716819.33304834
48.0,-156688308.75504524
49.0,-156660178.0831023
50.0,-156632618.08850127
51.0,-156605916.43021226
52.0,-156580158.41882342
53.0,-156555103.13139233
54.0,-156530788.54560083
55.0,-156506559.56020278
56.0,-156482764.28528625
57.0,-156459551.91904274
58.0,-156436735.30643633
59.0,-156415531.20750284
60.0,-156394913.8748835
61.0,-156373943.16279554
62.0,-156354001.14038768
63.0,-156334677.76971662
64.0,-156315940.33300707
65.0,-156297880.7072405
66.0,-156279974.83417124
67.0,-156262747.00261602
68.0,-156245791.36828646
69.0,-156229384.67292762
70.0,-156213194.0840593
71.0,-156197363.39541894
72.0,-156181702.1671384
73.0,-156166979.40898293
74.0,-156152657.78418237
75.0,-156138481.74578133
76.0,-156124303.351621
77.0,-156110567.7980495
78.0,-156096816.93697473
79.0,-156083619.46298584
80.0,-156070718.60295507
81.0,-156058159.76351845
82.0,-156045745.16983396
83.0,-156033255.25327703
84.0,-156020894.0275999
85.0,-156009229.7332911
86.0,-155997493.11399308
87.0,-155985913.8867034
88.0,-155974724.67704687
89.0,-155964040.70136935
90.0,-155953112.59099832
91.0,-155942381.538076
92.0,-155931833.26084343
93.0,-155921503.65237895
94.0,-155911477.88776484
95.0,-155901503.38394004
96.0,-155891873.1788513
97.0,-155882140.1198422
98.0,-155872948.3224226
99.0,-155864170.25134632
100.0,-155855337.47841534
101.0,-155846910.51207915
102.0,-155838638.93359596
103.0,-155830325.46704566
104.0,-155822101.20035428
105.0,-155813921.6143206
106.0,-155806113.88715965
107.0,-155798226.1583134
108.0,-155790453.03682074
109.0,-155782826.88073125
110.0,-155775520.83023492
111.0,-155768132.384455
112.0,-155760982.33546317
113.0,-155753839.1207723
114.0,-155746828.84687084
115.0,-155739915.8984179
116.0,-155733091.01678014
117.0,-155726385.41650602
118.0,-155719797.07380018
119.0,-155713226.96506613
120.0,-155706605.56439734
121.0,-155700210.87580663
122.0,-155694185.80951667
123.0,-155687930.60388488
124.0,-155681837.65366617
125.0,-155675666.71524638
126.0,-155669517.36607334
127.0,-155663382.81282577
128.0,-155657475.1168689
129.0,-155651545.9056146
130.0,-155645702.64562386
131.0,-155639968.2242439
132.0,-155634309.99939746
133.0,-155628728.53635222
134.0,-155623171.84353432
135.0,-155617789.75481594
136.0,-155612367.90229544
137.0,-155607006.13777825
138.0,-155601712.03119358
139.0,-155596486.0951541
140.0,-155591331.42067328
141.0,-155586220.7417234
142.0,-155581120.22575584
143.0,-155576027.49034268
144.0,-155571301.08056116
145.0,-155566267.4686183
146.0,-155561320.8819145
147.0,-155556767.2392636
148.0,-155552089.43489122
149.0,-155547612.18080944
150.0,-155543076.33463868
151.0,-155538808.14830574
152.0,-155534532.31584573
153.0,-155530163.7076497
154.0,-155525915.0686265
155.0,-155521784.8087523
156.0,-155517425.9520492
157.0,-155513040.7857572
158.0,-155508836.61329684
159.0,-155504775.30040804
160.0,-155500807.7191553
161.0,-155496929.06661755
162.0,-155493125.06837502
163.0,-155489137.42091188
164.0,-155485369.63434896
165.0,-155481692.7987104
166.0,-155478052.32603836
167.0,-155474409.35869598
168.0,-155470752.69686103
169.0,-155467179.15577093
170.0,-155463610.33990237
171.0,-155459994.71208006
172.0,-155456383.6985092
173.0,-155452892.19445965
174.0,-155449332.72937423
175.0,-155445879.08462086
176.0,-155442391.47980618
177.0,-155438880.91363072
178.0,-155435411.37367982
179.0,-155432041.60834444
180.0,-155428563.27469155
181.0,-155425222.91943723
182.0,-155421929.86962092
183.0,-155418663.15544292
184.0,-155415449.50081137
185.0,-155412280.27575493
186.0,-155409094.95396695
187.0,-155405914.6663116
188.0,-155402776.09806424
189.0,-155399710.53904867
190.0,-155396680.6887133
191.0,-155393703.49131793
192.0,-155390731.21149787
193.0,-155387777.94612294
194.0,-155384844.5835639
195.0,-155382038.23975807
196.0,-155379294.43288574
197.0,-155376462.23339477
198.0,-155373673.2981867
199.0,-155370967.4266119
200.0,-155368280.73268753
201.0,-155365571.7658525
202.0,-155362822.76685083
203.0,-155359955.72255468
204.0,-155357295.7070989
205.0,-155354682.30874562
206.0,-155351885.68624154
207.0,-155349316.1459797
208.0,-155346813.21510386
209.0,-155344222.3061123
210.0,-155341624.74986187
211.0,-155339164.00952494
212.0,-155336732.6546439
213.0,-155334334.849751
214.0,-155331676.50559133
215.0,-155329230.42104158
216.0,-155326857.8785309
217.0,-155324457.01023164
218.0,-155322013.10682526
219.0,-155319562.00018793
220.0,-155317246.75406367
221.0,-155314976.12427193
222.0,-155312711.6723153
223.0,-155310434.43923298
224.0,-155308190.94342566
225.0,-155305993.7171627
226.0,-155303786.6511816
227.0,-155301588.70891553
228.0,-155299417.35756063
229.0,-155297254.62446123
230.0,-155295134.06223625
231.0,-155293019.71241993
232.0,-155290894.68898088
233.0,-155288656.9125437
234.0,-155286591.41364497
235.0,-155284584.20106813
236.0,-155282501.04385266
237.0,-155280468.6807165
238.0,-155278378.22047427
239.0,-155276376.9019805
240.0,-155274354.92311063
241.0,-155272392.92259175
242.0,-155270464.8742779
243.0,-155268494.9822536
244.0,-155266495.59670419
245.0,-155264464.67185837
246.0,-155262469.33902416
247.0,-155260497.967706
248.0,-155258653.84913784
249.0,-155256744.092171
250.0,-155254871.95723248
251.0,-155253005.71479738
252.0,-155251137.3571693
253.0,-155249346.58310044
254.0,-155247548.05458888
255.0,-155245771.64710218
256.0,-155243973.82984123
257.0,-155242223.919753
258.0,-155240429.63231587
259.0,-155238611.43189815
260.0,-155236709.12644202
261.0,-155234843.56388322
262.0,-155233019.7789764
263.0,-155231249.31726918
264.0,-155229450.49236223
265.0,-155227678.40948486
266.0,-155226027.57618678
267.0,-155224285.55454177
268.0,-155222595.80881566
269.0,-155220829.972598
270.0,-155219128.27009854
271.0,-155217437.27128088
272.0,-155215741.24469516
273.0,-155214064.23392636
274.0,-155212411.30228055
275.0,-155210836.9689352
276.0,-155209238.67362347
277.0,-155207731.26848516
278.0,-155206152.52713117
279.0,-155204628.4580934
280.0,-155203039.5617861
281.0,-155201470.19644666
282.0,-155199892.62887564
283.0,-155198328.18717015
284.0,-155196771.4735188
285.0,-155195222.1219828
286.0,-155193681.46740213
287.0,-155192129.85125095
288.0,-155190659.40536898
289.0,-155189210.46165323
290.0,-155187800.3942806
291.0,-155186397.0302298
292.0,-155184984.70209533
293.0,-155183574.0963804
294.0,-155182176.78758702
295.0,-155180796.48020312
296.0,-155179418.66705757
297.0,-155178043.86280733
298.0,-155176669.8788191
299.0,-155175303.3022071
300.0,-155173963.71658784
301.0,-155172643.1751178
302.0,-155171303.2363588
303.0,-155169950.6320432
304.0,-155168615.71545118
305.0,-155167290.90006557
306.0,-155165975.47390214
307.0,-155164659.21354467
308.0,-155163347.4821592
309.0,-155162050.2857703
310.0,-155160730.93692875
311.0,-155159422.60961878
312.0,-155158150.28193498
313.0,-155156887.21675795
314.0,-155155625.9092927
315.0,-155154380.63844466
316.0,-155153153.58531886
317.0,-155151935.90674263
318.0,-155150711.5812884
319.0,-155149501.8398763
320.0,-155148288.6009221
321.0,-155147082.46196198
322.0,-155145840.00341946
323.0,-155144643.9150824
324.0,-155143419.03144926
325.0,-155142195.66233903
326.0,-155140982.36674696
327.0,-155139821.845385
328.0,-155138655.79383302
329.0,-155137512.78206903
330.0,-155136371.8046949
331.0,-155135233.73652425
332.0,-155134110.568266
333.0,-155132975.59027332
334.0,-155131851.55620736
335.0,-155130744.71460295
336.0,-155129655.50958872
337.0,-155128572.1237756
338.0,-155127505.69674438
339.0,-155126439.55598137
340.0,-155125378.58203
341.0,-155124313.33827505
342.0,-155123252.38957724
343.0,-155122146.24070698
344.0,-155121102.55043334
345.0,-155120069.31758547
346.0,-155118988.52527958
347.0,-155117898.89850265
348.0,-155116811.32283968
349.0,-155115792.86381203
350.0,-155114795.27368104
351.0,-155113790.42585817
352.0,-155112755.25245506
353.0,-155111745.75908613
354.0,-155110773.28515986
355.0,-155109747.6936608
356.0,-155108680.11808044
357.0,-155107692.78855628
358.0,-155106705.35843554
359.0,-155105737.4526507
360.0,-155104788.34177637
361.0,-155103850.64776638
362.0,-155102844.8450792
363.0,-155101839.9820558
364.0,-155100874.04544207
365.0,-155099858.37828517
366.0,-155098847.65433824
367.0,-155097867.91400647
368.0,-155096875.4755978
369.0,-155095903.55614692
370.0,-155094983.01394638
371.0,-155094041.7193983
372.0,-155093089.74488607
373.0,-155092121.49646252
374.0,-155091167.2255661
375.0,-155090291.32992658
376.0,-155089415.1530851
377.0,-155088529.84645954
378.0,-155087652.802004
379.0,-155086789.23623356
380.0,-155085932.39324865
381.0,-155085079.96079725
382.0,-155084231.75537792
383.0,-155083353.76470724
384.0,-155082499.28058806
385.0,-155081568.02795553
386.0,-155080641.38142335
387.0,-155079747.10065642
388.0,-155078878.68331236
389.0,-155078044.70633978
390.0,-155077202.46797448
391.0,-155076337.7649948
392.0,-155075516.02247936
393.0,-155074678.62404114
394.0,-155073834.10929054
395.0,-155073015.20927066
396.0,-155072217.84424987
397.0,-155071400.5142745
398.0,-155070567.50291076
399.0,-155069793.3810088
400.0,-155068999.48137614
401.0,-155068209.40030044
402.0,-155067435.15004405
403.0,-155066630.52503026
404.0,-155065845.9175416
405.0,-155065092.01892614
406.0,-155064335.68649286
407.0,-155063580.07154983
408.0,-155062802.8140717
409.0,-155062049.61239886
410.0,-155061263.39883298
411.0,-155060472.53829938
412.0,-155059681.63993764
413.0,-155058942.504116
414.0,-155058200.5447878
415.0,-155057470.0254345
416.0,-155056713.6963905
417.0,-155055971.20911226
418.0,-155055235.7984138
419.0,-155054503.00380713
420.0,-155053786.7393859
421.0,-155053078.75002605
422.0,-155052344.15879995
423.0,-155051636.5492839
424.0,-155050936.033399
425.0,-155050209.25234023
426.0,-155049502.43211818
427.0,-155048792.77369332
428.0,-155048059.56035194
429.0,-155047339.68179673
430.0,-155046643.91767597
431.0,-155045955.7243986
432.0,-155045284.13224417
433.0,-155044609.53249392
434.0,-155043939.8927061
435.0,-155043256.9915754
436.0,-155042556.2972539
437.0,-155041870.64424795
438.0,-155041197.39563665
439.0,-155040533.89284205
440.0,-155039871.38716856
441.0,-155039182.73099297
442.0,-155038495.54097122
443.0,-155037834.08443713
444.0,-155037175.02404672
445.0,-155036518.94268537
446.0,-155035865.15022334
447.0,-155035212.51787144
448.0,-155034555.2347712
449.0,-155033918.09833708
450.0,-155033282.70542154
451.0,-155032598.09403372
452.0,-155031922.77579242
453.0,-155031293.35367244
454.0,-155030642.2427706
455.0,-155029995.86676088
456.0,-155029348.3171483
457.0,-155028720.95768785
458.0,-155028111.14742485
459.0,-155027494.03195715
460.0,-155026884.79278097
461.0,-155026275.24024397
462.0,-155025635.2524518
463.0,-155025004.76288944
464.0,-155024373.79081923
465.0,-155023767.2345593
466.0,-155023148.65170518
467.0,-155022526.79134193
468.0,-155021910.3780604
469.0,-155021304.0888701
470.0,-155020713.40628067
471.0,-155020091.74700412
472.0,-155019485.40292764
473.0,-155018885.80945027
474.0,-155018275.88143927
475.0,-155017694.6970771
476.0,-155017107.43220082
477.0,-155016525.02036676
478.0,-155015944.0798686
479.0,-155015364.20714006
480.0,-155014785.85159773
481.0,-155014215.2573007
482.0,-155013642.804617
483.0,-155013064.84975523
484.0,-155012462.3642652
485.0,-155011860.46461028
486.0,-155011259.8079689
487.0,-155010663.8025112
488.0,-155010076.30028877
489.0,-155009490.4354259
490.0,-155008905.97145444
491.0,-155008345.77102298
492.0,-155007781.98173076
493.0,-155007226.78917664
494.0,-155006684.90493765
495.0,-155006149.95973825
496.0,-155005624.22889465
497.0,-155005087.03583556
498.0,-155004561.27570003
499.0,-155004018.36185893
500.0,-155003481.95761114
501.0,-155002954.1475791
502.0,-155002417.5741189
503.0,-155001889.75893742
504.0,-155001366.18710083
505.0,-155000821.3673823
506.0,-155000267.64441586
507.0,-154999753.59192562
508.0,-154999205.12853336
509.0,-154998690.9312933
510.0,-154998187.40946156
511.0,-154997684.67331895
512.0,-154997164.11382622
513.0,-154996647.45752043
514.0,-154996138.61055833
515.0,-154995638.17598286
516.0,-154995133.11861625
517.0,-154994630.5318635
518.0,-154994100.52942428
519.0,-154993594.88625246
520.0,-154993102.40556976
521.0,-154992623.20447126
522.0,-154992131.03085202
523.0,-154991629.84762448
524.0,-154991139.17521596
525.0,-154990641.85854116
526.0,-154990144.03513888
527.0,-154989652.7710096
528.0,-154989165.11759782
529.0,-154988676.67789927
530.0,-154988193.54723978
531.0,-154987723.39824334
532.0,-154987257.07577562
533.0,-154986772.18756267
534.0,-154986301.3209051
535.0,-154985834.4066533
536.0,-154985371.05519453
537.0,-154984906.57015824
538.0,-154984448.4563942
539.0,-154984003.24955025
540.0,-154983556.13332316
541.0,-154983105.92249942
542.0,-154982660.76082915
543.0,-154982217.84838337
544.0,-154981762.6200336
545.0,-154981320.68014723
546.0,-154980873.64760137
547.0,-154980422.88319105
548.0,-154979975.33152202
549.0,-154979536.2711607
550.0,-154979097.83959007
551.0,-154978666.37525168
552.0,-154978234.99875298
553.0,-154977798.8263222
554.0,-154977372.39228946
555.0,-154976941.245377
556.0,-154976501.2935482
557.0,-154976061.9180355
558.0,-154975600.3978086
559.0,-154975172.73034668
560.0,-154974745.36680803
561.0,-154974308.57910174
562.0,-154973874.82717943
563.0,-154973420.55801436
564.0,-154972997.38242096
565.0,-154972569.5203647
566.0,-154972145.0996706
567.0,-154971724.43007025
568.0,-154971307.80574042
569.0,-154970887.06902006
570.0,-154970475.32722858
571.0,-154970066.11803508
572.0,-154969659.16644764
573.0,-154969255.27718726
574.0,-154968842.29059488
575.0,-154968437.58936802
576.0,-154968033.36716506
577.0,-154967637.97831482
578.0,-154967242.26167384
579.0,-154966846.12321705
580.0,-154966451.8809058
581.0,-154966052.94583693
582.0,-154965654.3509334
583.0,-154965257.04746383
584.0,-154964867.42539644
585.0,-154964481.12344733
586.0,-154964094.79249632
587.0,-154963709.12060237
588.0,-154963324.78919464
589.0,-154962941.39935622
590.0,-154962559.5020821
591.0,-154962178.01769122
592.0,-154961794.69877717
593.0,-154961409.96992153
594.0,-154961035.95918456
595.0,-154960634.57296318
596.0,-154960263.69894382
597.0,-154959888.52112538
598.0,-154959510.3637936
599.0,-154959138.09161636
600.0,-154958762.96108866
601.0,-154958388.12487376
602.0,-154958011.8725931
603.0,-154957633.94684458
604.0,-154957264.82490596
605.0,-154956889.62735486
606.0,-154956524.43795514
607.0,-154956140.10089073
608.0,-154955779.24884033
609.0,-154955402.520121
610.0,-154955020.61683473
611.0,-154954651.64295262
612.0,-154954301.85007957
613.0,-154953922.92610466
614.0,-154953557.95272082
615.0,-154953164.03565782
616.0,-154952785.98789826
617.0,-154952418.70707515
618.0,-154952066.6233771
619.0,-154951715.40334743
620.0,-154951334.1204235
621.0,-154950946.3297431
622.0,-154950564.17993164
623.0,-154950204.11544615
624.0,-154949833.90473595
625.0,-154949493.23491317
626.0,-154949130.03862563
627.0,-154948765.60650316
628.0,-154948426.59517676
629.0,-154948075.43960038
630.0,-154947734.46574348
631.0,-154947396.70895582
632.0,-154947052.9807118
633.0,-154946713.10803962
634.0,-154946371.24697545
635.0,-154946036.4948038
636.0,-154945707.17509082
637.0,-154945377.69810647
638.0,-154945052.33506197
639.0,-154944711.7353672
640.0,-154944386.67814952
641.0,-154944062.4176712
642.0,-154943740.04392615
643.0,-154943407.45183942
644.0,-154943077.78188992
645.0,-154942739.77195296
646.0,-154942408.03931093
647.0,-154942077.46329802
648.0,-154941757.12704414
649.0,-154941426.05483526
650.0,-154941102.07654792
651.0,-154940787.19587392
652.0,-154940477.3907875
653.0,-154940167.96775296
654.0,-154939859.35197574
655.0,-154939535.33955956
656.0,-154939208.90398967
657.0,-154938897.55440292
658.0,-154938590.1357668
659.0,-154938274.56745896
660.0,-154937958.93775988
661.0,-154937648.1468227
662.0,-154937336.45660082
663.0,-154937032.65139645
664.0,-154936727.0115171
665.0,-154936421.6254806
666.0,-154936120.76114208
667.0,-154935817.8501552
668.0,-154935518.44146037
669.0,-154935215.81855306
670.0,-154934917.98366046
671.0,-154934623.4201707
672.0,-154934328.37835932
673.0,-154934015.9570758
674.0,-154933715.7791819
675.0,-154933418.95613515
676.0,-154933128.42522442
677.0,-154932833.00194556
678.0,-154932527.53790885
679.0,-154932233.42809469
680.0,-154931934.3042459
681.0,-154931639.5127774
682.0,-154931317.80550092
683.0,-154930999.10531002
684.0,-154930682.96738878
685.0,-154930366.57604304
686.0,-154930056.9487806
687.0,-154929768.362927
688.0,-154929480.70002168
689.0,-154929193.97309023
690.0,-154928908.43040788
691.0,-154928613.86771464
692.0,-154928310.62363502
693.0,-154928024.86210737
694.0,-154927736.62240428
695.0,-154927452.61299652
696.0,-154927175.73093286
697.0,-154926900.6425613
698.0,-154926623.1999627
699.0,-154926344.9721372
700.0,-154926073.43364778
701.0,-154925792.92990613
702.0,-154925514.75177306
703.0,-154925240.32419086
704.0,-154924966.9142745
705.0,-154924686.23362058
706.0,-154924416.7840127
707.0,-154924147.1121006
708.0,-154923866.62190896
709.0,-154923599.5843017
710.0,-154923317.77925858
711.0,-154923054.8306067
712.0,-154922786.3563476
713.0,-154922503.24626786
714.0,-154922224.19478196
715.0,-154921953.86383548
716.0,-154921692.79165086
717.0,-154921431.4886326
718.0,-154921171.7926572
719.0,-154920915.04851604
720.0,-154920655.36143097
721.0,-154920390.40082866
722.0,-154920134.0563032
723.0,-154919875.62697178
724.0,-154919617.91244528
725.0,-154919342.1135928
726.0,-154919080.51955888
727.0,-154918822.42729986
728.0,-154918566.88432837
729.0,-154918311.01562253
730.0,-154918053.5808995
731.0,-154917777.68378472
732.0,-154917503.37529248
733.0,-154917229.50558642
734.0,-154916958.649237
735.0,-154916695.07525936
736.0,-154916436.36651072
737.0,-154916176.28428325
738.0,-154915912.5193065
739.0,-154915658.66504946
740.0,-154915407.41499627
741.0,-154915144.58832693
742.0,-154914896.50356612
743.0,-154914639.860118
744.0,-154914391.39983964
745.0,-154914150.0458873
746.0,-154913912.87939852
747.0,-154913661.27437836
748.0,-154913399.92890263
749.0,-154913149.9515387
750.0,-154912905.5951392
751.0,-154912655.70362997
752.0,-154912419.75484306
753.0,-154912179.39654452
754.0,-154911934.34979564
755.0,-154911687.1401636
756.0,-154911448.7394492
757.0,-154911215.99360257
758.0,-154910984.79374197
759.0,-154910754.9011493
760.0,-154910525.1417746
761.0,-154910292.62746766
762.0,-154910057.2061209
763.0,-154909810.0313146
764.0,-154909579.48298436
765.0,-154909343.13032383
766.0,-154909116.0259642
767.0,-154908890.03413743
768.0,-154908665.80212593
769.0,-154908441.419095
770.0,-154908217.05145055
771.0,-154907987.1748864
772.0,-154907761.80593434
773.0,-154907531.2878898
774.0,-154907309.7306544
775.0,-154907084.89565974
776.0,-154906867.3473987
777.0,-154906646.50039473
778.0,-154906416.39582044
779.0,-154906195.15048614
780.0,-154905973.74293563
781.0,-154905750.00932318
782.0,-154905530.6164201
783.0,-154905306.48756057
784.0,-154905076.16924387
785.0,-154904858.8685904
786.0,-154904639.3826521
787.0,-154904426.87207842
788.0,-154904213.22590244
789.0,-154903993.95690912
790.0,-154903779.92315942
791.0,-154903561.3870665
792.0,-154903349.56775784
793.0,-154903139.22505578
794.0,-154902927.3652187
795.0,-154902718.55987445
796.0,-154902510.3586443
797.0,-154902303.1576132
798.0,-154902094.86994582
799.0,-154901886.69829917
800.0,-154901678.90673703
801.0,-154901472.7602828
802.0,-154901266.95478314
803.0,-154901061.18449125
804.0,-154900855.29807442
805.0,-154900649.9011635
806.0,-154900445.8857691
807.0,-154900242.1620231
808.0,-154900037.7368755
809.0,-154899833.33918715
810.0,-154899629.62084368
811.0,-154899427.20393056
812.0,-154899224.72998452
813.0,-154899023.84089482
814.0,-154898822.29658934
815.0,-154898621.1644072
816.0,-154898416.2690188
817.0,-154898213.12742633
818.0,-154898009.0135005
819.0,-154897805.8451066
820.0,-154897606.9659935
821.0,-154897408.50928712
822.0,-154897208.93688726
823.0,-154897007.42308784
824.0,-154896805.12406868
825.0,-154896594.20496148
826.0,-154896383.89493495
827.0,-154896179.23158497
828.0,-154895981.72326905
829.0,-154895785.46260914
830.0,-154895592.72171375
831.0,-154895399.52167368
832.0,-154895207.3145711
833.0,-154895017.27585524
834.0,-154894827.2955007
835.0,-154894638.5144024
836.0,-154894441.3889227
837.0,-154894248.41777104
838.0,-154894054.06410623
839.0,-154893867.57368994
840.0,-154893671.51692015
841.0,-154893483.07361236
842.0,-154893277.7714951
843.0,-154893089.7958293
844.0,-154892903.70848936
845.0,-154892716.53231242
846.0,-154892527.9060158
847.0,-154892343.07222742
848.0,-154892142.50535622
849.0,-154891954.63631228
850.0,-154891770.9861471
851.0,-154891579.526858
852.0,-154891382.90038213
853.0,-154891192.4887874
854.0,-154890998.28856444
855.0,-154890805.17691994
856.0,-154890616.7815953
857.0,-154890423.9842652
858.0,-154890238.68882734
859.0,-154890041.5917086
860.0,-154889845.829497
861.0,-154889650.50798792
862.0,-154889457.55324596
863.0,-154889265.12078682
864.0,-154889072.69824493
865.0,-154888890.60606027
866.0,-154888703.73327798
867.0,-154888511.94987422
868.0,-154888319.29580227
869.0,-154888131.89087445
870.0,-154887938.89540237
871.0,-154887761.42640758
872.0,-154887571.61191863
873.0,-154887389.43455935
874.0,-154887208.61384314
875.0,-154887017.79964998
876.0,-154886840.73046488
877.0,-154886658.62992972
878.0,-154886473.8473363
879.0,-154886302.29224807
880.0,-154886129.4401439
881.0,-154885950.04956323
882.0,-154885777.5331494
883.0,-154885605.1297943
884.0,-154885419.89724
885.0,-154885248.27502894
886.0,-154885074.84788477
887.0,-154884901.53608456
888.0,-154884722.12069386
889.0,-154884552.9926739
890.0,-154884383.71266842
891.0,-154884210.97496334
892.0,-154884033.8620184
893.0,-154883850.70740145
894.0,-154883677.06548554
895.0,-154883502.5564217
896.0,-154883333.69465977
897.0,-154883155.19479603
898.0,-154882977.21652344
899.0,-154882805.23201114
900.0,-154882635.2273591
901.0,-154882459.31757888
902.0,-154882290.66587776
903.0,-154882122.21525607
904.0,-154881949.51176053
905.0,-154881773.22469193
906.0,-154881603.0396152
907.0,-154881438.32345068
908.0,-154881264.90625563
909.0,-154881102.632388
910.0,-154880943.8580535
911.0,-154880776.48542383
912.0,-154880608.71000308
913.0,-154880450.28703168
914.0,-154880294.3395211
915.0,-154880133.99484262
916.0,-154879965.81844264
917.0,-154879799.5101363
918.0,-154879627.60788256
919.0,-154879457.16535467
920.0,-154879292.70358434
921.0,-154879127.91836172
922.0,-154878967.03987277
923.0,-154878814.2860493
924.0,-154878659.89111453
925.0,-154878501.12795797
926.0,-154878339.76130003
927.0,-154878178.7358118
928.0,-154878022.4407896
929.0,-154877865.36379698
930.0,-154877710.116081
931.0,-154877558.90473837
932.0,-154877408.8796087
933.0,-154877256.5526356
934.0,-154877103.2701021
935.0,-154876952.77640593
936.0,-154876803.6275599
937.0,-154876651.14505228
938.0,-154876488.82073563
939.0,-154876333.76552382
940.0,-154876175.13263315
941.0,-154876016.98298776
942.0,-154875859.83560935
943.0,-154875712.27122772
944.0,-154875561.3657388
945.0,-154875411.7083117
946.0,-154875261.1855082
947.0,-154875111.6011041
948.0,-154874962.80315715
949.0,-154874818.17456776
950.0,-154874665.05049807
951.0,-154874512.952221
952.0,-154874359.12105247
953.0,-154874206.02771336
954.0,-154874059.27110642
955.0,-154873912.62923995
956.0,-154873764.35369655
957.0,-154873615.8206696
958.0,-154873471.135635
959.0,-154873327.50195628
960.0,-154873177.99524063
961.0,-154873036.2183457
962.0,-154872888.47438458
963.0,-154872744.52949375
964.0,-154872599.2634595
965.0,-154872454.4388094
966.0,-154872310.39545122
967.0,-154872167.324787
968.0,-154872023.01033393
969.0,-154871883.52929744
970.0,-154871741.29739064
971.0,-154871594.93326098
972.0,-154871446.54014102
973.0,-154871299.2112506
974.0,-154871152.90783828
975.0,-154871014.87303868
976.0,-154870873.25819856
977.0,-154870732.76138216
978.0,-154870590.8675049
979.0,-154870449.46244907
980.0,-154870309.8465348
981.0,-154870170.3035571
982.0,-154870033.77337867
983.0,-154869897.43261418
984.0,-154869871.62607437
985.0,-154869851.64381504
986.0,-154869831.8956272
987.0,-154869812.97002515
988.0,-154869794.3785981
989.0,-154869775.65537176
990.0,-154869757.4182313
991.0,-154869739.38217002
992.0,-154869721.29356188
993.0,-154869703.1695786
994.0,-154869684.89517903
995.0,-154869666.86610326
996.0,-154869663.85999998
997.0,-154869663.85999998
998.0,-154869663.85999998
999.0,-154869663.85999998
1000.0,-154869663.85999998
1001.0,-154869663.85999998
1002.0,-154869663.85999998
1003.0,-154869663.85999998
1004.0,-154869663.85999998
1005.0,-154869663.85999998
1006.0,-154869663.85999998
1007.0,-154869663.85999998
1008.0,-154869663.85999998
1009.0,-154869663.85999998
1010.0,-154869663.85999998
1011.0,-154869663.85999998
1012.0,-154869663.85999998
1013.0,-154869663.85999998
1014.0,-154869663.85999998
1015.0,-154869663.85999998
1016.0,-154869663.85999998
1017.0,-154869663.85999998
1018.0,-154869663.85999998
1019.0,-154869663.85999998
1020.0,-154869663.85999998
1021.0,-154869663.85999998
1022.0,-154869663.85999998
1023.0,-154869663.85999998
1024.0,-154869663.85999998
1025.0,-154869663.85999998
1026.0,-154869663.85999998
1027.0,-154869663.85999998
1028.0,-154869663.85999998
1029.0,-154869663.85999998
1030.0,-154869663.85999998
1031.0,-154869663.85999998
1032.0,-154869663.85999998
1033.0,-154869663.85999998
1034.0,-154869663.85999998
1035.0,-154869663.85999998
1036.0,-154869663.85999998
1037.0,-154869663.85999998
1038.0,-154869663.85999998
1039.0,-154869663.85999998
1040.0,-154869663.85999998
1041.0,-154869663.85999998
1042.0,-154869663.85999998
1043.0,-154869663.85999998
1044.0,-154869663.85999998
1045.0,-154869663.85999998
1046.0,-154869663.85999998
1047.0,-154869663.85999998
1048.0,-154869663.85999998
1049.0,-154869663.85999998
1050.0,-154869663.85999998
1051.0,-154869663.85999998
1052.0,-154869663.85999998
1053.0,-154869663.85999998
1054.0,-154869663.85999998
1055.0,-154869663.85999998
1056.0,-154869663.85999998
1057.0,-154869663.85999998
1058.0,-154869663.85999998
1059.0,-154869663.85999998
1060.0,-154869663.85999998
1061.0,-154869663.85999998
1062.0,-154869663.85999998
1063.0,-154869663.85999998
1064.0,-154869663.85999998
1065.0,-154869663.85999998
1066.0,-154869663.85999998
1067.0,-154869663.85999998
1068.0,-154869663.85999998
1069.0,-154869663.85999998
1070.0,-154869663.85999998
1071.0,-154869663.85999998
1072.0,-154869663.85999998
1073.0,-154869663.85999998
1074.0,-154869663.85999998
1075.0,-154869663.85999998
1076.0,-154869663.85999998
1077.0,-154869663.85999998
1078.0,-154869663.85999998
1079.0,-154869663.85999998
1080.0,-154869663.85999998
1081.0,-154869663.85999998
1082.0,-154869663.85999998
1083.0,-154869663.85999998
1084.0,-154869663.85999998
1085.0,-154869663.85999998
1086.0,-154869663.85999998
1087.0,-154869663.85999998
1088.0,-154869663.85999998
1089.0,-154869663.85999998
1090.0,-154869663.85999998
1091.0,-154869663.85999998
1092.0,-154869663.85999998
1093.0,-154869663.85999998
1094.0,-154869663.85999998
1095.0,-154869663.85999998
1096.0,-154869663.85999998
1097.0,-154869663.85999998
1098.0,-154869663.85999998
1099.0,-154869663.85999998
1100.0,-154869663.85999998
1101.0,-154869663.85999998
1102.0,-154869663.85999998
1103.0,-154869663.85999998
1104.0,-154869663.85999998
1105.0,-154869663.85999998
1106.0,-154869663.85999998
1107.0,-154869663.85999998
1108.0,-154869663.85999998
1109.0,-154869663.85999998
1110.0,-154869663.85999998
1111.0,-154869663.85999998
1112.0,-154869663.85999998
1113.0,-154869663.85999998
1114.0,-154869663.85999998
1115.0,-154869663.85999998
1116.0,-154869663.85999998
1117.0,-154869663.85999998
1118.0,-154869663.85999998
1119.0,-154869663.85999998
1120.0,-154869663.85999998
1121.0,-154869663.85999998
1122.0,-154869663.85999998
1123.0,-154869663.85999998
1124.0,-154869663.85999998
1125.0,-154869663.85999998
1126.0,-154869663.85999998
1127.0,-154869663.85999998
1128.0,-154869663.85999998
1129.0,-154869663.85999998
1130.0,-154869663.85999998
1131.0,-154869663.85999998
1132.0,-154869663.85999998
1133.0,-154869663.85999998
1134.0,-154869663.85999998
1135.0,-154869663.85999998
1136.0,-154869663.85999998
1137.0,-154869663.85999998
1138.0,-154869663.85999998
1139.0,-154869663.85999998
1140.0,-154869663.85999998
1141.0,-154869663.85999998
1142.0,-154869663.85999998
1143.0,-154869663.85999998
1144.0,-154869663.85999998
1145.0,-154869663.85999998
1146.0,-154869663.85999998
1147.0,-154869663.85999998
1148.0,-154869663.85999998
1149.0,-154869663.85999998
1150.0,-154869663.85999998
1151.0,-154869663.85999998
1152.0,-154869663.85999998
1153.0,-154869663.85999998
1154.0,-154869663.85999998
1155.0,-154869663.85999998
1156.0,-154869663.85999998
1157.0,-154869663.85999998
1158.0,-154869663.85999998
1159.0,-154869663.85999998
1160.0,-154869663.85999998
1161.0,-154869663.85999998
1162.0,-154869663.85999998
1163.0,-154869663.85999998
1164.0,-154869663.85999998
1165.0,-154869663.85999998
1166.0,-154869663.85999998
1167.0,-154869663.85999998
1168.0,-154869663.85999998
1169.0,-154869663.85999998
1170.0,-154869663.85999998
1171.0,-154869663.85999998
1172.0,-154869663.85999998
1173.0,-154869663.85999998
1174.0,-154869663.85999998
1175.0,-154869663.85999998
1176.0,-154869663.85999998
1177.0,-154869663.85999998
1178.0,-154869663.85999998
1179.0,-154869663.85999998
1180.0,-154869663.85999998
1181.0,-154869663.85999998
1182.0,-154869663.85999998
1183.0,-154869663.85999998
1184.0,-154869663.85999998
1185.0,-154869663.85999998
1186.0,-154869663.85999998
1187.0,-154869663.85999998
1188.0,-154869663.85999998
1189.0,-154869663.85999998
1190.0,-154869663.85999998
1191.0,-154869663.85999998
1192.0,-154869663.85999998
1193.0,-154869663.85999998
1194.0,-154869663.85999998
1195.0,-154869663.85999998
1196.0,-154869663.85999998
1197.0,-154869663.85999998
1198.0,-154869663.85999998
1199.0,-154869663.85999998
1200.0,-154869663.85999998
1201.0,-154869663.85999998
1202.0,-154869663.85999998
1203.0,-154869663.85999998
1204.0,-154869663.85999998
1205.0,-154869663.85999998
1206.0,-154869663.85999998
1207.0,-154869663.85999998
1208.0,-154869663.85999998
1209.0,-154869663.85999998
1210.0,-154869663.85999998
1211.0,-154869663.85999998
1212.0,-154869663.85999998
1213.0,-154869663.85999998
1214.0,-154869663.85999998
1215.0,-154869663.85999998
1216.0,-154869663.85999998
1217.0,-154869663.85999998
1218.0,-154869663.85999998
1219.0,-154869663.85999998
1220.0,-154869663.85999998
1221.0,-154869663.85999998
1222.0,-154869663.85999998
1223.0,-154869663.85999998
1224.0,-154869663.85999998
1225.0,-154869663.85999998
1226.0,-154869663.85999998
1227.0,-154869663.85999998
1228.0,-154869663.85999998
1229.0,-154869663.85999998
1230.0,-154869663.85999998
1231.0,-154869663.85999998
1232.0,-154869663.85999998
1233.0,-154869663.85999998
1234.0,-154869663.85999998
1235.0,-154869663.85999998
1236.0,-154869663.85999998
1237.0,-154869663.85999998
1238.0,-154869663.85999998
1239.0,-154869663.85999998
1240.0,-154869663.85999998
1241.0,-154869663.85999998
1242.0,-154869663.85999998
1243.0,-154869663.85999998
1244.0,-154869663.85999998
1245.0,-154869663.85999998
1246.0,-154869663.85999998
1247.0,-154869663.85999998
1248.0,-154869663.85999998
1249.0,-154869663.85999998
1250.0,-154869663.85999998
1251.0,-154869663.85999998
1252.0,-154869663.85999998
1253.0,-154869663.85999998
1254.0,-154869663.85999998
1255.0,-154869663.85999998
1256.0,-154869663.85999998
1257.0,-154869663.85999998
1258.0,-154869663.85999998
1259.0,-154869663.85999998
1260.0,-154869663.85999998
1261.0,-154869663.85999998
1262.0,-154869663.85999998
1263.0,-154869663.85999998
1264.0,-154869663.85999998
1265.0,-154869663.85999998
1266.0,-154869663.85999998
1267.0,-154869663.85999998
1268.0,-154869663.85999998
1269.0,-154869663.85999998
1270.0,-154869663.85999998
1271.0,-154869663.85999998
1272.0,-154869663.85999998
1273.0,-154869663.85999998
1274.0,-154869663.85999998
1275.0,-154869663.85999998
1276.0,-154869663.85999998
1277.0,-154869663.85999998
1278.0,-154869663.85999998
1279.0,-154869663.85999998
1280.0,-154869663.85999998
1281.0,-154869663.85999998
1282.0,-154869663.85999998
1283.0,-154869663.85999998
1284.0,-154869663.85999998
1285.0,-154869663.85999998
1286.0,-154869663.85999998
1287.0,-154869663.85999998
1288.0,-154869663.85999998
1289.0,-154869663.85999998
1290.0,-154869663.85999998
1291.0,-154869663.85999998
1292.0,-154869663.85999998
1293.0,-154869663.85999998
1294.0,-154869663.85999998
1295.0,-154869663.85999998
1296.0,-154869663.85999998
1297.0,-154869663.85999998
1298.0,-154869663.85999998
1299.0,-154869663.85999998
1300.0,-154869663.85999998
1301.0,-154869663.85999998
1302.0,-154869663.85999998
1303.0,-154869663.85999998
1304.0,-154869663.85999998
1305.0,-154869663.85999998
1306.0,-154869663.85999998
1307.0,-154869663.85999998
1308.0,-154869663.85999998
1309.0,-154869663.85999998
1310.0,-154869663.85999998
1311.0,-154869663.85999998
1312.0,-154869663.85999998
1313.0,-154869663.85999998
1314.0,-154869663.85999998
1315.0,-154869663.85999998
1316.0,-154869663.85999998
1317.0,-154869663.85999998
1318.0,-154869663.85999998
1319.0,-154869663.85999998
1320.0,-154869663.85999998
1321.0,-154869663.85999998
1322.0,-154869663.85999998
1323.0,-154869663.85999998
1324.0,-154869663.85999998
1325.0,-154869663.85999998
1326.0,-154869663.85999998
1327.0,-154869663.85999998
1328.0,-154869663.85999998
1329.0,-154869663.85999998
1330.0,-154869663.85999998
1331.0,-154869663.85999998
1332.0,-154869663.85999998
1333.0,-154869663.85999998
1334.0,-154869663.85999998
1335.0,-154869663.85999998
1336.0,-154869663.85999998
1337.0,-154869663.85999998
1338.0,-154869663.85999998
1339.0,-154869663.85999998
1340.0,-154869663.85999998
1341.0,-154869663.85999998
1342.0,-154869663.85999998
1343.0,-154869663.85999998
1344.0,-154869663.85999998
1345.0,-154869663.85999998
1346.0,-154869663.85999998
1347.0,-154869663.85999998
1348.0,-154869663.85999998
1349.0,-154869663.85999998
1350.0,-154869663.85999998
1351.0,-154869663.85999998
1352.0,-154869663.85999998
1353.0,-154869663.85999998
1354.0,-154869663.85999998
1355.0,-154869663.85999998
1356.0,-154869663.85999998
1357.0,-154869663.85999998
1358.0,-154869663.85999998
1359.0,-154869663.85999998
1360.0,-154869663.85999998
1361.0,-154869663.85999998
1362.0,-154869663.85999998
1363.0,-154869663.85999998
1364.0,-154869663.85999998
1365.0,-154869663.85999998
1366.0,-154869663.85999998
1367.0,-154869663.85999998
1368.0,-154869663.85999998
1369.0,-154869663.85999998
1370.0,-154869663.85999998
1371.0,-154869663.85999998
1372.0,-154869663.85999998
1373.0,-154869663.85999998
1374.0,-154869663.85999998
1375.0,-154869663.85999998
1376.0,-154869663.85999998
1377.0,-154869663.85999998
1378.0,-154869663.85999998
1379.0,-154869663.85999998
1380.0,-154869663.85999998
1381.0,-154869663.85999998
1382.0,-154869663.85999998
1383.0,-154869663.85999998
1384.0,-154869663.85999998
1385.0,-154869663.85999998
1386.0,-154869663.85999998
1387.0,-154869663.85999998
1388.0,-154869663.85999998
1389.0,-154869663.85999998
1390.0,-154869663.85999998
1391.0,-154869663.85999998
1392.0,-154869663.85999998
1393.0,-154869663.85999998
1394.0,-154869663.85999998
1395.0,-154869663.85999998
1396.0,-154869663.85999998
1397.0,-154869663.85999998
1398.0,-154869663.85999998
1399.0,-154869663.85999998
1400.0,-154869663.85999998
1401.0,-154869663.85999998
1402.0,-154869663.85999998
1403.0,-154869663.85999998
1404.0,-154869663.85999998
1405.0,-154869663.85999998
1406.0,-154869663.85999998
1407.0,-154869663.85999998
1408.0,-154869663.85999998
1409.0,-154869663.85999998
1410.0,-154869663.85999998
1411.0,-154869663.85999998
1412.0,-154869663.85999998
1413.0,-154869663.85999998
1414.0,-154869663.85999998
1415.0,-154869663.85999998
1416.0,-154869663.85999998
1417.0,-154869663.85999998
1418.0,-154869663.85999998
1419.0,-154869663.85999998
1420.0,-154869663.85999998
1421.0,-154869663.85999998
1422.0,-154869663.85999998
1423.0,-154869663.85999998
1424.0,-154869663.85999998
1425.0,-154869663.85999998
1426.0,-154869663.85999998
1427.0,-154869663.85999998
1428.0,-154869663.85999998
1429.0,-154869663.85999998
1430.0,-154869663.85999998
1431.0,-154869663.85999998
1432.0,-154869663.85999998
1433.0,-154869663.85999998
1434.0,-154869663.85999998
1435.0,-154869663.85999998
1436.0,-154869663.85999998
1437.0,-154869663.85999998
1438.0,-154869663.85999998
1439.0,-154869663.85999998
1440.0,-154869663.85999998
1441.0,-154869663.85999998
1442.0,-154869663.85999998
1443.0,-154869663.85999998
1444.0,-154869663.85999998
1445.0,-154869663.85999998
1446.0,-154869663.85999998
1447.0,-154869663.85999998
1448.0,-154869663.85999998
1449.0,-154869663.85999998
1450.0,-154869663.85999998
1451.0,-154869663.85999998
1452.0,-154869663.85999998
1453.0,-154869663.85999998
1454.0,-154869663.85999998
1455.0,-154869663.85999998
1456.0,-154869663.85999998
1457.0,-154869663.85999998
1458.0,-154869663.85999998
1459.0,-154869663.85999998
1460.0,-154869663.85999998
1461.0,-154869663.85999998
1462.0,-154869663.85999998
1463.0,-154869663.85999998
1464.0,-154869663.85999998
1465.0,-154869663.85999998
1466.0,-154869663.85999998
1467.0,-154869663.85999998
1468.0,-154869663.85999998
1469.0,-154869663.85999998
1470.0,-154869663.85999998
1471.0,-154869663.85999998
1472.0,-154869663.85999998
1473.0,-154869663.85999998
1474.0,-154869663.85999998
1475.0,-154869663.85999998
1476.0,-154869663.85999998
1477.0,-154869663.85999998
1478.0,-154869663.85999998
1479.0,-154869663.85999998
1480.0,-154869663.85999998
1481.0,-154869663.85999998
1482.0,-154869663.85999998
1483.0,-154869663.85999998
1484.0,-154869663.85999998
1485.0,-154869663.85999998
1486.0,-154869663.85999998
1487.0,-154869663.85999998
1488.0,-154869663.85999998
1489.0,-154869663.85999998
1490.0,-154869663.85999998
1491.0,-154869663.85999998
1492.0,-154869663.85999998
1493.0,-154869663.85999998
1494.0,-154869663.85999998
1495.0,-154869663.85999998
1496.0,-154869663.85999998
1497.0,-154869663.85999998
1498.0,-154869663.85999998
1499.0,-154869663.85999998
1500.0,-154869663.85999998
1501.0,-154869663.85999998
1502.0,-154869663.85999998
1503.0,-154869663.85999998
1504.0,-154869663.85999998
1505.0,-154869663.85999998
1506.0,-154869663.85999998
1507.0,-154869663.85999998
1508.0,-154869663.85999998
1509.0,-154869663.85999998
1510.0,-154869663.85999998
1511.0,-154869663.85999998
1512.0,-154869663.85999998
1513.0,-154869663.85999998
1514.0,-154869663.85999998
1515.0,-154869663.85999998
1516.0,-154869663.85999998
1517.0,-154869663.85999998
1518.0,-154869663.85999998
1519.0,-154869663.85999998
1520.0,-154869663.85999998
1521.0,-154869663.85999998
1522.0,-154869663.85999998
1523.0,-154869663.85999998
1524.0,-154869663.85999998
1525.0,-154869663.85999998
1526.0,-154869663.85999998
1527.0,-154869663.85999998
1528.0,-154869663.85999998
1529.0,-154869663.85999998
1530.0,-154869663.85999998
1531.0,-154869663.85999998
1532.0,-154869663.85999998
1533.0,-154869663.85999998
1534.0,-154869663.85999998
1535.0,-154869663.85999998
1536.0,-154869663.85999998
1537.0,-154869663.85999998
1538.0,-154869663.85999998
1539.0,-154869663.85999998
1540.0,-154869663.85999998
1541.0,-154869663.85999998
1542.0,-154869663.85999998
1543.0,-154869663.85999998
1544.0,-154869663.85999998
1545.0,-154869663.85999998
1546.0,-154869663.85999998
1547.0,-154869663.85999998
1548.0,-154869663.85999998
1549.0,-154869663.85999998
1550.0,-154869663.85999998
1551.0,-154869663.85999998
1552.0,-154869663.85999998
1553.0,-154869663.85999998
1554.0,-154869663.85999998
1555.0,-154869663.85999998
1556.0,-154869663.85999998
1557.0,-154869663.85999998
1558.0,-154869663.85999998
1559.0,-154869663.85999998
1560.0,-154869663.85999998
1561.0,-154869663.85999998
1562.0,-154869663.85999998
1563.0,-154869663.85999998
1564.0,-154869663.85999998
1565.0,-154869663.85999998
1566.0,-154869663.85999998
1567.0,-154869663.85999998
1568.0,-154869663.85999998
1569.0,-154869663.85999998
1570.0,-154869663.85999998
1571.0,-154869663.85999998
1572.0,-154869663.85999998
1573.0,-154869663.85999998
1574.0,-154869663.85999998
1575.0,-154869663.85999998
1576.0,-154869663.85999998
1577.0,-154869663.85999998
1578.0,-154869663.85999998
1579.0,-154869663.85999998
1580.0,-154869663.85999998
1581.0,-154869663.85999998
1582.0,-154869663.85999998
1583.0,-154869663.85999998
1584.0,-154869663.85999998
1585.0,-154869663.85999998
1586.0,-154869663.85999998
1587.0,-154869663.85999998
1588.0,-154869663.85999998
1589.0,-154869663.85999998
1590.0,-154869663.85999998
1591.0,-154869663.85999998
1592.0,-154869663.85999998
1593.0,-154869663.85999998
1594.0,-154869663.85999998
1595.0,-154869663.85999998
1596.0,-154869663.85999998
1597.0,-154869663.85999998
1598.0,-154869663.85999998
1599.0,-154869663.85999998
1600.0,-154869663.85999998
1601.0,-154869663.85999998
1602.0,-154869663.85999998
1603.0,-154869663.85999998
1604.0,-154869663.85999998
1605.0,-154869663.85999998
1606.0,-154869663.85999998
1607.0,-154869663.85999998
1608.0,-154869663.85999998
1609.0,-154869663.85999998
1610.0,-154869663.85999998
1611.0,-154869663.85999998
1612.0,-154869663.85999998
1613.0,-154869663.85999998
1614.0,-154869663.85999998
1615.0,-154869663.85999998
1616.0,-154869663.85999998
1617.0,-154869663.85999998
1618.0,-154869663.85999998
1619.0,-154869663.85999998
1620.0,-154869663.85999998
1621.0,-154869663.85999998
1622.0,-154869663.85999998
1623.0,-154869663.85999998
1624.0,-154869663.85999998
1625.0,-154869663.85999998
1626.0,-154869663.85999998
1627.0,-154869663.85999998
1628.0,-154869663.85999998
1629.0,-154869663.85999998
1630.0,-154869663.85999998
1631.0,-154869663.85999998
1632.0,-154869663.85999998
1633.0,-154869663.85999998
1634.0,-154869663.85999998
1635.0,-154869663.85999998
1636.0,-154869663.85999998
1637.0,-154869663.85999998
1638.0,-154869663.85999998
1639.0,-154869663.85999998
1640.0,-154869663.85999998
1641.0,-154869663.85999998
1642.0,-154869663.85999998
1643.0,-154869663.85999998
1644.0,-154869663.85999998
1645.0,-154869663.85999998
1646.0,-154869663.85999998
1647.0,-154869663.85999998
1648.0,-154869663.85999998
1649.0,-154869663.85999998
1650.0,-154869663.85999998
1651.0,-154869663.85999998
1652.0,-154869663.85999998
1653.0,-154869663.85999998
1654.0,-154869663.85999998
1655.0,-154869663.85999998
1656.0,-154869663.85999998
1657.0,-154869663.85999998
1658.0,-154869663.85999998
1659.0,-154869663.85999998
1660.0,-154869663.85999998
1661.0,-154869663.85999998
1662.0,-154869663.85999998
1663.0,-154869663.85999998
1664.0,-154869663.85999998
1665.0,-154869663.85999998
1666.0,-154869663.85999998
1667.0,-154869663.85999998
1668.0,-154869663.85999998
1669.0,-154869663.85999998
1670.0,-154869663.85999998
1671.0,-154869663.85999998
1672.0,-154869663.85999998
1673.0,-154869663.85999998
1674.0,-154869663.85999998
1675.0,-154869663.85999998
1676.0,-154869663.85999998
1677.0,-154869663.85999998
1678.0,-154869663.85999998
1679.0,-154869663.85999998
1680.0,-154869663.85999998
1681.0,-154869663.85999998
1682.0,-154869663.85999998
1683.0,-154869663.85999998
1684.0,-154869663.85999998
1685.0,-154869663.85999998
1686.0,-154869663.85999998
1687.0,-154869663.85999998
1688.0,-154869663.85999998
1689.0,-154869663.85999998
1690.0,-154869663.85999998
1691.0,-154869663.85999998
1692.0,-154869663.85999998
1693.0,-154869663.85999998
1694.0,-154869663.85999998
1695.0,-154869663.85999998
1696.0,-154869663.85999998
1697.0,-154869663.85999998
1698.0,-154869663.85999998
1699.0,-154869663.85999998
1700.0,-154869663.85999998
1701.0,-154869663.85999998
1702.0,-154869663.85999998
1703.0,-154869663.85999998
1704.0,-154869663.85999998
1705.0,-154869663.85999998
1706.0,-154869663.85999998
1707.0,-154869663.85999998
1708.0,-154869663.85999998
1709.0,-154869663.85999998
1710.0,-154869663.85999998
1711.0,-154869663.85999998
1712.0,-154869663.85999998
1713.0,-154869663.85999998
1714.0,-154869663.85999998
1715.0,-154869663.85999998
1716.0,-154869663.85999998
1717.0,-154869663.85999998
1718.0,-154869663.85999998
1719.0,-154869663.85999998
1720.0,-154869663.85999998
1721.0,-154869663.85999998
1722.0,-154869663.85999998
1723.0,-154869663.85999998
1724.0,-154869663.85999998
1725.0,-154869663.85999998
1726.0,-154869663.85999998
1727.0,-154869663.85999998
1728.0,-154869663.85999998
1729.0,-154869663.85999998
1730.0,-154869663.85999998
1731.0,-154869663.85999998
1732.0,-154869663.85999998
1733.0,-154869663.85999998
1734.0,-154869663.85999998
1735.0,-154869663.85999998
1736.0,-154869663.85999998
1737.0,-154869663.85999998
1738.0,-154869663.85999998
1739.0,-154869663.85999998
1740.0,-154869663.85999998
1741.0,-154869663.85999998
1742.0,-154869663.85999998
1743.0,-154869663.85999998
1744.0,-154869663.85999998
1745.0,-154869663.85999998
1746.0,-154869663.85999998
1747.0,-154869663.85999998
1748.0,-154869663.85999998
1749.0,-154869663.85999998
1750.0,-154869663.85999998
1751.0,-154869663.85999998
1752.0,-154869663.85999998
1753.0,-154869663.85999998
1754.0,-154869663.85999998
1755.0,-154869663.85999998
1756.0,-154869663.85999998
1757.0,-154869663.85999998
1758.0,-154869663.85999998
1759.0,-154869663.85999998
1760.0,-154869663.85999998
1761.0,-154869663.85999998
1762.0,-154869663.85999998
1763.0,-154869663.85999998
1764.0,-154869663.85999998
1765.0,-154869663.85999998
1766.0,-154869663.85999998
1767.0,-154869663.85999998
1768.0,-154869663.85999998
1769.0,-154869663.85999998
1770.0,-154869663.85999998
1771.0,-154869663.85999998
1772.0,-154869663.85999998
1773.0,-154869663.85999998
1774.0,-154869663.85999998
1775.0,-154869663.85999998
1776.0,-154869663.85999998
1777.0,-154869663.85999998
1778.0,-154869663.85999998
1779.0,-154869663.85999998
1780.0,-154869663.85999998
1781.0,-154869663.85999998
1782.0,-154869663.85999998
1783.0,-154869663.85999998
1784.0,-154869663.85999998
1785.0,-154869663.85999998
1786.0,-154869663.85999998
1787.0,-154869663.85999998
1788.0,-154869663.85999998
1789.0,-154869663.85999998
1790.0,-154869663.85999998
1791.0,-154869663.85999998
1792.0,-154869663.85999998
1793.0,-154869663.85999998
1794.0,-154869663.85999998
1795.0,-154869663.85999998
1796.0,-154869663.85999998
1797.0,-154869663.85999998
1798.0,-154869663.85999998
1799.0,-154869663.85999998
1800.0,-154869663.85999998
1801.0,-154869663.85999998
1802.0,-154869663.85999998
1803.0,-154869663.85999998
1804.0,-154869663.85999998
1805.0,-154869663.85999998
1806.0,-154869663.85999998
1807.0,-154869663.85999998
1808.0,-154869663.85999998
1809.0,-154869663.85999998
1810.0,-154869663.85999998
1811.0,-154869663.85999998
1812.0,-154869663.85999998
1813.0,-154869663.85999998
1814.0,-154869663.85999998
1815.0,-154869663.85999998
1816.0,-154869663.85999998
1817.0,-154869663.85999998
1818.0,-154869663.85999998
1819.0,-154869663.85999998
1820.0,-154869663.85999998
1821.0,-154869663.85999998
1822.0,-154869663.85999998
1823.0,-154869663.85999998
1824.0,-154869663.85999998
1825.0,-154869663.85999998
1826.0,-154869663.85999998
1827.0,-154869663.85999998
1828.0,-154869663.85999998
1829.0,-154869663.85999998
1830.0,-154869663.85999998
1831.0,-154869663.85999998
1832.0,-154869663.85999998
1833.0,-154869663.85999998
1834.0,-154869663.85999998
1835.0,-154869663.85999998
1836.0,-154869663.85999998
1837.0,-154869663.85999998
1838.0,-154869663.85999998
1839.0,-154869663.85999998
1840.0,-154869663.85999998
1841.0,-154869663.85999998
1842.0,-154869663.85999998
1843.0,-154869663.85999998
1844.0,-154869663.85999998
1845.0,-154869663.85999998
1846.0,-154869663.85999998
1847.0,-154869663.85999998
1848.0,-154869663.85999998
1849.0,-154869663.85999998
1850.0,-154869663.85999998
1851.0,-154869663.85999998
1852.0,-154869663.85999998
1853.0,-154869663.85999998
1854.0,-154869663.85999998
1855.0,-154869663.85999998
1856.0,-154869663.85999998
1857.0,-154869663.85999998
1858.0,-154869663.85999998
1859.0,-154869663.85999998
1860.0,-154869663.85999998
1861.0,-154869663.85999998
1862.0,-154869663.85999998
1863.0,-154869663.85999998
1864.0,-154869663.85999998
1865.0,-154869663.85999998
1866.0,-154869663.85999998
1867.0,-154869663.85999998
1868.0,-154869663.85999998
1869.0,-154869663.85999998
1870.0,-154869663.85999998
1871.0,-154869663.85999998
1872.0,-154869663.85999998
1873.0,-154869663.85999998
1874.0,-154869663.85999998
1875.0,-154869663.85999998
1876.0,-154869663.85999998
1877.0,-154869663.85999998
1878.0,-154869663.85999998
1879.0,-154869663.85999998
1880.0,-154869663.85999998
1881.0,-154869663.85999998
1882.0,-154869663.85999998
1883.0,-154869663.85999998
1884.0,-154869663.85999998
1885.0,-154869663.85999998
1886.0,-154869663.85999998
1887.0,-154869663.85999998
1888.0,-154869663.85999998
1889.0,-154869663.85999998
1890.0,-154869663.85999998
1891.0,-154869663.85999998
1892.0,-154869663.85999998
1893.0,-154869663.85999998
1894.0,-154869663.85999998
1895.0,-154869663.85999998
1896.0,-154869663.85999998
1897.0,-154869663.85999998
1898.0,-154869663.85999998
1899.0,-154869663.85999998
1900.0,-154869663.85999998
1901.0,-154869663.85999998
1902.0,-154869663.85999998
1903.0,-154869663.85999998
1904.0,-154869663.85999998
1905.0,-154869663.85999998
1906.0,-154869663.85999998
1907.0,-154869663.85999998
1908.0,-154869663.85999998
1909.0,-154869663.85999998
1910.0,-154869663.85999998
1911.0,-154869663.85999998
1912.0,-154869663.85999998
1913.0,-154869663.85999998
1914.0,-154869663.85999998
1915.0,-154869663.85999998
1916.0,-154869663.85999998
1917.0,-154869663.85999998
1918.0,-154869663.85999998
1919.0,-154869663.85999998
1920.0,-154869663.85999998
1921.0,-154869663.85999998
1922.0,-154869663.85999998
1923.0,-154869663.85999998
1924.0,-154869663.85999998
1925.0,-154869663.85999998
1926.0,-154869663.85999998
1927.0,-154869663.85999998
1928.0,-154869663.85999998
1929.0,-154869663.85999998
1930.0,-154869663.85999998
1931.0,-154869663.85999998
1932.0,-154869663.85999998
1933.0,-154869663.85999998
1934.0,-154869663.85999998
1935.0,-154869663.85999998
1936.0,-154869663.85999998
1937.0,-154869663.85999998
1938.0,-154869663.85999998
1939.0,-154869663.85999998
1940.0,-154869663.85999998
1941.0,-154869663.85999998
1942.0,-154869663.85999998
1943.0,-154869663.85999998
1944.0,-154869663.85999998
1945.0,-154869663.85999998
1946.0,-154869663.85999998
1947.0,-154869663.85999998
1948.0,-154869663.85999998
1949.0,-154869663.85999998
1950.0,-154869663.85999998
1951.0,-154869663.85999998
1952.0,-154869663.85999998
1953.0,-154869663.85999998
1954.0,-154869663.85999998
1955.0,-154869663.85999998
1956.0,-154869663.85999998
1957.0,-154869663.85999998
1958.0,-154869663.85999998
1959.0,-154869663.85999998
1960.0,-154869663.85999998
1961.0,-154869663.85999998
1962.0,-154869663.85999998
1963.0,-154869663.85999998
1964.0,-154869663.85999998
1965.0,-154869663.85999998
1966.0,-154869663.85999998
1967.0,-154869663.85999998
1968.0,-154869663.85999998
1969.0,-154869663.85999998
1970.0,-154869663.85999998
1971.0,-154869663.85999998
1972.0,-154869663.85999998
1973.0,-154869663.85999998
1974.0,-154869663.85999998
1975.0,-154869663.85999998
1976.0,-154869663.85999998
1977.0,-154869663.85999998
1978.0,-154869663.85999998
1979.0,-154869663.85999998
1980.0,-154869663.85999998
1981.0,-154869663.85999998
1982.0,-154869663.85999998
1983.0,-154869663.85999998
1984.0,-154869663.85999998
1985.0,-154869663.85999998
1986.0,-154869663.85999998
1987.0,-154869663.85999998
1988.0,-154869663.85999998
1989.0,-154869663.85999998
1990.0,-154869663.85999998
1991.0,-154869663.85999998
1992.0,-154869663.85999998
1993.0,-154869663.85999998
1994.0,-154869663.85999998
1995.0,-154869663.85999998
1996.0,-154869663.85999998
1997.0,-154869663.85999998
1998.0,-154869663.85999998
1999.0,-154869663.85999998
2000.0,-154869663.85999998
2001.0,-154869663.85999998
2002.0,-154869663.85999998
2003.0,-154869663.85999998
2004.0,-154869663.85999998
2005.0,-154869663.85999998
2006.0,-154869663.85999998
2007.0,-154869663.85999998
2008.0,-154869663.85999998
2009.0,-154869663.85999998
2010.0,-154869663.85999998
2011.0,-154869663.85999998
2012.0,-154869663.85999998
2013.0,-154869663.85999998
2014.0,-154869663.85999998
2015.0,-154869663.85999998
2016.0,-154869663.85999998
2017.0,-154869663.85999998
2018.0,-154869663.85999998
2019.0,-154869663.85999998
2020.0,-154869663.85999998
2021.0,-154869663.85999998
2022.0,-154869663.85999998
2023.0,-154869663.85999998
2024.0,-154869663.85999998
2025.0,-154869663.85999998
2026.0,-154869663.85999998
2027.0,-154869663.85999998
2028.0,-154869663.85999998
2029.0,-154869663.85999998
2030.0,-154869663.85999998
2031.0,-154869663.85999998
2032.0,-154869663.85999998
2033.0,-154869663.85999998
2034.0,-154869663.85999998
2035.0,-154869663.85999998
2036.0,-154869663.85999998
2037.0,-154869663.85999998
2038.0,-154869663.85999998
2039.0,-154869663.85999998
2040.0,-154869663.85999998
2041.0,-154869663.85999998
2042.0,-154869663.85999998
2043.0,-154869663.85999998
2044.0,-154869663.85999998
2045.0,-154869663.85999998
2046.0,-154869663.85999998
2047.0,-154869663.85999998
2048.0,-154869663.85999998
2049.0,-154869663.85999998
2050.0,-154869663.85999998
2051.0,-154869663.85999998
2052.0,-154869663.85999998
2053.0,-154869663.85999998
2054.0,-154869663.85999998
2055.0,-154869663.85999998
2056.0,-154869663.85999998
2057.0,-154869663.85999998
2058.0,-154869663.85999998
2059.0,-154869663.85999998
2060.0,-154869663.85999998
2061.0,-154869663.85999998
2062.0,-154869663.85999998
2063.0,-154869663.85999998
2064.0,-154869663.85999998
2065.0,-154869663.85999998
2066.0,-154869663.85999998
2067.0,-154869663.85999998
2068.0,-154869663.85999998
2069.0,-154869663.85999998
2070.0,-154869663.85999998
2071.0,-154869663.85999998
2072.0,-154869663.85999998
2073.0,-154869663.85999998
2074.0,-154869663.85999998
2075.0,-154869663.85999998
2076.0,-154869663.85999998
2077.0,-154869663.85999998
2078.0,-154869663.85999998
2079.0,-154869663.85999998
2080.0,-154869663.85999998
2081.0,-154869663.85999998
2082.0,-154869663.85999998
2083.0,-154869663.85999998
2084.0,-154869663.85999998
2085.0,-154869663.85999998
2086.0,-154869663.85999998
2087.0,-154869663.85999998
2088.0,-154869663.85999998
2089.0,-154869663.85999998
2090.0,-154869663.85999998
2091.0,-154869663.85999998
2092.0,-154869663.85999998
2093.0,-154869663.85999998
2094.0,-154869663.85999998
2095.0,-154869663.85999998
2096.0,-154869663.85999998
2097.0,-154869663.85999998
2098.0,-154869663.85999998
2099.0,-154869663.85999998
2100.0,-154869663.85999998
2101.0,-154869663.85999998
2102.0,-154869663.85999998
2103.0,-154869663.85999998
2104.0,-154869663.85999998
2105.0,-154869663.85999998
2106.0,-154869663.85999998
2107.0,-154869663.85999998
2108.0,-154869663.85999998
2109.0,-154869663.85999998
2110.0,-154869663.85999998
2111.0,-154869663.85999998
2112.0,-154869663.85999998
2113.0,-154869663.85999998
2114.0,-154869663.85999998
2115.0,-154869663.85999998
2116.0,-154869663.85999998
2117.0,-154869663.85999998
2118.0,-154869663.85999998
2119.0,-154869663.85999998
2120.0,-154869663.85999998
2121.0,-154869663.85999998
2122.0,-154869663.85999998
2123.0,-154869663.85999998
2124.0,-154869663.85999998
2125.0,-154869663.85999998
2126.0,-154869663.85999998
2127.0,-154869663.85999998
2128.0,-154869663.85999998
2129.0,-154869663.85999998
2130.0,-154869663.85999998
2131.0,-154869663.85999998
2132.0,-154869663.85999998
2133.0,-154869663.85999998
2134.0,-154869663.85999998
2135.0,-154869663.85999998
2136.0,-154869663.85999998
2137.0,-154869663.85999998
2138.0,-154869663.85999998
2139.0,-154869663.85999998
2140.0,-154869663.85999998
2141.0,-154869663.85999998
2142.0,-154869663.85999998
2143.0,-154869663.85999998
2144.0,-154869663.85999998
2145.0,-154869663.85999998
2146.0,-154869663.85999998
2147.0,-154869663.85999998
2148.0,-154869663.85999998
2149.0,-154869663.85999998
2150.0,-154869663.85999998
2151.0,-154869663.85999998
2152.0,-154869663.85999998
2153.0,-154869663.85999998
2154.0,-154869663.85999998
2155.0,-154869663.85999998
2156.0,-154869663.85999998
2157.0,-154869663.85999998
2158.0,-154869663.85999998
2159.0,-154869663.85999998
2160.0,-154869663.85999998
2161.0,-154869663.85999998
2162.0,-154869663.85999998
2163.0,-154869663.85999998
2164.0,-154869663.85999998
2165.0,-154869663.85999998
2166.0,-154869663.85999998
2167.0,-154869663.85999998
2168.0,-154869663.85999998
2169.0,-154869663.85999998
2170.0,-154869663.85999998
2171.0,-154869663.85999998
2172.0,-154869663.85999998
2173.0,-154869663.85999998
2174.0,-154869663.85999998
2175.0,-154869663.85999998
2176.0,-154869663.85999998
2177.0,-154869663.85999998
2178.0,-154869663.85999998
2179.0,-154869663.85999998
2180.0,-154869663.85999998
2181.0,-154869663.85999998
2182.0,-154869663.85999998
2183.0,-154869663.85999998
2184.0,-154869663.85999998
2185.0,-154869663.85999998
2186.0,-154869663.85999998
2187.0,-154869663.85999998
2188.0,-154869663.85999998
2189.0,-154869663.85999998
2190.0,-154869663.85999998
2191.0,-154869663.85999998
2192.0,-154869663.85999998
2193.0,-154869663.85999998
2194.0,-154869663.85999998
2195.0,-154869663.85999998
2196.0,-154869663.85999998
2197.0,-154869663.85999998
2198.0,-154869663.85999998
2199.0,-154869663.85999998
2200.0,-154869663.85999998
2201.0,-154869663.85999998
2202.0,-154869663.85999998
2203.0,-154869663.85999998
2204.0,-154869663.85999998
2205.0,-154869663.85999998
2206.0,-154869663.85999998
2207.0,-154869663.85999998
2208.0,-154869663.85999998
2209.0,-154869663.85999998
2210.0,-154869663.85999998
2211.0,-154869663.85999998
2212.0,-154869663.85999998
2213.0,-154869663.85999998
2214.0,-154869663.85999998
2215.0,-154869663.85999998
2216.0,-154869663.85999998
2217.0,-154869663.85999998
2218.0,-154869663.85999998
2219.0,-154869663.85999998
2220.0,-154869663.85999998
2221.0,-154869663.85999998
2222.0,-154869663.85999998
2223.0,-154869663.85999998
2224.0,-154869663.85999998
2225.0,-154869663.85999998
2226.0,-154869663.85999998
2227.0,-154869663.85999998
2228.0,-154869663.85999998
2229.0,-154869663.85999998
2230.0,-154869663.85999998
2231.0,-154869663.85999998
2232.0,-154869663.85999998
2233.0,-154869663.85999998
2234.0,-154869663.85999998
2235.0,-154869663.85999998
2236.0,-154869663.85999998
2237.0,-154869663.85999998
2238.0,-154869663.85999998
2239.0,-154869663.85999998
2240.0,-154869663.85999998
2241.0,-154869663.85999998
2242.0,-154869663.85999998
2243.0,-154869663.85999998
2244.0,-154869663.85999998
2245.0,-154869663.85999998
2246.0,-154869663.85999998
2247.0,-154869663.85999998
2248.0,-154869663.85999998
2249.0,-154869663.85999998
2250.0,-154869663.85999998
2251.0,-154869663.85999998
2252.0,-154869663.85999998
2253.0,-154869663.85999998
2254.0,-154869663.85999998
2255.0,-154869663.85999998
2256.0,-154869663.85999998
2257.0,-154869663.85999998
2258.0,-154869663.85999998
2259.0,-154869663.85999998
2260.0,-154869663.85999998
2261.0,-154869663.85999998
2262.0,-154869663.85999998
2263.0,-154869663.85999998
2264.0,-154869663.85999998
2265.0,-154869663.85999998
2266.0,-154869663.85999998
2267.0,-154869663.85999998
2268.0,-154869663.85999998
2269.0,-154869663.85999998
2270.0,-154869663.85999998
2271.0,-154869663.85999998
2272.0,-154869663.85999998
2273.0,-154869663.85999998
2274.0,-154869663.85999998
2275.0,-154869663.85999998
2276.0,-154869663.85999998
2277.0,-154869663.85999998
2278.0,-154869663.85999998
2279.0,-154869663.85999998
2280.0,-154869663.85999998
2281.0,-154869663.85999998
2282.0,-154869663.85999998
2283.0,-154869663.85999998
2284.0,-154869663.85999998
2285.0,-154869663.85999998
2286.0,-154869663.85999998
2287.0,-154869663.85999998
2288.0,-154869663.85999998
2289.0,-154869663.85999998
2290.0,-154869663.85999998
2291.0,-154869663.85999998
2292.0,-154869663.85999998
2293.0,-154869663.85999998
2294.0,-154869663.85999998
2295.0,-154869663.85999998
2296.0,-154869663.85999998
2297.0,-154869663.85999998
2298.0,-154869663.85999998
2299.0,-154869663.85999998
2300.0,-154869663.85999998
2301.0,-154869663.85999998
2302.0,-154869663.85999998
2303.0,-154869663.85999998
2304.0,-154869663.85999998
2305.0,-154869663.85999998
2306.0,-154869663.85999998
2307.0,-154869663.85999998
2308.0,-154869663.85999998
2309.0,-154869663.85999998
2310.0,-154869663.85999998
2311.0,-154869663.85999998
2312.0,-154869663.85999998
2313.0,-154869663.85999998
2314.0,-154869663.85999998
2315.0,-154869663.85999998
2316.0,-154869663.85999998
2317.0,-154869663.85999998
2318.0,-154869663.85999998
2319.0,-154869663.85999998
2320.0,-154869663.85999998
2321.0,-154869663.85999998
2322.0,-154869663.85999998
2323.0,-154869663.85999998
2324.0,-154869663.85999998
2325.0,-154869663.85999998
2326.0,-154869663.85999998
2327.0,-154869663.85999998
2328.0,-154869663.85999998
2329.0,-154869663.85999998
2330.0,-154869663.85999998
2331.0,-154869663.85999998
2332.0,-154869663.85999998
2333.0,-154869663.85999998
2334.0,-154869663.85999998
2335.0,-154869663.85999998
2336.0,-154869663.85999998
2337.0,-154869663.85999998
2338.0,-154869663.85999998
2339.0,-154869663.85999998
2340.0,-154869663.85999998
2341.0,-154869663.85999998
2342.0,-154869663.85999998
2343.0,-154869663.85999998
2344.0,-154869663.85999998
2345.0,-154869663.85999998
2346.0,-154869663.85999998
2347.0,-154869663.85999998
2348.0,-154869663.85999998
2349.0,-154869663.85999998
2350.0,-154869663.85999998
2351.0,-154869663.85999998
2352.0,-154869663.85999998
2353.0,-154869663.85999998
2354.0,-154869663.85999998
2355.0,-154869663.85999998
2356.0,-154869663.85999998
2357.0,-154869663.85999998
2358.0,-154869663.85999998
2359.0,-154869663.85999998
2360.0,-154869663.85999998
2361.0,-154869663.85999998
2362.0,-154869663.85999998
2363.0,-154869663.85999998
2364.0,-154869663.85999998
2365.0,-154869663.85999998
2366.0,-154869663.85999998
2367.0,-154869663.85999998
2368.0,-154869663.85999998
2369.0,-154869663.85999998
2370.0,-154869663.85999998
2371.0,-154869663.85999998
2372.0,-154869663.85999998
2373.0,-154869663.85999998
2374.0,-154869663.85999998
2375.0,-154869663.85999998
2376.0,-154869663.85999998
2377.0,-154869663.85999998
2378.0,-154869663.85999998
2379.0,-154869663.85999998
2380.0,-154869663.85999998
2381.0,-154869663.85999998
2382.0,-154869663.85999998
2383.0,-154869663.85999998
2384.0,-154869663.85999998
2385.0,-154869663.85999998
2386.0,-154869663.85999998
2387.0,-154869663.85999998
2388.0,-154869663.85999998
2389.0,-154869663.85999998
2390.0,-154869663.85999998
2391.0,-154869663.85999998
2392.0,-154869663.85999998
2393.0,-154869663.85999998
2394.0,-154869663.85999998
2395.0,-154869663.85999998
2396.0,-154869663.85999998
2397.0,-154869663.85999998
2398.0,-154869663.85999998
2399.0,-154869663.85999998
2400.0,-154869663.85999998
2401.0,-154869663.85999998
2402.0,-154869663.85999998
2403.0,-154869663.85999998
2404.0,-154869663.85999998
2405.0,-154869663.85999998
2406.0,-154869663.85999998
2407.0,-154869663.85999998
2408.0,-154869663.85999998
2409.0,-154869663.85999998
2410.0,-154869663.85999998
2411.0,-154869663.85999998
2412.0,-154869663.85999998
2413.0,-154869663.85999998
2414.0,-154869663.85999998
2415.0,-154869663.85999998
2416.0,-154869663.85999998
2417.0,-154869663.85999998
2418.0,-154869663.85999998
2419.0,-154869663.85999998
2420.0,-154869663.85999998
2421.0,-154869663.85999998
2422.0,-154869663.85999998
2423.0,-154869663.85999998
2424.0,-154869663.85999998
2425.0,-154869663.85999998
2426.0,-154869663.85999998
2427.0,-154869663.85999998
2428.0,-154869663.85999998
2429.0,-154869663.85999998
2430.0,-154869663.85999998
2431.0,-154869663.85999998
2432.0,-154869663.85999998
2433.0,-154869663.85999998
2434.0,-154869663.85999998
2435.0,-154869663.85999998
2436.0,-154869663.85999998
2437.0,-154869663.85999998
2438.0,-154869663.85999998
2439.0,-154869663.85999998
2440.0,-154869663.85999998
2441.0,-154869663.85999998
2442.0,-154869663.85999998
2443.0,-154869663.85999998
2444.0,-154869663.85999998
2445.0,-154869663.85999998
2446.0,-154869663.85999998
2447.0,-154869663.85999998
2448.0,-154869663.85999998
2449.0,-154869663.85999998
2450.0,-154869663.85999998
2451.0,-154869663.85999998
2452.0,-154869663.85999998
2453.0,-154869663.85999998
2454.0,-154869663.85999998
2455.0,-154869663.85999998
2456.0,-154869663.85999998
2457.0,-154869663.85999998
2458.0,-154869663.85999998
2459.0,-154869663.85999998
2460.0,-154869663.85999998
2461.0,-154869663.85999998
2462.0,-154869663.85999998
2463.0,-154869663.85999998
2464.0,-154869663.85999998
2465.0,-154869663.85999998
2466.0,-154869663.85999998
2467.0,-154869663.85999998
2468.0,-154869663.85999998
2469.0,-154869663.85999998
2470.0,-154869663.85999998
2471.0,-154869663.85999998
2472.0,-154869663.85999998
2473.0,-154869663.85999998
2474.0,-154869663.85999998
2475.0,-154869663.85999998
2476.0,-154869663.85999998
2477.0,-154869663.85999998
2478.0,-154869663.85999998
2479.0,-154869663.85999998
2480.0,-154869663.85999998
2481.0,-154869663.85999998
2482.0,-154869663.85999998
2483.0,-154869663.85999998
2484.0,-154869663.85999998
2485.0,-154869663.85999998
2486.0,-154869663.85999998
2487.0,-154869663.85999998
2488.0,-154869663.85999998
2489.0,-154869663.85999998
2490.0,-154869663.85999998
2491.0,-154869663.85999998
2492.0,-154869663.85999998
2493.0,-154869663.85999998
2494.0,-154869663.85999998
2495.0,-154869663.85999998
2496.0,-154869663.85999998
2497.0,-154869663.85999998
2498.0,-154869663.85999998
2499.0,-154869663.85999998
2500.0,-154869663.85999998
2501.0,-154869663.85999998
2502.0,-154869663.85999998
2503.0,-154869663.85999998
2504.0,-154869663.85999998
2505.0,-154869663.85999998
2506.0,-154869663.85999998
2507.0,-154869663.85999998
2508.0,-154869663.85999998
2509.0,-154869663.85999998
2510.0,-154869663.85999998
2511.0,-154869663.85999998
2512.0,-154869663.85999998
2513.0,-154869663.85999998
2514.0,-154869663.85999998
2515.0,-154869663.85999998
2516.0,-154869663.85999998
2517.0,-154869663.85999998
2518.0,-154869663.85999998
2519.0,-154869663.85999998
2520.0,-154869663.85999998
2521.0,-154869663.85999998
2522.0,-154869663.85999998
2523.0,-154869663.85999998
2524.0,-154869663.85999998
2525.0,-154869663.85999998
2526.0,-154869663.85999998
2527.0,-154869663.85999998
2528.0,-154869663.85999998
2529.0,-154869663.85999998
2530.0,-154869663.85999998
2531.0,-154869663.85999998
2532.0,-154869663.85999998
2533.0,-154869663.85999998
2534.0,-154869663.85999998
2535.0,-154869663.85999998
2536.0,-154869663.85999998
2537.0,-154869663.85999998
2538.0,-154869663.85999998
2539.0,-154869663.85999998
2540.0,-154869663.85999998
2541.0,-154869663.85999998
2542.0,-154869663.85999998
2543.0,-154869663.85999998
2544.0,-154869663.85999998
2545.0,-154869663.85999998
2546.0,-154869663.85999998
2547.0,-154869663.85999998
2548.0,-154869663.85999998
2549.0,-154869663.85999998
2550.0,-154869663.85999998
2551.0,-154869663.85999998
2552.0,-154869663.85999998
2553.0,-154869663.85999998
2554.0,-154869663.85999998
2555.0,-154869663.85999998
2556.0,-154869663.85999998
2557.0,-154869663.85999998
2558.0,-154869663.85999998
2559.0,-154869663.85999998
2560.0,-154869663.85999998
2561.0,-154869663.85999998
2562.0,-154869663.85999998
2563.0,-154869663.85999998
2564.0,-154869663.85999998
2565.0,-154869663.85999998
2566.0,-154869663.85999998
2567.0,-154869663.85999998
2568.0,-154869663.85999998
2569.0,-154869663.85999998
2570.0,-154869663.85999998
2571.0,-154869663.85999998
2572.0,-154869663.85999998
2573.0,-154869663.85999998
2574.0,-154869663.85999998
2575.0,-154869663.85999998
2576.0,-154869663.85999998
2577.0,-154869663.85999998
2578.0,-154869663.85999998
2579.0,-154869663.85999998
2580.0,-154869663.85999998
2581.0,-154869663.85999998
2582.0,-154869663.85999998
2583.0,-154869663.85999998
2584.0,-154869663.85999998
2585.0,-154869663.85999998
2586.0,-154869663.85999998
2587.0,-154869663.85999998
2588.0,-154869663.85999998
2589.0,-154869663.85999998
2590.0,-154869663.85999998
2591.0,-154869663.85999998
2592.0,-154869663.85999998
2593.0,-154869663.85999998
2594.0,-154869663.85999998
2595.0,-154869663.85999998
2596.0,-154869663.85999998
2597.0,-154869663.85999998
2598.0,-154869663.85999998
2599.0,-154869663.85999998
2600.0,-154869663.85999998
2601.0,-154869663.85999998
2602.0,-154869663.85999998
2603.0,-154869663.85999998
2604.0,-154869663.85999998
2605.0,-154869663.85999998
2606.0,-154869663.85999998
2607.0,-154869663.85999998
2608.0,-154869663.85999998
2609.0,-154869663.85999998
2610.0,-154869663.85999998
2611.0,-154869663.85999998
2612.0,-154869663.85999998
2613.0,-154869663.85999998
2614.0,-154869663.85999998
2615.0,-154869663.85999998
2616.0,-154869663.85999998
2617.0,-154869663.85999998
2618.0,-154869663.85999998
2619.0,-154869663.85999998
2620.0,-154869663.85999998
2621.0,-154869663.85999998
2622.0,-154869663.85999998
2623.0,-154869663.85999998
2624.0,-154869663.85999998
2625.0,-154869663.85999998
2626.0,-154869663.85999998
2627.0,-154869663.85999998
2628.0,-154869663.85999998
2629.0,-154869663.85999998
2630.0,-154869663.85999998
2631.0,-154869663.85999998
2632.0,-154869663.85999998
2633.0,-154869663.85999998
2634.0,-154869663.85999998
2635.0,-154869663.85999998
2636.0,-154869663.85999998
2637.0,-154869663.85999998
2638.0,-154869663.85999998
2639.0,-154869663.85999998
2640.0,-154869663.85999998
2641.0,-154869663.85999998
2642.0,-154869663.85999998
2643.0,-154869663.85999998
2644.0,-154869663.85999998
2645.0,-154869663.85999998
2646.0,-154869663.85999998
2647.0,-154869663.85999998
2648.0,-154869663.85999998
2649.0,-154869663.85999998
2650.0,-154869663.85999998
2651.0,-154869663.85999998
2652.0,-154869663.85999998
2653.0,-154869663.85999998
2654.0,-154869663.85999998
2655.0,-154869663.85999998
2656.0,-154869663.85999998
2657.0,-154869663.85999998
2658.0,-154869663.85999998
2659.0,-154869663.85999998
2660.0,-154869663.85999998
2661.0,-154869663.85999998
2662.0,-154869663.85999998
2663.0,-154869663.85999998
2664.0,-154869663.85999998
2665.0,-154869663.85999998
2666.0,-154869663.85999998
2667.0,-154869663.85999998
2668.0,-154869663.85999998
2669.0,-154869663.85999998
2670.0,-154869663.85999998
2671.0,-154869663.85999998
2672.0,-154869663.85999998
2673.0,-154869663.85999998
2674.0,-154869663.85999998
2675.0,-154869663.85999998
2676.0,-154869663.85999998
2677.0,-154869663.85999998
2678.0,-154869663.85999998
2679.0,-154869663.85999998
2680.0,-154869663.85999998
2681.0,-154869663.85999998
2682.0,-154869663.85999998
2683.0,-154869663.85999998
2684.0,-154869663.85999998
2685.0,-154869663.85999998
2686.0,-154869663.85999998
2687.0,-154869663.85999998
2688.0,-154869663.85999998
2689.0,-154869663.85999998
2690.0,-154869663.85999998
2691.0,-154869663.85999998
2692.0,-154869663.85999998
2693.0,-154869663.85999998
2694.0,-154869663.85999998
2695.0,-154869663.85999998
2696.0,-154869663.85999998
2697.0,-154869663.85999998
2698.0,-154869663.85999998
2699.0,-154869663.85999998
2700.0,-154869663.85999998
2701.0,-154869663.85999998
2702.0,-154869663.85999998
2703.0,-154869663.85999998
2704.0,-154869663.85999998
2705.0,-154869663.85999998
2706.0,-154869663.85999998
2707.0,-154869663.85999998
2708.0,-154869663.85999998
2709.0,-154869663.85999998
2710.0,-154869663.85999998
2711.0,-154869663.85999998
2712.0,-154869663.85999998
2713.0,-154869663.85999998
2714.0,-154869663.85999998
2715.0,-154869663.85999998
2716.0,-154869663.85999998
2717.0,-154869663.85999998
2718.0,-154869663.85999998
2719.0,-154869663.85999998
2720.0,-154869663.85999998
2721.0,-154869663.85999998
2722.0,-154869663.85999998
2723.0,-154869663.85999998
2724.0,-154869663.85999998
2725.0,-154869663.85999998
2726.0,-154869663.85999998
2727.0,-154869663.85999998
2728.0,-154869663.85999998
2729.0,-154869663.85999998
2730.0,-154869663.85999998
2731.0,-154869663.85999998
2732.0,-154869663.85999998
2733.0,-154869663.85999998
2734.0,-154869663.85999998
2735.0,-154869663.85999998
2736.0,-154869663.85999998
2737.0,-154869663.85999998
2738.0,-154869663.85999998
2739.0,-154869663.85999998
2740.0,-154869663.85999998
2741.0,-154869663.85999998
2742.0,-154869663.85999998
2743.0,-154869663.85999998
2744.0,-154869663.85999998
2745.0,-154869663.85999998
2746.0,-154869663.85999998
2747.0,-154869663.85999998
2748.0,-154869663.85999998
2749.0,-154869663.85999998
2750.0,-154869663.85999998
2751.0,-154869663.85999998
2752.0,-154869663.85999998
2753.0,-154869663.85999998
2754.0,-154869663.85999998
2755.0,-154869663.85999998
2756.0,-154869663.85999998
2757.0,-154869663.85999998
2758.0,-154869663.85999998
2759.0,-154869663.85999998
2760.0,-154869663.85999998
2761.0,-154869663.85999998
2762.0,-154869663.85999998
2763.0,-154869663.85999998
2764.0,-154869663.85999998
2765.0,-154869663.85999998
2766.0,-154869663.85999998
2767.0,-154869663.85999998
2768.0,-154869663.85999998
2769.0,-154869663.85999998
2770.0,-154869663.85999998
2771.0,-154869663.85999998
2772.0,-154869663.85999998
2773.0,-154869663.85999998
2774.0,-154869663.85999998
2775.0,-154869663.85999998
2776.0,-154869663.85999998
2777.0,-154869663.85999998
2778.0,-154869663.85999998
2779.0,-154869663.85999998
2780.0,-154869663.85999998
2781.0,-154869663.85999998
2782.0,-154869663.85999998
2783.0,-154869663.85999998
2784.0,-154869663.85999998
2785.0,-154869663.85999998
2786.0,-154869663.85999998
2787.0,-154869663.85999998
2788.0,-154869663.85999998
2789.0,-154869663.85999998
2790.0,-154869663.85999998
2791.0,-154869663.85999998
2792.0,-154869663.85999998
2793.0,-154869663.85999998
2794.0,-154869663.85999998
2795.0,-154869663.85999998
2796.0,-154869663.85999998
2797.0,-154869663.85999998
2798.0,-154869663.85999998
2799.0,-154869663.85999998
2800.0,-154869663.85999998
2801.0,-154869663.85999998
2802.0,-154869663.85999998
2803.0,-154869663.85999998
2804.0,-154869663.85999998
2805.0,-154869663.85999998
2806.0,-154869663.85999998
2807.0,-154869663.85999998
2808.0,-154869663.85999998
2809.0,-154869663.85999998
2810.0,-154869663.85999998
2811.0,-154869663.85999998
2812.0,-154869663.85999998
2813.0,-154869663.85999998
2814.0,-154869663.85999998
2815.0,-154869663.85999998
2816.0,-154869663.85999998
2817.0,-154869663.85999998
2818.0,-154869663.85999998
2819.0,-154869663.85999998
2820.0,-154869663.85999998
2821.0,-154869663.85999998
2822.0,-154869663.85999998
2823.0,-154869663.85999998
2824.0,-154869663.85999998
2825.0,-154869663.85999998
2826.0,-154869663.85999998
2827.0,-154869663.85999998
2828.0,-154869663.85999998
2829.0,-154869663.85999998
2830.0,-154869663.85999998
2831.0,-154869663.85999998
2832.0,-154869663.85999998
2833.0,-154869663.85999998
2834.0,-154869663.85999998
2835.0,-154869663.85999998
2836.0,-154869663.85999998
2837.0,-154869663.85999998
2838.0,-154869663.85999998
2839.0,-154869663.85999998
2840.0,-154869663.85999998
2841.0,-154869663.85999998
2842.0,-154869663.85999998
2843.0,-154869663.85999998
2844.0,-154869663.85999998
2845.0,-154869663.85999998
2846.0,-154869663.85999998
2847.0,-154869663.85999998
2848.0,-154869663.85999998
2849.0,-154869663.85999998
2850.0,-154869663.85999998
2851.0,-154869663.85999998
2852.0,-154869663.85999998
2853.0,-154869663.85999998
2854.0,-154869663.85999998
2855.0,-154869663.85999998
2856.0,-154869663.85999998
2857.0,-154869663.85999998
2858.0,-154869663.85999998
2859.0,-154869663.85999998
2860.0,-154869663.85999998
2861.0,-154869663.85999998
2862.0,-154869663.85999998
2863.0,-154869663.85999998
2864.0,-154869663.85999998
2865.0,-154869663.85999998
2866.0,-154869663.85999998
2867.0,-154869663.85999998
2868.0,-154869663.85999998
2869.0,-154869663.85999998
2870.0,-154869663.85999998
2871.0,-154869663.85999998
2872.0,-154869663.85999998
2873.0,-154869663.85999998
2874.0,-154869663.85999998
2875.0,-154869663.85999998
2876.0,-154869663.85999998
2877.0,-154869663.85999998
2878.0,-154869663.85999998
2879.0,-154869663.85999998
2880.0,-154869663.85999998
2881.0,-154869663.85999998
2882.0,-154869663.85999998
2883.0,-154869663.85999998
2884.0,-154869663.85999998
2885.0,-154869663.85999998
2886.0,-154869663.85999998
2887.0,-154869663.85999998
2888.0,-154869663.85999998
2889.0,-154869663.85999998
2890.0,-154869663.85999998
2891.0,-154869663.85999998
2892.0,-154869663.85999998
2893.0,-154869663.85999998
2894.0,-154869663.85999998
2895.0,-154869663.85999998
2896.0,-154869663.85999998
2897.0,-154869663.85999998
2898.0,-154869663.85999998
2899.0,-154869663.85999998
2900.0,-154869663.85999998
2901.0,-154869663.85999998
2902.0,-154869663.85999998
2903.0,-154869663.85999998
2904.0,-154869663.85999998
2905.0,-154869663.85999998
2906.0,-154869663.85999998
2907.0,-154869663.85999998
2908.0,-154869663.85999998
2909.0,-154869663.85999998
2910.0,-154869663.85999998
2911.0,-154869663.85999998
2912.0,-154869663.85999998
2913.0,-154869663.85999998
2914.0,-154869663.85999998
2915.0,-154869663.85999998
2916.0,-154869663.85999998
2917.0,-154869663.85999998
2918.0,-154869663.85999998
2919.0,-154869663.85999998
2920.0,-154869663.85999998
2921.0,-154869663.85999998
2922.0,-154869663.85999998
2923.0,-154869663.85999998
2924.0,-154869663.85999998
2925.0,-154869663.85999998
2926.0,-154869663.85999998
2927.0,-154869663.85999998
2928.0,-154869663.85999998
2929.0,-154869663.85999998
2930.0,-154869663.85999998
2931.0,-154869663.85999998
2932.0,-154869663.85999998
2933.0,-154869663.85999998
2934.0,-154869663.85999998
2935.0,-154869663.85999998
2936.0,-154869663.85999998
2937.0,-154869663.85999998
2938.0,-154869663.85999998
2939.0,-154869663.85999998
2940.0,-154869663.85999998
2941.0,-154869663.85999998
2942.0,-154869663.85999998
2943.0,-154869663.85999998
2944.0,-154869663.85999998
2945.0,-154869663.85999998
2946.0,-154869663.85999998
2947.0,-154869663.85999998
2948.0,-154869663.85999998
2949.0,-154869663.85999998
2950.0,-154869663.85999998
2951.0,-154869663.85999998
2952.0,-154869663.85999998
2953.0,-154869663.85999998
2954.0,-154869663.85999998
2955.0,-154869663.85999998
2956.0,-154869663.85999998
2957.0,-154869663.85999998
2958.0,-154869663.85999998
2959.0,-154869663.85999998
2960.0,-154869663.85999998
2961.0,-154869663.85999998
2962.0,-154869663.85999998
2963.0,-154869663.85999998
2964.0,-154869663.85999998
2965.0,-154869663.85999998
2966.0,-154869663.85999998
2967.0,-154869663.85999998
2968.0,-154869663.85999998
2969.0,-154869663.85999998
2970.0,-154869663.85999998
2971.0,-154869663.85999998
2972.0,-154869663.85999998
2973.0,-154869663.85999998
2974.0,-154869663.85999998
2975.0,-154869663.85999998
2976.0,-154869663.85999998
2977.0,-154869663.85999998
2978.0,-154869663.85999998
2979.0,-154869663.85999998
2980.0,-154869663.85999998
2981.0,-154869663.85999998
2982.0,-154869663.85999998
2983.0,-154869663.85999998
2984.0,-154869663.85999998
2985.0,-154869663.85999998
2986.0,-154869663.85999998
2987.0,-154869663.85999998
2988.0,-154869663.85999998
2989.0,-154869663.85999998
2990.0,-154869663.85999998
2991.0,-154869663.85999998
2992.0,-154869663.85999998
2993.0,-154869663.85999998
2994.0,-154869663.85999998
2995.0,-154869663.85999998
2996.0,-154869663.85999998
2997.0,-154869663.85999998
2998.0,-154869663.85999998
2999.0,-154869663.85999998


==> figures/logs/mean_convergence_plots/cell_tracking_large_gpu.csv <==
1.0,-159320340.48771578
2.0,-157704955.395
3.0,-156969359.84322807
4.0,-156534724.05110708
5.0,-156250768.49028495
6.0,-156043494.2579492
7.0,-155888704.89310607
8.0,-155767110.30194443
9.0,-155669888.7038889
10.0,-155588448.46413335
11.0,-155519404.99472278
12.0,-155461390.18838128
13.0,-155412068.81298023
14.0,-155369406.45922008
15.0,-155331402.1344336
16.0,-155297034.89769298
17.0,-155266969.4591111
18.0,-155239905.64529794
19.0,-155215671.376
20.0,-155194280.65866667
21.0,-155173932.02080703
22.0,-155155691.45478362
23.0,-155138891.92338008
24.0,-155122913.47535044
25.0,-155108952.47694737
26.0,-155095583.18831745
27.0,-155082906.24882054
28.0,-155071306.38311112
29.0,-155060514.61721054
30.0,-155050404.3809701
31.0,-155040815.1325
32.0,-155031867.99116665
33.0,-155023525.7184
34.0,-155015685.95128947
35.0,-155008138.00118184
36.0,-155000934.74582052
37.0,-154994223.30589476
38.0,-154987884.9224737
39.0,-154981838.5548421
40.0,-154976570.5155
41.0,-154971567.788
42.0,-154967213.2122105
43.0,-154963135.56
44.0,-154959215.8122105
45.0,-154955458.208
46.0,-154951992.20273685
47.0,-154948601.4816842
48.0,-154945289.28589472
49.0,-154942176.24
50.0,-154939190.754
51.0,-154936387.7122105
52.0,-154933715.6432381
53.0,-154931089.26799998
54.0,-154928518.648
55.0,-154926134.44378948
56.0,-154923774.76386207
57.0,-154921506.25415382
58.0,-154919364.83147827
59.0,-154917251.51633334
60.0,-154915259.6848421
61.0,-154913285.748
62.0,-154911425.5648421
63.0,-154909599.60063156
64.0,-154907871.30905265
65.0,-154906150.3416842
66.0,-154904483.0458947
67.0,-154902891.632
68.0,-154901349.6416842
69.0,-154899844.00905263
70.0,-154898407.34499997
71.0,-154896986.7016842
72.0,-154895600.51221052
73.0,-154894304.01431578
74.0,-154892988.4785263
75.0,-154891783.75221053
76.0,-154890608.60589474
77.0,-154889419.488
78.0,-154888258.8490526
79.0,-154887142.75642103
80.0,-154886077.72484213
81.0,-154885046.40484208
82.0,-154884031.5488
83.0,-154883049.286
84.0,-154882069.658
85.0,-154881127.9585263
86.0,-154880247.9153684
87.0,-154879341.86273685
88.0,-154878476.444
89.0,-154877646.223
90.0,-154876812.61799997
91.0,-154876005.66589475
92.0,-154875209.84273684
93.0,-154874437.10063156
94.0,-154874018.86799997
95.0,-154874018.86799997
96.0,-154874018.86799997
97.0,-154874018.86799997
98.0,-154874018.86799997
99.0,-154874018.86799997
100.0,-154874018.86799997
101.0,-154874018.86799997
102.0,-154874018.86799997
103.0,-154874018.86799997
104.0,-154874018.86799997
105.0,-154874018.86799997
106.0,-154874018.86799997
107.0,-154874018.86799997
108.0,-154874018.86799997
109.0,-154874018.86799997
110.0,-154874018.86799997
111.0,-154874018.86799997
112.0,-154874018.86799997
113.0,-154874018.86799997
114.0,-154874018.86799997
115.0,-154874018.86799997
116.0,-154874018.86799997
117.0,-154874018.86799997
118.0,-154874018.86799997
119.0,-154874018.86799997
120.0,-154874018.86799997
121.0,-154874018.86799997
122.0,-154874018.86799997
123.0,-154874018.86799997
124.0,-154874018.86799997
125.0,-154874018.86799997
126.0,-154874018.86799997
127.0,-154874018.86799997
128.0,-154874018.86799997
129.0,-154874018.86799997
130.0,-154874018.86799997
131.0,-154874018.86799997
132.0,-154874018.86799997
133.0,-154874018.86799997
134.0,-154874018.86799997
135.0,-154874018.86799997
136.0,-154874018.86799997
137.0,-154874018.86799997
138.0,-154874018.86799997
139.0,-154874018.86799997
140.0,-154874018.86799997
141.0,-154874018.86799997
142.0,-154874018.86799997
143.0,-154874018.86799997
144.0,-154874018.86799997
145.0,-154874018.86799997
146.0,-154874018.86799997
147.0,-154874018.86799997
148.0,-154874018.86799997
149.0,-154874018.86799997
150.0,-154874018.86799997
151.0,-154874018.86799997
152.0,-154874018.86799997
153.0,-154874018.86799997
154.0,-154874018.86799997
155.0,-154874018.86799997
156.0,-154874018.86799997
157.0,-154874018.86799997
158.0,-154874018.86799997
159.0,-154874018.86799997
160.0,-154874018.86799997
161.0,-154874018.86799997
162.0,-154874018.86799997
163.0,-154874018.86799997
164.0,-154874018.86799997
165.0,-154874018.86799997
166.0,-154874018.86799997
167.0,-154874018.86799997
168.0,-154874018.86799997
169.0,-154874018.86799997
170.0,-154874018.86799997
171.0,-154874018.86799997
172.0,-154874018.86799997
173.0,-154874018.86799997
174.0,-154874018.86799997
175.0,-154874018.86799997
176.0,-154874018.86799997
177.0,-154874018.86799997
178.0,-154874018.86799997
179.0,-154874018.86799997
180.0,-154874018.86799997
181.0,-154874018.86799997
182.0,-154874018.86799997
183.0,-154874018.86799997
184.0,-154874018.86799997
185.0,-154874018.86799997
186.0,-154874018.86799997
187.0,-154874018.86799997
188.0,-154874018.86799997
189.0,-154874018.86799997
190.0,-154874018.86799997
191.0,-154874018.86799997
192.0,-154874018.86799997
193.0,-154874018.86799997
194.0,-154874018.86799997
195.0,-154874018.86799997
196.0,-154874018.86799997
197.0,-154874018.86799997
198.0,-154874018.86799997
199.0,-154874018.86799997
200.0,-154874018.86799997
201.0,-154874018.86799997
202.0,-154874018.86799997
203.0,-154874018.86799997
204.0,-154874018.86799997
205.0,-154874018.86799997
206.0,-154874018.86799997
207.0,-154874018.86799997
208.0,-154874018.86799997
209.0,-154874018.86799997
210.0,-154874018.86799997
211.0,-154874018.86799997
212.0,-154874018.86799997
213.0,-154874018.86799997
214.0,-154874018.86799997
215.0,-154874018.86799997
216.0,-154874018.86799997
217.0,-154874018.86799997
218.0,-154874018.86799997
219.0,-154874018.86799997
220.0,-154874018.86799997
221.0,-154874018.86799997
222.0,-154874018.86799997
223.0,-154874018.86799997
224.0,-154874018.86799997
225.0,-154874018.86799997
226.0,-154874018.86799997
227.0,-154874018.86799997
228.0,-154874018.86799997
229.0,-154874018.86799997
230.0,-154874018.86799997
231.0,-154874018.86799997
232.0,-154874018.86799997
233.0,-154874018.86799997
234.0,-154874018.86799997
235.0,-154874018.86799997
236.0,-154874018.86799997
237.0,-154874018.86799997
238.0,-154874018.86799997
239.0,-154874018.86799997
240.0,-154874018.86799997
241.0,-154874018.86799997
242.0,-154874018.86799997
243.0,-154874018.86799997
244.0,-154874018.86799997
245.0,-154874018.86799997
246.0,-154874018.86799997
247.0,-154874018.86799997
248.0,-154874018.86799997
249.0,-154874018.86799997
250.0,-154874018.86799997
251.0,-154874018.86799997
252.0,-154874018.86799997
253.0,-154874018.86799997
254.0,-154874018.86799997
255.0,-154874018.86799997
256.0,-154874018.86799997
257.0,-154874018.86799997
258.0,-154874018.86799997
259.0,-154874018.86799997
260.0,-154874018.86799997
261.0,-154874018.86799997
262.0,-154874018.86799997
263.0,-154874018.86799997
264.0,-154874018.86799997
265.0,-154874018.86799997
266.0,-154874018.86799997
267.0,-154874018.86799997
268.0,-154874018.86799997
269.0,-154874018.86799997
270.0,-154874018.86799997
271.0,-154874018.86799997
272.0,-154874018.86799997
273.0,-154874018.86799997
274.0,-154874018.86799997
275.0,-154874018.86799997
276.0,-154874018.86799997
277.0,-154874018.86799997
278.0,-154874018.86799997
279.0,-154874018.86799997
280.0,-154874018.86799997
281.0,-154874018.86799997
282.0,-154874018.86799997
283.0,-154874018.86799997
284.0,-154874018.86799997
285.0,-154874018.86799997
286.0,-154874018.86799997
287.0,-154874018.86799997
288.0,-154874018.86799997
289.0,-154874018.86799997
290.0,-154874018.86799997
291.0,-154874018.86799997
292.0,-154874018.86799997
293.0,-154874018.86799997
294.0,-154874018.86799997
295.0,-154874018.86799997
296.0,-154874018.86799997
297.0,-154874018.86799997
298.0,-154874018.86799997
299.0,-154874018.86799997
300.0,-154874018.86799997
301.0,-154874018.86799997
302.0,-154874018.86799997
303.0,-154874018.86799997
304.0,-154874018.86799997
305.0,-154874018.86799997
306.0,-154874018.86799997
307.0,-154874018.86799997
308.0,-154874018.86799997
309.0,-154874018.86799997
310.0,-154874018.86799997
311.0,-154874018.86799997
312.0,-154874018.86799997
313.0,-154874018.86799997
314.0,-154874018.86799997
315.0,-154874018.86799997
316.0,-154874018.86799997
317.0,-154874018.86799997
318.0,-154874018.86799997
319.0,-154874018.86799997
320.0,-154874018.86799997
321.0,-154874018.86799997
322.0,-154874018.86799997
323.0,-154874018.86799997
324.0,-154874018.86799997
325.0,-154874018.86799997
326.0,-154874018.86799997
327.0,-154874018.86799997
328.0,-154874018.86799997
329.0,-154874018.86799997
330.0,-154874018.86799997
331.0,-154874018.86799997
332.0,-154874018.86799997
333.0,-154874018.86799997
334.0,-154874018.86799997
335.0,-154874018.86799997
336.0,-154874018.86799997
337.0,-154874018.86799997
338.0,-154874018.86799997
339.0,-154874018.86799997
340.0,-154874018.86799997
341.0,-154874018.86799997
342.0,-154874018.86799997
343.0,-154874018.86799997
344.0,-154874018.86799997
345.0,-154874018.86799997
346.0,-154874018.86799997
347.0,-154874018.86799997
348.0,-154874018.86799997
349.0,-154874018.86799997
350.0,-154874018.86799997
351.0,-154874018.86799997
352.0,-154874018.86799997
353.0,-154874018.86799997
354.0,-154874018.86799997
355.0,-154874018.86799997
356.0,-154874018.86799997
357.0,-154874018.86799997
358.0,-154874018.86799997
359.0,-154874018.86799997
360.0,-154874018.86799997
361.0,-154874018.86799997
362.0,-154874018.86799997
363.0,-154874018.86799997
364.0,-154874018.86799997
365.0,-154874018.86799997
366.0,-154874018.86799997
367.0,-154874018.86799997
368.0,-154874018.86799997
369.0,-154874018.86799997
370.0,-154874018.86799997
371.0,-154874018.86799997
372.0,-154874018.86799997
373.0,-154874018.86799997
374.0,-154874018.86799997
375.0,-154874018.86799997
376.0,-154874018.86799997
377.0,-154874018.86799997
378.0,-154874018.86799997
379.0,-154874018.86799997
380.0,-154874018.86799997
381.0,-154874018.86799997
382.0,-154874018.86799997
383.0,-154874018.86799997
384.0,-154874018.86799997
385.0,-154874018.86799997
386.0,-154874018.86799997
387.0,-154874018.86799997
388.0,-154874018.86799997
389.0,-154874018.86799997
390.0,-154874018.86799997
391.0,-154874018.86799997
392.0,-154874018.86799997
393.0,-154874018.86799997
394.0,-154874018.86799997
395.0,-154874018.86799997
396.0,-154874018.86799997
397.0,-154874018.86799997
398.0,-154874018.86799997
399.0,-154874018.86799997
400.0,-154874018.86799997
401.0,-154874018.86799997
402.0,-154874018.86799997
403.0,-154874018.86799997
404.0,-154874018.86799997
405.0,-154874018.86799997
406.0,-154874018.86799997
407.0,-154874018.86799997
408.0,-154874018.86799997
409.0,-154874018.86799997
410.0,-154874018.86799997
411.0,-154874018.86799997
412.0,-154874018.86799997
413.0,-154874018.86799997
414.0,-154874018.86799997
415.0,-154874018.86799997
416.0,-154874018.86799997
417.0,-154874018.86799997
418.0,-154874018.86799997
419.0,-154874018.86799997
420.0,-154874018.86799997
421.0,-154874018.86799997
422.0,-154874018.86799997
423.0,-154874018.86799997
424.0,-154874018.86799997
425.0,-154874018.86799997
426.0,-154874018.86799997
427.0,-154874018.86799997
428.0,-154874018.86799997
429.0,-154874018.86799997
430.0,-154874018.86799997
431.0,-154874018.86799997
432.0,-154874018.86799997
433.0,-154874018.86799997
434.0,-154874018.86799997
435.0,-154874018.86799997
436.0,-154874018.86799997
437.0,-154874018.86799997
438.0,-154874018.86799997
439.0,-154874018.86799997
440.0,-154874018.86799997
441.0,-154874018.86799997
442.0,-154874018.86799997
443.0,-154874018.86799997
444.0,-154874018.86799997
445.0,-154874018.86799997
446.0,-154874018.86799997
447.0,-154874018.86799997
448.0,-154874018.86799997
449.0,-154874018.86799997
450.0,-154874018.86799997
451.0,-154874018.86799997
452.0,-154874018.86799997
453.0,-154874018.86799997
454.0,-154874018.86799997
455.0,-154874018.86799997
456.0,-154874018.86799997
457.0,-154874018.86799997
458.0,-154874018.86799997
459.0,-154874018.86799997
460.0,-154874018.86799997
461.0,-154874018.86799997
462.0,-154874018.86799997
463.0,-154874018.86799997
464.0,-154874018.86799997
465.0,-154874018.86799997
466.0,-154874018.86799997
467.0,-154874018.86799997
468.0,-154874018.86799997
469.0,-154874018.86799997
470.0,-154874018.86799997
471.0,-154874018.86799997
472.0,-154874018.86799997
473.0,-154874018.86799997
474.0,-154874018.86799997
475.0,-154874018.86799997
476.0,-154874018.86799997
477.0,-154874018.86799997
478.0,-154874018.86799997
479.0,-154874018.86799997
480.0,-154874018.86799997
481.0,-154874018.86799997
482.0,-154874018.86799997
483.0,-154874018.86799997
484.0,-154874018.86799997
485.0,-154874018.86799997
486.0,-154874018.86799997
487.0,-154874018.86799997
488.0,-154874018.86799997
489.0,-154874018.86799997
490.0,-154874018.86799997
491.0,-154874018.86799997
492.0,-154874018.86799997
493.0,-154874018.86799997
494.0,-154874018.86799997
495.0,-154874018.86799997
496.0,-154874018.86799997
497.0,-154874018.86799997
498.0,-154874018.86799997
499.0,-154874018.86799997
500.0,-154874018.86799997
501.0,-154874018.86799997
502.0,-154874018.86799997
503.0,-154874018.86799997
504.0,-154874018.86799997
505.0,-154874018.86799997
506.0,-154874018.86799997
507.0,-154874018.86799997
508.0,-154874018.86799997
509.0,-154874018.86799997
510.0,-154874018.86799997
511.0,-154874018.86799997
512.0,-154874018.86799997
513.0,-154874018.86799997
514.0,-154874018.86799997
515.0,-154874018.86799997
516.0,-154874018.86799997
517.0,-154874018.86799997
518.0,-154874018.86799997
519.0,-154874018.86799997
520.0,-154874018.86799997
521.0,-154874018.86799997
522.0,-154874018.86799997
523.0,-154874018.86799997
524.0,-154874018.86799997
525.0,-154874018.86799997
526.0,-154874018.86799997
527.0,-154874018.86799997
528.0,-154874018.86799997
529.0,-154874018.86799997
530.0,-154874018.86799997
531.0,-154874018.86799997
532.0,-154874018.86799997
533.0,-154874018.86799997
534.0,-154874018.86799997
535.0,-154874018.86799997
536.0,-154874018.86799997
537.0,-154874018.86799997
538.0,-154874018.86799997
539.0,-154874018.86799997
540.0,-154874018.86799997
541.0,-154874018.86799997
542.0,-154874018.86799997
543.0,-154874018.86799997
544.0,-154874018.86799997
545.0,-154874018.86799997
546.0,-154874018.86799997
547.0,-154874018.86799997
548.0,-154874018.86799997
549.0,-154874018.86799997
550.0,-154874018.86799997
551.0,-154874018.86799997
552.0,-154874018.86799997
553.0,-154874018.86799997
554.0,-154874018.86799997
555.0,-154874018.86799997
556.0,-154874018.86799997
557.0,-154874018.86799997
558.0,-154874018.86799997
559.0,-154874018.86799997
560.0,-154874018.86799997
561.0,-154874018.86799997
562.0,-154874018.86799997
563.0,-154874018.86799997
564.0,-154874018.86799997
565.0,-154874018.86799997
566.0,-154874018.86799997
567.0,-154874018.86799997
568.0,-154874018.86799997
569.0,-154874018.86799997
570.0,-154874018.86799997
571.0,-154874018.86799997
572.0,-154874018.86799997
573.0,-154874018.86799997
574.0,-154874018.86799997
575.0,-154874018.86799997
576.0,-154874018.86799997
577.0,-154874018.86799997
578.0,-154874018.86799997
579.0,-154874018.86799997
580.0,-154874018.86799997
581.0,-154874018.86799997
582.0,-154874018.86799997
583.0,-154874018.86799997
584.0,-154874018.86799997
585.0,-154874018.86799997
586.0,-154874018.86799997
587.0,-154874018.86799997
588.0,-154874018.86799997
589.0,-154874018.86799997
590.0,-154874018.86799997
591.0,-154874018.86799997
592.0,-154874018.86799997
593.0,-154874018.86799997
594.0,-154874018.86799997
595.0,-154874018.86799997
596.0,-154874018.86799997
597.0,-154874018.86799997
598.0,-154874018.86799997
599.0,-154874018.86799997
600.0,-154874018.86799997
601.0,-154874018.86799997
602.0,-154874018.86799997
603.0,-154874018.86799997
604.0,-154874018.86799997
605.0,-154874018.86799997
606.0,-154874018.86799997
607.0,-154874018.86799997
608.0,-154874018.86799997
609.0,-154874018.86799997
610.0,-154874018.86799997
611.0,-154874018.86799997
612.0,-154874018.86799997
613.0,-154874018.86799997
614.0,-154874018.86799997
615.0,-154874018.86799997
616.0,-154874018.86799997
617.0,-154874018.86799997
618.0,-154874018.86799997
619.0,-154874018.86799997
620.0,-154874018.86799997
621.0,-154874018.86799997
622.0,-154874018.86799997
623.0,-154874018.86799997
624.0,-154874018.86799997
625.0,-154874018.86799997
626.0,-154874018.86799997
627.0,-154874018.86799997
628.0,-154874018.86799997
629.0,-154874018.86799997
630.0,-154874018.86799997
631.0,-154874018.86799997
632.0,-154874018.86799997
633.0,-154874018.86799997
634.0,-154874018.86799997
635.0,-154874018.86799997
636.0,-154874018.86799997
637.0,-154874018.86799997
638.0,-154874018.86799997
639.0,-154874018.86799997
640.0,-154874018.86799997
641.0,-154874018.86799997
642.0,-154874018.86799997
643.0,-154874018.86799997
644.0,-154874018.86799997
645.0,-154874018.86799997
646.0,-154874018.86799997
647.0,-154874018.86799997
648.0,-154874018.86799997
649.0,-154874018.86799997
650.0,-154874018.86799997
651.0,-154874018.86799997
652.0,-154874018.86799997
653.0,-154874018.86799997
654.0,-154874018.86799997
655.0,-154874018.86799997
656.0,-154874018.86799997
657.0,-154874018.86799997
658.0,-154874018.86799997
659.0,-154874018.86799997
660.0,-154874018.86799997
661.0,-154874018.86799997
662.0,-154874018.86799997
663.0,-154874018.86799997
664.0,-154874018.86799997
665.0,-154874018.86799997
666.0,-154874018.86799997
667.0,-154874018.86799997
668.0,-154874018.86799997
669.0,-154874018.86799997
670.0,-154874018.86799997
671.0,-154874018.86799997
672.0,-154874018.86799997
673.0,-154874018.86799997
674.0,-154874018.86799997
675.0,-154874018.86799997
676.0,-154874018.86799997
677.0,-154874018.86799997
678.0,-154874018.86799997
679.0,-154874018.86799997
680.0,-154874018.86799997
681.0,-154874018.86799997
682.0,-154874018.86799997
683.0,-154874018.86799997
684.0,-154874018.86799997
685.0,-154874018.86799997
686.0,-154874018.86799997
687.0,-154874018.86799997
688.0,-154874018.86799997
689.0,-154874018.86799997
690.0,-154874018.86799997
691.0,-154874018.86799997
692.0,-154874018.86799997
693.0,-154874018.86799997
694.0,-154874018.86799997
695.0,-154874018.86799997
696.0,-154874018.86799997
697.0,-154874018.86799997
698.0,-154874018.86799997
699.0,-154874018.86799997
700.0,-154874018.86799997
701.0,-154874018.86799997
702.0,-154874018.86799997
703.0,-154874018.86799997
704.0,-154874018.86799997
705.0,-154874018.86799997
706.0,-154874018.86799997
707.0,-154874018.86799997
708.0,-154874018.86799997
709.0,-154874018.86799997
710.0,-154874018.86799997
711.0,-154874018.86799997
712.0,-154874018.86799997
713.0,-154874018.86799997
714.0,-154874018.86799997
715.0,-154874018.86799997
716.0,-154874018.86799997
717.0,-154874018.86799997
718.0,-154874018.86799997
719.0,-154874018.86799997
720.0,-154874018.86799997
721.0,-154874018.86799997
722.0,-154874018.86799997
723.0,-154874018.86799997
724.0,-154874018.86799997
725.0,-154874018.86799997
726.0,-154874018.86799997
727.0,-154874018.86799997
728.0,-154874018.86799997
729.0,-154874018.86799997
730.0,-154874018.86799997
731.0,-154874018.86799997
732.0,-154874018.86799997
733.0,-154874018.86799997
734.0,-154874018.86799997
735.0,-154874018.86799997
736.0,-154874018.86799997
737.0,-154874018.86799997
738.0,-154874018.86799997
739.0,-154874018.86799997
740.0,-154874018.86799997
741.0,-154874018.86799997
742.0,-154874018.86799997
743.0,-154874018.86799997
744.0,-154874018.86799997
745.0,-154874018.86799997
746.0,-154874018.86799997
747.0,-154874018.86799997
748.0,-154874018.86799997
749.0,-154874018.86799997
750.0,-154874018.86799997
751.0,-154874018.86799997
752.0,-154874018.86799997
753.0,-154874018.86799997
754.0,-154874018.86799997
755.0,-154874018.86799997
756.0,-154874018.86799997
757.0,-154874018.86799997
758.0,-154874018.86799997
759.0,-154874018.86799997
760.0,-154874018.86799997
761.0,-154874018.86799997
762.0,-154874018.86799997
763.0,-154874018.86799997
764.0,-154874018.86799997
765.0,-154874018.86799997
766.0,-154874018.86799997
767.0,-154874018.86799997
768.0,-154874018.86799997
769.0,-154874018.86799997
770.0,-154874018.86799997
771.0,-154874018.86799997
772.0,-154874018.86799997
773.0,-154874018.86799997
774.0,-154874018.86799997
775.0,-154874018.86799997
776.0,-154874018.86799997
777.0,-154874018.86799997
778.0,-154874018.86799997
779.0,-154874018.86799997
780.0,-154874018.86799997
781.0,-154874018.86799997
782.0,-154874018.86799997
783.0,-154874018.86799997
784.0,-154874018.86799997
785.0,-154874018.86799997
786.0,-154874018.86799997
787.0,-154874018.86799997
788.0,-154874018.86799997
789.0,-154874018.86799997
790.0,-154874018.86799997
791.0,-154874018.86799997
792.0,-154874018.86799997
793.0,-154874018.86799997
794.0,-154874018.86799997
795.0,-154874018.86799997
796.0,-154874018.86799997
797.0,-154874018.86799997
798.0,-154874018.86799997
799.0,-154874018.86799997
800.0,-154874018.86799997
801.0,-154874018.86799997
802.0,-154874018.86799997
803.0,-154874018.86799997
804.0,-154874018.86799997
805.0,-154874018.86799997
806.0,-154874018.86799997
807.0,-154874018.86799997
808.0,-154874018.86799997
809.0,-154874018.86799997
810.0,-154874018.86799997
811.0,-154874018.86799997
812.0,-154874018.86799997
813.0,-154874018.86799997
814.0,-154874018.86799997
815.0,-154874018.86799997
816.0,-154874018.86799997
817.0,-154874018.86799997
818.0,-154874018.86799997
819.0,-154874018.86799997
820.0,-154874018.86799997
821.0,-154874018.86799997
822.0,-154874018.86799997
823.0,-154874018.86799997
824.0,-154874018.86799997
825.0,-154874018.86799997
826.0,-154874018.86799997
827.0,-154874018.86799997
828.0,-154874018.86799997
829.0,-154874018.86799997
830.0,-154874018.86799997
831.0,-154874018.86799997
832.0,-154874018.86799997
833.0,-154874018.86799997
834.0,-154874018.86799997
835.0,-154874018.86799997
836.0,-154874018.86799997
837.0,-154874018.86799997
838.0,-154874018.86799997
839.0,-154874018.86799997
840.0,-154874018.86799997
841.0,-154874018.86799997
842.0,-154874018.86799997
843.0,-154874018.86799997
844.0,-154874018.86799997
845.0,-154874018.86799997
846.0,-154874018.86799997
847.0,-154874018.86799997
848.0,-154874018.86799997
849.0,-154874018.86799997
850.0,-154874018.86799997
851.0,-154874018.86799997
852.0,-154874018.86799997
853.0,-154874018.86799997
854.0,-154874018.86799997
855.0,-154874018.86799997
856.0,-154874018.86799997
857.0,-154874018.86799997
858.0,-154874018.86799997
859.0,-154874018.86799997
860.0,-154874018.86799997
861.0,-154874018.86799997
862.0,-154874018.86799997
863.0,-154874018.86799997
864.0,-154874018.86799997
865.0,-154874018.86799997
866.0,-154874018.86799997
867.0,-154874018.86799997
868.0,-154874018.86799997
869.0,-154874018.86799997
870.0,-154874018.86799997
871.0,-154874018.86799997
872.0,-154874018.86799997
873.0,-154874018.86799997
874.0,-154874018.86799997
875.0,-154874018.86799997
876.0,-154874018.86799997
877.0,-154874018.86799997
878.0,-154874018.86799997
879.0,-154874018.86799997
880.0,-154874018.86799997
881.0,-154874018.86799997
882.0,-154874018.86799997
883.0,-154874018.86799997
884.0,-154874018.86799997
885.0,-154874018.86799997
886.0,-154874018.86799997
887.0,-154874018.86799997
888.0,-154874018.86799997
889.0,-154874018.86799997
890.0,-154874018.86799997
891.0,-154874018.86799997
892.0,-154874018.86799997
893.0,-154874018.86799997
894.0,-154874018.86799997
895.0,-154874018.86799997
896.0,-154874018.86799997
897.0,-154874018.86799997
898.0,-154874018.86799997
899.0,-154874018.86799997
900.0,-154874018.86799997
901.0,-154874018.86799997
902.0,-154874018.86799997
903.0,-154874018.86799997
904.0,-154874018.86799997
905.0,-154874018.86799997
906.0,-154874018.86799997
907.0,-154874018.86799997
908.0,-154874018.86799997
909.0,-154874018.86799997
910.0,-154874018.86799997
911.0,-154874018.86799997
912.0,-154874018.86799997
913.0,-154874018.86799997
914.0,-154874018.86799997
915.0,-154874018.86799997
916.0,-154874018.86799997
917.0,-154874018.86799997
918.0,-154874018.86799997
919.0,-154874018.86799997
920.0,-154874018.86799997
921.0,-154874018.86799997
922.0,-154874018.86799997
923.0,-154874018.86799997
924.0,-154874018.86799997
925.0,-154874018.86799997
926.0,-154874018.86799997
927.0,-154874018.86799997
928.0,-154874018.86799997
929.0,-154874018.86799997
930.0,-154874018.86799997
931.0,-154874018.86799997
932.0,-154874018.86799997
933.0,-154874018.86799997
934.0,-154874018.86799997
935.0,-154874018.86799997
936.0,-154874018.86799997
937.0,-154874018.86799997
938.0,-154874018.86799997
939.0,-154874018.86799997
940.0,-154874018.86799997
941.0,-154874018.86799997
942.0,-154874018.86799997
943.0,-154874018.86799997
944.0,-154874018.86799997
945.0,-154874018.86799997
946.0,-154874018.86799997
947.0,-154874018.86799997
948.0,-154874018.86799997
949.0,-154874018.86799997
950.0,-154874018.86799997
951.0,-154874018.86799997
952.0,-154874018.86799997
953.0,-154874018.86799997
954.0,-154874018.86799997
955.0,-154874018.86799997
956.0,-154874018.86799997
957.0,-154874018.86799997
958.0,-154874018.86799997
959.0,-154874018.86799997
960.0,-154874018.86799997
961.0,-154874018.86799997
962.0,-154874018.86799997
963.0,-154874018.86799997
964.0,-154874018.86799997
965.0,-154874018.86799997
966.0,-154874018.86799997
967.0,-154874018.86799997
968.0,-154874018.86799997
969.0,-154874018.86799997
970.0,-154874018.86799997
971.0,-154874018.86799997
972.0,-154874018.86799997
973.0,-154874018.86799997
974.0,-154874018.86799997
975.0,-154874018.86799997
976.0,-154874018.86799997
977.0,-154874018.86799997
978.0,-154874018.86799997
979.0,-154874018.86799997
980.0,-154874018.86799997
981.0,-154874018.86799997
982.0,-154874018.86799997
983.0,-154874018.86799997
984.0,-154874018.86799997
985.0,-154874018.86799997
986.0,-154874018.86799997
987.0,-154874018.86799997
988.0,-154874018.86799997
989.0,-154874018.86799997
990.0,-154874018.86799997
991.0,-154874018.86799997
992.0,-154874018.86799997
993.0,-154874018.86799997
994.0,-154874018.86799997
995.0,-154874018.86799997
996.0,-154874018.86799997
997.0,-154874018.86799997
998.0,-154874018.86799997
999.0,-154874018.86799997
1000.0,-154874018.86799997
1001.0,-154874018.86799997
1002.0,-154874018.86799997
1003.0,-154874018.86799997
1004.0,-154874018.86799997
1005.0,-154874018.86799997
1006.0,-154874018.86799997
1007.0,-154874018.86799997
1008.0,-154874018.86799997
1009.0,-154874018.86799997
1010.0,-154874018.86799997
1011.0,-154874018.86799997
1012.0,-154874018.86799997
1013.0,-154874018.86799997
1014.0,-154874018.86799997
1015.0,-154874018.86799997
1016.0,-154874018.86799997
1017.0,-154874018.86799997
1018.0,-154874018.86799997
1019.0,-154874018.86799997
1020.0,-154874018.86799997
1021.0,-154874018.86799997
1022.0,-154874018.86799997
1023.0,-154874018.86799997
1024.0,-154874018.86799997
1025.0,-154874018.86799997
1026.0,-154874018.86799997
1027.0,-154874018.86799997
1028.0,-154874018.86799997
1029.0,-154874018.86799997
1030.0,-154874018.86799997
1031.0,-154874018.86799997
1032.0,-154874018.86799997
1033.0,-154874018.86799997
1034.0,-154874018.86799997
1035.0,-154874018.86799997
1036.0,-154874018.86799997
1037.0,-154874018.86799997
1038.0,-154874018.86799997
1039.0,-154874018.86799997
1040.0,-154874018.86799997
1041.0,-154874018.86799997
1042.0,-154874018.86799997
1043.0,-154874018.86799997
1044.0,-154874018.86799997
1045.0,-154874018.86799997
1046.0,-154874018.86799997
1047.0,-154874018.86799997
1048.0,-154874018.86799997
1049.0,-154874018.86799997
1050.0,-154874018.86799997
1051.0,-154874018.86799997
1052.0,-154874018.86799997
1053.0,-154874018.86799997
1054.0,-154874018.86799997
1055.0,-154874018.86799997
1056.0,-154874018.86799997
1057.0,-154874018.86799997
1058.0,-154874018.86799997
1059.0,-154874018.86799997
1060.0,-154874018.86799997
1061.0,-154874018.86799997
1062.0,-154874018.86799997
1063.0,-154874018.86799997
1064.0,-154874018.86799997
1065.0,-154874018.86799997
1066.0,-154874018.86799997
1067.0,-154874018.86799997
1068.0,-154874018.86799997
1069.0,-154874018.86799997
1070.0,-154874018.86799997
1071.0,-154874018.86799997
1072.0,-154874018.86799997
1073.0,-154874018.86799997
1074.0,-154874018.86799997
1075.0,-154874018.86799997
1076.0,-154874018.86799997
1077.0,-154874018.86799997
1078.0,-154874018.86799997
1079.0,-154874018.86799997
1080.0,-154874018.86799997
1081.0,-154874018.86799997
1082.0,-154874018.86799997
1083.0,-154874018.86799997
1084.0,-154874018.86799997
1085.0,-154874018.86799997
1086.0,-154874018.86799997
1087.0,-154874018.86799997
1088.0,-154874018.86799997
1089.0,-154874018.86799997
1090.0,-154874018.86799997
1091.0,-154874018.86799997
1092.0,-154874018.86799997
1093.0,-154874018.86799997
1094.0,-154874018.86799997
1095.0,-154874018.86799997
1096.0,-154874018.86799997
1097.0,-154874018.86799997
1098.0,-154874018.86799997
1099.0,-154874018.86799997
1100.0,-154874018.86799997
1101.0,-154874018.86799997
1102.0,-154874018.86799997
1103.0,-154874018.86799997
1104.0,-154874018.86799997
1105.0,-154874018.86799997
1106.0,-154874018.86799997
1107.0,-154874018.86799997
1108.0,-154874018.86799997
1109.0,-154874018.86799997
1110.0,-154874018.86799997
1111.0,-154874018.86799997
1112.0,-154874018.86799997
1113.0,-154874018.86799997
1114.0,-154874018.86799997
1115.0,-154874018.86799997
1116.0,-154874018.86799997
1117.0,-154874018.86799997
1118.0,-154874018.86799997
1119.0,-154874018.86799997
1120.0,-154874018.86799997
1121.0,-154874018.86799997
1122.0,-154874018.86799997
1123.0,-154874018.86799997
1124.0,-154874018.86799997
1125.0,-154874018.86799997
1126.0,-154874018.86799997
1127.0,-154874018.86799997
1128.0,-154874018.86799997
1129.0,-154874018.86799997
1130.0,-154874018.86799997
1131.0,-154874018.86799997
1132.0,-154874018.86799997
1133.0,-154874018.86799997
1134.0,-154874018.86799997
1135.0,-154874018.86799997
1136.0,-154874018.86799997
1137.0,-154874018.86799997
1138.0,-154874018.86799997
1139.0,-154874018.86799997
1140.0,-154874018.86799997
1141.0,-154874018.86799997
1142.0,-154874018.86799997
1143.0,-154874018.86799997
1144.0,-154874018.86799997
1145.0,-154874018.86799997
1146.0,-154874018.86799997
1147.0,-154874018.86799997
1148.0,-154874018.86799997
1149.0,-154874018.86799997
1150.0,-154874018.86799997
1151.0,-154874018.86799997
1152.0,-154874018.86799997
1153.0,-154874018.86799997
1154.0,-154874018.86799997
1155.0,-154874018.86799997
1156.0,-154874018.86799997
1157.0,-154874018.86799997
1158.0,-154874018.86799997
1159.0,-154874018.86799997
1160.0,-154874018.86799997
1161.0,-154874018.86799997
1162.0,-154874018.86799997
1163.0,-154874018.86799997
1164.0,-154874018.86799997
1165.0,-154874018.86799997
1166.0,-154874018.86799997
1167.0,-154874018.86799997
1168.0,-154874018.86799997
1169.0,-154874018.86799997
1170.0,-154874018.86799997
1171.0,-154874018.86799997
1172.0,-154874018.86799997
1173.0,-154874018.86799997
1174.0,-154874018.86799997
1175.0,-154874018.86799997
1176.0,-154874018.86799997
1177.0,-154874018.86799997
1178.0,-154874018.86799997
1179.0,-154874018.86799997
1180.0,-154874018.86799997
1181.0,-154874018.86799997
1182.0,-154874018.86799997
1183.0,-154874018.86799997
1184.0,-154874018.86799997
1185.0,-154874018.86799997
1186.0,-154874018.86799997
1187.0,-154874018.86799997
1188.0,-154874018.86799997
1189.0,-154874018.86799997
1190.0,-154874018.86799997
1191.0,-154874018.86799997
1192.0,-154874018.86799997
1193.0,-154874018.86799997
1194.0,-154874018.86799997
1195.0,-154874018.86799997
1196.0,-154874018.86799997
1197.0,-154874018.86799997
1198.0,-154874018.86799997
1199.0,-154874018.86799997
1200.0,-154874018.86799997
1201.0,-154874018.86799997
1202.0,-154874018.86799997
1203.0,-154874018.86799997
1204.0,-154874018.86799997
1205.0,-154874018.86799997
1206.0,-154874018.86799997
1207.0,-154874018.86799997
1208.0,-154874018.86799997
1209.0,-154874018.86799997
1210.0,-154874018.86799997
1211.0,-154874018.86799997
1212.0,-154874018.86799997
1213.0,-154874018.86799997
1214.0,-154874018.86799997
1215.0,-154874018.86799997
1216.0,-154874018.86799997
1217.0,-154874018.86799997
1218.0,-154874018.86799997
1219.0,-154874018.86799997
1220.0,-154874018.86799997
1221.0,-154874018.86799997
1222.0,-154874018.86799997
1223.0,-154874018.86799997
1224.0,-154874018.86799997
1225.0,-154874018.86799997
1226.0,-154874018.86799997
1227.0,-154874018.86799997
1228.0,-154874018.86799997
1229.0,-154874018.86799997
1230.0,-154874018.86799997
1231.0,-154874018.86799997
1232.0,-154874018.86799997
1233.0,-154874018.86799997
1234.0,-154874018.86799997
1235.0,-154874018.86799997
1236.0,-154874018.86799997
1237.0,-154874018.86799997
1238.0,-154874018.86799997
1239.0,-154874018.86799997
1240.0,-154874018.86799997
1241.0,-154874018.86799997
1242.0,-154874018.86799997
1243.0,-154874018.86799997
1244.0,-154874018.86799997
1245.0,-154874018.86799997
1246.0,-154874018.86799997
1247.0,-154874018.86799997
1248.0,-154874018.86799997
1249.0,-154874018.86799997
1250.0,-154874018.86799997
1251.0,-154874018.86799997
1252.0,-154874018.86799997
1253.0,-154874018.86799997
1254.0,-154874018.86799997
1255.0,-154874018.86799997
1256.0,-154874018.86799997
1257.0,-154874018.86799997
1258.0,-154874018.86799997
1259.0,-154874018.86799997
1260.0,-154874018.86799997
1261.0,-154874018.86799997
1262.0,-154874018.86799997
1263.0,-154874018.86799997
1264.0,-154874018.86799997
1265.0,-154874018.86799997
1266.0,-154874018.86799997
1267.0,-154874018.86799997
1268.0,-154874018.86799997
1269.0,-154874018.86799997
1270.0,-154874018.86799997
1271.0,-154874018.86799997
1272.0,-154874018.86799997
1273.0,-154874018.86799997
1274.0,-154874018.86799997
1275.0,-154874018.86799997
1276.0,-154874018.86799997
1277.0,-154874018.86799997
1278.0,-154874018.86799997
1279.0,-154874018.86799997
1280.0,-154874018.86799997
1281.0,-154874018.86799997
1282.0,-154874018.86799997
1283.0,-154874018.86799997
1284.0,-154874018.86799997
1285.0,-154874018.86799997
1286.0,-154874018.86799997
1287.0,-154874018.86799997
1288.0,-154874018.86799997
1289.0,-154874018.86799997
1290.0,-154874018.86799997
1291.0,-154874018.86799997
1292.0,-154874018.86799997
1293.0,-154874018.86799997
1294.0,-154874018.86799997
1295.0,-154874018.86799997
1296.0,-154874018.86799997
1297.0,-154874018.86799997
1298.0,-154874018.86799997
1299.0,-154874018.86799997
1300.0,-154874018.86799997
1301.0,-154874018.86799997
1302.0,-154874018.86799997
1303.0,-154874018.86799997
1304.0,-154874018.86799997
1305.0,-154874018.86799997
1306.0,-154874018.86799997
1307.0,-154874018.86799997
1308.0,-154874018.86799997
1309.0,-154874018.86799997
1310.0,-154874018.86799997
1311.0,-154874018.86799997
1312.0,-154874018.86799997
1313.0,-154874018.86799997
1314.0,-154874018.86799997
1315.0,-154874018.86799997
1316.0,-154874018.86799997
1317.0,-154874018.86799997
1318.0,-154874018.86799997
1319.0,-154874018.86799997
1320.0,-154874018.86799997
1321.0,-154874018.86799997
1322.0,-154874018.86799997
1323.0,-154874018.86799997
1324.0,-154874018.86799997
1325.0,-154874018.86799997
1326.0,-154874018.86799997
1327.0,-154874018.86799997
1328.0,-154874018.86799997
1329.0,-154874018.86799997
1330.0,-154874018.86799997
1331.0,-154874018.86799997
1332.0,-154874018.86799997
1333.0,-154874018.86799997
1334.0,-154874018.86799997
1335.0,-154874018.86799997
1336.0,-154874018.86799997
1337.0,-154874018.86799997
1338.0,-154874018.86799997
1339.0,-154874018.86799997
1340.0,-154874018.86799997
1341.0,-154874018.86799997
1342.0,-154874018.86799997
1343.0,-154874018.86799997
1344.0,-154874018.86799997
1345.0,-154874018.86799997
1346.0,-154874018.86799997
1347.0,-154874018.86799997
1348.0,-154874018.86799997
1349.0,-154874018.86799997
1350.0,-154874018.86799997
1351.0,-154874018.86799997
1352.0,-154874018.86799997
1353.0,-154874018.86799997
1354.0,-154874018.86799997
1355.0,-154874018.86799997
1356.0,-154874018.86799997
1357.0,-154874018.86799997
1358.0,-154874018.86799997
1359.0,-154874018.86799997
1360.0,-154874018.86799997
1361.0,-154874018.86799997
1362.0,-154874018.86799997
1363.0,-154874018.86799997
1364.0,-154874018.86799997
1365.0,-154874018.86799997
1366.0,-154874018.86799997
1367.0,-154874018.86799997
1368.0,-154874018.86799997
1369.0,-154874018.86799997
1370.0,-154874018.86799997
1371.0,-154874018.86799997
1372.0,-154874018.86799997
1373.0,-154874018.86799997
1374.0,-154874018.86799997
1375.0,-154874018.86799997
1376.0,-154874018.86799997
1377.0,-154874018.86799997
1378.0,-154874018.86799997
1379.0,-154874018.86799997
1380.0,-154874018.86799997
1381.0,-154874018.86799997
1382.0,-154874018.86799997
1383.0,-154874018.86799997
1384.0,-154874018.86799997
1385.0,-154874018.86799997
1386.0,-154874018.86799997
1387.0,-154874018.86799997
1388.0,-154874018.86799997
1389.0,-154874018.86799997
1390.0,-154874018.86799997
1391.0,-154874018.86799997
1392.0,-154874018.86799997
1393.0,-154874018.86799997
1394.0,-154874018.86799997
1395.0,-154874018.86799997
1396.0,-154874018.86799997
1397.0,-154874018.86799997
1398.0,-154874018.86799997
1399.0,-154874018.86799997
1400.0,-154874018.86799997
1401.0,-154874018.86799997
1402.0,-154874018.86799997
1403.0,-154874018.86799997
1404.0,-154874018.86799997
1405.0,-154874018.86799997
1406.0,-154874018.86799997
1407.0,-154874018.86799997
1408.0,-154874018.86799997
1409.0,-154874018.86799997
1410.0,-154874018.86799997
1411.0,-154874018.86799997
1412.0,-154874018.86799997
1413.0,-154874018.86799997
1414.0,-154874018.86799997
1415.0,-154874018.86799997
1416.0,-154874018.86799997
1417.0,-154874018.86799997
1418.0,-154874018.86799997
1419.0,-154874018.86799997
1420.0,-154874018.86799997
1421.0,-154874018.86799997
1422.0,-154874018.86799997
1423.0,-154874018.86799997
1424.0,-154874018.86799997
1425.0,-154874018.86799997
1426.0,-154874018.86799997
1427.0,-154874018.86799997
1428.0,-154874018.86799997
1429.0,-154874018.86799997
1430.0,-154874018.86799997
1431.0,-154874018.86799997
1432.0,-154874018.86799997
1433.0,-154874018.86799997
1434.0,-154874018.86799997
1435.0,-154874018.86799997
1436.0,-154874018.86799997
1437.0,-154874018.86799997
1438.0,-154874018.86799997
1439.0,-154874018.86799997
1440.0,-154874018.86799997
1441.0,-154874018.86799997
1442.0,-154874018.86799997
1443.0,-154874018.86799997
1444.0,-154874018.86799997
1445.0,-154874018.86799997
1446.0,-154874018.86799997
1447.0,-154874018.86799997
1448.0,-154874018.86799997
1449.0,-154874018.86799997
1450.0,-154874018.86799997
1451.0,-154874018.86799997
1452.0,-154874018.86799997
1453.0,-154874018.86799997
1454.0,-154874018.86799997
1455.0,-154874018.86799997
1456.0,-154874018.86799997
1457.0,-154874018.86799997
1458.0,-154874018.86799997
1459.0,-154874018.86799997
1460.0,-154874018.86799997
1461.0,-154874018.86799997
1462.0,-154874018.86799997
1463.0,-154874018.86799997
1464.0,-154874018.86799997
1465.0,-154874018.86799997
1466.0,-154874018.86799997
1467.0,-154874018.86799997
1468.0,-154874018.86799997
1469.0,-154874018.86799997
1470.0,-154874018.86799997
1471.0,-154874018.86799997
1472.0,-154874018.86799997
1473.0,-154874018.86799997
1474.0,-154874018.86799997
1475.0,-154874018.86799997
1476.0,-154874018.86799997
1477.0,-154874018.86799997
1478.0,-154874018.86799997
1479.0,-154874018.86799997
1480.0,-154874018.86799997
1481.0,-154874018.86799997
1482.0,-154874018.86799997
1483.0,-154874018.86799997
1484.0,-154874018.86799997
1485.0,-154874018.86799997
1486.0,-154874018.86799997
1487.0,-154874018.86799997
1488.0,-154874018.86799997
1489.0,-154874018.86799997
1490.0,-154874018.86799997
1491.0,-154874018.86799997
1492.0,-154874018.86799997
1493.0,-154874018.86799997
1494.0,-154874018.86799997
1495.0,-154874018.86799997
1496.0,-154874018.86799997
1497.0,-154874018.86799997
1498.0,-154874018.86799997
1499.0,-154874018.86799997
1500.0,-154874018.86799997
1501.0,-154874018.86799997
1502.0,-154874018.86799997
1503.0,-154874018.86799997
1504.0,-154874018.86799997
1505.0,-154874018.86799997
1506.0,-154874018.86799997
1507.0,-154874018.86799997
1508.0,-154874018.86799997
1509.0,-154874018.86799997
1510.0,-154874018.86799997
1511.0,-154874018.86799997
1512.0,-154874018.86799997
1513.0,-154874018.86799997
1514.0,-154874018.86799997
1515.0,-154874018.86799997
1516.0,-154874018.86799997
1517.0,-154874018.86799997
1518.0,-154874018.86799997
1519.0,-154874018.86799997
1520.0,-154874018.86799997
1521.0,-154874018.86799997
1522.0,-154874018.86799997
1523.0,-154874018.86799997
1524.0,-154874018.86799997
1525.0,-154874018.86799997
1526.0,-154874018.86799997
1527.0,-154874018.86799997
1528.0,-154874018.86799997
1529.0,-154874018.86799997
1530.0,-154874018.86799997
1531.0,-154874018.86799997
1532.0,-154874018.86799997
1533.0,-154874018.86799997
1534.0,-154874018.86799997
1535.0,-154874018.86799997
1536.0,-154874018.86799997
1537.0,-154874018.86799997
1538.0,-154874018.86799997
1539.0,-154874018.86799997
1540.0,-154874018.86799997
1541.0,-154874018.86799997
1542.0,-154874018.86799997
1543.0,-154874018.86799997
1544.0,-154874018.86799997
1545.0,-154874018.86799997
1546.0,-154874018.86799997
1547.0,-154874018.86799997
1548.0,-154874018.86799997
1549.0,-154874018.86799997
1550.0,-154874018.86799997
1551.0,-154874018.86799997
1552.0,-154874018.86799997
1553.0,-154874018.86799997
1554.0,-154874018.86799997
1555.0,-154874018.86799997
1556.0,-154874018.86799997
1557.0,-154874018.86799997
1558.0,-154874018.86799997
1559.0,-154874018.86799997
1560.0,-154874018.86799997
1561.0,-154874018.86799997
1562.0,-154874018.86799997
1563.0,-154874018.86799997
1564.0,-154874018.86799997
1565.0,-154874018.86799997
1566.0,-154874018.86799997
1567.0,-154874018.86799997
1568.0,-154874018.86799997
1569.0,-154874018.86799997
1570.0,-154874018.86799997
1571.0,-154874018.86799997
1572.0,-154874018.86799997
1573.0,-154874018.86799997
1574.0,-154874018.86799997
1575.0,-154874018.86799997
1576.0,-154874018.86799997
1577.0,-154874018.86799997
1578.0,-154874018.86799997
1579.0,-154874018.86799997
1580.0,-154874018.86799997
1581.0,-154874018.86799997
1582.0,-154874018.86799997
1583.0,-154874018.86799997
1584.0,-154874018.86799997
1585.0,-154874018.86799997
1586.0,-154874018.86799997
1587.0,-154874018.86799997
1588.0,-154874018.86799997
1589.0,-154874018.86799997
1590.0,-154874018.86799997
1591.0,-154874018.86799997
1592.0,-154874018.86799997
1593.0,-154874018.86799997
1594.0,-154874018.86799997
1595.0,-154874018.86799997
1596.0,-154874018.86799997
1597.0,-154874018.86799997
1598.0,-154874018.86799997
1599.0,-154874018.86799997
1600.0,-154874018.86799997
1601.0,-154874018.86799997
1602.0,-154874018.86799997
1603.0,-154874018.86799997
1604.0,-154874018.86799997
1605.0,-154874018.86799997
1606.0,-154874018.86799997
1607.0,-154874018.86799997
1608.0,-154874018.86799997
1609.0,-154874018.86799997
1610.0,-154874018.86799997
1611.0,-154874018.86799997
1612.0,-154874018.86799997
1613.0,-154874018.86799997
1614.0,-154874018.86799997
1615.0,-154874018.86799997
1616.0,-154874018.86799997
1617.0,-154874018.86799997
1618.0,-154874018.86799997
1619.0,-154874018.86799997
1620.0,-154874018.86799997
1621.0,-154874018.86799997
1622.0,-154874018.86799997
1623.0,-154874018.86799997
1624.0,-154874018.86799997
1625.0,-154874018.86799997
1626.0,-154874018.86799997
1627.0,-154874018.86799997
1628.0,-154874018.86799997
1629.0,-154874018.86799997
1630.0,-154874018.86799997
1631.0,-154874018.86799997
1632.0,-154874018.86799997
1633.0,-154874018.86799997
1634.0,-154874018.86799997
1635.0,-154874018.86799997
1636.0,-154874018.86799997
1637.0,-154874018.86799997
1638.0,-154874018.86799997
1639.0,-154874018.86799997
1640.0,-154874018.86799997
1641.0,-154874018.86799997
1642.0,-154874018.86799997
1643.0,-154874018.86799997
1644.0,-154874018.86799997
1645.0,-154874018.86799997
1646.0,-154874018.86799997
1647.0,-154874018.86799997
1648.0,-154874018.86799997
1649.0,-154874018.86799997
1650.0,-154874018.86799997
1651.0,-154874018.86799997
1652.0,-154874018.86799997
1653.0,-154874018.86799997
1654.0,-154874018.86799997
1655.0,-154874018.86799997
1656.0,-154874018.86799997
1657.0,-154874018.86799997
1658.0,-154874018.86799997
1659.0,-154874018.86799997
1660.0,-154874018.86799997
1661.0,-154874018.86799997
1662.0,-154874018.86799997
1663.0,-154874018.86799997
1664.0,-154874018.86799997
1665.0,-154874018.86799997
1666.0,-154874018.86799997
1667.0,-154874018.86799997
1668.0,-154874018.86799997
1669.0,-154874018.86799997
1670.0,-154874018.86799997
1671.0,-154874018.86799997
1672.0,-154874018.86799997
1673.0,-154874018.86799997
1674.0,-154874018.86799997
1675.0,-154874018.86799997
1676.0,-154874018.86799997
1677.0,-154874018.86799997
1678.0,-154874018.86799997
1679.0,-154874018.86799997
1680.0,-154874018.86799997
1681.0,-154874018.86799997
1682.0,-154874018.86799997
1683.0,-154874018.86799997
1684.0,-154874018.86799997
1685.0,-154874018.86799997
1686.0,-154874018.86799997
1687.0,-154874018.86799997
1688.0,-154874018.86799997
1689.0,-154874018.86799997
1690.0,-154874018.86799997
1691.0,-154874018.86799997
1692.0,-154874018.86799997
1693.0,-154874018.86799997
1694.0,-154874018.86799997
1695.0,-154874018.86799997
1696.0,-154874018.86799997
1697.0,-154874018.86799997
1698.0,-154874018.86799997
1699.0,-154874018.86799997
1700.0,-154874018.86799997
1701.0,-154874018.86799997
1702.0,-154874018.86799997
1703.0,-154874018.86799997
1704.0,-154874018.86799997
1705.0,-154874018.86799997
1706.0,-154874018.86799997
1707.0,-154874018.86799997
1708.0,-154874018.86799997
1709.0,-154874018.86799997
1710.0,-154874018.86799997
1711.0,-154874018.86799997
1712.0,-154874018.86799997
1713.0,-154874018.86799997
1714.0,-154874018.86799997
1715.0,-154874018.86799997
1716.0,-154874018.86799997
1717.0,-154874018.86799997
1718.0,-154874018.86799997
1719.0,-154874018.86799997
1720.0,-154874018.86799997
1721.0,-154874018.86799997
1722.0,-154874018.86799997
1723.0,-154874018.86799997
1724.0,-154874018.86799997
1725.0,-154874018.86799997
1726.0,-154874018.86799997
1727.0,-154874018.86799997
1728.0,-154874018.86799997
1729.0,-154874018.86799997
1730.0,-154874018.86799997
1731.0,-154874018.86799997
1732.0,-154874018.86799997
1733.0,-154874018.86799997
1734.0,-154874018.86799997
1735.0,-154874018.86799997
1736.0,-154874018.86799997
1737.0,-154874018.86799997
1738.0,-154874018.86799997
1739.0,-154874018.86799997
1740.0,-154874018.86799997
1741.0,-154874018.86799997
1742.0,-154874018.86799997
1743.0,-154874018.86799997
1744.0,-154874018.86799997
1745.0,-154874018.86799997
1746.0,-154874018.86799997
1747.0,-154874018.86799997
1748.0,-154874018.86799997
1749.0,-154874018.86799997
1750.0,-154874018.86799997
1751.0,-154874018.86799997
1752.0,-154874018.86799997
1753.0,-154874018.86799997
1754.0,-154874018.86799997
1755.0,-154874018.86799997
1756.0,-154874018.86799997
1757.0,-154874018.86799997
1758.0,-154874018.86799997
1759.0,-154874018.86799997
1760.0,-154874018.86799997
1761.0,-154874018.86799997
1762.0,-154874018.86799997
1763.0,-154874018.86799997
1764.0,-154874018.86799997
1765.0,-154874018.86799997
1766.0,-154874018.86799997
1767.0,-154874018.86799997
1768.0,-154874018.86799997
1769.0,-154874018.86799997
1770.0,-154874018.86799997
1771.0,-154874018.86799997
1772.0,-154874018.86799997
1773.0,-154874018.86799997
1774.0,-154874018.86799997
1775.0,-154874018.86799997
1776.0,-154874018.86799997
1777.0,-154874018.86799997
1778.0,-154874018.86799997
1779.0,-154874018.86799997
1780.0,-154874018.86799997
1781.0,-154874018.86799997
1782.0,-154874018.86799997
1783.0,-154874018.86799997
1784.0,-154874018.86799997
1785.0,-154874018.86799997
1786.0,-154874018.86799997
1787.0,-154874018.86799997
1788.0,-154874018.86799997
1789.0,-154874018.86799997
1790.0,-154874018.86799997
1791.0,-154874018.86799997
1792.0,-154874018.86799997
1793.0,-154874018.86799997
1794.0,-154874018.86799997
1795.0,-154874018.86799997
1796.0,-154874018.86799997
1797.0,-154874018.86799997
1798.0,-154874018.86799997
1799.0,-154874018.86799997
1800.0,-154874018.86799997
1801.0,-154874018.86799997
1802.0,-154874018.86799997
1803.0,-154874018.86799997
1804.0,-154874018.86799997
1805.0,-154874018.86799997
1806.0,-154874018.86799997
1807.0,-154874018.86799997
1808.0,-154874018.86799997
1809.0,-154874018.86799997
1810.0,-154874018.86799997
1811.0,-154874018.86799997
1812.0,-154874018.86799997
1813.0,-154874018.86799997
1814.0,-154874018.86799997
1815.0,-154874018.86799997
1816.0,-154874018.86799997
1817.0,-154874018.86799997
1818.0,-154874018.86799997
1819.0,-154874018.86799997
1820.0,-154874018.86799997
1821.0,-154874018.86799997
1822.0,-154874018.86799997
1823.0,-154874018.86799997
1824.0,-154874018.86799997
1825.0,-154874018.86799997
1826.0,-154874018.86799997
1827.0,-154874018.86799997
1828.0,-154874018.86799997
1829.0,-154874018.86799997
1830.0,-154874018.86799997
1831.0,-154874018.86799997
1832.0,-154874018.86799997
1833.0,-154874018.86799997
1834.0,-154874018.86799997
1835.0,-154874018.86799997
1836.0,-154874018.86799997
1837.0,-154874018.86799997
1838.0,-154874018.86799997
1839.0,-154874018.86799997
1840.0,-154874018.86799997
1841.0,-154874018.86799997
1842.0,-154874018.86799997
1843.0,-154874018.86799997
1844.0,-154874018.86799997
1845.0,-154874018.86799997
1846.0,-154874018.86799997
1847.0,-154874018.86799997
1848.0,-154874018.86799997
1849.0,-154874018.86799997
1850.0,-154874018.86799997
1851.0,-154874018.86799997
1852.0,-154874018.86799997
1853.0,-154874018.86799997
1854.0,-154874018.86799997
1855.0,-154874018.86799997
1856.0,-154874018.86799997
1857.0,-154874018.86799997
1858.0,-154874018.86799997
1859.0,-154874018.86799997
1860.0,-154874018.86799997
1861.0,-154874018.86799997
1862.0,-154874018.86799997
1863.0,-154874018.86799997
1864.0,-154874018.86799997
1865.0,-154874018.86799997
1866.0,-154874018.86799997
1867.0,-154874018.86799997
1868.0,-154874018.86799997
1869.0,-154874018.86799997
1870.0,-154874018.86799997
1871.0,-154874018.86799997
1872.0,-154874018.86799997
1873.0,-154874018.86799997
1874.0,-154874018.86799997
1875.0,-154874018.86799997
1876.0,-154874018.86799997
1877.0,-154874018.86799997
1878.0,-154874018.86799997
1879.0,-154874018.86799997
1880.0,-154874018.86799997
1881.0,-154874018.86799997
1882.0,-154874018.86799997
1883.0,-154874018.86799997
1884.0,-154874018.86799997
1885.0,-154874018.86799997
1886.0,-154874018.86799997
1887.0,-154874018.86799997
1888.0,-154874018.86799997
1889.0,-154874018.86799997
1890.0,-154874018.86799997
1891.0,-154874018.86799997
1892.0,-154874018.86799997
1893.0,-154874018.86799997
1894.0,-154874018.86799997
1895.0,-154874018.86799997
1896.0,-154874018.86799997
1897.0,-154874018.86799997
1898.0,-154874018.86799997
1899.0,-154874018.86799997
1900.0,-154874018.86799997
1901.0,-154874018.86799997
1902.0,-154874018.86799997
1903.0,-154874018.86799997
1904.0,-154874018.86799997
1905.0,-154874018.86799997
1906.0,-154874018.86799997
1907.0,-154874018.86799997
1908.0,-154874018.86799997
1909.0,-154874018.86799997
1910.0,-154874018.86799997
1911.0,-154874018.86799997
1912.0,-154874018.86799997
1913.0,-154874018.86799997
1914.0,-154874018.86799997
1915.0,-154874018.86799997
1916.0,-154874018.86799997
1917.0,-154874018.86799997
1918.0,-154874018.86799997
1919.0,-154874018.86799997
1920.0,-154874018.86799997
1921.0,-154874018.86799997
1922.0,-154874018.86799997
1923.0,-154874018.86799997
1924.0,-154874018.86799997
1925.0,-154874018.86799997
1926.0,-154874018.86799997
1927.0,-154874018.86799997
1928.0,-154874018.86799997
1929.0,-154874018.86799997
1930.0,-154874018.86799997
1931.0,-154874018.86799997
1932.0,-154874018.86799997
1933.0,-154874018.86799997
1934.0,-154874018.86799997
1935.0,-154874018.86799997
1936.0,-154874018.86799997
1937.0,-154874018.86799997
1938.0,-154874018.86799997
1939.0,-154874018.86799997
1940.0,-154874018.86799997
1941.0,-154874018.86799997
1942.0,-154874018.86799997
1943.0,-154874018.86799997
1944.0,-154874018.86799997
1945.0,-154874018.86799997
1946.0,-154874018.86799997
1947.0,-154874018.86799997
1948.0,-154874018.86799997
1949.0,-154874018.86799997
1950.0,-154874018.86799997
1951.0,-154874018.86799997
1952.0,-154874018.86799997
1953.0,-154874018.86799997
1954.0,-154874018.86799997
1955.0,-154874018.86799997
1956.0,-154874018.86799997
1957.0,-154874018.86799997
1958.0,-154874018.86799997
1959.0,-154874018.86799997
1960.0,-154874018.86799997
1961.0,-154874018.86799997
1962.0,-154874018.86799997
1963.0,-154874018.86799997
1964.0,-154874018.86799997
1965.0,-154874018.86799997
1966.0,-154874018.86799997
1967.0,-154874018.86799997
1968.0,-154874018.86799997
1969.0,-154874018.86799997
1970.0,-154874018.86799997
1971.0,-154874018.86799997
1972.0,-154874018.86799997
1973.0,-154874018.86799997
1974.0,-154874018.86799997
1975.0,-154874018.86799997
1976.0,-154874018.86799997
1977.0,-154874018.86799997
1978.0,-154874018.86799997
1979.0,-154874018.86799997
1980.0,-154874018.86799997
1981.0,-154874018.86799997
1982.0,-154874018.86799997
1983.0,-154874018.86799997
1984.0,-154874018.86799997
1985.0,-154874018.86799997
1986.0,-154874018.86799997
1987.0,-154874018.86799997
1988.0,-154874018.86799997
1989.0,-154874018.86799997
1990.0,-154874018.86799997
1991.0,-154874018.86799997
1992.0,-154874018.86799997
1993.0,-154874018.86799997
1994.0,-154874018.86799997
1995.0,-154874018.86799997
1996.0,-154874018.86799997
1997.0,-154874018.86799997
1998.0,-154874018.86799997
1999.0,-154874018.86799997
2000.0,-154874018.86799997
2001.0,-154874018.86799997
2002.0,-154874018.86799997
2003.0,-154874018.86799997
2004.0,-154874018.86799997
2005.0,-154874018.86799997
2006.0,-154874018.86799997
2007.0,-154874018.86799997
2008.0,-154874018.86799997
2009.0,-154874018.86799997
2010.0,-154874018.86799997
2011.0,-154874018.86799997
2012.0,-154874018.86799997
2013.0,-154874018.86799997
2014.0,-154874018.86799997
2015.0,-154874018.86799997
2016.0,-154874018.86799997
2017.0,-154874018.86799997
2018.0,-154874018.86799997
2019.0,-154874018.86799997
2020.0,-154874018.86799997
2021.0,-154874018.86799997
2022.0,-154874018.86799997
2023.0,-154874018.86799997
2024.0,-154874018.86799997
2025.0,-154874018.86799997
2026.0,-154874018.86799997
2027.0,-154874018.86799997
2028.0,-154874018.86799997
2029.0,-154874018.86799997
2030.0,-154874018.86799997
2031.0,-154874018.86799997
2032.0,-154874018.86799997
2033.0,-154874018.86799997
2034.0,-154874018.86799997
2035.0,-154874018.86799997
2036.0,-154874018.86799997
2037.0,-154874018.86799997
2038.0,-154874018.86799997
2039.0,-154874018.86799997
2040.0,-154874018.86799997
2041.0,-154874018.86799997
2042.0,-154874018.86799997
2043.0,-154874018.86799997
2044.0,-154874018.86799997
2045.0,-154874018.86799997
2046.0,-154874018.86799997
2047.0,-154874018.86799997
2048.0,-154874018.86799997
2049.0,-154874018.86799997
2050.0,-154874018.86799997
2051.0,-154874018.86799997
2052.0,-154874018.86799997
2053.0,-154874018.86799997
2054.0,-154874018.86799997
2055.0,-154874018.86799997
2056.0,-154874018.86799997
2057.0,-154874018.86799997
2058.0,-154874018.86799997
2059.0,-154874018.86799997
2060.0,-154874018.86799997
2061.0,-154874018.86799997
2062.0,-154874018.86799997
2063.0,-154874018.86799997
2064.0,-154874018.86799997
2065.0,-154874018.86799997
2066.0,-154874018.86799997
2067.0,-154874018.86799997
2068.0,-154874018.86799997
2069.0,-154874018.86799997
2070.0,-154874018.86799997
2071.0,-154874018.86799997
2072.0,-154874018.86799997
2073.0,-154874018.86799997
2074.0,-154874018.86799997
2075.0,-154874018.86799997
2076.0,-154874018.86799997
2077.0,-154874018.86799997
2078.0,-154874018.86799997
2079.0,-154874018.86799997
2080.0,-154874018.86799997
2081.0,-154874018.86799997
2082.0,-154874018.86799997
2083.0,-154874018.86799997
2084.0,-154874018.86799997
2085.0,-154874018.86799997
2086.0,-154874018.86799997
2087.0,-154874018.86799997
2088.0,-154874018.86799997
2089.0,-154874018.86799997
2090.0,-154874018.86799997
2091.0,-154874018.86799997
2092.0,-154874018.86799997
2093.0,-154874018.86799997
2094.0,-154874018.86799997
2095.0,-154874018.86799997
2096.0,-154874018.86799997
2097.0,-154874018.86799997
2098.0,-154874018.86799997
2099.0,-154874018.86799997
2100.0,-154874018.86799997
2101.0,-154874018.86799997
2102.0,-154874018.86799997
2103.0,-154874018.86799997
2104.0,-154874018.86799997
2105.0,-154874018.86799997
2106.0,-154874018.86799997
2107.0,-154874018.86799997
2108.0,-154874018.86799997
2109.0,-154874018.86799997
2110.0,-154874018.86799997
2111.0,-154874018.86799997
2112.0,-154874018.86799997
2113.0,-154874018.86799997
2114.0,-154874018.86799997
2115.0,-154874018.86799997
2116.0,-154874018.86799997
2117.0,-154874018.86799997
2118.0,-154874018.86799997
2119.0,-154874018.86799997
2120.0,-154874018.86799997
2121.0,-154874018.86799997
2122.0,-154874018.86799997
2123.0,-154874018.86799997
2124.0,-154874018.86799997
2125.0,-154874018.86799997
2126.0,-154874018.86799997
2127.0,-154874018.86799997
2128.0,-154874018.86799997
2129.0,-154874018.86799997
2130.0,-154874018.86799997
2131.0,-154874018.86799997
2132.0,-154874018.86799997
2133.0,-154874018.86799997
2134.0,-154874018.86799997
2135.0,-154874018.86799997
2136.0,-154874018.86799997
2137.0,-154874018.86799997
2138.0,-154874018.86799997
2139.0,-154874018.86799997
2140.0,-154874018.86799997
2141.0,-154874018.86799997
2142.0,-154874018.86799997
2143.0,-154874018.86799997
2144.0,-154874018.86799997
2145.0,-154874018.86799997
2146.0,-154874018.86799997
2147.0,-154874018.86799997
2148.0,-154874018.86799997
2149.0,-154874018.86799997
2150.0,-154874018.86799997
2151.0,-154874018.86799997
2152.0,-154874018.86799997
2153.0,-154874018.86799997
2154.0,-154874018.86799997
2155.0,-154874018.86799997
2156.0,-154874018.86799997
2157.0,-154874018.86799997
2158.0,-154874018.86799997
2159.0,-154874018.86799997
2160.0,-154874018.86799997
2161.0,-154874018.86799997
2162.0,-154874018.86799997
2163.0,-154874018.86799997
2164.0,-154874018.86799997
2165.0,-154874018.86799997
2166.0,-154874018.86799997
2167.0,-154874018.86799997
2168.0,-154874018.86799997
2169.0,-154874018.86799997
2170.0,-154874018.86799997
2171.0,-154874018.86799997
2172.0,-154874018.86799997
2173.0,-154874018.86799997
2174.0,-154874018.86799997
2175.0,-154874018.86799997
2176.0,-154874018.86799997
2177.0,-154874018.86799997
2178.0,-154874018.86799997
2179.0,-154874018.86799997
2180.0,-154874018.86799997
2181.0,-154874018.86799997
2182.0,-154874018.86799997
2183.0,-154874018.86799997
2184.0,-154874018.86799997
2185.0,-154874018.86799997
2186.0,-154874018.86799997
2187.0,-154874018.86799997
2188.0,-154874018.86799997
2189.0,-154874018.86799997
2190.0,-154874018.86799997
2191.0,-154874018.86799997
2192.0,-154874018.86799997
2193.0,-154874018.86799997
2194.0,-154874018.86799997
2195.0,-154874018.86799997
2196.0,-154874018.86799997
2197.0,-154874018.86799997
2198.0,-154874018.86799997
2199.0,-154874018.86799997
2200.0,-154874018.86799997
2201.0,-154874018.86799997
2202.0,-154874018.86799997
2203.0,-154874018.86799997
2204.0,-154874018.86799997
2205.0,-154874018.86799997
2206.0,-154874018.86799997
2207.0,-154874018.86799997
2208.0,-154874018.86799997
2209.0,-154874018.86799997
2210.0,-154874018.86799997
2211.0,-154874018.86799997
2212.0,-154874018.86799997
2213.0,-154874018.86799997
2214.0,-154874018.86799997
2215.0,-154874018.86799997
2216.0,-154874018.86799997
2217.0,-154874018.86799997
2218.0,-154874018.86799997
2219.0,-154874018.86799997
2220.0,-154874018.86799997
2221.0,-154874018.86799997
2222.0,-154874018.86799997
2223.0,-154874018.86799997
2224.0,-154874018.86799997
2225.0,-154874018.86799997
2226.0,-154874018.86799997
2227.0,-154874018.86799997
2228.0,-154874018.86799997
2229.0,-154874018.86799997
2230.0,-154874018.86799997
2231.0,-154874018.86799997
2232.0,-154874018.86799997
2233.0,-154874018.86799997
2234.0,-154874018.86799997
2235.0,-154874018.86799997
2236.0,-154874018.86799997
2237.0,-154874018.86799997
2238.0,-154874018.86799997
2239.0,-154874018.86799997
2240.0,-154874018.86799997
2241.0,-154874018.86799997
2242.0,-154874018.86799997
2243.0,-154874018.86799997
2244.0,-154874018.86799997
2245.0,-154874018.86799997
2246.0,-154874018.86799997
2247.0,-154874018.86799997
2248.0,-154874018.86799997
2249.0,-154874018.86799997
2250.0,-154874018.86799997
2251.0,-154874018.86799997
2252.0,-154874018.86799997
2253.0,-154874018.86799997
2254.0,-154874018.86799997
2255.0,-154874018.86799997
2256.0,-154874018.86799997
2257.0,-154874018.86799997
2258.0,-154874018.86799997
2259.0,-154874018.86799997
2260.0,-154874018.86799997
2261.0,-154874018.86799997
2262.0,-154874018.86799997
2263.0,-154874018.86799997
2264.0,-154874018.86799997
2265.0,-154874018.86799997
2266.0,-154874018.86799997
2267.0,-154874018.86799997
2268.0,-154874018.86799997
2269.0,-154874018.86799997
2270.0,-154874018.86799997
2271.0,-154874018.86799997
2272.0,-154874018.86799997
2273.0,-154874018.86799997
2274.0,-154874018.86799997
2275.0,-154874018.86799997
2276.0,-154874018.86799997
2277.0,-154874018.86799997
2278.0,-154874018.86799997
2279.0,-154874018.86799997
2280.0,-154874018.86799997
2281.0,-154874018.86799997
2282.0,-154874018.86799997
2283.0,-154874018.86799997
2284.0,-154874018.86799997
2285.0,-154874018.86799997
2286.0,-154874018.86799997
2287.0,-154874018.86799997
2288.0,-154874018.86799997
2289.0,-154874018.86799997
2290.0,-154874018.86799997
2291.0,-154874018.86799997
2292.0,-154874018.86799997
2293.0,-154874018.86799997
2294.0,-154874018.86799997
2295.0,-154874018.86799997
2296.0,-154874018.86799997
2297.0,-154874018.86799997
2298.0,-154874018.86799997
2299.0,-154874018.86799997
2300.0,-154874018.86799997
2301.0,-154874018.86799997
2302.0,-154874018.86799997
2303.0,-154874018.86799997
2304.0,-154874018.86799997
2305.0,-154874018.86799997
2306.0,-154874018.86799997
2307.0,-154874018.86799997
2308.0,-154874018.86799997
2309.0,-154874018.86799997
2310.0,-154874018.86799997
2311.0,-154874018.86799997
2312.0,-154874018.86799997
2313.0,-154874018.86799997
2314.0,-154874018.86799997
2315.0,-154874018.86799997
2316.0,-154874018.86799997
2317.0,-154874018.86799997
2318.0,-154874018.86799997
2319.0,-154874018.86799997
2320.0,-154874018.86799997
2321.0,-154874018.86799997
2322.0,-154874018.86799997
2323.0,-154874018.86799997
2324.0,-154874018.86799997
2325.0,-154874018.86799997
2326.0,-154874018.86799997
2327.0,-154874018.86799997
2328.0,-154874018.86799997
2329.0,-154874018.86799997
2330.0,-154874018.86799997
2331.0,-154874018.86799997
2332.0,-154874018.86799997
2333.0,-154874018.86799997
2334.0,-154874018.86799997
2335.0,-154874018.86799997
2336.0,-154874018.86799997
2337.0,-154874018.86799997
2338.0,-154874018.86799997
2339.0,-154874018.86799997
2340.0,-154874018.86799997
2341.0,-154874018.86799997
2342.0,-154874018.86799997
2343.0,-154874018.86799997
2344.0,-154874018.86799997
2345.0,-154874018.86799997
2346.0,-154874018.86799997
2347.0,-154874018.86799997
2348.0,-154874018.86799997
2349.0,-154874018.86799997
2350.0,-154874018.86799997
2351.0,-154874018.86799997
2352.0,-154874018.86799997
2353.0,-154874018.86799997
2354.0,-154874018.86799997
2355.0,-154874018.86799997
2356.0,-154874018.86799997
2357.0,-154874018.86799997
2358.0,-154874018.86799997
2359.0,-154874018.86799997
2360.0,-154874018.86799997
2361.0,-154874018.86799997
2362.0,-154874018.86799997
2363.0,-154874018.86799997
2364.0,-154874018.86799997
2365.0,-154874018.86799997
2366.0,-154874018.86799997
2367.0,-154874018.86799997
2368.0,-154874018.86799997
2369.0,-154874018.86799997
2370.0,-154874018.86799997
2371.0,-154874018.86799997
2372.0,-154874018.86799997
2373.0,-154874018.86799997
2374.0,-154874018.86799997
2375.0,-154874018.86799997
2376.0,-154874018.86799997
2377.0,-154874018.86799997
2378.0,-154874018.86799997
2379.0,-154874018.86799997
2380.0,-154874018.86799997
2381.0,-154874018.86799997
2382.0,-154874018.86799997
2383.0,-154874018.86799997
2384.0,-154874018.86799997
2385.0,-154874018.86799997
2386.0,-154874018.86799997
2387.0,-154874018.86799997
2388.0,-154874018.86799997
2389.0,-154874018.86799997
2390.0,-154874018.86799997
2391.0,-154874018.86799997
2392.0,-154874018.86799997
2393.0,-154874018.86799997
2394.0,-154874018.86799997
2395.0,-154874018.86799997
2396.0,-154874018.86799997
2397.0,-154874018.86799997
2398.0,-154874018.86799997
2399.0,-154874018.86799997
2400.0,-154874018.86799997
2401.0,-154874018.86799997
2402.0,-154874018.86799997
2403.0,-154874018.86799997
2404.0,-154874018.86799997
2405.0,-154874018.86799997
2406.0,-154874018.86799997
2407.0,-154874018.86799997
2408.0,-154874018.86799997
2409.0,-154874018.86799997
2410.0,-154874018.86799997
2411.0,-154874018.86799997
2412.0,-154874018.86799997
2413.0,-154874018.86799997
2414.0,-154874018.86799997
2415.0,-154874018.86799997
2416.0,-154874018.86799997
2417.0,-154874018.86799997
2418.0,-154874018.86799997
2419.0,-154874018.86799997
2420.0,-154874018.86799997
2421.0,-154874018.86799997
2422.0,-154874018.86799997
2423.0,-154874018.86799997
2424.0,-154874018.86799997
2425.0,-154874018.86799997
2426.0,-154874018.86799997
2427.0,-154874018.86799997
2428.0,-154874018.86799997
2429.0,-154874018.86799997
2430.0,-154874018.86799997
2431.0,-154874018.86799997
2432.0,-154874018.86799997
2433.0,-154874018.86799997
2434.0,-154874018.86799997
2435.0,-154874018.86799997
2436.0,-154874018.86799997
2437.0,-154874018.86799997
2438.0,-154874018.86799997
2439.0,-154874018.86799997
2440.0,-154874018.86799997
2441.0,-154874018.86799997
2442.0,-154874018.86799997
2443.0,-154874018.86799997
2444.0,-154874018.86799997
2445.0,-154874018.86799997
2446.0,-154874018.86799997
2447.0,-154874018.86799997
2448.0,-154874018.86799997
2449.0,-154874018.86799997
2450.0,-154874018.86799997
2451.0,-154874018.86799997
2452.0,-154874018.86799997
2453.0,-154874018.86799997
2454.0,-154874018.86799997
2455.0,-154874018.86799997
2456.0,-154874018.86799997
2457.0,-154874018.86799997
2458.0,-154874018.86799997
2459.0,-154874018.86799997
2460.0,-154874018.86799997
2461.0,-154874018.86799997
2462.0,-154874018.86799997
2463.0,-154874018.86799997
2464.0,-154874018.86799997
2465.0,-154874018.86799997
2466.0,-154874018.86799997
2467.0,-154874018.86799997
2468.0,-154874018.86799997
2469.0,-154874018.86799997
2470.0,-154874018.86799997
2471.0,-154874018.86799997
2472.0,-154874018.86799997
2473.0,-154874018.86799997
2474.0,-154874018.86799997
2475.0,-154874018.86799997
2476.0,-154874018.86799997
2477.0,-154874018.86799997
2478.0,-154874018.86799997
2479.0,-154874018.86799997
2480.0,-154874018.86799997
2481.0,-154874018.86799997
2482.0,-154874018.86799997
2483.0,-154874018.86799997
2484.0,-154874018.86799997
2485.0,-154874018.86799997
2486.0,-154874018.86799997
2487.0,-154874018.86799997
2488.0,-154874018.86799997
2489.0,-154874018.86799997
2490.0,-154874018.86799997
2491.0,-154874018.86799997
2492.0,-154874018.86799997
2493.0,-154874018.86799997
2494.0,-154874018.86799997
2495.0,-154874018.86799997
2496.0,-154874018.86799997
2497.0,-154874018.86799997
2498.0,-154874018.86799997
2499.0,-154874018.86799997
2500.0,-154874018.86799997
2501.0,-154874018.86799997
2502.0,-154874018.86799997
2503.0,-154874018.86799997
2504.0,-154874018.86799997
2505.0,-154874018.86799997
2506.0,-154874018.86799997
2507.0,-154874018.86799997
2508.0,-154874018.86799997
2509.0,-154874018.86799997
2510.0,-154874018.86799997
2511.0,-154874018.86799997
2512.0,-154874018.86799997
2513.0,-154874018.86799997
2514.0,-154874018.86799997
2515.0,-154874018.86799997
2516.0,-154874018.86799997
2517.0,-154874018.86799997
2518.0,-154874018.86799997
2519.0,-154874018.86799997
2520.0,-154874018.86799997
2521.0,-154874018.86799997
2522.0,-154874018.86799997
2523.0,-154874018.86799997
2524.0,-154874018.86799997
2525.0,-154874018.86799997
2526.0,-154874018.86799997
2527.0,-154874018.86799997
2528.0,-154874018.86799997
2529.0,-154874018.86799997
2530.0,-154874018.86799997
2531.0,-154874018.86799997
2532.0,-154874018.86799997
2533.0,-154874018.86799997
2534.0,-154874018.86799997
2535.0,-154874018.86799997
2536.0,-154874018.86799997
2537.0,-154874018.86799997
2538.0,-154874018.86799997
2539.0,-154874018.86799997
2540.0,-154874018.86799997
2541.0,-154874018.86799997
2542.0,-154874018.86799997
2543.0,-154874018.86799997
2544.0,-154874018.86799997
2545.0,-154874018.86799997
2546.0,-154874018.86799997
2547.0,-154874018.86799997
2548.0,-154874018.86799997
2549.0,-154874018.86799997
2550.0,-154874018.86799997
2551.0,-154874018.86799997
2552.0,-154874018.86799997
2553.0,-154874018.86799997
2554.0,-154874018.86799997
2555.0,-154874018.86799997
2556.0,-154874018.86799997
2557.0,-154874018.86799997
2558.0,-154874018.86799997
2559.0,-154874018.86799997
2560.0,-154874018.86799997
2561.0,-154874018.86799997
2562.0,-154874018.86799997
2563.0,-154874018.86799997
2564.0,-154874018.86799997
2565.0,-154874018.86799997
2566.0,-154874018.86799997
2567.0,-154874018.86799997
2568.0,-154874018.86799997
2569.0,-154874018.86799997
2570.0,-154874018.86799997
2571.0,-154874018.86799997
2572.0,-154874018.86799997
2573.0,-154874018.86799997
2574.0,-154874018.86799997
2575.0,-154874018.86799997
2576.0,-154874018.86799997
2577.0,-154874018.86799997
2578.0,-154874018.86799997
2579.0,-154874018.86799997
2580.0,-154874018.86799997
2581.0,-154874018.86799997
2582.0,-154874018.86799997
2583.0,-154874018.86799997
2584.0,-154874018.86799997
2585.0,-154874018.86799997
2586.0,-154874018.86799997
2587.0,-154874018.86799997
2588.0,-154874018.86799997
2589.0,-154874018.86799997
2590.0,-154874018.86799997
2591.0,-154874018.86799997
2592.0,-154874018.86799997
2593.0,-154874018.86799997
2594.0,-154874018.86799997
2595.0,-154874018.86799997
2596.0,-154874018.86799997
2597.0,-154874018.86799997
2598.0,-154874018.86799997
2599.0,-154874018.86799997
2600.0,-154874018.86799997
2601.0,-154874018.86799997
2602.0,-154874018.86799997
2603.0,-154874018.86799997
2604.0,-154874018.86799997
2605.0,-154874018.86799997
2606.0,-154874018.86799997
2607.0,-154874018.86799997
2608.0,-154874018.86799997
2609.0,-154874018.86799997
2610.0,-154874018.86799997
2611.0,-154874018.86799997
2612.0,-154874018.86799997
2613.0,-154874018.86799997
2614.0,-154874018.86799997
2615.0,-154874018.86799997
2616.0,-154874018.86799997
2617.0,-154874018.86799997
2618.0,-154874018.86799997
2619.0,-154874018.86799997
2620.0,-154874018.86799997
2621.0,-154874018.86799997
2622.0,-154874018.86799997
2623.0,-154874018.86799997
2624.0,-154874018.86799997
2625.0,-154874018.86799997
2626.0,-154874018.86799997
2627.0,-154874018.86799997
2628.0,-154874018.86799997
2629.0,-154874018.86799997
2630.0,-154874018.86799997
2631.0,-154874018.86799997
2632.0,-154874018.86799997
2633.0,-154874018.86799997
2634.0,-154874018.86799997
2635.0,-154874018.86799997
2636.0,-154874018.86799997
2637.0,-154874018.86799997
2638.0,-154874018.86799997
2639.0,-154874018.86799997
2640.0,-154874018.86799997
2641.0,-154874018.86799997
2642.0,-154874018.86799997
2643.0,-154874018.86799997
2644.0,-154874018.86799997
2645.0,-154874018.86799997
2646.0,-154874018.86799997
2647.0,-154874018.86799997
2648.0,-154874018.86799997
2649.0,-154874018.86799997
2650.0,-154874018.86799997
2651.0,-154874018.86799997
2652.0,-154874018.86799997
2653.0,-154874018.86799997
2654.0,-154874018.86799997
2655.0,-154874018.86799997
2656.0,-154874018.86799997
2657.0,-154874018.86799997
2658.0,-154874018.86799997
2659.0,-154874018.86799997
2660.0,-154874018.86799997
2661.0,-154874018.86799997
2662.0,-154874018.86799997
2663.0,-154874018.86799997
2664.0,-154874018.86799997
2665.0,-154874018.86799997
2666.0,-154874018.86799997
2667.0,-154874018.86799997
2668.0,-154874018.86799997
2669.0,-154874018.86799997
2670.0,-154874018.86799997
2671.0,-154874018.86799997
2672.0,-154874018.86799997
2673.0,-154874018.86799997
2674.0,-154874018.86799997
2675.0,-154874018.86799997
2676.0,-154874018.86799997
2677.0,-154874018.86799997
2678.0,-154874018.86799997
2679.0,-154874018.86799997
2680.0,-154874018.86799997
2681.0,-154874018.86799997
2682.0,-154874018.86799997
2683.0,-154874018.86799997
2684.0,-154874018.86799997
2685.0,-154874018.86799997
2686.0,-154874018.86799997
2687.0,-154874018.86799997
2688.0,-154874018.86799997
2689.0,-154874018.86799997
2690.0,-154874018.86799997
2691.0,-154874018.86799997
2692.0,-154874018.86799997
2693.0,-154874018.86799997
2694.0,-154874018.86799997
2695.0,-154874018.86799997
2696.0,-154874018.86799997
2697.0,-154874018.86799997
2698.0,-154874018.86799997
2699.0,-154874018.86799997
2700.0,-154874018.86799997
2701.0,-154874018.86799997
2702.0,-154874018.86799997
2703.0,-154874018.86799997
2704.0,-154874018.86799997
2705.0,-154874018.86799997
2706.0,-154874018.86799997
2707.0,-154874018.86799997
2708.0,-154874018.86799997
2709.0,-154874018.86799997
2710.0,-154874018.86799997
2711.0,-154874018.86799997
2712.0,-154874018.86799997
2713.0,-154874018.86799997
2714.0,-154874018.86799997
2715.0,-154874018.86799997
2716.0,-154874018.86799997
2717.0,-154874018.86799997
2718.0,-154874018.86799997
2719.0,-154874018.86799997
2720.0,-154874018.86799997
2721.0,-154874018.86799997
2722.0,-154874018.86799997
2723.0,-154874018.86799997
2724.0,-154874018.86799997
2725.0,-154874018.86799997
2726.0,-154874018.86799997
2727.0,-154874018.86799997
2728.0,-154874018.86799997
2729.0,-154874018.86799997
2730.0,-154874018.86799997
2731.0,-154874018.86799997
2732.0,-154874018.86799997
2733.0,-154874018.86799997
2734.0,-154874018.86799997
2735.0,-154874018.86799997
2736.0,-154874018.86799997
2737.0,-154874018.86799997
2738.0,-154874018.86799997
2739.0,-154874018.86799997
2740.0,-154874018.86799997
2741.0,-154874018.86799997
2742.0,-154874018.86799997
2743.0,-154874018.86799997
2744.0,-154874018.86799997
2745.0,-154874018.86799997
2746.0,-154874018.86799997
2747.0,-154874018.86799997
2748.0,-154874018.86799997
2749.0,-154874018.86799997
2750.0,-154874018.86799997
2751.0,-154874018.86799997
2752.0,-154874018.86799997
2753.0,-154874018.86799997
2754.0,-154874018.86799997
2755.0,-154874018.86799997
2756.0,-154874018.86799997
2757.0,-154874018.86799997
2758.0,-154874018.86799997
2759.0,-154874018.86799997
2760.0,-154874018.86799997
2761.0,-154874018.86799997
2762.0,-154874018.86799997
2763.0,-154874018.86799997
2764.0,-154874018.86799997
2765.0,-154874018.86799997
2766.0,-154874018.86799997
2767.0,-154874018.86799997
2768.0,-154874018.86799997
2769.0,-154874018.86799997
2770.0,-154874018.86799997
2771.0,-154874018.86799997
2772.0,-154874018.86799997
2773.0,-154874018.86799997
2774.0,-154874018.86799997
2775.0,-154874018.86799997
2776.0,-154874018.86799997
2777.0,-154874018.86799997
2778.0,-154874018.86799997
2779.0,-154874018.86799997
2780.0,-154874018.86799997
2781.0,-154874018.86799997
2782.0,-154874018.86799997
2783.0,-154874018.86799997
2784.0,-154874018.86799997
2785.0,-154874018.86799997
2786.0,-154874018.86799997
2787.0,-154874018.86799997
2788.0,-154874018.86799997
2789.0,-154874018.86799997
2790.0,-154874018.86799997
2791.0,-154874018.86799997
2792.0,-154874018.86799997
2793.0,-154874018.86799997
2794.0,-154874018.86799997
2795.0,-154874018.86799997
2796.0,-154874018.86799997
2797.0,-154874018.86799997
2798.0,-154874018.86799997
2799.0,-154874018.86799997
2800.0,-154874018.86799997
2801.0,-154874018.86799997
2802.0,-154874018.86799997
2803.0,-154874018.86799997
2804.0,-154874018.86799997
2805.0,-154874018.86799997
2806.0,-154874018.86799997
2807.0,-154874018.86799997
2808.0,-154874018.86799997
2809.0,-154874018.86799997
2810.0,-154874018.86799997
2811.0,-154874018.86799997
2812.0,-154874018.86799997
2813.0,-154874018.86799997
2814.0,-154874018.86799997
2815.0,-154874018.86799997
2816.0,-154874018.86799997
2817.0,-154874018.86799997
2818.0,-154874018.86799997
2819.0,-154874018.86799997
2820.0,-154874018.86799997
2821.0,-154874018.86799997
2822.0,-154874018.86799997
2823.0,-154874018.86799997
2824.0,-154874018.86799997
2825.0,-154874018.86799997
2826.0,-154874018.86799997
2827.0,-154874018.86799997
2828.0,-154874018.86799997
2829.0,-154874018.86799997
2830.0,-154874018.86799997
2831.0,-154874018.86799997
2832.0,-154874018.86799997
2833.0,-154874018.86799997
2834.0,-154874018.86799997
2835.0,-154874018.86799997
2836.0,-154874018.86799997
2837.0,-154874018.86799997
2838.0,-154874018.86799997
2839.0,-154874018.86799997
2840.0,-154874018.86799997
2841.0,-154874018.86799997
2842.0,-154874018.86799997
2843.0,-154874018.86799997
2844.0,-154874018.86799997
2845.0,-154874018.86799997
2846.0,-154874018.86799997
2847.0,-154874018.86799997
2848.0,-154874018.86799997
2849.0,-154874018.86799997
2850.0,-154874018.86799997
2851.0,-154874018.86799997
2852.0,-154874018.86799997
2853.0,-154874018.86799997
2854.0,-154874018.86799997
2855.0,-154874018.86799997
2856.0,-154874018.86799997
2857.0,-154874018.86799997
2858.0,-154874018.86799997
2859.0,-154874018.86799997
2860.0,-154874018.86799997
2861.0,-154874018.86799997
2862.0,-154874018.86799997
2863.0,-154874018.86799997
2864.0,-154874018.86799997
2865.0,-154874018.86799997
2866.0,-154874018.86799997
2867.0,-154874018.86799997
2868.0,-154874018.86799997
2869.0,-154874018.86799997
2870.0,-154874018.86799997
2871.0,-154874018.86799997
2872.0,-154874018.86799997
2873.0,-154874018.86799997
2874.0,-154874018.86799997
2875.0,-154874018.86799997
2876.0,-154874018.86799997
2877.0,-154874018.86799997
2878.0,-154874018.86799997
2879.0,-154874018.86799997
2880.0,-154874018.86799997
2881.0,-154874018.86799997
2882.0,-154874018.86799997
2883.0,-154874018.86799997
2884.0,-154874018.86799997
2885.0,-154874018.86799997
2886.0,-154874018.86799997
2887.0,-154874018.86799997
2888.0,-154874018.86799997
2889.0,-154874018.86799997
2890.0,-154874018.86799997
2891.0,-154874018.86799997
2892.0,-154874018.86799997
2893.0,-154874018.86799997
2894.0,-154874018.86799997
2895.0,-154874018.86799997
2896.0,-154874018.86799997
2897.0,-154874018.86799997
2898.0,-154874018.86799997
2899.0,-154874018.86799997
2900.0,-154874018.86799997
2901.0,-154874018.86799997
2902.0,-154874018.86799997
2903.0,-154874018.86799997
2904.0,-154874018.86799997
2905.0,-154874018.86799997
2906.0,-154874018.86799997
2907.0,-154874018.86799997
2908.0,-154874018.86799997
2909.0,-154874018.86799997
2910.0,-154874018.86799997
2911.0,-154874018.86799997
2912.0,-154874018.86799997
2913.0,-154874018.86799997
2914.0,-154874018.86799997
2915.0,-154874018.86799997
2916.0,-154874018.86799997
2917.0,-154874018.86799997
2918.0,-154874018.86799997
2919.0,-154874018.86799997
2920.0,-154874018.86799997
2921.0,-154874018.86799997
2922.0,-154874018.86799997
2923.0,-154874018.86799997
2924.0,-154874018.86799997
2925.0,-154874018.86799997
2926.0,-154874018.86799997
2927.0,-154874018.86799997
2928.0,-154874018.86799997
2929.0,-154874018.86799997
2930.0,-154874018.86799997
2931.0,-154874018.86799997
2932.0,-154874018.86799997
2933.0,-154874018.86799997
2934.0,-154874018.86799997
2935.0,-154874018.86799997
2936.0,-154874018.86799997
2937.0,-154874018.86799997
2938.0,-154874018.86799997
2939.0,-154874018.86799997
2940.0,-154874018.86799997
2941.0,-154874018.86799997
2942.0,-154874018.86799997
2943.0,-154874018.86799997
2944.0,-154874018.86799997
2945.0,-154874018.86799997
2946.0,-154874018.86799997
2947.0,-154874018.86799997
2948.0,-154874018.86799997
2949.0,-154874018.86799997
2950.0,-154874018.86799997
2951.0,-154874018.86799997
2952.0,-154874018.86799997
2953.0,-154874018.86799997
2954.0,-154874018.86799997
2955.0,-154874018.86799997
2956.0,-154874018.86799997
2957.0,-154874018.86799997
2958.0,-154874018.86799997
2959.0,-154874018.86799997
2960.0,-154874018.86799997
2961.0,-154874018.86799997
2962.0,-154874018.86799997
2963.0,-154874018.86799997
2964.0,-154874018.86799997
2965.0,-154874018.86799997
2966.0,-154874018.86799997
2967.0,-154874018.86799997
2968.0,-154874018.86799997
2969.0,-154874018.86799997
2970.0,-154874018.86799997
2971.0,-154874018.86799997
2972.0,-154874018.86799997
2973.0,-154874018.86799997
2974.0,-154874018.86799997
2975.0,-154874018.86799997
2976.0,-154874018.86799997
2977.0,-154874018.86799997
2978.0,-154874018.86799997
2979.0,-154874018.86799997
2980.0,-154874018.86799997
2981.0,-154874018.86799997
2982.0,-154874018.86799997
2983.0,-154874018.86799997
2984.0,-154874018.86799997
2985.0,-154874018.86799997
2986.0,-154874018.86799997
2987.0,-154874018.86799997
2988.0,-154874018.86799997
2989.0,-154874018.86799997
2990.0,-154874018.86799997
2991.0,-154874018.86799997
2992.0,-154874018.86799997
2993.0,-154874018.86799997
2994.0,-154874018.86799997
2995.0,-154874018.86799997
2996.0,-154874018.86799997
2997.0,-154874018.86799997
2998.0,-154874018.86799997
2999.0,-154874018.86799997


==> figures/logs/mean_convergence_plots/cell_tracking_large_gurobi.csv <==
12,-172828867.6
13,-171928493.2
14,-170546808
15,-168862591.4
16,-167031901.3
17,-165200627.2
18,-164372755.5
19,-163872718.8
20,-163637256
21,-163361521.6
22,-163123073.3
23,-162877803.1
24,-161744608.5
25,-161234522.5
26,-161059148.6
27,-160901248
28,-160725865.2
29,-160578286.6
30,-160336045.4
31,-159453789.4
32,-159012123.4
33,-158578393.4
34,-158287992.4
35,-158224755.4
36,-158161518.4
37,-157891372.4
38,-157755322.4
39,-157617190.4
40,-157449879.4
41,-157282568.4
42,-157201230.4
43,-157119892.4
44,-156998607.4
45,-156878854.4
46,-156779861.4
47,-156680783.4
48,-156629410.4
49,-156578001.4
50,-156528163.4
51,-156470680.7
52,-156413415.1
53,-156355796.4
54,-156300891.1
55,-156247592.7
56,-156194346.4
57,-156149107.7
58,-156104962.1
59,-156061285.4
60,-156030381.4
61,-155999593.4
62,-155968177.4
63,-155937181.4
64,-155914109.2
65,-155890889
66,-155867573.8
67,-155844130.6
68,-155820342.4
69,-155798121.4
70,-155776743.4
71,-155755332.4
72,-155734010.4
73,-155712536.4
74,-155694822.7
75,-155677342.1
76,-155659653.4
77,-155641495.7
78,-155624052.1
79,-155606608.4
80,-155594550.2
81,-155582611.9
82,-155570744.7
83,-155558897.4
84,-155546974.2
85,-155535055.9
86,-155522932.7
87,-155511213.4
88,-155500485.9
89,-155489696.4
90,-155479069.9
91,-155468176.4
92,-155457551.9
93,-155446927.4
94,-155436418.9
95,-155425910.4
96,-155416591.5
97,-155407530.6
98,-155398469.7
99,-155389398.8
100,-155380328
101,-155370887.1
102,-155361852.2
103,-155352817.3
104,-155343767.4
105,-155336116.4
106,-155328422.4
107,-155320817.4
108,-155313235.4
109,-155305700.4
110,-155298164.4
111,-155290400.4
112,-155282660.4
113,-155275037.7
114,-155267472.1
115,-155261032.6
116,-155254384.8
117,-155247999.9
118,-155241615.1
119,-155235270.3
120,-155228925.5
121,-155222502.7
122,-155216068.9
123,-155209639
124,-155203301.2
125,-155196993.4
126,-155191487.7
127,-155186053.1
128,-155180618.4
129,-155175176.7
130,-155169735.1
131,-155164056.4
132,-155158591.7
133,-155153127.1
134,-155147740.4
135,-155142353.7
136,-155136805.1
137,-155131370.4
138,-155126610.3
139,-155121882.2
140,-155117105.2
141,-155112333.1
142,-155107437
143,-155102646.9
144,-155097856.9
145,-155093074.8
146,-155088292.7
147,-155083504.6
148,-155078716.6
149,-155073942.5
150,-155069207.7
151,-155064967.4
152,-155060719
153,-155056491.3
154,-155052289.5
155,-155048041.8
156,-155043776.1
157,-155039544.4
158,-155035322.7
159,-155031108
160,-155026887.3
161,-155022672.5
162,-155018514.8
163,-155014359.1
164,-155010132.4
165,-155006388.4
166,-155002733.4
167,-154999080.4
168,-154995378.4
169,-154991736.4
170,-154988094.4
171,-154984405.4
172,-154980761.4
173,-154977124.1
174,-154973471.7
175,-154969822.4
176,-154966173.7
177,-154962533.1
178,-154958892.4
179,-154955569.5
180,-154952239.5
181,-154948949.6
182,-154945652.7
183,-154942312.7
184,-154939027.8
185,-154935743.9
186,-154932456.9
187,-154929172
188,-154925865.1
189,-154922583.1
190,-154919301.2
191,-154916009.3
192,-154912711.3
193,-154909429.7
194,-154906436.3
195,-154903416.8
196,-154900426
197,-154897435.2
198,-154894407.4
199,-154891415.6
200,-154888424.8
201,-154885435
202,-154882445.2
203,-154879448.4
204,-154876464.3
205,-154873480.1
206,-154870498
207,-154867513.2
208,-154864528.4
209,-154861991.1
210,-154859452.9
211,-154856912.6
212,-154854373.3
213,-154851836.1
214,-154849300.1
215,-154846762.2
216,-154844224.3
217,-154841688
218,-154839153.7
219,-154836619.5
220,-154834085.2
221,-154831552.9
222,-154829020.7
223,-154826489.4
224,-154824192.4
225,-154821896.4
226,-154819600.4
227,-154817304.4
228,-154815008.4
229,-154812713.4
230,-154810418.4
231,-154808124.4
232,-154805830.4
233,-154803536.4
234,-154801242.4
235,-154798948.4
236,-154796654.4
237,-154794360.4
238,-154791983.1
239,-154789605.9
240,-154787228.6
241,-154784851.3
242,-154782474
243,-154780096.8
244,-154777719.5
245,-154775342.2
246,-154772964.9
247,-154770587.7
248,-154768210.4
249,-154766163.6
250,-154764116.7
251,-154762069.9
252,-154760023.1
253,-154757976.2
254,-154755929.4
255,-154753882.6
256,-154751835.7
257,-154749788.9
258,-154747742.1
259,-154745695.2
260,-154743648.4
261,-154741680
262,-154739711.7
263,-154737743.3
264,-154735774.9
265,-154733806.6
266,-154731838.2
267,-154729869.9
268,-154727901.5
269,-154725933.1
270,-154723964.8
271,-154721996.4
272,-154720392.2
273,-154718788
274,-154717183.9
275,-154715579.7
276,-154713975.5
277,-154712371.3
278,-154710767.1
279,-154709162.9
280,-154707558.8
281,-154705954.6
282,-154704350.4
283,-154702701
284,-154701051.6
285,-154699402.2
286,-154697752.8
287,-154696103.4
288,-154694454
289,-154692804.6
290,-154691155.2
291,-154689505.8
292,-154687856.4
293,-154686573.7
294,-154685290.9
295,-154684008.2
296,-154682725.5
297,-154681442.8
298,-154680160
299,-154678877.3
300,-154677594.6
301,-154676311.9
302,-154675029.1
303,-154673746.4
304,-154672485.4
305,-154671224.4
306,-154669963.4
307,-154668702.4
308,-154667441.4
309,-154666180.4
310,-154664919.4
311,-154663658.4
312,-154662397.4
313,-154661136.4
314,-154659912.4
315,-154658688.4
316,-154657464.4
317,-154656240.4
318,-154655016.4
319,-154653792.4
320,-154652568.4
321,-154651344.4
322,-154650120.4
323,-154649052
324,-154647983.5
325,-154646915.1
326,-154645846.6
327,-154644778.2
328,-154643709.7
329,-154642641.3
330,-154641572.8
331,-154640504.4
332,-154639672.8
333,-154638841.2
334,-154638009.6
335,-154637178
336,-154636346.4
337,-154635514.8
338,-154634683.2
339,-154633851.6
340,-154633020
341,-154632188.4
342,-154631264.8
343,-154630341.3
344,-154629417.7
345,-154628494.2
346,-154627570.6
347,-154626647.1
348,-154625723.5
349,-154624800
350,-154623876.4
351,-154623222.6
352,-154622568.8
353,-154621915
354,-154621261.2
355,-154620607.4
356,-154619953.6
357,-154619299.8
358,-154618646
359,-154617992.2
360,-154617338.4
361,-154616606.2
362,-154615873.9
363,-154615141.7
364,-154614409.4
365,-154613677.2
366,-154612944.9
367,-154612212.7
368,-154611480.4
369,-154610922.4
370,-154610364.4
371,-154609806.4
372,-154609248.4
373,-154608690.4
374,-154608132.4
375,-154607574.4
376,-154607016.4
377,-154606458.4
378,-154605900.4
379,-154605270.2
380,-154604640
381,-154604009.7
382,-154603379.5
383,-154602749.3
384,-154602119.1
385,-154601488.8
386,-154600858.6
387,-154600228.4
388,-154599676.6
389,-154599124.8
390,-154598573.1
391,-154598021.3
392,-154597469.5
393,-154596917.7
394,-154596366
395,-154595814.2
396,-154595262.4
397,-154594719.1
398,-154594175.7
399,-154593632.4
400,-154593089.1
401,-154592545.7
402,-154592002.4
403,-154591459.1
404,-154590915.7
405,-154590372.4
406,-154589871.1
407,-154589369.7
408,-154588868.4
409,-154588367.1
410,-154587865.7
411,-154587364.4
412,-154586863.1
413,-154586361.7
414,-154585860.4
415,-154585442.8
416,-154585025.3
417,-154584607.7
418,-154584190.2
419,-154583772.6
420,-154583355.1
421,-154582937.5
422,-154582520
423,-154582102.4
424,-154581688.6
425,-154581274.8
426,-154580861
427,-154580447.2
428,-154580033.4
429,-154579619.6
430,-154579205.8
431,-154578792
432,-154578378.2
433,-154577964.4
434,-154577545.2
435,-154577126
436,-154576706.8
437,-154576287.6
438,-154575868.4
439,-154575449.2
440,-154575030
441,-154574610.8
442,-154574191.6
443,-154573772.4
444,-154573440.6
445,-154573108.8
446,-154572777.1
447,-154572445.3
448,-154572113.5
449,-154571781.7
450,-154571450
451,-154571118.2
452,-154570786.4
453,-154570419
454,-154570051.6
455,-154569684.2
456,-154569316.8
457,-154568949.4
458,-154568582
459,-154568214.6
460,-154567847.2
461,-154567479.8
462,-154567112.4
463,-154566790.6
464,-154566468.8
465,-154566147.1
466,-154565825.3
467,-154565503.5
468,-154565181.7
469,-154564860
470,-154564538.2
471,-154564216.4
472,-154563957.8
473,-154563699.2
474,-154563440.6
475,-154563182
476,-154562923.4
477,-154562664.8
478,-154562406.2
479,-154562147.6
480,-154561889
481,-154561630.4
482,-154561323.7
483,-154561017.1
484,-154560710.4
485,-154560403.7
486,-154560097.1
487,-154559790.4
488,-154559483.7
489,-154559177.1
490,-154558870.4
491,-154558636.8
492,-154558403.3
493,-154558169.7
494,-154557936.2
495,-154557702.6
496,-154557469.1
497,-154557235.5
498,-154557002
499,-154556768.4
500,-154556543.6
501,-154556318.8
502,-154556094
503,-154555869.2
504,-154555644.4
505,-154555419.6
506,-154555194.8
507,-154554970
508,-154554745.2
509,-154554520.4
510,-154554363.9
511,-154554207.4
512,-154554050.9
513,-154553894.4
514,-154553737.9
515,-154553581.4
516,-154553424.9
517,-154553268.4
518,-154553111.9
519,-154552955.4
520,-154552798.9
521,-154552642.4
522,-154552444
523,-154552245.6
524,-154552047.2
525,-154551848.8
526,-154551650.4
527,-154551452
528,-154551253.6
529,-154551055.2
530,-154550856.8
531,-154550658.4
532,-154550480
533,-154550301.5
534,-154550123.1
535,-154549944.6
536,-154549766.2
537,-154549587.7
538,-154549409.3
539,-154549230.8
540,-154549052.4
541,-154548856.4
542,-154548660.4
543,-154548464.4
544,-154548268.4
545,-154548072.4
546,-154547876.4
547,-154547680.4
548,-154547484.4
549,-154547303.2
550,-154547122
551,-154546940.8
552,-154546759.6
553,-154546578.4
554,-154546397.2
555,-154546216
556,-154546034.8
557,-154545853.6
558,-154545672.4
559,-154545514.2
560,-154545356
561,-154545197.7
562,-154545039.5
563,-154544881.3
564,-154544723.1
565,-154544564.8
566,-154544406.6
567,-154544248.4
568,-154544162.4
569,-154544076.4
570,-154543990.4
571,-154543904.4
572,-154543818.4
573,-154543732.4
574,-154543646.4
575,-154543560.4
576,-154543474.4
577,-154543388.4
578,-154543284.4
579,-154543180.4
580,-154543076.4
581,-154542972.4
582,-154542868.4
583,-154542764.4
584,-154542660.4
585,-154542556.4
586,-154542452.4
587,-154542352.2
588,-154542252
589,-154542151.9
590,-154542051.7
591,-154541951.5
592,-154541851.3
593,-154541751.1
594,-154541650.9
595,-154541550.8
596,-154541450.6
597,-154541350.4
598,-154541261.9
599,-154541173.3
600,-154541084.8
601,-154540996.2
602,-154540907.7
603,-154540819.1
604,-154540730.6
605,-154540642
606,-154540553.5
607,-154540464.9
608,-154540376.4
609,-154540298.2
610,-154540220
611,-154540141.7
612,-154540063.5
613,-154539985.3
614,-154539907.1
615,-154539828.8
616,-154539750.6
617,-154539672.4
618,-154539604
619,-154539535.6
620,-154539467.2
621,-154539398.8
622,-154539330.4
623,-154539262
624,-154539193.6
625,-154539125.2
626,-154539056.8
627,-154538988.4
628,-154538921.4
629,-154538854.4
630,-154538787.4
631,-154538720.4
632,-154538653.4
633,-154538586.4
634,-154538519.4
635,-154538452.4
636,-154538385.4
637,-154538318.4
638,-154538278.2
639,-154538238
640,-154538197.8
641,-154538157.6
642,-154538117.4
643,-154538077.2
644,-154538037
645,-154537996.8
646,-154537956.6
647,-154537916.4
648,-154537880.4
649,-154537844.4
650,-154537808.4
651,-154537772.4
652,-154537736.4
653,-154537700.4
654,-154537664.4
655,-154537628.4
656,-154537592.4
657,-154537556.4
658,-154537527.8
659,-154537499.2
660,-154537470.6
661,-154537441.9
662,-154537413.3
663,-154537384.7
664,-154537356.1
665,-154537327.5
666,-154537298.9
667,-154537270.2
668,-154537241.6
669,-154537213
670,-154537184.4
671,-154537159.4
672,-154537134.4
673,-154537109.4
674,-154537084.4
675,-154537059.4
676,-154537034.4
677,-154537009.4
678,-154536984.4
679,-154536959.4
680,-154536934.4
681,-154536908.8
682,-154536883.3
683,-154536857.7
684,-154536832.2
685,-154536806.6
686,-154536781.1
687,-154536755.5
688,-154536730
689,-154536704.4
690,-154536681.6
691,-154536658.8
692,-154536636
693,-154536613.2
694,-154536590.4
695,-154536567.6
696,-154536544.8
697,-154536522
698,-154536499.2
699,-154536476.4
700,-154536461
701,-154536445.6
702,-154536430.2
703,-154536414.8
704,-154536399.4
705,-154536384
706,-154536368.6
707,-154536353.2
708,-154536337.8
709,-154536322.4
710,-154536309.7
711,-154536296.9
712,-154536284.2
713,-154536271.4
714,-154536258.7
715,-154536245.9
716,-154536233.2
717,-154536220.4
718,-154536210.8
719,-154536201.3
720,-154536191.7
721,-154536182.2
722,-154536172.6
723,-154536163.1
724,-154536153.5
725,-154536144
726,-154536134.4
727,-154536124.2
728,-154536113.9
729,-154536103.7
730,-154536093.4
731,-154536083.2
732,-154536072.9
733,-154536062.7
734,-154536052.4
735,-154536046.4
736,-154536040.4
737,-154536034.4
738,-154536028.4
739,-154536022.4
740,-154536016.4
741,-154536010.4
742,-154536003.7
743,-154535996.9
744,-154535990.2
745,-154535983.4
746,-154535976.7
747,-154535969.9
748,-154535963.2
749,-154535956.4
750,-154535950.7
751,-154535945
752,-154535939.3
753,-154535933.5
754,-154535927.8
755,-154535922.1
756,-154535916.4
757,-154535911.5
758,-154535906.7
759,-154535901.8
760,-154535897
761,-154535892.1
762,-154535887.3
763,-154535882.4
764,-154535877.7
765,-154535873.1
766,-154535868.4
767,-154535863.7
768,-154535859.1
769,-154535854.4
770,-154535849.7
771,-154535845.1
772,-154535840.4
773,-154535837.9
774,-154535835.4
775,-154535832.9
776,-154535830.4
777,-154535827.9
778,-154535825.4
779,-154535822.9
780,-154535820.4
781,-154535817.9
782,-154535815.4
783,-154535812.9
784,-154535810.4
785,-154535808.4
786,-154535806.4
787,-154535804.4
788,-154535802.4
789,-154535800.4
790,-154535798.4
791,-154535796.4
792,-154535795.2
793,-154535793.9
794,-154535792.7
795,-154535791.4
796,-154535790.2
797,-154535788.9
798,-154535787.7
799,-154535786.4
800,-154535786.1
801,-154535785.8
802,-154535785.5
803,-154535785.3
804,-154535785
805,-154535784.7
806,-154535784.4
807,-154535784.4
808,-154535784.4
809,-154535784.4
810,-154535784.4
811,-154535784.4
812,-154535784.4
813,-154535784.4
814,-154535784.4
815,-154535784.4
816,-154535784.4
817,-154535784.4
818,-154535784.4
819,-154535784.4
820,-154535784.4
821,-154535784.4
822,-154535784.4
823,-154535784.4
824,-154535784.4
825,-154535784.4
826,-154535784.4
827,-154535784.4
828,-154535784.4
829,-154535784.4
830,-154535784.4
831,-154535784.4
832,-154535784.4
833,-154535784.4
834,-154535784.4
835,-154535784.4
836,-154535784.4
837,-154535784.4
838,-154535784.4
839,-154535784.4
840,-154535784.4
841,-154535784.4
842,-154535784.4
843,-154535784.4
844,-154535784.4
845,-154535784.4
846,-154535784.4
847,-154535784.4
848,-154535784.4
849,-154535784.4
850,-154535784.4
851,-154535784.4
852,-154535784.4
853,-154535784.4
854,-154535784.4
855,-154535784.4
856,-154535784.4
857,-154535784.4
858,-154535784.4
859,-154535784.4
860,-154535784.4
861,-154535784.4
862,-154535784.4
863,-154535784.4
864,-154535784.4
865,-154535784.4
866,-154535784.4
867,-154535784.4
868,-154535784.4
869,-154535784.4
870,-154535784.4
871,-154535784.4
872,-154535784.4
873,-154535784.4
874,-154535784.4
875,-154535784.4
876,-154535784.4
877,-154535784.4
878,-154535784.4
879,-154535784.4
880,-154535784.4
881,-154535784.4
882,-154535784.4
883,-154535784.4
884,-154535784.4
885,-154535784.4
886,-154535784.4
887,-154535784.4
888,-154535784.4
889,-154535784.4
890,-154535784.4
891,-154535784.4
892,-154535784.4
893,-154535784.4
894,-154535784.4
895,-154535784.4
896,-154535784.4
897,-154535784.4
898,-154535784.4
899,-154535784.4
900,-154535784.4
901,-154535784.4
902,-154535784.4
903,-154535784.4
904,-154535784.4
905,-154535784.4
906,-154535784.4
907,-154535784.4
908,-154535784.4
909,-154535784.4
910,-154535784.4
911,-154535784.4
912,-154535784.4
913,-154535784.4
914,-154535784.4
915,-154535784.4
916,-154535784.4
917,-154535784.4
918,-154535784.4
919,-154535784.4
920,-154535784.4
921,-154535784.4
922,-154535784.4
923,-154535784.4
924,-154535784.4
925,-154535784.4
926,-154535784.4
927,-154535784.4
928,-154535784.4
929,-154535784.4
930,-154535784.4
931,-154535784.4
932,-154535784.4
933,-154535784.4
934,-154535784.4
935,-154535784.4
936,-154535784.4
937,-154535784.4
938,-154535784.4
939,-154535784.4
940,-154535784.4
941,-154535784.4
942,-154535784.4
943,-154535784.4
944,-154535784.4
945,-154535784.4
946,-154535784.4
947,-154535784.4
948,-154535784.4
949,-154535784.4
950,-154535784.4
951,-154535784.4
952,-154535784.4
953,-154535784.4
954,-154535784.4
955,-154535784.4
956,-154535784.4
957,-154535784.4
958,-154535784.4
959,-154535784.4
960,-154535784.4
961,-154535784.4
962,-154535784.4
963,-154535784.4
964,-154535784.4
965,-154535784.4
966,-154535784.4
967,-154535784.4
968,-154535784.4
969,-154535784.4
970,-154535784.4
971,-154535784.4
972,-154535784.4
973,-154535784.4
974,-154535784.4
975,-154535784.4
976,-154535784.4
977,-154535784.4
978,-154535784.4
979,-154535784.4
980,-154535784.4
981,-154535784.4
982,-154535784.4
983,-154535784.4
984,-154535784.4
985,-154535784.4
986,-154535784.4
987,-154535784.4
988,-154535784.4
989,-154535784.4
990,-154535784.4
991,-154535784.4
992,-154535784.4
993,-154535784.4
994,-154535784.4
995,-154535784.4
996,-154535784.4
997,-154535784.4
998,-154535784.4
999,-154535784.4
1000,-154535784.4
1001,-154535784.4
1002,-154535784.4
1003,-154535784.4
1004,-154535784.4
1005,-154535784.4
1006,-154535784.4
1007,-154535784.4
1008,-154535784.4
1009,-154535784.4
1010,-154535784.4
1011,-154535784.4
1012,-154535784.4
1013,-154535784.4
1014,-154535784.4
1015,-154535784.4
1016,-154535784.4
1017,-154535784.4
1018,-154535784.4
1019,-154535784.4
1020,-154535784.4
1021,-154535784.4
1022,-154535784.4
1023,-154535784.4
1024,-154535784.4
1025,-154535784.4
1026,-154535784.4
1027,-154535784.4
1028,-154535784.4
1029,-154535784.4
1030,-154535784.4
1031,-154535784.4
1032,-154535784.4
1033,-154535784.4
1034,-154535784.4
1035,-154535784.4
1036,-154535784.4
1037,-154535784.4
1038,-154535784.4
1039,-154535784.4
1040,-154535784.4
1041,-154535784.4
1042,-154535784.4
1043,-154535784.4
1044,-154535784.4
1045,-154535784.4
1046,-154535784.4
1047,-154535784.4
1048,-154535784.4
1049,-154535784.4
1050,-154535784.4
1051,-154535784.4
1052,-154535784.4
1053,-154535784.4
1054,-154535784.4
1055,-154535784.4
1056,-154535784.4
1057,-154535784.4
1058,-154535784.4
1059,-154535784.4
1060,-154535784.4
1061,-154535784.4
1062,-154535784.4
1063,-154535784.4
1064,-154535784.4
1065,-154535784.4
1066,-154535784.4
1067,-154535784.4
1068,-154535784.4
1069,-154535784.4
1070,-154535784.4
1071,-154535784.4
1072,-154535784.4
1073,-154535784.4
1074,-154535784.4
1075,-154535784.4
1076,-154535784.4
1077,-154535784.4
1078,-154535784.4
1079,-154535784.4
1080,-154535784.4
1081,-154535784.4
1082,-154535784.4
1083,-154535784.4
1084,-154535784.4
1085,-154535784.4
1086,-154535784.4
1087,-154535784.4
1088,-154535784.4
1089,-154535784.4
1090,-154535784.4
1091,-154535784.4
1092,-154535784.4
1093,-154535784.4
1094,-154535784.4
1095,-154535784.4
1096,-154535784.4
1097,-154535784.4
1098,-154535784.4
1099,-154535784.4
1100,-154535784.4
1101,-154535784.4
1102,-154535784.4
1103,-154535784.4
1104,-154535784.4
1105,-154535784.4
1106,-154535784.4
1107,-154535784.4
1108,-154535784.4
1109,-154535784.4
1110,-154535784.4
1111,-154535784.4
1112,-154535784.4
1113,-154535784.4
1114,-154535784.4
1115,-154535784.4
1116,-154535784.4
1117,-154535784.4
1118,-154535784.4
1119,-154535784.4
1120,-154535784.4
1121,-154535784.4
1122,-154535784.4
1123,-154535784.4
1124,-154535784.4
1125,-154535784.4
1126,-154535784.4
1127,-154535784.4
1128,-154535784.4
1129,-154535784.4
1130,-154535784.4
1131,-154535784.4
1132,-154535784.4
1133,-154535784.4
1134,-154535784.4
1135,-154535784.4
1136,-154535784.4
1137,-154535784.4
1138,-154535784.4
1139,-154535784.4
1140,-154535784.4
1141,-154535784.4
1142,-154535784.4
1143,-154535784.4
1144,-154535784.4
1145,-154535784.4
1146,-154535784.4
1147,-154535784.4
1148,-154535784.4
1149,-154535784.4
1150,-154535784.4
1151,-154535784.4
1152,-154535784.4
1153,-154535784.4
1154,-154535784.4
1155,-154535784.4
1156,-154535784.4
1157,-154535784.4
1158,-154535784.4
1159,-154535784.4
1160,-154535784.4
1161,-154535784.4
1162,-154535784.4
1163,-154535784.4
1164,-154535784.4
1165,-154535784.4
1166,-154535784.4
1167,-154535784.4
1168,-154535784.4
1169,-154535784.4
1170,-154535784.4
1171,-154535784.4
1172,-154535784.4
1173,-154535784.4
1174,-154535784.4
1175,-154535784.4
1176,-154535784.4
1177,-154535784.4
1178,-154535784.4
1179,-154535784.4
1180,-154535784.4
1181,-154535784.4
1182,-154535784.4
1183,-154535784.4
1184,-154535784.4
1185,-154535784.4
1186,-154535784.4
1187,-154535784.4
1188,-154535784.4
1189,-154535784.4
1190,-154535784.4
1191,-154535784.4
1192,-154535784.4
1193,-154535784.4
1194,-154535784.4
1195,-154535784.4
1196,-154535784.4
1197,-154535784.4
1198,-154535784.4
1199,-154535784.4
1200,-154535784.4
1201,-154535784.4
1202,-154535784.4
1203,-154535784.4
1204,-154535784.4
1205,-154535784.4
1206,-154535784.4
1207,-154535784.4
1208,-154535784.4
1209,-154535784.4
1210,-154535784.4
1211,-154535784.4
1212,-154535784.4
1213,-154535784.4
1214,-154535784.4
1215,-154535784.4
1216,-154535784.4
1217,-154535784.4
1218,-154535784.4
1219,-154535784.4
1220,-154535784.4
1221,-154535784.4
1222,-154535784.4
1223,-154535784.4
1224,-154535784.4
1225,-154535784.4
1226,-154535784.4
1227,-154535784.4
1228,-154535784.4
1229,-154535784.4
1230,-154535784.4
1231,-154535784.4
1232,-154535784.4
1233,-154535784.4
1234,-154535784.4
1235,-154535784.4
1236,-154535784.4
1237,-154535784.4
1238,-154535784.4
1239,-154535784.4
1240,-154535784.4
1241,-154535784.4
1242,-154535784.4
1243,-154535784.4
1244,-154535784.4
1245,-154535784.4
1246,-154535784.4
1247,-154535784.4
1248,-154535784.4
1249,-154535784.4
1250,-154535784.4
1251,-154535784.4
1252,-154535784.4
1253,-154535784.4
1254,-154535784.4
1255,-154535784.4
1256,-154535784.4
1257,-154535784.4
1258,-154535784.4
1259,-154535784.4
1260,-154535784.4
1261,-154535784.4
1262,-154535784.4
1263,-154535784.4
1264,-154535784.4
1265,-154535784.4
1266,-154535784.4
1267,-154535784.4
1268,-154535784.4
1269,-154535784.4
1270,-154535784.4
1271,-154535784.4
1272,-154535784.4
1273,-154535784.4
1274,-154535784.4
1275,-154535784.4
1276,-154535784.4
1277,-154535784.4
1278,-154535784.4
1279,-154535784.4
1280,-154535784.4
1281,-154535784.4
1282,-154535784.4
1283,-154535784.4
1284,-154535784.4
1285,-154535784.4
1286,-154535784.4
1287,-154535784.4
1288,-154535784.4
1289,-154535784.4
1290,-154535784.4
1291,-154535784.4
1292,-154535784.4
1293,-154535784.4
1294,-154535784.4
1295,-154535784.4
1296,-154535784.4
1297,-154535784.4
1298,-154535784.4
1299,-154535784.4
1300,-154535784.4
1301,-154535784.4
1302,-154535784.4
1303,-154535784.4
1304,-154535784.4
1305,-154535784.4
1306,-154535784.4
1307,-154535784.4
1308,-154535784.4
1309,-154535784.4
1310,-154535784.4
1311,-154535784.4
1312,-154535784.4
1313,-154535784.4
1314,-154535784.4
1315,-154535784.4
1316,-154535784.4
1317,-154535784.4
1318,-154535784.4
1319,-154535784.4
1320,-154535784.4
1321,-154535784.4
1322,-154535784.4
1323,-154535784.4
1324,-154535784.4
1325,-154535784.4
1326,-154535784.4
1327,-154535784.4
1328,-154535784.4
1329,-154535784.4
1330,-154535784.4
1331,-154535784.4
1332,-154535784.4
1333,-154535784.4
1334,-154535784.4
1335,-154535784.4
1336,-154535784.4
1337,-154535784.4
1338,-154535784.4
1339,-154535784.4
1340,-154535784.4
1341,-154535784.4
1342,-154535784.4
1343,-154535784.4
1344,-154535784.4
1345,-154535784.4
1346,-154535784.4
1347,-154535784.4
1348,-154535784.4
1349,-154535784.4
1350,-154535784.4
1351,-154535784.4
1352,-154535784.4
1353,-154535784.4
1354,-154535784.4
1355,-154535784.4
1356,-154535784.4
1357,-154535784.4
1358,-154535784.4
1359,-154535784.4
1360,-154535784.4
1361,-154535784.4
1362,-154535784.4
1363,-154535784.4
1364,-154535784.4
1365,-154535784.4
1366,-154535784.4
1367,-154535784.4
1368,-154535784.4
1369,-154535784.4
1370,-154535784.4
1371,-154535784.4
1372,-154535784.4
1373,-154535784.4
1374,-154535784.4
1375,-154535784.4
1376,-154535784.4
1377,-154535784.4
1378,-154535784.4
1379,-154535784.4
1380,-154535784.4
1381,-154535784.4
1382,-154535784.4
1383,-154535784.4
1384,-154535784.4
1385,-154535784.4
1386,-154535784.4
1387,-154535784.4
1388,-154535784.4
1389,-154535784.4
1390,-154535784.4
1391,-154535784.4
1392,-154535784.4
1393,-154535784.4
1394,-154535784.4
1395,-154535784.4
1396,-154535784.4
1397,-154535784.4
1398,-154535784.4
1399,-154535784.4
1400,-154535784.4
1401,-154535784.4
1402,-154535784.4
1403,-154535784.4
1404,-154535784.4
1405,-154535784.4
1406,-154535784.4
1407,-154535784.4
1408,-154535784.4
1409,-154535784.4
1410,-154535784.4
1411,-154535784.4
1412,-154535784.4
1413,-154535784.4
1414,-154535784.4
1415,-154535784.4
1416,-154535784.4
1417,-154535784.4
1418,-154535784.4
1419,-154535784.4
1420,-154535784.4
1421,-154535784.4
1422,-154535784.4
1423,-154535784.4
1424,-154535784.4
1425,-154535784.4
1426,-154535784.4
1427,-154535784.4
1428,-154535784.4
1429,-154535784.4
1430,-154535784.4
1431,-154535784.4
1432,-154535784.4
1433,-154535784.4
1434,-154535784.4
1435,-154535784.4
1436,-154535784.4
1437,-154535784.4
1438,-154535784.4
1439,-154535784.4
1440,-154535784.4
1441,-154535784.4
1442,-154535784.4
1443,-154535784.4
1444,-154535784.4
1445,-154535784.4
1446,-154535784.4
1447,-154535784.4
1448,-154535784.4
1449,-154535784.4
1450,-154535784.4
1451,-154535784.4
1452,-154535784.4
1453,-154535784.4
1454,-154535784.4
1455,-154535784.4
1456,-154535784.4
1457,-154535784.4
1458,-154535784.4
1459,-154535784.4
1460,-154535784.4
1461,-154535784.4
1462,-154535784.4
1463,-154535784.4
1464,-154535784.4
1465,-154535784.4
1466,-154535784.4
1467,-154535784.4
1468,-154535784.4
1469,-154535784.4
1470,-154535784.4
1471,-154535784.4
1472,-154535784.4
1473,-154535784.4
1474,-154535784.4
1475,-154535784.4
1476,-154535784.4
1477,-154535784.4
1478,-154535784.4
1479,-154535784.4
1480,-154535784.4
1481,-154535784.4
1482,-154535784.4
1483,-154535784.4
1484,-154535784.4
1485,-154535784.4
1486,-154535784.4
1487,-154535784.4
1488,-154535784.4
1489,-154535784.4
1490,-154535784.4
1491,-154535784.4
1492,-154535784.4
1493,-154535784.4
1494,-154535784.4
1495,-154535784.4
1496,-154535784.4
1497,-154535784.4
1498,-154535784.4
1499,-154535784.4
1500,-154535784.4
1501,-154535784.4
1502,-154535784.4
1503,-154535784.4
1504,-154535784.4
1505,-154535784.4
1506,-154535784.4
1507,-154535784.4
1508,-154535784.4
1509,-154535784.4
1510,-154535784.4
1511,-154535784.4
1512,-154535784.4
1513,-154535784.4
1514,-154535784.4
1515,-154535784.4
1516,-154535784.4
1517,-154535784.4
1518,-154535784.4
1519,-154535784.4
1520,-154535784.4
1521,-154535784.4
1522,-154535784.4
1523,-154535784.4
1524,-154535784.4
1525,-154535784.4
1526,-154535784.4
1527,-154535784.4
1528,-154535784.4
1529,-154535784.4
1530,-154535784.4
1531,-154535784.4
1532,-154535784.4
1533,-154535784.4
1534,-154535784.4
1535,-154535784.4
1536,-154535784.4
1537,-154535784.4
1538,-154535784.4
1539,-154535784.4
1540,-154535784.4
1541,-154535784.4
1542,-154535784.4
1543,-154535784.4
1544,-154535784.4
1545,-154535784.4
1546,-154535784.4
1547,-154535784.4
1548,-154535784.4
1549,-154535784.4
1550,-154535784.4
1551,-154535784.4
1552,-154535784.4
1553,-154535784.4
1554,-154535784.4
1555,-154535784.4
1556,-154535784.4
1557,-154535784.4
1558,-154535784.4
1559,-154535784.4
1560,-154535784.4
1561,-154535784.4
1562,-154535784.4
1563,-154535784.4
1564,-154535784.4
1565,-154535784.4
1566,-154535784.4
1567,-154535784.4
1568,-154535784.4
1569,-154535784.4
1570,-154535784.4
1571,-154535784.4
1572,-154535784.4
1573,-154535784.4
1574,-154535784.4
1575,-154535784.4
1576,-154535784.4
1577,-154535784.4
1578,-154535784.4
1579,-154535784.4
1580,-154535784.4
1581,-154535784.4
1582,-154535784.4
1583,-154535784.4
1584,-154535784.4
1585,-154535784.4
1586,-154535784.4
1587,-154535784.4
1588,-154535784.4
1589,-154535784.4
1590,-154535784.4
1591,-154535784.4
1592,-154535784.4
1593,-154535784.4
1594,-154535784.4
1595,-154535784.4
1596,-154535784.4
1597,-154535784.4
1598,-154535784.4
1599,-154535784.4
1600,-154535784.4
1601,-154535784.4
1602,-154535784.4
1603,-154535784.4
1604,-154535784.4
1605,-154535784.4
1606,-154535784.4
1607,-154535784.4
1608,-154535784.4
1609,-154535784.4
1610,-154535784.4
1611,-154535784.4
1612,-154535784.4
1613,-154535784.4
1614,-154535784.4
1615,-154535784.4
1616,-154535784.4
1617,-154535784.4
1618,-154535784.4
1619,-154535784.4
1620,-154535784.4
1621,-154535784.4
1622,-154535784.4
1623,-154535784.4
1624,-154535784.4
1625,-154535784.4
1626,-154535784.4
1627,-154535784.4
1628,-154535784.4
1629,-154535784.4
1630,-154535784.4
1631,-154535784.4
1632,-154535784.4
1633,-154535784.4
1634,-154535784.4
1635,-154535784.4
1636,-154535784.4
1637,-154535784.4
1638,-154535784.4
1639,-154535784.4
1640,-154535784.4
1641,-154535784.4
1642,-154535784.4
1643,-154535784.4
1644,-154535784.4
1645,-154535784.4
1646,-154535784.4
1647,-154535784.4
1648,-154535784.4
1649,-154535784.4
1650,-154535784.4
1651,-154535784.4
1652,-154535784.4
1653,-154535784.4
1654,-154535784.4
1655,-154535784.4
1656,-154535784.4
1657,-154535784.4
1658,-154535784.4
1659,-154535784.4
1660,-154535784.4
1661,-154535784.4
1662,-154535784.4
1663,-154535784.4
1664,-154535784.4
1665,-154535784.4
1666,-154535784.4
1667,-154535784.4
1668,-154535784.4
1669,-154535784.4
1670,-154535784.4
1671,-154535784.4
1672,-154535784.4
1673,-154535784.4
1674,-154535784.4
1675,-154535784.4
1676,-154535784.4
1677,-154535784.4
1678,-154535784.4
1679,-154535784.4
1680,-154535784.4
1681,-154535784.4
1682,-154535784.4
1683,-154535784.4
1684,-154535784.4
1685,-154535784.4
1686,-154535784.4
1687,-154535784.4
1688,-154535784.4
1689,-154535784.4
1690,-154535784.4
1691,-154535784.4
1692,-154535784.4
1693,-154535784.4
1694,-154535784.4
1695,-154535784.4
1696,-154535784.4
1697,-154535784.4
1698,-154535784.4
1699,-154535784.4
1700,-154535784.4
1701,-154535784.4
1702,-154535784.4
1703,-154535784.4
1704,-154535784.4
1705,-154535784.4
1706,-154535784.4
1707,-154535784.4
1708,-154535784.4
1709,-154535784.4
1710,-154535784.4
1711,-154535784.4
1712,-154535784.4
1713,-154535784.4
1714,-154535784.4
1715,-154535784.4
1716,-154535784.4
1717,-154535784.4
1718,-154535784.4
1719,-154535784.4
1720,-154535784.4
1721,-154535784.4
1722,-154535784.4
1723,-154535784.4
1724,-154535784.4
1725,-154535784.4
1726,-154535784.4
1727,-154535784.4
1728,-154535784.4
1729,-154535784.4
1730,-154535784.4
1731,-154535784.4
1732,-154535784.4
1733,-154535784.4
1734,-154535784.4
1735,-154535784.4
1736,-154535784.4
1737,-154535784.4
1738,-154535784.4
1739,-154535784.4
1740,-154535784.4
1741,-154535784.4
1742,-154535784.4
1743,-154535784.4
1744,-154535784.4
1745,-154535784.4
1746,-154535784.4
1747,-154535784.4
1748,-154535784.4
1749,-154535784.4
1750,-154535784.4
1751,-154535784.4
1752,-154535784.4
1753,-154535784.4
1754,-154535784.4
1755,-154535784.4
1756,-154535784.4
1757,-154535784.4
1758,-154535784.4
1759,-154535784.4
1760,-154535784.4
1761,-154535784.4
1762,-154535784.4
1763,-154535784.4
1764,-154535784.4
1765,-154535784.4
1766,-154535784.4
1767,-154535784.4
1768,-154535784.4
1769,-154535784.4
1770,-154535784.4
1771,-154535784.4
1772,-154535784.4
1773,-154535784.4
1774,-154535784.4
1775,-154535784.4
1776,-154535784.4
1777,-154535784.4
1778,-154535784.4
1779,-154535784.4
1780,-154535784.4
1781,-154535784.4
1782,-154535784.4
1783,-154535784.4
1784,-154535784.4
1785,-154535784.4
1786,-154535784.4
1787,-154535784.4
1788,-154535784.4
1789,-154535784.4
1790,-154535784.4
1791,-154535784.4
1792,-154535784.4
1793,-154535784.4
1794,-154535784.4
1795,-154535784.4
1796,-154535784.4
1797,-154535784.4
1798,-154535784.4
1799,-154535784.4
1800,-154535784.4
1801,-154535784.4
1802,-154535784.4
1803,-154535784.4
1804,-154535784.4
1805,-154535784.4
1806,-154535784.4
1807,-154535784.4
1808,-154535784.4
1809,-154535784.4
1810,-154535784.4
1811,-154535784.4
1812,-154535784.4
1813,-154535784.4
1814,-154535784.4
1815,-154535784.4
1816,-154535784.4
1817,-154535784.4
1818,-154535784.4
1819,-154535784.4
1820,-154535784.4
1821,-154535784.4
1822,-154535784.4
1823,-154535784.4
1824,-154535784.4
1825,-154535784.4
1826,-154535784.4
1827,-154535784.4
1828,-154535784.4
1829,-154535784.4
1830,-154535784.4
1831,-154535784.4
1832,-154535784.4
1833,-154535784.4
1834,-154535784.4
1835,-154535784.4
1836,-154535784.4
1837,-154535784.4
1838,-154535784.4
1839,-154535784.4
1840,-154535784.4
1841,-154535784.4
1842,-154535784.4
1843,-154535784.4
1844,-154535784.4
1845,-154535784.4
1846,-154535784.4
1847,-154535784.4
1848,-154535784.4
1849,-154535784.4
1850,-154535784.4
1851,-154535784.4
1852,-154535784.4
1853,-154535784.4
1854,-154535784.4
1855,-154535784.4
1856,-154535784.4
1857,-154535784.4
1858,-154535784.4
1859,-154535784.4
1860,-154535784.4
1861,-154535784.4
1862,-154535784.4
1863,-154535784.4
1864,-154535784.4
1865,-154535784.4
1866,-154535784.4
1867,-154535784.4
1868,-154535784.4
1869,-154535784.4
1870,-154535784.4
1871,-154535784.4
1872,-154535784.4
1873,-154535784.4
1874,-154535784.4
1875,-154535784.4
1876,-154535784.4
1877,-154535784.4
1878,-154535784.4
1879,-154535784.4
1880,-154535784.4
1881,-154535784.4
1882,-154535784.4
1883,-154535784.4
1884,-154535784.4
1885,-154535784.4
1886,-154535784.4
1887,-154535784.4
1888,-154535784.4
1889,-154535784.4
1890,-154535784.4
1891,-154535784.4
1892,-154535784.4
1893,-154535784.4
1894,-154535784.4
1895,-154535784.4
1896,-154535784.4
1897,-154535784.4
1898,-154535784.4
1899,-154535784.4
1900,-154535784.4
1901,-154535784.4
1902,-154535784.4
1903,-154535784.4
1904,-154535784.4
1905,-154535784.4
1906,-154535784.4
1907,-154535784.4
1908,-154535784.4
1909,-154535784.4
1910,-154535784.4
1911,-154535784.4
1912,-154535784.4
1913,-154535784.4
1914,-154535784.4
1915,-154535784.4
1916,-154535784.4
1917,-154535784.4
1918,-154535784.4
1919,-154535784.4
1920,-154535784.4
1921,-154535784.4
1922,-154535784.4
1923,-154535784.4
1924,-154535784.4
1925,-154535784.4
1926,-154535784.4
1927,-154535784.4
1928,-154535784.4
1929,-154535784.4
1930,-154535784.4
1931,-154535784.4
1932,-154535784.4
1933,-154535784.4
1934,-154535784.4
1935,-154535784.4
1936,-154535784.4
1937,-154535784.4
1938,-154535784.4
1939,-154535784.4
1940,-154535784.4
1941,-154535784.4
1942,-154535784.4
1943,-154535784.4
1944,-154535784.4
1945,-154535784.4
1946,-154535784.4
1947,-154535784.4
1948,-154535784.4
1949,-154535784.4
1950,-154535784.4
1951,-154535784.4
1952,-154535784.4
1953,-154535784.4
1954,-154535784.4
1955,-154535784.4
1956,-154535784.4
1957,-154535784.4
1958,-154535784.4
1959,-154535784.4
1960,-154535784.4
1961,-154535784.4
1962,-154535784.4
1963,-154535784.4
1964,-154535784.4
1965,-154535784.4
1966,-154535784.4
1967,-154535784.4
1968,-154535784.4
1969,-154535784.4
1970,-154535784.4
1971,-154535784.4
1972,-154535784.4
1973,-154535784.4
1974,-154535784.4
1975,-154535784.4
1976,-154535784.4
1977,-154535784.4
1978,-154535784.4
1979,-154535784.4
1980,-154535784.4
1981,-154535784.4
1982,-154535784.4
1983,-154535784.4
1984,-154535784.4
1985,-154535784.4
1986,-154535784.4
1987,-154535784.4
1988,-154535784.4
1989,-154535784.4
1990,-154535784.4
1991,-154535784.4
1992,-154535784.4
1993,-154535784.4
1994,-154535784.4
1995,-154535784.4
1996,-154535784.4
1997,-154535784.4
1998,-154535784.4
1999,-154535784.4
2000,-154535784.4
2001,-154535784.4
2002,-154535784.4
2003,-154535784.4
2004,-154535784.4
2005,-154535784.4
2006,-154535784.4
2007,-154535784.4
2008,-154535784.4
2009,-154535784.4
2010,-154535784.4
2011,-154535784.4
2012,-154535784.4
2013,-154535784.4
2014,-154535784.4
2015,-154535784.4
2016,-154535784.4
2017,-154535784.4
2018,-154535784.4
2019,-154535784.4
2020,-154535784.4
2021,-154535784.4
2022,-154535784.4
2023,-154535784.4
2024,-154535784.4
2025,-154535784.4
2026,-154535784.4
2027,-154535784.4
2028,-154535784.4
2029,-154535784.4
2030,-154535784.4
2031,-154535784.4
2032,-154535784.4
2033,-154535784.4
2034,-154535784.4
2035,-154535784.4
2036,-154535784.4
2037,-154535784.4
2038,-154535784.4
2039,-154535784.4
2040,-154535784.4
2041,-154535784.4
2042,-154535784.4
2043,-154535784.4
2044,-154535784.4
2045,-154535784.4
2046,-154535784.4
2047,-154535784.4
2048,-154535784.4
2049,-154535784.4
2050,-154535784.4
2051,-154535784.4
2052,-154535784.4
2053,-154535784.4
2054,-154535784.4
2055,-154535784.4
2056,-154535784.4
2057,-154535784.4
2058,-154535784.4
2059,-154535784.4
2060,-154535784.4
2061,-154535784.4
2062,-154535784.4
2063,-154535784.4
2064,-154535784.4
2065,-154535784.4
2066,-154535784.4
2067,-154535784.4
2068,-154535784.4
2069,-154535784.4
2070,-154535784.4
2071,-154535784.4
2072,-154535784.4
2073,-154535784.4
2074,-154535784.4
2075,-154535784.4
2076,-154535784.4
2077,-154535784.4
2078,-154535784.4
2079,-154535784.4
2080,-154535784.4
2081,-154535784.4
2082,-154535784.4
2083,-154535784.4
2084,-154535784.4
2085,-154535784.4
2086,-154535784.4
2087,-154535784.4
2088,-154535784.4
2089,-154535784.4
2090,-154535784.4
2091,-154535784.4
2092,-154535784.4
2093,-154535784.4
2094,-154535784.4
2095,-154535784.4
2096,-154535784.4
2097,-154535784.4
2098,-154535784.4
2099,-154535784.4
2100,-154535784.4
2101,-154535784.4
2102,-154535784.4
2103,-154535784.4
2104,-154535784.4
2105,-154535784.4
2106,-154535784.4
2107,-154535784.4
2108,-154535784.4
2109,-154535784.4
2110,-154535784.4
2111,-154535784.4
2112,-154535784.4
2113,-154535784.4
2114,-154535784.4
2115,-154535784.4
2116,-154535784.4
2117,-154535784.4
2118,-154535784.4
2119,-154535784.4
2120,-154535784.4
2121,-154535784.4
2122,-154535784.4
2123,-154535784.4
2124,-154535784.4
2125,-154535784.4
2126,-154535784.4
2127,-154535784.4
2128,-154535784.4
2129,-154535784.4
2130,-154535784.4
2131,-154535784.4
2132,-154535784.4
2133,-154535784.4
2134,-154535784.4
2135,-154535784.4
2136,-154535784.4
2137,-154535784.4
2138,-154535784.4
2139,-154535784.4
2140,-154535784.4
2141,-154535784.4
2142,-154535784.4
2143,-154535784.4
2144,-154535784.4
2145,-154535784.4
2146,-154535784.4
2147,-154535784.4
2148,-154535784.4
2149,-154535784.4
2150,-154535784.4
2151,-154535784.4
2152,-154535784.4
2153,-154535784.4
2154,-154535784.4
2155,-154535784.4
2156,-154535784.4
2157,-154535784.4
2158,-154535784.4
2159,-154535784.4
2160,-154535784.4
2161,-154535784.4
2162,-154535784.4
2163,-154535784.4
2164,-154535784.4
2165,-154535784.4
2166,-154535784.4
2167,-154535784.4
2168,-154535784.4
2169,-154535784.4
2170,-154535784.4
2171,-154535784.4
2172,-154535784.4
2173,-154535784.4
2174,-154535784.4
2175,-154535784.4
2176,-154535784.4
2177,-154535784.4
2178,-154535784.4
2179,-154535784.4
2180,-154535784.4
2181,-154535784.4
2182,-154535784.4
2183,-154535784.4
2184,-154535784.4
2185,-154535784.4
2186,-154535784.4
2187,-154535784.4
2188,-154535784.4
2189,-154535784.4
2190,-154535784.4
2191,-154535784.4
2192,-154535784.4
2193,-154535784.4
2194,-154535784.4
2195,-154535784.4
2196,-154535784.4
2197,-154535784.4
2198,-154535784.4
2199,-154535784.4
2200,-154535784.4
2201,-154535784.4
2202,-154535784.4
2203,-154535784.4
2204,-154535784.4
2205,-154535784.4
2206,-154535784.4
2207,-154535784.4
2208,-154535784.4
2209,-154535784.4
2210,-154535784.4
2211,-154535784.4
2212,-154535784.4
2213,-154535784.4
2214,-154535784.4
2215,-154535784.4
2216,-154535784.4
2217,-154535784.4
2218,-154535784.4
2219,-154535784.4
2220,-154535784.4
2221,-154535784.4
2222,-154535784.4
2223,-154535784.4
2224,-154535784.4
2225,-154535784.4
2226,-154535784.4
2227,-154535784.4
2228,-154535784.4
2229,-154535784.4
2230,-154535784.4
2231,-154535784.4
2232,-154535784.4
2233,-154535784.4
2234,-154535784.4
2235,-154535784.4
2236,-154535784.4
2237,-154535784.4
2238,-154535784.4
2239,-154535784.4
2240,-154535784.4
2241,-154535784.4
2242,-154535784.4
2243,-154535784.4
2244,-154535784.4
2245,-154535784.4
2246,-154535784.4
2247,-154535784.4
2248,-154535784.4
2249,-154535784.4
2250,-154535784.4
2251,-154535784.4
2252,-154535784.4
2253,-154535784.4
2254,-154535784.4
2255,-154535784.4
2256,-154535784.4
2257,-154535784.4
2258,-154535784.4
2259,-154535784.4
2260,-154535784.4
2261,-154535784.4
2262,-154535784.4
2263,-154535784.4
2264,-154535784.4
2265,-154535784.4
2266,-154535784.4
2267,-154535784.4
2268,-154535784.4
2269,-154535784.4
2270,-154535784.4
2271,-154535784.4
2272,-154535784.4
2273,-154535784.4
2274,-154535784.4
2275,-154535784.4
2276,-154535784.4
2277,-154535784.4
2278,-154535784.4
2279,-154535784.4
2280,-154535784.4
2281,-154535784.4
2282,-154535784.4
2283,-154535784.4
2284,-154535784.4
2285,-154535784.4
2286,-154535784.4
2287,-154535784.4
2288,-154535784.4
2289,-154535784.4
2290,-154535784.4
2291,-154535784.4
2292,-154535784.4
2293,-154535784.4
2294,-154535784.4
2295,-154535784.4
2296,-154535784.4
2297,-154535784.4
2298,-154535784.4
2299,-154535784.4
2300,-154535784.4
2301,-154535784.4
2302,-154535784.4
2303,-154535784.4
2304,-154535784.4
2305,-154535784.4
2306,-154535784.4
2307,-154535784.4
2308,-154535784.4
2309,-154535784.4
2310,-154535784.4
2311,-154535784.4
2312,-154535784.4
2313,-154535784.4
2314,-154535784.4
2315,-154535784.4
2316,-154535784.4
2317,-154535784.4
2318,-154535784.4
2319,-154535784.4
2320,-154535784.4
2321,-154535784.4
2322,-154535784.4
2323,-154535784.4
2324,-154535784.4
2325,-154535784.4
2326,-154535784.4
2327,-154535784.4
2328,-154535784.4
2329,-154535784.4
2330,-154535784.4
2331,-154535784.4
2332,-154535784.4
2333,-154535784.4
2334,-154535784.4
2335,-154535784.4
2336,-154535784.4
2337,-154535784.4
2338,-154535784.4
2339,-154535784.4
2340,-154535784.4
2341,-154535784.4
2342,-154535784.4
2343,-154535784.4
2344,-154535784.4
2345,-154535784.4
2346,-154535784.4
2347,-154535784.4
2348,-154535784.4
2349,-154535784.4
2350,-154535784.4
2351,-154535784.4
2352,-154535784.4
2353,-154535784.4
2354,-154535784.4
2355,-154535784.4
2356,-154535784.4
2357,-154535784.4
2358,-154535784.4
2359,-154535784.4
2360,-154535784.4
2361,-154535784.4
2362,-154535784.4
2363,-154535784.4
2364,-154535784.4
2365,-154535784.4
2366,-154535784.4
2367,-154535784.4
2368,-154535784.4
2369,-154535784.4
2370,-154535784.4
2371,-154535784.4
2372,-154535784.4
2373,-154535784.4
2374,-154535784.4
2375,-154535784.4
2376,-154535784.4
2377,-154535784.4
2378,-154535784.4
2379,-154535784.4
2380,-154535784.4
2381,-154535784.4
2382,-154535784.4
2383,-154535784.4
2384,-154535784.4
2385,-154535784.4
2386,-154535784.4
2387,-154535784.4
2388,-154535784.4
2389,-154535784.4
2390,-154535784.4
2391,-154535784.4
2392,-154535784.4
2393,-154535784.4
2394,-154535784.4
2395,-154535784.4
2396,-154535784.4
2397,-154535784.4
2398,-154535784.4
2399,-154535784.4
2400,-154535784.4
2401,-154535784.4
2402,-154535784.4
2403,-154535784.4
2404,-154535784.4
2405,-154535784.4
2406,-154535784.4
2407,-154535784.4
2408,-154535784.4
2409,-154535784.4
2410,-154535784.4
2411,-154535784.4
2412,-154535784.4
2413,-154535784.4
2414,-154535784.4
2415,-154535784.4
2416,-154535784.4
2417,-154535784.4
2418,-154535784.4
2419,-154535784.4
2420,-154535784.4
2421,-154535784.4
2422,-154535784.4
2423,-154535784.4
2424,-154535784.4
2425,-154535784.4
2426,-154535784.4
2427,-154535784.4
2428,-154535784.4
2429,-154535784.4
2430,-154535784.4
2431,-154535784.4
2432,-154535784.4
2433,-154535784.4
2434,-154535784.4
2435,-154535784.4
2436,-154535784.4
2437,-154535784.4
2438,-154535784.4
2439,-154535784.4
2440,-154535784.4
2441,-154535784.4
2442,-154535784.4
2443,-154535784.4
2444,-154535784.4
2445,-154535784.4
2446,-154535784.4
2447,-154535784.4
2448,-154535784.4
2449,-154535784.4
2450,-154535784.4
2451,-154535784.4
2452,-154535784.4
2453,-154535784.4
2454,-154535784.4
2455,-154535784.4
2456,-154535784.4
2457,-154535784.4
2458,-154535784.4
2459,-154535784.4
2460,-154535784.4
2461,-154535784.4
2462,-154535784.4
2463,-154535784.4
2464,-154535784.4
2465,-154535784.4
2466,-154535784.4
2467,-154535784.4
2468,-154535784.4
2469,-154535784.4
2470,-154535784.4
2471,-154535784.4
2472,-154535784.4
2473,-154535784.4
2474,-154535784.4
2475,-154535784.4
2476,-154535784.4
2477,-154535784.4
2478,-154535784.4
2479,-154535784.4
2480,-154535784.4
2481,-154535784.4
2482,-154535784.4
2483,-154535784.4
2484,-154535784.4
2485,-154535784.4
2486,-154535784.4
2487,-154535784.4
2488,-154535784.4
2489,-154535784.4
2490,-154535784.4
2491,-154535784.4
2492,-154535784.4
2493,-154535784.4
2494,-154535784.4
2495,-154535784.4
2496,-154535784.4
2497,-154535784.4
2498,-154535784.4
2499,-154535784.4


==> figures/logs/mean_convergence_plots/cell_tracking_large_spec.csv <==
6.0,-157072485.20365924
7.0,-156971167.65474164
8.0,-156871041.51561663
9.0,-156782020.1436937
10.0,-156693810.2416427
11.0,-156605950.5520727
12.0,-156518090.86250266
13.0,-156442129.21675432
14.0,-156366668.75392365
15.0,-156291208.29109296
16.0,-156217255.65963393
17.0,-156146782.0430719
18.0,-156115758.0647048
19.0,-156084734.08633772
20.0,-156053710.10797065
21.0,-156022686.12960356
22.0,-155991662.15123647
23.0,-155960671.47251138
24.0,-155929735.78953505
25.0,-155898800.1065587
26.0,-155867864.42358232
27.0,-155836928.74060598
28.0,-155805993.0576296
29.0,-155775057.37465322
30.0,-155744121.69167688
31.0,-155722753.21151122
32.0,-155702809.60424694
33.0,-155684155.29938683
34.0,-155667115.3846612
35.0,-155650076.47790462
36.0,-155633037.57114807
37.0,-155615998.66439146
38.0,-155598959.75763494
39.0,-155581920.85087836
40.0,-155564881.94412178
41.0,-155547843.03736526
42.0,-155530804.13060865
43.0,-155521160.26383752
44.0,-155511516.3970664
45.0,-155501872.53029528
46.0,-155492256.65234128
47.0,-155482659.4099659
48.0,-155473661.11546654
49.0,-155464718.60734957
50.0,-155456179.9934291
51.0,-155447696.57995456
52.0,-155439213.16648006
53.0,-155430729.75300553
54.0,-155422246.339531
55.0,-155413762.92605647
56.0,-155405279.51258194
57.0,-155396796.0991074
58.0,-155390202.15576848
59.0,-155384910.49026853
60.0,-155379618.82476854
61.0,-155374327.15926856
62.0,-155369035.49376857
63.0,-155363796.1542371
64.0,-155358754.46402204
65.0,-155353712.773807
66.0,-155348783.53537333
67.0,-155343933.2933358
68.0,-155339083.0512983
69.0,-155334241.2948683
70.0,-155329399.90076923
71.0,-155324558.50667018
72.0,-155319717.11257115
73.0,-155314875.7184721
74.0,-155310034.32437307
75.0,-155305192.930274
76.0,-155300351.53617495
77.0,-155295510.14207593
78.0,-155290668.74797687
79.0,-155285886.778974
80.0,-155281159.1143548
81.0,-155276431.44973555
82.0,-155271749.11087403
83.0,-155267139.8640508
84.0,-155262531.11370373
85.0,-155257922.36335668
86.0,-155253313.6130096
87.0,-155248704.86266255
88.0,-155244096.11231548
89.0,-155239487.3619684
90.0,-155234878.61162132
91.0,-155230270.49307618
92.0,-155225664.63236293
93.0,-155221058.77164972
94.0,-155216452.9109365
95.0,-155211898.4116989
96.0,-155207359.4715057
97.0,-155202820.53131253
98.0,-155198290.46302748
99.0,-155193816.5097703
100.0,-155189343.48992673
101.0,-155184870.47008318
102.0,-155180397.4502396
103.0,-155175924.43039605
104.0,-155171451.4105525
105.0,-155166978.39070892
106.0,-155162505.3708654
107.0,-155158032.35102183
108.0,-155153559.33117828
109.0,-155149086.3113347
110.0,-155144615.35216215
111.0,-155140183.47646555
112.0,-155135751.60076895
113.0,-155131319.72507238
114.0,-155126888.51685506
115.0,-155122495.3070833
116.0,-155119132.2070979
117.0,-155117427.00946325
118.0,-155115721.8118286
119.0,-155114016.61419398
120.0,-155112311.41655934
121.0,-155110606.2189247
122.0,-155108901.02129006
123.0,-155107195.82365543
124.0,-155105490.62602082
125.0,-155103785.42838615
126.0,-155102084.82853505
127.0,-155100406.38746366
128.0,-155098727.94639224
129.0,-155097049.50532088
130.0,-155095371.06424946
131.0,-155093705.85335508
132.0,-155092055.85007143
133.0,-155090405.927471
134.0,-155088756.00752312
135.0,-155087106.08757526
136.0,-155085456.20916003
137.0,-155083807.13058683
138.0,-155082158.05201364
139.0,-155080508.9734404
140.0,-155078859.8948672
141.0,-155077210.816294
142.0,-155075570.78944167
143.0,-155073939.68648916
144.0,-155072308.58353662
145.0,-155070677.4805841
146.0,-155069046.3776316
147.0,-155067418.10068855
148.0,-155065810.54789057
149.0,-155064203.03267893
150.0,-155062595.54562345
151.0,-155060988.058568
152.0,-155059380.57151252
153.0,-155057773.08445704
154.0,-155056165.59740156
155.0,-155054558.1103461
156.0,-155052950.62329063
157.0,-155051343.13623515
158.0,-155049743.9973337
159.0,-155048148.68749934
160.0,-155046553.57403684
161.0,-155044958.46057433
162.0,-155043363.34711185
163.0,-155041768.23364934
164.0,-155040184.6740387
165.0,-155038606.53946728
166.0,-155037028.43105403
167.0,-155035450.3226408
168.0,-155033872.21422753
169.0,-155032294.1058143
170.0,-155030715.9974011
171.0,-155029137.88898784
172.0,-155027559.78057462
173.0,-155026344.65360808
174.0,-155025528.97041804
175.0,-155024713.287228
176.0,-155023897.60403794
177.0,-155023081.9208479
178.0,-155022266.23765787
179.0,-155021450.55446783
180.0,-155020639.6878708
181.0,-155019838.85066763
182.0,-155019038.1500352
183.0,-155018237.4566841
184.0,-155017436.76333308
185.0,-155016636.06998205
186.0,-155015835.376631
187.0,-155015034.68327993
188.0,-155014233.9899289
189.0,-155013435.84876242
190.0,-155012642.2492837
191.0,-155011848.64980498
192.0,-155011055.05032626
193.0,-155010261.45084754
194.0,-155009467.8513688
195.0,-155008674.2518901
196.0,-155007880.65241137
197.0,-155007093.72834164
198.0,-155006310.13570422
199.0,-155005526.5421289
200.0,-155004742.9485535
201.0,-155003959.35497817
202.0,-155003175.7614028
203.0,-155002392.16782746
204.0,-155001608.5997387
205.0,-155000829.7710058
206.0,-155000053.45804214
207.0,-154999277.14507845
208.0,-154998500.83211476
209.0,-154997724.51915106
210.0,-154996948.20618737
211.0,-154996171.89322367
212.0,-154995395.58025995
213.0,-154994621.13210028
214.0,-154993851.754658
215.0,-154993082.37255925
216.0,-154992312.98847988
217.0,-154991543.60440046
218.0,-154990774.2203211
219.0,-154990004.83624166
220.0,-154989235.45216227
221.0,-154988469.17045492
222.0,-154987704.24534166
223.0,-154986939.3202284
224.0,-154986174.3951152
225.0,-154985409.47000194
226.0,-154984644.54488868
227.0,-154983879.7076057
228.0,-154983114.89837784
229.0,-154982350.12863836
230.0,-154981760.21997595
231.0,-154981290.40572947
232.0,-154980820.5867284
233.0,-154980350.76772732
234.0,-154979880.94872624
235.0,-154979411.12972516
236.0,-154978941.31072408
237.0,-154978474.87856898
238.0,-154978008.72908622
239.0,-154977542.5796035
240.0,-154977076.43012077
241.0,-154976610.28063804
242.0,-154976144.1311553
243.0,-154975677.98167259
244.0,-154975211.83218983
245.0,-154974745.68270713
246.0,-154974282.70352226
247.0,-154973822.46846372
248.0,-154973362.28195858
249.0,-154972902.1089479
250.0,-154972441.9972288
251.0,-154971981.8855098
252.0,-154971522.32877287
253.0,-154971065.7127529
254.0,-154970609.09673297
255.0,-154970152.48071304
256.0,-154969695.86469308
257.0,-154969239.2486731
258.0,-154968782.63265318
259.0,-154968326.0166332
260.0,-154967869.40061325
261.0,-154967412.78459328
262.0,-154966956.49962395
263.0,-154966504.59836292
264.0,-154966052.7373674
265.0,-154965600.95319188
266.0,-154965149.16901636
267.0,-154964697.38484082
268.0,-154964246.0896566
269.0,-154963796.55104843
270.0,-154963347.01244026
271.0,-154962897.47383213
272.0,-154962447.9398051
273.0,-154961998.41938695
274.0,-154961548.89896882
275.0,-154961099.37855068
276.0,-154960649.85813254
277.0,-154960200.33771443
278.0,-154959750.8172963
279.0,-154959303.3784244
280.0,-154958857.67180216
281.0,-154958412.0008019
282.0,-154957966.33419514
283.0,-154957520.66758835
284.0,-154957076.1245845
285.0,-154956632.7598199
286.0,-154956189.39505535
287.0,-154955863.43642917
288.0,-154955565.26872763
289.0,-154955267.10102612
290.0,-154954968.93332458
291.0,-154954670.76562303
292.0,-154954372.59792152
293.0,-154954074.43021998
294.0,-154953776.26251847
295.0,-154953478.50233287
296.0,-154953183.18701234
297.0,-154952887.8734594
298.0,-154952592.56759733
299.0,-154952297.26173532
300.0,-154952003.46773168
301.0,-154951710.21705398
302.0,-154951416.96637625
303.0,-154951123.71569848
304.0,-154950830.46502075
305.0,-154950537.214343
306.0,-154950243.96366528
307.0,-154949950.71298754
308.0,-154949657.46230978
309.0,-154949364.21163207
310.0,-154949070.96095434
311.0,-154948777.7102766
312.0,-154948485.8577033
313.0,-154948194.82004148
314.0,-154947903.78523284
315.0,-154947612.7519018
316.0,-154947322.9673081
317.0,-154947033.3855517
318.0,-154946743.81194
319.0,-154946454.23832837
320.0,-154946164.66471666
321.0,-154945875.09110498
322.0,-154945585.5174933
323.0,-154945295.9438816
324.0,-154945006.37026992
325.0,-154944716.79665822
326.0,-154944427.22304654
327.0,-154944137.64943486
328.0,-154943848.895657
329.0,-154943561.83548856
330.0,-154943274.77559677
331.0,-154942987.99974197
332.0,-154942702.4959629
333.0,-154942416.99218383
334.0,-154942131.48840472
335.0,-154941845.98462567
336.0,-154941560.48084658
337.0,-154941274.97706753
338.0,-154940989.47328845
339.0,-154940703.9695094
340.0,-154940418.46784988
341.0,-154940132.96898013
342.0,-154939847.47011036
343.0,-154939561.97124058
344.0,-154939357.25896633
345.0,-154939156.915015
346.0,-154938956.6441287
347.0,-154938756.8550884
348.0,-154938557.7287224
349.0,-154938358.60235634
350.0,-154938159.4759903
351.0,-154937960.34962422
352.0,-154937761.22325817
353.0,-154937562.09689212
354.0,-154937362.97052604
355.0,-154937163.84416002
356.0,-154936964.71779397
357.0,-154936765.5914279
358.0,-154936566.46506184
359.0,-154936367.33869582
360.0,-154936168.21232972
361.0,-154935969.66286993
362.0,-154935772.3043431
363.0,-154935575.71144414
364.0,-154935379.38958457
365.0,-154935183.067725
366.0,-154934986.7458654
367.0,-154934790.4240058
368.0,-154934594.1021462
369.0,-154934397.78028664
370.0,-154934201.45842704
371.0,-154934005.1365675
372.0,-154933808.8147079
373.0,-154933612.4928483
374.0,-154933416.1709887
375.0,-154933219.84912914
376.0,-154933023.52726954
377.0,-154932827.2492659
378.0,-154932632.5853023
379.0,-154932438.73219278
380.0,-154932244.88286513
381.0,-154932051.03514498
382.0,-154931857.18742475
383.0,-154931663.33970457
384.0,-154931469.4919844
385.0,-154931275.6480155
386.0,-154931081.80666915
387.0,-154930887.9653228
388.0,-154930694.12397647
389.0,-154930500.28263012
390.0,-154930306.44128376
391.0,-154930112.59993744
392.0,-154929918.7585911
393.0,-154929724.91724473
394.0,-154929532.15634188
395.0,-154929340.45745975
396.0,-154929148.75874275
397.0,-154928957.06088343
398.0,-154928765.3630241
399.0,-154928573.66516477
400.0,-154928381.96730542
401.0,-154928231.90991426
402.0,-154928089.520621
403.0,-154927947.13132772
404.0,-154927804.7420345
405.0,-154927662.35274118
406.0,-154927519.96344793
407.0,-154927377.57415468
408.0,-154927235.18707067
409.0,-154927092.8000675
410.0,-154926950.76507062
411.0,-154926810.18574184
412.0,-154926669.60641307
413.0,-154926529.02786362
414.0,-154926388.4494904
415.0,-154926247.8711172
416.0,-154926107.29274398
417.0,-154925966.7143708
418.0,-154925826.1359976
419.0,-154925685.5576244
420.0,-154925544.97925115
421.0,-154925404.40087795
422.0,-154925263.82250476
423.0,-154925123.24413154
424.0,-154924982.6657583
425.0,-154924842.08738512
426.0,-154924701.69573075
427.0,-154924562.48546368
428.0,-154924423.64223045
429.0,-154924284.80208096
430.0,-154924145.96151784
431.0,-154924007.11441317
432.0,-154923868.26730853
433.0,-154923729.42020383
434.0,-154923590.57309917
435.0,-154923451.7259945
436.0,-154923312.87888983
437.0,-154923174.03178516
438.0,-154923035.18468046
439.0,-154922896.33757582
440.0,-154922757.49047115
441.0,-154922618.6433665
442.0,-154922480.13020563
443.0,-154922342.05513653
444.0,-154922204.8486847
445.0,-154922067.6427509
446.0,-154921930.44056678
447.0,-154921793.23838264
448.0,-154921656.03619856
449.0,-154921518.83401445
450.0,-154921381.6318303
451.0,-154921244.4296462
452.0,-154921107.2274621
453.0,-154920969.99171028
454.0,-154920832.74534303
455.0,-154920695.49897575
456.0,-154920558.25260848
457.0,-154920421.0062412
458.0,-154920300.26555163
459.0,-154920194.54624102
460.0,-154920089.20939428
461.0,-154919984.06883448
462.0,-154919878.92936143
463.0,-154919773.79047272
464.0,-154919668.651584
465.0,-154919563.51269525
466.0,-154919458.37380654
467.0,-154919353.2349178
468.0,-154919248.0960291
469.0,-154919142.95714036
470.0,-154919037.8182516
471.0,-154918932.67936286
472.0,-154918827.54047418
473.0,-154918722.43925008
474.0,-154918617.70070243
475.0,-154918512.97748628
476.0,-154918408.50554353
477.0,-154918304.56238312
478.0,-154918200.619237
479.0,-154918096.67630225
480.0,-154917992.73336753
481.0,-154917888.79043278
482.0,-154917784.84749806
483.0,-154917680.90456334
484.0,-154917576.96162862
485.0,-154917473.01869386
486.0,-154917369.0757591
487.0,-154917265.13282442
488.0,-154917161.18988967
489.0,-154917057.34798008
490.0,-154916953.78500405
491.0,-154916850.22202808
492.0,-154916746.65905204
493.0,-154916643.49629864
494.0,-154916540.46371347
495.0,-154916437.43166986
496.0,-154916334.39990553
497.0,-154916231.36814117
498.0,-154916128.34764594
499.0,-154916025.3331383
500.0,-154915922.3186306
501.0,-154915819.30412292
502.0,-154915716.28961524
503.0,-154915613.27510756
504.0,-154915510.2605999
505.0,-154915407.32702357
506.0,-154915304.5268313
507.0,-154915201.7266391
508.0,-154915098.92644686
509.0,-154914996.29946846
510.0,-154914893.95481044
511.0,-154914791.6101598
512.0,-154914689.26587158
513.0,-154914586.92158335
514.0,-154914484.57729512
515.0,-154914382.79691178
516.0,-154914300.34590793
517.0,-154914217.8949041
518.0,-154914135.44390026
519.0,-154914052.9928964
520.0,-154913970.5418926
521.0,-154913888.24664825
522.0,-154913806.04013038
523.0,-154913723.8336125
524.0,-154913641.62709466
525.0,-154913559.5329843
526.0,-154913477.82420945
527.0,-154913396.11543462
528.0,-154913314.40662858
529.0,-154913232.69775495
530.0,-154913150.9888813
531.0,-154913069.2800077
532.0,-154912987.57113403
533.0,-154912905.8622604
534.0,-154912824.15338677
535.0,-154912742.44451314
536.0,-154912660.7356395
537.0,-154912579.21415433
538.0,-154912497.72677046
539.0,-154912416.2393866
540.0,-154912334.75200272
541.0,-154912253.274129
542.0,-154912172.17159358
543.0,-154912091.07011718
544.0,-154912009.97246987
545.0,-154911928.8749718
546.0,-154911847.77752128
547.0,-154911766.6800708
548.0,-154911685.5826203
549.0,-154911604.4851698
550.0,-154911523.3877193
551.0,-154911442.2902688
552.0,-154911361.19281828
553.0,-154911280.21261597
554.0,-154911199.2450909
555.0,-154911118.2775658
556.0,-154911037.31004074
557.0,-154910956.34251565
558.0,-154910875.72686735
559.0,-154910795.21570453
560.0,-154910714.70454174
561.0,-154910634.19341
562.0,-154910553.68241158
563.0,-154910473.17141312
564.0,-154910392.66041476
565.0,-154910312.1494163
566.0,-154910231.6387864
567.0,-154910151.12859926
568.0,-154910070.715825
569.0,-154909990.5480817
570.0,-154909910.38033837
571.0,-154909830.21259508
572.0,-154909750.04485178
573.0,-154909683.85953578
574.0,-154909620.21257913
575.0,-154909556.77688798
576.0,-154909493.34119686
577.0,-154909429.90550575
578.0,-154909366.47107583
579.0,-154909303.0374179
580.0,-154909239.60375994
581.0,-154909176.17010203
582.0,-154909112.7364441
583.0,-154909049.30278617
584.0,-154908985.9981286
585.0,-154908922.8614971
586.0,-154908859.72486567
587.0,-154908796.58823425
588.0,-154908733.4516028
589.0,-154908670.3143
590.0,-154908607.2609698
591.0,-154908544.5095764
592.0,-154908481.75818306
593.0,-154908419.0067897
594.0,-154908356.25561628
595.0,-154908293.50502464
596.0,-154908230.75443298
597.0,-154908168.00384134
598.0,-154908105.25324965
599.0,-154908042.502658
600.0,-154907979.82230765
601.0,-154907917.2133727
602.0,-154907854.6044378
603.0,-154907791.99550286
604.0,-154907729.38656795
605.0,-154907666.777633
606.0,-154907604.18530637
607.0,-154907541.9788959
608.0,-154907479.77248544
609.0,-154907417.566075
610.0,-154907355.3596645
611.0,-154907293.15848643
612.0,-154907230.97699982
613.0,-154907168.7955133
614.0,-154907106.61402673
615.0,-154907044.43254018
616.0,-154906982.4240885
617.0,-154906920.4606728
618.0,-154906858.4972571
619.0,-154906796.53384143
620.0,-154906734.57042572
621.0,-154906672.60701
622.0,-154906610.64359432
623.0,-154906548.8738652
624.0,-154906487.24106875
625.0,-154906425.60827225
626.0,-154906363.9754758
627.0,-154906302.34267935
628.0,-154906240.71132818
629.0,-154906179.08001217
630.0,-154906117.4486962
631.0,-154906058.04601917
632.0,-154906007.09063482
633.0,-154905956.13525042
634.0,-154905905.20171404
635.0,-154905854.28975612
636.0,-154905803.3777982
637.0,-154905752.46584028
638.0,-154905701.55388236
639.0,-154905650.6628387
640.0,-154905600.10740158
641.0,-154905549.55196446
642.0,-154905498.99652734
643.0,-154905448.4410902
644.0,-154905397.88573435
645.0,-154905347.3304522
646.0,-154905296.77517003
647.0,-154905246.26306874
648.0,-154905195.82962292
649.0,-154905145.39617714
650.0,-154905094.9627313
651.0,-154905044.52928552
652.0,-154904994.09583968
653.0,-154904943.66239387
654.0,-154904893.2289481
655.0,-154904842.79550225
656.0,-154904792.45147374
657.0,-154904742.3313664
658.0,-154904692.2115975
659.0,-154904642.09182855
660.0,-154904591.9720684
661.0,-154904541.85250777
662.0,-154904491.73294717
663.0,-154904441.6889773
664.0,-154904391.72203833
665.0,-154904341.75509936
666.0,-154904291.7881604
667.0,-154904241.82122144
668.0,-154904191.8542825
669.0,-154904141.88734356
670.0,-154904091.92040458
671.0,-154904041.95346564
672.0,-154903991.98652667
673.0,-154903942.13084713
674.0,-154903892.37106028
675.0,-154903842.61127338
676.0,-154903792.85148653
677.0,-154903743.09170133
678.0,-154903693.33191794
679.0,-154903643.66819182
680.0,-154903594.0241042
681.0,-154903544.38001662
682.0,-154903494.73592895
683.0,-154903445.09184137
684.0,-154903395.44775376
685.0,-154903345.80366617
686.0,-154903296.15957853
687.0,-154903246.51549092
688.0,-154903196.8714033
689.0,-154903150.371443
690.0,-154903109.12531292
691.0,-154903067.88382646
692.0,-154903026.64234
693.0,-154902985.40085357
694.0,-154902944.16135502
695.0,-154902903.01195607
696.0,-154902861.8625571
697.0,-154902820.7131582
698.0,-154902779.56375924
699.0,-154902738.41436028
700.0,-154902697.26496133
701.0,-154902656.11556238
702.0,-154902614.96583205
703.0,-154902573.8157363
704.0,-154902532.6656405
705.0,-154902491.51554474
706.0,-154902450.42877874
707.0,-154902409.48647055
708.0,-154902368.54416236
709.0,-154902327.60185423
710.0,-154902286.68703786
711.0,-154902245.85200715
712.0,-154902205.01697642
713.0,-154902164.1819457
714.0,-154902123.34691498
715.0,-154902082.51188427
716.0,-154902041.67685357
717.0,-154902000.8418228
718.0,-154901960.00679213
719.0,-154901919.1717614
720.0,-154901878.33673066
721.0,-154901837.50169995
722.0,-154901796.66666922
723.0,-154901755.97425383
724.0,-154901715.3747231
725.0,-154901674.7754586
726.0,-154901634.20634732
727.0,-154901593.6884652
728.0,-154901553.17058316
729.0,-154901512.65270108
730.0,-154901472.13481903
731.0,-154901431.61693695
732.0,-154901391.0990549
733.0,-154901350.58117285
734.0,-154901310.06329077
735.0,-154901269.54540867
736.0,-154901229.02752662
737.0,-154901188.50964457
738.0,-154901147.9917625
739.0,-154901107.4738804
740.0,-154901067.0453883
741.0,-154901026.65204382
742.0,-154900986.30248222
743.0,-154900945.99111095
744.0,-154900905.67973593
745.0,-154900865.3683609
746.0,-154900825.05698586
747.0,-154900789.36346197
748.0,-154900755.33681193
749.0,-154900721.3101619
750.0,-154900687.28351182
751.0,-154900653.25686178
752.0,-154900619.2302118
753.0,-154900585.20356172
754.0,-154900551.17691168
755.0,-154900517.15026164
756.0,-154900483.12361163
757.0,-154900449.20087728
758.0,-154900415.3326221
759.0,-154900381.4865308
760.0,-154900347.6404817
761.0,-154900313.79443264
762.0,-154900279.94838354
763.0,-154900246.10233444
764.0,-154900212.25628537
765.0,-154900178.4102363
766.0,-154900144.56418723
767.0,-154900110.71813813
768.0,-154900076.87208906
769.0,-154900043.02604
770.0,-154900009.18927822
771.0,-154899975.3528667
772.0,-154899941.5164551
773.0,-154899907.69709256
774.0,-154899874.04205078
775.0,-154899840.39900714
776.0,-154899806.75740585
777.0,-154899773.1166857
778.0,-154899739.47596547
779.0,-154899705.83524528
780.0,-154899672.1945251
781.0,-154899638.5538049
782.0,-154899604.9130847
783.0,-154899571.2723645
784.0,-154899537.6316443
785.0,-154899503.99092412
786.0,-154899470.3502039
787.0,-154899436.7094837
788.0,-154899403.06876352
789.0,-154899369.4280433
790.0,-154899335.8473011
791.0,-154899302.3227224
792.0,-154899268.8010006
793.0,-154899235.290342
794.0,-154899201.77968338
795.0,-154899168.26902476
796.0,-154899134.75836617
797.0,-154899101.24770755
798.0,-154899067.73704892
799.0,-154899034.2263903
800.0,-154899000.7157317
801.0,-154898967.20507306
802.0,-154898933.69441447
803.0,-154898900.18375587
804.0,-154898866.67309722
805.0,-154898837.33350158
806.0,-154898808.99085295
807.0,-154898780.7690209
808.0,-154898752.57182994
809.0,-154898724.3747898
810.0,-154898696.17780778
811.0,-154898667.9808258
812.0,-154898639.78384382
813.0,-154898611.5868618
814.0,-154898583.3898798
815.0,-154898555.19355893
816.0,-154898526.9977303
817.0,-154898498.80190173
818.0,-154898470.60607308
819.0,-154898442.41024446
820.0,-154898414.21441588
821.0,-154898386.04504332
822.0,-154898357.89560986
823.0,-154898329.75231647
824.0,-154898301.71213803
825.0,-154898273.67256188
826.0,-154898245.63569742
827.0,-154898217.59883294
828.0,-154898189.56196848
829.0,-154898161.52510402
830.0,-154898133.4882396
831.0,-154898105.4513751
832.0,-154898077.41451067
833.0,-154898049.3776462
834.0,-154898021.34078175
835.0,-154897993.30391726
836.0,-154897965.26705283
837.0,-154897937.29046136
838.0,-154897909.32224408
839.0,-154897881.35402676
840.0,-154897853.40844527
841.0,-154897825.50561613
842.0,-154897797.60612935
843.0,-154897769.70804247
844.0,-154897741.80995566
845.0,-154897713.91186875
846.0,-154897686.01378193
847.0,-154897658.11569506
848.0,-154897630.21760818
849.0,-154897602.31952134
850.0,-154897574.42143446
851.0,-154897546.52334762
852.0,-154897518.628455
853.0,-154897490.77677074
854.0,-154897462.92508644
855.0,-154897435.07340217
856.0,-154897407.22171783
857.0,-154897379.430118
858.0,-154897351.6610532
859.0,-154897323.89269945
860.0,-154897296.12446395
861.0,-154897268.3565422
862.0,-154897240.58862045
863.0,-154897213.5188189
864.0,-154897189.60718343
865.0,-154897165.69554797
866.0,-154897141.7839125
867.0,-154897117.87227702
868.0,-154897093.97774768
869.0,-154897070.1212888
870.0,-154897046.26482987
871.0,-154897022.40837094
872.0,-154896998.551912
873.0,-154896974.6954531
874.0,-154896950.897544
875.0,-154896927.10109058
876.0,-154896903.30469388
877.0,-154896879.50829723
878.0,-154896855.71190053
879.0,-154896831.9155039
880.0,-154896808.1191072
881.0,-154896784.3227105
882.0,-154896760.52631384
883.0,-154896736.73120543
884.0,-154896712.96702904
885.0,-154896689.22647843
886.0,-154896665.48592788
887.0,-154896641.7453773
888.0,-154896618.00482672
889.0,-154896594.26427618
890.0,-154896570.55605403
891.0,-154896546.91877586
892.0,-154896523.2815287
893.0,-154896499.64428154
894.0,-154896476.00703436
895.0,-154896452.36978716
896.0,-154896428.73253998
897.0,-154896405.09529284
898.0,-154896381.45804566
899.0,-154896357.8207985
900.0,-154896334.22073242
901.0,-154896310.63083345
902.0,-154896287.04093444
903.0,-154896263.45103544
904.0,-154896239.86113644
905.0,-154896216.27123743
906.0,-154896192.68148303
907.0,-154896169.13349214
908.0,-154896145.62834376
909.0,-154896122.12319964
910.0,-154896098.6180555
911.0,-154896075.11291137
912.0,-154896051.60776725
913.0,-154896028.10262313
914.0,-154896004.59747902
915.0,-154895981.09538478
916.0,-154895957.65729243
917.0,-154895934.2192
918.0,-154895910.7811076
919.0,-154895887.34301522
920.0,-154895863.9049228
921.0,-154895842.1118523
922.0,-154895821.56547242
923.0,-154895801.01909256
924.0,-154895780.5314963
925.0,-154895760.057688
926.0,-154895739.5838797
927.0,-154895719.11007142
928.0,-154895698.6362631
929.0,-154895678.16226107
930.0,-154895657.68825227
931.0,-154895637.22286382
932.0,-154895616.79824716
933.0,-154895596.37363046
934.0,-154895575.9490138
935.0,-154895555.52439713
936.0,-154895535.09978047
937.0,-154895514.6751638
938.0,-154895494.2505471
939.0,-154895473.82593045
940.0,-154895453.40414628
941.0,-154895433.01476142
942.0,-154895412.62537655
943.0,-154895392.2359917
944.0,-154895371.84660682
945.0,-154895351.45722196
946.0,-154895331.0678371
947.0,-154895310.680952
948.0,-154895290.305415
949.0,-154895269.929878
950.0,-154895249.55434102
951.0,-154895229.1790288
952.0,-154895208.80434507
953.0,-154895188.42966136
954.0,-154895168.05497763
955.0,-154895147.6802939
956.0,-154895127.30561018
957.0,-154895106.95595914
958.0,-154895086.63415122
959.0,-154895066.3123433
960.0,-154895045.9905354
961.0,-154895025.6687275
962.0,-154895005.3469196
963.0,-154894985.0470827
964.0,-154894964.77251932
965.0,-154894944.49795598
966.0,-154894924.22339264
967.0,-154894903.94882923
968.0,-154894883.67426592
969.0,-154894863.39970255
970.0,-154894843.12513918
971.0,-154894822.85057583
972.0,-154894802.57601246
973.0,-154894782.30142516
974.0,-154894762.08611575
975.0,-154894741.88308844
976.0,-154894721.68006116
977.0,-154894701.4770339
978.0,-154894682.7000646
979.0,-154894664.87238854
980.0,-154894647.05210572
981.0,-154894629.2318229
982.0,-154894611.41154012
983.0,-154894593.59125727
984.0,-154894575.7709745
985.0,-154894557.9506917
986.0,-154894540.1304089
987.0,-154894522.31012607
988.0,-154894504.48984328
989.0,-154894486.66956848
990.0,-154894468.8559026
991.0,-154894451.08934125
992.0,-154894433.3227799
993.0,-154894415.55621853
994.0,-154894397.78965718
995.0,-154894380.04362822
996.0,-154894362.30736062
997.0,-154894344.57250676
998.0,-154894326.83765286
999.0,-154894309.10279894
1000.0,-154894291.36794505
1001.0,-154894273.63309115
1002.0,-154894255.89823726
1003.0,-154894238.16338333
1004.0,-154894220.42852944
1005.0,-154894202.69367686
1006.0,-154894184.95883852
1007.0,-154894167.22790033
1008.0,-154894149.51199692
1009.0,-154894131.79609352
1010.0,-154894114.08019012
1011.0,-154894096.39294404
1012.0,-154894078.70869422
1013.0,-154894061.0244444
1014.0,-154894043.34019455
1015.0,-154894025.65594476
1016.0,-154894007.97169492
1017.0,-154893990.28744513
1018.0,-154893972.60319528
1019.0,-154893954.91893023
1020.0,-154893937.2345875
1021.0,-154893919.55024415
1022.0,-154893901.865839
1023.0,-154893884.18143392
1024.0,-154893866.51119345
1025.0,-154893848.85648185
1026.0,-154893831.20413488
1027.0,-154893813.58080393
1028.0,-154893795.95747298
1029.0,-154893778.334142
1030.0,-154893760.71081105
1031.0,-154893743.08748007
1032.0,-154893725.46414915
1033.0,-154893707.84081817
1034.0,-154893690.38974154
1035.0,-154893674.85726422
1036.0,-154893659.32478693
1037.0,-154893643.7923287
1038.0,-154893628.25995216
1039.0,-154893612.72757563
1040.0,-154893597.1951991
1041.0,-154893581.68524534
1042.0,-154893566.1861221
1043.0,-154893550.70856223
1044.0,-154893535.23100236
1045.0,-154893519.75344247
1046.0,-154893504.27588263
1047.0,-154893488.79832274
1048.0,-154893473.32076287
1049.0,-154893457.843203
1050.0,-154893442.3656431
1051.0,-154893426.88808328
1052.0,-154893411.41052338
1053.0,-154893395.93295613
1054.0,-154893380.45535174
1055.0,-154893364.97774735
1056.0,-154893349.50014296
1057.0,-154893334.02259633
1058.0,-154893318.5811378
1059.0,-154893303.15039188
1060.0,-154893287.7196459
1061.0,-154893272.28889996
1062.0,-154893256.85815397
1063.0,-154893241.42740804
1064.0,-154893225.99666205
1065.0,-154893210.56588927
1066.0,-154893195.135098
1067.0,-154893179.70430675
1068.0,-154893164.27351552
1069.0,-154893148.8427618
1070.0,-154893133.41208175
1071.0,-154893117.98140168
1072.0,-154893102.5507216
1073.0,-154893087.12004155
1074.0,-154893071.70968524
1075.0,-154893056.318165
1076.0,-154893040.92664474
1077.0,-154893025.5351245
1078.0,-154893010.14360428
1079.0,-154892994.75208408
1080.0,-154892979.3605638
1081.0,-154892963.96904358
1082.0,-154892948.57752332
1083.0,-154892933.18600312
1084.0,-154892917.79448286
1085.0,-154892902.40301856
1086.0,-154892887.01170787
1087.0,-154892871.62039718
1088.0,-154892856.2288452
1089.0,-154892840.8394045
1090.0,-154892825.48267224
1091.0,-154892810.99305257
1092.0,-154892797.22622332
1093.0,-154892783.4593941
1094.0,-154892769.69256482
1095.0,-154892755.92573562
1096.0,-154892742.15890637
1097.0,-154892728.39207712
1098.0,-154892714.62524787
1099.0,-154892700.85841864
1100.0,-154892687.0915894
1101.0,-154892673.32476014
1102.0,-154892659.55795416
1103.0,-154892645.7911611
1104.0,-154892632.024368
1105.0,-154892618.2633593
1106.0,-154892604.5185617
1107.0,-154892590.77376404
1108.0,-154892577.0563855
1109.0,-154892563.3515366
1110.0,-154892549.64671862
1111.0,-154892535.9419944
1112.0,-154892522.2372702
1113.0,-154892508.532546
1114.0,-154892494.82782182
1115.0,-154892481.1230976
1116.0,-154892467.4183734
1117.0,-154892453.7136492
1118.0,-154892440.00892502
1119.0,-154892426.30419263
1120.0,-154892412.59946004
1121.0,-154892398.90816948
1122.0,-154892385.22522232
1123.0,-154892371.54227516
1124.0,-154892357.859328
1125.0,-154892344.19421726
1126.0,-154892330.5300396
1127.0,-154892316.86586198
1128.0,-154892303.20168433
1129.0,-154892289.53750667
1130.0,-154892275.873329
1131.0,-154892262.2091514
1132.0,-154892248.54497373
1133.0,-154892234.88082695
1134.0,-154892221.21670023
1135.0,-154892207.5525754
1136.0,-154892193.88845366
1137.0,-154892180.23771772
1138.0,-154892166.58985052
1139.0,-154892152.94198328
1140.0,-154892139.29411608
1141.0,-154892125.66380835
1142.0,-154892112.06181705
1143.0,-154892098.45982575
1144.0,-154892084.85783446
1145.0,-154892071.25584316
1146.0,-154892057.65385184
1147.0,-154892044.05186057
1148.0,-154892031.99726224
1149.0,-154892020.1229077
1150.0,-154892008.24855316
1151.0,-154891996.37419862
1152.0,-154891984.499849
1153.0,-154891972.6243159
1154.0,-154891960.7487023
1155.0,-154891948.87308875
1156.0,-154891936.99746215
1157.0,-154891925.12183443
1158.0,-154891913.2565422
1159.0,-154891901.39775175
1160.0,-154891889.53896123
1161.0,-154891877.68017077
1162.0,-154891865.82138032
1163.0,-154891853.9625898
1164.0,-154891842.10379934
1165.0,-154891830.24500886
1166.0,-154891818.38621837
1167.0,-154891806.5274279
1168.0,-154891794.66995543
1169.0,-154891782.83357173
1170.0,-154891770.997188
1171.0,-154891759.16080427
1172.0,-154891747.32442054
1173.0,-154891735.48803684
1174.0,-154891723.6516531
1175.0,-154891711.8484358
1176.0,-154891700.04611143
1177.0,-154891688.2437871
1178.0,-154891676.4414439
1179.0,-154891664.63904196
1180.0,-154891652.83663997
1181.0,-154891641.034238
1182.0,-154891629.23183602
1183.0,-154891617.42943412
1184.0,-154891605.62879166
1185.0,-154891593.86998376
1186.0,-154891582.11117917
1187.0,-154891570.35237455
1188.0,-154891558.59356993
1189.0,-154891546.83476532
1190.0,-154891535.0759607
1191.0,-154891523.32399517
1192.0,-154891511.59645325
1193.0,-154891499.86891127
1194.0,-154891488.14136928
1195.0,-154891476.41382736
1196.0,-154891464.6862854
1197.0,-154891452.95874348
1198.0,-154891441.2312015
1199.0,-154891429.50365958
1200.0,-154891417.77611762
1201.0,-154891406.07037386
1202.0,-154891394.3645875
1203.0,-154891382.65880108
1204.0,-154891370.95301467
1205.0,-154891359.2472283
1206.0,-154891347.54144186
1207.0,-154891336.60175884
1208.0,-154891325.90088207
1209.0,-154891315.22592133
1210.0,-154891304.55096054
1211.0,-154891293.87599978
1212.0,-154891283.20103902
1213.0,-154891272.52607828
1214.0,-154891261.85111752
1215.0,-154891251.17615676
1216.0,-154891240.502827
1217.0,-154891229.84746253
1218.0,-154891219.19208112
1219.0,-154891208.53669372
1220.0,-154891197.88130626
1221.0,-154891187.22591883
1222.0,-154891176.57053143
1223.0,-154891165.91516733
1224.0,-154891155.25988078
1225.0,-154891144.61391026
1226.0,-154891133.97846308
1227.0,-154891123.3430159
1228.0,-154891112.70756873
1229.0,-154891102.0721216
1230.0,-154891091.43667442
1231.0,-154891080.80122727
1232.0,-154891070.16871485
1233.0,-154891059.5507535
1234.0,-154891048.9328053
1235.0,-154891038.31488746
1236.0,-154891027.69696966
1237.0,-154891017.07905182
1238.0,-154891006.461134
1239.0,-154890995.84321615
1240.0,-154890985.22529835
1241.0,-154890974.60738054
1242.0,-154890963.99839392
1243.0,-154890953.39495182
1244.0,-154890942.7915097
1245.0,-154890932.1880676
1246.0,-154890921.58478546
1247.0,-154890910.98156285
1248.0,-154890900.38013572
1249.0,-154890889.7857278
1250.0,-154890879.1913198
1251.0,-154890868.59688255
1252.0,-154890858.0024367
1253.0,-154890847.40799087
1254.0,-154890836.813545
1255.0,-154890826.21909913
1256.0,-154890815.6246533
1257.0,-154890805.03020746
1258.0,-154890794.4357616
1259.0,-154890783.86949134
1260.0,-154890773.3067504
1261.0,-154890762.74400944
1262.0,-154890752.18126845
1263.0,-154890741.6185275
1264.0,-154890731.06293267
1265.0,-154890721.12693217
1266.0,-154890711.5046746
1267.0,-154890701.882433
1268.0,-154890692.26021585
1269.0,-154890682.63804135
1270.0,-154890673.01586688
1271.0,-154890663.3936924
1272.0,-154890653.77151793
1273.0,-154890644.14934343
1274.0,-154890634.52716896
1275.0,-154890624.90973273
1276.0,-154890615.31280798
1277.0,-154890605.71588326
1278.0,-154890596.11895853
1279.0,-154890586.52203384
1280.0,-154890576.93358606
1281.0,-154890567.3495074
1282.0,-154890557.76542878
1283.0,-154890548.1813501
1284.0,-154890538.5972826
1285.0,-154890529.01321572
1286.0,-154890519.42914888
1287.0,-154890509.845082
1288.0,-154890500.26101518
1289.0,-154890490.67694834
1290.0,-154890481.09288144
1291.0,-154890471.50873846
1292.0,-154890461.9450763
1293.0,-154890452.39584368
1294.0,-154890442.84661108
1295.0,-154890433.29737848
1296.0,-154890423.76347914
1297.0,-154890414.23101124
1298.0,-154890404.69854337
1299.0,-154890395.16607547
1300.0,-154890385.63360378
1301.0,-154890376.10112807
1302.0,-154890366.56865236
1303.0,-154890357.03617662
1304.0,-154890347.5037009
1305.0,-154890337.9712252
1306.0,-154890328.43874952
1307.0,-154890318.90627378
1308.0,-154890309.37379807
1309.0,-154890299.86134368
1310.0,-154890290.3523774
1311.0,-154890280.84659773
1312.0,-154890271.35451537
1313.0,-154890261.86243305
1314.0,-154890252.37399772
1315.0,-154890242.886773
1316.0,-154890233.39954993
1317.0,-154890223.91234455
1318.0,-154890214.42513913
1319.0,-154890204.93793374
1320.0,-154890195.45072836
1321.0,-154890185.96352297
1322.0,-154890176.47631758
1323.0,-154890167.73208213
1324.0,-154890159.14172763
1325.0,-154890150.55788475
1326.0,-154890141.99808782
1327.0,-154890133.44781
1328.0,-154890124.90866855
1329.0,-154890116.3695271
1330.0,-154890107.83038563
1331.0,-154890099.2912442
1332.0,-154890090.7521028
1333.0,-154890082.21306342
1334.0,-154890073.6740767
1335.0,-154890065.13508993
1336.0,-154890056.59858736
1337.0,-154890048.06613874
1338.0,-154890039.53369012
1339.0,-154890031.0012415
1340.0,-154890022.46879286
1341.0,-154890013.93634427
1342.0,-154890005.44692904
1343.0,-154889996.996097
1344.0,-154889988.55205545
1345.0,-154889980.10801396
1346.0,-154889971.66397244
1347.0,-154889963.2199309
1348.0,-154889954.7758894
1349.0,-154889946.33198598
1350.0,-154889937.89127734
1351.0,-154889929.45056868
1352.0,-154889921.00986
1353.0,-154889912.56915137
1354.0,-154889904.1284427
1355.0,-154889895.68773407
1356.0,-154889887.24702543
1357.0,-154889878.80631676
1358.0,-154889870.36560813
1359.0,-154889861.9835716
1360.0,-154889853.61080772
1361.0,-154889845.23804387
1362.0,-154889836.86528
1363.0,-154889828.49251613
1364.0,-154889820.11975226
1365.0,-154889811.7469884
1366.0,-154889803.37457013
1367.0,-154889795.00245982
1368.0,-154889786.63034946
1369.0,-154889778.25823912
1370.0,-154889769.8861288
1371.0,-154889761.51401848
1372.0,-154889753.1419081
1373.0,-154889744.7697978
1374.0,-154889736.3976875
1375.0,-154889728.0482207
1376.0,-154889719.7403813
1377.0,-154889711.4325419
1378.0,-154889703.12470245
1379.0,-154889694.8168631
1380.0,-154889686.5090237
1381.0,-154889678.32425958
1382.0,-154889670.70153412
1383.0,-154889663.07881874
1384.0,-154889655.4561035
1385.0,-154889647.8333882
1386.0,-154889640.21067294
1387.0,-154889632.58795768
1388.0,-154889624.96524242
1389.0,-154889617.34252715
1390.0,-154889609.7217024
1391.0,-154889602.1127586
1392.0,-154889594.51375532
1393.0,-154889586.93434817
1394.0,-154889579.35494098
1395.0,-154889571.77553383
1396.0,-154889564.19612664
1397.0,-154889556.61671948
1398.0,-154889549.03731233
1399.0,-154889541.45790976
1400.0,-154889533.87851095
1401.0,-154889526.29911205
1402.0,-154889518.7197132
1403.0,-154889511.14031434
1404.0,-154889503.56078243
1405.0,-154889495.98100448
1406.0,-154889488.40581304
1407.0,-154889480.8402454
1408.0,-154889473.2746777
1409.0,-154889465.73145285
1410.0,-154889458.1978132
1411.0,-154889450.66417357
1412.0,-154889443.13053393
1413.0,-154889435.59689432
1414.0,-154889428.06325465
1415.0,-154889420.52961645
1416.0,-154889412.99598822
1417.0,-154889405.46236
1418.0,-154889397.92873177
1419.0,-154889390.39510354
1420.0,-154889382.8614753
1421.0,-154889375.32784706
1422.0,-154889367.7979633
1423.0,-154889360.27252936
1424.0,-154889352.7470954
1425.0,-154889345.2234025
1426.0,-154889337.72990504
1427.0,-154889330.2358702
1428.0,-154889322.7412562
1429.0,-154889315.24664217
1430.0,-154889307.75202817
1431.0,-154889300.25741416
1432.0,-154889292.7628036
1433.0,-154889285.26819506
1434.0,-154889277.7735865
1435.0,-154889270.27897796
1436.0,-154889262.7843694
1437.0,-154889255.2897609
1438.0,-154889247.80124557
1439.0,-154889240.3154654
1440.0,-154889233.22427863
1441.0,-154889226.35497552
1442.0,-154889219.49203473
1443.0,-154889212.64253888
1444.0,-154889205.79304305
1445.0,-154889198.9435472
1446.0,-154889192.09405136
1447.0,-154889185.24455553
1448.0,-154889178.39506206
1449.0,-154889171.54558003
1450.0,-154889164.6946152
1451.0,-154889157.84362108
1452.0,-154889150.992627
1453.0,-154889144.1416329
1454.0,-154889137.3056275
1455.0,-154889130.46967578
1456.0,-154889123.63372412
1457.0,-154889116.7977724
1458.0,-154889109.96182072
1459.0,-154889103.13684875
1460.0,-154889096.31788856
1461.0,-154889089.4989283
1462.0,-154889082.6799681
1463.0,-154889075.86100787
1464.0,-154889069.04204768
1465.0,-154889062.2230891
1466.0,-154889055.4041316
1467.0,-154889048.58517408
1468.0,-154889041.7662166
1469.0,-154889034.94845968
1470.0,-154889028.137213
1471.0,-154889021.3259663
1472.0,-154889014.51453435
1473.0,-154889007.70260152
1474.0,-154889000.8906687
1475.0,-154888994.08164948
1476.0,-154888987.30180967
1477.0,-154888980.5219698
1478.0,-154888973.74212995
1479.0,-154888966.9622901
1480.0,-154888960.18245023
1481.0,-154888953.40261143
1482.0,-154888946.622783
1483.0,-154888939.84295452
1484.0,-154888933.06312603
1485.0,-154888926.28579164
1486.0,-154888919.51504308
1487.0,-154888912.7442945
1488.0,-154888905.97354594
1489.0,-154888899.20279735
1490.0,-154888892.4320488
1491.0,-154888885.66130024
1492.0,-154888878.8969461
1493.0,-154888872.14517388
1494.0,-154888865.39340162
1495.0,-154888858.64236176
1496.0,-154888851.89228123
1497.0,-154888845.14220065
1498.0,-154888838.49422008
1499.0,-154888832.23742247
1500.0,-154888825.9806249
1501.0,-154888819.73176044
1502.0,-154888813.4913066
1503.0,-154888807.25085273
1504.0,-154888801.01039886
1505.0,-154888794.769945
1506.0,-154888788.52949113
1507.0,-154888782.2890373
1508.0,-154888776.04858342
1509.0,-154888769.82257771
1510.0,-154888763.60521212
1511.0,-154888757.38784656
1512.0,-154888751.17048103
1513.0,-154888744.9531154
1514.0,-154888738.73574987
1515.0,-154888732.51838428
1516.0,-154888726.3010187
1517.0,-154888720.08826792
1518.0,-154888713.88352603
1519.0,-154888707.67893085
1520.0,-154888701.47433573
1521.0,-154888695.26974058
1522.0,-154888689.06514543
1523.0,-154888682.86055025
1524.0,-154888676.65595514
1525.0,-154888670.45136
1526.0,-154888664.26418012
1527.0,-154888658.07999164
1528.0,-154888651.89580312
1529.0,-154888645.71161455
1530.0,-154888639.52742606
1531.0,-154888633.34324312
1532.0,-154888627.15906638
1533.0,-154888620.97739762
1534.0,-154888614.80095613
1535.0,-154888608.62451464
1536.0,-154888602.44807312
1537.0,-154888596.27163163
1538.0,-154888590.0951901
1539.0,-154888583.91874862
1540.0,-154888577.74245304
1541.0,-154888571.56653467
1542.0,-154888565.3906241
1543.0,-154888559.2255693
1544.0,-154888553.0605145
1545.0,-154888546.8954597
1546.0,-154888540.7304049
1547.0,-154888534.56535012
1548.0,-154888528.40028995
1549.0,-154888522.24378243
1550.0,-154888516.09614676
1551.0,-154888509.9485111
1552.0,-154888503.80087546
1553.0,-154888497.6532398
1554.0,-154888491.50560412
1555.0,-154888485.35796848
1556.0,-154888479.21033278
1557.0,-154888473.51121336
1558.0,-154888467.82744843
1559.0,-154888462.14823732
1560.0,-154888456.47909117
1561.0,-154888450.80994496
1562.0,-154888445.14079875
1563.0,-154888439.47207183
1564.0,-154888433.80345145
1565.0,-154888428.13559455
1566.0,-154888422.46961594
1567.0,-154888416.80363733
1568.0,-154888411.1376587
1569.0,-154888405.47168005
1570.0,-154888399.8057014
1571.0,-154888394.1397228
1572.0,-154888388.47374415
1573.0,-154888382.80776554
1574.0,-154888377.1417869
1575.0,-154888371.4758083
1576.0,-154888365.8177851
1577.0,-154888360.16509372
1578.0,-154888354.51240236
1579.0,-154888348.85971093
1580.0,-154888343.20702133
1581.0,-154888337.55752617
1582.0,-154888331.91491413
1583.0,-154888326.2723021
1584.0,-154888320.62969002
1585.0,-154888314.98709193
1586.0,-154888309.3446799
1587.0,-154888303.7022679
1588.0,-154888298.05985588
1589.0,-154888292.41744384
1590.0,-154888286.77503186
1591.0,-154888281.1326198
1592.0,-154888275.49020782
1593.0,-154888269.8527063
1594.0,-154888264.21611905
1595.0,-154888258.57953182
1596.0,-154888252.94294453
1597.0,-154888247.30740666
1598.0,-154888241.67566293
1599.0,-154888236.04391918
1600.0,-154888230.41217542
1601.0,-154888224.7804317
1602.0,-154888219.14868793
1603.0,-154888213.51694417
1604.0,-154888207.88520044
1605.0,-154888202.25345668
1606.0,-154888196.62171292
1607.0,-154888190.98996916
1608.0,-154888185.35826212
1609.0,-154888179.72866574
1610.0,-154888174.10892102
1611.0,-154888168.48917633
1612.0,-154888162.86943164
1613.0,-154888157.25049442
1614.0,-154888151.6360405
1615.0,-154888146.21774656
1616.0,-154888140.94462347
1617.0,-154888135.67150038
1618.0,-154888130.39837733
1619.0,-154888125.12525424
1620.0,-154888119.8521312
1621.0,-154888114.57900813
1622.0,-154888109.30588502
1623.0,-154888104.032762
1624.0,-154888098.7596389
1625.0,-154888093.48651585
1626.0,-154888088.21798888
1627.0,-154888082.9554479
1628.0,-154888077.69290695
1629.0,-154888072.43190327
1630.0,-154888067.1785729
1631.0,-154888061.92545468
1632.0,-154888056.67235637
1633.0,-154888051.41925806
1634.0,-154888046.16615978
1635.0,-154888040.91306147
1636.0,-154888035.65996316
1637.0,-154888030.40686482
1638.0,-154888025.15376654
1639.0,-154888019.90066826
1640.0,-154888014.64756995
1641.0,-154888009.39447165
1642.0,-154888004.14137334
1643.0,-154887998.89835003
1644.0,-154887993.6576895
1645.0,-154887988.4182724
1646.0,-154887983.18494466
1647.0,-154887977.9516202
1648.0,-154887972.71829575
1649.0,-154887967.48497134
1650.0,-154887962.25164685
1651.0,-154887957.0183224
1652.0,-154887951.784998
1653.0,-154887946.55169025
1654.0,-154887941.31844768
1655.0,-154887936.08520508
1656.0,-154887930.8519625
1657.0,-154887925.61871994
1658.0,-154887920.38547736
1659.0,-154887915.15398172
1660.0,-154887909.93150944
1661.0,-154887904.70933184
1662.0,-154887899.48880583
1663.0,-154887894.26827893
1664.0,-154887889.04775158
1665.0,-154887883.82722417
1666.0,-154887878.60669678
1667.0,-154887873.3861694
1668.0,-154887868.16564202
1669.0,-154887862.94511467
1670.0,-154887857.72458726
1671.0,-154887852.50405988
1672.0,-154887847.38222143
1673.0,-154887842.44931138
1674.0,-154887837.5164013
1675.0,-154887832.58349124
1676.0,-154887827.65462846
1677.0,-154887822.73200256
1678.0,-154887817.8142027
1679.0,-154887812.89640647
1680.0,-154887807.97862253
1681.0,-154887803.0608386
1682.0,-154887798.14305466
1683.0,-154887793.22527075
1684.0,-154887788.30748683
1685.0,-154887783.38970292
1686.0,-154887778.47191897
1687.0,-154887773.55413505
1688.0,-154887768.63635114
1689.0,-154887763.71856722
1690.0,-154887758.8007833
1691.0,-154887753.88299936
1692.0,-154887748.96521544
1693.0,-154887744.06388664
1694.0,-154887739.16519952
1695.0,-154887734.26651245
1696.0,-154887729.36782584
1697.0,-154887724.4691396
1698.0,-154887719.57045335
1699.0,-154887714.67174688
1700.0,-154887709.77303836
1701.0,-154887704.87432986
1702.0,-154887699.97562137
1703.0,-154887695.07691288
1704.0,-154887690.17820436
1705.0,-154887685.27949587
1706.0,-154887680.38078737
1707.0,-154887675.48207888
1708.0,-154887670.5833704
1709.0,-154887665.68717188
1710.0,-154887660.80482584
1711.0,-154887655.9224798
1712.0,-154887651.0401338
1713.0,-154887646.1577886
1714.0,-154887641.27544338
1715.0,-154887636.39309818
1716.0,-154887631.51075292
1717.0,-154887626.62840766
1718.0,-154887621.74606246
1719.0,-154887616.86371723
1720.0,-154887611.98137197
1721.0,-154887607.09908336
1722.0,-154887602.21686888
1723.0,-154887597.33465436
1724.0,-154887592.45243984
1725.0,-154887587.57103968
1726.0,-154887582.70144215
1727.0,-154887577.84119192
1728.0,-154887573.0870797
1729.0,-154887568.59934324
1730.0,-154887564.11160636
1731.0,-154887559.62386948
1732.0,-154887555.13613257
1733.0,-154887550.6483957
1734.0,-154887546.16065878
1735.0,-154887541.6729219
1736.0,-154887537.18518502
1737.0,-154887532.6974481
1738.0,-154887528.20971122
1739.0,-154887523.7219743
1740.0,-154887519.23423743
1741.0,-154887514.7464846
1742.0,-154887510.2576022
1743.0,-154887505.77669635
1744.0,-154887501.29847932
1745.0,-154887496.82026395
1746.0,-154887492.3420518
1747.0,-154887487.86383966
1748.0,-154887483.3856275
1749.0,-154887478.90741533
1750.0,-154887474.42920318
1751.0,-154887469.95099103
1752.0,-154887465.4727789
1753.0,-154887460.99456674
1754.0,-154887456.51635456
1755.0,-154887452.0381424
1756.0,-154887447.55993026
1757.0,-154887443.08238927
1758.0,-154887438.6097904
1759.0,-154887434.13835698
1760.0,-154887429.67678648
1761.0,-154887425.21521598
1762.0,-154887420.7536428
1763.0,-154887416.2920677
1764.0,-154887411.8304926
1765.0,-154887407.36891747
1766.0,-154887402.90734044
1767.0,-154887398.44574976
1768.0,-154887393.98415908
1769.0,-154887389.5225684
1770.0,-154887385.06097773
1771.0,-154887380.59938702
1772.0,-154887376.13779637
1773.0,-154887371.67716536
1774.0,-154887367.2211823
1775.0,-154887362.76519924
1776.0,-154887358.3142981
1777.0,-154887353.86860925
1778.0,-154887349.42292175
1779.0,-154887344.97723895
1780.0,-154887340.53155613
1781.0,-154887336.0858733
1782.0,-154887331.6401905
1783.0,-154887327.1945077
1784.0,-154887322.7488249
1785.0,-154887318.4040993
1786.0,-154887314.30151087
1787.0,-154887310.1989225
1788.0,-154887306.09633407
1789.0,-154887301.99434853
1790.0,-154887297.89582047
1791.0,-154887293.7972924
1792.0,-154887289.69876438
1793.0,-154887285.60867324
1794.0,-154887281.5194249
1795.0,-154887277.43017155
1796.0,-154887273.34091702
1797.0,-154887269.25166243
1798.0,-154887265.1624079
1799.0,-154887261.07315335
1800.0,-154887256.9838988
1801.0,-154887252.89464426
1802.0,-154887248.8053897
1803.0,-154887244.71613514
1804.0,-154887240.6268806
1805.0,-154887236.5375008
1806.0,-154887232.4474572
1807.0,-154887228.3574136
1808.0,-154887224.26737
1809.0,-154887220.17926866
1810.0,-154887216.09588104
1811.0,-154887212.01254052
1812.0,-154887207.92936164
1813.0,-154887203.84618276
1814.0,-154887199.7630039
1815.0,-154887195.679825
1816.0,-154887191.59664613
1817.0,-154887187.51346725
1818.0,-154887183.43028837
1819.0,-154887179.3471095
1820.0,-154887175.26393065
1821.0,-154887171.18479258
1822.0,-154887167.11301735
1823.0,-154887163.04124212
1824.0,-154887158.96946687
1825.0,-154887154.89769167
1826.0,-154887150.82923117
1827.0,-154887146.76233333
1828.0,-154887142.69543332
1829.0,-154887138.62853327
1830.0,-154887134.5616332
1831.0,-154887130.49473315
1832.0,-154887126.42783308
1833.0,-154887122.360933
1834.0,-154887118.2940069
1835.0,-154887114.22705913
1836.0,-154887110.16011134
1837.0,-154887106.0937375
1838.0,-154887102.03184524
1839.0,-154887097.9699529
1840.0,-154887093.9080606
1841.0,-154887089.84616828
1842.0,-154887085.78465876
1843.0,-154887081.7276984
1844.0,-154887077.81073982
1845.0,-154887073.98784333
1846.0,-154887070.16494685
1847.0,-154887066.34205037
1848.0,-154887062.51915395
1849.0,-154887058.6962575
1850.0,-154887054.87336102
1851.0,-154887051.05046457
1852.0,-154887047.2275681
1853.0,-154887043.408257
1854.0,-154887039.60090318
1855.0,-154887035.79354936
1856.0,-154887031.98619556
1857.0,-154887028.17889705
1858.0,-154887024.37159938
1859.0,-154887020.56643894
1860.0,-154887016.7636446
1861.0,-154887012.960836
1862.0,-154887009.15802416
1863.0,-154887005.35521236
1864.0,-154887001.55240053
1865.0,-154886997.74958873
1866.0,-154886993.94677693
1867.0,-154886990.14396507
1868.0,-154886986.3411533
1869.0,-154886982.53959656
1870.0,-154886978.74378854
1871.0,-154886974.94798052
1872.0,-154886971.1521725
1873.0,-154886967.3563645
1874.0,-154886963.56055647
1875.0,-154886959.76474848
1876.0,-154886955.9689273
1877.0,-154886952.1731031
1878.0,-154886948.37728044
1879.0,-154886944.5814115
1880.0,-154886940.78544813
1881.0,-154886936.9894848
1882.0,-154886933.1935214
1883.0,-154886929.39755806
1884.0,-154886925.6015947
1885.0,-154886921.80623674
1886.0,-154886918.01301938
1887.0,-154886914.21980202
1888.0,-154886910.42658466
1889.0,-154886906.63336727
1890.0,-154886902.8401499
1891.0,-154886899.04693255
1892.0,-154886895.25449738
1893.0,-154886891.4685461
1894.0,-154886887.6826035
1895.0,-154886883.8966609
1896.0,-154886880.1107183
1897.0,-154886876.3247757
1898.0,-154886872.53883308
1899.0,-154886868.7528905
1900.0,-154886864.96694788
1901.0,-154886861.1856648
1902.0,-154886857.4096304
1903.0,-154886853.83420047
1904.0,-154886850.27738777
1905.0,-154886846.72057503
1906.0,-154886843.16376233
1907.0,-154886839.60694963
1908.0,-154886836.0501369
1909.0,-154886832.4953344
1910.0,-154886828.9442569
1911.0,-154886825.3931817
1912.0,-154886821.8421065
1913.0,-154886818.2910313
1914.0,-154886814.73995608
1915.0,-154886811.1888809
1916.0,-154886807.6378057
1917.0,-154886804.0896061
1918.0,-154886800.544264
1919.0,-154886796.9989219
1920.0,-154886793.4535798
1921.0,-154886789.9082377
1922.0,-154886786.36289558
1923.0,-154886782.8175535
1924.0,-154886779.27218452
1925.0,-154886775.72674665
1926.0,-154886772.18458423
1927.0,-154886768.64369065
1928.0,-154886765.1027971
1929.0,-154886761.56190354
1930.0,-154886758.02100995
1931.0,-154886754.48011637
1932.0,-154886750.9392228
1933.0,-154886747.4029704
1934.0,-154886743.86991888
1935.0,-154886740.33686733
1936.0,-154886736.80381578
1937.0,-154886733.27076423
1938.0,-154886729.73771268
1939.0,-154886726.20466113
1940.0,-154886722.67160958
1941.0,-154886719.13855806
1942.0,-154886715.60629874
1943.0,-154886712.08098808
1944.0,-154886708.55567822
1945.0,-154886705.0303684
1946.0,-154886701.5050586
1947.0,-154886697.97987643
1948.0,-154886694.45472446
1949.0,-154886690.93164408
1950.0,-154886687.41030845
1951.0,-154886683.88897282
1952.0,-154886680.36763722
1953.0,-154886676.84630156
1954.0,-154886673.32496595
1955.0,-154886669.8036303
1956.0,-154886666.28229466
1957.0,-154886662.76095906
1958.0,-154886659.2396234
1959.0,-154886655.71905738
1960.0,-154886652.19961518
1961.0,-154886648.74841195
1962.0,-154886645.44414696
1963.0,-154886642.13988206
1964.0,-154886638.83561713
1965.0,-154886635.5350852
1966.0,-154886632.2370183
1967.0,-154886628.93895134
1968.0,-154886625.64088446
1969.0,-154886622.3428135
1970.0,-154886619.0446791
1971.0,-154886615.74654475
1972.0,-154886612.44841036
1973.0,-154886609.150276
1974.0,-154886605.8521416
1975.0,-154886602.55400723
1976.0,-154886599.26097912
1977.0,-154886595.96871215
1978.0,-154886592.6764452
1979.0,-154886589.38417825
1980.0,-154886586.0919113
1981.0,-154886582.80260852
1982.0,-154886579.51587066
1983.0,-154886576.22913283
1984.0,-154886572.94239503
1985.0,-154886569.6556572
1986.0,-154886566.36891937
1987.0,-154886563.08218154
1988.0,-154886559.7954437
1989.0,-154886556.5087059
1990.0,-154886553.22196808
1991.0,-154886549.93523026
1992.0,-154886546.65349835
1993.0,-154886543.38091123
1994.0,-154886540.10832524
1995.0,-154886536.83573923
1996.0,-154886533.56315324
1997.0,-154886530.29261953
1998.0,-154886527.02544123
1999.0,-154886523.75826296
2000.0,-154886520.4910847
2001.0,-154886517.22390643
2002.0,-154886513.95672816
2003.0,-154886510.68954986
2004.0,-154886507.4223716
2005.0,-154886504.15519333
2006.0,-154886500.8880151
2007.0,-154886497.6208368
2008.0,-154886494.3536585
2009.0,-154886491.08702892
2010.0,-154886487.82101068
2011.0,-154886484.5549924
2012.0,-154886481.2889742
2013.0,-154886478.0229507
2014.0,-154886474.7568946
2015.0,-154886471.49094254
2016.0,-154886468.2249943
2017.0,-154886464.95904607
2018.0,-154886461.6930979
2019.0,-154886458.42714965
2020.0,-154886455.23038015
2021.0,-154886452.1180374
2022.0,-154886449.0056947
2023.0,-154886445.89335197
2024.0,-154886442.78100926
2025.0,-154886439.66866654
2026.0,-154886436.56326127
2027.0,-154886433.46044403
2028.0,-154886430.35762674
2029.0,-154886427.25612688
2030.0,-154886424.1590856
2031.0,-154886421.06204432
2032.0,-154886417.96500307
2033.0,-154886414.8679618
2034.0,-154886411.77092052
2035.0,-154886408.67387924
2036.0,-154886405.57683796
2037.0,-154886402.47978824
2038.0,-154886399.38271978
2039.0,-154886396.2856513
2040.0,-154886393.1885828
2041.0,-154886390.09151435
2042.0,-154886386.99444503
2043.0,-154886383.89791948
2044.0,-154886380.8015097
2045.0,-154886377.70593905
2046.0,-154886374.61382747
2047.0,-154886371.5217159
2048.0,-154886368.42960435
2049.0,-154886365.33749276
2050.0,-154886362.24538118
2051.0,-154886359.15326962
2052.0,-154886356.06115803
2053.0,-154886352.96904647
2054.0,-154886349.8769349
2055.0,-154886346.78482333
2056.0,-154886343.69271177
2057.0,-154886340.60060018
2058.0,-154886337.5084886
2059.0,-154886334.41908565
2060.0,-154886331.33986497
2061.0,-154886328.26205075
2062.0,-154886325.18972078
2063.0,-154886322.1173908
2064.0,-154886319.04506084
2065.0,-154886315.9727309
2066.0,-154886312.90040094
2067.0,-154886309.82807094
2068.0,-154886306.755741
2069.0,-154886303.68341103
2070.0,-154886300.61108106
2071.0,-154886297.5387511
2072.0,-154886294.46642113
2073.0,-154886291.39409116
2074.0,-154886288.3217612
2075.0,-154886285.24943075
2076.0,-154886282.17906037
2077.0,-154886279.11186025
2078.0,-154886276.04648274
2079.0,-154886273.0627342
2080.0,-154886270.1416448
2081.0,-154886267.22055545
2082.0,-154886264.29942015
2083.0,-154886261.3781762
2084.0,-154886258.4569323
2085.0,-154886255.5356884
2086.0,-154886252.61444443
2087.0,-154886249.69320056
2088.0,-154886246.77195662
2089.0,-154886243.85071272
2090.0,-154886240.92946878
2091.0,-154886238.00822487
2092.0,-154886235.0869841
2093.0,-154886232.17411834
2094.0,-154886229.26910266
2095.0,-154886226.364087
2096.0,-154886223.4590713
2097.0,-154886220.55405563
2098.0,-154886217.64903995
2099.0,-154886214.74402428
2100.0,-154886211.83900863
2101.0,-154886208.93399295
2102.0,-154886206.0289773
2103.0,-154886203.1239616
2104.0,-154886200.219158
2105.0,-154886197.31550428
2106.0,-154886194.4118506
2107.0,-154886191.50819695
2108.0,-154886188.60454303
2109.0,-154886185.701065
2110.0,-154886182.8040473
2111.0,-154886179.90754002
2112.0,-154886177.01103276
2113.0,-154886174.1145255
2114.0,-154886171.2180182
2115.0,-154886168.32151094
2116.0,-154886165.42500368
2117.0,-154886162.5284964
2118.0,-154886159.63198915
2119.0,-154886156.73548186
2120.0,-154886153.83897457
2121.0,-154886150.94246733
2122.0,-154886148.04596004
2123.0,-154886145.14945278
2124.0,-154886142.2529455
2125.0,-154886139.35688263
2126.0,-154886136.46349916
2127.0,-154886133.57386893
2128.0,-154886130.68423873
2129.0,-154886127.79460853
2130.0,-154886124.90497833
2131.0,-154886122.0153481
2132.0,-154886119.12571788
2133.0,-154886116.2360877
2134.0,-154886113.34645748
2135.0,-154886110.45682725
2136.0,-154886107.56719705
2137.0,-154886104.67756686
2138.0,-154886101.85285687
2139.0,-154886099.055614
2140.0,-154886096.25837108
2141.0,-154886093.46319082
2142.0,-154886090.6710581
2143.0,-154886087.88538685
2144.0,-154886085.10371685
2145.0,-154886082.32204685
2146.0,-154886079.54037687
2147.0,-154886076.7587069
2148.0,-154886073.9770237
2149.0,-154886071.19529486
2150.0,-154886068.41356602
2151.0,-154886065.6318372
2152.0,-154886062.85010836
2153.0,-154886060.06837955
2154.0,-154886057.28665072
2155.0,-154886054.50492185
2156.0,-154886051.72319302
2157.0,-154886048.94597822
2158.0,-154886046.17169
2159.0,-154886043.3973964
2160.0,-154886040.6249136
2161.0,-154886037.8528611
2162.0,-154886035.08080858
2163.0,-154886032.30875605
2164.0,-154886029.53670356
2165.0,-154886026.76465106
2166.0,-154886023.99259853
2167.0,-154886021.22054607
2168.0,-154886018.44849354
2169.0,-154886015.676441
2170.0,-154886012.90437278
2171.0,-154886010.1322743
2172.0,-154886007.36017585
2173.0,-154886004.5901673
2174.0,-154886001.82211956
2175.0,-154885999.05407137
2176.0,-154885996.28629762
2177.0,-154885993.52271923
2178.0,-154885990.75914088
2179.0,-154885987.9955625
2180.0,-154885985.23198408
2181.0,-154885982.46840572
2182.0,-154885979.70482737
2183.0,-154885976.94124895
2184.0,-154885974.17767057
2185.0,-154885971.4140922
2186.0,-154885968.65051383
2187.0,-154885965.88693547
2188.0,-154885963.12335712
2189.0,-154885960.36131278
2190.0,-154885957.60092077
2191.0,-154885954.84054542
2192.0,-154885952.0803728
2193.0,-154885949.32026446
2194.0,-154885946.55986252
2195.0,-154885943.7994606
2196.0,-154885941.14986768
2197.0,-154885938.55705157
2198.0,-154885935.96423548
2199.0,-154885933.37141937
2200.0,-154885930.7786033
2201.0,-154885928.1857872
2202.0,-154885925.5929711
2203.0,-154885923.00015503
2204.0,-154885920.40733892
2205.0,-154885917.8175373
2206.0,-154885915.22990218
2207.0,-154885912.6422693
2208.0,-154885910.05463886
2209.0,-154885907.4670084
2210.0,-154885904.88130274
2211.0,-154885902.2970296
2212.0,-154885899.71275645
2213.0,-154885897.12848333
2214.0,-154885894.5442102
2215.0,-154885891.95996636
2216.0,-154885889.37572378
2217.0,-154885886.7914812
2218.0,-154885884.2072386
2219.0,-154885881.62299603
2220.0,-154885879.03875345
2221.0,-154885876.45603785
2222.0,-154885873.87499753
2223.0,-154885871.29395714
2224.0,-154885868.71291545
2225.0,-154885866.13187355
2226.0,-154885863.5508317
2227.0,-154885860.97555402
2228.0,-154885858.40098223
2229.0,-154885855.82641047
2230.0,-154885853.25183868
2231.0,-154885850.67726693
2232.0,-154885848.10269514
2233.0,-154885845.52812338
2234.0,-154885842.9535516
2235.0,-154885840.37897983
2236.0,-154885837.80440807
2237.0,-154885835.2315351
2238.0,-154885832.66095573
2239.0,-154885830.09037632
2240.0,-154885827.51979637
2241.0,-154885824.9492151
2242.0,-154885822.3786338
2243.0,-154885819.80876502
2244.0,-154885817.242944
2245.0,-154885814.67712298
2246.0,-154885812.11130196
2247.0,-154885809.54548097
2248.0,-154885806.97965994
2249.0,-154885804.41383892
2250.0,-154885801.84801787
2251.0,-154885799.28219685
2252.0,-154885796.71637586
2253.0,-154885794.15111223
2254.0,-154885791.58741575
2255.0,-154885789.12483498
2256.0,-154885786.69674784
2257.0,-154885784.26866084
2258.0,-154885781.84057388
2259.0,-154885779.41248694
2260.0,-154885776.98570862
2261.0,-154885774.56079987
2262.0,-154885772.13589108
2263.0,-154885769.7109823
2264.0,-154885767.28607354
2265.0,-154885764.86116475
2266.0,-154885762.43625596
2267.0,-154885760.0113472
2268.0,-154885757.58643842
2269.0,-154885755.1623972
2270.0,-154885752.74103743
2271.0,-154885750.31967768
2272.0,-154885747.89831796
2273.0,-154885745.476957
2274.0,-154885743.05559307
2275.0,-154885740.63422912
2276.0,-154885738.2128652
2277.0,-154885735.7971819
2278.0,-154885733.38312227
2279.0,-154885730.9690626
2280.0,-154885728.55500293
2281.0,-154885726.14094326
2282.0,-154885723.72688895
2283.0,-154885721.31285173
2284.0,-154885718.8988145
2285.0,-154885716.4849003
2286.0,-154885714.07155067
2287.0,-154885711.65820104
2288.0,-154885709.2448514
2289.0,-154885706.83150178
2290.0,-154885704.4181562
2291.0,-154885702.00481123
2292.0,-154885699.5914663
2293.0,-154885697.17812136
2294.0,-154885694.76471812
2295.0,-154885692.351314
2296.0,-154885689.9379099
2297.0,-154885687.52450576
2298.0,-154885685.11110163
2299.0,-154885682.69769752
2300.0,-154885680.2842934
2301.0,-154885677.87128255
2302.0,-154885675.45952347
2303.0,-154885673.0477644
2304.0,-154885670.63600534
2305.0,-154885668.22424456
2306.0,-154885665.81248182
2307.0,-154885663.4007172
2308.0,-154885660.98895258
2309.0,-154885658.577188
2310.0,-154885656.16547242
2311.0,-154885653.75387684
2312.0,-154885651.34228122
2313.0,-154885648.93068558
2314.0,-154885646.6244195
2315.0,-154885644.3294788
2316.0,-154885642.03453806
2317.0,-154885639.74036378
2318.0,-154885637.4480606
2319.0,-154885635.15575743
2320.0,-154885632.86345428
2321.0,-154885630.57115108
2322.0,-154885628.27884787
2323.0,-154885625.9865458
2324.0,-154885623.69424382
2325.0,-154885621.40194178
2326.0,-154885619.1096398
2327.0,-154885616.81529838
2328.0,-154885614.5187611
2329.0,-154885612.22222382
2330.0,-154885609.92568654
2331.0,-154885607.6291493
2332.0,-154885605.33261198
2333.0,-154885603.03659025
2334.0,-154885600.74254256
2335.0,-154885598.44849488
2336.0,-154885596.15444723
2337.0,-154885593.86039954
2338.0,-154885591.56635183
2339.0,-154885589.27230337
2340.0,-154885586.97825393
2341.0,-154885584.68420452
2342.0,-154885582.39015514
2343.0,-154885580.0961057
2344.0,-154885577.80093136
2345.0,-154885575.5052349
2346.0,-154885573.20953852
2347.0,-154885570.91384205
2348.0,-154885568.61814564
2349.0,-154885566.32244533
2350.0,-154885564.02671725
2351.0,-154885561.73101458
2352.0,-154885559.43531197
2353.0,-154885557.13960934
2354.0,-154885554.8439067
2355.0,-154885552.5482043
2356.0,-154885550.25250578
2357.0,-154885547.9568073
2358.0,-154885545.66110873
2359.0,-154885543.36541024
2360.0,-154885541.0698255
2361.0,-154885538.7887072
2362.0,-154885536.50758892
2363.0,-154885534.22647062
2364.0,-154885531.9453523
2365.0,-154885529.6645798
2366.0,-154885527.38623637
2367.0,-154885525.10789293
2368.0,-154885522.8295495
2369.0,-154885520.55120605
2370.0,-154885518.2728626
2371.0,-154885515.99451917
2372.0,-154885513.7304126
2373.0,-154885511.5499495
2374.0,-154885509.3694864
2375.0,-154885507.18902332
2376.0,-154885505.00856024
2377.0,-154885502.8351273
2378.0,-154885500.67642373
2379.0,-154885498.51772013
2380.0,-154885496.35901657
2381.0,-154885494.20036325
2382.0,-154885492.0426879
2383.0,-154885489.88501248
2384.0,-154885487.72733712
2385.0,-154885485.5696617
2386.0,-154885483.41198635
2387.0,-154885481.25431097
2388.0,-154885479.09663576
2389.0,-154885476.93896437
2390.0,-154885474.78129297
2391.0,-154885472.62362155
2392.0,-154885470.46595016
2393.0,-154885468.30827874
2394.0,-154885466.16188383
2395.0,-154885464.0247949
2396.0,-154885461.88772887
2397.0,-154885459.7507312
2398.0,-154885457.615307
2399.0,-154885455.4798828
2400.0,-154885453.34445864
2401.0,-154885451.20903444
2402.0,-154885449.07361025
2403.0,-154885446.93818605
2404.0,-154885444.80276188
2405.0,-154885442.6673363
2406.0,-154885440.531909
2407.0,-154885438.39648166
2408.0,-154885436.26105437
2409.0,-154885434.12562707
2410.0,-154885431.99019974
2411.0,-154885429.86920232
2412.0,-154885427.75253367
2413.0,-154885425.63590127
2414.0,-154885423.52050275
2415.0,-154885421.40510422
2416.0,-154885419.2897057
2417.0,-154885417.174308
2418.0,-154885415.05893946
2419.0,-154885412.9435709
2420.0,-154885410.82820234
2421.0,-154885408.7128338
2422.0,-154885406.59745985
2423.0,-154885404.48208538
2424.0,-154885402.3667109
2425.0,-154885400.25133643
2426.0,-154885398.13596195
2427.0,-154885396.0205875
2428.0,-154885393.92034584
2429.0,-154885391.8201684
2430.0,-154885389.720649
2431.0,-154885387.69836602
2432.0,-154885385.71244937
2433.0,-154885383.72653267
2434.0,-154885381.74061596
2435.0,-154885379.7546993
2436.0,-154885377.76878262
2437.0,-154885375.78286594
2438.0,-154885373.7969517
2439.0,-154885371.81104022
2440.0,-154885369.8251217
2441.0,-154885367.8391765
2442.0,-154885365.85323134
2443.0,-154885363.86728615
2444.0,-154885361.8844502
2445.0,-154885359.9119339
2446.0,-154885357.94174257
2447.0,-154885355.97155124
2448.0,-154885354.00135988
2449.0,-154885352.03116852
2450.0,-154885350.0609772
2451.0,-154885348.09078583
2452.0,-154885346.1205945
2453.0,-154885344.15040317
2454.0,-154885342.18021184
2455.0,-154885340.21002173
2456.0,-154885338.23983163
2457.0,-154885336.26964158
2458.0,-154885334.29945153
2459.0,-154885332.32926145
2460.0,-154885330.3590714
2461.0,-154885328.3942713
2462.0,-154885326.4353395
2463.0,-154885324.4764006
2464.0,-154885322.51745373
2465.0,-154885320.55850682
2466.0,-154885318.59955993
2467.0,-154885316.64061302
2468.0,-154885314.68166608
2469.0,-154885312.7227192
2470.0,-154885310.7637723
2471.0,-154885308.80482402
2472.0,-154885306.845874
2473.0,-154885304.8869241
2474.0,-154885302.92797408
2475.0,-154885300.96902412
2476.0,-154885299.01007414
2477.0,-154885297.05141693
2478.0,-154885295.1013434
2479.0,-154885293.15359053
2480.0,-154885291.20583767
2481.0,-154885289.25808483
2482.0,-154885287.31033197
2483.0,-154885285.36257908
2484.0,-154885283.41482624
2485.0,-154885281.46707338
2486.0,-154885279.5193344
2487.0,-154885277.57159957
2488.0,-154885275.623864
2489.0,-154885273.6761284
2490.0,-154885271.81436324
2491.0,-154885269.95765358
2492.0,-154885268.10094395
2493.0,-154885266.24456388
2494.0,-154885264.38936287
2495.0,-154885262.53640145
2496.0,-154885260.68373227
2497.0,-154885258.8310631
2498.0,-154885256.97839394
2499.0,-154885255.12572473
2500.0,-154885253.27305555
2501.0,-154885251.42038637
2502.0,-154885249.56771722
2503.0,-154885247.71504802
2504.0,-154885245.8623775
2505.0,-154885244.00970572
2506.0,-154885242.15703395
2507.0,-154885240.3043622
2508.0,-154885238.45169002
2509.0,-154885236.59910268
2510.0,-154885234.74701807
2511.0,-154885232.89764088
2512.0,-154885231.05376753
2513.0,-154885229.20989412
2514.0,-154885227.36602077
2515.0,-154885225.52214736
2516.0,-154885223.678274
2517.0,-154885221.8344006
2518.0,-154885219.99052724
2519.0,-154885218.14665383
2520.0,-154885216.30278116
2521.0,-154885214.4589132
2522.0,-154885212.61504525
2523.0,-154885210.7711773
2524.0,-154885208.92730936
2525.0,-154885207.08397382
2526.0,-154885205.2420328
2527.0,-154885203.40009174
2528.0,-154885201.5612265
2529.0,-154885199.72456697
2530.0,-154885197.88790745
2531.0,-154885196.05119902
2532.0,-154885194.2143866
2533.0,-154885192.37757418
2534.0,-154885190.54076177
2535.0,-154885188.7039494
2536.0,-154885186.86713696
2537.0,-154885185.03032485
2538.0,-154885183.19351283
2539.0,-154885181.35670084
2540.0,-154885179.51988882
2541.0,-154885177.68323147
2542.0,-154885175.84705052
2543.0,-154885174.01086956
2544.0,-154885172.1746886
2545.0,-154885170.34071225
2546.0,-154885168.5073076
2547.0,-154885166.67390293
2548.0,-154885164.84049824
2549.0,-154885163.0815967
2550.0,-154885161.33320063
2551.0,-154885159.5848045
2552.0,-154885157.83640838
2553.0,-154885156.08801168
2554.0,-154885154.33974466
2555.0,-154885152.5914813
2556.0,-154885150.84321794
2557.0,-154885149.09493136
2558.0,-154885147.3465684
2559.0,-154885145.59820542
2560.0,-154885143.84984246
2561.0,-154885142.10200077
2562.0,-154885140.35850996
2563.0,-154885138.61501914
2564.0,-154885136.87152833
2565.0,-154885135.1280375
2566.0,-154885133.3845467
2567.0,-154885131.64105588
2568.0,-154885129.89756507
2569.0,-154885128.15407425
2570.0,-154885126.4105753
2571.0,-154885124.6670734
2572.0,-154885122.92357144
2573.0,-154885121.18236685
2574.0,-154885119.444386
2575.0,-154885117.70640516
2576.0,-154885115.96841127
2577.0,-154885114.23038808
2578.0,-154885112.4929894
2579.0,-154885110.75720876
2580.0,-154885109.02142817
2581.0,-154885107.2856475
2582.0,-154885105.54986686
2583.0,-154885103.81408626
2584.0,-154885102.07830563
2585.0,-154885100.34252498
2586.0,-154885098.60675162
2587.0,-154885096.87098545
2588.0,-154885095.13521928
2589.0,-154885093.3994531
2590.0,-154885091.66191941
2591.0,-154885089.92407894
2592.0,-154885088.18623847
2593.0,-154885086.448398
2594.0,-154885084.71055752
2595.0,-154885082.9744961
2596.0,-154885081.24022606
2597.0,-154885079.505956
2598.0,-154885077.7716859
2599.0,-154885076.0374313
2600.0,-154885074.30318198
2601.0,-154885072.5689327
2602.0,-154885070.83468357
2603.0,-154885069.10043734
2604.0,-154885067.3661911
2605.0,-154885065.63194484
2606.0,-154885063.89925247
2607.0,-154885062.16675204
2608.0,-154885060.45596585
2609.0,-154885058.78717053
2610.0,-154885057.1183752
2611.0,-154885055.4495799
2612.0,-154885053.78013498
2613.0,-154885052.11029184
2614.0,-154885050.4404487
2615.0,-154885048.77060562
2616.0,-154885047.10076246
2617.0,-154885045.43091935
2618.0,-154885043.76107624
2619.0,-154885042.09123102
2620.0,-154885040.42138386
2621.0,-154885038.75153884
2622.0,-154885037.08296993
2623.0,-154885035.4146022
2624.0,-154885033.74623442
2625.0,-154885032.07786667
2626.0,-154885030.40949893
2627.0,-154885028.74113116
2628.0,-154885027.07290572
2629.0,-154885025.40841
2630.0,-154885023.74391428
2631.0,-154885022.07941857
2632.0,-154885020.4149228
2633.0,-154885018.75042707
2634.0,-154885017.08593136
2635.0,-154885015.42143598
2636.0,-154885013.75694436
2637.0,-154885012.0924527
2638.0,-154885010.42874065
2639.0,-154885008.76518068
2640.0,-154885007.10162073
2641.0,-154885005.43806076
2642.0,-154885003.7745008
2643.0,-154885002.11094084
2644.0,-154885000.4474004
2645.0,-154884998.78432894
2646.0,-154884997.12227958
2647.0,-154884995.46023026
2648.0,-154884993.7981809
2649.0,-154884992.13613158
2650.0,-154884990.47408223
2651.0,-154884988.81203288
2652.0,-154884987.1499822
2653.0,-154884985.4879306
2654.0,-154884983.82670322
2655.0,-154884982.16558188
2656.0,-154884980.50446063
2657.0,-154884978.8433393
2658.0,-154884977.18221802
2659.0,-154884975.5210967
2660.0,-154884973.8599754
2661.0,-154884972.19885412
2662.0,-154884970.5386192
2663.0,-154884968.87885022
2664.0,-154884967.21908125
2665.0,-154884965.55931228
2666.0,-154884963.89954334
2667.0,-154884962.2531388
2668.0,-154884960.6806659
2669.0,-154884959.1082214
2670.0,-154884957.5367794
2671.0,-154884955.96533743
2672.0,-154884954.39389545
2673.0,-154884952.82245344
2674.0,-154884951.25101146
2675.0,-154884949.67956948
2676.0,-154884948.1081275
2677.0,-154884946.53668553
2678.0,-154884944.96550834
2679.0,-154884943.39729673
2680.0,-154884941.82908517
2681.0,-154884940.26087353
2682.0,-154884938.69266194
2683.0,-154884937.12445036
2684.0,-154884935.55623874
2685.0,-154884933.98826775
2686.0,-154884932.42156762
2687.0,-154884930.85486752
2688.0,-154884929.2881674
2689.0,-154884927.7214673
2690.0,-154884926.1548363
2691.0,-154884924.58821052
2692.0,-154884923.0215848
2693.0,-154884921.45495906
2694.0,-154884919.8883333
2695.0,-154884918.3221086
2696.0,-154884916.75644404
2697.0,-154884915.1907794
2698.0,-154884913.62511483
2699.0,-154884912.0594502
2700.0,-154884910.49378565
2701.0,-154884908.92849183
2702.0,-154884907.3646767
2703.0,-154884905.8008616
2704.0,-154884904.23704648
2705.0,-154884902.67323142
2706.0,-154884901.1094163
2707.0,-154884899.5456012
2708.0,-154884897.98178607
2709.0,-154884896.41797096
2710.0,-154884894.85415584
2711.0,-154884893.29034075
2712.0,-154884891.7280177
2713.0,-154884890.1658716
2714.0,-154884888.60371977
2715.0,-154884887.04156795
2716.0,-154884885.47941613
2717.0,-154884883.91719764
2718.0,-154884882.35403267
2719.0,-154884880.79086676
2720.0,-154884879.22770083
2721.0,-154884877.66453496
2722.0,-154884876.10136902
2723.0,-154884874.5382031
2724.0,-154884872.9750372
2725.0,-154884871.41187128
2726.0,-154884869.84870538
2727.0,-154884868.3042737
2728.0,-154884866.7840039
2729.0,-154884865.26614338
2730.0,-154884863.74828276
2731.0,-154884862.2304222
2732.0,-154884860.7125616
2733.0,-154884859.19487363
2734.0,-154884857.6778509
2735.0,-154884856.16091442
2736.0,-154884854.64413005
2737.0,-154884853.12734574
2738.0,-154884851.6105614
2739.0,-154884850.09377706
2740.0,-154884848.57699272
2741.0,-154884847.06020838
2742.0,-154884845.54342404
2743.0,-154884844.02663973
2744.0,-154884842.5098554
2745.0,-154884840.99308282
2746.0,-154884839.47632518
2747.0,-154884837.9595675
2748.0,-154884836.44280988
2749.0,-154884834.92618316
2750.0,-154884833.41000503
2751.0,-154884831.89382085
2752.0,-154884830.37763363
2753.0,-154884828.86144644
2754.0,-154884827.3452592
2755.0,-154884825.82907197
2756.0,-154884824.31288475
2757.0,-154884822.79669753
2758.0,-154884821.28058848
2759.0,-154884819.76450652
2760.0,-154884818.24842453
2761.0,-154884816.73234254
2762.0,-154884815.2173404
2763.0,-154884813.70257393
2764.0,-154884812.1878074
2765.0,-154884810.67325658
2766.0,-154884809.1594625
2767.0,-154884807.6456686
2768.0,-154884806.13187522
2769.0,-154884804.61808187
2770.0,-154884803.10428852
2771.0,-154884801.59049514
2772.0,-154884800.0767018
2773.0,-154884798.5629084
2774.0,-154884797.04911506
2775.0,-154884795.53532168
2776.0,-154884794.02152833
2777.0,-154884792.50773495
2778.0,-154884790.99450892
2779.0,-154884789.4832902
2780.0,-154884787.97211367
2781.0,-154884786.46121764
2782.0,-154884784.95162648
2783.0,-154884783.44203535
2784.0,-154884781.93245092
2785.0,-154884780.42286807
2786.0,-154884778.9279631
2787.0,-154884777.46062273
2788.0,-154884775.9932824
2789.0,-154884774.52594203
2790.0,-154884773.05860168
2791.0,-154884771.5912613
2792.0,-154884770.12392092
2793.0,-154884768.65658054
2794.0,-154884767.18924016
2795.0,-154884765.72189906
2796.0,-154884764.25455707
2797.0,-154884762.78721505
2798.0,-154884761.31870216
2799.0,-154884759.8498293
2800.0,-154884758.38095632
2801.0,-154884756.91208312
2802.0,-154884755.44320995
2803.0,-154884753.97429067
2804.0,-154884752.50528842
2805.0,-154884751.0362862
2806.0,-154884749.56728402
2807.0,-154884748.0982818
2808.0,-154884746.62927955
2809.0,-154884745.16027737
2810.0,-154884743.69127515
2811.0,-154884742.22227293
2812.0,-154884740.75229618
2813.0,-154884739.28204083
2814.0,-154884737.81258535
2815.0,-154884736.34333614
2816.0,-154884734.8740869
2817.0,-154884733.40483657
2818.0,-154884731.9355857
2819.0,-154884730.46633488
2820.0,-154884728.99708405
2821.0,-154884727.52783316
2822.0,-154884726.05858237
2823.0,-154884724.58933148
2824.0,-154884723.12008065
2825.0,-154884721.6508298
2826.0,-154884720.18165475
2827.0,-154884718.7125012
2828.0,-154884717.24369082
2829.0,-154884715.775952
2830.0,-154884714.30774477
2831.0,-154884712.83937883
2832.0,-154884711.37101293
2833.0,-154884709.90264586
2834.0,-154884708.43427128
2835.0,-154884706.96589676
2836.0,-154884705.49752218
2837.0,-154884704.02914765
2838.0,-154884702.56077307
2839.0,-154884701.09239852
2840.0,-154884699.62402397
2841.0,-154884698.15564942
2842.0,-154884696.68727487
2843.0,-154884695.21890032
2844.0,-154884693.75052577
2845.0,-154884692.28242236
2846.0,-154884690.8416643
2847.0,-154884689.4217542
2848.0,-154884688.00184464
2849.0,-154884686.58194947
2850.0,-154884685.16205868
2851.0,-154884683.74216932
2852.0,-154884682.32228002
2853.0,-154884680.9023907
2854.0,-154884679.48250136
2855.0,-154884678.06261206
2856.0,-154884676.6427227
2857.0,-154884675.2228334
2858.0,-154884673.8029441
2859.0,-154884672.38305473
2860.0,-154884670.96316543
2861.0,-154884669.54337716
2862.0,-154884668.12641326
2863.0,-154884666.70956182
2864.0,-154884665.29271036
2865.0,-154884663.87585887
2866.0,-154884662.4590083
2867.0,-154884661.0421602
2868.0,-154884659.62531215
2869.0,-154884658.20846406
2870.0,-154884656.79161596
2871.0,-154884655.37476557
2872.0,-154884653.95790976
2873.0,-154884652.54105392
2874.0,-154884651.12419805
2875.0,-154884649.70734224
2876.0,-154884648.2904864
2877.0,-154884646.87365103
2878.0,-154884645.45718673
2879.0,-154884644.04171094
2880.0,-154884642.6262352
2881.0,-154884641.2107594
2882.0,-154884639.79528365
2883.0,-154884638.37980202
2884.0,-154884636.96431813
2885.0,-154884635.54883426
2886.0,-154884634.13335043
2887.0,-154884632.71786657
2888.0,-154884631.30238268
2889.0,-154884629.88689882
2890.0,-154884628.47141495
2891.0,-154884627.0559311
2892.0,-154884625.64044723
2893.0,-154884624.2250327
2894.0,-154884622.8099208
2895.0,-154884621.39494547
2896.0,-154884619.98031658
2897.0,-154884618.56568772
2898.0,-154884617.15105885
2899.0,-154884615.73642892
2900.0,-154884614.32179672
2901.0,-154884612.9071645
2902.0,-154884611.4925323
2903.0,-154884610.0779001
2904.0,-154884608.66326794
2905.0,-154884607.2530695
2906.0,-154884605.93959558
2907.0,-154884604.62612167
2908.0,-154884603.31264776
2909.0,-154884601.99937016
2910.0,-154884600.68692958
2911.0,-154884599.374489
2912.0,-154884598.06386667
2913.0,-154884596.7539844
2914.0,-154884595.44410214
2915.0,-154884594.13421988
2916.0,-154884592.82489064
2917.0,-154884591.51707393
2918.0,-154884590.2092572
2919.0,-154884588.90144047
2920.0,-154884587.5936238
2921.0,-154884586.28580704
2922.0,-154884584.97799033
2923.0,-154884583.67017362
2924.0,-154884582.3623569
2925.0,-154884581.05458882
2926.0,-154884579.74716416
2927.0,-154884578.43973953
2928.0,-154884577.132622
2929.0,-154884575.83160025
2930.0,-154884574.53057852
2931.0,-154884573.22955674
2932.0,-154884571.92854017
2933.0,-154884570.62752658
2934.0,-154884569.326513
2935.0,-154884568.0254994
2936.0,-154884566.7244858
2937.0,-154884565.42347223
2938.0,-154884564.12245864
2939.0,-154884562.8247551
2940.0,-154884561.5285369
2941.0,-154884560.23232928
2942.0,-154884558.93627194
2943.0,-154884557.6402146
2944.0,-154884556.34415725
2945.0,-154884555.0480999
2946.0,-154884553.76509947
2947.0,-154884552.48257652
2948.0,-154884551.2000536
2949.0,-154884549.91753086
2950.0,-154884548.63500807
2951.0,-154884547.35248533
2952.0,-154884546.06996253
2953.0,-154884544.78743973
2954.0,-154884543.50491697
2955.0,-154884542.22239417
2956.0,-154884540.9398714
2957.0,-154884539.65730554
2958.0,-154884538.3738266
2959.0,-154884537.09034768
2960.0,-154884535.80686876
2961.0,-154884534.52341622
2962.0,-154884533.2407419
2963.0,-154884531.9580676
2964.0,-154884530.6684486
2965.0,-154884529.43061003
2966.0,-154884528.20739216
2967.0,-154884526.98417425
2968.0,-154884525.76095638
2969.0,-154884524.5377385
2970.0,-154884523.3145206
2971.0,-154884522.09130272
2972.0,-154884520.86808485
2973.0,-154884519.64521894
2974.0,-154884518.4229578
2975.0,-154884517.20069668
2976.0,-154884515.97843558
2977.0,-154884514.75617447
2978.0,-154884513.5339133
2979.0,-154884512.31165218
2980.0,-154884511.08939108
2981.0,-154884509.8703658
2982.0,-154884508.65183315
2983.0,-154884507.43330047
2984.0,-154884506.2148525
2985.0,-154884504.9964999
2986.0,-154884503.77814728
2987.0,-154884502.55979466
2988.0,-154884501.34144205
2989.0,-154884500.12454504
2990.0,-154884498.90836817
2991.0,-154884497.69219136
2992.0,-154884496.4760145
2993.0,-154884495.2598377
2994.0,-154884494.04366082
2995.0,-154884492.82748395
2996.0,-154884491.61130714
2997.0,-154884490.39510092
2998.0,-154884489.1780483
2999.0,-154884487.96099594


==> figures/logs/mean_convergence_plots/cell_tracking_small_cpu.csv <==
1.0,-4394405.688447698
2.0,-4389529.9989157915
3.0,-4388376.366104604
4.0,-4387826.722972991
5.0,-4387508.233822451
6.0,-4387267.868736321
7.0,-4387093.464610973
8.0,-4386962.103097612
9.0,-4386873.395846171
10.0,-4386794.20811
11.0,-4386731.582711923
12.0,-4386683.215915987
13.0,-4386640.357093994
14.0,-4386603.730495868
15.0,-4386572.16257825
16.0,-4386543.083308214
17.0,-4386512.548193303
18.0,-4386484.698643138
19.0,-4386456.773756428
20.0,-4386430.401378169
21.0,-4386404.097244824
22.0,-4386381.312895531
23.0,-4386359.622175
24.0,-4386338.29490828
25.0,-4386318.470757312
26.0,-4386299.941637482
27.0,-4386281.405729717
28.0,-4386264.541758846
29.0,-4386249.213030422
30.0,-4386233.967233717
31.0,-4386218.800046595
32.0,-4386202.908862586
33.0,-4386188.472602064
34.0,-4386174.795635
35.0,-4386161.952333974
36.0,-4386149.85566175
37.0,-4386136.938591826
38.0,-4386125.20071887
39.0,-4386113.977089737
40.0,-4386102.327404565
41.0,-4386090.936931774
42.0,-4386079.767281875
43.0,-4386068.255700517
44.0,-4386057.165489839
45.0,-4386047.701352647
46.0,-4386038.833807222
47.0,-4386029.9793475
48.0,-4386021.414331774
49.0,-4386012.67519125
50.0,-4386004.029567258
51.0,-4385995.68856473
52.0,-4385988.738809848
53.0,-4385981.6316659525
54.0,-4385974.601078751
55.0,-4385967.665235
56.0,-4385961.200835
57.0,-4385955.24967875
58.0,-4385948.576387
59.0,-4385942.657201129
60.0,-4385936.835656429
61.0,-4385931.697455
62.0,-4385926.80494106
63.0,-4385922.104491552
64.0,-4385917.199068333
65.0,-4385912.497399285
66.0,-4385907.904548793
67.0,-4385904.152154354
68.0,-4385901.027723889
69.0,-4385898.107667558
70.0,-4385895.064586724
71.0,-4385891.9873750005
72.0,-4385888.860219615
73.0,-4385885.898486724
74.0,-4385883.31771431
75.0,-4385881.139835
76.0,-4385879.009566034
77.0,-4385877.048146765
78.0,-4385875.488117353
79.0,-4385874.0984970685
80.0,-4385872.898675
81.0,-4385871.730723235
82.0,-4385870.514735
83.0,-4385869.316049286
84.0,-4385868.132935001
85.0,-4385867.00781242
86.0,-4385865.797102742
87.0,-4385864.618272037
88.0,-4385863.366831296
89.0,-4385862.208497069
90.0,-4385861.2029725
91.0,-4385860.129835
92.0,-4385859.102285
93.0,-4385858.079789545
94.0,-4385857.103595
95.0,-4385856.14121061
96.0,-4385855.179532436
97.0,-4385854.200326429
98.0,-4385853.268253182
99.0,-4385852.269348333
100.0,-4385851.08076463
101.0,-4385849.913376177
102.0,-4385848.745035
103.0,-4385847.598873462
104.0,-4385846.471101666
105.0,-4385845.566772931
106.0,-4385844.724935
107.0,-4385843.915596111
108.0,-4385843.121072142
109.0,-4385842.30215423
110.0,-4385841.439585
111.0,-4385840.566482826
112.0,-4385839.760309359
113.0,-4385839.031006795
114.0,-4385838.310629594
115.0,-4385837.562551129
116.0,-4385836.836661667
117.0,-4385836.113027105
118.0,-4385835.419779828
119.0,-4385834.688019616
120.0,-4385833.9643674325
121.0,-4385833.334751129
122.0,-4385832.689561667
123.0,-4385832.045835
124.0,-4385831.398101667
125.0,-4385830.748768333
126.0,-4385830.09977875
127.0,-4385829.459376379
128.0,-4385828.831016482
129.0,-4385828.158331296
130.0,-4385827.530534999
131.0,-4385826.932001667
132.0,-4385826.329471666
133.0,-4385825.700235
134.0,-4385825.052461667
135.0,-4385824.415352857
136.0,-4385823.745135
137.0,-4385823.117227857
138.0,-4385822.466186613
139.0,-4385821.816575
140.0,-4385821.2174657695
141.0,-4385820.65500375
142.0,-4385820.060435
143.0,-4385819.511021364
144.0,-4385818.948629737
145.0,-4385818.351796539
146.0,-4385817.740616818
147.0,-4385817.15863803
148.0,-4385816.642210757
149.0,-4385816.045477857
150.0,-4385815.426354231
151.0,-4385814.717687174
152.0,-4385813.931835
153.0,-4385813.167148637
154.0,-4385812.409773709
155.0,-4385811.739600517
156.0,-4385811.128135
157.0,-4385810.462935
158.0,-4385809.8606921425
159.0,-4385809.178546111
160.0,-4385808.567750385
161.0,-4385807.959281154
162.0,-4385807.339692143
163.0,-4385806.753557857
164.0,-4385806.171577858
165.0,-4385805.597801667
166.0,-4385805.003695
167.0,-4385804.3703149995
168.0,-4385803.728260926
169.0,-4385803.087585
170.0,-4385802.458442317
171.0,-4385801.901231429
172.0,-4385801.367351129
173.0,-4385800.799931551
174.0,-4385800.237406428
175.0,-4385799.67438622
176.0,-4385799.111723889
177.0,-4385798.605938704
178.0,-4385798.028931154
179.0,-4385797.501406794
180.0,-4385796.994715645
181.0,-4385796.439761924
182.0,-4385795.908046538
183.0,-4385795.316077856
184.0,-4385794.7259039655
185.0,-4385794.129558077
186.0,-4385793.516576666
187.0,-4385792.9001273075
188.0,-4385792.3293016665
189.0,-4385791.702265769
190.0,-4385791.052950384
191.0,-4385790.398130833
192.0,-4385789.6899784785
193.0,-4385789.034155
194.0,-4385788.396495
195.0,-4385787.767016482
196.0,-4385787.206954444
197.0,-4385786.593187
198.0,-4385785.954192143
199.0,-4385785.290061667
200.0,-4385784.655335
201.0,-4385783.986774535
202.0,-4385783.306277857
203.0,-4385782.645467143
204.0,-4385781.979012778
205.0,-4385781.324085
206.0,-4385780.6535992855
207.0,-4385779.995359138
208.0,-4385779.287896538
209.0,-4385778.543189166
210.0,-4385777.843562273
211.0,-4385777.225022755
212.0,-4385776.673598636
213.0,-4385776.1320905555
214.0,-4385775.615426429
215.0,-4385775.0843273075
216.0,-4385774.5141453445
217.0,-4385773.973500217
218.0,-4385773.423921207
219.0,-4385772.827435
220.0,-4385772.254035
221.0,-4385771.673512777
222.0,-4385771.068276667
223.0,-4385770.478857581
224.0,-4385769.899449286
225.0,-4385769.323099516
226.0,-4385768.730428333
227.0,-4385768.153892143
228.0,-4385767.562151128
229.0,-4385767.000064032
230.0,-4385766.441477857
231.0,-4385765.887017759
232.0,-4385765.295188846
233.0,-4385764.700335
234.0,-4385764.029379444
235.0,-4385763.428457222
236.0,-4385762.8120099995
237.0,-4385762.186886852
238.0,-4385761.519292143
239.0,-4385760.8225975
240.0,-4385760.29561625
241.0,-4385759.732267
242.0,-4385759.131288571
243.0,-4385758.5089162495
244.0,-4385757.883075
245.0,-4385757.196007
246.0,-4385756.538762273
247.0,-4385755.846135
248.0,-4385755.1861683335
249.0,-4385754.495418333
250.0,-4385753.842414999
251.0,-4385753.179501667
252.0,-4385752.542785
253.0,-4385751.896299286
254.0,-4385751.20240375
255.0,-4385750.554539001
256.0,-4385749.91292875
257.0,-4385749.264891522
258.0,-4385748.559465434
259.0,-4385747.8776475
260.0,-4385747.199035
261.0,-4385746.581899285
262.0,-4385745.983591666
263.0,-4385745.452052241
264.0,-4385744.875838448
265.0,-4385744.317693621
266.0,-4385743.80618622
267.0,-4385743.224657858
268.0,-4385742.621482826
269.0,-4385741.91685853
270.0,-4385741.284763572
271.0,-4385740.658360926
272.0,-4385740.034839348
273.0,-4385739.449641666
274.0,-4385738.865235
275.0,-4385738.306708333
276.0,-4385737.733895
277.0,-4385737.101625
278.0,-4385736.530925625
279.0,-4385735.979455
280.0,-4385735.394754355
281.0,-4385734.858299516
282.0,-4385734.304247
283.0,-4385733.601783
284.0,-4385732.952585
285.0,-4385732.304935
286.0,-4385731.683851667
287.0,-4385731.072111923
288.0,-4385730.544575
289.0,-4385730.013252242
290.0,-4385729.468235
291.0,-4385728.927878333
292.0,-4385728.368099
293.0,-4385727.7888905555
294.0,-4385727.285156429
295.0,-4385726.729699517
296.0,-4385726.218553918
297.0,-4385725.6933349995
298.0,-4385725.176544091
299.0,-4385724.6574575
300.0,-4385724.153755689
301.0,-4385723.655453182
302.0,-4385723.174876936
303.0,-4385722.672325
304.0,-4385722.170824655
305.0,-4385721.620877856
306.0,-4385721.057577858
307.0,-4385720.510173461
308.0,-4385719.97611
309.0,-4385719.487445345
310.0,-4385719.012535
311.0,-4385718.554406429
312.0,-4385718.071234999
313.0,-4385717.576370714
314.0,-4385717.074285
315.0,-4385716.5740992855
316.0,-4385716.0785778565
317.0,-4385715.650438124
318.0,-4385715.16776
319.0,-4385714.668468333
320.0,-4385714.196879827
321.0,-4385713.758975
322.0,-4385713.345270294
323.0,-4385712.897328478
324.0,-4385712.477973236
325.0,-4385712.0285881255
326.0,-4385711.483451129
327.0,-4385710.958035
328.0,-4385710.613148793
329.0,-4385710.326489545
330.0,-4385710.034690555
331.0,-4385709.723973461
332.0,-4385709.397378478
333.0,-4385709.090196539
334.0,-4385708.79986
335.0,-4385708.521635
336.0,-4385708.235599285
337.0,-4385707.940873461
338.0,-4385707.652150384
339.0,-4385707.375119
340.0,-4385707.08721
341.0,-4385706.792735
342.0,-4385706.518677857
343.0,-4385706.244635
344.0,-4385705.973783387
345.0,-4385705.71415569
346.0,-4385705.450186613
347.0,-4385705.215972037
348.0,-4385704.96421
349.0,-4385704.6834683325
350.0,-4385704.414659138
351.0,-4385704.160138449
352.0,-4385703.915617758
353.0,-4385703.671486724
354.0,-4385703.4352273075
355.0,-4385703.191085
356.0,-4385702.9304498155
357.0,-4385702.655497857
358.0,-4385702.3661905555
359.0,-4385702.103801667
360.0,-4385701.837006053
361.0,-4385701.550368333
362.0,-4385701.265301666
363.0,-4385700.986913571
364.0,-4385700.719454355
365.0,-4385700.488621666
366.0,-4385700.252193537
367.0,-4385700.01631
368.0,-4385699.778217353
369.0,-4385699.5405749995
370.0,-4385699.290038703
371.0,-4385699.01795569
372.0,-4385698.766606429
373.0,-4385698.504885
374.0,-4385698.232643333
375.0,-4385697.948156739
376.0,-4385697.6753077265
377.0,-4385697.394559
378.0,-4385697.09476
379.0,-4385696.799635
380.0,-4385696.507402999
381.0,-4385696.174935
382.0,-4385695.8640647875
383.0,-4385695.571058077
384.0,-4385695.3018475
385.0,-4385695.046820714
386.0,-4385694.7577196155
387.0,-4385694.490135
388.0,-4385694.2220933335
389.0,-4385693.941801666
390.0,-4385693.6648979625
391.0,-4385693.41546
392.0,-4385693.1735849995
393.0,-4385692.895543695
394.0,-4385692.606927307
395.0,-4385692.304175909
396.0,-4385691.999362273
397.0,-4385691.671685
398.0,-4385691.346667143
399.0,-4385691.108615
400.0,-4385690.853185
401.0,-4385690.567454999
402.0,-4385690.308641897
403.0,-4385690.058269483
404.0,-4385689.813331297
405.0,-4385689.54401
406.0,-4385689.280905371
407.0,-4385689.013785
408.0,-4385688.763549814
409.0,-4385688.515797069
410.0,-4385688.2782487925
411.0,-4385688.008353182
412.0,-4385687.724779444
413.0,-4385687.465255
414.0,-4385687.206053519
415.0,-4385686.953311923
416.0,-4385686.707283275
417.0,-4385686.4679683335
418.0,-4385686.2266225
419.0,-4385685.977888847
420.0,-4385685.732635
421.0,-4385685.493598636
422.0,-4385685.219357727
423.0,-4385684.936857727
424.0,-4385684.638360807
425.0,-4385684.413949286
426.0,-4385684.184861923
427.0,-4385683.943392143
428.0,-4385683.699468333
429.0,-4385683.445442692
430.0,-4385683.214055
431.0,-4385682.976259
432.0,-4385682.740854231
433.0,-4385682.524226111
434.0,-4385682.311870715
435.0,-4385682.073077857
436.0,-4385681.841159138
437.0,-4385681.610427857
438.0,-4385681.375875
439.0,-4385681.143469483
440.0,-4385680.910364999
441.0,-4385680.678208333
442.0,-4385680.435842408
443.0,-4385680.196828103
444.0,-4385679.961518333
445.0,-4385679.731234999
446.0,-4385679.491712778
447.0,-4385679.249965769
448.0,-4385679.019666035
449.0,-4385678.7918461105
450.0,-4385678.5565885715
451.0,-4385678.315585
452.0,-4385678.08289362
453.0,-4385677.840195
454.0,-4385677.585025908
455.0,-4385677.287835
456.0,-4385677.020612778
457.0,-4385676.778145714
458.0,-4385676.524219615
459.0,-4385676.284368333
460.0,-4385676.048935
461.0,-4385675.805415
462.0,-4385675.546998637
463.0,-4385675.292515
464.0,-4385675.029782826
465.0,-4385674.775068333
466.0,-4385674.5264794445
467.0,-4385674.280235
468.0,-4385674.05081
469.0,-4385673.821377857
470.0,-4385673.592095001
471.0,-4385673.365838226
472.0,-4385673.155131551
473.0,-4385672.919950385
474.0,-4385672.677085
475.0,-4385672.426221363
476.0,-4385672.138912273
477.0,-4385671.863365435
478.0,-4385671.612735
479.0,-4385671.375743
480.0,-4385671.127335
481.0,-4385670.861397499
482.0,-4385670.6011975
483.0,-4385670.342551666
484.0,-4385670.087227307
485.0,-4385669.839935
486.0,-4385669.585462273
487.0,-4385669.329227
488.0,-4385669.078009075
489.0,-4385668.832056428
490.0,-4385668.607353518
491.0,-4385668.352987174
492.0,-4385668.082216818
493.0,-4385667.841268333
494.0,-4385667.581371
495.0,-4385667.323735001
496.0,-4385667.064069146
497.0,-4385666.832760001
498.0,-4385666.6195660345
499.0,-4385666.397021667
500.0,-4385666.161489545
501.0,-4385665.908647
502.0,-4385665.658154231
503.0,-4385665.418001667
504.0,-4385665.174162272
505.0,-4385664.900582619
506.0,-4385664.635413571
507.0,-4385664.373063571
508.0,-4385664.118935
509.0,-4385663.873621956
510.0,-4385663.601834999
511.0,-4385663.340580454
512.0,-4385663.060035
513.0,-4385662.803591521
514.0,-4385662.546855
515.0,-4385662.291723462
516.0,-4385662.020895
517.0,-4385661.727762273
518.0,-4385661.431971364
519.0,-4385661.145669615
520.0,-4385660.911463572
521.0,-4385660.691662272
522.0,-4385660.478444678
523.0,-4385660.266199285
524.0,-4385660.050543696
525.0,-4385659.778388846
526.0,-4385659.525766818
527.0,-4385659.274982826
528.0,-4385659.0158273075
529.0,-4385658.74491
530.0,-4385658.4915849995
531.0,-4385658.235853182
532.0,-4385657.970139348
533.0,-4385657.715001667
534.0,-4385657.440771842
535.0,-4385657.148925
536.0,-4385656.906048636
537.0,-4385656.6550475005
538.0,-4385656.408066034
539.0,-4385656.163142692
540.0,-4385655.923685
541.0,-4385655.711610862
542.0,-4385655.484411471
543.0,-4385655.237435
544.0,-4385654.999704231
545.0,-4385654.7787787495
546.0,-4385654.555609074
547.0,-4385654.329752391
548.0,-4385654.096701667
549.0,-4385653.893231551
550.0,-4385653.699376379
551.0,-4385653.467625476
552.0,-4385653.190135
553.0,-4385652.919063
554.0,-4385652.654248043
555.0,-4385652.392921956
556.0,-4385652.1337314285
557.0,-4385651.883758077
558.0,-4385651.631701667
559.0,-4385651.367301667
560.0,-4385651.105425
561.0,-4385650.838579444
562.0,-4385650.553124473
563.0,-4385650.315304231
564.0,-4385650.087638448
565.0,-4385649.858245
566.0,-4385649.651767433
567.0,-4385649.440465769
568.0,-4385649.2246550005
569.0,-4385648.992593333
570.0,-4385648.771050384
571.0,-4385648.5211350005
572.0,-4385648.287248793
573.0,-4385648.0962807145
574.0,-4385647.902528333
575.0,-4385647.715577858
576.0,-4385647.495759138
577.0,-4385647.269863571
578.0,-4385647.0655683335
579.0,-4385646.862857581
580.0,-4385646.655380455
581.0,-4385646.426331297
582.0,-4385646.188155
583.0,-4385645.942295
584.0,-4385645.69386
585.0,-4385645.452385
586.0,-4385645.204975
587.0,-4385644.961142143
588.0,-4385644.726235
589.0,-4385644.514201666
590.0,-4385644.287590555
591.0,-4385644.050881154
592.0,-4385643.8342349995
593.0,-4385643.606451666
594.0,-4385643.373556739
595.0,-4385643.124821363
596.0,-4385642.85667
597.0,-4385642.613326999
598.0,-4385642.35225881
599.0,-4385642.109949814
600.0,-4385641.885189545
601.0,-4385641.683107727
602.0,-4385641.463101666
603.0,-4385641.208563572
604.0,-4385640.9720425
605.0,-4385640.7247986365
606.0,-4385640.486394259
607.0,-4385640.2730789995
608.0,-4385640.040069783
609.0,-4385639.802585
610.0,-4385639.5705349995
611.0,-4385639.334385
612.0,-4385639.084542693
613.0,-4385638.838267257
614.0,-4385638.625835
615.0,-4385638.424701666
616.0,-4385638.208893334
617.0,-4385637.970142692
618.0,-4385637.732187173
619.0,-4385637.455598636
620.0,-4385637.222563571
621.0,-4385636.97387413
622.0,-4385636.7162975
623.0,-4385636.485159
624.0,-4385636.259800217
625.0,-4385636.033986429
626.0,-4385635.808291
627.0,-4385635.569935
628.0,-4385635.330968333
629.0,-4385635.089875741
630.0,-4385634.8964196155
631.0,-4385634.688085
632.0,-4385634.473770294
633.0,-4385634.275185
634.0,-4385634.083111316
635.0,-4385633.889551129
636.0,-4385633.692159324
637.0,-4385633.465443334
638.0,-4385633.248785
639.0,-4385633.024444523
640.0,-4385632.77490375
641.0,-4385632.501635
642.0,-4385632.221085
643.0,-4385631.965591522
644.0,-4385631.720777857
645.0,-4385631.483421957
646.0,-4385631.230363
647.0,-4385630.981708913
648.0,-4385630.722057727
649.0,-4385630.483543696
650.0,-4385630.238006429
651.0,-4385629.973435
652.0,-4385629.730080455
653.0,-4385629.489995869
654.0,-4385629.241935
655.0,-4385628.983330455
656.0,-4385628.703578478
657.0,-4385628.418444091
658.0,-4385628.147287173
659.0,-4385627.878755
660.0,-4385627.607840263
661.0,-4385627.346690999
662.0,-4385627.063554048
663.0,-4385626.794384999
664.0,-4385626.536192143
665.0,-4385626.275343333
666.0,-4385626.027512273
667.0,-4385625.779639347
668.0,-4385625.5222122725
669.0,-4385625.2642986365
670.0,-4385625.025335
671.0,-4385624.7922393475
672.0,-4385624.564480455
673.0,-4385624.3494111905
674.0,-4385624.139848636
675.0,-4385623.940695
676.0,-4385623.744621957
677.0,-4385623.567835
678.0,-4385623.403875
679.0,-4385623.246385
680.0,-4385623.10671
681.0,-4385622.984092142
682.0,-4385622.858348044
683.0,-4385622.737268333
684.0,-4385622.6294100005
685.0,-4385622.524821363
686.0,-4385622.427539545
687.0,-4385622.335350789
688.0,-4385622.233335
689.0,-4385622.1425975
690.0,-4385622.058730653
691.0,-4385621.977304565
692.0,-4385621.896443696
693.0,-4385621.818539762
694.0,-4385621.741175
695.0,-4385621.665272931
696.0,-4385621.593785
697.0,-4385621.523855
698.0,-4385621.454818999
699.0,-4385621.407535
700.0,-4385621.407535
701.0,-4385621.407535
702.0,-4385621.407535
703.0,-4385621.407535
704.0,-4385621.407535
705.0,-4385621.407535
706.0,-4385621.407535
707.0,-4385621.407535
708.0,-4385621.407535
709.0,-4385621.407535
710.0,-4385621.407535
711.0,-4385621.407535
712.0,-4385621.407535
713.0,-4385621.407535
714.0,-4385621.407535
715.0,-4385621.407535
716.0,-4385621.407535
717.0,-4385621.407535
718.0,-4385621.407535
719.0,-4385621.407535
720.0,-4385621.407535
721.0,-4385621.407535
722.0,-4385621.407535
723.0,-4385621.407535
724.0,-4385621.407535
725.0,-4385621.407535
726.0,-4385621.407535
727.0,-4385621.407535
728.0,-4385621.407535
729.0,-4385621.407535
730.0,-4385621.407535
731.0,-4385621.407535
732.0,-4385621.407535
733.0,-4385621.407535
734.0,-4385621.407535
735.0,-4385621.407535
736.0,-4385621.407535
737.0,-4385621.407535
738.0,-4385621.407535
739.0,-4385621.407535
740.0,-4385621.407535
741.0,-4385621.407535
742.0,-4385621.407535
743.0,-4385621.407535
744.0,-4385621.407535
745.0,-4385621.407535
746.0,-4385621.407535
747.0,-4385621.407535
748.0,-4385621.407535
749.0,-4385621.407535
750.0,-4385621.407535
751.0,-4385621.407535
752.0,-4385621.407535
753.0,-4385621.407535
754.0,-4385621.407535
755.0,-4385621.407535
756.0,-4385621.407535
757.0,-4385621.407535
758.0,-4385621.407535
759.0,-4385621.407535
760.0,-4385621.407535
761.0,-4385621.407535
762.0,-4385621.407535
763.0,-4385621.407535
764.0,-4385621.407535
765.0,-4385621.407535
766.0,-4385621.407535
767.0,-4385621.407535
768.0,-4385621.407535
769.0,-4385621.407535
770.0,-4385621.407535
771.0,-4385621.407535
772.0,-4385621.407535
773.0,-4385621.407535
774.0,-4385621.407535
775.0,-4385621.407535
776.0,-4385621.407535
777.0,-4385621.407535
778.0,-4385621.407535
779.0,-4385621.407535
780.0,-4385621.407535
781.0,-4385621.407535
782.0,-4385621.407535
783.0,-4385621.407535
784.0,-4385621.407535
785.0,-4385621.407535
786.0,-4385621.407535
787.0,-4385621.407535
788.0,-4385621.407535
789.0,-4385621.407535
790.0,-4385621.407535
791.0,-4385621.407535
792.0,-4385621.407535
793.0,-4385621.407535
794.0,-4385621.407535
795.0,-4385621.407535
796.0,-4385621.407535
797.0,-4385621.407535
798.0,-4385621.407535
799.0,-4385621.407535
800.0,-4385621.407535
801.0,-4385621.407535
802.0,-4385621.407535
803.0,-4385621.407535
804.0,-4385621.407535
805.0,-4385621.407535
806.0,-4385621.407535
807.0,-4385621.407535
808.0,-4385621.407535
809.0,-4385621.407535
810.0,-4385621.407535
811.0,-4385621.407535
812.0,-4385621.407535
813.0,-4385621.407535
814.0,-4385621.407535
815.0,-4385621.407535
816.0,-4385621.407535
817.0,-4385621.407535
818.0,-4385621.407535
819.0,-4385621.407535
820.0,-4385621.407535
821.0,-4385621.407535
822.0,-4385621.407535
823.0,-4385621.407535
824.0,-4385621.407535
825.0,-4385621.407535
826.0,-4385621.407535
827.0,-4385621.407535
828.0,-4385621.407535
829.0,-4385621.407535
830.0,-4385621.407535
831.0,-4385621.407535
832.0,-4385621.407535
833.0,-4385621.407535
834.0,-4385621.407535
835.0,-4385621.407535
836.0,-4385621.407535
837.0,-4385621.407535
838.0,-4385621.407535
839.0,-4385621.407535
840.0,-4385621.407535
841.0,-4385621.407535
842.0,-4385621.407535
843.0,-4385621.407535
844.0,-4385621.407535
845.0,-4385621.407535
846.0,-4385621.407535
847.0,-4385621.407535
848.0,-4385621.407535
849.0,-4385621.407535
850.0,-4385621.407535
851.0,-4385621.407535
852.0,-4385621.407535
853.0,-4385621.407535
854.0,-4385621.407535
855.0,-4385621.407535
856.0,-4385621.407535
857.0,-4385621.407535
858.0,-4385621.407535
859.0,-4385621.407535
860.0,-4385621.407535
861.0,-4385621.407535
862.0,-4385621.407535
863.0,-4385621.407535
864.0,-4385621.407535
865.0,-4385621.407535
866.0,-4385621.407535
867.0,-4385621.407535
868.0,-4385621.407535
869.0,-4385621.407535
870.0,-4385621.407535
871.0,-4385621.407535
872.0,-4385621.407535
873.0,-4385621.407535
874.0,-4385621.407535
875.0,-4385621.407535
876.0,-4385621.407535
877.0,-4385621.407535
878.0,-4385621.407535
879.0,-4385621.407535
880.0,-4385621.407535
881.0,-4385621.407535
882.0,-4385621.407535
883.0,-4385621.407535
884.0,-4385621.407535
885.0,-4385621.407535
886.0,-4385621.407535
887.0,-4385621.407535
888.0,-4385621.407535
889.0,-4385621.407535
890.0,-4385621.407535
891.0,-4385621.407535
892.0,-4385621.407535
893.0,-4385621.407535
894.0,-4385621.407535
895.0,-4385621.407535
896.0,-4385621.407535
897.0,-4385621.407535
898.0,-4385621.407535
899.0,-4385621.407535
900.0,-4385621.407535
901.0,-4385621.407535
902.0,-4385621.407535
903.0,-4385621.407535
904.0,-4385621.407535
905.0,-4385621.407535
906.0,-4385621.407535
907.0,-4385621.407535
908.0,-4385621.407535
909.0,-4385621.407535
910.0,-4385621.407535
911.0,-4385621.407535
912.0,-4385621.407535
913.0,-4385621.407535
914.0,-4385621.407535
915.0,-4385621.407535
916.0,-4385621.407535
917.0,-4385621.407535
918.0,-4385621.407535
919.0,-4385621.407535
920.0,-4385621.407535
921.0,-4385621.407535
922.0,-4385621.407535
923.0,-4385621.407535
924.0,-4385621.407535
925.0,-4385621.407535
926.0,-4385621.407535
927.0,-4385621.407535
928.0,-4385621.407535
929.0,-4385621.407535
930.0,-4385621.407535
931.0,-4385621.407535
932.0,-4385621.407535
933.0,-4385621.407535
934.0,-4385621.407535
935.0,-4385621.407535
936.0,-4385621.407535
937.0,-4385621.407535
938.0,-4385621.407535
939.0,-4385621.407535
940.0,-4385621.407535
941.0,-4385621.407535
942.0,-4385621.407535
943.0,-4385621.407535
944.0,-4385621.407535
945.0,-4385621.407535
946.0,-4385621.407535
947.0,-4385621.407535
948.0,-4385621.407535
949.0,-4385621.407535
950.0,-4385621.407535
951.0,-4385621.407535
952.0,-4385621.407535
953.0,-4385621.407535
954.0,-4385621.407535
955.0,-4385621.407535
956.0,-4385621.407535
957.0,-4385621.407535
958.0,-4385621.407535
959.0,-4385621.407535
960.0,-4385621.407535
961.0,-4385621.407535
962.0,-4385621.407535
963.0,-4385621.407535
964.0,-4385621.407535
965.0,-4385621.407535
966.0,-4385621.407535
967.0,-4385621.407535
968.0,-4385621.407535
969.0,-4385621.407535
970.0,-4385621.407535
971.0,-4385621.407535
972.0,-4385621.407535
973.0,-4385621.407535
974.0,-4385621.407535
975.0,-4385621.407535
976.0,-4385621.407535
977.0,-4385621.407535
978.0,-4385621.407535
979.0,-4385621.407535
980.0,-4385621.407535
981.0,-4385621.407535
982.0,-4385621.407535
983.0,-4385621.407535
984.0,-4385621.407535
985.0,-4385621.407535
986.0,-4385621.407535
987.0,-4385621.407535
988.0,-4385621.407535
989.0,-4385621.407535
990.0,-4385621.407535
991.0,-4385621.407535
992.0,-4385621.407535
993.0,-4385621.407535
994.0,-4385621.407535
995.0,-4385621.407535
996.0,-4385621.407535
997.0,-4385621.407535
998.0,-4385621.407535
999.0,-4385621.407535


==> figures/logs/mean_convergence_plots/cell_tracking_small_gpu.csv <==
1.0,-4399049.82254
2.0,-4390736.148052
3.0,-4388501.524405333
4.0,-4387924.786205
5.0,-4387676.713857381
6.0,-4387488.4014800005
7.0,-4387367.118705
8.0,-4387354.595205
9.0,-4387354.595205
10.0,-4387354.595205
11.0,-4387354.595205
12.0,-4387354.595205
13.0,-4387354.595205
14.0,-4387354.595205
15.0,-4387354.595205
16.0,-4387354.595205
17.0,-4387354.595205
18.0,-4387354.595205
19.0,-4387354.595205
20.0,-4387354.595205
21.0,-4387354.595205
22.0,-4387354.595205
23.0,-4387354.595205
24.0,-4387354.595205
25.0,-4387354.595205
26.0,-4387354.595205
27.0,-4387354.595205
28.0,-4387354.595205
29.0,-4387354.595205
30.0,-4387354.595205
31.0,-4387354.595205
32.0,-4387354.595205
33.0,-4387354.595205
34.0,-4387354.595205
35.0,-4387354.595205
36.0,-4387354.595205
37.0,-4387354.595205
38.0,-4387354.595205
39.0,-4387354.595205
40.0,-4387354.595205
41.0,-4387354.595205
42.0,-4387354.595205
43.0,-4387354.595205
44.0,-4387354.595205
45.0,-4387354.595205
46.0,-4387354.595205
47.0,-4387354.595205
48.0,-4387354.595205
49.0,-4387354.595205
50.0,-4387354.595205
51.0,-4387354.595205
52.0,-4387354.595205
53.0,-4387354.595205
54.0,-4387354.595205
55.0,-4387354.595205
56.0,-4387354.595205
57.0,-4387354.595205
58.0,-4387354.595205
59.0,-4387354.595205
60.0,-4387354.595205
61.0,-4387354.595205
62.0,-4387354.595205
63.0,-4387354.595205
64.0,-4387354.595205
65.0,-4387354.595205
66.0,-4387354.595205
67.0,-4387354.595205
68.0,-4387354.595205
69.0,-4387354.595205
70.0,-4387354.595205
71.0,-4387354.595205
72.0,-4387354.595205
73.0,-4387354.595205
74.0,-4387354.595205
75.0,-4387354.595205
76.0,-4387354.595205
77.0,-4387354.595205
78.0,-4387354.595205
79.0,-4387354.595205
80.0,-4387354.595205
81.0,-4387354.595205
82.0,-4387354.595205
83.0,-4387354.595205
84.0,-4387354.595205
85.0,-4387354.595205
86.0,-4387354.595205
87.0,-4387354.595205
88.0,-4387354.595205
89.0,-4387354.595205
90.0,-4387354.595205
91.0,-4387354.595205
92.0,-4387354.595205
93.0,-4387354.595205
94.0,-4387354.595205
95.0,-4387354.595205
96.0,-4387354.595205
97.0,-4387354.595205
98.0,-4387354.595205
99.0,-4387354.595205
100.0,-4387354.595205
101.0,-4387354.595205
102.0,-4387354.595205
103.0,-4387354.595205
104.0,-4387354.595205
105.0,-4387354.595205
106.0,-4387354.595205
107.0,-4387354.595205
108.0,-4387354.595205
109.0,-4387354.595205
110.0,-4387354.595205
111.0,-4387354.595205
112.0,-4387354.595205
113.0,-4387354.595205
114.0,-4387354.595205
115.0,-4387354.595205
116.0,-4387354.595205
117.0,-4387354.595205
118.0,-4387354.595205
119.0,-4387354.595205
120.0,-4387354.595205
121.0,-4387354.595205
122.0,-4387354.595205
123.0,-4387354.595205
124.0,-4387354.595205
125.0,-4387354.595205
126.0,-4387354.595205
127.0,-4387354.595205
128.0,-4387354.595205
129.0,-4387354.595205
130.0,-4387354.595205
131.0,-4387354.595205
132.0,-4387354.595205
133.0,-4387354.595205
134.0,-4387354.595205
135.0,-4387354.595205
136.0,-4387354.595205
137.0,-4387354.595205
138.0,-4387354.595205
139.0,-4387354.595205
140.0,-4387354.595205
141.0,-4387354.595205
142.0,-4387354.595205
143.0,-4387354.595205
144.0,-4387354.595205
145.0,-4387354.595205
146.0,-4387354.595205
147.0,-4387354.595205
148.0,-4387354.595205
149.0,-4387354.595205
150.0,-4387354.595205
151.0,-4387354.595205
152.0,-4387354.595205
153.0,-4387354.595205
154.0,-4387354.595205
155.0,-4387354.595205
156.0,-4387354.595205
157.0,-4387354.595205
158.0,-4387354.595205
159.0,-4387354.595205
160.0,-4387354.595205
161.0,-4387354.595205
162.0,-4387354.595205
163.0,-4387354.595205
164.0,-4387354.595205
165.0,-4387354.595205
166.0,-4387354.595205
167.0,-4387354.595205
168.0,-4387354.595205
169.0,-4387354.595205
170.0,-4387354.595205
171.0,-4387354.595205
172.0,-4387354.595205
173.0,-4387354.595205
174.0,-4387354.595205
175.0,-4387354.595205
176.0,-4387354.595205
177.0,-4387354.595205
178.0,-4387354.595205
179.0,-4387354.595205
180.0,-4387354.595205
181.0,-4387354.595205
182.0,-4387354.595205
183.0,-4387354.595205
184.0,-4387354.595205
185.0,-4387354.595205
186.0,-4387354.595205
187.0,-4387354.595205
188.0,-4387354.595205
189.0,-4387354.595205
190.0,-4387354.595205
191.0,-4387354.595205
192.0,-4387354.595205
193.0,-4387354.595205
194.0,-4387354.595205
195.0,-4387354.595205
196.0,-4387354.595205
197.0,-4387354.595205
198.0,-4387354.595205
199.0,-4387354.595205
200.0,-4387354.595205
201.0,-4387354.595205
202.0,-4387354.595205
203.0,-4387354.595205
204.0,-4387354.595205
205.0,-4387354.595205
206.0,-4387354.595205
207.0,-4387354.595205
208.0,-4387354.595205
209.0,-4387354.595205
210.0,-4387354.595205
211.0,-4387354.595205
212.0,-4387354.595205
213.0,-4387354.595205
214.0,-4387354.595205
215.0,-4387354.595205
216.0,-4387354.595205
217.0,-4387354.595205
218.0,-4387354.595205
219.0,-4387354.595205
220.0,-4387354.595205
221.0,-4387354.595205
222.0,-4387354.595205
223.0,-4387354.595205
224.0,-4387354.595205
225.0,-4387354.595205
226.0,-4387354.595205
227.0,-4387354.595205
228.0,-4387354.595205
229.0,-4387354.595205
230.0,-4387354.595205
231.0,-4387354.595205
232.0,-4387354.595205
233.0,-4387354.595205
234.0,-4387354.595205
235.0,-4387354.595205
236.0,-4387354.595205
237.0,-4387354.595205
238.0,-4387354.595205
239.0,-4387354.595205
240.0,-4387354.595205
241.0,-4387354.595205
242.0,-4387354.595205
243.0,-4387354.595205
244.0,-4387354.595205
245.0,-4387354.595205
246.0,-4387354.595205
247.0,-4387354.595205
248.0,-4387354.595205
249.0,-4387354.595205
250.0,-4387354.595205
251.0,-4387354.595205
252.0,-4387354.595205
253.0,-4387354.595205
254.0,-4387354.595205
255.0,-4387354.595205
256.0,-4387354.595205
257.0,-4387354.595205
258.0,-4387354.595205
259.0,-4387354.595205
260.0,-4387354.595205
261.0,-4387354.595205
262.0,-4387354.595205
263.0,-4387354.595205
264.0,-4387354.595205
265.0,-4387354.595205
266.0,-4387354.595205
267.0,-4387354.595205
268.0,-4387354.595205
269.0,-4387354.595205
270.0,-4387354.595205
271.0,-4387354.595205
272.0,-4387354.595205
273.0,-4387354.595205
274.0,-4387354.595205
275.0,-4387354.595205
276.0,-4387354.595205
277.0,-4387354.595205
278.0,-4387354.595205
279.0,-4387354.595205
280.0,-4387354.595205
281.0,-4387354.595205
282.0,-4387354.595205
283.0,-4387354.595205
284.0,-4387354.595205
285.0,-4387354.595205
286.0,-4387354.595205
287.0,-4387354.595205
288.0,-4387354.595205
289.0,-4387354.595205
290.0,-4387354.595205
291.0,-4387354.595205
292.0,-4387354.595205
293.0,-4387354.595205
294.0,-4387354.595205
295.0,-4387354.595205
296.0,-4387354.595205
297.0,-4387354.595205
298.0,-4387354.595205
299.0,-4387354.595205
300.0,-4387354.595205
301.0,-4387354.595205
302.0,-4387354.595205
303.0,-4387354.595205
304.0,-4387354.595205
305.0,-4387354.595205
306.0,-4387354.595205
307.0,-4387354.595205
308.0,-4387354.595205
309.0,-4387354.595205
310.0,-4387354.595205
311.0,-4387354.595205
312.0,-4387354.595205
313.0,-4387354.595205
314.0,-4387354.595205
315.0,-4387354.595205
316.0,-4387354.595205
317.0,-4387354.595205
318.0,-4387354.595205
319.0,-4387354.595205
320.0,-4387354.595205
321.0,-4387354.595205
322.0,-4387354.595205
323.0,-4387354.595205
324.0,-4387354.595205
325.0,-4387354.595205
326.0,-4387354.595205
327.0,-4387354.595205
328.0,-4387354.595205
329.0,-4387354.595205
330.0,-4387354.595205
331.0,-4387354.595205
332.0,-4387354.595205
333.0,-4387354.595205
334.0,-4387354.595205
335.0,-4387354.595205
336.0,-4387354.595205
337.0,-4387354.595205
338.0,-4387354.595205
339.0,-4387354.595205
340.0,-4387354.595205
341.0,-4387354.595205
342.0,-4387354.595205
343.0,-4387354.595205
344.0,-4387354.595205
345.0,-4387354.595205
346.0,-4387354.595205
347.0,-4387354.595205
348.0,-4387354.595205
349.0,-4387354.595205
350.0,-4387354.595205
351.0,-4387354.595205
352.0,-4387354.595205
353.0,-4387354.595205
354.0,-4387354.595205
355.0,-4387354.595205
356.0,-4387354.595205
357.0,-4387354.595205
358.0,-4387354.595205
359.0,-4387354.595205
360.0,-4387354.595205
361.0,-4387354.595205
362.0,-4387354.595205
363.0,-4387354.595205
364.0,-4387354.595205
365.0,-4387354.595205
366.0,-4387354.595205
367.0,-4387354.595205
368.0,-4387354.595205
369.0,-4387354.595205
370.0,-4387354.595205
371.0,-4387354.595205
372.0,-4387354.595205
373.0,-4387354.595205
374.0,-4387354.595205
375.0,-4387354.595205
376.0,-4387354.595205
377.0,-4387354.595205
378.0,-4387354.595205
379.0,-4387354.595205
380.0,-4387354.595205
381.0,-4387354.595205
382.0,-4387354.595205
383.0,-4387354.595205
384.0,-4387354.595205
385.0,-4387354.595205
386.0,-4387354.595205
387.0,-4387354.595205
388.0,-4387354.595205
389.0,-4387354.595205
390.0,-4387354.595205
391.0,-4387354.595205
392.0,-4387354.595205
393.0,-4387354.595205
394.0,-4387354.595205
395.0,-4387354.595205
396.0,-4387354.595205
397.0,-4387354.595205
398.0,-4387354.595205
399.0,-4387354.595205
400.0,-4387354.595205
401.0,-4387354.595205
402.0,-4387354.595205
403.0,-4387354.595205
404.0,-4387354.595205
405.0,-4387354.595205
406.0,-4387354.595205
407.0,-4387354.595205
408.0,-4387354.595205
409.0,-4387354.595205
410.0,-4387354.595205
411.0,-4387354.595205
412.0,-4387354.595205
413.0,-4387354.595205
414.0,-4387354.595205
415.0,-4387354.595205
416.0,-4387354.595205
417.0,-4387354.595205
418.0,-4387354.595205
419.0,-4387354.595205
420.0,-4387354.595205
421.0,-4387354.595205
422.0,-4387354.595205
423.0,-4387354.595205
424.0,-4387354.595205
425.0,-4387354.595205
426.0,-4387354.595205
427.0,-4387354.595205
428.0,-4387354.595205
429.0,-4387354.595205
430.0,-4387354.595205
431.0,-4387354.595205
432.0,-4387354.595205
433.0,-4387354.595205
434.0,-4387354.595205
435.0,-4387354.595205
436.0,-4387354.595205
437.0,-4387354.595205
438.0,-4387354.595205
439.0,-4387354.595205
440.0,-4387354.595205
441.0,-4387354.595205
442.0,-4387354.595205
443.0,-4387354.595205
444.0,-4387354.595205
445.0,-4387354.595205
446.0,-4387354.595205
447.0,-4387354.595205
448.0,-4387354.595205
449.0,-4387354.595205
450.0,-4387354.595205
451.0,-4387354.595205
452.0,-4387354.595205
453.0,-4387354.595205
454.0,-4387354.595205
455.0,-4387354.595205
456.0,-4387354.595205
457.0,-4387354.595205
458.0,-4387354.595205
459.0,-4387354.595205
460.0,-4387354.595205
461.0,-4387354.595205
462.0,-4387354.595205
463.0,-4387354.595205
464.0,-4387354.595205
465.0,-4387354.595205
466.0,-4387354.595205
467.0,-4387354.595205
468.0,-4387354.595205
469.0,-4387354.595205
470.0,-4387354.595205
471.0,-4387354.595205
472.0,-4387354.595205
473.0,-4387354.595205
474.0,-4387354.595205
475.0,-4387354.595205
476.0,-4387354.595205
477.0,-4387354.595205
478.0,-4387354.595205
479.0,-4387354.595205
480.0,-4387354.595205
481.0,-4387354.595205
482.0,-4387354.595205
483.0,-4387354.595205
484.0,-4387354.595205
485.0,-4387354.595205
486.0,-4387354.595205
487.0,-4387354.595205
488.0,-4387354.595205
489.0,-4387354.595205
490.0,-4387354.595205
491.0,-4387354.595205
492.0,-4387354.595205
493.0,-4387354.595205
494.0,-4387354.595205
495.0,-4387354.595205
496.0,-4387354.595205
497.0,-4387354.595205
498.0,-4387354.595205
499.0,-4387354.595205
500.0,-4387354.595205
501.0,-4387354.595205
502.0,-4387354.595205
503.0,-4387354.595205
504.0,-4387354.595205
505.0,-4387354.595205
506.0,-4387354.595205
507.0,-4387354.595205
508.0,-4387354.595205
509.0,-4387354.595205
510.0,-4387354.595205
511.0,-4387354.595205
512.0,-4387354.595205
513.0,-4387354.595205
514.0,-4387354.595205
515.0,-4387354.595205
516.0,-4387354.595205
517.0,-4387354.595205
518.0,-4387354.595205
519.0,-4387354.595205
520.0,-4387354.595205
521.0,-4387354.595205
522.0,-4387354.595205
523.0,-4387354.595205
524.0,-4387354.595205
525.0,-4387354.595205
526.0,-4387354.595205
527.0,-4387354.595205
528.0,-4387354.595205
529.0,-4387354.595205
530.0,-4387354.595205
531.0,-4387354.595205
532.0,-4387354.595205
533.0,-4387354.595205
534.0,-4387354.595205
535.0,-4387354.595205
536.0,-4387354.595205
537.0,-4387354.595205
538.0,-4387354.595205
539.0,-4387354.595205
540.0,-4387354.595205
541.0,-4387354.595205
542.0,-4387354.595205
543.0,-4387354.595205
544.0,-4387354.595205
545.0,-4387354.595205
546.0,-4387354.595205
547.0,-4387354.595205
548.0,-4387354.595205
549.0,-4387354.595205
550.0,-4387354.595205
551.0,-4387354.595205
552.0,-4387354.595205
553.0,-4387354.595205
554.0,-4387354.595205
555.0,-4387354.595205
556.0,-4387354.595205
557.0,-4387354.595205
558.0,-4387354.595205
559.0,-4387354.595205
560.0,-4387354.595205
561.0,-4387354.595205
562.0,-4387354.595205
563.0,-4387354.595205
564.0,-4387354.595205
565.0,-4387354.595205
566.0,-4387354.595205
567.0,-4387354.595205
568.0,-4387354.595205
569.0,-4387354.595205
570.0,-4387354.595205
571.0,-4387354.595205
572.0,-4387354.595205
573.0,-4387354.595205
574.0,-4387354.595205
575.0,-4387354.595205
576.0,-4387354.595205
577.0,-4387354.595205
578.0,-4387354.595205
579.0,-4387354.595205
580.0,-4387354.595205
581.0,-4387354.595205
582.0,-4387354.595205
583.0,-4387354.595205
584.0,-4387354.595205
585.0,-4387354.595205
586.0,-4387354.595205
587.0,-4387354.595205
588.0,-4387354.595205
589.0,-4387354.595205
590.0,-4387354.595205
591.0,-4387354.595205
592.0,-4387354.595205
593.0,-4387354.595205
594.0,-4387354.595205
595.0,-4387354.595205
596.0,-4387354.595205
597.0,-4387354.595205
598.0,-4387354.595205
599.0,-4387354.595205
600.0,-4387354.595205
601.0,-4387354.595205
602.0,-4387354.595205
603.0,-4387354.595205
604.0,-4387354.595205
605.0,-4387354.595205
606.0,-4387354.595205
607.0,-4387354.595205
608.0,-4387354.595205
609.0,-4387354.595205
610.0,-4387354.595205
611.0,-4387354.595205
612.0,-4387354.595205
613.0,-4387354.595205
614.0,-4387354.595205
615.0,-4387354.595205
616.0,-4387354.595205
617.0,-4387354.595205
618.0,-4387354.595205
619.0,-4387354.595205
620.0,-4387354.595205
621.0,-4387354.595205
622.0,-4387354.595205
623.0,-4387354.595205
624.0,-4387354.595205
625.0,-4387354.595205
626.0,-4387354.595205
627.0,-4387354.595205
628.0,-4387354.595205
629.0,-4387354.595205
630.0,-4387354.595205
631.0,-4387354.595205
632.0,-4387354.595205
633.0,-4387354.595205
634.0,-4387354.595205
635.0,-4387354.595205
636.0,-4387354.595205
637.0,-4387354.595205
638.0,-4387354.595205
639.0,-4387354.595205
640.0,-4387354.595205
641.0,-4387354.595205
642.0,-4387354.595205
643.0,-4387354.595205
644.0,-4387354.595205
645.0,-4387354.595205
646.0,-4387354.595205
647.0,-4387354.595205
648.0,-4387354.595205
649.0,-4387354.595205
650.0,-4387354.595205
651.0,-4387354.595205
652.0,-4387354.595205
653.0,-4387354.595205
654.0,-4387354.595205
655.0,-4387354.595205
656.0,-4387354.595205
657.0,-4387354.595205
658.0,-4387354.595205
659.0,-4387354.595205
660.0,-4387354.595205
661.0,-4387354.595205
662.0,-4387354.595205
663.0,-4387354.595205
664.0,-4387354.595205
665.0,-4387354.595205
666.0,-4387354.595205
667.0,-4387354.595205
668.0,-4387354.595205
669.0,-4387354.595205
670.0,-4387354.595205
671.0,-4387354.595205
672.0,-4387354.595205
673.0,-4387354.595205
674.0,-4387354.595205
675.0,-4387354.595205
676.0,-4387354.595205
677.0,-4387354.595205
678.0,-4387354.595205
679.0,-4387354.595205
680.0,-4387354.595205
681.0,-4387354.595205
682.0,-4387354.595205
683.0,-4387354.595205
684.0,-4387354.595205
685.0,-4387354.595205
686.0,-4387354.595205
687.0,-4387354.595205
688.0,-4387354.595205
689.0,-4387354.595205
690.0,-4387354.595205
691.0,-4387354.595205
692.0,-4387354.595205
693.0,-4387354.595205
694.0,-4387354.595205
695.0,-4387354.595205
696.0,-4387354.595205
697.0,-4387354.595205
698.0,-4387354.595205
699.0,-4387354.595205
700.0,-4387354.595205
701.0,-4387354.595205
702.0,-4387354.595205
703.0,-4387354.595205
704.0,-4387354.595205
705.0,-4387354.595205
706.0,-4387354.595205
707.0,-4387354.595205
708.0,-4387354.595205
709.0,-4387354.595205
710.0,-4387354.595205
711.0,-4387354.595205
712.0,-4387354.595205
713.0,-4387354.595205
714.0,-4387354.595205
715.0,-4387354.595205
716.0,-4387354.595205
717.0,-4387354.595205
718.0,-4387354.595205
719.0,-4387354.595205
720.0,-4387354.595205
721.0,-4387354.595205
722.0,-4387354.595205
723.0,-4387354.595205
724.0,-4387354.595205
725.0,-4387354.595205
726.0,-4387354.595205
727.0,-4387354.595205
728.0,-4387354.595205
729.0,-4387354.595205
730.0,-4387354.595205
731.0,-4387354.595205
732.0,-4387354.595205
733.0,-4387354.595205
734.0,-4387354.595205
735.0,-4387354.595205
736.0,-4387354.595205
737.0,-4387354.595205
738.0,-4387354.595205
739.0,-4387354.595205
740.0,-4387354.595205
741.0,-4387354.595205
742.0,-4387354.595205
743.0,-4387354.595205
744.0,-4387354.595205
745.0,-4387354.595205
746.0,-4387354.595205
747.0,-4387354.595205
748.0,-4387354.595205
749.0,-4387354.595205
750.0,-4387354.595205
751.0,-4387354.595205
752.0,-4387354.595205
753.0,-4387354.595205
754.0,-4387354.595205
755.0,-4387354.595205
756.0,-4387354.595205
757.0,-4387354.595205
758.0,-4387354.595205
759.0,-4387354.595205
760.0,-4387354.595205
761.0,-4387354.595205
762.0,-4387354.595205
763.0,-4387354.595205
764.0,-4387354.595205
765.0,-4387354.595205
766.0,-4387354.595205
767.0,-4387354.595205
768.0,-4387354.595205
769.0,-4387354.595205
770.0,-4387354.595205
771.0,-4387354.595205
772.0,-4387354.595205
773.0,-4387354.595205
774.0,-4387354.595205
775.0,-4387354.595205
776.0,-4387354.595205
777.0,-4387354.595205
778.0,-4387354.595205
779.0,-4387354.595205
780.0,-4387354.595205
781.0,-4387354.595205
782.0,-4387354.595205
783.0,-4387354.595205
784.0,-4387354.595205
785.0,-4387354.595205
786.0,-4387354.595205
787.0,-4387354.595205
788.0,-4387354.595205
789.0,-4387354.595205
790.0,-4387354.595205
791.0,-4387354.595205
792.0,-4387354.595205
793.0,-4387354.595205
794.0,-4387354.595205
795.0,-4387354.595205
796.0,-4387354.595205
797.0,-4387354.595205
798.0,-4387354.595205
799.0,-4387354.595205
800.0,-4387354.595205
801.0,-4387354.595205
802.0,-4387354.595205
803.0,-4387354.595205
804.0,-4387354.595205
805.0,-4387354.595205
806.0,-4387354.595205
807.0,-4387354.595205
808.0,-4387354.595205
809.0,-4387354.595205
810.0,-4387354.595205
811.0,-4387354.595205
812.0,-4387354.595205
813.0,-4387354.595205
814.0,-4387354.595205
815.0,-4387354.595205
816.0,-4387354.595205
817.0,-4387354.595205
818.0,-4387354.595205
819.0,-4387354.595205
820.0,-4387354.595205
821.0,-4387354.595205
822.0,-4387354.595205
823.0,-4387354.595205
824.0,-4387354.595205
825.0,-4387354.595205
826.0,-4387354.595205
827.0,-4387354.595205
828.0,-4387354.595205
829.0,-4387354.595205
830.0,-4387354.595205
831.0,-4387354.595205
832.0,-4387354.595205
833.0,-4387354.595205
834.0,-4387354.595205
835.0,-4387354.595205
836.0,-4387354.595205
837.0,-4387354.595205
838.0,-4387354.595205
839.0,-4387354.595205
840.0,-4387354.595205
841.0,-4387354.595205
842.0,-4387354.595205
843.0,-4387354.595205
844.0,-4387354.595205
845.0,-4387354.595205
846.0,-4387354.595205
847.0,-4387354.595205
848.0,-4387354.595205
849.0,-4387354.595205
850.0,-4387354.595205
851.0,-4387354.595205
852.0,-4387354.595205
853.0,-4387354.595205
854.0,-4387354.595205
855.0,-4387354.595205
856.0,-4387354.595205
857.0,-4387354.595205
858.0,-4387354.595205
859.0,-4387354.595205
860.0,-4387354.595205
861.0,-4387354.595205
862.0,-4387354.595205
863.0,-4387354.595205
864.0,-4387354.595205
865.0,-4387354.595205
866.0,-4387354.595205
867.0,-4387354.595205
868.0,-4387354.595205
869.0,-4387354.595205
870.0,-4387354.595205
871.0,-4387354.595205
872.0,-4387354.595205
873.0,-4387354.595205
874.0,-4387354.595205
875.0,-4387354.595205
876.0,-4387354.595205
877.0,-4387354.595205
878.0,-4387354.595205
879.0,-4387354.595205
880.0,-4387354.595205
881.0,-4387354.595205
882.0,-4387354.595205
883.0,-4387354.595205
884.0,-4387354.595205
885.0,-4387354.595205
886.0,-4387354.595205
887.0,-4387354.595205
888.0,-4387354.595205
889.0,-4387354.595205
890.0,-4387354.595205
891.0,-4387354.595205
892.0,-4387354.595205
893.0,-4387354.595205
894.0,-4387354.595205
895.0,-4387354.595205
896.0,-4387354.595205
897.0,-4387354.595205
898.0,-4387354.595205
899.0,-4387354.595205
900.0,-4387354.595205
901.0,-4387354.595205
902.0,-4387354.595205
903.0,-4387354.595205
904.0,-4387354.595205
905.0,-4387354.595205
906.0,-4387354.595205
907.0,-4387354.595205
908.0,-4387354.595205
909.0,-4387354.595205
910.0,-4387354.595205
911.0,-4387354.595205
912.0,-4387354.595205
913.0,-4387354.595205
914.0,-4387354.595205
915.0,-4387354.595205
916.0,-4387354.595205
917.0,-4387354.595205
918.0,-4387354.595205
919.0,-4387354.595205
920.0,-4387354.595205
921.0,-4387354.595205
922.0,-4387354.595205
923.0,-4387354.595205
924.0,-4387354.595205
925.0,-4387354.595205
926.0,-4387354.595205
927.0,-4387354.595205
928.0,-4387354.595205
929.0,-4387354.595205
930.0,-4387354.595205
931.0,-4387354.595205
932.0,-4387354.595205
933.0,-4387354.595205
934.0,-4387354.595205
935.0,-4387354.595205
936.0,-4387354.595205
937.0,-4387354.595205
938.0,-4387354.595205
939.0,-4387354.595205
940.0,-4387354.595205
941.0,-4387354.595205
942.0,-4387354.595205
943.0,-4387354.595205
944.0,-4387354.595205
945.0,-4387354.595205
946.0,-4387354.595205
947.0,-4387354.595205
948.0,-4387354.595205
949.0,-4387354.595205
950.0,-4387354.595205
951.0,-4387354.595205
952.0,-4387354.595205
953.0,-4387354.595205
954.0,-4387354.595205
955.0,-4387354.595205
956.0,-4387354.595205
957.0,-4387354.595205
958.0,-4387354.595205
959.0,-4387354.595205
960.0,-4387354.595205
961.0,-4387354.595205
962.0,-4387354.595205
963.0,-4387354.595205
964.0,-4387354.595205
965.0,-4387354.595205
966.0,-4387354.595205
967.0,-4387354.595205
968.0,-4387354.595205
969.0,-4387354.595205
970.0,-4387354.595205
971.0,-4387354.595205
972.0,-4387354.595205
973.0,-4387354.595205
974.0,-4387354.595205
975.0,-4387354.595205
976.0,-4387354.595205
977.0,-4387354.595205
978.0,-4387354.595205
979.0,-4387354.595205
980.0,-4387354.595205
981.0,-4387354.595205
982.0,-4387354.595205
983.0,-4387354.595205
984.0,-4387354.595205
985.0,-4387354.595205
986.0,-4387354.595205
987.0,-4387354.595205
988.0,-4387354.595205
989.0,-4387354.595205
990.0,-4387354.595205
991.0,-4387354.595205
992.0,-4387354.595205
993.0,-4387354.595205
994.0,-4387354.595205
995.0,-4387354.595205
996.0,-4387354.595205
997.0,-4387354.595205
998.0,-4387354.595205
999.0,-4387354.595205


==> figures/logs/mean_convergence_plots/cell_tracking_small_spec.csv <==
1.0,-2683649.464696078
2.0,-3088117.6144847698
3.0,-4385225.618093188
4.0,-4385152.789508188
5.0,-4385110.216952153
6.0,-4385079.85983862
7.0,-4385061.71256317
8.0,-4385051.229350628
9.0,-4385043.667220459
10.0,-4385036.448506691
11.0,-4385030.104563121
12.0,-4385023.730566682
13.0,-4385017.970299411
14.0,-4385012.913350222
15.0,-4385008.237037842
16.0,-4385005.330197738
17.0,-4385002.761267541
18.0,-4385000.423494252
19.0,-4384998.224594549
20.0,-4384996.148033182
21.0,-4384994.512718292
22.0,-4384992.952115983
23.0,-4384991.376933331
24.0,-4384989.780230725
25.0,-4384988.170280467
26.0,-4384986.537009399
27.0,-4384984.996504868
28.0,-4384983.394108299
29.0,-4384981.777210966
30.0,-4384980.182365363
31.0,-4384978.581511394
32.0,-4384976.992896488
33.0,-4384975.48726778
34.0,-4384973.978154678
35.0,-4384972.455869305
36.0,-4384970.960173288
37.0,-4384969.470617802
38.0,-4384967.958698709
39.0,-4384966.454085338
40.0,-4384964.962258594
41.0,-4384963.473162437
42.0,-4384961.972326417
43.0,-4384960.56057598
44.0,-4384959.232269702
45.0,-4384957.958214813
46.0,-4384956.699244624
47.0,-4384955.411660236
48.0,-4384954.103601814
49.0,-4384952.868587376
50.0,-4384951.721870393
51.0,-4384950.686774995
52.0,-4384949.514460513
53.0,-4384948.2878185455
54.0,-4384947.147111906
55.0,-4384946.371426334
56.0,-4384945.703645902
57.0,-4384945.08129539
58.0,-4384944.504708292
59.0,-4384943.953600349
60.0,-4384943.391520287
61.0,-4384942.841154953
62.0,-4384942.284724148
63.0,-4384941.723169538
64.0,-4384941.164392928
65.0,-4384940.615729416
66.0,-4384940.058321095
67.0,-4384939.5073658945
68.0,-4384938.946925225
69.0,-4384938.3843969945
70.0,-4384937.854607737
71.0,-4384937.461324928
72.0,-4384937.429200544
73.0,-4384937.429200546
74.0,-4384937.429200545
75.0,-4384937.429200544
76.0,-4384937.429200544
77.0,-4384937.429200543
78.0,-4384937.429200543
79.0,-4384937.429200543
80.0,-4384937.429200543
81.0,-4384937.429200543
82.0,-4384937.429200543
83.0,-4384937.429200543
84.0,-4384937.429200545
85.0,-4384937.429200547
86.0,-4384937.429200548
87.0,-4384937.429200548
88.0,-4384937.429200547
89.0,-4384937.429200547
90.0,-4384937.429200546
91.0,-4384937.429200544
92.0,-4384937.429200543
93.0,-4384937.429200543
94.0,-4384937.429200543
95.0,-4384937.429200544
96.0,-4384937.429200544
97.0,-4384937.429200543
98.0,-4384937.429200545
99.0,-4384937.429200543
100.0,-4384937.429200542
101.0,-4384937.429200541
102.0,-4384937.429200541
103.0,-4384937.42920054
104.0,-4384937.42920054
105.0,-4384937.42920054
106.0,-4384937.429200541
107.0,-4384937.429200541
108.0,-4384937.429200541
109.0,-4384937.429200541
110.0,-4384937.429200542
111.0,-4384937.429200543
112.0,-4384937.429200542
113.0,-4384937.429200542
114.0,-4384937.429200541
115.0,-4384937.429200542
116.0,-4384937.429200543
117.0,-4384937.429200543
118.0,-4384937.429200543
119.0,-4384937.429200543
120.0,-4384937.429200543
121.0,-4384937.429200543
122.0,-4384937.429200543
123.0,-4384937.429200543
124.0,-4384937.429200542
125.0,-4384937.429200542
126.0,-4384937.429200542
127.0,-4384937.429200542
128.0,-4384937.429200541
129.0,-4384937.429200541
130.0,-4384937.429200543
131.0,-4384937.429200543
132.0,-4384937.429200544
133.0,-4384937.429200543
134.0,-4384937.429200543
135.0,-4384937.429200544
136.0,-4384937.429200545
137.0,-4384937.429200545
138.0,-4384937.429200544
139.0,-4384937.429200543
140.0,-4384937.429200543
141.0,-4384937.429200543
142.0,-4384937.429200544
143.0,-4384937.429200546
144.0,-4384937.429200548
145.0,-4384937.429200547
146.0,-4384937.429200547
147.0,-4384937.429200545
148.0,-4384937.429200544
149.0,-4384937.429200543
150.0,-4384937.429200543
151.0,-4384937.429200543
152.0,-4384937.429200543
153.0,-4384937.429200543
154.0,-4384937.429200543
155.0,-4384937.429200543
156.0,-4384937.429200543
157.0,-4384937.429200543
158.0,-4384937.429200543
159.0,-4384937.429200545
160.0,-4384937.429200545
161.0,-4384937.429200543
162.0,-4384937.429200543
163.0,-4384937.429200543
164.0,-4384937.429200543
165.0,-4384937.429200543
166.0,-4384937.429200543
167.0,-4384937.429200543
168.0,-4384937.429200543
169.0,-4384937.429200543
170.0,-4384937.429200543
171.0,-4384937.429200543
172.0,-4384937.429200543
173.0,-4384937.429200543
174.0,-4384937.429200543
175.0,-4384937.429200544
176.0,-4384937.429200543
177.0,-4384937.429200543
178.0,-4384937.429200543
179.0,-4384937.429200543
180.0,-4384937.429200543
181.0,-4384937.429200543
182.0,-4384937.429200543
183.0,-4384937.429200543
184.0,-4384937.429200544
185.0,-4384937.429200544
186.0,-4384937.429200543
187.0,-4384937.429200543
188.0,-4384937.429200543
189.0,-4384937.429200543
190.0,-4384937.429200543
191.0,-4384937.429200543
192.0,-4384937.429200543
193.0,-4384937.429200543
194.0,-4384937.429200543
195.0,-4384937.429200543
196.0,-4384937.429200543
197.0,-4384937.429200542
198.0,-4384937.429200542
199.0,-4384937.429200542
200.0,-4384937.429200542
201.0,-4384937.429200542
202.0,-4384937.429200542
203.0,-4384937.429200543
204.0,-4384937.429200543
205.0,-4384937.429200543
206.0,-4384937.429200543
207.0,-4384937.429200543
208.0,-4384937.429200544
209.0,-4384937.429200545
210.0,-4384937.429200545
211.0,-4384937.429200545
212.0,-4384937.429200543
213.0,-4384937.429200543
214.0,-4384937.429200543
215.0,-4384937.429200543
216.0,-4384937.429200543
217.0,-4384937.429200543
218.0,-4384937.429200543
219.0,-4384937.429200543
220.0,-4384937.429200543
221.0,-4384937.429200543
222.0,-4384937.429200543
223.0,-4384937.429200543
224.0,-4384937.429200543
225.0,-4384937.429200543
226.0,-4384937.429200543
227.0,-4384937.429200543
228.0,-4384937.429200543
229.0,-4384937.429200542
230.0,-4384937.429200542
231.0,-4384937.429200542
232.0,-4384937.429200542
233.0,-4384937.429200543
234.0,-4384937.429200543
235.0,-4384937.429200543
236.0,-4384937.429200543
237.0,-4384937.429200544
238.0,-4384937.429200544
239.0,-4384937.429200543
240.0,-4384937.429200542
241.0,-4384937.429200542
242.0,-4384937.429200542
243.0,-4384937.429200542
244.0,-4384937.429200542
245.0,-4384937.429200542
246.0,-4384937.429200542
247.0,-4384937.429200542
248.0,-4384937.429200543
249.0,-4384937.429200543
250.0,-4384937.429200542
251.0,-4384937.429200542
252.0,-4384937.429200541
253.0,-4384937.429200541
254.0,-4384937.429200541
255.0,-4384937.429200542
256.0,-4384937.429200542
257.0,-4384937.429200542
258.0,-4384937.429200543
259.0,-4384937.429200542
260.0,-4384937.42920054
261.0,-4384937.429200539
262.0,-4384937.42920054
263.0,-4384937.429200541
264.0,-4384937.429200541
265.0,-4384937.429200541
266.0,-4384937.429200541
267.0,-4384937.429200541
268.0,-4384937.429200541
269.0,-4384937.429200542
270.0,-4384937.42920054
271.0,-4384937.42920054
272.0,-4384937.429200541
273.0,-4384937.429200542
274.0,-4384937.429200541
275.0,-4384937.42920054
276.0,-4384937.42920054
277.0,-4384937.429200541
278.0,-4384937.429200542
279.0,-4384937.429200541
280.0,-4384937.429200541
281.0,-4384937.42920054
282.0,-4384937.42920054
283.0,-4384937.42920054
284.0,-4384937.429200539
285.0,-4384937.429200539
286.0,-4384937.429200539
287.0,-4384937.429200539
288.0,-4384937.429200539
289.0,-4384937.42920054
290.0,-4384937.42920054
291.0,-4384937.429200541
292.0,-4384937.429200541
293.0,-4384937.429200541
294.0,-4384937.42920054
295.0,-4384937.42920054
296.0,-4384937.429200539
297.0,-4384937.429200539
298.0,-4384937.429200539
299.0,-4384937.42920054
300.0,-4384937.42920054
301.0,-4384937.42920054
302.0,-4384937.42920054
303.0,-4384937.429200539
304.0,-4384937.429200539
305.0,-4384937.42920054
306.0,-4384937.429200541
307.0,-4384937.42920054
308.0,-4384937.42920054
309.0,-4384937.429200539
310.0,-4384937.42920054
311.0,-4384937.42920054
312.0,-4384937.42920054
313.0,-4384937.42920054
314.0,-4384937.42920054
315.0,-4384937.429200539
316.0,-4384937.429200539
317.0,-4384937.429200539
318.0,-4384937.429200539
319.0,-4384937.429200539
320.0,-4384937.429200539
321.0,-4384937.429200539
322.0,-4384937.429200539
323.0,-4384937.42920054
324.0,-4384937.429200539
325.0,-4384937.429200539
326.0,-4384937.429200539
327.0,-4384937.429200539
328.0,-4384937.429200539
329.0,-4384937.429200539
330.0,-4384937.429200539
331.0,-4384937.429200539
332.0,-4384937.429200539
333.0,-4384937.429200538
334.0,-4384937.429200538
335.0,-4384937.429200539
336.0,-4384937.429200539
337.0,-4384937.429200539
338.0,-4384937.429200539
339.0,-4384937.429200539
340.0,-4384937.429200539
341.0,-4384937.429200539
342.0,-4384937.429200539
343.0,-4384937.429200539
344.0,-4384937.429200539
345.0,-4384937.429200538
346.0,-4384937.4292005375
347.0,-4384937.4292005375
348.0,-4384937.4292005375
349.0,-4384937.429200538
350.0,-4384937.429200538
351.0,-4384937.429200539
352.0,-4384937.429200538
353.0,-4384937.4292005375
354.0,-4384937.4292005375
355.0,-4384937.429200538
356.0,-4384937.429200539
357.0,-4384937.429200539
358.0,-4384937.429200539
359.0,-4384937.429200539
360.0,-4384937.429200538
361.0,-4384937.4292005375
362.0,-4384937.4292005375
363.0,-4384937.429200538
364.0,-4384937.429200538
365.0,-4384937.4292005375
366.0,-4384937.4292005375
367.0,-4384937.4292005375
368.0,-4384937.4292005375
369.0,-4384937.4292005375
370.0,-4384937.4292005375
371.0,-4384937.4292005375
372.0,-4384937.4292005375
373.0,-4384937.4292005375
374.0,-4384937.4292005375
375.0,-4384937.4292005375
376.0,-4384937.4292005375
377.0,-4384937.4292005375
378.0,-4384937.429200538
379.0,-4384937.429200538
380.0,-4384937.4292005375
381.0,-4384937.4292005375
382.0,-4384937.429200537
383.0,-4384937.429200537
384.0,-4384937.429200537
385.0,-4384937.429200537
386.0,-4384937.429200537
387.0,-4384937.4292005375
388.0,-4384937.4292005375
389.0,-4384937.429200538
390.0,-4384937.4292005375
391.0,-4384937.4292005375
392.0,-4384937.4292005375
393.0,-4384937.4292005375
394.0,-4384937.4292005375
395.0,-4384937.429200538
396.0,-4384937.429200539
397.0,-4384937.429200539
398.0,-4384937.4292005375
399.0,-4384937.4292005375
400.0,-4384937.4292005375
401.0,-4384937.4292005375
402.0,-4384937.4292005375
403.0,-4384937.429200539
404.0,-4384937.429200539
405.0,-4384937.429200538
406.0,-4384937.4292005375
407.0,-4384937.4292005375
408.0,-4384937.4292005375
409.0,-4384937.4292005375
410.0,-4384937.4292005375
411.0,-4384937.429200538
412.0,-4384937.429200538
413.0,-4384937.429200539
414.0,-4384937.429200539
415.0,-4384937.4292005375
416.0,-4384937.4292005375
417.0,-4384937.4292005375
418.0,-4384937.4292005375
419.0,-4384937.429200538
420.0,-4384937.429200538
421.0,-4384937.4292005375
422.0,-4384937.429200538
423.0,-4384937.429200539
424.0,-4384937.429200539
425.0,-4384937.429200538
426.0,-4384937.429200538
427.0,-4384937.4292005375
428.0,-4384937.4292005375
429.0,-4384937.4292005375
430.0,-4384937.4292005375
431.0,-4384937.4292005375
432.0,-4384937.4292005375
433.0,-4384937.4292005375
434.0,-4384937.429200537
435.0,-4384937.429200537
436.0,-4384937.429200537
437.0,-4384937.429200537
438.0,-4384937.429200536
439.0,-4384937.429200536
440.0,-4384937.429200537
441.0,-4384937.4292005375
442.0,-4384937.4292005375
443.0,-4384937.4292005375
444.0,-4384937.429200537
445.0,-4384937.4292005375
446.0,-4384937.4292005375
447.0,-4384937.4292005375
448.0,-4384937.4292005375
449.0,-4384937.429200538
450.0,-4384937.4292005375
451.0,-4384937.4292005375
452.0,-4384937.4292005375
453.0,-4384937.4292005375
454.0,-4384937.4292005375
455.0,-4384937.429200537
456.0,-4384937.429200537
457.0,-4384937.429200536
458.0,-4384937.429200537
459.0,-4384937.4292005375
460.0,-4384937.4292005375
461.0,-4384937.4292005375
462.0,-4384937.4292005375
463.0,-4384937.4292005375
464.0,-4384937.4292005375
465.0,-4384937.4292005375
466.0,-4384937.4292005375
467.0,-4384937.4292005375
468.0,-4384937.4292005375
469.0,-4384937.4292005375
470.0,-4384937.4292005375
471.0,-4384937.4292005375
472.0,-4384937.4292005375
473.0,-4384937.4292005375
474.0,-4384937.429200538
475.0,-4384937.4292005375
476.0,-4384937.429200537
477.0,-4384937.429200536
478.0,-4384937.429200537
479.0,-4384937.429200537
480.0,-4384937.429200536
481.0,-4384937.429200536
482.0,-4384937.429200536
483.0,-4384937.429200536
484.0,-4384937.429200536
485.0,-4384937.429200536
486.0,-4384937.429200537
487.0,-4384937.429200537
488.0,-4384937.429200536
489.0,-4384937.429200536
490.0,-4384937.429200536
491.0,-4384937.429200536
492.0,-4384937.429200537
493.0,-4384937.429200537
494.0,-4384937.4292005375
495.0,-4384937.4292005375
496.0,-4384937.4292005375
497.0,-4384937.429200537
498.0,-4384937.429200536
499.0,-4384937.429200536
500.0,-4384937.429200536
501.0,-4384937.429200536
502.0,-4384937.429200536
503.0,-4384937.429200536
504.0,-4384937.429200536
505.0,-4384937.429200536
506.0,-4384937.429200536
507.0,-4384937.429200536
508.0,-4384937.429200536
509.0,-4384937.429200536
510.0,-4384937.429200536
511.0,-4384937.429200536
512.0,-4384937.429200536
513.0,-4384937.429200536
514.0,-4384937.429200536
515.0,-4384937.429200536
516.0,-4384937.429200536
517.0,-4384937.429200536
518.0,-4384937.429200536
519.0,-4384937.4292005375
520.0,-4384937.4292005375
521.0,-4384937.429200537
522.0,-4384937.429200537
523.0,-4384937.429200537
524.0,-4384937.429200536
525.0,-4384937.429200536
526.0,-4384937.429200536
527.0,-4384937.429200536
528.0,-4384937.429200537
529.0,-4384937.429200537
530.0,-4384937.4292005375
531.0,-4384937.4292005375
532.0,-4384937.4292005375
533.0,-4384937.429200537
534.0,-4384937.429200536
535.0,-4384937.429200537
536.0,-4384937.4292005375
537.0,-4384937.4292005375
538.0,-4384937.4292005375
539.0,-4384937.429200538
540.0,-4384937.4292005375
541.0,-4384937.4292005375
542.0,-4384937.4292005375
543.0,-4384937.4292005375
544.0,-4384937.429200538
545.0,-4384937.429200538
546.0,-4384937.429200538
547.0,-4384937.4292005375
548.0,-4384937.4292005375
549.0,-4384937.4292005375
550.0,-4384937.4292005375
551.0,-4384937.4292005375
552.0,-4384937.4292005375
553.0,-4384937.4292005375
554.0,-4384937.4292005375
555.0,-4384937.4292005375
556.0,-4384937.4292005375
557.0,-4384937.4292005375
558.0,-4384937.4292005375
559.0,-4384937.4292005375
560.0,-4384937.4292005375
561.0,-4384937.429200538
562.0,-4384937.429200538
563.0,-4384937.429200539
564.0,-4384937.429200539
565.0,-4384937.429200539
566.0,-4384937.429200538
567.0,-4384937.4292005375
568.0,-4384937.4292005375
569.0,-4384937.4292005375
570.0,-4384937.4292005375
571.0,-4384937.4292005375
572.0,-4384937.4292005375
573.0,-4384937.429200538
574.0,-4384937.429200539
575.0,-4384937.429200539
576.0,-4384937.429200539
577.0,-4384937.429200538
578.0,-4384937.429200538
579.0,-4384937.429200538
580.0,-4384937.429200539
581.0,-4384937.429200539
582.0,-4384937.429200539
583.0,-4384937.429200539
584.0,-4384937.429200539
585.0,-4384937.429200539
586.0,-4384937.429200538
587.0,-4384937.429200538
588.0,-4384937.429200539
589.0,-4384937.429200539
590.0,-4384937.429200539
591.0,-4384937.429200539
592.0,-4384937.42920054
593.0,-4384937.42920054
594.0,-4384937.42920054
595.0,-4384937.42920054
596.0,-4384937.42920054
597.0,-4384937.429200539
598.0,-4384937.429200539
599.0,-4384937.429200539
600.0,-4384937.429200539
601.0,-4384937.42920054
602.0,-4384937.42920054
603.0,-4384937.42920054
604.0,-4384937.42920054
605.0,-4384937.429200539
606.0,-4384937.429200539
607.0,-4384937.429200539
608.0,-4384937.429200539
609.0,-4384937.429200539
610.0,-4384937.42920054
611.0,-4384937.42920054
612.0,-4384937.429200541
613.0,-4384937.429200541
614.0,-4384937.42920054
615.0,-4384937.42920054
616.0,-4384937.42920054
617.0,-4384937.42920054
618.0,-4384937.42920054
619.0,-4384937.42920054
620.0,-4384937.42920054
621.0,-4384937.42920054
622.0,-4384937.42920054
623.0,-4384937.42920054
624.0,-4384937.42920054
625.0,-4384937.42920054
626.0,-4384937.42920054
627.0,-4384937.42920054
628.0,-4384937.42920054
629.0,-4384937.429200539
630.0,-4384937.429200539
631.0,-4384937.429200539
632.0,-4384937.42920054
633.0,-4384937.42920054
634.0,-4384937.42920054
635.0,-4384937.429200541
636.0,-4384937.429200541
637.0,-4384937.429200541
638.0,-4384937.429200541
639.0,-4384937.42920054
640.0,-4384937.42920054
641.0,-4384937.429200541
642.0,-4384937.42920054
643.0,-4384937.42920054
644.0,-4384937.42920054
645.0,-4384937.429200539
646.0,-4384937.429200539
647.0,-4384937.429200539
648.0,-4384937.42920054
649.0,-4384937.42920054
650.0,-4384937.42920054
651.0,-4384937.42920054
652.0,-4384937.42920054
653.0,-4384937.42920054
654.0,-4384937.429200541
655.0,-4384937.429200541
656.0,-4384937.429200541
657.0,-4384937.429200541
658.0,-4384937.42920054
659.0,-4384937.42920054
660.0,-4384937.42920054
661.0,-4384937.42920054
662.0,-4384937.42920054
663.0,-4384937.42920054
664.0,-4384937.42920054
665.0,-4384937.42920054
666.0,-4384937.42920054
667.0,-4384937.42920054
668.0,-4384937.42920054
669.0,-4384937.42920054
670.0,-4384937.42920054
671.0,-4384937.429200541
672.0,-4384937.429200541
673.0,-4384937.42920054
674.0,-4384937.42920054
675.0,-4384937.42920054
676.0,-4384937.42920054
677.0,-4384937.42920054
678.0,-4384937.42920054
679.0,-4384937.42920054
680.0,-4384937.42920054
681.0,-4384937.42920054
682.0,-4384937.42920054
683.0,-4384937.42920054
684.0,-4384937.42920054
685.0,-4384937.429200541
686.0,-4384937.429200541
687.0,-4384937.429200542
688.0,-4384937.429200541
689.0,-4384937.42920054
690.0,-4384937.42920054
691.0,-4384937.42920054
692.0,-4384937.429200541
693.0,-4384937.42920054
694.0,-4384937.42920054
695.0,-4384937.42920054
696.0,-4384937.42920054
697.0,-4384937.42920054
698.0,-4384937.42920054
699.0,-4384937.429200541
700.0,-4384937.429200541
701.0,-4384937.42920054
702.0,-4384937.42920054
703.0,-4384937.42920054
704.0,-4384937.42920054
705.0,-4384937.42920054
706.0,-4384937.429200541
707.0,-4384937.429200541
708.0,-4384937.42920054
709.0,-4384937.42920054
710.0,-4384937.42920054
711.0,-4384937.42920054
712.0,-4384937.42920054
713.0,-4384937.42920054
714.0,-4384937.429200541
715.0,-4384937.429200541
716.0,-4384937.42920054
717.0,-4384937.42920054
718.0,-4384937.42920054
719.0,-4384937.42920054
720.0,-4384937.42920054
721.0,-4384937.42920054
722.0,-4384937.42920054
723.0,-4384937.42920054
724.0,-4384937.42920054
725.0,-4384937.42920054
726.0,-4384937.42920054
727.0,-4384937.42920054
728.0,-4384937.42920054
729.0,-4384937.42920054
730.0,-4384937.42920054
731.0,-4384937.429200541
732.0,-4384937.429200542
733.0,-4384937.429200542
734.0,-4384937.42920054
735.0,-4384937.429200539
736.0,-4384937.429200539
737.0,-4384937.42920054
738.0,-4384937.42920054
739.0,-4384937.42920054
740.0,-4384937.429200541
741.0,-4384937.42920054
742.0,-4384937.42920054
743.0,-4384937.42920054
744.0,-4384937.42920054
745.0,-4384937.42920054
746.0,-4384937.42920054
747.0,-4384937.42920054
748.0,-4384937.429200541
749.0,-4384937.429200541
750.0,-4384937.42920054
751.0,-4384937.42920054
752.0,-4384937.42920054
753.0,-4384937.42920054
754.0,-4384937.42920054
755.0,-4384937.42920054
756.0,-4384937.42920054
757.0,-4384937.42920054
758.0,-4384937.42920054
759.0,-4384937.42920054
760.0,-4384937.429200539
761.0,-4384937.429200539
762.0,-4384937.42920054
763.0,-4384937.429200542
764.0,-4384937.429200541
765.0,-4384937.429200541
766.0,-4384937.42920054
767.0,-4384937.42920054
768.0,-4384937.42920054
769.0,-4384937.42920054
770.0,-4384937.42920054
771.0,-4384937.42920054
772.0,-4384937.42920054
773.0,-4384937.429200539
774.0,-4384937.42920054
775.0,-4384937.42920054
776.0,-4384937.429200541
777.0,-4384937.42920054
778.0,-4384937.42920054
779.0,-4384937.42920054
780.0,-4384937.42920054
781.0,-4384937.42920054
782.0,-4384937.429200539
783.0,-4384937.429200539
784.0,-4384937.429200539
785.0,-4384937.42920054
786.0,-4384937.42920054
787.0,-4384937.42920054
788.0,-4384937.42920054
789.0,-4384937.42920054
790.0,-4384937.42920054
791.0,-4384937.42920054
792.0,-4384937.42920054
793.0,-4384937.42920054
794.0,-4384937.429200539
795.0,-4384937.429200539
796.0,-4384937.42920054
797.0,-4384937.429200539
798.0,-4384937.429200539
799.0,-4384937.429200539
800.0,-4384937.429200539
801.0,-4384937.429200539
802.0,-4384937.42920054
803.0,-4384937.42920054
804.0,-4384937.42920054
805.0,-4384937.42920054
806.0,-4384937.42920054
807.0,-4384937.42920054
808.0,-4384937.42920054
809.0,-4384937.42920054
810.0,-4384937.42920054
811.0,-4384937.42920054
812.0,-4384937.429200539
813.0,-4384937.429200539
814.0,-4384937.429200539
815.0,-4384937.429200539
816.0,-4384937.42920054
817.0,-4384937.42920054
818.0,-4384937.42920054
819.0,-4384937.42920054
820.0,-4384937.429200539
821.0,-4384937.429200539
822.0,-4384937.429200539
823.0,-4384937.429200539
824.0,-4384937.42920054
825.0,-4384937.42920054
826.0,-4384937.42920054
827.0,-4384937.42920054
828.0,-4384937.42920054
829.0,-4384937.42920054
830.0,-4384937.429200539
831.0,-4384937.429200539
832.0,-4384937.429200539
833.0,-4384937.429200539
834.0,-4384937.429200539
835.0,-4384937.429200539
836.0,-4384937.429200539
837.0,-4384937.429200539
838.0,-4384937.429200539
839.0,-4384937.429200539
840.0,-4384937.429200539
841.0,-4384937.429200539
842.0,-4384937.429200539
843.0,-4384937.429200539
844.0,-4384937.429200539
845.0,-4384937.429200539
846.0,-4384937.429200539
847.0,-4384937.429200539
848.0,-4384937.42920054
849.0,-4384937.42920054
850.0,-4384937.42920054
851.0,-4384937.42920054
852.0,-4384937.429200539
853.0,-4384937.429200539
854.0,-4384937.429200539
855.0,-4384937.429200539
856.0,-4384937.429200539
857.0,-4384937.429200539
858.0,-4384937.429200539
859.0,-4384937.429200539
860.0,-4384937.42920054
861.0,-4384937.42920054
862.0,-4384937.429200539
863.0,-4384937.429200539
864.0,-4384937.429200539
865.0,-4384937.429200539
866.0,-4384937.429200539
867.0,-4384937.429200539
868.0,-4384937.429200539
869.0,-4384937.429200539
870.0,-4384937.429200539
871.0,-4384937.429200539
872.0,-4384937.429200539
873.0,-4384937.429200539
874.0,-4384937.429200539
875.0,-4384937.42920054
876.0,-4384937.42920054
877.0,-4384937.429200539
878.0,-4384937.429200539
879.0,-4384937.429200539
880.0,-4384937.429200539
881.0,-4384937.429200539
882.0,-4384937.429200539
883.0,-4384937.429200539
884.0,-4384937.429200539
885.0,-4384937.42920054
886.0,-4384937.42920054
887.0,-4384937.429200539
888.0,-4384937.429200539
889.0,-4384937.429200539
890.0,-4384937.429200539
891.0,-4384937.429200539
892.0,-4384937.429200539
893.0,-4384937.429200539
894.0,-4384937.429200539
895.0,-4384937.42920054
896.0,-4384937.42920054
897.0,-4384937.42920054
898.0,-4384937.42920054
899.0,-4384937.42920054
900.0,-4384937.42920054
901.0,-4384937.42920054
902.0,-4384937.42920054
903.0,-4384937.429200539
904.0,-4384937.429200539
905.0,-4384937.429200539
906.0,-4384937.429200539
907.0,-4384937.429200539
908.0,-4384937.429200539
909.0,-4384937.429200539
910.0,-4384937.429200539
911.0,-4384937.429200539
912.0,-4384937.42920054
913.0,-4384937.42920054
914.0,-4384937.42920054
915.0,-4384937.42920054
916.0,-4384937.42920054
917.0,-4384937.42920054
918.0,-4384937.42920054
919.0,-4384937.42920054
920.0,-4384937.42920054
921.0,-4384937.42920054
922.0,-4384937.42920054
923.0,-4384937.42920054
924.0,-4384937.42920054
925.0,-4384937.42920054
926.0,-4384937.42920054
927.0,-4384937.42920054
928.0,-4384937.42920054
929.0,-4384937.42920054
930.0,-4384937.42920054
931.0,-4384937.42920054
932.0,-4384937.42920054
933.0,-4384937.42920054
934.0,-4384937.42920054
935.0,-4384937.42920054
936.0,-4384937.42920054
937.0,-4384937.42920054
938.0,-4384937.42920054
939.0,-4384937.42920054
940.0,-4384937.42920054
941.0,-4384937.42920054
942.0,-4384937.42920054
943.0,-4384937.42920054
944.0,-4384937.42920054
945.0,-4384937.42920054
946.0,-4384937.42920054
947.0,-4384937.42920054
948.0,-4384937.42920054
949.0,-4384937.42920054
950.0,-4384937.42920054
951.0,-4384937.429200541
952.0,-4384937.42920054
953.0,-4384937.42920054
954.0,-4384937.429200539
955.0,-4384937.429200539
956.0,-4384937.429200539
957.0,-4384937.429200539
958.0,-4384937.42920054
959.0,-4384937.42920054
960.0,-4384937.42920054
961.0,-4384937.42920054
962.0,-4384937.42920054
963.0,-4384937.42920054
964.0,-4384937.429200539
965.0,-4384937.429200539
966.0,-4384937.429200539
967.0,-4384937.429200539
968.0,-4384937.42920054
969.0,-4384937.42920054
970.0,-4384937.42920054
971.0,-4384937.429200541
972.0,-4384937.42920054
973.0,-4384937.42920054
974.0,-4384937.42920054
975.0,-4384937.429200541
976.0,-4384937.429200541
977.0,-4384937.42920054
978.0,-4384937.42920054
979.0,-4384937.42920054
980.0,-4384937.42920054
981.0,-4384937.42920054
982.0,-4384937.42920054
983.0,-4384937.42920054
984.0,-4384937.42920054
985.0,-4384937.42920054
986.0,-4384937.42920054
987.0,-4384937.42920054
988.0,-4384937.429200541
989.0,-4384937.42920054
990.0,-4384937.42920054
991.0,-4384937.42920054
992.0,-4384937.42920054
993.0,-4384937.429200541
994.0,-4384937.429200541
995.0,-4384937.429200541
996.0,-4384937.429200541
997.0,-4384937.429200541
998.0,-4384937.429200541
999.0,-4384937.429200541
1000.0,-4384937.429200541
1001.0,-4384937.42920054
1002.0,-4384937.42920054
1003.0,-4384937.42920054
1004.0,-4384937.42920054
1005.0,-4384937.42920054
1006.0,-4384937.429200541
1007.0,-4384937.429200528
1008.0,-4384937.429200528
1009.0,-4384937.429200528
1010.0,-4384937.429200528
1011.0,-4384937.429200528
1012.0,-4384937.429200528
1013.0,-4384937.429200528
1014.0,-4384937.429200528
1015.0,-4384937.429200528
1016.0,-4384937.429200528
1017.0,-4384937.429200528
1018.0,-4384937.429200528
1019.0,-4384937.429200528
1020.0,-4384937.429200528
1021.0,-4384937.429200528
1022.0,-4384937.429200528
1023.0,-4384937.429200528
1024.0,-4384937.429200528
1025.0,-4384937.429200528
1026.0,-4384937.429200528
1027.0,-4384937.429200528
1028.0,-4384937.429200528
1029.0,-4384937.429200528
1030.0,-4384937.429200528
1031.0,-4384937.429200528
1032.0,-4384937.429200528
1033.0,-4384937.429200528
1034.0,-4384937.429200528
1035.0,-4384937.429200528
1036.0,-4384937.429200528
1037.0,-4384937.429200528
1038.0,-4384937.429200528
1039.0,-4384937.429200528
1040.0,-4384937.429200528
1041.0,-4384937.429200528
1042.0,-4384937.429200528
1043.0,-4384937.429200528
1044.0,-4384937.429200528
1045.0,-4384937.429200528
1046.0,-4384937.429200528
1047.0,-4384937.429200528
1048.0,-4384937.429200528
1049.0,-4384937.429200528
1050.0,-4384937.429200528
1051.0,-4384937.429200528
1052.0,-4384937.429200528
1053.0,-4384937.429200528
1054.0,-4384937.429200528
1055.0,-4384937.429200528
1056.0,-4384937.429200528
1057.0,-4384937.429200528
1058.0,-4384937.429200528
1059.0,-4384937.429200528
1060.0,-4384937.429200528
1061.0,-4384937.429200528
1062.0,-4384937.429200528
1063.0,-4384937.429200528
1064.0,-4384937.429200528
1065.0,-4384937.429200528
1066.0,-4384937.429200528
1067.0,-4384937.429200528
1068.0,-4384937.429200528
1069.0,-4384937.429200528
1070.0,-4384937.429200528
1071.0,-4384937.429200528
1072.0,-4384937.429200528
1073.0,-4384937.429200528
1074.0,-4384937.429200528
1075.0,-4384937.429200528
1076.0,-4384937.429200528
1077.0,-4384937.429200528
1078.0,-4384937.429200528
1079.0,-4384937.429200528
1080.0,-4384937.429200528
1081.0,-4384937.429200528
1082.0,-4384937.429200528
1083.0,-4384937.429200528
1084.0,-4384937.429200528
1085.0,-4384937.429200528
1086.0,-4384937.429200528
1087.0,-4384937.429200528
1088.0,-4384937.429200528
1089.0,-4384937.429200528
1090.0,-4384937.429200528
1091.0,-4384937.429200528
1092.0,-4384937.429200528
1093.0,-4384937.429200528
1094.0,-4384937.429200528
1095.0,-4384937.429200528
1096.0,-4384937.429200528
1097.0,-4384937.429200528
1098.0,-4384937.429200528
1099.0,-4384937.429200528
1100.0,-4384937.429200528
1101.0,-4384937.429200528
1102.0,-4384937.429200528
1103.0,-4384937.429200528
1104.0,-4384937.429200528
1105.0,-4384937.429200528
1106.0,-4384937.429200528
1107.0,-4384937.429200528
1108.0,-4384937.429200528
1109.0,-4384937.429200528
1110.0,-4384937.429200528
1111.0,-4384937.429200528
1112.0,-4384937.429200528
1113.0,-4384937.429200528
1114.0,-4384937.429200528
1115.0,-4384937.429200528
1116.0,-4384937.429200528
1117.0,-4384937.429200528
1118.0,-4384937.429200528
1119.0,-4384937.429200528
1120.0,-4384937.429200528
1121.0,-4384937.429200528
1122.0,-4384937.429200528
1123.0,-4384937.429200528
1124.0,-4384937.429200528
1125.0,-4384937.429200528
1126.0,-4384937.429200528
1127.0,-4384937.429200528
1128.0,-4384937.429200528
1129.0,-4384937.429200528
1130.0,-4384937.429200528
1131.0,-4384937.429200528
1132.0,-4384937.429200528
1133.0,-4384937.429200528
1134.0,-4384937.429200528
1135.0,-4384937.429200528
1136.0,-4384937.429200528
1137.0,-4384937.429200528
1138.0,-4384937.429200528
1139.0,-4384937.429200528
1140.0,-4384937.429200528
1141.0,-4384937.429200528
1142.0,-4384937.429200528
1143.0,-4384937.429200528
1144.0,-4384937.429200528
1145.0,-4384937.429200528
1146.0,-4384937.429200528
1147.0,-4384937.429200528
1148.0,-4384937.429200528
1149.0,-4384937.429200528
1150.0,-4384937.429200528
1151.0,-4384937.429200528
1152.0,-4384937.429200528
1153.0,-4384937.429200528
1154.0,-4384937.429200528
1155.0,-4384937.429200528
1156.0,-4384937.429200528
1157.0,-4384937.429200528
1158.0,-4384937.429200528
1159.0,-4384937.429200528
1160.0,-4384937.429200528
1161.0,-4384937.429200528
1162.0,-4384937.429200528
1163.0,-4384937.429200528
1164.0,-4384937.429200528
1165.0,-4384937.429200528
1166.0,-4384937.429200528
1167.0,-4384937.429200528
1168.0,-4384937.429200528
1169.0,-4384937.429200528
1170.0,-4384937.429200528
1171.0,-4384937.429200528
1172.0,-4384937.429200528
1173.0,-4384937.429200528
1174.0,-4384937.429200528
1175.0,-4384937.429200528
1176.0,-4384937.429200528
1177.0,-4384937.429200528
1178.0,-4384937.429200528
1179.0,-4384937.429200528
1180.0,-4384937.429200528
1181.0,-4384937.429200528
1182.0,-4384937.429200528
1183.0,-4384937.429200528
1184.0,-4384937.429200528
1185.0,-4384937.429200528
1186.0,-4384937.429200528
1187.0,-4384937.429200528
1188.0,-4384937.429200528
1189.0,-4384937.429200528
1190.0,-4384937.429200528
1191.0,-4384937.429200528
1192.0,-4384937.429200528
1193.0,-4384937.429200528
1194.0,-4384937.429200528
1195.0,-4384937.429200528
1196.0,-4384937.429200528
1197.0,-4384937.429200528
1198.0,-4384937.429200528
1199.0,-4384937.429200528
1200.0,-4384937.429200528
1201.0,-4384937.429200528
1202.0,-4384937.429200528
1203.0,-4384937.429200528
1204.0,-4384937.429200528
1205.0,-4384937.429200528
1206.0,-4384937.429200528
1207.0,-4384937.429200528
1208.0,-4384937.429200528
1209.0,-4384937.429200528
1210.0,-4384937.429200528
1211.0,-4384937.429200528
1212.0,-4384937.429200528
1213.0,-4384937.429200528
1214.0,-4384937.429200528
1215.0,-4384937.429200528
1216.0,-4384937.429200528
1217.0,-4384937.429200528
1218.0,-4384937.429200528
1219.0,-4384937.429200528
1220.0,-4384937.429200528
1221.0,-4384937.429200528
1222.0,-4384937.429200528
1223.0,-4384937.429200528
1224.0,-4384937.429200528
1225.0,-4384937.429200528
1226.0,-4384937.429200528
1227.0,-4384937.429200528
1228.0,-4384937.429200528
1229.0,-4384937.429200528
1230.0,-4384937.429200528
1231.0,-4384937.429200528
1232.0,-4384937.429200528
1233.0,-4384937.429200528
1234.0,-4384937.429200528
1235.0,-4384937.429200528
1236.0,-4384937.429200528
1237.0,-4384937.429200528
1238.0,-4384937.429200528
1239.0,-4384937.429200528
1240.0,-4384937.429200528
1241.0,-4384937.429200528
1242.0,-4384937.429200528
1243.0,-4384937.429200528
1244.0,-4384937.429200528
1245.0,-4384937.429200528
1246.0,-4384937.429200528
1247.0,-4384937.429200528
1248.0,-4384937.429200528
1249.0,-4384937.429200528
1250.0,-4384937.429200528
1251.0,-4384937.429200528
1252.0,-4384937.429200528
1253.0,-4384937.429200528
1254.0,-4384937.429200528
1255.0,-4384937.429200528
1256.0,-4384937.429200528
1257.0,-4384937.429200528
1258.0,-4384937.429200528
1259.0,-4384937.429200528
1260.0,-4384937.429200528
1261.0,-4384937.429200528
1262.0,-4384937.429200528
1263.0,-4384937.429200528
1264.0,-4384937.429200528
1265.0,-4384937.429200528
1266.0,-4384937.429200528
1267.0,-4384937.429200528
1268.0,-4384937.429200528
1269.0,-4384937.429200528
1270.0,-4384937.429200528
1271.0,-4384937.429200528
1272.0,-4384937.429200528
1273.0,-4384937.429200528
1274.0,-4384937.429200528
1275.0,-4384937.429200528
1276.0,-4384937.429200528
1277.0,-4384937.429200528
1278.0,-4384937.429200528
1279.0,-4384937.429200528
1280.0,-4384937.429200528
1281.0,-4384937.429200528
1282.0,-4384937.429200528
1283.0,-4384937.429200528
1284.0,-4384937.429200528
1285.0,-4384937.429200528
1286.0,-4384937.429200528
1287.0,-4384937.429200528
1288.0,-4384937.429200528
1289.0,-4384937.429200528
1290.0,-4384937.429200528
1291.0,-4384937.429200528
1292.0,-4384937.429200528
1293.0,-4384937.429200528
1294.0,-4384937.429200528
1295.0,-4384937.429200528
1296.0,-4384937.429200528
1297.0,-4384937.429200528
1298.0,-4384937.429200528
1299.0,-4384937.429200528
1300.0,-4384937.429200528
1301.0,-4384937.429200528
1302.0,-4384937.429200528
1303.0,-4384937.429200528
1304.0,-4384937.429200528
1305.0,-4384937.429200528
1306.0,-4384937.429200528
1307.0,-4384937.429200528
1308.0,-4384937.429200528
1309.0,-4384937.429200528
1310.0,-4384937.429200528
1311.0,-4384937.429200528
1312.0,-4384937.429200528
1313.0,-4384937.429200528
1314.0,-4384937.429200528
1315.0,-4384937.429200528
1316.0,-4384937.429200528
1317.0,-4384937.429200528
1318.0,-4384937.429200528
1319.0,-4384937.429200528
1320.0,-4384937.429200528
1321.0,-4384937.429200528
1322.0,-4384937.429200528
1323.0,-4384937.429200528
1324.0,-4384937.429200528
1325.0,-4384937.429200528
1326.0,-4384937.429200528
1327.0,-4384937.429200528
1328.0,-4384937.429200528
1329.0,-4384937.429200528
1330.0,-4384937.429200528
1331.0,-4384937.429200528
1332.0,-4384937.429200528
1333.0,-4384937.429200528
1334.0,-4384937.429200528
1335.0,-4384937.429200528
1336.0,-4384937.429200528
1337.0,-4384937.429200528
1338.0,-4384937.429200528
1339.0,-4384937.429200528
1340.0,-4384937.429200528
1341.0,-4384937.429200528
1342.0,-4384937.429200528
1343.0,-4384937.429200528
1344.0,-4384937.429200528
1345.0,-4384937.429200528
1346.0,-4384937.429200528
1347.0,-4384937.429200528
1348.0,-4384937.429200528
1349.0,-4384937.429200528
1350.0,-4384937.429200528
1351.0,-4384937.429200528
1352.0,-4384937.429200528
1353.0,-4384937.429200528
1354.0,-4384937.429200528
1355.0,-4384937.429200528
1356.0,-4384937.429200528
1357.0,-4384937.429200528
1358.0,-4384937.429200528
1359.0,-4384937.429200528
1360.0,-4384937.429200528
1361.0,-4384937.429200528
1362.0,-4384937.429200528
1363.0,-4384937.429200528
1364.0,-4384937.429200528
1365.0,-4384937.429200528
1366.0,-4384937.429200528
1367.0,-4384937.429200528
1368.0,-4384937.429200528
1369.0,-4384937.429200528
1370.0,-4384937.429200528
1371.0,-4384937.429200528
1372.0,-4384937.429200528
1373.0,-4384937.429200528
1374.0,-4384937.429200528
1375.0,-4384937.429200528
1376.0,-4384937.429200528
1377.0,-4384937.429200528
1378.0,-4384937.429200528
1379.0,-4384937.429200528
1380.0,-4384937.429200528
1381.0,-4384937.429200528
1382.0,-4384937.429200528
1383.0,-4384937.429200528
1384.0,-4384937.429200528
1385.0,-4384937.429200528
1386.0,-4384937.429200528
1387.0,-4384937.429200528
1388.0,-4384937.429200528
1389.0,-4384937.429200528
1390.0,-4384937.429200528
1391.0,-4384937.429200528
1392.0,-4384937.429200528
1393.0,-4384937.429200528
1394.0,-4384937.429200528
1395.0,-4384937.429200528
1396.0,-4384937.429200528
1397.0,-4384937.429200528
1398.0,-4384937.429200528
1399.0,-4384937.429200528
1400.0,-4384937.429200528
1401.0,-4384937.429200528
1402.0,-4384937.429200528
1403.0,-4384937.429200528
1404.0,-4384937.429200528
1405.0,-4384937.429200528
1406.0,-4384937.429200528
1407.0,-4384937.429200528
1408.0,-4384937.429200528
1409.0,-4384937.429200528
1410.0,-4384937.429200528
1411.0,-4384937.429200528
1412.0,-4384937.429200528
1413.0,-4384937.429200528
1414.0,-4384937.429200528
1415.0,-4384937.429200528
1416.0,-4384937.429200528
1417.0,-4384937.429200528
1418.0,-4384937.429200528
1419.0,-4384937.429200528
1420.0,-4384937.429200528
1421.0,-4384937.429200528
1422.0,-4384937.429200528
1423.0,-4384937.429200528
1424.0,-4384937.429200528
1425.0,-4384937.429200528
1426.0,-4384937.429200528
1427.0,-4384937.429200528
1428.0,-4384937.429200528
1429.0,-4384937.429200528
1430.0,-4384937.429200528
1431.0,-4384937.429200528
1432.0,-4384937.429200528
1433.0,-4384937.429200528
1434.0,-4384937.429200528
1435.0,-4384937.429200528
1436.0,-4384937.429200528
1437.0,-4384937.429200528
1438.0,-4384937.429200528
1439.0,-4384937.429200528
1440.0,-4384937.429200528
1441.0,-4384937.429200528
1442.0,-4384937.429200528
1443.0,-4384937.429200528
1444.0,-4384937.429200528
1445.0,-4384937.429200528
1446.0,-4384937.429200528
1447.0,-4384937.429200528
1448.0,-4384937.429200528
1449.0,-4384937.429200528
1450.0,-4384937.429200528
1451.0,-4384937.429200528
1452.0,-4384937.429200528
1453.0,-4384937.429200528
1454.0,-4384937.429200528
1455.0,-4384937.429200528
1456.0,-4384937.429200528
1457.0,-4384937.429200528
1458.0,-4384937.429200528
1459.0,-4384937.429200528
1460.0,-4384937.429200528
1461.0,-4384937.429200528
1462.0,-4384937.429200528
1463.0,-4384937.429200528
1464.0,-4384937.429200528
1465.0,-4384937.429200528
1466.0,-4384937.429200528
1467.0,-4384937.429200528
1468.0,-4384937.429200528
1469.0,-4384937.429200528
1470.0,-4384937.429200528
1471.0,-4384937.429200528
1472.0,-4384937.429200528
1473.0,-4384937.429200528
1474.0,-4384937.429200528
1475.0,-4384937.429200528
1476.0,-4384937.429200528
1477.0,-4384937.429200528
1478.0,-4384937.429200528
1479.0,-4384937.429200528
1480.0,-4384937.429200528
1481.0,-4384937.429200528
1482.0,-4384937.429200528
1483.0,-4384937.429200528
1484.0,-4384937.429200528
1485.0,-4384937.429200528
1486.0,-4384937.429200528
1487.0,-4384937.429200528
1488.0,-4384937.429200528
1489.0,-4384937.429200528
1490.0,-4384937.429200528
1491.0,-4384937.429200528
1492.0,-4384937.429200528
1493.0,-4384937.429200528
1494.0,-4384937.429200528
1495.0,-4384937.429200528
1496.0,-4384937.429200528
1497.0,-4384937.429200528
1498.0,-4384937.429200528
1499.0,-4384937.429200528
1500.0,-4384937.429200528
1501.0,-4384937.429200528
1502.0,-4384937.429200528
1503.0,-4384937.429200528
1504.0,-4384937.429200528
1505.0,-4384937.429200528
1506.0,-4384937.429200528
1507.0,-4384937.429200528
1508.0,-4384937.429200528
1509.0,-4384937.429200528
1510.0,-4384937.429200528
1511.0,-4384937.429200528
1512.0,-4384937.429200528
1513.0,-4384937.429200528
1514.0,-4384937.429200528
1515.0,-4384937.429200528
1516.0,-4384937.429200528
1517.0,-4384937.429200528
1518.0,-4384937.429200528
1519.0,-4384937.429200528
1520.0,-4384937.429200528
1521.0,-4384937.429200528
1522.0,-4384937.429200528
1523.0,-4384937.429200528
1524.0,-4384937.429200528
1525.0,-4384937.429200528
1526.0,-4384937.429200528
1527.0,-4384937.429200528
1528.0,-4384937.429200528
1529.0,-4384937.429200528
1530.0,-4384937.429200528
1531.0,-4384937.429200528
1532.0,-4384937.429200528
1533.0,-4384937.429200528
1534.0,-4384937.429200528
1535.0,-4384937.429200528
1536.0,-4384937.429200528
1537.0,-4384937.429200528
1538.0,-4384937.429200528
1539.0,-4384937.429200528
1540.0,-4384937.429200528
1541.0,-4384937.429200528
1542.0,-4384937.429200528
1543.0,-4384937.429200528
1544.0,-4384937.429200528
1545.0,-4384937.429200528
1546.0,-4384937.429200528
1547.0,-4384937.429200528
1548.0,-4384937.429200528
1549.0,-4384937.429200528
1550.0,-4384937.429200528
1551.0,-4384937.429200528
1552.0,-4384937.429200528
1553.0,-4384937.429200528
1554.0,-4384937.429200528
1555.0,-4384937.429200528
1556.0,-4384937.429200528
1557.0,-4384937.429200528
1558.0,-4384937.429200528
1559.0,-4384937.429200528
1560.0,-4384937.429200528
1561.0,-4384937.429200528
1562.0,-4384937.429200528
1563.0,-4384937.429200528
1564.0,-4384937.429200528
1565.0,-4384937.429200528
1566.0,-4384937.429200528
1567.0,-4384937.429200528
1568.0,-4384937.429200528
1569.0,-4384937.429200528
1570.0,-4384937.429200528
1571.0,-4384937.429200528
1572.0,-4384937.429200528
1573.0,-4384937.429200528
1574.0,-4384937.429200528
1575.0,-4384937.429200528
1576.0,-4384937.429200528
1577.0,-4384937.429200528
1578.0,-4384937.429200528
1579.0,-4384937.429200528
1580.0,-4384937.429200528
1581.0,-4384937.429200528
1582.0,-4384937.429200528
1583.0,-4384937.429200528
1584.0,-4384937.429200528
1585.0,-4384937.429200528
1586.0,-4384937.429200528
1587.0,-4384937.429200528
1588.0,-4384937.429200528
1589.0,-4384937.429200528
1590.0,-4384937.429200528
1591.0,-4384937.429200528
1592.0,-4384937.429200528
1593.0,-4384937.429200528
1594.0,-4384937.429200528
1595.0,-4384937.429200528
1596.0,-4384937.429200528
1597.0,-4384937.429200528
1598.0,-4384937.429200528
1599.0,-4384937.429200528
1600.0,-4384937.429200528
1601.0,-4384937.429200528
1602.0,-4384937.429200528
1603.0,-4384937.429200528
1604.0,-4384937.429200528
1605.0,-4384937.429200528
1606.0,-4384937.429200528
1607.0,-4384937.429200528
1608.0,-4384937.429200528
1609.0,-4384937.429200528
1610.0,-4384937.429200528
1611.0,-4384937.429200528
1612.0,-4384937.429200528
1613.0,-4384937.429200528
1614.0,-4384937.429200528
1615.0,-4384937.429200528
1616.0,-4384937.429200528
1617.0,-4384937.429200528
1618.0,-4384937.429200528
1619.0,-4384937.429200528
1620.0,-4384937.429200528
1621.0,-4384937.429200528
1622.0,-4384937.429200528
1623.0,-4384937.429200528
1624.0,-4384937.429200528
1625.0,-4384937.429200528
1626.0,-4384937.429200528
1627.0,-4384937.429200528
1628.0,-4384937.429200528
1629.0,-4384937.429200528
1630.0,-4384937.429200528
1631.0,-4384937.429200528
1632.0,-4384937.429200528
1633.0,-4384937.429200528
1634.0,-4384937.429200528
1635.0,-4384937.429200528
1636.0,-4384937.429200528
1637.0,-4384937.429200528
1638.0,-4384937.429200528
1639.0,-4384937.429200528
1640.0,-4384937.429200528
1641.0,-4384937.429200528
1642.0,-4384937.429200528
1643.0,-4384937.429200528
1644.0,-4384937.429200528
1645.0,-4384937.429200528
1646.0,-4384937.429200528
1647.0,-4384937.429200528
1648.0,-4384937.429200528
1649.0,-4384937.429200528
1650.0,-4384937.429200528
1651.0,-4384937.429200528
1652.0,-4384937.429200528
1653.0,-4384937.429200528
1654.0,-4384937.429200528
1655.0,-4384937.429200528
1656.0,-4384937.429200528
1657.0,-4384937.429200528
1658.0,-4384937.429200528
1659.0,-4384937.429200528
1660.0,-4384937.429200528
1661.0,-4384937.429200528
1662.0,-4384937.429200528
1663.0,-4384937.429200528
1664.0,-4384937.429200528
1665.0,-4384937.429200528
1666.0,-4384937.429200528
1667.0,-4384937.429200528
1668.0,-4384937.429200528
1669.0,-4384937.429200528
1670.0,-4384937.429200528
1671.0,-4384937.429200528
1672.0,-4384937.429200528
1673.0,-4384937.429200528
1674.0,-4384937.429200528
1675.0,-4384937.429200528
1676.0,-4384937.429200528
1677.0,-4384937.429200528
1678.0,-4384937.429200528
1679.0,-4384937.429200528
1680.0,-4384937.429200528
1681.0,-4384937.429200528
1682.0,-4384937.429200528
1683.0,-4384937.429200528
1684.0,-4384937.429200528
1685.0,-4384937.429200528
1686.0,-4384937.429200528
1687.0,-4384937.429200528
1688.0,-4384937.429200528
1689.0,-4384937.429200528
1690.0,-4384937.429200528
1691.0,-4384937.429200528
1692.0,-4384937.429200528
1693.0,-4384937.429200528
1694.0,-4384937.429200528
1695.0,-4384937.429200528
1696.0,-4384937.429200528
1697.0,-4384937.429200528
1698.0,-4384937.429200528
1699.0,-4384937.429200528
1700.0,-4384937.429200528
1701.0,-4384937.429200528
1702.0,-4384937.429200528
1703.0,-4384937.429200528
1704.0,-4384937.429200528
1705.0,-4384937.429200528
1706.0,-4384937.429200528
1707.0,-4384937.429200528
1708.0,-4384937.429200528
1709.0,-4384937.429200528
1710.0,-4384937.429200528
1711.0,-4384937.429200528
1712.0,-4384937.429200528
1713.0,-4384937.429200528
1714.0,-4384937.429200528
1715.0,-4384937.429200528
1716.0,-4384937.429200528
1717.0,-4384937.429200528
1718.0,-4384937.429200528
1719.0,-4384937.429200528
1720.0,-4384937.429200528
1721.0,-4384937.429200528
1722.0,-4384937.429200528
1723.0,-4384937.429200528
1724.0,-4384937.429200528
1725.0,-4384937.429200528
1726.0,-4384937.429200528
1727.0,-4384937.429200528
1728.0,-4384937.429200528
1729.0,-4384937.429200528
1730.0,-4384937.429200528
1731.0,-4384937.429200528
1732.0,-4384937.429200528
1733.0,-4384937.429200528
1734.0,-4384937.429200528
1735.0,-4384937.429200528
1736.0,-4384937.429200528
1737.0,-4384937.429200528
1738.0,-4384937.429200528
1739.0,-4384937.429200528
1740.0,-4384937.429200528
1741.0,-4384937.429200528
1742.0,-4384937.429200528
1743.0,-4384937.429200528
1744.0,-4384937.429200528
1745.0,-4384937.429200528
1746.0,-4384937.429200528
1747.0,-4384937.429200528
1748.0,-4384937.429200528
1749.0,-4384937.429200528
1750.0,-4384937.429200528
1751.0,-4384937.429200528
1752.0,-4384937.429200528
1753.0,-4384937.429200528
1754.0,-4384937.429200528
1755.0,-4384937.429200528
1756.0,-4384937.429200528
1757.0,-4384937.429200528
1758.0,-4384937.429200528
1759.0,-4384937.429200528
1760.0,-4384937.429200528
1761.0,-4384937.429200528
1762.0,-4384937.429200528
1763.0,-4384937.429200528
1764.0,-4384937.429200528
1765.0,-4384937.429200528
1766.0,-4384937.429200528
1767.0,-4384937.429200528
1768.0,-4384937.429200528
1769.0,-4384937.429200528
1770.0,-4384937.429200528
1771.0,-4384937.429200528
1772.0,-4384937.429200528
1773.0,-4384937.429200528
1774.0,-4384937.429200528
1775.0,-4384937.429200528
1776.0,-4384937.429200528
1777.0,-4384937.429200528
1778.0,-4384937.429200528
1779.0,-4384937.429200528
1780.0,-4384937.429200528
1781.0,-4384937.429200528
1782.0,-4384937.429200528
1783.0,-4384937.429200528
1784.0,-4384937.429200528
1785.0,-4384937.429200528
1786.0,-4384937.429200528
1787.0,-4384937.429200528
1788.0,-4384937.429200528
1789.0,-4384937.429200528
1790.0,-4384937.429200528
1791.0,-4384937.429200528
1792.0,-4384937.429200528
1793.0,-4384937.429200528
1794.0,-4384937.429200528
1795.0,-4384937.429200528
1796.0,-4384937.429200528
1797.0,-4384937.429200528
1798.0,-4384937.429200528
1799.0,-4384937.429200528
1800.0,-4384937.429200528
1801.0,-4384937.429200528
1802.0,-4384937.429200528
1803.0,-4384937.429200528
1804.0,-4384937.429200528
1805.0,-4384937.429200528
1806.0,-4384937.429200528
1807.0,-4384937.429200528
1808.0,-4384937.429200528
1809.0,-4384937.429200528
1810.0,-4384937.429200528
1811.0,-4384937.429200528
1812.0,-4384937.429200528
1813.0,-4384937.429200528
1814.0,-4384937.429200528
1815.0,-4384937.429200528
1816.0,-4384937.429200528
1817.0,-4384937.429200528
1818.0,-4384937.429200528
1819.0,-4384937.429200528
1820.0,-4384937.429200528
1821.0,-4384937.429200528
1822.0,-4384937.429200528
1823.0,-4384937.429200528
1824.0,-4384937.429200528
1825.0,-4384937.429200528
1826.0,-4384937.429200528
1827.0,-4384937.429200528
1828.0,-4384937.429200528
1829.0,-4384937.429200528
1830.0,-4384937.429200528
1831.0,-4384937.429200528
1832.0,-4384937.429200528
1833.0,-4384937.429200528
1834.0,-4384937.429200528
1835.0,-4384937.429200528
1836.0,-4384937.429200528
1837.0,-4384937.429200528
1838.0,-4384937.429200528
1839.0,-4384937.429200528
1840.0,-4384937.429200528
1841.0,-4384937.429200528
1842.0,-4384937.429200528
1843.0,-4384937.429200528
1844.0,-4384937.429200528
1845.0,-4384937.429200528
1846.0,-4384937.429200528
1847.0,-4384937.429200528
1848.0,-4384937.429200528
1849.0,-4384937.429200528
1850.0,-4384937.429200528
1851.0,-4384937.429200528
1852.0,-4384937.429200528
1853.0,-4384937.429200528
1854.0,-4384937.429200528
1855.0,-4384937.429200528
1856.0,-4384937.429200528
1857.0,-4384937.429200528
1858.0,-4384937.429200528
1859.0,-4384937.429200528
1860.0,-4384937.429200528
1861.0,-4384937.429200528
1862.0,-4384937.429200528
1863.0,-4384937.429200528
1864.0,-4384937.429200528
1865.0,-4384937.429200528
1866.0,-4384937.429200528
1867.0,-4384937.429200528
1868.0,-4384937.429200528
1869.0,-4384937.429200528
1870.0,-4384937.429200528
1871.0,-4384937.429200528
1872.0,-4384937.429200528
1873.0,-4384937.429200528
1874.0,-4384937.429200528
1875.0,-4384937.429200528
1876.0,-4384937.429200528
1877.0,-4384937.429200528
1878.0,-4384937.429200528
1879.0,-4384937.429200528
1880.0,-4384937.429200528
1881.0,-4384937.429200528
1882.0,-4384937.429200528
1883.0,-4384937.429200528
1884.0,-4384937.429200528
1885.0,-4384937.429200528
1886.0,-4384937.429200528
1887.0,-4384937.429200528
1888.0,-4384937.429200528
1889.0,-4384937.429200528
1890.0,-4384937.429200528
1891.0,-4384937.429200528
1892.0,-4384937.429200528
1893.0,-4384937.429200528
1894.0,-4384937.429200528
1895.0,-4384937.429200528
1896.0,-4384937.429200528
1897.0,-4384937.429200528
1898.0,-4384937.429200528
1899.0,-4384937.429200528
1900.0,-4384937.429200528
1901.0,-4384937.429200528
1902.0,-4384937.429200528
1903.0,-4384937.429200528
1904.0,-4384937.429200528
1905.0,-4384937.429200528
1906.0,-4384937.429200528
1907.0,-4384937.429200528
1908.0,-4384937.429200528
1909.0,-4384937.429200528
1910.0,-4384937.429200528
1911.0,-4384937.429200528
1912.0,-4384937.429200528
1913.0,-4384937.429200528
1914.0,-4384937.429200528
1915.0,-4384937.429200528
1916.0,-4384937.429200528
1917.0,-4384937.429200528
1918.0,-4384937.429200528
1919.0,-4384937.429200528
1920.0,-4384937.429200528
1921.0,-4384937.429200528
1922.0,-4384937.429200528
1923.0,-4384937.429200528
1924.0,-4384937.429200528
1925.0,-4384937.429200528
1926.0,-4384937.429200528
1927.0,-4384937.429200528
1928.0,-4384937.429200528
1929.0,-4384937.429200528
1930.0,-4384937.429200528
1931.0,-4384937.429200528
1932.0,-4384937.429200528
1933.0,-4384937.429200528
1934.0,-4384937.429200528
1935.0,-4384937.429200528
1936.0,-4384937.429200528
1937.0,-4384937.429200528
1938.0,-4384937.429200528
1939.0,-4384937.429200528
1940.0,-4384937.429200528
1941.0,-4384937.429200528
1942.0,-4384937.429200528
1943.0,-4384937.429200528
1944.0,-4384937.429200528
1945.0,-4384937.429200528
1946.0,-4384937.429200528
1947.0,-4384937.429200528
1948.0,-4384937.429200528
1949.0,-4384937.429200528
1950.0,-4384937.429200528
1951.0,-4384937.429200528
1952.0,-4384937.429200528
1953.0,-4384937.429200528
1954.0,-4384937.429200528
1955.0,-4384937.429200528
1956.0,-4384937.429200528
1957.0,-4384937.429200528
1958.0,-4384937.429200528
1959.0,-4384937.429200528
1960.0,-4384937.429200528
1961.0,-4384937.429200528
1962.0,-4384937.429200528
1963.0,-4384937.429200528
1964.0,-4384937.429200528
1965.0,-4384937.429200528
1966.0,-4384937.429200528
1967.0,-4384937.429200528
1968.0,-4384937.429200528
1969.0,-4384937.429200528
1970.0,-4384937.429200528
1971.0,-4384937.429200528
1972.0,-4384937.429200528
1973.0,-4384937.429200528
1974.0,-4384937.429200528
1975.0,-4384937.429200528
1976.0,-4384937.429200528
1977.0,-4384937.429200528
1978.0,-4384937.429200528
1979.0,-4384937.429200528
1980.0,-4384937.429200528
1981.0,-4384937.429200528
1982.0,-4384937.429200528
1983.0,-4384937.429200528
1984.0,-4384937.429200528
1985.0,-4384937.429200528
1986.0,-4384937.429200528
1987.0,-4384937.429200528
1988.0,-4384937.429200528
1989.0,-4384937.429200528
1990.0,-4384937.429200528
1991.0,-4384937.429200528
1992.0,-4384937.429200528
1993.0,-4384937.429200528
1994.0,-4384937.429200528
1995.0,-4384937.429200528
1996.0,-4384937.429200528
1997.0,-4384937.429200528
1998.0,-4384937.429200528
1999.0,-4384937.429200528
2000.0,-4384937.429200528
2001.0,-4384937.429200528
2002.0,-4384937.429200528
2003.0,-4384937.429200528
2004.0,-4384937.429200528
2005.0,-4384937.429200528
2006.0,-4384937.429200528
2007.0,-4384937.429200528
2008.0,-4384937.429200528
2009.0,-4384937.429200528
2010.0,-4384937.429200528
2011.0,-4384937.429200528
2012.0,-4384937.429200528
2013.0,-4384937.429200528
2014.0,-4384937.429200528
2015.0,-4384937.429200528
2016.0,-4384937.429200528
2017.0,-4384937.429200528
2018.0,-4384937.429200528
2019.0,-4384937.429200528
2020.0,-4384937.429200528
2021.0,-4384937.429200528
2022.0,-4384937.429200528
2023.0,-4384937.429200528
2024.0,-4384937.429200528
2025.0,-4384937.429200528
2026.0,-4384937.429200528
2027.0,-4384937.429200528
2028.0,-4384937.429200528
2029.0,-4384937.429200528
2030.0,-4384937.429200528
2031.0,-4384937.429200528
2032.0,-4384937.429200528
2033.0,-4384937.429200528
2034.0,-4384937.429200528
2035.0,-4384937.429200528
2036.0,-4384937.429200528
2037.0,-4384937.429200528
2038.0,-4384937.429200528
2039.0,-4384937.429200528
2040.0,-4384937.429200528
2041.0,-4384937.429200528
2042.0,-4384937.429200528
2043.0,-4384937.429200528
2044.0,-4384937.429200528
2045.0,-4384937.429200528
2046.0,-4384937.429200528
2047.0,-4384937.429200528
2048.0,-4384937.429200528
2049.0,-4384937.429200528
2050.0,-4384937.429200528
2051.0,-4384937.429200528
2052.0,-4384937.429200528
2053.0,-4384937.429200528
2054.0,-4384937.429200528
2055.0,-4384937.429200528
2056.0,-4384937.429200528
2057.0,-4384937.429200528
2058.0,-4384937.429200528
2059.0,-4384937.429200528
2060.0,-4384937.429200528
2061.0,-4384937.429200528
2062.0,-4384937.429200528
2063.0,-4384937.429200528
2064.0,-4384937.429200528
2065.0,-4384937.429200528
2066.0,-4384937.429200528
2067.0,-4384937.429200528
2068.0,-4384937.429200528
2069.0,-4384937.429200528
2070.0,-4384937.429200528
2071.0,-4384937.429200528
2072.0,-4384937.429200528
2073.0,-4384937.429200528
2074.0,-4384937.429200528
2075.0,-4384937.429200528
2076.0,-4384937.429200528
2077.0,-4384937.429200528
2078.0,-4384937.429200528
2079.0,-4384937.429200528
2080.0,-4384937.429200528
2081.0,-4384937.429200528
2082.0,-4384937.429200528
2083.0,-4384937.429200528
2084.0,-4384937.429200528
2085.0,-4384937.429200528
2086.0,-4384937.429200528
2087.0,-4384937.429200528
2088.0,-4384937.429200528
2089.0,-4384937.429200528
2090.0,-4384937.429200528
2091.0,-4384937.429200528
2092.0,-4384937.429200528
2093.0,-4384937.429200528
2094.0,-4384937.429200528
2095.0,-4384937.429200528
2096.0,-4384937.429200528
2097.0,-4384937.429200528
2098.0,-4384937.429200528
2099.0,-4384937.429200528
2100.0,-4384937.429200528
2101.0,-4384937.429200528
2102.0,-4384937.429200528
2103.0,-4384937.429200528
2104.0,-4384937.429200528
2105.0,-4384937.429200528
2106.0,-4384937.429200528
2107.0,-4384937.429200528
2108.0,-4384937.429200528
2109.0,-4384937.429200528
2110.0,-4384937.429200528
2111.0,-4384937.429200528
2112.0,-4384937.429200528
2113.0,-4384937.429200528
2114.0,-4384937.429200528
2115.0,-4384937.429200528
2116.0,-4384937.429200528
2117.0,-4384937.429200528
2118.0,-4384937.429200528
2119.0,-4384937.429200528
2120.0,-4384937.429200528
2121.0,-4384937.429200528
2122.0,-4384937.429200528
2123.0,-4384937.429200528
2124.0,-4384937.429200528
2125.0,-4384937.429200528
2126.0,-4384937.429200528
2127.0,-4384937.429200528
2128.0,-4384937.429200528
2129.0,-4384937.429200528
2130.0,-4384937.429200528
2131.0,-4384937.429200528
2132.0,-4384937.429200528
2133.0,-4384937.429200528
2134.0,-4384937.429200528
2135.0,-4384937.429200528
2136.0,-4384937.429200528
2137.0,-4384937.429200528
2138.0,-4384937.429200528
2139.0,-4384937.429200528
2140.0,-4384937.429200528
2141.0,-4384937.429200528
2142.0,-4384937.429200528
2143.0,-4384937.429200528
2144.0,-4384937.429200528
2145.0,-4384937.429200528
2146.0,-4384937.429200528
2147.0,-4384937.429200528
2148.0,-4384937.429200528
2149.0,-4384937.429200528
2150.0,-4384937.429200528
2151.0,-4384937.429200528
2152.0,-4384937.429200528
2153.0,-4384937.429200528
2154.0,-4384937.429200528
2155.0,-4384937.429200528
2156.0,-4384937.429200528
2157.0,-4384937.429200528
2158.0,-4384937.429200528
2159.0,-4384937.429200528
2160.0,-4384937.429200528
2161.0,-4384937.429200528
2162.0,-4384937.429200528
2163.0,-4384937.429200528
2164.0,-4384937.429200528
2165.0,-4384937.429200528
2166.0,-4384937.429200528
2167.0,-4384937.429200528
2168.0,-4384937.429200528
2169.0,-4384937.429200528
2170.0,-4384937.429200528
2171.0,-4384937.429200528
2172.0,-4384937.429200528
2173.0,-4384937.429200528
2174.0,-4384937.429200528
2175.0,-4384937.429200528
2176.0,-4384937.429200528
2177.0,-4384937.429200528
2178.0,-4384937.429200528
2179.0,-4384937.429200528
2180.0,-4384937.429200528
2181.0,-4384937.429200528
2182.0,-4384937.429200528
2183.0,-4384937.429200528
2184.0,-4384937.429200528
2185.0,-4384937.429200528
2186.0,-4384937.429200528
2187.0,-4384937.429200528
2188.0,-4384937.429200528
2189.0,-4384937.429200528
2190.0,-4384937.429200528
2191.0,-4384937.429200528
2192.0,-4384937.429200528
2193.0,-4384937.429200528
2194.0,-4384937.429200528
2195.0,-4384937.429200528
2196.0,-4384937.429200528
2197.0,-4384937.429200528
2198.0,-4384937.429200528
2199.0,-4384937.429200528
2200.0,-4384937.429200528
2201.0,-4384937.429200528
2202.0,-4384937.429200528
2203.0,-4384937.429200528
2204.0,-4384937.429200528
2205.0,-4384937.429200528
2206.0,-4384937.429200528
2207.0,-4384937.429200528
2208.0,-4384937.429200528
2209.0,-4384937.429200528
2210.0,-4384937.429200528
2211.0,-4384937.429200528
2212.0,-4384937.429200528
2213.0,-4384937.429200528
2214.0,-4384937.429200528
2215.0,-4384937.429200528
2216.0,-4384937.429200528
2217.0,-4384937.429200528
2218.0,-4384937.429200528
2219.0,-4384937.429200528
2220.0,-4384937.429200528
2221.0,-4384937.429200528
2222.0,-4384937.429200528
2223.0,-4384937.429200528
2224.0,-4384937.429200528
2225.0,-4384937.429200528
2226.0,-4384937.429200528
2227.0,-4384937.429200528
2228.0,-4384937.429200528
2229.0,-4384937.429200528
2230.0,-4384937.429200528
2231.0,-4384937.429200528
2232.0,-4384937.429200528
2233.0,-4384937.429200528
2234.0,-4384937.429200528
2235.0,-4384937.429200528
2236.0,-4384937.429200528
2237.0,-4384937.429200528
2238.0,-4384937.429200528
2239.0,-4384937.429200528
2240.0,-4384937.429200528
2241.0,-4384937.429200528
2242.0,-4384937.429200528
2243.0,-4384937.429200528
2244.0,-4384937.429200528
2245.0,-4384937.429200528
2246.0,-4384937.429200528
2247.0,-4384937.429200528
2248.0,-4384937.429200528
2249.0,-4384937.429200528
2250.0,-4384937.429200528
2251.0,-4384937.429200528
2252.0,-4384937.429200528
2253.0,-4384937.429200528
2254.0,-4384937.429200528
2255.0,-4384937.429200528
2256.0,-4384937.429200528
2257.0,-4384937.429200528
2258.0,-4384937.429200528
2259.0,-4384937.429200528
2260.0,-4384937.429200528
2261.0,-4384937.429200528
2262.0,-4384937.429200528
2263.0,-4384937.429200528
2264.0,-4384937.429200528
2265.0,-4384937.429200528
2266.0,-4384937.429200528
2267.0,-4384937.429200528
2268.0,-4384937.429200528
2269.0,-4384937.429200528
2270.0,-4384937.429200528
2271.0,-4384937.429200528
2272.0,-4384937.429200528
2273.0,-4384937.429200528
2274.0,-4384937.429200528
2275.0,-4384937.429200528
2276.0,-4384937.429200528
2277.0,-4384937.429200528
2278.0,-4384937.429200528
2279.0,-4384937.429200528
2280.0,-4384937.429200528
2281.0,-4384937.429200528
2282.0,-4384937.429200528
2283.0,-4384937.429200528
2284.0,-4384937.429200528
2285.0,-4384937.429200528
2286.0,-4384937.429200528
2287.0,-4384937.429200528
2288.0,-4384937.429200528
2289.0,-4384937.429200528
2290.0,-4384937.429200528
2291.0,-4384937.429200528
2292.0,-4384937.429200528
2293.0,-4384937.429200528
2294.0,-4384937.429200528
2295.0,-4384937.429200528
2296.0,-4384937.429200528
2297.0,-4384937.429200528
2298.0,-4384937.429200528
2299.0,-4384937.429200528
2300.0,-4384937.429200528
2301.0,-4384937.429200528
2302.0,-4384937.429200528
2303.0,-4384937.429200528
2304.0,-4384937.429200528
2305.0,-4384937.429200528
2306.0,-4384937.429200528
2307.0,-4384937.429200528
2308.0,-4384937.429200528
2309.0,-4384937.429200528
2310.0,-4384937.429200528
2311.0,-4384937.429200528
2312.0,-4384937.429200528
2313.0,-4384937.429200528
2314.0,-4384937.429200528
2315.0,-4384937.429200528
2316.0,-4384937.429200528
2317.0,-4384937.429200528
2318.0,-4384937.429200528
2319.0,-4384937.429200528
2320.0,-4384937.429200528
2321.0,-4384937.429200528
2322.0,-4384937.429200528
2323.0,-4384937.429200528
2324.0,-4384937.429200528
2325.0,-4384937.429200528
2326.0,-4384937.429200528
2327.0,-4384937.429200528
2328.0,-4384937.429200528
2329.0,-4384937.429200528
2330.0,-4384937.429200528
2331.0,-4384937.429200528
2332.0,-4384937.429200528
2333.0,-4384937.429200528
2334.0,-4384937.429200528
2335.0,-4384937.429200528
2336.0,-4384937.429200528
2337.0,-4384937.429200528
2338.0,-4384937.429200528
2339.0,-4384937.429200528
2340.0,-4384937.429200528
2341.0,-4384937.429200528
2342.0,-4384937.429200528
2343.0,-4384937.429200528
2344.0,-4384937.429200528
2345.0,-4384937.429200528
2346.0,-4384937.429200528
2347.0,-4384937.429200528
2348.0,-4384937.429200528
2349.0,-4384937.429200528
2350.0,-4384937.429200528
2351.0,-4384937.429200528
2352.0,-4384937.429200528
2353.0,-4384937.429200528
2354.0,-4384937.429200528
2355.0,-4384937.429200528
2356.0,-4384937.429200528
2357.0,-4384937.429200528
2358.0,-4384937.429200528
2359.0,-4384937.429200528
2360.0,-4384937.429200528
2361.0,-4384937.429200528
2362.0,-4384937.429200528
2363.0,-4384937.429200528
2364.0,-4384937.429200528
2365.0,-4384937.429200528
2366.0,-4384937.429200528
2367.0,-4384937.429200528
2368.0,-4384937.429200528
2369.0,-4384937.429200528
2370.0,-4384937.429200528
2371.0,-4384937.429200528
2372.0,-4384937.429200528
2373.0,-4384937.429200528
2374.0,-4384937.429200528
2375.0,-4384937.429200528
2376.0,-4384937.429200528
2377.0,-4384937.429200528
2378.0,-4384937.429200528
2379.0,-4384937.429200528
2380.0,-4384937.429200528
2381.0,-4384937.429200528
2382.0,-4384937.429200528
2383.0,-4384937.429200528
2384.0,-4384937.429200528
2385.0,-4384937.429200528
2386.0,-4384937.429200528
2387.0,-4384937.429200528
2388.0,-4384937.429200528
2389.0,-4384937.429200528
2390.0,-4384937.429200528
2391.0,-4384937.429200528
2392.0,-4384937.429200528
2393.0,-4384937.429200528
2394.0,-4384937.429200528
2395.0,-4384937.429200528
2396.0,-4384937.429200528
2397.0,-4384937.429200528
2398.0,-4384937.429200528
2399.0,-4384937.429200528
2400.0,-4384937.429200528
2401.0,-4384937.429200528
2402.0,-4384937.429200528
2403.0,-4384937.429200528
2404.0,-4384937.429200528
2405.0,-4384937.429200528
2406.0,-4384937.429200528
2407.0,-4384937.429200528
2408.0,-4384937.429200528
2409.0,-4384937.429200528
2410.0,-4384937.429200528
2411.0,-4384937.429200528
2412.0,-4384937.429200528
2413.0,-4384937.429200528
2414.0,-4384937.429200528
2415.0,-4384937.429200528
2416.0,-4384937.429200528
2417.0,-4384937.429200528
2418.0,-4384937.429200528
2419.0,-4384937.429200528
2420.0,-4384937.429200528
2421.0,-4384937.429200528
2422.0,-4384937.429200528
2423.0,-4384937.429200528
2424.0,-4384937.429200528
2425.0,-4384937.429200528
2426.0,-4384937.429200528
2427.0,-4384937.429200528
2428.0,-4384937.429200528
2429.0,-4384937.429200528
2430.0,-4384937.429200528
2431.0,-4384937.429200528
2432.0,-4384937.429200528
2433.0,-4384937.429200528
2434.0,-4384937.429200528
2435.0,-4384937.429200528
2436.0,-4384937.429200528
2437.0,-4384937.429200528
2438.0,-4384937.429200528
2439.0,-4384937.429200528
2440.0,-4384937.429200528
2441.0,-4384937.429200528
2442.0,-4384937.429200528
2443.0,-4384937.429200528
2444.0,-4384937.429200528
2445.0,-4384937.429200528
2446.0,-4384937.429200528
2447.0,-4384937.429200528
2448.0,-4384937.429200528
2449.0,-4384937.429200528
2450.0,-4384937.429200528
2451.0,-4384937.429200528
2452.0,-4384937.429200528
2453.0,-4384937.429200528
2454.0,-4384937.429200528
2455.0,-4384937.429200528
2456.0,-4384937.429200528
2457.0,-4384937.429200528
2458.0,-4384937.429200528
2459.0,-4384937.429200528
2460.0,-4384937.429200528
2461.0,-4384937.429200528
2462.0,-4384937.429200528
2463.0,-4384937.429200528
2464.0,-4384937.429200528
2465.0,-4384937.429200528
2466.0,-4384937.429200528
2467.0,-4384937.429200528
2468.0,-4384937.429200528
2469.0,-4384937.429200528
2470.0,-4384937.429200528
2471.0,-4384937.429200528
2472.0,-4384937.429200528
2473.0,-4384937.429200528
2474.0,-4384937.429200528
2475.0,-4384937.429200528
2476.0,-4384937.429200528
2477.0,-4384937.429200528
2478.0,-4384937.429200528
2479.0,-4384937.429200528
2480.0,-4384937.429200528
2481.0,-4384937.429200528
2482.0,-4384937.429200528
2483.0,-4384937.429200528
2484.0,-4384937.429200528
2485.0,-4384937.429200528
2486.0,-4384937.429200528
2487.0,-4384937.429200528
2488.0,-4384937.429200528
2489.0,-4384937.429200528
2490.0,-4384937.429200528
2491.0,-4384937.429200528
2492.0,-4384937.429200528
2493.0,-4384937.429200528
2494.0,-4384937.429200528
2495.0,-4384937.429200528
2496.0,-4384937.429200528
2497.0,-4384937.429200528
2498.0,-4384937.429200528
2499.0,-4384937.429200528
2500.0,-4384937.429200528
2501.0,-4384937.429200528
2502.0,-4384937.429200528
2503.0,-4384937.429200528
2504.0,-4384937.429200528
2505.0,-4384937.429200528
2506.0,-4384937.429200528
2507.0,-4384937.429200528
2508.0,-4384937.429200528
2509.0,-4384937.429200528
2510.0,-4384937.429200528
2511.0,-4384937.429200528
2512.0,-4384937.429200528
2513.0,-4384937.429200528
2514.0,-4384937.429200528
2515.0,-4384937.429200528
2516.0,-4384937.429200528
2517.0,-4384937.429200528
2518.0,-4384937.429200528
2519.0,-4384937.429200528
2520.0,-4384937.429200528
2521.0,-4384937.429200528
2522.0,-4384937.429200528
2523.0,-4384937.429200528
2524.0,-4384937.429200528
2525.0,-4384937.429200528
2526.0,-4384937.429200528
2527.0,-4384937.429200528
2528.0,-4384937.429200528
2529.0,-4384937.429200528
2530.0,-4384937.429200528
2531.0,-4384937.429200528
2532.0,-4384937.429200528
2533.0,-4384937.429200528
2534.0,-4384937.429200528
2535.0,-4384937.429200528
2536.0,-4384937.429200528
2537.0,-4384937.429200528
2538.0,-4384937.429200528
2539.0,-4384937.429200528
2540.0,-4384937.429200528
2541.0,-4384937.429200528
2542.0,-4384937.429200528
2543.0,-4384937.429200528
2544.0,-4384937.429200528
2545.0,-4384937.429200528
2546.0,-4384937.429200528
2547.0,-4384937.429200528
2548.0,-4384937.429200528
2549.0,-4384937.429200528
2550.0,-4384937.429200528
2551.0,-4384937.429200528
2552.0,-4384937.429200528
2553.0,-4384937.429200528
2554.0,-4384937.429200528
2555.0,-4384937.429200528
2556.0,-4384937.429200528
2557.0,-4384937.429200528
2558.0,-4384937.429200528
2559.0,-4384937.429200528
2560.0,-4384937.429200528
2561.0,-4384937.429200528
2562.0,-4384937.429200528
2563.0,-4384937.429200528
2564.0,-4384937.429200528
2565.0,-4384937.429200528
2566.0,-4384937.429200528
2567.0,-4384937.429200528
2568.0,-4384937.429200528
2569.0,-4384937.429200528
2570.0,-4384937.429200528
2571.0,-4384937.429200528
2572.0,-4384937.429200528
2573.0,-4384937.429200528
2574.0,-4384937.429200528
2575.0,-4384937.429200528
2576.0,-4384937.429200528
2577.0,-4384937.429200528
2578.0,-4384937.429200528
2579.0,-4384937.429200528
2580.0,-4384937.429200528
2581.0,-4384937.429200528
2582.0,-4384937.429200528
2583.0,-4384937.429200528
2584.0,-4384937.429200528
2585.0,-4384937.429200528
2586.0,-4384937.429200528
2587.0,-4384937.429200528
2588.0,-4384937.429200528
2589.0,-4384937.429200528
2590.0,-4384937.429200528
2591.0,-4384937.429200528
2592.0,-4384937.429200528
2593.0,-4384937.429200528
2594.0,-4384937.429200528
2595.0,-4384937.429200528
2596.0,-4384937.429200528
2597.0,-4384937.429200528
2598.0,-4384937.429200528
2599.0,-4384937.429200528
2600.0,-4384937.429200528
2601.0,-4384937.429200528
2602.0,-4384937.429200528
2603.0,-4384937.429200528
2604.0,-4384937.429200528
2605.0,-4384937.429200528
2606.0,-4384937.429200528
2607.0,-4384937.429200528
2608.0,-4384937.429200528
2609.0,-4384937.429200528
2610.0,-4384937.429200528
2611.0,-4384937.429200528
2612.0,-4384937.429200528
2613.0,-4384937.429200528
2614.0,-4384937.429200528
2615.0,-4384937.429200528
2616.0,-4384937.429200528
2617.0,-4384937.429200528
2618.0,-4384937.429200528
2619.0,-4384937.429200528
2620.0,-4384937.429200528
2621.0,-4384937.429200528
2622.0,-4384937.429200528
2623.0,-4384937.429200528
2624.0,-4384937.429200528
2625.0,-4384937.429200528
2626.0,-4384937.429200528
2627.0,-4384937.429200528
2628.0,-4384937.429200528
2629.0,-4384937.429200528
2630.0,-4384937.429200528
2631.0,-4384937.429200528
2632.0,-4384937.429200528
2633.0,-4384937.429200528
2634.0,-4384937.429200528
2635.0,-4384937.429200528
2636.0,-4384937.429200528
2637.0,-4384937.429200528
2638.0,-4384937.429200528
2639.0,-4384937.429200528
2640.0,-4384937.429200528
2641.0,-4384937.429200528
2642.0,-4384937.429200528
2643.0,-4384937.429200528
2644.0,-4384937.429200528
2645.0,-4384937.429200528
2646.0,-4384937.429200528
2647.0,-4384937.429200528
2648.0,-4384937.429200528
2649.0,-4384937.429200528
2650.0,-4384937.429200528
2651.0,-4384937.429200528
2652.0,-4384937.429200528
2653.0,-4384937.429200528
2654.0,-4384937.429200528
2655.0,-4384937.429200528
2656.0,-4384937.429200528
2657.0,-4384937.429200528
2658.0,-4384937.429200528
2659.0,-4384937.429200528
2660.0,-4384937.429200528
2661.0,-4384937.429200528
2662.0,-4384937.429200528
2663.0,-4384937.429200528
2664.0,-4384937.429200528
2665.0,-4384937.429200528
2666.0,-4384937.429200528
2667.0,-4384937.429200528
2668.0,-4384937.429200528
2669.0,-4384937.429200528
2670.0,-4384937.429200528
2671.0,-4384937.429200528
2672.0,-4384937.429200528
2673.0,-4384937.429200528
2674.0,-4384937.429200528
2675.0,-4384937.429200528
2676.0,-4384937.429200528
2677.0,-4384937.429200528
2678.0,-4384937.429200528
2679.0,-4384937.429200528
2680.0,-4384937.429200528
2681.0,-4384937.429200528
2682.0,-4384937.429200528
2683.0,-4384937.429200528
2684.0,-4384937.429200528
2685.0,-4384937.429200528
2686.0,-4384937.429200528
2687.0,-4384937.429200528
2688.0,-4384937.429200528
2689.0,-4384937.429200528
2690.0,-4384937.429200528
2691.0,-4384937.429200528
2692.0,-4384937.429200528
2693.0,-4384937.429200528
2694.0,-4384937.429200528
2695.0,-4384937.429200528
2696.0,-4384937.429200528
2697.0,-4384937.429200528
2698.0,-4384937.429200528
2699.0,-4384937.429200528
2700.0,-4384937.429200528
2701.0,-4384937.429200528
2702.0,-4384937.429200528
2703.0,-4384937.429200528
2704.0,-4384937.429200528
2705.0,-4384937.429200528
2706.0,-4384937.429200528
2707.0,-4384937.429200528
2708.0,-4384937.429200528
2709.0,-4384937.429200528
2710.0,-4384937.429200528
2711.0,-4384937.429200528
2712.0,-4384937.429200528
2713.0,-4384937.429200528
2714.0,-4384937.429200528
2715.0,-4384937.429200528
2716.0,-4384937.429200528
2717.0,-4384937.429200528
2718.0,-4384937.429200528
2719.0,-4384937.429200528
2720.0,-4384937.429200528
2721.0,-4384937.429200528
2722.0,-4384937.429200528
2723.0,-4384937.429200528
2724.0,-4384937.429200528
2725.0,-4384937.429200528
2726.0,-4384937.429200528
2727.0,-4384937.429200528
2728.0,-4384937.429200528
2729.0,-4384937.429200528
2730.0,-4384937.429200528
2731.0,-4384937.429200528
2732.0,-4384937.429200528
2733.0,-4384937.429200528
2734.0,-4384937.429200528
2735.0,-4384937.429200528
2736.0,-4384937.429200528
2737.0,-4384937.429200528
2738.0,-4384937.429200528
2739.0,-4384937.429200528
2740.0,-4384937.429200528
2741.0,-4384937.429200528
2742.0,-4384937.429200528
2743.0,-4384937.429200528
2744.0,-4384937.429200528
2745.0,-4384937.429200528
2746.0,-4384937.429200528
2747.0,-4384937.429200528
2748.0,-4384937.429200528
2749.0,-4384937.429200528
2750.0,-4384937.429200528
2751.0,-4384937.429200528
2752.0,-4384937.429200528
2753.0,-4384937.429200528
2754.0,-4384937.429200528
2755.0,-4384937.429200528
2756.0,-4384937.429200528
2757.0,-4384937.429200528
2758.0,-4384937.429200528
2759.0,-4384937.429200528
2760.0,-4384937.429200528
2761.0,-4384937.429200528
2762.0,-4384937.429200528
2763.0,-4384937.429200528
2764.0,-4384937.429200528
2765.0,-4384937.429200528
2766.0,-4384937.429200528
2767.0,-4384937.429200528
2768.0,-4384937.429200528
2769.0,-4384937.429200528
2770.0,-4384937.429200528
2771.0,-4384937.429200528
2772.0,-4384937.429200528
2773.0,-4384937.429200528
2774.0,-4384937.429200528
2775.0,-4384937.429200528
2776.0,-4384937.429200528
2777.0,-4384937.429200528
2778.0,-4384937.429200528
2779.0,-4384937.429200528
2780.0,-4384937.429200528
2781.0,-4384937.429200528
2782.0,-4384937.429200528
2783.0,-4384937.429200528
2784.0,-4384937.429200528
2785.0,-4384937.429200528
2786.0,-4384937.429200528
2787.0,-4384937.429200528
2788.0,-4384937.429200528
2789.0,-4384937.429200528
2790.0,-4384937.429200528
2791.0,-4384937.429200528
2792.0,-4384937.429200528
2793.0,-4384937.429200528
2794.0,-4384937.429200528
2795.0,-4384937.429200528
2796.0,-4384937.429200528
2797.0,-4384937.429200528
2798.0,-4384937.429200528
2799.0,-4384937.429200528
2800.0,-4384937.429200528
2801.0,-4384937.429200528
2802.0,-4384937.429200528
2803.0,-4384937.429200528
2804.0,-4384937.429200528
2805.0,-4384937.429200528
2806.0,-4384937.429200528
2807.0,-4384937.429200528
2808.0,-4384937.429200528
2809.0,-4384937.429200528
2810.0,-4384937.429200528
2811.0,-4384937.429200528
2812.0,-4384937.429200528
2813.0,-4384937.429200528
2814.0,-4384937.429200528
2815.0,-4384937.429200528
2816.0,-4384937.429200528
2817.0,-4384937.429200528
2818.0,-4384937.429200528
2819.0,-4384937.429200528
2820.0,-4384937.429200528
2821.0,-4384937.429200528
2822.0,-4384937.429200528
2823.0,-4384937.429200528
2824.0,-4384937.429200528
2825.0,-4384937.429200528
2826.0,-4384937.429200528
2827.0,-4384937.429200528
2828.0,-4384937.429200528
2829.0,-4384937.429200528
2830.0,-4384937.429200528
2831.0,-4384937.429200528
2832.0,-4384937.429200528
2833.0,-4384937.429200528
2834.0,-4384937.429200528
2835.0,-4384937.429200528
2836.0,-4384937.429200528
2837.0,-4384937.429200528
2838.0,-4384937.429200528
2839.0,-4384937.429200528
2840.0,-4384937.429200528
2841.0,-4384937.429200528
2842.0,-4384937.429200528
2843.0,-4384937.429200528
2844.0,-4384937.429200528
2845.0,-4384937.429200528
2846.0,-4384937.429200528
2847.0,-4384937.429200528
2848.0,-4384937.429200528
2849.0,-4384937.429200528
2850.0,-4384937.429200528
2851.0,-4384937.429200528
2852.0,-4384937.429200528
2853.0,-4384937.429200528
2854.0,-4384937.429200528
2855.0,-4384937.429200528
2856.0,-4384937.429200528
2857.0,-4384937.429200528
2858.0,-4384937.429200528
2859.0,-4384937.429200528
2860.0,-4384937.429200528
2861.0,-4384937.429200528
2862.0,-4384937.429200528
2863.0,-4384937.429200528
2864.0,-4384937.429200528
2865.0,-4384937.429200528
2866.0,-4384937.429200528
2867.0,-4384937.429200528
2868.0,-4384937.429200528
2869.0,-4384937.429200528
2870.0,-4384937.429200528
2871.0,-4384937.429200528
2872.0,-4384937.429200528
2873.0,-4384937.429200528
2874.0,-4384937.429200528
2875.0,-4384937.429200528
2876.0,-4384937.429200528
2877.0,-4384937.429200528
2878.0,-4384937.429200528
2879.0,-4384937.429200528
2880.0,-4384937.429200528
2881.0,-4384937.429200528
2882.0,-4384937.429200528
2883.0,-4384937.429200528
2884.0,-4384937.429200528
2885.0,-4384937.429200528
2886.0,-4384937.429200528
2887.0,-4384937.429200528
2888.0,-4384937.429200528
2889.0,-4384937.429200528
2890.0,-4384937.429200528
2891.0,-4384937.429200528
2892.0,-4384937.429200528
2893.0,-4384937.429200528
2894.0,-4384937.429200528
2895.0,-4384937.429200528
2896.0,-4384937.429200528
2897.0,-4384937.429200528
2898.0,-4384937.429200528
2899.0,-4384937.429200528
2900.0,-4384937.429200528
2901.0,-4384937.429200528
2902.0,-4384937.429200528
2903.0,-4384937.429200528
2904.0,-4384937.429200528
2905.0,-4384937.429200528
2906.0,-4384937.429200528
2907.0,-4384937.429200528
2908.0,-4384937.429200528
2909.0,-4384937.429200528
2910.0,-4384937.429200528
2911.0,-4384937.429200528
2912.0,-4384937.429200528
2913.0,-4384937.429200528
2914.0,-4384937.429200528
2915.0,-4384937.429200528
2916.0,-4384937.429200528
2917.0,-4384937.429200528
2918.0,-4384937.429200528
2919.0,-4384937.429200528
2920.0,-4384937.429200528
2921.0,-4384937.429200528
2922.0,-4384937.429200528
2923.0,-4384937.429200528
2924.0,-4384937.429200528
2925.0,-4384937.429200528
2926.0,-4384937.429200528
2927.0,-4384937.429200528
2928.0,-4384937.429200528
2929.0,-4384937.429200528
2930.0,-4384937.429200528
2931.0,-4384937.429200528
2932.0,-4384937.429200528
2933.0,-4384937.429200528
2934.0,-4384937.429200528
2935.0,-4384937.429200528
2936.0,-4384937.429200528
2937.0,-4384937.429200528
2938.0,-4384937.429200528
2939.0,-4384937.429200528
2940.0,-4384937.429200528
2941.0,-4384937.429200528
2942.0,-4384937.429200528
2943.0,-4384937.429200528
2944.0,-4384937.429200528
2945.0,-4384937.429200528
2946.0,-4384937.429200528
2947.0,-4384937.429200528
2948.0,-4384937.429200528
2949.0,-4384937.429200528
2950.0,-4384937.429200528
2951.0,-4384937.429200528
2952.0,-4384937.429200528
2953.0,-4384937.429200528
2954.0,-4384937.429200528
2955.0,-4384937.429200528
2956.0,-4384937.429200528
2957.0,-4384937.429200528
2958.0,-4384937.429200528
2959.0,-4384937.429200528
2960.0,-4384937.429200528
2961.0,-4384937.429200528
2962.0,-4384937.429200528
2963.0,-4384937.429200528
2964.0,-4384937.429200528
2965.0,-4384937.429200528
2966.0,-4384937.429200528
2967.0,-4384937.429200528
2968.0,-4384937.429200528
2969.0,-4384937.429200528
2970.0,-4384937.429200528
2971.0,-4384937.429200528
2972.0,-4384937.429200528
2973.0,-4384937.429200528
2974.0,-4384937.429200528
2975.0,-4384937.429200528
2976.0,-4384937.429200528
2977.0,-4384937.429200528
2978.0,-4384937.429200528
2979.0,-4384937.429200528
2980.0,-4384937.429200528
2981.0,-4384937.429200528
2982.0,-4384937.429200528
2983.0,-4384937.429200528
2984.0,-4384937.429200528
2985.0,-4384937.429200528
2986.0,-4384937.429200528
2987.0,-4384937.429200528
2988.0,-4384937.429200528
2989.0,-4384937.429200528
2990.0,-4384937.429200528
2991.0,-4384937.429200528
2992.0,-4384937.429200528
2993.0,-4384937.429200528
2994.0,-4384937.429200528
2995.0,-4384937.429200528
2996.0,-4384937.429200528
2997.0,-4384937.429200528
2998.0,-4384937.429200528
2999.0,-4384937.429200528


==> figures/logs/mean_convergence_plots/gm_hotel_cpu.csv <==
1.0,-4452.529132192452
2.0,-4300.846692119743
3.0,-4294.653006031806
4.0,-4293.835128251766
5.0,-4293.46003910219
6.0,-4293.245724887464
7.0,-4293.094744579523
8.0,-4293.008166765841
9.0,-4292.948553044271
10.0,-4292.904636896645
11.0,-4292.867429517523
12.0,-4292.8287418233
13.0,-4292.793546027893
14.0,-4292.762135233295
15.0,-4292.745220220396
16.0,-4292.711502179953
17.0,-4292.70397325706
18.0,-4292.684791035944
19.0,-4292.653889069661
20.0,-4292.650536181379
21.0,-4292.65391829435
22.0,-4292.627823931443
23.0,-4292.602273033007
24.0,-4292.598127379189
25.0,-4292.610927331819
26.0,-4292.594675944975
27.0,-4292.571645328554
28.0,-4292.554060763403
29.0,-4292.54476913343
30.0,-4292.557269853325
31.0,-4292.563441305312
32.0,-4292.551634253113
33.0,-4292.529451906078
34.0,-4292.512934088298
35.0,-4292.507073542097
36.0,-4292.495874112255
37.0,-4292.494174350155
38.0,-4292.501160592938
39.0,-4292.50724360629
40.0,-4292.508494999393
41.0,-4292.5123513853105
42.0,-4292.510092580205
43.0,-4292.499267276317
44.0,-4292.496122878093
45.0,-4292.48180921366
46.0,-4292.474286934081
47.0,-4292.474895414607
48.0,-4292.47980178488
49.0,-4292.487099544713
50.0,-4292.499617092606
51.0,-4292.514260311215
52.0,-4292.514265696628
53.0,-4292.515939352913
54.0,-4292.505313026739
55.0,-4292.5136763136725
56.0,-4292.508754814113
57.0,-4292.514389971857
58.0,-4292.51576220788
59.0,-4292.517278320866
60.0,-4292.51960655493
61.0,-4292.52454312022
62.0,-4292.5173496823445
63.0,-4292.527524695756
64.0,-4292.531693963637
65.0,-4292.534932575246
66.0,-4292.534276027059
67.0,-4292.535283655058
68.0,-4292.542716452501
69.0,-4292.55349275101
70.0,-4292.565169549068
71.0,-4292.55951288913
72.0,-4292.56179734736
73.0,-4292.561680257204
74.0,-4292.563552781964
75.0,-4292.570816610554
76.0,-4292.580909643627
77.0,-4292.589299457198
78.0,-4292.5969679075515
79.0,-4292.604728461035
80.0,-4292.609896051809
81.0,-4292.610263193364
82.0,-4292.551029632276
83.0,-4292.537599220963
84.0,-4292.542219724633
85.0,-4292.5465387912855
86.0,-4292.536513905969
87.0,-4292.543443110543
88.0,-4292.5473208993935
89.0,-4292.550247571042
90.0,-4292.5533803885355
91.0,-4292.55719257308
92.0,-4292.543812800659
93.0,-4292.54393481646
94.0,-4292.541101249728
95.0,-4292.538211876667
96.0,-4292.535455399242
97.0,-4292.53249792441
98.0,-4292.528832811535
99.0,-4292.526192515024
100.0,-4292.526176739818
101.0,-4292.528931478241
102.0,-4292.533484836666
103.0,-4292.539146648163
104.0,-4292.548044305939
105.0,-4292.538850753068
106.0,-4292.550004590041
107.0,-4292.559645776375
108.0,-4292.567123787618
109.0,-4292.574420092562
110.0,-4292.561632628207
111.0,-4292.544608246764
112.0,-4292.546903829383
113.0,-4292.505092016747
114.0,-4292.505816253868
115.0,-4292.50445788762
116.0,-4292.501638580026
117.0,-4292.498561087277
118.0,-4292.468867970791
119.0,-4292.4672438664065
120.0,-4292.4557737465075
121.0,-4292.454433706443
122.0,-4292.45238951446
123.0,-4292.449060297902
124.0,-4292.445943793533
125.0,-4292.443790637974
126.0,-4292.445011191157
127.0,-4292.449233737365
128.0,-4292.45551272592
129.0,-4292.46066366793
130.0,-4292.464758789045
131.0,-4292.468326067258
132.0,-4292.470551207131
133.0,-4292.471583529696
134.0,-4292.472126600122
135.0,-4292.472379957916
136.0,-4292.447613743393
137.0,-4292.447132896339
138.0,-4292.447494148834
139.0,-4292.448528066929
140.0,-4292.3930824184245
141.0,-4292.392845277675
142.0,-4292.392927717461
143.0,-4292.393659669388
144.0,-4292.395736904562
145.0,-4292.398912204313
146.0,-4292.40246985337
147.0,-4292.405800832816
148.0,-4292.408741135166
149.0,-4292.41114524127
150.0,-4292.413581716994
151.0,-4292.415705115874
152.0,-4292.417490594331
153.0,-4292.418481011983
154.0,-4292.419660228134
155.0,-4292.4207978627865
156.0,-4292.421469988767
157.0,-4292.421851484849
158.0,-4292.422032860953
159.0,-4292.422031107556
160.0,-4292.383459464287
161.0,-4292.382766198095
162.0,-4292.382033625397
163.0,-4292.381191896428
164.0,-4292.380189588572
165.0,-4292.379181865839
166.0,-4292.377957675777
167.0,-4292.376691192675
168.0,-4292.375327336509
169.0,-4292.373809751516
170.0,-4292.372178214719
171.0,-4292.370360246429
172.0,-4292.36889998362
173.0,-4292.368246040995
174.0,-4292.368501649143
175.0,-4292.369611148485
176.0,-4292.371550117461
177.0,-4292.373751587879
178.0,-4292.375866969049
179.0,-4292.37773512967
180.0,-4292.379514380952
181.0,-4292.3812936
182.0,-4292.382895374604
183.0,-4292.384363826871
184.0,-4292.386027719048
185.0,-4292.387766863204
186.0,-4292.389482134433
187.0,-4292.391029598758
188.0,-4292.392371139286
189.0,-4292.393745200866
190.0,-4292.395029822775
191.0,-4292.396399904762
192.0,-4292.397679685715
193.0,-4292.398584870858
194.0,-4292.399293157824
195.0,-4292.399751679763
196.0,-4292.40011671217
197.0,-4292.4004083988575
198.0,-4292.400657389744
199.0,-4292.3610797142865
200.0,-4292.3610797142865
201.0,-4292.3610797142865
202.0,-4292.3610797142865
203.0,-4292.3610797142865
204.0,-4292.3610797142865
205.0,-4292.3610797142865
206.0,-4292.3610797142865
207.0,-4292.3610797142865
208.0,-4292.3610797142865
209.0,-4292.3610797142865
210.0,-4292.3610797142865
211.0,-4292.3610797142865
212.0,-4292.3610797142865
213.0,-4292.3610797142865
214.0,-4292.3610797142865
215.0,-4292.3610797142865
216.0,-4292.3610797142865
217.0,-4292.3610797142865
218.0,-4292.3610797142865
219.0,-4292.3610797142865
220.0,-4292.3610797142865
221.0,-4292.3610797142865
222.0,-4292.3610797142865
223.0,-4292.3610797142865
224.0,-4292.3610797142865
225.0,-4292.3610797142865
226.0,-4292.3610797142865
227.0,-4292.3610797142865
228.0,-4292.3610797142865
229.0,-4292.3610797142865
230.0,-4292.3610797142865
231.0,-4292.3610797142865
232.0,-4292.3610797142865
233.0,-4292.3610797142865
234.0,-4292.3610797142865
235.0,-4292.3610797142865
236.0,-4292.3610797142865
237.0,-4292.3610797142865
238.0,-4292.3610797142865
239.0,-4292.3610797142865
240.0,-4292.3610797142865
241.0,-4292.3610797142865
242.0,-4292.3610797142865
243.0,-4292.3610797142865
244.0,-4292.3610797142865
245.0,-4292.3610797142865
246.0,-4292.3610797142865
247.0,-4292.3610797142865
248.0,-4292.3610797142865
249.0,-4292.3610797142865
250.0,-4292.3610797142865
251.0,-4292.3610797142865
252.0,-4292.3610797142865
253.0,-4292.3610797142865
254.0,-4292.3610797142865
255.0,-4292.3610797142865
256.0,-4292.3610797142865
257.0,-4292.3610797142865
258.0,-4292.3610797142865
259.0,-4292.3610797142865
260.0,-4292.3610797142865
261.0,-4292.3610797142865
262.0,-4292.3610797142865
263.0,-4292.3610797142865
264.0,-4292.3610797142865
265.0,-4292.3610797142865
266.0,-4292.3610797142865
267.0,-4292.3610797142865
268.0,-4292.3610797142865
269.0,-4292.3610797142865
270.0,-4292.3610797142865
271.0,-4292.3610797142865
272.0,-4292.3610797142865
273.0,-4292.3610797142865
274.0,-4292.3610797142865
275.0,-4292.3610797142865
276.0,-4292.3610797142865
277.0,-4292.3610797142865
278.0,-4292.3610797142865
279.0,-4292.3610797142865
280.0,-4292.3610797142865
281.0,-4292.3610797142865
282.0,-4292.3610797142865
283.0,-4292.3610797142865
284.0,-4292.3610797142865
285.0,-4292.3610797142865
286.0,-4292.3610797142865
287.0,-4292.3610797142865
288.0,-4292.3610797142865
289.0,-4292.3610797142865
290.0,-4292.3610797142865
291.0,-4292.3610797142865
292.0,-4292.3610797142865
293.0,-4292.3610797142865
294.0,-4292.3610797142865
295.0,-4292.3610797142865
296.0,-4292.3610797142865
297.0,-4292.3610797142865
298.0,-4292.3610797142865
299.0,-4292.3610797142865
300.0,-4292.3610797142865
301.0,-4292.3610797142865
302.0,-4292.3610797142865
303.0,-4292.3610797142865
304.0,-4292.3610797142865
305.0,-4292.3610797142865
306.0,-4292.3610797142865
307.0,-4292.3610797142865
308.0,-4292.3610797142865
309.0,-4292.3610797142865
310.0,-4292.3610797142865
311.0,-4292.3610797142865
312.0,-4292.3610797142865
313.0,-4292.3610797142865
314.0,-4292.3610797142865
315.0,-4292.3610797142865
316.0,-4292.3610797142865
317.0,-4292.3610797142865
318.0,-4292.3610797142865
319.0,-4292.3610797142865
320.0,-4292.3610797142865
321.0,-4292.3610797142865
322.0,-4292.3610797142865
323.0,-4292.3610797142865
324.0,-4292.3610797142865
325.0,-4292.3610797142865
326.0,-4292.3610797142865
327.0,-4292.3610797142865
328.0,-4292.3610797142865
329.0,-4292.3610797142865
330.0,-4292.3610797142865
331.0,-4292.3610797142865
332.0,-4292.3610797142865
333.0,-4292.3610797142865
334.0,-4292.3610797142865
335.0,-4292.3610797142865
336.0,-4292.3610797142865
337.0,-4292.3610797142865
338.0,-4292.3610797142865
339.0,-4292.3610797142865
340.0,-4292.3610797142865
341.0,-4292.3610797142865
342.0,-4292.3610797142865
343.0,-4292.3610797142865
344.0,-4292.3610797142865
345.0,-4292.3610797142865
346.0,-4292.3610797142865
347.0,-4292.3610797142865
348.0,-4292.3610797142865
349.0,-4292.3610797142865
350.0,-4292.3610797142865
351.0,-4292.3610797142865
352.0,-4292.3610797142865
353.0,-4292.3610797142865
354.0,-4292.3610797142865
355.0,-4292.3610797142865
356.0,-4292.3610797142865
357.0,-4292.3610797142865
358.0,-4292.3610797142865
359.0,-4292.3610797142865
360.0,-4292.3610797142865
361.0,-4292.3610797142865
362.0,-4292.3610797142865
363.0,-4292.3610797142865
364.0,-4292.3610797142865
365.0,-4292.3610797142865
366.0,-4292.3610797142865
367.0,-4292.3610797142865
368.0,-4292.3610797142865
369.0,-4292.3610797142865
370.0,-4292.3610797142865
371.0,-4292.3610797142865
372.0,-4292.3610797142865
373.0,-4292.3610797142865
374.0,-4292.3610797142865
375.0,-4292.3610797142865
376.0,-4292.3610797142865
377.0,-4292.3610797142865
378.0,-4292.3610797142865
379.0,-4292.3610797142865
380.0,-4292.3610797142865
381.0,-4292.3610797142865
382.0,-4292.3610797142865
383.0,-4292.3610797142865
384.0,-4292.3610797142865
385.0,-4292.3610797142865
386.0,-4292.3610797142865
387.0,-4292.3610797142865
388.0,-4292.3610797142865
389.0,-4292.3610797142865
390.0,-4292.3610797142865
391.0,-4292.3610797142865
392.0,-4292.3610797142865
393.0,-4292.3610797142865
394.0,-4292.3610797142865
395.0,-4292.3610797142865
396.0,-4292.3610797142865
397.0,-4292.3610797142865
398.0,-4292.3610797142865
399.0,-4292.3610797142865
400.0,-4292.3610797142865
401.0,-4292.3610797142865
402.0,-4292.3610797142865
403.0,-4292.3610797142865
404.0,-4292.3610797142865
405.0,-4292.3610797142865
406.0,-4292.3610797142865
407.0,-4292.3610797142865
408.0,-4292.3610797142865
409.0,-4292.3610797142865
410.0,-4292.3610797142865
411.0,-4292.3610797142865
412.0,-4292.3610797142865
413.0,-4292.3610797142865
414.0,-4292.3610797142865
415.0,-4292.3610797142865
416.0,-4292.3610797142865
417.0,-4292.3610797142865
418.0,-4292.3610797142865
419.0,-4292.3610797142865
420.0,-4292.3610797142865
421.0,-4292.3610797142865
422.0,-4292.3610797142865
423.0,-4292.3610797142865
424.0,-4292.3610797142865
425.0,-4292.3610797142865
426.0,-4292.3610797142865
427.0,-4292.3610797142865
428.0,-4292.3610797142865
429.0,-4292.3610797142865
430.0,-4292.3610797142865
431.0,-4292.3610797142865
432.0,-4292.3610797142865
433.0,-4292.3610797142865
434.0,-4292.3610797142865
435.0,-4292.3610797142865
436.0,-4292.3610797142865
437.0,-4292.3610797142865
438.0,-4292.3610797142865
439.0,-4292.3610797142865
440.0,-4292.3610797142865
441.0,-4292.3610797142865
442.0,-4292.3610797142865
443.0,-4292.3610797142865
444.0,-4292.3610797142865
445.0,-4292.3610797142865
446.0,-4292.3610797142865
447.0,-4292.3610797142865
448.0,-4292.3610797142865
449.0,-4292.3610797142865
450.0,-4292.3610797142865
451.0,-4292.3610797142865
452.0,-4292.3610797142865
453.0,-4292.3610797142865
454.0,-4292.3610797142865
455.0,-4292.3610797142865
456.0,-4292.3610797142865
457.0,-4292.3610797142865
458.0,-4292.3610797142865
459.0,-4292.3610797142865
460.0,-4292.3610797142865
461.0,-4292.3610797142865
462.0,-4292.3610797142865
463.0,-4292.3610797142865
464.0,-4292.3610797142865
465.0,-4292.3610797142865
466.0,-4292.3610797142865
467.0,-4292.3610797142865
468.0,-4292.3610797142865
469.0,-4292.3610797142865
470.0,-4292.3610797142865
471.0,-4292.3610797142865
472.0,-4292.3610797142865
473.0,-4292.3610797142865
474.0,-4292.3610797142865
475.0,-4292.3610797142865
476.0,-4292.3610797142865
477.0,-4292.3610797142865
478.0,-4292.3610797142865
479.0,-4292.3610797142865
480.0,-4292.3610797142865
481.0,-4292.3610797142865
482.0,-4292.3610797142865
483.0,-4292.3610797142865
484.0,-4292.3610797142865
485.0,-4292.3610797142865
486.0,-4292.3610797142865
487.0,-4292.3610797142865
488.0,-4292.3610797142865
489.0,-4292.3610797142865
490.0,-4292.3610797142865
491.0,-4292.3610797142865
492.0,-4292.3610797142865
493.0,-4292.3610797142865
494.0,-4292.3610797142865
495.0,-4292.3610797142865
496.0,-4292.3610797142865
497.0,-4292.3610797142865
498.0,-4292.3610797142865
499.0,-4292.3610797142865
500.0,-4292.3610797142865
501.0,-4292.3610797142865
502.0,-4292.3610797142865
503.0,-4292.3610797142865
504.0,-4292.3610797142865
505.0,-4292.3610797142865
506.0,-4292.3610797142865
507.0,-4292.3610797142865
508.0,-4292.3610797142865
509.0,-4292.3610797142865
510.0,-4292.3610797142865
511.0,-4292.3610797142865
512.0,-4292.3610797142865
513.0,-4292.3610797142865
514.0,-4292.3610797142865
515.0,-4292.3610797142865
516.0,-4292.3610797142865
517.0,-4292.3610797142865
518.0,-4292.3610797142865
519.0,-4292.3610797142865
520.0,-4292.3610797142865
521.0,-4292.3610797142865
522.0,-4292.3610797142865
523.0,-4292.3610797142865
524.0,-4292.3610797142865
525.0,-4292.3610797142865
526.0,-4292.3610797142865
527.0,-4292.3610797142865
528.0,-4292.3610797142865
529.0,-4292.3610797142865
530.0,-4292.3610797142865
531.0,-4292.3610797142865
532.0,-4292.3610797142865
533.0,-4292.3610797142865
534.0,-4292.3610797142865
535.0,-4292.3610797142865
536.0,-4292.3610797142865
537.0,-4292.3610797142865
538.0,-4292.3610797142865
539.0,-4292.3610797142865
540.0,-4292.3610797142865
541.0,-4292.3610797142865
542.0,-4292.3610797142865
543.0,-4292.3610797142865
544.0,-4292.3610797142865
545.0,-4292.3610797142865
546.0,-4292.3610797142865
547.0,-4292.3610797142865
548.0,-4292.3610797142865
549.0,-4292.3610797142865
550.0,-4292.3610797142865
551.0,-4292.3610797142865
552.0,-4292.3610797142865
553.0,-4292.3610797142865
554.0,-4292.3610797142865
555.0,-4292.3610797142865
556.0,-4292.3610797142865
557.0,-4292.3610797142865
558.0,-4292.3610797142865
559.0,-4292.3610797142865
560.0,-4292.3610797142865
561.0,-4292.3610797142865
562.0,-4292.3610797142865
563.0,-4292.3610797142865
564.0,-4292.3610797142865
565.0,-4292.3610797142865
566.0,-4292.3610797142865
567.0,-4292.3610797142865
568.0,-4292.3610797142865
569.0,-4292.3610797142865
570.0,-4292.3610797142865
571.0,-4292.3610797142865
572.0,-4292.3610797142865
573.0,-4292.3610797142865
574.0,-4292.3610797142865
575.0,-4292.3610797142865
576.0,-4292.3610797142865
577.0,-4292.3610797142865
578.0,-4292.3610797142865
579.0,-4292.3610797142865
580.0,-4292.3610797142865
581.0,-4292.3610797142865
582.0,-4292.3610797142865
583.0,-4292.3610797142865
584.0,-4292.3610797142865
585.0,-4292.3610797142865
586.0,-4292.3610797142865
587.0,-4292.3610797142865
588.0,-4292.3610797142865
589.0,-4292.3610797142865
590.0,-4292.3610797142865
591.0,-4292.3610797142865
592.0,-4292.3610797142865
593.0,-4292.3610797142865
594.0,-4292.3610797142865
595.0,-4292.3610797142865
596.0,-4292.3610797142865
597.0,-4292.3610797142865
598.0,-4292.3610797142865
599.0,-4292.3610797142865
600.0,-4292.3610797142865
601.0,-4292.3610797142865
602.0,-4292.3610797142865
603.0,-4292.3610797142865
604.0,-4292.3610797142865
605.0,-4292.3610797142865
606.0,-4292.3610797142865
607.0,-4292.3610797142865
608.0,-4292.3610797142865
609.0,-4292.3610797142865
610.0,-4292.3610797142865
611.0,-4292.3610797142865
612.0,-4292.3610797142865
613.0,-4292.3610797142865
614.0,-4292.3610797142865
615.0,-4292.3610797142865
616.0,-4292.3610797142865
617.0,-4292.3610797142865
618.0,-4292.3610797142865
619.0,-4292.3610797142865
620.0,-4292.3610797142865
621.0,-4292.3610797142865
622.0,-4292.3610797142865
623.0,-4292.3610797142865
624.0,-4292.3610797142865
625.0,-4292.3610797142865
626.0,-4292.3610797142865
627.0,-4292.3610797142865
628.0,-4292.3610797142865
629.0,-4292.3610797142865
630.0,-4292.3610797142865
631.0,-4292.3610797142865
632.0,-4292.3610797142865
633.0,-4292.3610797142865
634.0,-4292.3610797142865
635.0,-4292.3610797142865
636.0,-4292.3610797142865
637.0,-4292.3610797142865
638.0,-4292.3610797142865
639.0,-4292.3610797142865
640.0,-4292.3610797142865
641.0,-4292.3610797142865
642.0,-4292.3610797142865
643.0,-4292.3610797142865
644.0,-4292.3610797142865
645.0,-4292.3610797142865
646.0,-4292.3610797142865
647.0,-4292.3610797142865
648.0,-4292.3610797142865
649.0,-4292.3610797142865
650.0,-4292.3610797142865
651.0,-4292.3610797142865
652.0,-4292.3610797142865
653.0,-4292.3610797142865
654.0,-4292.3610797142865
655.0,-4292.3610797142865
656.0,-4292.3610797142865
657.0,-4292.3610797142865
658.0,-4292.3610797142865
659.0,-4292.3610797142865
660.0,-4292.3610797142865
661.0,-4292.3610797142865
662.0,-4292.3610797142865
663.0,-4292.3610797142865
664.0,-4292.3610797142865
665.0,-4292.3610797142865
666.0,-4292.3610797142865
667.0,-4292.3610797142865
668.0,-4292.3610797142865
669.0,-4292.3610797142865
670.0,-4292.3610797142865
671.0,-4292.3610797142865
672.0,-4292.3610797142865
673.0,-4292.3610797142865
674.0,-4292.3610797142865
675.0,-4292.3610797142865
676.0,-4292.3610797142865
677.0,-4292.3610797142865
678.0,-4292.3610797142865
679.0,-4292.3610797142865
680.0,-4292.3610797142865
681.0,-4292.3610797142865
682.0,-4292.3610797142865
683.0,-4292.3610797142865
684.0,-4292.3610797142865
685.0,-4292.3610797142865
686.0,-4292.3610797142865
687.0,-4292.3610797142865
688.0,-4292.3610797142865
689.0,-4292.3610797142865
690.0,-4292.3610797142865
691.0,-4292.3610797142865
692.0,-4292.3610797142865
693.0,-4292.3610797142865
694.0,-4292.3610797142865
695.0,-4292.3610797142865
696.0,-4292.3610797142865
697.0,-4292.3610797142865
698.0,-4292.3610797142865
699.0,-4292.3610797142865
700.0,-4292.3610797142865
701.0,-4292.3610797142865
702.0,-4292.3610797142865
703.0,-4292.3610797142865
704.0,-4292.3610797142865
705.0,-4292.3610797142865
706.0,-4292.3610797142865
707.0,-4292.3610797142865
708.0,-4292.3610797142865
709.0,-4292.3610797142865
710.0,-4292.3610797142865
711.0,-4292.3610797142865
712.0,-4292.3610797142865
713.0,-4292.3610797142865
714.0,-4292.3610797142865
715.0,-4292.3610797142865
716.0,-4292.3610797142865
717.0,-4292.3610797142865
718.0,-4292.3610797142865
719.0,-4292.3610797142865
720.0,-4292.3610797142865
721.0,-4292.3610797142865
722.0,-4292.3610797142865
723.0,-4292.3610797142865
724.0,-4292.3610797142865
725.0,-4292.3610797142865
726.0,-4292.3610797142865
727.0,-4292.3610797142865
728.0,-4292.3610797142865
729.0,-4292.3610797142865
730.0,-4292.3610797142865
731.0,-4292.3610797142865
732.0,-4292.3610797142865
733.0,-4292.3610797142865
734.0,-4292.3610797142865
735.0,-4292.3610797142865
736.0,-4292.3610797142865
737.0,-4292.3610797142865
738.0,-4292.3610797142865
739.0,-4292.3610797142865
740.0,-4292.3610797142865
741.0,-4292.3610797142865
742.0,-4292.3610797142865
743.0,-4292.3610797142865
744.0,-4292.3610797142865
745.0,-4292.3610797142865
746.0,-4292.3610797142865
747.0,-4292.3610797142865
748.0,-4292.3610797142865
749.0,-4292.3610797142865
750.0,-4292.3610797142865
751.0,-4292.3610797142865
752.0,-4292.3610797142865
753.0,-4292.3610797142865
754.0,-4292.3610797142865
755.0,-4292.3610797142865
756.0,-4292.3610797142865
757.0,-4292.3610797142865
758.0,-4292.3610797142865
759.0,-4292.3610797142865
760.0,-4292.3610797142865
761.0,-4292.3610797142865
762.0,-4292.3610797142865
763.0,-4292.3610797142865
764.0,-4292.3610797142865
765.0,-4292.3610797142865
766.0,-4292.3610797142865
767.0,-4292.3610797142865
768.0,-4292.3610797142865
769.0,-4292.3610797142865
770.0,-4292.3610797142865
771.0,-4292.3610797142865
772.0,-4292.3610797142865
773.0,-4292.3610797142865
774.0,-4292.3610797142865
775.0,-4292.3610797142865
776.0,-4292.3610797142865
777.0,-4292.3610797142865
778.0,-4292.3610797142865
779.0,-4292.3610797142865
780.0,-4292.3610797142865
781.0,-4292.3610797142865
782.0,-4292.3610797142865
783.0,-4292.3610797142865
784.0,-4292.3610797142865
785.0,-4292.3610797142865
786.0,-4292.3610797142865
787.0,-4292.3610797142865
788.0,-4292.3610797142865
789.0,-4292.3610797142865
790.0,-4292.3610797142865
791.0,-4292.3610797142865
792.0,-4292.3610797142865
793.0,-4292.3610797142865
794.0,-4292.3610797142865
795.0,-4292.3610797142865
796.0,-4292.3610797142865
797.0,-4292.3610797142865
798.0,-4292.3610797142865
799.0,-4292.3610797142865
800.0,-4292.3610797142865
801.0,-4292.3610797142865
802.0,-4292.3610797142865
803.0,-4292.3610797142865
804.0,-4292.3610797142865
805.0,-4292.3610797142865
806.0,-4292.3610797142865
807.0,-4292.3610797142865
808.0,-4292.3610797142865
809.0,-4292.3610797142865
810.0,-4292.3610797142865
811.0,-4292.3610797142865
812.0,-4292.3610797142865
813.0,-4292.3610797142865
814.0,-4292.3610797142865
815.0,-4292.3610797142865
816.0,-4292.3610797142865
817.0,-4292.3610797142865
818.0,-4292.3610797142865
819.0,-4292.3610797142865
820.0,-4292.3610797142865
821.0,-4292.3610797142865
822.0,-4292.3610797142865
823.0,-4292.3610797142865
824.0,-4292.3610797142865
825.0,-4292.3610797142865
826.0,-4292.3610797142865
827.0,-4292.3610797142865
828.0,-4292.3610797142865
829.0,-4292.3610797142865
830.0,-4292.3610797142865
831.0,-4292.3610797142865
832.0,-4292.3610797142865
833.0,-4292.3610797142865
834.0,-4292.3610797142865
835.0,-4292.3610797142865
836.0,-4292.3610797142865
837.0,-4292.3610797142865
838.0,-4292.3610797142865
839.0,-4292.3610797142865
840.0,-4292.3610797142865
841.0,-4292.3610797142865
842.0,-4292.3610797142865
843.0,-4292.3610797142865
844.0,-4292.3610797142865
845.0,-4292.3610797142865
846.0,-4292.3610797142865
847.0,-4292.3610797142865
848.0,-4292.3610797142865
849.0,-4292.3610797142865
850.0,-4292.3610797142865
851.0,-4292.3610797142865
852.0,-4292.3610797142865
853.0,-4292.3610797142865
854.0,-4292.3610797142865
855.0,-4292.3610797142865
856.0,-4292.3610797142865
857.0,-4292.3610797142865
858.0,-4292.3610797142865
859.0,-4292.3610797142865
860.0,-4292.3610797142865
861.0,-4292.3610797142865
862.0,-4292.3610797142865
863.0,-4292.3610797142865
864.0,-4292.3610797142865
865.0,-4292.3610797142865
866.0,-4292.3610797142865
867.0,-4292.3610797142865
868.0,-4292.3610797142865
869.0,-4292.3610797142865
870.0,-4292.3610797142865
871.0,-4292.3610797142865
872.0,-4292.3610797142865
873.0,-4292.3610797142865
874.0,-4292.3610797142865
875.0,-4292.3610797142865
876.0,-4292.3610797142865
877.0,-4292.3610797142865
878.0,-4292.3610797142865
879.0,-4292.3610797142865
880.0,-4292.3610797142865
881.0,-4292.3610797142865
882.0,-4292.3610797142865
883.0,-4292.3610797142865
884.0,-4292.3610797142865
885.0,-4292.3610797142865
886.0,-4292.3610797142865
887.0,-4292.3610797142865
888.0,-4292.3610797142865
889.0,-4292.3610797142865
890.0,-4292.3610797142865
891.0,-4292.3610797142865
892.0,-4292.3610797142865
893.0,-4292.3610797142865
894.0,-4292.3610797142865
895.0,-4292.3610797142865
896.0,-4292.3610797142865
897.0,-4292.3610797142865
898.0,-4292.3610797142865
899.0,-4292.3610797142865
900.0,-4292.3610797142865
901.0,-4292.3610797142865
902.0,-4292.3610797142865
903.0,-4292.3610797142865
904.0,-4292.3610797142865
905.0,-4292.3610797142865
906.0,-4292.3610797142865
907.0,-4292.3610797142865
908.0,-4292.3610797142865
909.0,-4292.3610797142865
910.0,-4292.3610797142865
911.0,-4292.3610797142865
912.0,-4292.3610797142865
913.0,-4292.3610797142865
914.0,-4292.3610797142865
915.0,-4292.3610797142865
916.0,-4292.3610797142865
917.0,-4292.3610797142865
918.0,-4292.3610797142865
919.0,-4292.3610797142865
920.0,-4292.3610797142865
921.0,-4292.3610797142865
922.0,-4292.3610797142865
923.0,-4292.3610797142865
924.0,-4292.3610797142865
925.0,-4292.3610797142865
926.0,-4292.3610797142865
927.0,-4292.3610797142865
928.0,-4292.3610797142865
929.0,-4292.3610797142865
930.0,-4292.3610797142865
931.0,-4292.3610797142865
932.0,-4292.3610797142865
933.0,-4292.3610797142865
934.0,-4292.3610797142865
935.0,-4292.3610797142865
936.0,-4292.3610797142865
937.0,-4292.3610797142865
938.0,-4292.3610797142865
939.0,-4292.3610797142865
940.0,-4292.3610797142865
941.0,-4292.3610797142865
942.0,-4292.3610797142865
943.0,-4292.3610797142865
944.0,-4292.3610797142865
945.0,-4292.3610797142865
946.0,-4292.3610797142865
947.0,-4292.3610797142865
948.0,-4292.3610797142865
949.0,-4292.3610797142865
950.0,-4292.3610797142865
951.0,-4292.3610797142865
952.0,-4292.3610797142865
953.0,-4292.3610797142865
954.0,-4292.3610797142865
955.0,-4292.3610797142865
956.0,-4292.3610797142865
957.0,-4292.3610797142865
958.0,-4292.3610797142865
959.0,-4292.3610797142865
960.0,-4292.3610797142865
961.0,-4292.3610797142865
962.0,-4292.3610797142865
963.0,-4292.3610797142865
964.0,-4292.3610797142865
965.0,-4292.3610797142865
966.0,-4292.3610797142865
967.0,-4292.3610797142865
968.0,-4292.3610797142865
969.0,-4292.3610797142865
970.0,-4292.3610797142865
971.0,-4292.3610797142865
972.0,-4292.3610797142865
973.0,-4292.3610797142865
974.0,-4292.3610797142865
975.0,-4292.3610797142865
976.0,-4292.3610797142865
977.0,-4292.3610797142865
978.0,-4292.3610797142865
979.0,-4292.3610797142865
980.0,-4292.3610797142865
981.0,-4292.3610797142865
982.0,-4292.3610797142865
983.0,-4292.3610797142865
984.0,-4292.3610797142865
985.0,-4292.3610797142865
986.0,-4292.3610797142865
987.0,-4292.3610797142865
988.0,-4292.3610797142865
989.0,-4292.3610797142865
990.0,-4292.3610797142865
991.0,-4292.3610797142865
992.0,-4292.3610797142865
993.0,-4292.3610797142865
994.0,-4292.3610797142865
995.0,-4292.3610797142865
996.0,-4292.3610797142865
997.0,-4292.3610797142865
998.0,-4292.3610797142865
999.0,-4292.3610797142865


==> figures/logs/mean_convergence_plots/gm_hotel_gpu.csv <==
1.0,-4293.000209438094
2.0,-4293.000209438094
3.0,-4293.000209438094
4.0,-4293.000209438094
5.0,-4293.000209438094
6.0,-4293.000209438094
7.0,-4293.000209438094
8.0,-4293.000209438094
9.0,-4293.000209438094
10.0,-4293.000209438094
11.0,-4293.000209438094
12.0,-4293.000209438094
13.0,-4293.000209438094
14.0,-4293.000209438094
15.0,-4293.000209438094
16.0,-4293.000209438094
17.0,-4293.000209438094
18.0,-4293.000209438094
19.0,-4293.000209438094
20.0,-4293.000209438094
21.0,-4293.000209438094
22.0,-4293.000209438094
23.0,-4293.000209438094
24.0,-4293.000209438094
25.0,-4293.000209438094
26.0,-4293.000209438094
27.0,-4293.000209438094
28.0,-4293.000209438094
29.0,-4293.000209438094
30.0,-4293.000209438094
31.0,-4293.000209438094
32.0,-4293.000209438094
33.0,-4293.000209438094
34.0,-4293.000209438094
35.0,-4293.000209438094
36.0,-4293.000209438094
37.0,-4293.000209438094
38.0,-4293.000209438094
39.0,-4293.000209438094
40.0,-4293.000209438094
41.0,-4293.000209438094
42.0,-4293.000209438094
43.0,-4293.000209438094
44.0,-4293.000209438094
45.0,-4293.000209438094
46.0,-4293.000209438094
47.0,-4293.000209438094
48.0,-4293.000209438094
49.0,-4293.000209438094
50.0,-4293.000209438094
51.0,-4293.000209438094
52.0,-4293.000209438094
53.0,-4293.000209438094
54.0,-4293.000209438094
55.0,-4293.000209438094
56.0,-4293.000209438094
57.0,-4293.000209438094
58.0,-4293.000209438094
59.0,-4293.000209438094
60.0,-4293.000209438094
61.0,-4293.000209438094
62.0,-4293.000209438094
63.0,-4293.000209438094
64.0,-4293.000209438094
65.0,-4293.000209438094
66.0,-4293.000209438094
67.0,-4293.000209438094
68.0,-4293.000209438094
69.0,-4293.000209438094
70.0,-4293.000209438094
71.0,-4293.000209438094
72.0,-4293.000209438094
73.0,-4293.000209438094
74.0,-4293.000209438094
75.0,-4293.000209438094
76.0,-4293.000209438094
77.0,-4293.000209438094
78.0,-4293.000209438094
79.0,-4293.000209438094
80.0,-4293.000209438094
81.0,-4293.000209438094
82.0,-4293.000209438094
83.0,-4293.000209438094
84.0,-4293.000209438094
85.0,-4293.000209438094
86.0,-4293.000209438094
87.0,-4293.000209438094
88.0,-4293.000209438094
89.0,-4293.000209438094
90.0,-4293.000209438094
91.0,-4293.000209438094
92.0,-4293.000209438094
93.0,-4293.000209438094
94.0,-4293.000209438094
95.0,-4293.000209438094
96.0,-4293.000209438094
97.0,-4293.000209438094
98.0,-4293.000209438094
99.0,-4293.000209438094
100.0,-4293.000209438094
101.0,-4293.000209438094
102.0,-4293.000209438094
103.0,-4293.000209438094
104.0,-4293.000209438094
105.0,-4293.000209438094
106.0,-4293.000209438094
107.0,-4293.000209438094
108.0,-4293.000209438094
109.0,-4293.000209438094
110.0,-4293.000209438094
111.0,-4293.000209438094
112.0,-4293.000209438094
113.0,-4293.000209438094
114.0,-4293.000209438094
115.0,-4293.000209438094
116.0,-4293.000209438094
117.0,-4293.000209438094
118.0,-4293.000209438094
119.0,-4293.000209438094
120.0,-4293.000209438094
121.0,-4293.000209438094
122.0,-4293.000209438094
123.0,-4293.000209438094
124.0,-4293.000209438094
125.0,-4293.000209438094
126.0,-4293.000209438094
127.0,-4293.000209438094
128.0,-4293.000209438094
129.0,-4293.000209438094
130.0,-4293.000209438094
131.0,-4293.000209438094
132.0,-4293.000209438094
133.0,-4293.000209438094
134.0,-4293.000209438094
135.0,-4293.000209438094
136.0,-4293.000209438094
137.0,-4293.000209438094
138.0,-4293.000209438094
139.0,-4293.000209438094
140.0,-4293.000209438094
141.0,-4293.000209438094
142.0,-4293.000209438094
143.0,-4293.000209438094
144.0,-4293.000209438094
145.0,-4293.000209438094
146.0,-4293.000209438094
147.0,-4293.000209438094
148.0,-4293.000209438094
149.0,-4293.000209438094
150.0,-4293.000209438094
151.0,-4293.000209438094
152.0,-4293.000209438094
153.0,-4293.000209438094
154.0,-4293.000209438094
155.0,-4293.000209438094
156.0,-4293.000209438094
157.0,-4293.000209438094
158.0,-4293.000209438094
159.0,-4293.000209438094
160.0,-4293.000209438094
161.0,-4293.000209438094
162.0,-4293.000209438094
163.0,-4293.000209438094
164.0,-4293.000209438094
165.0,-4293.000209438094
166.0,-4293.000209438094
167.0,-4293.000209438094
168.0,-4293.000209438094
169.0,-4293.000209438094
170.0,-4293.000209438094
171.0,-4293.000209438094
172.0,-4293.000209438094
173.0,-4293.000209438094
174.0,-4293.000209438094
175.0,-4293.000209438094
176.0,-4293.000209438094
177.0,-4293.000209438094
178.0,-4293.000209438094
179.0,-4293.000209438094
180.0,-4293.000209438094
181.0,-4293.000209438094
182.0,-4293.000209438094
183.0,-4293.000209438094
184.0,-4293.000209438094
185.0,-4293.000209438094
186.0,-4293.000209438094
187.0,-4293.000209438094
188.0,-4293.000209438094
189.0,-4293.000209438094
190.0,-4293.000209438094
191.0,-4293.000209438094
192.0,-4293.000209438094
193.0,-4293.000209438094
194.0,-4293.000209438094
195.0,-4293.000209438094
196.0,-4293.000209438094
197.0,-4293.000209438094
198.0,-4293.000209438094
199.0,-4293.000209438094
200.0,-4293.000209438094
201.0,-4293.000209438094
202.0,-4293.000209438094
203.0,-4293.000209438094
204.0,-4293.000209438094
205.0,-4293.000209438094
206.0,-4293.000209438094
207.0,-4293.000209438094
208.0,-4293.000209438094
209.0,-4293.000209438094
210.0,-4293.000209438094
211.0,-4293.000209438094
212.0,-4293.000209438094
213.0,-4293.000209438094
214.0,-4293.000209438094
215.0,-4293.000209438094
216.0,-4293.000209438094
217.0,-4293.000209438094
218.0,-4293.000209438094
219.0,-4293.000209438094
220.0,-4293.000209438094
221.0,-4293.000209438094
222.0,-4293.000209438094
223.0,-4293.000209438094
224.0,-4293.000209438094
225.0,-4293.000209438094
226.0,-4293.000209438094
227.0,-4293.000209438094
228.0,-4293.000209438094
229.0,-4293.000209438094
230.0,-4293.000209438094
231.0,-4293.000209438094
232.0,-4293.000209438094
233.0,-4293.000209438094
234.0,-4293.000209438094
235.0,-4293.000209438094
236.0,-4293.000209438094
237.0,-4293.000209438094
238.0,-4293.000209438094
239.0,-4293.000209438094
240.0,-4293.000209438094
241.0,-4293.000209438094
242.0,-4293.000209438094
243.0,-4293.000209438094
244.0,-4293.000209438094
245.0,-4293.000209438094
246.0,-4293.000209438094
247.0,-4293.000209438094
248.0,-4293.000209438094
249.0,-4293.000209438094
250.0,-4293.000209438094
251.0,-4293.000209438094
252.0,-4293.000209438094
253.0,-4293.000209438094
254.0,-4293.000209438094
255.0,-4293.000209438094
256.0,-4293.000209438094
257.0,-4293.000209438094
258.0,-4293.000209438094
259.0,-4293.000209438094
260.0,-4293.000209438094
261.0,-4293.000209438094
262.0,-4293.000209438094
263.0,-4293.000209438094
264.0,-4293.000209438094
265.0,-4293.000209438094
266.0,-4293.000209438094
267.0,-4293.000209438094
268.0,-4293.000209438094
269.0,-4293.000209438094
270.0,-4293.000209438094
271.0,-4293.000209438094
272.0,-4293.000209438094
273.0,-4293.000209438094
274.0,-4293.000209438094
275.0,-4293.000209438094
276.0,-4293.000209438094
277.0,-4293.000209438094
278.0,-4293.000209438094
279.0,-4293.000209438094
280.0,-4293.000209438094
281.0,-4293.000209438094
282.0,-4293.000209438094
283.0,-4293.000209438094
284.0,-4293.000209438094
285.0,-4293.000209438094
286.0,-4293.000209438094
287.0,-4293.000209438094
288.0,-4293.000209438094
289.0,-4293.000209438094
290.0,-4293.000209438094
291.0,-4293.000209438094
292.0,-4293.000209438094
293.0,-4293.000209438094
294.0,-4293.000209438094
295.0,-4293.000209438094
296.0,-4293.000209438094
297.0,-4293.000209438094
298.0,-4293.000209438094
299.0,-4293.000209438094
300.0,-4293.000209438094
301.0,-4293.000209438094
302.0,-4293.000209438094
303.0,-4293.000209438094
304.0,-4293.000209438094
305.0,-4293.000209438094
306.0,-4293.000209438094
307.0,-4293.000209438094
308.0,-4293.000209438094
309.0,-4293.000209438094
310.0,-4293.000209438094
311.0,-4293.000209438094
312.0,-4293.000209438094
313.0,-4293.000209438094
314.0,-4293.000209438094
315.0,-4293.000209438094
316.0,-4293.000209438094
317.0,-4293.000209438094
318.0,-4293.000209438094
319.0,-4293.000209438094
320.0,-4293.000209438094
321.0,-4293.000209438094
322.0,-4293.000209438094
323.0,-4293.000209438094
324.0,-4293.000209438094
325.0,-4293.000209438094
326.0,-4293.000209438094
327.0,-4293.000209438094
328.0,-4293.000209438094
329.0,-4293.000209438094
330.0,-4293.000209438094
331.0,-4293.000209438094
332.0,-4293.000209438094
333.0,-4293.000209438094
334.0,-4293.000209438094
335.0,-4293.000209438094
336.0,-4293.000209438094
337.0,-4293.000209438094
338.0,-4293.000209438094
339.0,-4293.000209438094
340.0,-4293.000209438094
341.0,-4293.000209438094
342.0,-4293.000209438094
343.0,-4293.000209438094
344.0,-4293.000209438094
345.0,-4293.000209438094
346.0,-4293.000209438094
347.0,-4293.000209438094
348.0,-4293.000209438094
349.0,-4293.000209438094
350.0,-4293.000209438094
351.0,-4293.000209438094
352.0,-4293.000209438094
353.0,-4293.000209438094
354.0,-4293.000209438094
355.0,-4293.000209438094
356.0,-4293.000209438094
357.0,-4293.000209438094
358.0,-4293.000209438094
359.0,-4293.000209438094
360.0,-4293.000209438094
361.0,-4293.000209438094
362.0,-4293.000209438094
363.0,-4293.000209438094
364.0,-4293.000209438094
365.0,-4293.000209438094
366.0,-4293.000209438094
367.0,-4293.000209438094
368.0,-4293.000209438094
369.0,-4293.000209438094
370.0,-4293.000209438094
371.0,-4293.000209438094
372.0,-4293.000209438094
373.0,-4293.000209438094
374.0,-4293.000209438094
375.0,-4293.000209438094
376.0,-4293.000209438094
377.0,-4293.000209438094
378.0,-4293.000209438094
379.0,-4293.000209438094
380.0,-4293.000209438094
381.0,-4293.000209438094
382.0,-4293.000209438094
383.0,-4293.000209438094
384.0,-4293.000209438094
385.0,-4293.000209438094
386.0,-4293.000209438094
387.0,-4293.000209438094
388.0,-4293.000209438094
389.0,-4293.000209438094
390.0,-4293.000209438094
391.0,-4293.000209438094
392.0,-4293.000209438094
393.0,-4293.000209438094
394.0,-4293.000209438094
395.0,-4293.000209438094
396.0,-4293.000209438094
397.0,-4293.000209438094
398.0,-4293.000209438094
399.0,-4293.000209438094
400.0,-4293.000209438094
401.0,-4293.000209438094
402.0,-4293.000209438094
403.0,-4293.000209438094
404.0,-4293.000209438094
405.0,-4293.000209438094
406.0,-4293.000209438094
407.0,-4293.000209438094
408.0,-4293.000209438094
409.0,-4293.000209438094
410.0,-4293.000209438094
411.0,-4293.000209438094
412.0,-4293.000209438094
413.0,-4293.000209438094
414.0,-4293.000209438094
415.0,-4293.000209438094
416.0,-4293.000209438094
417.0,-4293.000209438094
418.0,-4293.000209438094
419.0,-4293.000209438094
420.0,-4293.000209438094
421.0,-4293.000209438094
422.0,-4293.000209438094
423.0,-4293.000209438094
424.0,-4293.000209438094
425.0,-4293.000209438094
426.0,-4293.000209438094
427.0,-4293.000209438094
428.0,-4293.000209438094
429.0,-4293.000209438094
430.0,-4293.000209438094
431.0,-4293.000209438094
432.0,-4293.000209438094
433.0,-4293.000209438094
434.0,-4293.000209438094
435.0,-4293.000209438094
436.0,-4293.000209438094
437.0,-4293.000209438094
438.0,-4293.000209438094
439.0,-4293.000209438094
440.0,-4293.000209438094
441.0,-4293.000209438094
442.0,-4293.000209438094
443.0,-4293.000209438094
444.0,-4293.000209438094
445.0,-4293.000209438094
446.0,-4293.000209438094
447.0,-4293.000209438094
448.0,-4293.000209438094
449.0,-4293.000209438094
450.0,-4293.000209438094
451.0,-4293.000209438094
452.0,-4293.000209438094
453.0,-4293.000209438094
454.0,-4293.000209438094
455.0,-4293.000209438094
456.0,-4293.000209438094
457.0,-4293.000209438094
458.0,-4293.000209438094
459.0,-4293.000209438094
460.0,-4293.000209438094
461.0,-4293.000209438094
462.0,-4293.000209438094
463.0,-4293.000209438094
464.0,-4293.000209438094
465.0,-4293.000209438094
466.0,-4293.000209438094
467.0,-4293.000209438094
468.0,-4293.000209438094
469.0,-4293.000209438094
470.0,-4293.000209438094
471.0,-4293.000209438094
472.0,-4293.000209438094
473.0,-4293.000209438094
474.0,-4293.000209438094
475.0,-4293.000209438094
476.0,-4293.000209438094
477.0,-4293.000209438094
478.0,-4293.000209438094
479.0,-4293.000209438094
480.0,-4293.000209438094
481.0,-4293.000209438094
482.0,-4293.000209438094
483.0,-4293.000209438094
484.0,-4293.000209438094
485.0,-4293.000209438094
486.0,-4293.000209438094
487.0,-4293.000209438094
488.0,-4293.000209438094
489.0,-4293.000209438094
490.0,-4293.000209438094
491.0,-4293.000209438094
492.0,-4293.000209438094
493.0,-4293.000209438094
494.0,-4293.000209438094
495.0,-4293.000209438094
496.0,-4293.000209438094
497.0,-4293.000209438094
498.0,-4293.000209438094
499.0,-4293.000209438094
500.0,-4293.000209438094
501.0,-4293.000209438094
502.0,-4293.000209438094
503.0,-4293.000209438094
504.0,-4293.000209438094
505.0,-4293.000209438094
506.0,-4293.000209438094
507.0,-4293.000209438094
508.0,-4293.000209438094
509.0,-4293.000209438094
510.0,-4293.000209438094
511.0,-4293.000209438094
512.0,-4293.000209438094
513.0,-4293.000209438094
514.0,-4293.000209438094
515.0,-4293.000209438094
516.0,-4293.000209438094
517.0,-4293.000209438094
518.0,-4293.000209438094
519.0,-4293.000209438094
520.0,-4293.000209438094
521.0,-4293.000209438094
522.0,-4293.000209438094
523.0,-4293.000209438094
524.0,-4293.000209438094
525.0,-4293.000209438094
526.0,-4293.000209438094
527.0,-4293.000209438094
528.0,-4293.000209438094
529.0,-4293.000209438094
530.0,-4293.000209438094
531.0,-4293.000209438094
532.0,-4293.000209438094
533.0,-4293.000209438094
534.0,-4293.000209438094
535.0,-4293.000209438094
536.0,-4293.000209438094
537.0,-4293.000209438094
538.0,-4293.000209438094
539.0,-4293.000209438094
540.0,-4293.000209438094
541.0,-4293.000209438094
542.0,-4293.000209438094
543.0,-4293.000209438094
544.0,-4293.000209438094
545.0,-4293.000209438094
546.0,-4293.000209438094
547.0,-4293.000209438094
548.0,-4293.000209438094
549.0,-4293.000209438094
550.0,-4293.000209438094
551.0,-4293.000209438094
552.0,-4293.000209438094
553.0,-4293.000209438094
554.0,-4293.000209438094
555.0,-4293.000209438094
556.0,-4293.000209438094
557.0,-4293.000209438094
558.0,-4293.000209438094
559.0,-4293.000209438094
560.0,-4293.000209438094
561.0,-4293.000209438094
562.0,-4293.000209438094
563.0,-4293.000209438094
564.0,-4293.000209438094
565.0,-4293.000209438094
566.0,-4293.000209438094
567.0,-4293.000209438094
568.0,-4293.000209438094
569.0,-4293.000209438094
570.0,-4293.000209438094
571.0,-4293.000209438094
572.0,-4293.000209438094
573.0,-4293.000209438094
574.0,-4293.000209438094
575.0,-4293.000209438094
576.0,-4293.000209438094
577.0,-4293.000209438094
578.0,-4293.000209438094
579.0,-4293.000209438094
580.0,-4293.000209438094
581.0,-4293.000209438094
582.0,-4293.000209438094
583.0,-4293.000209438094
584.0,-4293.000209438094
585.0,-4293.000209438094
586.0,-4293.000209438094
587.0,-4293.000209438094
588.0,-4293.000209438094
589.0,-4293.000209438094
590.0,-4293.000209438094
591.0,-4293.000209438094
592.0,-4293.000209438094
593.0,-4293.000209438094
594.0,-4293.000209438094
595.0,-4293.000209438094
596.0,-4293.000209438094
597.0,-4293.000209438094
598.0,-4293.000209438094
599.0,-4293.000209438094
600.0,-4293.000209438094
601.0,-4293.000209438094
602.0,-4293.000209438094
603.0,-4293.000209438094
604.0,-4293.000209438094
605.0,-4293.000209438094
606.0,-4293.000209438094
607.0,-4293.000209438094
608.0,-4293.000209438094
609.0,-4293.000209438094
610.0,-4293.000209438094
611.0,-4293.000209438094
612.0,-4293.000209438094
613.0,-4293.000209438094
614.0,-4293.000209438094
615.0,-4293.000209438094
616.0,-4293.000209438094
617.0,-4293.000209438094
618.0,-4293.000209438094
619.0,-4293.000209438094
620.0,-4293.000209438094
621.0,-4293.000209438094
622.0,-4293.000209438094
623.0,-4293.000209438094
624.0,-4293.000209438094
625.0,-4293.000209438094
626.0,-4293.000209438094
627.0,-4293.000209438094
628.0,-4293.000209438094
629.0,-4293.000209438094
630.0,-4293.000209438094
631.0,-4293.000209438094
632.0,-4293.000209438094
633.0,-4293.000209438094
634.0,-4293.000209438094
635.0,-4293.000209438094
636.0,-4293.000209438094
637.0,-4293.000209438094
638.0,-4293.000209438094
639.0,-4293.000209438094
640.0,-4293.000209438094
641.0,-4293.000209438094
642.0,-4293.000209438094
643.0,-4293.000209438094
644.0,-4293.000209438094
645.0,-4293.000209438094
646.0,-4293.000209438094
647.0,-4293.000209438094
648.0,-4293.000209438094
649.0,-4293.000209438094
650.0,-4293.000209438094
651.0,-4293.000209438094
652.0,-4293.000209438094
653.0,-4293.000209438094
654.0,-4293.000209438094
655.0,-4293.000209438094
656.0,-4293.000209438094
657.0,-4293.000209438094
658.0,-4293.000209438094
659.0,-4293.000209438094
660.0,-4293.000209438094
661.0,-4293.000209438094
662.0,-4293.000209438094
663.0,-4293.000209438094
664.0,-4293.000209438094
665.0,-4293.000209438094
666.0,-4293.000209438094
667.0,-4293.000209438094
668.0,-4293.000209438094
669.0,-4293.000209438094
670.0,-4293.000209438094
671.0,-4293.000209438094
672.0,-4293.000209438094
673.0,-4293.000209438094
674.0,-4293.000209438094
675.0,-4293.000209438094
676.0,-4293.000209438094
677.0,-4293.000209438094
678.0,-4293.000209438094
679.0,-4293.000209438094
680.0,-4293.000209438094
681.0,-4293.000209438094
682.0,-4293.000209438094
683.0,-4293.000209438094
684.0,-4293.000209438094
685.0,-4293.000209438094
686.0,-4293.000209438094
687.0,-4293.000209438094
688.0,-4293.000209438094
689.0,-4293.000209438094
690.0,-4293.000209438094
691.0,-4293.000209438094
692.0,-4293.000209438094
693.0,-4293.000209438094
694.0,-4293.000209438094
695.0,-4293.000209438094
696.0,-4293.000209438094
697.0,-4293.000209438094
698.0,-4293.000209438094
699.0,-4293.000209438094
700.0,-4293.000209438094
701.0,-4293.000209438094
702.0,-4293.000209438094
703.0,-4293.000209438094
704.0,-4293.000209438094
705.0,-4293.000209438094
706.0,-4293.000209438094
707.0,-4293.000209438094
708.0,-4293.000209438094
709.0,-4293.000209438094
710.0,-4293.000209438094
711.0,-4293.000209438094
712.0,-4293.000209438094
713.0,-4293.000209438094
714.0,-4293.000209438094
715.0,-4293.000209438094
716.0,-4293.000209438094
717.0,-4293.000209438094
718.0,-4293.000209438094
719.0,-4293.000209438094
720.0,-4293.000209438094
721.0,-4293.000209438094
722.0,-4293.000209438094
723.0,-4293.000209438094
724.0,-4293.000209438094
725.0,-4293.000209438094
726.0,-4293.000209438094
727.0,-4293.000209438094
728.0,-4293.000209438094
729.0,-4293.000209438094
730.0,-4293.000209438094
731.0,-4293.000209438094
732.0,-4293.000209438094
733.0,-4293.000209438094
734.0,-4293.000209438094
735.0,-4293.000209438094
736.0,-4293.000209438094
737.0,-4293.000209438094
738.0,-4293.000209438094
739.0,-4293.000209438094
740.0,-4293.000209438094
741.0,-4293.000209438094
742.0,-4293.000209438094
743.0,-4293.000209438094
744.0,-4293.000209438094
745.0,-4293.000209438094
746.0,-4293.000209438094
747.0,-4293.000209438094
748.0,-4293.000209438094
749.0,-4293.000209438094
750.0,-4293.000209438094
751.0,-4293.000209438094
752.0,-4293.000209438094
753.0,-4293.000209438094
754.0,-4293.000209438094
755.0,-4293.000209438094
756.0,-4293.000209438094
757.0,-4293.000209438094
758.0,-4293.000209438094
759.0,-4293.000209438094
760.0,-4293.000209438094
761.0,-4293.000209438094
762.0,-4293.000209438094
763.0,-4293.000209438094
764.0,-4293.000209438094
765.0,-4293.000209438094
766.0,-4293.000209438094
767.0,-4293.000209438094
768.0,-4293.000209438094
769.0,-4293.000209438094
770.0,-4293.000209438094
771.0,-4293.000209438094
772.0,-4293.000209438094
773.0,-4293.000209438094
774.0,-4293.000209438094
775.0,-4293.000209438094
776.0,-4293.000209438094
777.0,-4293.000209438094
778.0,-4293.000209438094
779.0,-4293.000209438094
780.0,-4293.000209438094
781.0,-4293.000209438094
782.0,-4293.000209438094
783.0,-4293.000209438094
784.0,-4293.000209438094
785.0,-4293.000209438094
786.0,-4293.000209438094
787.0,-4293.000209438094
788.0,-4293.000209438094
789.0,-4293.000209438094
790.0,-4293.000209438094
791.0,-4293.000209438094
792.0,-4293.000209438094
793.0,-4293.000209438094
794.0,-4293.000209438094
795.0,-4293.000209438094
796.0,-4293.000209438094
797.0,-4293.000209438094
798.0,-4293.000209438094
799.0,-4293.000209438094
800.0,-4293.000209438094
801.0,-4293.000209438094
802.0,-4293.000209438094
803.0,-4293.000209438094
804.0,-4293.000209438094
805.0,-4293.000209438094
806.0,-4293.000209438094
807.0,-4293.000209438094
808.0,-4293.000209438094
809.0,-4293.000209438094
810.0,-4293.000209438094
811.0,-4293.000209438094
812.0,-4293.000209438094
813.0,-4293.000209438094
814.0,-4293.000209438094
815.0,-4293.000209438094
816.0,-4293.000209438094
817.0,-4293.000209438094
818.0,-4293.000209438094
819.0,-4293.000209438094
820.0,-4293.000209438094
821.0,-4293.000209438094
822.0,-4293.000209438094
823.0,-4293.000209438094
824.0,-4293.000209438094
825.0,-4293.000209438094
826.0,-4293.000209438094
827.0,-4293.000209438094
828.0,-4293.000209438094
829.0,-4293.000209438094
830.0,-4293.000209438094
831.0,-4293.000209438094
832.0,-4293.000209438094
833.0,-4293.000209438094
834.0,-4293.000209438094
835.0,-4293.000209438094
836.0,-4293.000209438094
837.0,-4293.000209438094
838.0,-4293.000209438094
839.0,-4293.000209438094
840.0,-4293.000209438094
841.0,-4293.000209438094
842.0,-4293.000209438094
843.0,-4293.000209438094
844.0,-4293.000209438094
845.0,-4293.000209438094
846.0,-4293.000209438094
847.0,-4293.000209438094
848.0,-4293.000209438094
849.0,-4293.000209438094
850.0,-4293.000209438094
851.0,-4293.000209438094
852.0,-4293.000209438094
853.0,-4293.000209438094
854.0,-4293.000209438094
855.0,-4293.000209438094
856.0,-4293.000209438094
857.0,-4293.000209438094
858.0,-4293.000209438094
859.0,-4293.000209438094
860.0,-4293.000209438094
861.0,-4293.000209438094
862.0,-4293.000209438094
863.0,-4293.000209438094
864.0,-4293.000209438094
865.0,-4293.000209438094
866.0,-4293.000209438094
867.0,-4293.000209438094
868.0,-4293.000209438094
869.0,-4293.000209438094
870.0,-4293.000209438094
871.0,-4293.000209438094
872.0,-4293.000209438094
873.0,-4293.000209438094
874.0,-4293.000209438094
875.0,-4293.000209438094
876.0,-4293.000209438094
877.0,-4293.000209438094
878.0,-4293.000209438094
879.0,-4293.000209438094
880.0,-4293.000209438094
881.0,-4293.000209438094
882.0,-4293.000209438094
883.0,-4293.000209438094
884.0,-4293.000209438094
885.0,-4293.000209438094
886.0,-4293.000209438094
887.0,-4293.000209438094
888.0,-4293.000209438094
889.0,-4293.000209438094
890.0,-4293.000209438094
891.0,-4293.000209438094
892.0,-4293.000209438094
893.0,-4293.000209438094
894.0,-4293.000209438094
895.0,-4293.000209438094
896.0,-4293.000209438094
897.0,-4293.000209438094
898.0,-4293.000209438094
899.0,-4293.000209438094
900.0,-4293.000209438094
901.0,-4293.000209438094
902.0,-4293.000209438094
903.0,-4293.000209438094
904.0,-4293.000209438094
905.0,-4293.000209438094
906.0,-4293.000209438094
907.0,-4293.000209438094
908.0,-4293.000209438094
909.0,-4293.000209438094
910.0,-4293.000209438094
911.0,-4293.000209438094
912.0,-4293.000209438094
913.0,-4293.000209438094
914.0,-4293.000209438094
915.0,-4293.000209438094
916.0,-4293.000209438094
917.0,-4293.000209438094
918.0,-4293.000209438094
919.0,-4293.000209438094
920.0,-4293.000209438094
921.0,-4293.000209438094
922.0,-4293.000209438094
923.0,-4293.000209438094
924.0,-4293.000209438094
925.0,-4293.000209438094
926.0,-4293.000209438094
927.0,-4293.000209438094
928.0,-4293.000209438094
929.0,-4293.000209438094
930.0,-4293.000209438094
931.0,-4293.000209438094
932.0,-4293.000209438094
933.0,-4293.000209438094
934.0,-4293.000209438094
935.0,-4293.000209438094
936.0,-4293.000209438094
937.0,-4293.000209438094
938.0,-4293.000209438094
939.0,-4293.000209438094
940.0,-4293.000209438094
941.0,-4293.000209438094
942.0,-4293.000209438094
943.0,-4293.000209438094
944.0,-4293.000209438094
945.0,-4293.000209438094
946.0,-4293.000209438094
947.0,-4293.000209438094
948.0,-4293.000209438094
949.0,-4293.000209438094
950.0,-4293.000209438094
951.0,-4293.000209438094
952.0,-4293.000209438094
953.0,-4293.000209438094
954.0,-4293.000209438094
955.0,-4293.000209438094
956.0,-4293.000209438094
957.0,-4293.000209438094
958.0,-4293.000209438094
959.0,-4293.000209438094
960.0,-4293.000209438094
961.0,-4293.000209438094
962.0,-4293.000209438094
963.0,-4293.000209438094
964.0,-4293.000209438094
965.0,-4293.000209438094
966.0,-4293.000209438094
967.0,-4293.000209438094
968.0,-4293.000209438094
969.0,-4293.000209438094
970.0,-4293.000209438094
971.0,-4293.000209438094
972.0,-4293.000209438094
973.0,-4293.000209438094
974.0,-4293.000209438094
975.0,-4293.000209438094
976.0,-4293.000209438094
977.0,-4293.000209438094
978.0,-4293.000209438094
979.0,-4293.000209438094
980.0,-4293.000209438094
981.0,-4293.000209438094
982.0,-4293.000209438094
983.0,-4293.000209438094
984.0,-4293.000209438094
985.0,-4293.000209438094
986.0,-4293.000209438094
987.0,-4293.000209438094
988.0,-4293.000209438094
989.0,-4293.000209438094
990.0,-4293.000209438094
991.0,-4293.000209438094
992.0,-4293.000209438094
993.0,-4293.000209438094
994.0,-4293.000209438094
995.0,-4293.000209438094
996.0,-4293.000209438094
997.0,-4293.000209438094
998.0,-4293.000209438094
999.0,-4293.000209438094


==> figures/logs/mean_convergence_plots/gm_hotel_gurobi.csv <==
1.0,0.0
2.0,-4294.01100190476
3.0,-4293.120339999999
4.0,-4292.999939999998
5.0,-4292.999939999998
6.0,-4292.999938095236
7.0,-4292.999938095236
8.0,-4292.999938095236
9.0,-4292.999938095236
10.0,-4292.999938095236
11.0,-4292.999938095236
12.0,-4292.999938095236
13.0,-4292.999938095236
14.0,-4292.999938095236
15.0,-4292.999938095236
16.0,-4292.999938095236
17.0,-4292.999938095236
18.0,-4292.999938095236
19.0,-4292.999938095236
20.0,-4292.999938095236
21.0,-4292.999938095236
22.0,-4292.999938095236
23.0,-4292.999938095236
24.0,-4292.999938095236
25.0,-4292.999938095236
26.0,-4292.999938095236
27.0,-4292.999938095236
28.0,-4292.999938095236
29.0,-4292.999938095236
30.0,-4292.999938095236
31.0,-4292.999938095236
32.0,-4292.999938095236
33.0,-4292.999938095236
34.0,-4292.999938095236
35.0,-4292.999938095236
36.0,-4292.999938095236
37.0,-4292.999938095236
38.0,-4292.999938095236
39.0,-4292.999938095236
40.0,-4292.999938095236
41.0,-4292.999938095236
42.0,-4292.999938095236
43.0,-4292.999938095236
44.0,-4292.999938095236
45.0,-4292.999938095236
46.0,-4292.999938095236
47.0,-4292.999938095236
48.0,-4292.999938095236
49.0,-4292.999938095236
50.0,-4292.999938095236
51.0,-4292.999938095236
52.0,-4292.999938095236
53.0,-4292.999938095236
54.0,-4292.999938095236
55.0,-4292.999938095236
56.0,-4292.999938095236
57.0,-4292.999938095236
58.0,-4292.999938095236
59.0,-4292.999938095236
60.0,-4292.999938095236
61.0,-4292.999938095236
62.0,-4292.999938095236
63.0,-4292.999938095236
64.0,-4292.999938095236
65.0,-4292.999938095236
66.0,-4292.999938095236
67.0,-4292.999938095236
68.0,-4292.999938095236
69.0,-4292.999938095236
70.0,-4292.999938095236
71.0,-4292.999938095236
72.0,-4292.999938095236
73.0,-4292.999938095236
74.0,-4292.999938095236
75.0,-4292.999938095236
76.0,-4292.999938095236
77.0,-4292.999938095236
78.0,-4292.999938095236
79.0,-4292.999938095236
80.0,-4292.999938095236
81.0,-4292.999938095236
82.0,-4292.999938095236
83.0,-4292.999938095236
84.0,-4292.999938095236
85.0,-4292.999938095236
86.0,-4292.999938095236
87.0,-4292.999938095236
88.0,-4292.999938095236
89.0,-4292.999938095236
90.0,-4292.999938095236
91.0,-4292.999938095236
92.0,-4292.999938095236
93.0,-4292.999938095236
94.0,-4292.999938095236
95.0,-4292.999938095236
96.0,-4292.999938095236
97.0,-4292.999938095236
98.0,-4292.999938095236
99.0,-4292.999938095236
100.0,-4292.999938095236
101.0,-4292.999938095236
102.0,-4292.999938095236
103.0,-4292.999938095236
104.0,-4292.999938095236
105.0,-4292.999938095236
106.0,-4292.999938095236
107.0,-4292.999938095236
108.0,-4292.999938095236
109.0,-4292.999938095236
110.0,-4292.999938095236
111.0,-4292.999938095236
112.0,-4292.999938095236
113.0,-4292.999938095236
114.0,-4292.999938095236
115.0,-4292.999938095236
116.0,-4292.999938095236
117.0,-4292.999938095236
118.0,-4292.999938095236
119.0,-4292.999938095236
120.0,-4292.999938095236
121.0,-4292.999938095236
122.0,-4292.999938095236
123.0,-4292.999938095236
124.0,-4292.999938095236
125.0,-4292.999938095236
126.0,-4292.999938095236
127.0,-4292.999938095236
128.0,-4292.999938095236
129.0,-4292.999938095236
130.0,-4292.999938095236
131.0,-4292.999938095236
132.0,-4292.999938095236
133.0,-4292.999938095236
134.0,-4292.999938095236
135.0,-4292.999938095236
136.0,-4292.999938095236
137.0,-4292.999938095236
138.0,-4292.999938095236
139.0,-4292.999938095236
140.0,-4292.999938095236
141.0,-4292.999938095236
142.0,-4292.999938095236
143.0,-4292.999938095236
144.0,-4292.999938095236
145.0,-4292.999938095236
146.0,-4292.999938095236
147.0,-4292.999938095236
148.0,-4292.999938095236
149.0,-4292.999938095236
150.0,-4292.999938095236
151.0,-4292.999938095236
152.0,-4292.999938095236
153.0,-4292.999938095236
154.0,-4292.999938095236
155.0,-4292.999938095236
156.0,-4292.999938095236
157.0,-4292.999938095236
158.0,-4292.999938095236
159.0,-4292.999938095236
160.0,-4292.999938095236
161.0,-4292.999938095236
162.0,-4292.999938095236
163.0,-4292.999938095236
164.0,-4292.999938095236
165.0,-4292.999938095236
166.0,-4292.999938095236
167.0,-4292.999938095236
168.0,-4292.999938095236
169.0,-4292.999938095236
170.0,-4292.999938095236
171.0,-4292.999938095236
172.0,-4292.999938095236
173.0,-4292.999938095236
174.0,-4292.999938095236
175.0,-4292.999938095236
176.0,-4292.999938095236
177.0,-4292.999938095236
178.0,-4292.999938095236
179.0,-4292.999938095236
180.0,-4292.999938095236
181.0,-4292.999938095236
182.0,-4292.999938095236
183.0,-4292.999938095236
184.0,-4292.999938095236
185.0,-4292.999938095236
186.0,-4292.999938095236
187.0,-4292.999938095236
188.0,-4292.999938095236
189.0,-4292.999938095236
190.0,-4292.999938095236
191.0,-4292.999938095236
192.0,-4292.999938095236
193.0,-4292.999938095236
194.0,-4292.999938095236
195.0,-4292.999938095236
196.0,-4292.999938095236
197.0,-4292.999938095236
198.0,-4292.999938095236
199.0,-4292.999938095236
200.0,-4292.999938095236
201.0,-4292.999938095236
202.0,-4292.999938095236
203.0,-4292.999938095236
204.0,-4292.999938095236
205.0,-4292.999938095236
206.0,-4292.999938095236
207.0,-4292.999938095236
208.0,-4292.999938095236
209.0,-4292.999938095236
210.0,-4292.999938095236
211.0,-4292.999938095236
212.0,-4292.999938095236
213.0,-4292.999938095236
214.0,-4292.999938095236
215.0,-4292.999938095236
216.0,-4292.999938095236
217.0,-4292.999938095236
218.0,-4292.999938095236
219.0,-4292.999938095236
220.0,-4292.999938095236
221.0,-4292.999938095236
222.0,-4292.999938095236
223.0,-4292.999938095236
224.0,-4292.999938095236
225.0,-4292.999938095236
226.0,-4292.999938095236
227.0,-4292.999938095236
228.0,-4292.999938095236
229.0,-4292.999938095236
230.0,-4292.999938095236
231.0,-4292.999938095236
232.0,-4292.999938095236
233.0,-4292.999938095236
234.0,-4292.999938095236
235.0,-4292.999938095236
236.0,-4292.999938095236
237.0,-4292.999938095236
238.0,-4292.999938095236
239.0,-4292.999938095236
240.0,-4292.999938095236
241.0,-4292.999938095236
242.0,-4292.999938095236
243.0,-4292.999938095236
244.0,-4292.999938095236
245.0,-4292.999938095236
246.0,-4292.999938095236
247.0,-4292.999938095236
248.0,-4292.999938095236
249.0,-4292.999938095236
250.0,-4292.999938095236
251.0,-4292.999938095236
252.0,-4292.999938095236
253.0,-4292.999938095236
254.0,-4292.999938095236
255.0,-4292.999938095236
256.0,-4292.999938095236
257.0,-4292.999938095236
258.0,-4292.999938095236
259.0,-4292.999938095236
260.0,-4292.999938095236
261.0,-4292.999938095236
262.0,-4292.999938095236
263.0,-4292.999938095236
264.0,-4292.999938095236
265.0,-4292.999938095236
266.0,-4292.999938095236
267.0,-4292.999938095236
268.0,-4292.999938095236
269.0,-4292.999938095236
270.0,-4292.999938095236
271.0,-4292.999938095236
272.0,-4292.999938095236
273.0,-4292.999938095236
274.0,-4292.999938095236
275.0,-4292.999938095236
276.0,-4292.999938095236
277.0,-4292.999938095236
278.0,-4292.999938095236
279.0,-4292.999938095236
280.0,-4292.999938095236
281.0,-4292.999938095236
282.0,-4292.999938095236
283.0,-4292.999938095236
284.0,-4292.999938095236
285.0,-4292.999938095236
286.0,-4292.999938095236
287.0,-4292.999938095236
288.0,-4292.999938095236
289.0,-4292.999938095236
290.0,-4292.999938095236
291.0,-4292.999938095236
292.0,-4292.999938095236
293.0,-4292.999938095236
294.0,-4292.999938095236
295.0,-4292.999938095236
296.0,-4292.999938095236
297.0,-4292.999938095236
298.0,-4292.999938095236
299.0,-4292.999938095236
300.0,-4292.999938095236
301.0,-4292.999938095236
302.0,-4292.999938095236
303.0,-4292.999938095236
304.0,-4292.999938095236
305.0,-4292.999938095236
306.0,-4292.999938095236
307.0,-4292.999938095236
308.0,-4292.999938095236
309.0,-4292.999938095236
310.0,-4292.999938095236
311.0,-4292.999938095236
312.0,-4292.999938095236
313.0,-4292.999938095236
314.0,-4292.999938095236
315.0,-4292.999938095236
316.0,-4292.999938095236
317.0,-4292.999938095236
318.0,-4292.999938095236
319.0,-4292.999938095236
320.0,-4292.999938095236
321.0,-4292.999938095236
322.0,-4292.999938095236
323.0,-4292.999938095236
324.0,-4292.999938095236
325.0,-4292.999938095236
326.0,-4292.999938095236
327.0,-4292.999938095236
328.0,-4292.999938095236
329.0,-4292.999938095236
330.0,-4292.999938095236
331.0,-4292.999938095236
332.0,-4292.999938095236
333.0,-4292.999938095236
334.0,-4292.999938095236
335.0,-4292.999938095236
336.0,-4292.999938095236
337.0,-4292.999938095236
338.0,-4292.999938095236
339.0,-4292.999938095236
340.0,-4292.999938095236
341.0,-4292.999938095236
342.0,-4292.999938095236
343.0,-4292.999938095236
344.0,-4292.999938095236
345.0,-4292.999938095236
346.0,-4292.999938095236
347.0,-4292.999938095236
348.0,-4292.999938095236
349.0,-4292.999938095236
350.0,-4292.999938095236
351.0,-4292.999938095236
352.0,-4292.999938095236
353.0,-4292.999938095236
354.0,-4292.999938095236
355.0,-4292.999938095236
356.0,-4292.999938095236
357.0,-4292.999938095236
358.0,-4292.999938095236
359.0,-4292.999938095236
360.0,-4292.999938095236
361.0,-4292.999938095236
362.0,-4292.999938095236
363.0,-4292.999938095236
364.0,-4292.999938095236
365.0,-4292.999938095236
366.0,-4292.999938095236
367.0,-4292.999938095236
368.0,-4292.999938095236
369.0,-4292.999938095236
370.0,-4292.999938095236
371.0,-4292.999938095236
372.0,-4292.999938095236
373.0,-4292.999938095236
374.0,-4292.999938095236
375.0,-4292.999938095236
376.0,-4292.999938095236
377.0,-4292.999938095236
378.0,-4292.999938095236
379.0,-4292.999938095236
380.0,-4292.999938095236
381.0,-4292.999938095236
382.0,-4292.999938095236
383.0,-4292.999938095236
384.0,-4292.999938095236
385.0,-4292.999938095236
386.0,-4292.999938095236
387.0,-4292.999938095236
388.0,-4292.999938095236
389.0,-4292.999938095236
390.0,-4292.999938095236
391.0,-4292.999938095236
392.0,-4292.999938095236
393.0,-4292.999938095236
394.0,-4292.999938095236
395.0,-4292.999938095236
396.0,-4292.999938095236
397.0,-4292.999938095236
398.0,-4292.999938095236
399.0,-4292.999938095236
400.0,-4292.999938095236
401.0,-4292.999938095236
402.0,-4292.999938095236
403.0,-4292.999938095236
404.0,-4292.999938095236
405.0,-4292.999938095236
406.0,-4292.999938095236
407.0,-4292.999938095236
408.0,-4292.999938095236
409.0,-4292.999938095236
410.0,-4292.999938095236
411.0,-4292.999938095236
412.0,-4292.999938095236
413.0,-4292.999938095236
414.0,-4292.999938095236
415.0,-4292.999938095236
416.0,-4292.999938095236
417.0,-4292.999938095236
418.0,-4292.999938095236
419.0,-4292.999938095236
420.0,-4292.999938095236
421.0,-4292.999938095236
422.0,-4292.999938095236
423.0,-4292.999938095236
424.0,-4292.999938095236
425.0,-4292.999938095236
426.0,-4292.999938095236
427.0,-4292.999938095236
428.0,-4292.999938095236
429.0,-4292.999938095236
430.0,-4292.999938095236
431.0,-4292.999938095236
432.0,-4292.999938095236
433.0,-4292.999938095236
434.0,-4292.999938095236
435.0,-4292.999938095236
436.0,-4292.999938095236
437.0,-4292.999938095236
438.0,-4292.999938095236
439.0,-4292.999938095236
440.0,-4292.999938095236
441.0,-4292.999938095236
442.0,-4292.999938095236
443.0,-4292.999938095236
444.0,-4292.999938095236
445.0,-4292.999938095236
446.0,-4292.999938095236
447.0,-4292.999938095236
448.0,-4292.999938095236
449.0,-4292.999938095236
450.0,-4292.999938095236
451.0,-4292.999938095236
452.0,-4292.999938095236
453.0,-4292.999938095236
454.0,-4292.999938095236
455.0,-4292.999938095236
456.0,-4292.999938095236
457.0,-4292.999938095236
458.0,-4292.999938095236
459.0,-4292.999938095236
460.0,-4292.999938095236
461.0,-4292.999938095236
462.0,-4292.999938095236
463.0,-4292.999938095236
464.0,-4292.999938095236
465.0,-4292.999938095236
466.0,-4292.999938095236
467.0,-4292.999938095236
468.0,-4292.999938095236
469.0,-4292.999938095236
470.0,-4292.999938095236
471.0,-4292.999938095236
472.0,-4292.999938095236
473.0,-4292.999938095236
474.0,-4292.999938095236
475.0,-4292.999938095236
476.0,-4292.999938095236
477.0,-4292.999938095236
478.0,-4292.999938095236
479.0,-4292.999938095236
480.0,-4292.999938095236
481.0,-4292.999938095236
482.0,-4292.999938095236
483.0,-4292.999938095236
484.0,-4292.999938095236
485.0,-4292.999938095236
486.0,-4292.999938095236
487.0,-4292.999938095236
488.0,-4292.999938095236
489.0,-4292.999938095236
490.0,-4292.999938095236
491.0,-4292.999938095236
492.0,-4292.999938095236
493.0,-4292.999938095236
494.0,-4292.999938095236
495.0,-4292.999938095236
496.0,-4292.999938095236
497.0,-4292.999938095236
498.0,-4292.999938095236
499.0,-4292.999938095236
500.0,-4292.999938095236
501.0,-4292.999938095236
502.0,-4292.999938095236
503.0,-4292.999938095236
504.0,-4292.999938095236
505.0,-4292.999938095236
506.0,-4292.999938095236
507.0,-4292.999938095236
508.0,-4292.999938095236
509.0,-4292.999938095236
510.0,-4292.999938095236
511.0,-4292.999938095236
512.0,-4292.999938095236
513.0,-4292.999938095236
514.0,-4292.999938095236
515.0,-4292.999938095236
516.0,-4292.999938095236
517.0,-4292.999938095236
518.0,-4292.999938095236
519.0,-4292.999938095236
520.0,-4292.999938095236
521.0,-4292.999938095236
522.0,-4292.999938095236
523.0,-4292.999938095236
524.0,-4292.999938095236
525.0,-4292.999938095236
526.0,-4292.999938095236
527.0,-4292.999938095236
528.0,-4292.999938095236
529.0,-4292.999938095236
530.0,-4292.999938095236
531.0,-4292.999938095236
532.0,-4292.999938095236
533.0,-4292.999938095236
534.0,-4292.999938095236
535.0,-4292.999938095236
536.0,-4292.999938095236
537.0,-4292.999938095236
538.0,-4292.999938095236
539.0,-4292.999938095236
540.0,-4292.999938095236
541.0,-4292.999938095236
542.0,-4292.999938095236
543.0,-4292.999938095236
544.0,-4292.999938095236
545.0,-4292.999938095236
546.0,-4292.999938095236
547.0,-4292.999938095236
548.0,-4292.999938095236
549.0,-4292.999938095236
550.0,-4292.999938095236
551.0,-4292.999938095236
552.0,-4292.999938095236
553.0,-4292.999938095236
554.0,-4292.999938095236
555.0,-4292.999938095236
556.0,-4292.999938095236
557.0,-4292.999938095236
558.0,-4292.999938095236
559.0,-4292.999938095236
560.0,-4292.999938095236
561.0,-4292.999938095236
562.0,-4292.999938095236
563.0,-4292.999938095236
564.0,-4292.999938095236
565.0,-4292.999938095236
566.0,-4292.999938095236
567.0,-4292.999938095236
568.0,-4292.999938095236
569.0,-4292.999938095236
570.0,-4292.999938095236
571.0,-4292.999938095236
572.0,-4292.999938095236
573.0,-4292.999938095236
574.0,-4292.999938095236
575.0,-4292.999938095236
576.0,-4292.999938095236
577.0,-4292.999938095236
578.0,-4292.999938095236
579.0,-4292.999938095236
580.0,-4292.999938095236
581.0,-4292.999938095236
582.0,-4292.999938095236
583.0,-4292.999938095236
584.0,-4292.999938095236
585.0,-4292.999938095236
586.0,-4292.999938095236
587.0,-4292.999938095236
588.0,-4292.999938095236
589.0,-4292.999938095236
590.0,-4292.999938095236
591.0,-4292.999938095236
592.0,-4292.999938095236
593.0,-4292.999938095236
594.0,-4292.999938095236
595.0,-4292.999938095236
596.0,-4292.999938095236
597.0,-4292.999938095236
598.0,-4292.999938095236
599.0,-4292.999938095236
600.0,-4292.999938095236
601.0,-4292.999938095236
602.0,-4292.999938095236
603.0,-4292.999938095236
604.0,-4292.999938095236
605.0,-4292.999938095236
606.0,-4292.999938095236
607.0,-4292.999938095236
608.0,-4292.999938095236
609.0,-4292.999938095236
610.0,-4292.999938095236
611.0,-4292.999938095236
612.0,-4292.999938095236
613.0,-4292.999938095236
614.0,-4292.999938095236
615.0,-4292.999938095236
616.0,-4292.999938095236
617.0,-4292.999938095236
618.0,-4292.999938095236
619.0,-4292.999938095236
620.0,-4292.999938095236
621.0,-4292.999938095236
622.0,-4292.999938095236
623.0,-4292.999938095236
624.0,-4292.999938095236
625.0,-4292.999938095236
626.0,-4292.999938095236
627.0,-4292.999938095236
628.0,-4292.999938095236
629.0,-4292.999938095236
630.0,-4292.999938095236
631.0,-4292.999938095236
632.0,-4292.999938095236
633.0,-4292.999938095236
634.0,-4292.999938095236
635.0,-4292.999938095236
636.0,-4292.999938095236
637.0,-4292.999938095236
638.0,-4292.999938095236
639.0,-4292.999938095236
640.0,-4292.999938095236
641.0,-4292.999938095236
642.0,-4292.999938095236
643.0,-4292.999938095236
644.0,-4292.999938095236
645.0,-4292.999938095236
646.0,-4292.999938095236
647.0,-4292.999938095236
648.0,-4292.999938095236
649.0,-4292.999938095236
650.0,-4292.999938095236
651.0,-4292.999938095236
652.0,-4292.999938095236
653.0,-4292.999938095236
654.0,-4292.999938095236
655.0,-4292.999938095236
656.0,-4292.999938095236
657.0,-4292.999938095236
658.0,-4292.999938095236
659.0,-4292.999938095236
660.0,-4292.999938095236
661.0,-4292.999938095236
662.0,-4292.999938095236
663.0,-4292.999938095236
664.0,-4292.999938095236
665.0,-4292.999938095236
666.0,-4292.999938095236
667.0,-4292.999938095236
668.0,-4292.999938095236
669.0,-4292.999938095236
670.0,-4292.999938095236
671.0,-4292.999938095236
672.0,-4292.999938095236
673.0,-4292.999938095236
674.0,-4292.999938095236
675.0,-4292.999938095236
676.0,-4292.999938095236
677.0,-4292.999938095236
678.0,-4292.999938095236
679.0,-4292.999938095236
680.0,-4292.999938095236
681.0,-4292.999938095236
682.0,-4292.999938095236
683.0,-4292.999938095236
684.0,-4292.999938095236
685.0,-4292.999938095236
686.0,-4292.999938095236
687.0,-4292.999938095236
688.0,-4292.999938095236
689.0,-4292.999938095236
690.0,-4292.999938095236
691.0,-4292.999938095236
692.0,-4292.999938095236
693.0,-4292.999938095236
694.0,-4292.999938095236
695.0,-4292.999938095236
696.0,-4292.999938095236
697.0,-4292.999938095236
698.0,-4292.999938095236
699.0,-4292.999938095236
700.0,-4292.999938095236
701.0,-4292.999938095236
702.0,-4292.999938095236
703.0,-4292.999938095236
704.0,-4292.999938095236
705.0,-4292.999938095236
706.0,-4292.999938095236
707.0,-4292.999938095236
708.0,-4292.999938095236
709.0,-4292.999938095236
710.0,-4292.999938095236
711.0,-4292.999938095236
712.0,-4292.999938095236
713.0,-4292.999938095236
714.0,-4292.999938095236
715.0,-4292.999938095236
716.0,-4292.999938095236
717.0,-4292.999938095236
718.0,-4292.999938095236
719.0,-4292.999938095236
720.0,-4292.999938095236
721.0,-4292.999938095236
722.0,-4292.999938095236
723.0,-4292.999938095236
724.0,-4292.999938095236
725.0,-4292.999938095236
726.0,-4292.999938095236
727.0,-4292.999938095236
728.0,-4292.999938095236
729.0,-4292.999938095236
730.0,-4292.999938095236
731.0,-4292.999938095236
732.0,-4292.999938095236
733.0,-4292.999938095236
734.0,-4292.999938095236
735.0,-4292.999938095236
736.0,-4292.999938095236
737.0,-4292.999938095236
738.0,-4292.999938095236
739.0,-4292.999938095236
740.0,-4292.999938095236
741.0,-4292.999938095236
742.0,-4292.999938095236
743.0,-4292.999938095236
744.0,-4292.999938095236
745.0,-4292.999938095236
746.0,-4292.999938095236
747.0,-4292.999938095236
748.0,-4292.999938095236
749.0,-4292.999938095236
750.0,-4292.999938095236
751.0,-4292.999938095236
752.0,-4292.999938095236
753.0,-4292.999938095236
754.0,-4292.999938095236
755.0,-4292.999938095236
756.0,-4292.999938095236
757.0,-4292.999938095236
758.0,-4292.999938095236
759.0,-4292.999938095236
760.0,-4292.999938095236
761.0,-4292.999938095236
762.0,-4292.999938095236
763.0,-4292.999938095236
764.0,-4292.999938095236
765.0,-4292.999938095236
766.0,-4292.999938095236
767.0,-4292.999938095236
768.0,-4292.999938095236
769.0,-4292.999938095236
770.0,-4292.999938095236
771.0,-4292.999938095236
772.0,-4292.999938095236
773.0,-4292.999938095236
774.0,-4292.999938095236
775.0,-4292.999938095236
776.0,-4292.999938095236
777.0,-4292.999938095236
778.0,-4292.999938095236
779.0,-4292.999938095236
780.0,-4292.999938095236
781.0,-4292.999938095236
782.0,-4292.999938095236
783.0,-4292.999938095236
784.0,-4292.999938095236
785.0,-4292.999938095236
786.0,-4292.999938095236
787.0,-4292.999938095236
788.0,-4292.999938095236
789.0,-4292.999938095236
790.0,-4292.999938095236
791.0,-4292.999938095236
792.0,-4292.999938095236
793.0,-4292.999938095236
794.0,-4292.999938095236
795.0,-4292.999938095236
796.0,-4292.999938095236
797.0,-4292.999938095236
798.0,-4292.999938095236
799.0,-4292.999938095236
800.0,-4292.999938095236
801.0,-4292.999938095236
802.0,-4292.999938095236
803.0,-4292.999938095236
804.0,-4292.999938095236
805.0,-4292.999938095236
806.0,-4292.999938095236
807.0,-4292.999938095236
808.0,-4292.999938095236
809.0,-4292.999938095236
810.0,-4292.999938095236
811.0,-4292.999938095236
812.0,-4292.999938095236
813.0,-4292.999938095236
814.0,-4292.999938095236
815.0,-4292.999938095236
816.0,-4292.999938095236
817.0,-4292.999938095236
818.0,-4292.999938095236
819.0,-4292.999938095236
820.0,-4292.999938095236
821.0,-4292.999938095236
822.0,-4292.999938095236
823.0,-4292.999938095236
824.0,-4292.999938095236
825.0,-4292.999938095236
826.0,-4292.999938095236
827.0,-4292.999938095236
828.0,-4292.999938095236
829.0,-4292.999938095236
830.0,-4292.999938095236
831.0,-4292.999938095236
832.0,-4292.999938095236
833.0,-4292.999938095236
834.0,-4292.999938095236
835.0,-4292.999938095236
836.0,-4292.999938095236
837.0,-4292.999938095236
838.0,-4292.999938095236
839.0,-4292.999938095236
840.0,-4292.999938095236
841.0,-4292.999938095236
842.0,-4292.999938095236
843.0,-4292.999938095236
844.0,-4292.999938095236
845.0,-4292.999938095236
846.0,-4292.999938095236
847.0,-4292.999938095236
848.0,-4292.999938095236
849.0,-4292.999938095236
850.0,-4292.999938095236
851.0,-4292.999938095236
852.0,-4292.999938095236
853.0,-4292.999938095236
854.0,-4292.999938095236
855.0,-4292.999938095236
856.0,-4292.999938095236
857.0,-4292.999938095236
858.0,-4292.999938095236
859.0,-4292.999938095236
860.0,-4292.999938095236
861.0,-4292.999938095236
862.0,-4292.999938095236
863.0,-4292.999938095236
864.0,-4292.999938095236
865.0,-4292.999938095236
866.0,-4292.999938095236
867.0,-4292.999938095236
868.0,-4292.999938095236
869.0,-4292.999938095236
870.0,-4292.999938095236
871.0,-4292.999938095236
872.0,-4292.999938095236
873.0,-4292.999938095236
874.0,-4292.999938095236
875.0,-4292.999938095236
876.0,-4292.999938095236
877.0,-4292.999938095236
878.0,-4292.999938095236
879.0,-4292.999938095236
880.0,-4292.999938095236
881.0,-4292.999938095236
882.0,-4292.999938095236
883.0,-4292.999938095236
884.0,-4292.999938095236
885.0,-4292.999938095236
886.0,-4292.999938095236
887.0,-4292.999938095236
888.0,-4292.999938095236
889.0,-4292.999938095236
890.0,-4292.999938095236
891.0,-4292.999938095236
892.0,-4292.999938095236
893.0,-4292.999938095236
894.0,-4292.999938095236
895.0,-4292.999938095236
896.0,-4292.999938095236
897.0,-4292.999938095236
898.0,-4292.999938095236
899.0,-4292.999938095236
900.0,-4292.999938095236
901.0,-4292.999938095236
902.0,-4292.999938095236
903.0,-4292.999938095236
904.0,-4292.999938095236
905.0,-4292.999938095236
906.0,-4292.999938095236
907.0,-4292.999938095236
908.0,-4292.999938095236
909.0,-4292.999938095236
910.0,-4292.999938095236
911.0,-4292.999938095236
912.0,-4292.999938095236
913.0,-4292.999938095236
914.0,-4292.999938095236
915.0,-4292.999938095236
916.0,-4292.999938095236
917.0,-4292.999938095236
918.0,-4292.999938095236
919.0,-4292.999938095236
920.0,-4292.999938095236
921.0,-4292.999938095236
922.0,-4292.999938095236
923.0,-4292.999938095236
924.0,-4292.999938095236
925.0,-4292.999938095236
926.0,-4292.999938095236
927.0,-4292.999938095236
928.0,-4292.999938095236
929.0,-4292.999938095236
930.0,-4292.999938095236
931.0,-4292.999938095236
932.0,-4292.999938095236
933.0,-4292.999938095236
934.0,-4292.999938095236
935.0,-4292.999938095236
936.0,-4292.999938095236
937.0,-4292.999938095236
938.0,-4292.999938095236
939.0,-4292.999938095236
940.0,-4292.999938095236
941.0,-4292.999938095236
942.0,-4292.999938095236
943.0,-4292.999938095236
944.0,-4292.999938095236
945.0,-4292.999938095236
946.0,-4292.999938095236
947.0,-4292.999938095236
948.0,-4292.999938095236
949.0,-4292.999938095236
950.0,-4292.999938095236
951.0,-4292.999938095236
952.0,-4292.999938095236
953.0,-4292.999938095236
954.0,-4292.999938095236
955.0,-4292.999938095236
956.0,-4292.999938095236
957.0,-4292.999938095236
958.0,-4292.999938095236
959.0,-4292.999938095236
960.0,-4292.999938095236
961.0,-4292.999938095236
962.0,-4292.999938095236
963.0,-4292.999938095236
964.0,-4292.999938095236
965.0,-4292.999938095236
966.0,-4292.999938095236
967.0,-4292.999938095236
968.0,-4292.999938095236
969.0,-4292.999938095236
970.0,-4292.999938095236
971.0,-4292.999938095236
972.0,-4292.999938095236
973.0,-4292.999938095236
974.0,-4292.999938095236
975.0,-4292.999938095236
976.0,-4292.999938095236
977.0,-4292.999938095236
978.0,-4292.999938095236
979.0,-4292.999938095236
980.0,-4292.999938095236
981.0,-4292.999938095236
982.0,-4292.999938095236
983.0,-4292.999938095236
984.0,-4292.999938095236
985.0,-4292.999938095236
986.0,-4292.999938095236
987.0,-4292.999938095236
988.0,-4292.999938095236
989.0,-4292.999938095236
990.0,-4292.999938095236
991.0,-4292.999938095236
992.0,-4292.999938095236
993.0,-4292.999938095236
994.0,-4292.999938095236
995.0,-4292.999938095236
996.0,-4292.999938095236
997.0,-4292.999938095236
998.0,-4292.999938095236
999.0,-4292.999938095236
1000.0,-4292.999938095236
1001.0,-4292.999938095236
1002.0,-4292.999938095236
1003.0,-4292.999938095236
1004.0,-4292.999938095236
1005.0,-4292.999938095236
1006.0,-4292.999938095236
1007.0,-4292.999938095236
1008.0,-4292.999938095236
1009.0,-4292.999938095236
1010.0,-4292.999938095236
1011.0,-4292.999938095236
1012.0,-4292.999938095236
1013.0,-4292.999938095236
1014.0,-4292.999938095236
1015.0,-4292.999938095236
1016.0,-4292.999938095236
1017.0,-4292.999938095236
1018.0,-4292.999938095236
1019.0,-4292.999938095236
1020.0,-4292.999938095236
1021.0,-4292.999938095236
1022.0,-4292.999938095236
1023.0,-4292.999938095236
1024.0,-4292.999938095236
1025.0,-4292.999938095236
1026.0,-4292.999938095236
1027.0,-4292.999938095236
1028.0,-4292.999938095236
1029.0,-4292.999938095236
1030.0,-4292.999938095236
1031.0,-4292.999938095236
1032.0,-4292.999938095236
1033.0,-4292.999938095236
1034.0,-4292.999938095236
1035.0,-4292.999938095236
1036.0,-4292.999938095236
1037.0,-4292.999938095236
1038.0,-4292.999938095236
1039.0,-4292.999938095236
1040.0,-4292.999938095236
1041.0,-4292.999938095236
1042.0,-4292.999938095236
1043.0,-4292.999938095236
1044.0,-4292.999938095236
1045.0,-4292.999938095236
1046.0,-4292.999938095236
1047.0,-4292.999938095236
1048.0,-4292.999938095236
1049.0,-4292.999938095236
1050.0,-4292.999938095236
1051.0,-4292.999938095236
1052.0,-4292.999938095236
1053.0,-4292.999938095236
1054.0,-4292.999938095236
1055.0,-4292.999938095236
1056.0,-4292.999938095236
1057.0,-4292.999938095236
1058.0,-4292.999938095236
1059.0,-4292.999938095236
1060.0,-4292.999938095236
1061.0,-4292.999938095236
1062.0,-4292.999938095236
1063.0,-4292.999938095236
1064.0,-4292.999938095236
1065.0,-4292.999938095236
1066.0,-4292.999938095236
1067.0,-4292.999938095236
1068.0,-4292.999938095236
1069.0,-4292.999938095236
1070.0,-4292.999938095236
1071.0,-4292.999938095236
1072.0,-4292.999938095236
1073.0,-4292.999938095236
1074.0,-4292.999938095236
1075.0,-4292.999938095236
1076.0,-4292.999938095236
1077.0,-4292.999938095236
1078.0,-4292.999938095236
1079.0,-4292.999938095236
1080.0,-4292.999938095236
1081.0,-4292.999938095236
1082.0,-4292.999938095236
1083.0,-4292.999938095236
1084.0,-4292.999938095236
1085.0,-4292.999938095236
1086.0,-4292.999938095236
1087.0,-4292.999938095236
1088.0,-4292.999938095236
1089.0,-4292.999938095236
1090.0,-4292.999938095236
1091.0,-4292.999938095236
1092.0,-4292.999938095236
1093.0,-4292.999938095236
1094.0,-4292.999938095236
1095.0,-4292.999938095236
1096.0,-4292.999938095236
1097.0,-4292.999938095236
1098.0,-4292.999938095236
1099.0,-4292.999938095236
1100.0,-4292.999938095236
1101.0,-4292.999938095236
1102.0,-4292.999938095236
1103.0,-4292.999938095236
1104.0,-4292.999938095236
1105.0,-4292.999938095236
1106.0,-4292.999938095236
1107.0,-4292.999938095236
1108.0,-4292.999938095236
1109.0,-4292.999938095236
1110.0,-4292.999938095236
1111.0,-4292.999938095236
1112.0,-4292.999938095236
1113.0,-4292.999938095236
1114.0,-4292.999938095236
1115.0,-4292.999938095236
1116.0,-4292.999938095236
1117.0,-4292.999938095236
1118.0,-4292.999938095236
1119.0,-4292.999938095236
1120.0,-4292.999938095236
1121.0,-4292.999938095236
1122.0,-4292.999938095236
1123.0,-4292.999938095236
1124.0,-4292.999938095236
1125.0,-4292.999938095236
1126.0,-4292.999938095236
1127.0,-4292.999938095236
1128.0,-4292.999938095236
1129.0,-4292.999938095236
1130.0,-4292.999938095236
1131.0,-4292.999938095236
1132.0,-4292.999938095236
1133.0,-4292.999938095236
1134.0,-4292.999938095236
1135.0,-4292.999938095236
1136.0,-4292.999938095236
1137.0,-4292.999938095236
1138.0,-4292.999938095236
1139.0,-4292.999938095236
1140.0,-4292.999938095236
1141.0,-4292.999938095236
1142.0,-4292.999938095236
1143.0,-4292.999938095236
1144.0,-4292.999938095236
1145.0,-4292.999938095236
1146.0,-4292.999938095236
1147.0,-4292.999938095236
1148.0,-4292.999938095236
1149.0,-4292.999938095236
1150.0,-4292.999938095236
1151.0,-4292.999938095236
1152.0,-4292.999938095236
1153.0,-4292.999938095236
1154.0,-4292.999938095236
1155.0,-4292.999938095236
1156.0,-4292.999938095236
1157.0,-4292.999938095236
1158.0,-4292.999938095236
1159.0,-4292.999938095236
1160.0,-4292.999938095236
1161.0,-4292.999938095236
1162.0,-4292.999938095236
1163.0,-4292.999938095236
1164.0,-4292.999938095236
1165.0,-4292.999938095236
1166.0,-4292.999938095236
1167.0,-4292.999938095236
1168.0,-4292.999938095236
1169.0,-4292.999938095236
1170.0,-4292.999938095236
1171.0,-4292.999938095236
1172.0,-4292.999938095236
1173.0,-4292.999938095236
1174.0,-4292.999938095236
1175.0,-4292.999938095236
1176.0,-4292.999938095236
1177.0,-4292.999938095236
1178.0,-4292.999938095236
1179.0,-4292.999938095236
1180.0,-4292.999938095236
1181.0,-4292.999938095236
1182.0,-4292.999938095236
1183.0,-4292.999938095236
1184.0,-4292.999938095236
1185.0,-4292.999938095236
1186.0,-4292.999938095236
1187.0,-4292.999938095236
1188.0,-4292.999938095236
1189.0,-4292.999938095236
1190.0,-4292.999938095236
1191.0,-4292.999938095236
1192.0,-4292.999938095236
1193.0,-4292.999938095236
1194.0,-4292.999938095236
1195.0,-4292.999938095236
1196.0,-4292.999938095236
1197.0,-4292.999938095236
1198.0,-4292.999938095236
1199.0,-4292.999938095236
1200.0,-4292.999938095236
1201.0,-4292.999938095236
1202.0,-4292.999938095236
1203.0,-4292.999938095236
1204.0,-4292.999938095236
1205.0,-4292.999938095236
1206.0,-4292.999938095236
1207.0,-4292.999938095236
1208.0,-4292.999938095236
1209.0,-4292.999938095236
1210.0,-4292.999938095236
1211.0,-4292.999938095236
1212.0,-4292.999938095236
1213.0,-4292.999938095236
1214.0,-4292.999938095236
1215.0,-4292.999938095236
1216.0,-4292.999938095236
1217.0,-4292.999938095236
1218.0,-4292.999938095236
1219.0,-4292.999938095236
1220.0,-4292.999938095236
1221.0,-4292.999938095236
1222.0,-4292.999938095236
1223.0,-4292.999938095236
1224.0,-4292.999938095236
1225.0,-4292.999938095236
1226.0,-4292.999938095236
1227.0,-4292.999938095236
1228.0,-4292.999938095236
1229.0,-4292.999938095236
1230.0,-4292.999938095236
1231.0,-4292.999938095236
1232.0,-4292.999938095236
1233.0,-4292.999938095236
1234.0,-4292.999938095236
1235.0,-4292.999938095236
1236.0,-4292.999938095236
1237.0,-4292.999938095236
1238.0,-4292.999938095236
1239.0,-4292.999938095236
1240.0,-4292.999938095236
1241.0,-4292.999938095236
1242.0,-4292.999938095236
1243.0,-4292.999938095236
1244.0,-4292.999938095236
1245.0,-4292.999938095236
1246.0,-4292.999938095236
1247.0,-4292.999938095236
1248.0,-4292.999938095236
1249.0,-4292.999938095236
1250.0,-4292.999938095236
1251.0,-4292.999938095236
1252.0,-4292.999938095236
1253.0,-4292.999938095236
1254.0,-4292.999938095236
1255.0,-4292.999938095236
1256.0,-4292.999938095236
1257.0,-4292.999938095236
1258.0,-4292.999938095236
1259.0,-4292.999938095236
1260.0,-4292.999938095236
1261.0,-4292.999938095236
1262.0,-4292.999938095236
1263.0,-4292.999938095236
1264.0,-4292.999938095236
1265.0,-4292.999938095236
1266.0,-4292.999938095236
1267.0,-4292.999938095236
1268.0,-4292.999938095236
1269.0,-4292.999938095236
1270.0,-4292.999938095236
1271.0,-4292.999938095236
1272.0,-4292.999938095236
1273.0,-4292.999938095236
1274.0,-4292.999938095236
1275.0,-4292.999938095236
1276.0,-4292.999938095236
1277.0,-4292.999938095236
1278.0,-4292.999938095236
1279.0,-4292.999938095236
1280.0,-4292.999938095236
1281.0,-4292.999938095236
1282.0,-4292.999938095236
1283.0,-4292.999938095236
1284.0,-4292.999938095236
1285.0,-4292.999938095236
1286.0,-4292.999938095236
1287.0,-4292.999938095236
1288.0,-4292.999938095236
1289.0,-4292.999938095236
1290.0,-4292.999938095236
1291.0,-4292.999938095236
1292.0,-4292.999938095236
1293.0,-4292.999938095236
1294.0,-4292.999938095236
1295.0,-4292.999938095236
1296.0,-4292.999938095236
1297.0,-4292.999938095236
1298.0,-4292.999938095236
1299.0,-4292.999938095236
1300.0,-4292.999938095236
1301.0,-4292.999938095236
1302.0,-4292.999938095236
1303.0,-4292.999938095236
1304.0,-4292.999938095236
1305.0,-4292.999938095236
1306.0,-4292.999938095236
1307.0,-4292.999938095236
1308.0,-4292.999938095236
1309.0,-4292.999938095236
1310.0,-4292.999938095236
1311.0,-4292.999938095236
1312.0,-4292.999938095236
1313.0,-4292.999938095236
1314.0,-4292.999938095236
1315.0,-4292.999938095236
1316.0,-4292.999938095236
1317.0,-4292.999938095236
1318.0,-4292.999938095236
1319.0,-4292.999938095236
1320.0,-4292.999938095236
1321.0,-4292.999938095236
1322.0,-4292.999938095236
1323.0,-4292.999938095236
1324.0,-4292.999938095236
1325.0,-4292.999938095236
1326.0,-4292.999938095236
1327.0,-4292.999938095236
1328.0,-4292.999938095236
1329.0,-4292.999938095236
1330.0,-4292.999938095236
1331.0,-4292.999938095236
1332.0,-4292.999938095236
1333.0,-4292.999938095236
1334.0,-4292.999938095236
1335.0,-4292.999938095236
1336.0,-4292.999938095236
1337.0,-4292.999938095236
1338.0,-4292.999938095236
1339.0,-4292.999938095236
1340.0,-4292.999938095236
1341.0,-4292.999938095236
1342.0,-4292.999938095236
1343.0,-4292.999938095236
1344.0,-4292.999938095236
1345.0,-4292.999938095236
1346.0,-4292.999938095236
1347.0,-4292.999938095236
1348.0,-4292.999938095236
1349.0,-4292.999938095236
1350.0,-4292.999938095236
1351.0,-4292.999938095236
1352.0,-4292.999938095236
1353.0,-4292.999938095236
1354.0,-4292.999938095236
1355.0,-4292.999938095236
1356.0,-4292.999938095236
1357.0,-4292.999938095236
1358.0,-4292.999938095236
1359.0,-4292.999938095236
1360.0,-4292.999938095236
1361.0,-4292.999938095236
1362.0,-4292.999938095236
1363.0,-4292.999938095236
1364.0,-4292.999938095236
1365.0,-4292.999938095236
1366.0,-4292.999938095236
1367.0,-4292.999938095236
1368.0,-4292.999938095236
1369.0,-4292.999938095236
1370.0,-4292.999938095236
1371.0,-4292.999938095236
1372.0,-4292.999938095236
1373.0,-4292.999938095236
1374.0,-4292.999938095236
1375.0,-4292.999938095236
1376.0,-4292.999938095236
1377.0,-4292.999938095236
1378.0,-4292.999938095236
1379.0,-4292.999938095236
1380.0,-4292.999938095236
1381.0,-4292.999938095236
1382.0,-4292.999938095236
1383.0,-4292.999938095236
1384.0,-4292.999938095236
1385.0,-4292.999938095236
1386.0,-4292.999938095236
1387.0,-4292.999938095236
1388.0,-4292.999938095236
1389.0,-4292.999938095236
1390.0,-4292.999938095236
1391.0,-4292.999938095236
1392.0,-4292.999938095236
1393.0,-4292.999938095236
1394.0,-4292.999938095236
1395.0,-4292.999938095236
1396.0,-4292.999938095236
1397.0,-4292.999938095236
1398.0,-4292.999938095236
1399.0,-4292.999938095236
1400.0,-4292.999938095236
1401.0,-4292.999938095236
1402.0,-4292.999938095236
1403.0,-4292.999938095236
1404.0,-4292.999938095236
1405.0,-4292.999938095236
1406.0,-4292.999938095236
1407.0,-4292.999938095236
1408.0,-4292.999938095236
1409.0,-4292.999938095236
1410.0,-4292.999938095236
1411.0,-4292.999938095236
1412.0,-4292.999938095236
1413.0,-4292.999938095236
1414.0,-4292.999938095236
1415.0,-4292.999938095236
1416.0,-4292.999938095236
1417.0,-4292.999938095236
1418.0,-4292.999938095236
1419.0,-4292.999938095236
1420.0,-4292.999938095236
1421.0,-4292.999938095236
1422.0,-4292.999938095236
1423.0,-4292.999938095236
1424.0,-4292.999938095236
1425.0,-4292.999938095236
1426.0,-4292.999938095236
1427.0,-4292.999938095236
1428.0,-4292.999938095236
1429.0,-4292.999938095236
1430.0,-4292.999938095236
1431.0,-4292.999938095236
1432.0,-4292.999938095236
1433.0,-4292.999938095236
1434.0,-4292.999938095236
1435.0,-4292.999938095236
1436.0,-4292.999938095236
1437.0,-4292.999938095236
1438.0,-4292.999938095236
1439.0,-4292.999938095236
1440.0,-4292.999938095236
1441.0,-4292.999938095236
1442.0,-4292.999938095236
1443.0,-4292.999938095236
1444.0,-4292.999938095236
1445.0,-4292.999938095236
1446.0,-4292.999938095236
1447.0,-4292.999938095236
1448.0,-4292.999938095236
1449.0,-4292.999938095236
1450.0,-4292.999938095236
1451.0,-4292.999938095236
1452.0,-4292.999938095236
1453.0,-4292.999938095236
1454.0,-4292.999938095236
1455.0,-4292.999938095236
1456.0,-4292.999938095236
1457.0,-4292.999938095236
1458.0,-4292.999938095236
1459.0,-4292.999938095236
1460.0,-4292.999938095236
1461.0,-4292.999938095236
1462.0,-4292.999938095236
1463.0,-4292.999938095236
1464.0,-4292.999938095236
1465.0,-4292.999938095236
1466.0,-4292.999938095236
1467.0,-4292.999938095236
1468.0,-4292.999938095236
1469.0,-4292.999938095236
1470.0,-4292.999938095236
1471.0,-4292.999938095236
1472.0,-4292.999938095236
1473.0,-4292.999938095236
1474.0,-4292.999938095236
1475.0,-4292.999938095236
1476.0,-4292.999938095236
1477.0,-4292.999938095236
1478.0,-4292.999938095236
1479.0,-4292.999938095236
1480.0,-4292.999938095236
1481.0,-4292.999938095236
1482.0,-4292.999938095236
1483.0,-4292.999938095236
1484.0,-4292.999938095236
1485.0,-4292.999938095236
1486.0,-4292.999938095236
1487.0,-4292.999938095236
1488.0,-4292.999938095236
1489.0,-4292.999938095236
1490.0,-4292.999938095236
1491.0,-4292.999938095236
1492.0,-4292.999938095236
1493.0,-4292.999938095236
1494.0,-4292.999938095236
1495.0,-4292.999938095236
1496.0,-4292.999938095236
1497.0,-4292.999938095236
1498.0,-4292.999938095236
1499.0,-4292.999938095236
1500.0,-4292.999938095236
1501.0,-4292.999938095236
1502.0,-4292.999938095236
1503.0,-4292.999938095236
1504.0,-4292.999938095236
1505.0,-4292.999938095236
1506.0,-4292.999938095236
1507.0,-4292.999938095236
1508.0,-4292.999938095236
1509.0,-4292.999938095236
1510.0,-4292.999938095236
1511.0,-4292.999938095236
1512.0,-4292.999938095236
1513.0,-4292.999938095236
1514.0,-4292.999938095236
1515.0,-4292.999938095236
1516.0,-4292.999938095236
1517.0,-4292.999938095236
1518.0,-4292.999938095236
1519.0,-4292.999938095236
1520.0,-4292.999938095236
1521.0,-4292.999938095236
1522.0,-4292.999938095236
1523.0,-4292.999938095236
1524.0,-4292.999938095236
1525.0,-4292.999938095236
1526.0,-4292.999938095236
1527.0,-4292.999938095236
1528.0,-4292.999938095236
1529.0,-4292.999938095236
1530.0,-4292.999938095236
1531.0,-4292.999938095236
1532.0,-4292.999938095236
1533.0,-4292.999938095236
1534.0,-4292.999938095236
1535.0,-4292.999938095236
1536.0,-4292.999938095236
1537.0,-4292.999938095236
1538.0,-4292.999938095236
1539.0,-4292.999938095236
1540.0,-4292.999938095236
1541.0,-4292.999938095236
1542.0,-4292.999938095236
1543.0,-4292.999938095236
1544.0,-4292.999938095236
1545.0,-4292.999938095236
1546.0,-4292.999938095236
1547.0,-4292.999938095236
1548.0,-4292.999938095236
1549.0,-4292.999938095236
1550.0,-4292.999938095236
1551.0,-4292.999938095236
1552.0,-4292.999938095236
1553.0,-4292.999938095236
1554.0,-4292.999938095236
1555.0,-4292.999938095236
1556.0,-4292.999938095236
1557.0,-4292.999938095236
1558.0,-4292.999938095236
1559.0,-4292.999938095236
1560.0,-4292.999938095236
1561.0,-4292.999938095236
1562.0,-4292.999938095236
1563.0,-4292.999938095236
1564.0,-4292.999938095236
1565.0,-4292.999938095236
1566.0,-4292.999938095236
1567.0,-4292.999938095236
1568.0,-4292.999938095236
1569.0,-4292.999938095236
1570.0,-4292.999938095236
1571.0,-4292.999938095236
1572.0,-4292.999938095236
1573.0,-4292.999938095236
1574.0,-4292.999938095236
1575.0,-4292.999938095236
1576.0,-4292.999938095236
1577.0,-4292.999938095236
1578.0,-4292.999938095236
1579.0,-4292.999938095236
1580.0,-4292.999938095236
1581.0,-4292.999938095236
1582.0,-4292.999938095236
1583.0,-4292.999938095236
1584.0,-4292.999938095236
1585.0,-4292.999938095236
1586.0,-4292.999938095236
1587.0,-4292.999938095236
1588.0,-4292.999938095236
1589.0,-4292.999938095236
1590.0,-4292.999938095236
1591.0,-4292.999938095236
1592.0,-4292.999938095236
1593.0,-4292.999938095236
1594.0,-4292.999938095236
1595.0,-4292.999938095236
1596.0,-4292.999938095236
1597.0,-4292.999938095236
1598.0,-4292.999938095236
1599.0,-4292.999938095236
1600.0,-4292.999938095236
1601.0,-4292.999938095236
1602.0,-4292.999938095236
1603.0,-4292.999938095236
1604.0,-4292.999938095236
1605.0,-4292.999938095236
1606.0,-4292.999938095236
1607.0,-4292.999938095236
1608.0,-4292.999938095236
1609.0,-4292.999938095236
1610.0,-4292.999938095236
1611.0,-4292.999938095236
1612.0,-4292.999938095236
1613.0,-4292.999938095236
1614.0,-4292.999938095236
1615.0,-4292.999938095236
1616.0,-4292.999938095236
1617.0,-4292.999938095236
1618.0,-4292.999938095236
1619.0,-4292.999938095236
1620.0,-4292.999938095236
1621.0,-4292.999938095236
1622.0,-4292.999938095236
1623.0,-4292.999938095236
1624.0,-4292.999938095236
1625.0,-4292.999938095236
1626.0,-4292.999938095236
1627.0,-4292.999938095236
1628.0,-4292.999938095236
1629.0,-4292.999938095236
1630.0,-4292.999938095236
1631.0,-4292.999938095236
1632.0,-4292.999938095236
1633.0,-4292.999938095236
1634.0,-4292.999938095236
1635.0,-4292.999938095236
1636.0,-4292.999938095236
1637.0,-4292.999938095236
1638.0,-4292.999938095236
1639.0,-4292.999938095236
1640.0,-4292.999938095236
1641.0,-4292.999938095236
1642.0,-4292.999938095236
1643.0,-4292.999938095236
1644.0,-4292.999938095236
1645.0,-4292.999938095236
1646.0,-4292.999938095236
1647.0,-4292.999938095236
1648.0,-4292.999938095236
1649.0,-4292.999938095236
1650.0,-4292.999938095236
1651.0,-4292.999938095236
1652.0,-4292.999938095236
1653.0,-4292.999938095236
1654.0,-4292.999938095236
1655.0,-4292.999938095236
1656.0,-4292.999938095236
1657.0,-4292.999938095236
1658.0,-4292.999938095236
1659.0,-4292.999938095236
1660.0,-4292.999938095236
1661.0,-4292.999938095236
1662.0,-4292.999938095236
1663.0,-4292.999938095236
1664.0,-4292.999938095236
1665.0,-4292.999938095236
1666.0,-4292.999938095236
1667.0,-4292.999938095236
1668.0,-4292.999938095236
1669.0,-4292.999938095236
1670.0,-4292.999938095236
1671.0,-4292.999938095236
1672.0,-4292.999938095236
1673.0,-4292.999938095236
1674.0,-4292.999938095236
1675.0,-4292.999938095236
1676.0,-4292.999938095236
1677.0,-4292.999938095236
1678.0,-4292.999938095236
1679.0,-4292.999938095236
1680.0,-4292.999938095236
1681.0,-4292.999938095236
1682.0,-4292.999938095236
1683.0,-4292.999938095236
1684.0,-4292.999938095236
1685.0,-4292.999938095236
1686.0,-4292.999938095236
1687.0,-4292.999938095236
1688.0,-4292.999938095236
1689.0,-4292.999938095236
1690.0,-4292.999938095236
1691.0,-4292.999938095236
1692.0,-4292.999938095236
1693.0,-4292.999938095236
1694.0,-4292.999938095236
1695.0,-4292.999938095236
1696.0,-4292.999938095236
1697.0,-4292.999938095236
1698.0,-4292.999938095236
1699.0,-4292.999938095236
1700.0,-4292.999938095236
1701.0,-4292.999938095236
1702.0,-4292.999938095236
1703.0,-4292.999938095236
1704.0,-4292.999938095236
1705.0,-4292.999938095236
1706.0,-4292.999938095236
1707.0,-4292.999938095236
1708.0,-4292.999938095236
1709.0,-4292.999938095236
1710.0,-4292.999938095236
1711.0,-4292.999938095236
1712.0,-4292.999938095236
1713.0,-4292.999938095236
1714.0,-4292.999938095236
1715.0,-4292.999938095236
1716.0,-4292.999938095236
1717.0,-4292.999938095236
1718.0,-4292.999938095236
1719.0,-4292.999938095236
1720.0,-4292.999938095236
1721.0,-4292.999938095236
1722.0,-4292.999938095236
1723.0,-4292.999938095236
1724.0,-4292.999938095236
1725.0,-4292.999938095236
1726.0,-4292.999938095236
1727.0,-4292.999938095236
1728.0,-4292.999938095236
1729.0,-4292.999938095236
1730.0,-4292.999938095236
1731.0,-4292.999938095236
1732.0,-4292.999938095236
1733.0,-4292.999938095236
1734.0,-4292.999938095236
1735.0,-4292.999938095236
1736.0,-4292.999938095236
1737.0,-4292.999938095236
1738.0,-4292.999938095236
1739.0,-4292.999938095236
1740.0,-4292.999938095236
1741.0,-4292.999938095236
1742.0,-4292.999938095236
1743.0,-4292.999938095236
1744.0,-4292.999938095236
1745.0,-4292.999938095236
1746.0,-4292.999938095236
1747.0,-4292.999938095236
1748.0,-4292.999938095236
1749.0,-4292.999938095236
1750.0,-4292.999938095236
1751.0,-4292.999938095236
1752.0,-4292.999938095236
1753.0,-4292.999938095236
1754.0,-4292.999938095236
1755.0,-4292.999938095236
1756.0,-4292.999938095236
1757.0,-4292.999938095236
1758.0,-4292.999938095236
1759.0,-4292.999938095236
1760.0,-4292.999938095236
1761.0,-4292.999938095236
1762.0,-4292.999938095236
1763.0,-4292.999938095236
1764.0,-4292.999938095236
1765.0,-4292.999938095236
1766.0,-4292.999938095236
1767.0,-4292.999938095236
1768.0,-4292.999938095236
1769.0,-4292.999938095236
1770.0,-4292.999938095236
1771.0,-4292.999938095236
1772.0,-4292.999938095236
1773.0,-4292.999938095236
1774.0,-4292.999938095236
1775.0,-4292.999938095236
1776.0,-4292.999938095236
1777.0,-4292.999938095236
1778.0,-4292.999938095236
1779.0,-4292.999938095236
1780.0,-4292.999938095236
1781.0,-4292.999938095236
1782.0,-4292.999938095236
1783.0,-4292.999938095236
1784.0,-4292.999938095236
1785.0,-4292.999938095236
1786.0,-4292.999938095236
1787.0,-4292.999938095236
1788.0,-4292.999938095236
1789.0,-4292.999938095236
1790.0,-4292.999938095236
1791.0,-4292.999938095236
1792.0,-4292.999938095236
1793.0,-4292.999938095236
1794.0,-4292.999938095236
1795.0,-4292.999938095236
1796.0,-4292.999938095236
1797.0,-4292.999938095236
1798.0,-4292.999938095236
1799.0,-4292.999938095236
1800.0,-4292.999938095236
1801.0,-4292.999938095236
1802.0,-4292.999938095236
1803.0,-4292.999938095236
1804.0,-4292.999938095236
1805.0,-4292.999938095236
1806.0,-4292.999938095236
1807.0,-4292.999938095236
1808.0,-4292.999938095236
1809.0,-4292.999938095236
1810.0,-4292.999938095236
1811.0,-4292.999938095236
1812.0,-4292.999938095236
1813.0,-4292.999938095236
1814.0,-4292.999938095236
1815.0,-4292.999938095236
1816.0,-4292.999938095236
1817.0,-4292.999938095236
1818.0,-4292.999938095236
1819.0,-4292.999938095236
1820.0,-4292.999938095236
1821.0,-4292.999938095236
1822.0,-4292.999938095236
1823.0,-4292.999938095236
1824.0,-4292.999938095236
1825.0,-4292.999938095236
1826.0,-4292.999938095236
1827.0,-4292.999938095236
1828.0,-4292.999938095236
1829.0,-4292.999938095236
1830.0,-4292.999938095236
1831.0,-4292.999938095236
1832.0,-4292.999938095236
1833.0,-4292.999938095236
1834.0,-4292.999938095236
1835.0,-4292.999938095236
1836.0,-4292.999938095236
1837.0,-4292.999938095236
1838.0,-4292.999938095236
1839.0,-4292.999938095236
1840.0,-4292.999938095236
1841.0,-4292.999938095236
1842.0,-4292.999938095236
1843.0,-4292.999938095236
1844.0,-4292.999938095236
1845.0,-4292.999938095236
1846.0,-4292.999938095236
1847.0,-4292.999938095236
1848.0,-4292.999938095236
1849.0,-4292.999938095236
1850.0,-4292.999938095236
1851.0,-4292.999938095236
1852.0,-4292.999938095236
1853.0,-4292.999938095236
1854.0,-4292.999938095236
1855.0,-4292.999938095236
1856.0,-4292.999938095236
1857.0,-4292.999938095236
1858.0,-4292.999938095236
1859.0,-4292.999938095236
1860.0,-4292.999938095236
1861.0,-4292.999938095236
1862.0,-4292.999938095236
1863.0,-4292.999938095236
1864.0,-4292.999938095236
1865.0,-4292.999938095236
1866.0,-4292.999938095236
1867.0,-4292.999938095236
1868.0,-4292.999938095236
1869.0,-4292.999938095236
1870.0,-4292.999938095236
1871.0,-4292.999938095236
1872.0,-4292.999938095236
1873.0,-4292.999938095236
1874.0,-4292.999938095236
1875.0,-4292.999938095236
1876.0,-4292.999938095236
1877.0,-4292.999938095236
1878.0,-4292.999938095236
1879.0,-4292.999938095236
1880.0,-4292.999938095236
1881.0,-4292.999938095236
1882.0,-4292.999938095236
1883.0,-4292.999938095236
1884.0,-4292.999938095236
1885.0,-4292.999938095236
1886.0,-4292.999938095236
1887.0,-4292.999938095236
1888.0,-4292.999938095236
1889.0,-4292.999938095236
1890.0,-4292.999938095236
1891.0,-4292.999938095236
1892.0,-4292.999938095236
1893.0,-4292.999938095236
1894.0,-4292.999938095236
1895.0,-4292.999938095236
1896.0,-4292.999938095236
1897.0,-4292.999938095236
1898.0,-4292.999938095236
1899.0,-4292.999938095236
1900.0,-4292.999938095236
1901.0,-4292.999938095236
1902.0,-4292.999938095236
1903.0,-4292.999938095236
1904.0,-4292.999938095236
1905.0,-4292.999938095236
1906.0,-4292.999938095236
1907.0,-4292.999938095236
1908.0,-4292.999938095236
1909.0,-4292.999938095236
1910.0,-4292.999938095236
1911.0,-4292.999938095236
1912.0,-4292.999938095236
1913.0,-4292.999938095236
1914.0,-4292.999938095236
1915.0,-4292.999938095236
1916.0,-4292.999938095236
1917.0,-4292.999938095236
1918.0,-4292.999938095236
1919.0,-4292.999938095236
1920.0,-4292.999938095236
1921.0,-4292.999938095236
1922.0,-4292.999938095236
1923.0,-4292.999938095236
1924.0,-4292.999938095236
1925.0,-4292.999938095236
1926.0,-4292.999938095236
1927.0,-4292.999938095236
1928.0,-4292.999938095236
1929.0,-4292.999938095236
1930.0,-4292.999938095236
1931.0,-4292.999938095236
1932.0,-4292.999938095236
1933.0,-4292.999938095236
1934.0,-4292.999938095236
1935.0,-4292.999938095236
1936.0,-4292.999938095236
1937.0,-4292.999938095236
1938.0,-4292.999938095236
1939.0,-4292.999938095236
1940.0,-4292.999938095236
1941.0,-4292.999938095236
1942.0,-4292.999938095236
1943.0,-4292.999938095236
1944.0,-4292.999938095236
1945.0,-4292.999938095236
1946.0,-4292.999938095236
1947.0,-4292.999938095236
1948.0,-4292.999938095236
1949.0,-4292.999938095236
1950.0,-4292.999938095236
1951.0,-4292.999938095236
1952.0,-4292.999938095236
1953.0,-4292.999938095236
1954.0,-4292.999938095236
1955.0,-4292.999938095236
1956.0,-4292.999938095236
1957.0,-4292.999938095236
1958.0,-4292.999938095236
1959.0,-4292.999938095236
1960.0,-4292.999938095236
1961.0,-4292.999938095236
1962.0,-4292.999938095236
1963.0,-4292.999938095236
1964.0,-4292.999938095236
1965.0,-4292.999938095236
1966.0,-4292.999938095236
1967.0,-4292.999938095236
1968.0,-4292.999938095236
1969.0,-4292.999938095236
1970.0,-4292.999938095236
1971.0,-4292.999938095236
1972.0,-4292.999938095236
1973.0,-4292.999938095236
1974.0,-4292.999938095236
1975.0,-4292.999938095236
1976.0,-4292.999938095236
1977.0,-4292.999938095236
1978.0,-4292.999938095236
1979.0,-4292.999938095236
1980.0,-4292.999938095236
1981.0,-4292.999938095236
1982.0,-4292.999938095236
1983.0,-4292.999938095236
1984.0,-4292.999938095236
1985.0,-4292.999938095236
1986.0,-4292.999938095236
1987.0,-4292.999938095236
1988.0,-4292.999938095236
1989.0,-4292.999938095236
1990.0,-4292.999938095236
1991.0,-4292.999938095236
1992.0,-4292.999938095236
1993.0,-4292.999938095236
1994.0,-4292.999938095236
1995.0,-4292.999938095236
1996.0,-4292.999938095236
1997.0,-4292.999938095236
1998.0,-4292.999938095236
1999.0,-4292.999938095236
2000.0,-4292.999938095236
2001.0,-4292.999938095236
2002.0,-4292.999938095236
2003.0,-4292.999938095236
2004.0,-4292.999938095236
2005.0,-4292.999938095236
2006.0,-4292.999938095236
2007.0,-4292.999938095236
2008.0,-4292.999938095236
2009.0,-4292.999938095236
2010.0,-4292.999938095236
2011.0,-4292.999938095236
2012.0,-4292.999938095236
2013.0,-4292.999938095236
2014.0,-4292.999938095236
2015.0,-4292.999938095236
2016.0,-4292.999938095236
2017.0,-4292.999938095236
2018.0,-4292.999938095236
2019.0,-4292.999938095236
2020.0,-4292.999938095236
2021.0,-4292.999938095236
2022.0,-4292.999938095236
2023.0,-4292.999938095236
2024.0,-4292.999938095236
2025.0,-4292.999938095236
2026.0,-4292.999938095236
2027.0,-4292.999938095236
2028.0,-4292.999938095236
2029.0,-4292.999938095236
2030.0,-4292.999938095236
2031.0,-4292.999938095236
2032.0,-4292.999938095236
2033.0,-4292.999938095236
2034.0,-4292.999938095236
2035.0,-4292.999938095236
2036.0,-4292.999938095236
2037.0,-4292.999938095236
2038.0,-4292.999938095236
2039.0,-4292.999938095236
2040.0,-4292.999938095236
2041.0,-4292.999938095236
2042.0,-4292.999938095236
2043.0,-4292.999938095236
2044.0,-4292.999938095236
2045.0,-4292.999938095236
2046.0,-4292.999938095236
2047.0,-4292.999938095236
2048.0,-4292.999938095236
2049.0,-4292.999938095236
2050.0,-4292.999938095236
2051.0,-4292.999938095236
2052.0,-4292.999938095236
2053.0,-4292.999938095236
2054.0,-4292.999938095236
2055.0,-4292.999938095236
2056.0,-4292.999938095236
2057.0,-4292.999938095236
2058.0,-4292.999938095236
2059.0,-4292.999938095236
2060.0,-4292.999938095236
2061.0,-4292.999938095236
2062.0,-4292.999938095236
2063.0,-4292.999938095236
2064.0,-4292.999938095236
2065.0,-4292.999938095236
2066.0,-4292.999938095236
2067.0,-4292.999938095236
2068.0,-4292.999938095236
2069.0,-4292.999938095236
2070.0,-4292.999938095236
2071.0,-4292.999938095236
2072.0,-4292.999938095236
2073.0,-4292.999938095236
2074.0,-4292.999938095236
2075.0,-4292.999938095236
2076.0,-4292.999938095236
2077.0,-4292.999938095236
2078.0,-4292.999938095236
2079.0,-4292.999938095236
2080.0,-4292.999938095236
2081.0,-4292.999938095236
2082.0,-4292.999938095236
2083.0,-4292.999938095236
2084.0,-4292.999938095236
2085.0,-4292.999938095236
2086.0,-4292.999938095236
2087.0,-4292.999938095236
2088.0,-4292.999938095236
2089.0,-4292.999938095236
2090.0,-4292.999938095236
2091.0,-4292.999938095236
2092.0,-4292.999938095236
2093.0,-4292.999938095236
2094.0,-4292.999938095236
2095.0,-4292.999938095236
2096.0,-4292.999938095236
2097.0,-4292.999938095236
2098.0,-4292.999938095236
2099.0,-4292.999938095236
2100.0,-4292.999938095236
2101.0,-4292.999938095236
2102.0,-4292.999938095236
2103.0,-4292.999938095236
2104.0,-4292.999938095236
2105.0,-4292.999938095236
2106.0,-4292.999938095236
2107.0,-4292.999938095236
2108.0,-4292.999938095236
2109.0,-4292.999938095236
2110.0,-4292.999938095236
2111.0,-4292.999938095236
2112.0,-4292.999938095236
2113.0,-4292.999938095236
2114.0,-4292.999938095236
2115.0,-4292.999938095236
2116.0,-4292.999938095236
2117.0,-4292.999938095236
2118.0,-4292.999938095236
2119.0,-4292.999938095236
2120.0,-4292.999938095236
2121.0,-4292.999938095236
2122.0,-4292.999938095236
2123.0,-4292.999938095236
2124.0,-4292.999938095236
2125.0,-4292.999938095236
2126.0,-4292.999938095236
2127.0,-4292.999938095236
2128.0,-4292.999938095236
2129.0,-4292.999938095236
2130.0,-4292.999938095236
2131.0,-4292.999938095236
2132.0,-4292.999938095236
2133.0,-4292.999938095236
2134.0,-4292.999938095236
2135.0,-4292.999938095236
2136.0,-4292.999938095236
2137.0,-4292.999938095236
2138.0,-4292.999938095236
2139.0,-4292.999938095236
2140.0,-4292.999938095236
2141.0,-4292.999938095236
2142.0,-4292.999938095236
2143.0,-4292.999938095236
2144.0,-4292.999938095236
2145.0,-4292.999938095236
2146.0,-4292.999938095236
2147.0,-4292.999938095236
2148.0,-4292.999938095236
2149.0,-4292.999938095236
2150.0,-4292.999938095236
2151.0,-4292.999938095236
2152.0,-4292.999938095236
2153.0,-4292.999938095236
2154.0,-4292.999938095236
2155.0,-4292.999938095236
2156.0,-4292.999938095236
2157.0,-4292.999938095236
2158.0,-4292.999938095236
2159.0,-4292.999938095236
2160.0,-4292.999938095236
2161.0,-4292.999938095236
2162.0,-4292.999938095236
2163.0,-4292.999938095236
2164.0,-4292.999938095236
2165.0,-4292.999938095236
2166.0,-4292.999938095236
2167.0,-4292.999938095236
2168.0,-4292.999938095236
2169.0,-4292.999938095236
2170.0,-4292.999938095236
2171.0,-4292.999938095236
2172.0,-4292.999938095236
2173.0,-4292.999938095236
2174.0,-4292.999938095236
2175.0,-4292.999938095236
2176.0,-4292.999938095236
2177.0,-4292.999938095236
2178.0,-4292.999938095236
2179.0,-4292.999938095236
2180.0,-4292.999938095236
2181.0,-4292.999938095236
2182.0,-4292.999938095236
2183.0,-4292.999938095236
2184.0,-4292.999938095236
2185.0,-4292.999938095236
2186.0,-4292.999938095236
2187.0,-4292.999938095236
2188.0,-4292.999938095236
2189.0,-4292.999938095236
2190.0,-4292.999938095236
2191.0,-4292.999938095236
2192.0,-4292.999938095236
2193.0,-4292.999938095236
2194.0,-4292.999938095236
2195.0,-4292.999938095236
2196.0,-4292.999938095236
2197.0,-4292.999938095236
2198.0,-4292.999938095236
2199.0,-4292.999938095236
2200.0,-4292.999938095236
2201.0,-4292.999938095236
2202.0,-4292.999938095236
2203.0,-4292.999938095236
2204.0,-4292.999938095236
2205.0,-4292.999938095236
2206.0,-4292.999938095236
2207.0,-4292.999938095236
2208.0,-4292.999938095236
2209.0,-4292.999938095236
2210.0,-4292.999938095236
2211.0,-4292.999938095236
2212.0,-4292.999938095236
2213.0,-4292.999938095236
2214.0,-4292.999938095236
2215.0,-4292.999938095236
2216.0,-4292.999938095236
2217.0,-4292.999938095236
2218.0,-4292.999938095236
2219.0,-4292.999938095236
2220.0,-4292.999938095236
2221.0,-4292.999938095236
2222.0,-4292.999938095236
2223.0,-4292.999938095236
2224.0,-4292.999938095236
2225.0,-4292.999938095236
2226.0,-4292.999938095236
2227.0,-4292.999938095236
2228.0,-4292.999938095236
2229.0,-4292.999938095236
2230.0,-4292.999938095236
2231.0,-4292.999938095236
2232.0,-4292.999938095236
2233.0,-4292.999938095236
2234.0,-4292.999938095236
2235.0,-4292.999938095236
2236.0,-4292.999938095236
2237.0,-4292.999938095236
2238.0,-4292.999938095236
2239.0,-4292.999938095236
2240.0,-4292.999938095236
2241.0,-4292.999938095236
2242.0,-4292.999938095236
2243.0,-4292.999938095236
2244.0,-4292.999938095236
2245.0,-4292.999938095236
2246.0,-4292.999938095236
2247.0,-4292.999938095236
2248.0,-4292.999938095236
2249.0,-4292.999938095236
2250.0,-4292.999938095236
2251.0,-4292.999938095236
2252.0,-4292.999938095236
2253.0,-4292.999938095236
2254.0,-4292.999938095236
2255.0,-4292.999938095236
2256.0,-4292.999938095236
2257.0,-4292.999938095236
2258.0,-4292.999938095236
2259.0,-4292.999938095236
2260.0,-4292.999938095236
2261.0,-4292.999938095236
2262.0,-4292.999938095236
2263.0,-4292.999938095236
2264.0,-4292.999938095236
2265.0,-4292.999938095236
2266.0,-4292.999938095236
2267.0,-4292.999938095236
2268.0,-4292.999938095236
2269.0,-4292.999938095236
2270.0,-4292.999938095236
2271.0,-4292.999938095236
2272.0,-4292.999938095236
2273.0,-4292.999938095236
2274.0,-4292.999938095236
2275.0,-4292.999938095236
2276.0,-4292.999938095236
2277.0,-4292.999938095236
2278.0,-4292.999938095236
2279.0,-4292.999938095236
2280.0,-4292.999938095236
2281.0,-4292.999938095236
2282.0,-4292.999938095236
2283.0,-4292.999938095236
2284.0,-4292.999938095236
2285.0,-4292.999938095236
2286.0,-4292.999938095236
2287.0,-4292.999938095236
2288.0,-4292.999938095236
2289.0,-4292.999938095236
2290.0,-4292.999938095236
2291.0,-4292.999938095236
2292.0,-4292.999938095236
2293.0,-4292.999938095236
2294.0,-4292.999938095236
2295.0,-4292.999938095236
2296.0,-4292.999938095236
2297.0,-4292.999938095236
2298.0,-4292.999938095236
2299.0,-4292.999938095236
2300.0,-4292.999938095236
2301.0,-4292.999938095236
2302.0,-4292.999938095236
2303.0,-4292.999938095236
2304.0,-4292.999938095236
2305.0,-4292.999938095236
2306.0,-4292.999938095236
2307.0,-4292.999938095236
2308.0,-4292.999938095236
2309.0,-4292.999938095236
2310.0,-4292.999938095236
2311.0,-4292.999938095236
2312.0,-4292.999938095236
2313.0,-4292.999938095236
2314.0,-4292.999938095236
2315.0,-4292.999938095236
2316.0,-4292.999938095236
2317.0,-4292.999938095236
2318.0,-4292.999938095236
2319.0,-4292.999938095236
2320.0,-4292.999938095236
2321.0,-4292.999938095236
2322.0,-4292.999938095236
2323.0,-4292.999938095236
2324.0,-4292.999938095236
2325.0,-4292.999938095236
2326.0,-4292.999938095236
2327.0,-4292.999938095236
2328.0,-4292.999938095236
2329.0,-4292.999938095236
2330.0,-4292.999938095236
2331.0,-4292.999938095236
2332.0,-4292.999938095236
2333.0,-4292.999938095236
2334.0,-4292.999938095236
2335.0,-4292.999938095236
2336.0,-4292.999938095236
2337.0,-4292.999938095236
2338.0,-4292.999938095236
2339.0,-4292.999938095236
2340.0,-4292.999938095236
2341.0,-4292.999938095236
2342.0,-4292.999938095236
2343.0,-4292.999938095236
2344.0,-4292.999938095236
2345.0,-4292.999938095236
2346.0,-4292.999938095236
2347.0,-4292.999938095236
2348.0,-4292.999938095236
2349.0,-4292.999938095236
2350.0,-4292.999938095236
2351.0,-4292.999938095236
2352.0,-4292.999938095236
2353.0,-4292.999938095236
2354.0,-4292.999938095236
2355.0,-4292.999938095236
2356.0,-4292.999938095236
2357.0,-4292.999938095236
2358.0,-4292.999938095236
2359.0,-4292.999938095236
2360.0,-4292.999938095236
2361.0,-4292.999938095236
2362.0,-4292.999938095236
2363.0,-4292.999938095236
2364.0,-4292.999938095236
2365.0,-4292.999938095236
2366.0,-4292.999938095236
2367.0,-4292.999938095236
2368.0,-4292.999938095236
2369.0,-4292.999938095236
2370.0,-4292.999938095236
2371.0,-4292.999938095236
2372.0,-4292.999938095236
2373.0,-4292.999938095236
2374.0,-4292.999938095236
2375.0,-4292.999938095236
2376.0,-4292.999938095236
2377.0,-4292.999938095236
2378.0,-4292.999938095236
2379.0,-4292.999938095236
2380.0,-4292.999938095236
2381.0,-4292.999938095236
2382.0,-4292.999938095236
2383.0,-4292.999938095236
2384.0,-4292.999938095236
2385.0,-4292.999938095236
2386.0,-4292.999938095236
2387.0,-4292.999938095236
2388.0,-4292.999938095236
2389.0,-4292.999938095236
2390.0,-4292.999938095236
2391.0,-4292.999938095236
2392.0,-4292.999938095236
2393.0,-4292.999938095236
2394.0,-4292.999938095236
2395.0,-4292.999938095236
2396.0,-4292.999938095236
2397.0,-4292.999938095236
2398.0,-4292.999938095236
2399.0,-4292.999938095236
2400.0,-4292.999938095236
2401.0,-4292.999938095236
2402.0,-4292.999938095236
2403.0,-4292.999938095236
2404.0,-4292.999938095236
2405.0,-4292.999938095236
2406.0,-4292.999938095236
2407.0,-4292.999938095236
2408.0,-4292.999938095236
2409.0,-4292.999938095236
2410.0,-4292.999938095236
2411.0,-4292.999938095236
2412.0,-4292.999938095236
2413.0,-4292.999938095236
2414.0,-4292.999938095236
2415.0,-4292.999938095236
2416.0,-4292.999938095236
2417.0,-4292.999938095236
2418.0,-4292.999938095236
2419.0,-4292.999938095236
2420.0,-4292.999938095236
2421.0,-4292.999938095236
2422.0,-4292.999938095236
2423.0,-4292.999938095236
2424.0,-4292.999938095236
2425.0,-4292.999938095236
2426.0,-4292.999938095236
2427.0,-4292.999938095236
2428.0,-4292.999938095236
2429.0,-4292.999938095236
2430.0,-4292.999938095236
2431.0,-4292.999938095236
2432.0,-4292.999938095236
2433.0,-4292.999938095236
2434.0,-4292.999938095236
2435.0,-4292.999938095236
2436.0,-4292.999938095236
2437.0,-4292.999938095236
2438.0,-4292.999938095236
2439.0,-4292.999938095236
2440.0,-4292.999938095236
2441.0,-4292.999938095236
2442.0,-4292.999938095236
2443.0,-4292.999938095236
2444.0,-4292.999938095236
2445.0,-4292.999938095236
2446.0,-4292.999938095236
2447.0,-4292.999938095236
2448.0,-4292.999938095236
2449.0,-4292.999938095236
2450.0,-4292.999938095236
2451.0,-4292.999938095236
2452.0,-4292.999938095236
2453.0,-4292.999938095236
2454.0,-4292.999938095236
2455.0,-4292.999938095236
2456.0,-4292.999938095236
2457.0,-4292.999938095236
2458.0,-4292.999938095236
2459.0,-4292.999938095236
2460.0,-4292.999938095236
2461.0,-4292.999938095236
2462.0,-4292.999938095236
2463.0,-4292.999938095236
2464.0,-4292.999938095236
2465.0,-4292.999938095236
2466.0,-4292.999938095236
2467.0,-4292.999938095236
2468.0,-4292.999938095236
2469.0,-4292.999938095236
2470.0,-4292.999938095236
2471.0,-4292.999938095236
2472.0,-4292.999938095236
2473.0,-4292.999938095236
2474.0,-4292.999938095236
2475.0,-4292.999938095236
2476.0,-4292.999938095236
2477.0,-4292.999938095236
2478.0,-4292.999938095236
2479.0,-4292.999938095236
2480.0,-4292.999938095236
2481.0,-4292.999938095236
2482.0,-4292.999938095236
2483.0,-4292.999938095236
2484.0,-4292.999938095236
2485.0,-4292.999938095236
2486.0,-4292.999938095236
2487.0,-4292.999938095236
2488.0,-4292.999938095236
2489.0,-4292.999938095236
2490.0,-4292.999938095236
2491.0,-4292.999938095236
2492.0,-4292.999938095236
2493.0,-4292.999938095236
2494.0,-4292.999938095236
2495.0,-4292.999938095236
2496.0,-4292.999938095236
2497.0,-4292.999938095236
2498.0,-4292.999938095236
2499.0,-4292.999938095236


==> figures/logs/mean_convergence_plots/gm_house_cpu.csv <==
1.0,-3938.181107430558
2.0,-3797.318202706983
3.0,-3794.332245013155
4.0,-3792.4700399827216
5.0,-3790.925509912744
6.0,-3789.506669036389
7.0,-3788.190615812712
8.0,-3786.9904409890846
9.0,-3785.8864170483353
10.0,-3784.8459195086184
11.0,-3783.878368523372
12.0,-3783.0036897900322
13.0,-3782.2430450036195
14.0,-3781.6238367784113
15.0,-3781.13098969409
16.0,-3780.781048137529
17.0,-3780.499346270987
18.0,-3780.3111914930632
19.0,-3780.154235643894
20.0,-3780.03274074718
21.0,-3779.9853330545343
22.0,-3779.926735623292
23.0,-3779.852927850861
24.0,-3779.844203865993
25.0,-3779.852159604323
26.0,-3779.8291668086636
27.0,-3779.7912999163905
28.0,-3779.7821759466524
29.0,-3779.8024890810334
30.0,-3779.8327050456824
31.0,-3779.835030039669
32.0,-3779.799179310174
33.0,-3779.782973946867
34.0,-3779.8086239590866
35.0,-3779.838542910677
36.0,-3779.8690733128756
37.0,-3779.8676647480906
38.0,-3779.852254269604
39.0,-3779.821107918918
40.0,-3779.813713615141
41.0,-3779.841102996744
42.0,-3779.883269689108
43.0,-3779.9237656800383
44.0,-3779.951987050169
45.0,-3779.946133982117
46.0,-3779.9365822113973
47.0,-3779.9190583333316
48.0,-3779.8945954650367
49.0,-3779.9017338483036
50.0,-3779.9337778029776
51.0,-3779.9782255825226
52.0,-3780.0157500756773
53.0,-3780.0460944517695
54.0,-3780.0623084607464
55.0,-3780.060497972085
56.0,-3780.04035206096
57.0,-3780.012809414324
58.0,-3780.004658430586
59.0,-3779.9891480506853
60.0,-3779.9961482838407
61.0,-3780.018018295236
62.0,-3780.0427157004783
63.0,-3780.0654958426226
64.0,-3780.1013436782
65.0,-3780.121155078758
66.0,-3780.132994456279
67.0,-3780.107888788309
68.0,-3780.0755973302344
69.0,-3780.0474937286554
70.0,-3780.0353891624422
71.0,-3780.0155916332837
72.0,-3780.008829063799
73.0,-3779.9800677429603
74.0,-3779.9756810883787
75.0,-3779.960139218042
76.0,-3779.9723976771324
77.0,-3779.9905897071812
78.0,-3780.0112546564274
79.0,-3780.0342672148163
80.0,-3780.058627270469
81.0,-3780.0805121532017
82.0,-3780.0977073178383
83.0,-3780.110893911247
84.0,-3780.098339192749
85.0,-3780.1025100703496
86.0,-3780.103772428218
87.0,-3780.104063507593
88.0,-3780.102454276699
89.0,-3780.0655256900836
90.0,-3779.9882120297543
91.0,-3779.984338481576
92.0,-3779.9482314296542
93.0,-3779.947319562318
94.0,-3779.950432142046
95.0,-3779.959318925771
96.0,-3779.9719926731022
97.0,-3779.987954433892
98.0,-3780.005701713967
99.0,-3780.0244300894738
100.0,-3780.0426078291043
101.0,-3780.0601187247125
102.0,-3780.0758110876873
103.0,-3780.0890751642983
104.0,-3780.1000728288427
105.0,-3780.1088309759466
106.0,-3780.1147088749976
107.0,-3780.0798049783925
108.0,-3780.0805528814653
109.0,-3780.079145067822
110.0,-3780.0388395325435
111.0,-3779.997561933729
112.0,-3779.9946110575056
113.0,-3779.9565162354143
114.0,-3779.953948565568
115.0,-3779.951342194032
116.0,-3779.9477744678784
117.0,-3779.944222027212
118.0,-3779.94026243283
119.0,-3779.936585841363
120.0,-3779.936204467048
121.0,-3779.939030907593
122.0,-3779.9448639483508
123.0,-3779.9546111763666
124.0,-3779.9656329331824
125.0,-3779.953496609039
126.0,-3779.9635068811976
127.0,-3779.972869745393
128.0,-3779.981128607146
129.0,-3779.942025481258
130.0,-3779.94843280056
131.0,-3779.95396740054
132.0,-3779.9586697013237
133.0,-3779.9635801484533
134.0,-3779.968007875903
135.0,-3779.9715181034417
136.0,-3779.973679651486
137.0,-3779.928463788775
138.0,-3779.9295347548523
139.0,-3779.9303216308936
140.0,-3779.9301967293013
141.0,-3779.8811522566607
142.0,-3779.834644196644
143.0,-3779.833060541288
144.0,-3779.8311532329276
145.0,-3779.829745017033
146.0,-3779.8291898891052
147.0,-3779.8295886013602
148.0,-3779.8303303707157
149.0,-3779.8317648848247
150.0,-3779.8335810995754
151.0,-3779.835041345869
152.0,-3779.836131360985
153.0,-3779.836550311147
154.0,-3779.836702556971
155.0,-3779.836415064342
156.0,-3779.8357840177027
157.0,-3779.835559454421
158.0,-3779.800425491222
159.0,-3779.802716164726
160.0,-3779.8055781319586
161.0,-3779.8086550649427
162.0,-3779.8122820065933
163.0,-3779.815901390923
164.0,-3779.819560125252
165.0,-3779.8228198098764
166.0,-3779.8258466878306
167.0,-3779.828376682187
168.0,-3779.830561046318
169.0,-3779.8323228311424
170.0,-3779.8339043663314
171.0,-3779.83509160127
172.0,-3779.836714050183
173.0,-3779.8384354303853
174.0,-3779.8397522611153
175.0,-3779.840735383871
176.0,-3779.841488853968
177.0,-3779.842270476739
178.0,-3779.842707360457
179.0,-3779.8429206883284
180.0,-3779.843037233346
181.0,-3779.8433217238094
182.0,-3779.843626049941
183.0,-3779.84367910007
184.0,-3779.8436243992724
185.0,-3779.772098163265
186.0,-3779.7725533527614
187.0,-3779.77282807449
188.0,-3779.7729745932984
189.0,-3779.7035124952376
190.0,-3779.7035124952376
191.0,-3779.7035124952376
192.0,-3779.7035124952376
193.0,-3779.7035124952376
194.0,-3779.7035124952376
195.0,-3779.7035124952376
196.0,-3779.7035124952376
197.0,-3779.7035124952376
198.0,-3779.7035124952376
199.0,-3779.7035124952376
200.0,-3779.7035124952376
201.0,-3779.7035124952376
202.0,-3779.7035124952376
203.0,-3779.7035124952376
204.0,-3779.7035124952376
205.0,-3779.7035124952376
206.0,-3779.7035124952376
207.0,-3779.7035124952376
208.0,-3779.7035124952376
209.0,-3779.7035124952376
210.0,-3779.7035124952376
211.0,-3779.7035124952376
212.0,-3779.7035124952376
213.0,-3779.7035124952376
214.0,-3779.7035124952376
215.0,-3779.7035124952376
216.0,-3779.7035124952376
217.0,-3779.7035124952376
218.0,-3779.7035124952376
219.0,-3779.7035124952376
220.0,-3779.7035124952376
221.0,-3779.7035124952376
222.0,-3779.7035124952376
223.0,-3779.7035124952376
224.0,-3779.7035124952376
225.0,-3779.7035124952376
226.0,-3779.7035124952376
227.0,-3779.7035124952376
228.0,-3779.7035124952376
229.0,-3779.7035124952376
230.0,-3779.7035124952376
231.0,-3779.7035124952376
232.0,-3779.7035124952376
233.0,-3779.7035124952376
234.0,-3779.7035124952376
235.0,-3779.7035124952376
236.0,-3779.7035124952376
237.0,-3779.7035124952376
238.0,-3779.7035124952376
239.0,-3779.7035124952376
240.0,-3779.7035124952376
241.0,-3779.7035124952376
242.0,-3779.7035124952376
243.0,-3779.7035124952376
244.0,-3779.7035124952376
245.0,-3779.7035124952376
246.0,-3779.7035124952376
247.0,-3779.7035124952376
248.0,-3779.7035124952376
249.0,-3779.7035124952376
250.0,-3779.7035124952376
251.0,-3779.7035124952376
252.0,-3779.7035124952376
253.0,-3779.7035124952376
254.0,-3779.7035124952376
255.0,-3779.7035124952376
256.0,-3779.7035124952376
257.0,-3779.7035124952376
258.0,-3779.7035124952376
259.0,-3779.7035124952376
260.0,-3779.7035124952376
261.0,-3779.7035124952376
262.0,-3779.7035124952376
263.0,-3779.7035124952376
264.0,-3779.7035124952376
265.0,-3779.7035124952376
266.0,-3779.7035124952376
267.0,-3779.7035124952376
268.0,-3779.7035124952376
269.0,-3779.7035124952376
270.0,-3779.7035124952376
271.0,-3779.7035124952376
272.0,-3779.7035124952376
273.0,-3779.7035124952376
274.0,-3779.7035124952376
275.0,-3779.7035124952376
276.0,-3779.7035124952376
277.0,-3779.7035124952376
278.0,-3779.7035124952376
279.0,-3779.7035124952376
280.0,-3779.7035124952376
281.0,-3779.7035124952376
282.0,-3779.7035124952376
283.0,-3779.7035124952376
284.0,-3779.7035124952376
285.0,-3779.7035124952376
286.0,-3779.7035124952376
287.0,-3779.7035124952376
288.0,-3779.7035124952376
289.0,-3779.7035124952376
290.0,-3779.7035124952376
291.0,-3779.7035124952376
292.0,-3779.7035124952376
293.0,-3779.7035124952376
294.0,-3779.7035124952376
295.0,-3779.7035124952376
296.0,-3779.7035124952376
297.0,-3779.7035124952376
298.0,-3779.7035124952376
299.0,-3779.7035124952376
300.0,-3779.7035124952376
301.0,-3779.7035124952376
302.0,-3779.7035124952376
303.0,-3779.7035124952376
304.0,-3779.7035124952376
305.0,-3779.7035124952376
306.0,-3779.7035124952376
307.0,-3779.7035124952376
308.0,-3779.7035124952376
309.0,-3779.7035124952376
310.0,-3779.7035124952376
311.0,-3779.7035124952376
312.0,-3779.7035124952376
313.0,-3779.7035124952376
314.0,-3779.7035124952376
315.0,-3779.7035124952376
316.0,-3779.7035124952376
317.0,-3779.7035124952376
318.0,-3779.7035124952376
319.0,-3779.7035124952376
320.0,-3779.7035124952376
321.0,-3779.7035124952376
322.0,-3779.7035124952376
323.0,-3779.7035124952376
324.0,-3779.7035124952376
325.0,-3779.7035124952376
326.0,-3779.7035124952376
327.0,-3779.7035124952376
328.0,-3779.7035124952376
329.0,-3779.7035124952376
330.0,-3779.7035124952376
331.0,-3779.7035124952376
332.0,-3779.7035124952376
333.0,-3779.7035124952376
334.0,-3779.7035124952376
335.0,-3779.7035124952376
336.0,-3779.7035124952376
337.0,-3779.7035124952376
338.0,-3779.7035124952376
339.0,-3779.7035124952376
340.0,-3779.7035124952376
341.0,-3779.7035124952376
342.0,-3779.7035124952376
343.0,-3779.7035124952376
344.0,-3779.7035124952376
345.0,-3779.7035124952376
346.0,-3779.7035124952376
347.0,-3779.7035124952376
348.0,-3779.7035124952376
349.0,-3779.7035124952376
350.0,-3779.7035124952376
351.0,-3779.7035124952376
352.0,-3779.7035124952376
353.0,-3779.7035124952376
354.0,-3779.7035124952376
355.0,-3779.7035124952376
356.0,-3779.7035124952376
357.0,-3779.7035124952376
358.0,-3779.7035124952376
359.0,-3779.7035124952376
360.0,-3779.7035124952376
361.0,-3779.7035124952376
362.0,-3779.7035124952376
363.0,-3779.7035124952376
364.0,-3779.7035124952376
365.0,-3779.7035124952376
366.0,-3779.7035124952376
367.0,-3779.7035124952376
368.0,-3779.7035124952376
369.0,-3779.7035124952376
370.0,-3779.7035124952376
371.0,-3779.7035124952376
372.0,-3779.7035124952376
373.0,-3779.7035124952376
374.0,-3779.7035124952376
375.0,-3779.7035124952376
376.0,-3779.7035124952376
377.0,-3779.7035124952376
378.0,-3779.7035124952376
379.0,-3779.7035124952376
380.0,-3779.7035124952376
381.0,-3779.7035124952376
382.0,-3779.7035124952376
383.0,-3779.7035124952376
384.0,-3779.7035124952376
385.0,-3779.7035124952376
386.0,-3779.7035124952376
387.0,-3779.7035124952376
388.0,-3779.7035124952376
389.0,-3779.7035124952376
390.0,-3779.7035124952376
391.0,-3779.7035124952376
392.0,-3779.7035124952376
393.0,-3779.7035124952376
394.0,-3779.7035124952376
395.0,-3779.7035124952376
396.0,-3779.7035124952376
397.0,-3779.7035124952376
398.0,-3779.7035124952376
399.0,-3779.7035124952376
400.0,-3779.7035124952376
401.0,-3779.7035124952376
402.0,-3779.7035124952376
403.0,-3779.7035124952376
404.0,-3779.7035124952376
405.0,-3779.7035124952376
406.0,-3779.7035124952376
407.0,-3779.7035124952376
408.0,-3779.7035124952376
409.0,-3779.7035124952376
410.0,-3779.7035124952376
411.0,-3779.7035124952376
412.0,-3779.7035124952376
413.0,-3779.7035124952376
414.0,-3779.7035124952376
415.0,-3779.7035124952376
416.0,-3779.7035124952376
417.0,-3779.7035124952376
418.0,-3779.7035124952376
419.0,-3779.7035124952376
420.0,-3779.7035124952376
421.0,-3779.7035124952376
422.0,-3779.7035124952376
423.0,-3779.7035124952376
424.0,-3779.7035124952376
425.0,-3779.7035124952376
426.0,-3779.7035124952376
427.0,-3779.7035124952376
428.0,-3779.7035124952376
429.0,-3779.7035124952376
430.0,-3779.7035124952376
431.0,-3779.7035124952376
432.0,-3779.7035124952376
433.0,-3779.7035124952376
434.0,-3779.7035124952376
435.0,-3779.7035124952376
436.0,-3779.7035124952376
437.0,-3779.7035124952376
438.0,-3779.7035124952376
439.0,-3779.7035124952376
440.0,-3779.7035124952376
441.0,-3779.7035124952376
442.0,-3779.7035124952376
443.0,-3779.7035124952376
444.0,-3779.7035124952376
445.0,-3779.7035124952376
446.0,-3779.7035124952376
447.0,-3779.7035124952376
448.0,-3779.7035124952376
449.0,-3779.7035124952376
450.0,-3779.7035124952376
451.0,-3779.7035124952376
452.0,-3779.7035124952376
453.0,-3779.7035124952376
454.0,-3779.7035124952376
455.0,-3779.7035124952376
456.0,-3779.7035124952376
457.0,-3779.7035124952376
458.0,-3779.7035124952376
459.0,-3779.7035124952376
460.0,-3779.7035124952376
461.0,-3779.7035124952376
462.0,-3779.7035124952376
463.0,-3779.7035124952376
464.0,-3779.7035124952376
465.0,-3779.7035124952376
466.0,-3779.7035124952376
467.0,-3779.7035124952376
468.0,-3779.7035124952376
469.0,-3779.7035124952376
470.0,-3779.7035124952376
471.0,-3779.7035124952376
472.0,-3779.7035124952376
473.0,-3779.7035124952376
474.0,-3779.7035124952376
475.0,-3779.7035124952376
476.0,-3779.7035124952376
477.0,-3779.7035124952376
478.0,-3779.7035124952376
479.0,-3779.7035124952376
480.0,-3779.7035124952376
481.0,-3779.7035124952376
482.0,-3779.7035124952376
483.0,-3779.7035124952376
484.0,-3779.7035124952376
485.0,-3779.7035124952376
486.0,-3779.7035124952376
487.0,-3779.7035124952376
488.0,-3779.7035124952376
489.0,-3779.7035124952376
490.0,-3779.7035124952376
491.0,-3779.7035124952376
492.0,-3779.7035124952376
493.0,-3779.7035124952376
494.0,-3779.7035124952376
495.0,-3779.7035124952376
496.0,-3779.7035124952376
497.0,-3779.7035124952376
498.0,-3779.7035124952376
499.0,-3779.7035124952376
500.0,-3779.7035124952376
501.0,-3779.7035124952376
502.0,-3779.7035124952376
503.0,-3779.7035124952376
504.0,-3779.7035124952376
505.0,-3779.7035124952376
506.0,-3779.7035124952376
507.0,-3779.7035124952376
508.0,-3779.7035124952376
509.0,-3779.7035124952376
510.0,-3779.7035124952376
511.0,-3779.7035124952376
512.0,-3779.7035124952376
513.0,-3779.7035124952376
514.0,-3779.7035124952376
515.0,-3779.7035124952376
516.0,-3779.7035124952376
517.0,-3779.7035124952376
518.0,-3779.7035124952376
519.0,-3779.7035124952376
520.0,-3779.7035124952376
521.0,-3779.7035124952376
522.0,-3779.7035124952376
523.0,-3779.7035124952376
524.0,-3779.7035124952376
525.0,-3779.7035124952376
526.0,-3779.7035124952376
527.0,-3779.7035124952376
528.0,-3779.7035124952376
529.0,-3779.7035124952376
530.0,-3779.7035124952376
531.0,-3779.7035124952376
532.0,-3779.7035124952376
533.0,-3779.7035124952376
534.0,-3779.7035124952376
535.0,-3779.7035124952376
536.0,-3779.7035124952376
537.0,-3779.7035124952376
538.0,-3779.7035124952376
539.0,-3779.7035124952376
540.0,-3779.7035124952376
541.0,-3779.7035124952376
542.0,-3779.7035124952376
543.0,-3779.7035124952376
544.0,-3779.7035124952376
545.0,-3779.7035124952376
546.0,-3779.7035124952376
547.0,-3779.7035124952376
548.0,-3779.7035124952376
549.0,-3779.7035124952376
550.0,-3779.7035124952376
551.0,-3779.7035124952376
552.0,-3779.7035124952376
553.0,-3779.7035124952376
554.0,-3779.7035124952376
555.0,-3779.7035124952376
556.0,-3779.7035124952376
557.0,-3779.7035124952376
558.0,-3779.7035124952376
559.0,-3779.7035124952376
560.0,-3779.7035124952376
561.0,-3779.7035124952376
562.0,-3779.7035124952376
563.0,-3779.7035124952376
564.0,-3779.7035124952376
565.0,-3779.7035124952376
566.0,-3779.7035124952376
567.0,-3779.7035124952376
568.0,-3779.7035124952376
569.0,-3779.7035124952376
570.0,-3779.7035124952376
571.0,-3779.7035124952376
572.0,-3779.7035124952376
573.0,-3779.7035124952376
574.0,-3779.7035124952376
575.0,-3779.7035124952376
576.0,-3779.7035124952376
577.0,-3779.7035124952376
578.0,-3779.7035124952376
579.0,-3779.7035124952376
580.0,-3779.7035124952376
581.0,-3779.7035124952376
582.0,-3779.7035124952376
583.0,-3779.7035124952376
584.0,-3779.7035124952376
585.0,-3779.7035124952376
586.0,-3779.7035124952376
587.0,-3779.7035124952376
588.0,-3779.7035124952376
589.0,-3779.7035124952376
590.0,-3779.7035124952376
591.0,-3779.7035124952376
592.0,-3779.7035124952376
593.0,-3779.7035124952376
594.0,-3779.7035124952376
595.0,-3779.7035124952376
596.0,-3779.7035124952376
597.0,-3779.7035124952376
598.0,-3779.7035124952376
599.0,-3779.7035124952376
600.0,-3779.7035124952376
601.0,-3779.7035124952376
602.0,-3779.7035124952376
603.0,-3779.7035124952376
604.0,-3779.7035124952376
605.0,-3779.7035124952376
606.0,-3779.7035124952376
607.0,-3779.7035124952376
608.0,-3779.7035124952376
609.0,-3779.7035124952376
610.0,-3779.7035124952376
611.0,-3779.7035124952376
612.0,-3779.7035124952376
613.0,-3779.7035124952376
614.0,-3779.7035124952376
615.0,-3779.7035124952376
616.0,-3779.7035124952376
617.0,-3779.7035124952376
618.0,-3779.7035124952376
619.0,-3779.7035124952376
620.0,-3779.7035124952376
621.0,-3779.7035124952376
622.0,-3779.7035124952376
623.0,-3779.7035124952376
624.0,-3779.7035124952376
625.0,-3779.7035124952376
626.0,-3779.7035124952376
627.0,-3779.7035124952376
628.0,-3779.7035124952376
629.0,-3779.7035124952376
630.0,-3779.7035124952376
631.0,-3779.7035124952376
632.0,-3779.7035124952376
633.0,-3779.7035124952376
634.0,-3779.7035124952376
635.0,-3779.7035124952376
636.0,-3779.7035124952376
637.0,-3779.7035124952376
638.0,-3779.7035124952376
639.0,-3779.7035124952376
640.0,-3779.7035124952376
641.0,-3779.7035124952376
642.0,-3779.7035124952376
643.0,-3779.7035124952376
644.0,-3779.7035124952376
645.0,-3779.7035124952376
646.0,-3779.7035124952376
647.0,-3779.7035124952376
648.0,-3779.7035124952376
649.0,-3779.7035124952376
650.0,-3779.7035124952376
651.0,-3779.7035124952376
652.0,-3779.7035124952376
653.0,-3779.7035124952376
654.0,-3779.7035124952376
655.0,-3779.7035124952376
656.0,-3779.7035124952376
657.0,-3779.7035124952376
658.0,-3779.7035124952376
659.0,-3779.7035124952376
660.0,-3779.7035124952376
661.0,-3779.7035124952376
662.0,-3779.7035124952376
663.0,-3779.7035124952376
664.0,-3779.7035124952376
665.0,-3779.7035124952376
666.0,-3779.7035124952376
667.0,-3779.7035124952376
668.0,-3779.7035124952376
669.0,-3779.7035124952376
670.0,-3779.7035124952376
671.0,-3779.7035124952376
672.0,-3779.7035124952376
673.0,-3779.7035124952376
674.0,-3779.7035124952376
675.0,-3779.7035124952376
676.0,-3779.7035124952376
677.0,-3779.7035124952376
678.0,-3779.7035124952376
679.0,-3779.7035124952376
680.0,-3779.7035124952376
681.0,-3779.7035124952376
682.0,-3779.7035124952376
683.0,-3779.7035124952376
684.0,-3779.7035124952376
685.0,-3779.7035124952376
686.0,-3779.7035124952376
687.0,-3779.7035124952376
688.0,-3779.7035124952376
689.0,-3779.7035124952376
690.0,-3779.7035124952376
691.0,-3779.7035124952376
692.0,-3779.7035124952376
693.0,-3779.7035124952376
694.0,-3779.7035124952376
695.0,-3779.7035124952376
696.0,-3779.7035124952376
697.0,-3779.7035124952376
698.0,-3779.7035124952376
699.0,-3779.7035124952376
700.0,-3779.7035124952376
701.0,-3779.7035124952376
702.0,-3779.7035124952376
703.0,-3779.7035124952376
704.0,-3779.7035124952376
705.0,-3779.7035124952376
706.0,-3779.7035124952376
707.0,-3779.7035124952376
708.0,-3779.7035124952376
709.0,-3779.7035124952376
710.0,-3779.7035124952376
711.0,-3779.7035124952376
712.0,-3779.7035124952376
713.0,-3779.7035124952376
714.0,-3779.7035124952376
715.0,-3779.7035124952376
716.0,-3779.7035124952376
717.0,-3779.7035124952376
718.0,-3779.7035124952376
719.0,-3779.7035124952376
720.0,-3779.7035124952376
721.0,-3779.7035124952376
722.0,-3779.7035124952376
723.0,-3779.7035124952376
724.0,-3779.7035124952376
725.0,-3779.7035124952376
726.0,-3779.7035124952376
727.0,-3779.7035124952376
728.0,-3779.7035124952376
729.0,-3779.7035124952376
730.0,-3779.7035124952376
731.0,-3779.7035124952376
732.0,-3779.7035124952376
733.0,-3779.7035124952376
734.0,-3779.7035124952376
735.0,-3779.7035124952376
736.0,-3779.7035124952376
737.0,-3779.7035124952376
738.0,-3779.7035124952376
739.0,-3779.7035124952376
740.0,-3779.7035124952376
741.0,-3779.7035124952376
742.0,-3779.7035124952376
743.0,-3779.7035124952376
744.0,-3779.7035124952376
745.0,-3779.7035124952376
746.0,-3779.7035124952376
747.0,-3779.7035124952376
748.0,-3779.7035124952376
749.0,-3779.7035124952376
750.0,-3779.7035124952376
751.0,-3779.7035124952376
752.0,-3779.7035124952376
753.0,-3779.7035124952376
754.0,-3779.7035124952376
755.0,-3779.7035124952376
756.0,-3779.7035124952376
757.0,-3779.7035124952376
758.0,-3779.7035124952376
759.0,-3779.7035124952376
760.0,-3779.7035124952376
761.0,-3779.7035124952376
762.0,-3779.7035124952376
763.0,-3779.7035124952376
764.0,-3779.7035124952376
765.0,-3779.7035124952376
766.0,-3779.7035124952376
767.0,-3779.7035124952376
768.0,-3779.7035124952376
769.0,-3779.7035124952376
770.0,-3779.7035124952376
771.0,-3779.7035124952376
772.0,-3779.7035124952376
773.0,-3779.7035124952376
774.0,-3779.7035124952376
775.0,-3779.7035124952376
776.0,-3779.7035124952376
777.0,-3779.7035124952376
778.0,-3779.7035124952376
779.0,-3779.7035124952376
780.0,-3779.7035124952376
781.0,-3779.7035124952376
782.0,-3779.7035124952376
783.0,-3779.7035124952376
784.0,-3779.7035124952376
785.0,-3779.7035124952376
786.0,-3779.7035124952376
787.0,-3779.7035124952376
788.0,-3779.7035124952376
789.0,-3779.7035124952376
790.0,-3779.7035124952376
791.0,-3779.7035124952376
792.0,-3779.7035124952376
793.0,-3779.7035124952376
794.0,-3779.7035124952376
795.0,-3779.7035124952376
796.0,-3779.7035124952376
797.0,-3779.7035124952376
798.0,-3779.7035124952376
799.0,-3779.7035124952376
800.0,-3779.7035124952376
801.0,-3779.7035124952376
802.0,-3779.7035124952376
803.0,-3779.7035124952376
804.0,-3779.7035124952376
805.0,-3779.7035124952376
806.0,-3779.7035124952376
807.0,-3779.7035124952376
808.0,-3779.7035124952376
809.0,-3779.7035124952376
810.0,-3779.7035124952376
811.0,-3779.7035124952376
812.0,-3779.7035124952376
813.0,-3779.7035124952376
814.0,-3779.7035124952376
815.0,-3779.7035124952376
816.0,-3779.7035124952376
817.0,-3779.7035124952376
818.0,-3779.7035124952376
819.0,-3779.7035124952376
820.0,-3779.7035124952376
821.0,-3779.7035124952376
822.0,-3779.7035124952376
823.0,-3779.7035124952376
824.0,-3779.7035124952376
825.0,-3779.7035124952376
826.0,-3779.7035124952376
827.0,-3779.7035124952376
828.0,-3779.7035124952376
829.0,-3779.7035124952376
830.0,-3779.7035124952376
831.0,-3779.7035124952376
832.0,-3779.7035124952376
833.0,-3779.7035124952376
834.0,-3779.7035124952376
835.0,-3779.7035124952376
836.0,-3779.7035124952376
837.0,-3779.7035124952376
838.0,-3779.7035124952376
839.0,-3779.7035124952376
840.0,-3779.7035124952376
841.0,-3779.7035124952376
842.0,-3779.7035124952376
843.0,-3779.7035124952376
844.0,-3779.7035124952376
845.0,-3779.7035124952376
846.0,-3779.7035124952376
847.0,-3779.7035124952376
848.0,-3779.7035124952376
849.0,-3779.7035124952376
850.0,-3779.7035124952376
851.0,-3779.7035124952376
852.0,-3779.7035124952376
853.0,-3779.7035124952376
854.0,-3779.7035124952376
855.0,-3779.7035124952376
856.0,-3779.7035124952376
857.0,-3779.7035124952376
858.0,-3779.7035124952376
859.0,-3779.7035124952376
860.0,-3779.7035124952376
861.0,-3779.7035124952376
862.0,-3779.7035124952376
863.0,-3779.7035124952376
864.0,-3779.7035124952376
865.0,-3779.7035124952376
866.0,-3779.7035124952376
867.0,-3779.7035124952376
868.0,-3779.7035124952376
869.0,-3779.7035124952376
870.0,-3779.7035124952376
871.0,-3779.7035124952376
872.0,-3779.7035124952376
873.0,-3779.7035124952376
874.0,-3779.7035124952376
875.0,-3779.7035124952376
876.0,-3779.7035124952376
877.0,-3779.7035124952376
878.0,-3779.7035124952376
879.0,-3779.7035124952376
880.0,-3779.7035124952376
881.0,-3779.7035124952376
882.0,-3779.7035124952376
883.0,-3779.7035124952376
884.0,-3779.7035124952376
885.0,-3779.7035124952376
886.0,-3779.7035124952376
887.0,-3779.7035124952376
888.0,-3779.7035124952376
889.0,-3779.7035124952376
890.0,-3779.7035124952376
891.0,-3779.7035124952376
892.0,-3779.7035124952376
893.0,-3779.7035124952376
894.0,-3779.7035124952376
895.0,-3779.7035124952376
896.0,-3779.7035124952376
897.0,-3779.7035124952376
898.0,-3779.7035124952376
899.0,-3779.7035124952376
900.0,-3779.7035124952376
901.0,-3779.7035124952376
902.0,-3779.7035124952376
903.0,-3779.7035124952376
904.0,-3779.7035124952376
905.0,-3779.7035124952376
906.0,-3779.7035124952376
907.0,-3779.7035124952376
908.0,-3779.7035124952376
909.0,-3779.7035124952376
910.0,-3779.7035124952376
911.0,-3779.7035124952376
912.0,-3779.7035124952376
913.0,-3779.7035124952376
914.0,-3779.7035124952376
915.0,-3779.7035124952376
916.0,-3779.7035124952376
917.0,-3779.7035124952376
918.0,-3779.7035124952376
919.0,-3779.7035124952376
920.0,-3779.7035124952376
921.0,-3779.7035124952376
922.0,-3779.7035124952376
923.0,-3779.7035124952376
924.0,-3779.7035124952376
925.0,-3779.7035124952376
926.0,-3779.7035124952376
927.0,-3779.7035124952376
928.0,-3779.7035124952376
929.0,-3779.7035124952376
930.0,-3779.7035124952376
931.0,-3779.7035124952376
932.0,-3779.7035124952376
933.0,-3779.7035124952376
934.0,-3779.7035124952376
935.0,-3779.7035124952376
936.0,-3779.7035124952376
937.0,-3779.7035124952376
938.0,-3779.7035124952376
939.0,-3779.7035124952376
940.0,-3779.7035124952376
941.0,-3779.7035124952376
942.0,-3779.7035124952376
943.0,-3779.7035124952376
944.0,-3779.7035124952376
945.0,-3779.7035124952376
946.0,-3779.7035124952376
947.0,-3779.7035124952376
948.0,-3779.7035124952376
949.0,-3779.7035124952376
950.0,-3779.7035124952376
951.0,-3779.7035124952376
952.0,-3779.7035124952376
953.0,-3779.7035124952376
954.0,-3779.7035124952376
955.0,-3779.7035124952376
956.0,-3779.7035124952376
957.0,-3779.7035124952376
958.0,-3779.7035124952376
959.0,-3779.7035124952376
960.0,-3779.7035124952376
961.0,-3779.7035124952376
962.0,-3779.7035124952376
963.0,-3779.7035124952376
964.0,-3779.7035124952376
965.0,-3779.7035124952376
966.0,-3779.7035124952376
967.0,-3779.7035124952376
968.0,-3779.7035124952376
969.0,-3779.7035124952376
970.0,-3779.7035124952376
971.0,-3779.7035124952376
972.0,-3779.7035124952376
973.0,-3779.7035124952376
974.0,-3779.7035124952376
975.0,-3779.7035124952376
976.0,-3779.7035124952376
977.0,-3779.7035124952376
978.0,-3779.7035124952376
979.0,-3779.7035124952376
980.0,-3779.7035124952376
981.0,-3779.7035124952376
982.0,-3779.7035124952376
983.0,-3779.7035124952376
984.0,-3779.7035124952376
985.0,-3779.7035124952376
986.0,-3779.7035124952376
987.0,-3779.7035124952376
988.0,-3779.7035124952376
989.0,-3779.7035124952376
990.0,-3779.7035124952376
991.0,-3779.7035124952376
992.0,-3779.7035124952376
993.0,-3779.7035124952376
994.0,-3779.7035124952376
995.0,-3779.7035124952376
996.0,-3779.7035124952376
997.0,-3779.7035124952376
998.0,-3779.7035124952376
999.0,-3779.7035124952376


==> figures/logs/mean_convergence_plots/gm_house_gpu.csv <==
1.0,-3778.1287971047636
2.0,-3778.1287971047636
3.0,-3778.1287971047636
4.0,-3778.1287971047636
5.0,-3778.1287971047636
6.0,-3778.1287971047636
7.0,-3778.1287971047636
8.0,-3778.1287971047636
9.0,-3778.1287971047636
10.0,-3778.1287971047636
11.0,-3778.1287971047636
12.0,-3778.1287971047636
13.0,-3778.1287971047636
14.0,-3778.1287971047636
15.0,-3778.1287971047636
16.0,-3778.1287971047636
17.0,-3778.1287971047636
18.0,-3778.1287971047636
19.0,-3778.1287971047636
20.0,-3778.1287971047636
21.0,-3778.1287971047636
22.0,-3778.1287971047636
23.0,-3778.1287971047636
24.0,-3778.1287971047636
25.0,-3778.1287971047636
26.0,-3778.1287971047636
27.0,-3778.1287971047636
28.0,-3778.1287971047636
29.0,-3778.1287971047636
30.0,-3778.1287971047636
31.0,-3778.1287971047636
32.0,-3778.1287971047636
33.0,-3778.1287971047636
34.0,-3778.1287971047636
35.0,-3778.1287971047636
36.0,-3778.1287971047636
37.0,-3778.1287971047636
38.0,-3778.1287971047636
39.0,-3778.1287971047636
40.0,-3778.1287971047636
41.0,-3778.1287971047636
42.0,-3778.1287971047636
43.0,-3778.1287971047636
44.0,-3778.1287971047636
45.0,-3778.1287971047636
46.0,-3778.1287971047636
47.0,-3778.1287971047636
48.0,-3778.1287971047636
49.0,-3778.1287971047636
50.0,-3778.1287971047636
51.0,-3778.1287971047636
52.0,-3778.1287971047636
53.0,-3778.1287971047636
54.0,-3778.1287971047636
55.0,-3778.1287971047636
56.0,-3778.1287971047636
57.0,-3778.1287971047636
58.0,-3778.1287971047636
59.0,-3778.1287971047636
60.0,-3778.1287971047636
61.0,-3778.1287971047636
62.0,-3778.1287971047636
63.0,-3778.1287971047636
64.0,-3778.1287971047636
65.0,-3778.1287971047636
66.0,-3778.1287971047636
67.0,-3778.1287971047636
68.0,-3778.1287971047636
69.0,-3778.1287971047636
70.0,-3778.1287971047636
71.0,-3778.1287971047636
72.0,-3778.1287971047636
73.0,-3778.1287971047636
74.0,-3778.1287971047636
75.0,-3778.1287971047636
76.0,-3778.1287971047636
77.0,-3778.1287971047636
78.0,-3778.1287971047636
79.0,-3778.1287971047636
80.0,-3778.1287971047636
81.0,-3778.1287971047636
82.0,-3778.1287971047636
83.0,-3778.1287971047636
84.0,-3778.1287971047636
85.0,-3778.1287971047636
86.0,-3778.1287971047636
87.0,-3778.1287971047636
88.0,-3778.1287971047636
89.0,-3778.1287971047636
90.0,-3778.1287971047636
91.0,-3778.1287971047636
92.0,-3778.1287971047636
93.0,-3778.1287971047636
94.0,-3778.1287971047636
95.0,-3778.1287971047636
96.0,-3778.1287971047636
97.0,-3778.1287971047636
98.0,-3778.1287971047636
99.0,-3778.1287971047636
100.0,-3778.1287971047636
101.0,-3778.1287971047636
102.0,-3778.1287971047636
103.0,-3778.1287971047636
104.0,-3778.1287971047636
105.0,-3778.1287971047636
106.0,-3778.1287971047636
107.0,-3778.1287971047636
108.0,-3778.1287971047636
109.0,-3778.1287971047636
110.0,-3778.1287971047636
111.0,-3778.1287971047636
112.0,-3778.1287971047636
113.0,-3778.1287971047636
114.0,-3778.1287971047636
115.0,-3778.1287971047636
116.0,-3778.1287971047636
117.0,-3778.1287971047636
118.0,-3778.1287971047636
119.0,-3778.1287971047636
120.0,-3778.1287971047636
121.0,-3778.1287971047636
122.0,-3778.1287971047636
123.0,-3778.1287971047636
124.0,-3778.1287971047636
125.0,-3778.1287971047636
126.0,-3778.1287971047636
127.0,-3778.1287971047636
128.0,-3778.1287971047636
129.0,-3778.1287971047636
130.0,-3778.1287971047636
131.0,-3778.1287971047636
132.0,-3778.1287971047636
133.0,-3778.1287971047636
134.0,-3778.1287971047636
135.0,-3778.1287971047636
136.0,-3778.1287971047636
137.0,-3778.1287971047636
138.0,-3778.1287971047636
139.0,-3778.1287971047636
140.0,-3778.1287971047636
141.0,-3778.1287971047636
142.0,-3778.1287971047636
143.0,-3778.1287971047636
144.0,-3778.1287971047636
145.0,-3778.1287971047636
146.0,-3778.1287971047636
147.0,-3778.1287971047636
148.0,-3778.1287971047636
149.0,-3778.1287971047636
150.0,-3778.1287971047636
151.0,-3778.1287971047636
152.0,-3778.1287971047636
153.0,-3778.1287971047636
154.0,-3778.1287971047636
155.0,-3778.1287971047636
156.0,-3778.1287971047636
157.0,-3778.1287971047636
158.0,-3778.1287971047636
159.0,-3778.1287971047636
160.0,-3778.1287971047636
161.0,-3778.1287971047636
162.0,-3778.1287971047636
163.0,-3778.1287971047636
164.0,-3778.1287971047636
165.0,-3778.1287971047636
166.0,-3778.1287971047636
167.0,-3778.1287971047636
168.0,-3778.1287971047636
169.0,-3778.1287971047636
170.0,-3778.1287971047636
171.0,-3778.1287971047636
172.0,-3778.1287971047636
173.0,-3778.1287971047636
174.0,-3778.1287971047636
175.0,-3778.1287971047636
176.0,-3778.1287971047636
177.0,-3778.1287971047636
178.0,-3778.1287971047636
179.0,-3778.1287971047636
180.0,-3778.1287971047636
181.0,-3778.1287971047636
182.0,-3778.1287971047636
183.0,-3778.1287971047636
184.0,-3778.1287971047636
185.0,-3778.1287971047636
186.0,-3778.1287971047636
187.0,-3778.1287971047636
188.0,-3778.1287971047636
189.0,-3778.1287971047636
190.0,-3778.1287971047636
191.0,-3778.1287971047636
192.0,-3778.1287971047636
193.0,-3778.1287971047636
194.0,-3778.1287971047636
195.0,-3778.1287971047636
196.0,-3778.1287971047636
197.0,-3778.1287971047636
198.0,-3778.1287971047636
199.0,-3778.1287971047636
200.0,-3778.1287971047636
201.0,-3778.1287971047636
202.0,-3778.1287971047636
203.0,-3778.1287971047636
204.0,-3778.1287971047636
205.0,-3778.1287971047636
206.0,-3778.1287971047636
207.0,-3778.1287971047636
208.0,-3778.1287971047636
209.0,-3778.1287971047636
210.0,-3778.1287971047636
211.0,-3778.1287971047636
212.0,-3778.1287971047636
213.0,-3778.1287971047636
214.0,-3778.1287971047636
215.0,-3778.1287971047636
216.0,-3778.1287971047636
217.0,-3778.1287971047636
218.0,-3778.1287971047636
219.0,-3778.1287971047636
220.0,-3778.1287971047636
221.0,-3778.1287971047636
222.0,-3778.1287971047636
223.0,-3778.1287971047636
224.0,-3778.1287971047636
225.0,-3778.1287971047636
226.0,-3778.1287971047636
227.0,-3778.1287971047636
228.0,-3778.1287971047636
229.0,-3778.1287971047636
230.0,-3778.1287971047636
231.0,-3778.1287971047636
232.0,-3778.1287971047636
233.0,-3778.1287971047636
234.0,-3778.1287971047636
235.0,-3778.1287971047636
236.0,-3778.1287971047636
237.0,-3778.1287971047636
238.0,-3778.1287971047636
239.0,-3778.1287971047636
240.0,-3778.1287971047636
241.0,-3778.1287971047636
242.0,-3778.1287971047636
243.0,-3778.1287971047636
244.0,-3778.1287971047636
245.0,-3778.1287971047636
246.0,-3778.1287971047636
247.0,-3778.1287971047636
248.0,-3778.1287971047636
249.0,-3778.1287971047636
250.0,-3778.1287971047636
251.0,-3778.1287971047636
252.0,-3778.1287971047636
253.0,-3778.1287971047636
254.0,-3778.1287971047636
255.0,-3778.1287971047636
256.0,-3778.1287971047636
257.0,-3778.1287971047636
258.0,-3778.1287971047636
259.0,-3778.1287971047636
260.0,-3778.1287971047636
261.0,-3778.1287971047636
262.0,-3778.1287971047636
263.0,-3778.1287971047636
264.0,-3778.1287971047636
265.0,-3778.1287971047636
266.0,-3778.1287971047636
267.0,-3778.1287971047636
268.0,-3778.1287971047636
269.0,-3778.1287971047636
270.0,-3778.1287971047636
271.0,-3778.1287971047636
272.0,-3778.1287971047636
273.0,-3778.1287971047636
274.0,-3778.1287971047636
275.0,-3778.1287971047636
276.0,-3778.1287971047636
277.0,-3778.1287971047636
278.0,-3778.1287971047636
279.0,-3778.1287971047636
280.0,-3778.1287971047636
281.0,-3778.1287971047636
282.0,-3778.1287971047636
283.0,-3778.1287971047636
284.0,-3778.1287971047636
285.0,-3778.1287971047636
286.0,-3778.1287971047636
287.0,-3778.1287971047636
288.0,-3778.1287971047636
289.0,-3778.1287971047636
290.0,-3778.1287971047636
291.0,-3778.1287971047636
292.0,-3778.1287971047636
293.0,-3778.1287971047636
294.0,-3778.1287971047636
295.0,-3778.1287971047636
296.0,-3778.1287971047636
297.0,-3778.1287971047636
298.0,-3778.1287971047636
299.0,-3778.1287971047636
300.0,-3778.1287971047636
301.0,-3778.1287971047636
302.0,-3778.1287971047636
303.0,-3778.1287971047636
304.0,-3778.1287971047636
305.0,-3778.1287971047636
306.0,-3778.1287971047636
307.0,-3778.1287971047636
308.0,-3778.1287971047636
309.0,-3778.1287971047636
310.0,-3778.1287971047636
311.0,-3778.1287971047636
312.0,-3778.1287971047636
313.0,-3778.1287971047636
314.0,-3778.1287971047636
315.0,-3778.1287971047636
316.0,-3778.1287971047636
317.0,-3778.1287971047636
318.0,-3778.1287971047636
319.0,-3778.1287971047636
320.0,-3778.1287971047636
321.0,-3778.1287971047636
322.0,-3778.1287971047636
323.0,-3778.1287971047636
324.0,-3778.1287971047636
325.0,-3778.1287971047636
326.0,-3778.1287971047636
327.0,-3778.1287971047636
328.0,-3778.1287971047636
329.0,-3778.1287971047636
330.0,-3778.1287971047636
331.0,-3778.1287971047636
332.0,-3778.1287971047636
333.0,-3778.1287971047636
334.0,-3778.1287971047636
335.0,-3778.1287971047636
336.0,-3778.1287971047636
337.0,-3778.1287971047636
338.0,-3778.1287971047636
339.0,-3778.1287971047636
340.0,-3778.1287971047636
341.0,-3778.1287971047636
342.0,-3778.1287971047636
343.0,-3778.1287971047636
344.0,-3778.1287971047636
345.0,-3778.1287971047636
346.0,-3778.1287971047636
347.0,-3778.1287971047636
348.0,-3778.1287971047636
349.0,-3778.1287971047636
350.0,-3778.1287971047636
351.0,-3778.1287971047636
352.0,-3778.1287971047636
353.0,-3778.1287971047636
354.0,-3778.1287971047636
355.0,-3778.1287971047636
356.0,-3778.1287971047636
357.0,-3778.1287971047636
358.0,-3778.1287971047636
359.0,-3778.1287971047636
360.0,-3778.1287971047636
361.0,-3778.1287971047636
362.0,-3778.1287971047636
363.0,-3778.1287971047636
364.0,-3778.1287971047636
365.0,-3778.1287971047636
366.0,-3778.1287971047636
367.0,-3778.1287971047636
368.0,-3778.1287971047636
369.0,-3778.1287971047636
370.0,-3778.1287971047636
371.0,-3778.1287971047636
372.0,-3778.1287971047636
373.0,-3778.1287971047636
374.0,-3778.1287971047636
375.0,-3778.1287971047636
376.0,-3778.1287971047636
377.0,-3778.1287971047636
378.0,-3778.1287971047636
379.0,-3778.1287971047636
380.0,-3778.1287971047636
381.0,-3778.1287971047636
382.0,-3778.1287971047636
383.0,-3778.1287971047636
384.0,-3778.1287971047636
385.0,-3778.1287971047636
386.0,-3778.1287971047636
387.0,-3778.1287971047636
388.0,-3778.1287971047636
389.0,-3778.1287971047636
390.0,-3778.1287971047636
391.0,-3778.1287971047636
392.0,-3778.1287971047636
393.0,-3778.1287971047636
394.0,-3778.1287971047636
395.0,-3778.1287971047636
396.0,-3778.1287971047636
397.0,-3778.1287971047636
398.0,-3778.1287971047636
399.0,-3778.1287971047636
400.0,-3778.1287971047636
401.0,-3778.1287971047636
402.0,-3778.1287971047636
403.0,-3778.1287971047636
404.0,-3778.1287971047636
405.0,-3778.1287971047636
406.0,-3778.1287971047636
407.0,-3778.1287971047636
408.0,-3778.1287971047636
409.0,-3778.1287971047636
410.0,-3778.1287971047636
411.0,-3778.1287971047636
412.0,-3778.1287971047636
413.0,-3778.1287971047636
414.0,-3778.1287971047636
415.0,-3778.1287971047636
416.0,-3778.1287971047636
417.0,-3778.1287971047636
418.0,-3778.1287971047636
419.0,-3778.1287971047636
420.0,-3778.1287971047636
421.0,-3778.1287971047636
422.0,-3778.1287971047636
423.0,-3778.1287971047636
424.0,-3778.1287971047636
425.0,-3778.1287971047636
426.0,-3778.1287971047636
427.0,-3778.1287971047636
428.0,-3778.1287971047636
429.0,-3778.1287971047636
430.0,-3778.1287971047636
431.0,-3778.1287971047636
432.0,-3778.1287971047636
433.0,-3778.1287971047636
434.0,-3778.1287971047636
435.0,-3778.1287971047636
436.0,-3778.1287971047636
437.0,-3778.1287971047636
438.0,-3778.1287971047636
439.0,-3778.1287971047636
440.0,-3778.1287971047636
441.0,-3778.1287971047636
442.0,-3778.1287971047636
443.0,-3778.1287971047636
444.0,-3778.1287971047636
445.0,-3778.1287971047636
446.0,-3778.1287971047636
447.0,-3778.1287971047636
448.0,-3778.1287971047636
449.0,-3778.1287971047636
450.0,-3778.1287971047636
451.0,-3778.1287971047636
452.0,-3778.1287971047636
453.0,-3778.1287971047636
454.0,-3778.1287971047636
455.0,-3778.1287971047636
456.0,-3778.1287971047636
457.0,-3778.1287971047636
458.0,-3778.1287971047636
459.0,-3778.1287971047636
460.0,-3778.1287971047636
461.0,-3778.1287971047636
462.0,-3778.1287971047636
463.0,-3778.1287971047636
464.0,-3778.1287971047636
465.0,-3778.1287971047636
466.0,-3778.1287971047636
467.0,-3778.1287971047636
468.0,-3778.1287971047636
469.0,-3778.1287971047636
470.0,-3778.1287971047636
471.0,-3778.1287971047636
472.0,-3778.1287971047636
473.0,-3778.1287971047636
474.0,-3778.1287971047636
475.0,-3778.1287971047636
476.0,-3778.1287971047636
477.0,-3778.1287971047636
478.0,-3778.1287971047636
479.0,-3778.1287971047636
480.0,-3778.1287971047636
481.0,-3778.1287971047636
482.0,-3778.1287971047636
483.0,-3778.1287971047636
484.0,-3778.1287971047636
485.0,-3778.1287971047636
486.0,-3778.1287971047636
487.0,-3778.1287971047636
488.0,-3778.1287971047636
489.0,-3778.1287971047636
490.0,-3778.1287971047636
491.0,-3778.1287971047636
492.0,-3778.1287971047636
493.0,-3778.1287971047636
494.0,-3778.1287971047636
495.0,-3778.1287971047636
496.0,-3778.1287971047636
497.0,-3778.1287971047636
498.0,-3778.1287971047636
499.0,-3778.1287971047636
500.0,-3778.1287971047636
501.0,-3778.1287971047636
502.0,-3778.1287971047636
503.0,-3778.1287971047636
504.0,-3778.1287971047636
505.0,-3778.1287971047636
506.0,-3778.1287971047636
507.0,-3778.1287971047636
508.0,-3778.1287971047636
509.0,-3778.1287971047636
510.0,-3778.1287971047636
511.0,-3778.1287971047636
512.0,-3778.1287971047636
513.0,-3778.1287971047636
514.0,-3778.1287971047636
515.0,-3778.1287971047636
516.0,-3778.1287971047636
517.0,-3778.1287971047636
518.0,-3778.1287971047636
519.0,-3778.1287971047636
520.0,-3778.1287971047636
521.0,-3778.1287971047636
522.0,-3778.1287971047636
523.0,-3778.1287971047636
524.0,-3778.1287971047636
525.0,-3778.1287971047636
526.0,-3778.1287971047636
527.0,-3778.1287971047636
528.0,-3778.1287971047636
529.0,-3778.1287971047636
530.0,-3778.1287971047636
531.0,-3778.1287971047636
532.0,-3778.1287971047636
533.0,-3778.1287971047636
534.0,-3778.1287971047636
535.0,-3778.1287971047636
536.0,-3778.1287971047636
537.0,-3778.1287971047636
538.0,-3778.1287971047636
539.0,-3778.1287971047636
540.0,-3778.1287971047636
541.0,-3778.1287971047636
542.0,-3778.1287971047636
543.0,-3778.1287971047636
544.0,-3778.1287971047636
545.0,-3778.1287971047636
546.0,-3778.1287971047636
547.0,-3778.1287971047636
548.0,-3778.1287971047636
549.0,-3778.1287971047636
550.0,-3778.1287971047636
551.0,-3778.1287971047636
552.0,-3778.1287971047636
553.0,-3778.1287971047636
554.0,-3778.1287971047636
555.0,-3778.1287971047636
556.0,-3778.1287971047636
557.0,-3778.1287971047636
558.0,-3778.1287971047636
559.0,-3778.1287971047636
560.0,-3778.1287971047636
561.0,-3778.1287971047636
562.0,-3778.1287971047636
563.0,-3778.1287971047636
564.0,-3778.1287971047636
565.0,-3778.1287971047636
566.0,-3778.1287971047636
567.0,-3778.1287971047636
568.0,-3778.1287971047636
569.0,-3778.1287971047636
570.0,-3778.1287971047636
571.0,-3778.1287971047636
572.0,-3778.1287971047636
573.0,-3778.1287971047636
574.0,-3778.1287971047636
575.0,-3778.1287971047636
576.0,-3778.1287971047636
577.0,-3778.1287971047636
578.0,-3778.1287971047636
579.0,-3778.1287971047636
580.0,-3778.1287971047636
581.0,-3778.1287971047636
582.0,-3778.1287971047636
583.0,-3778.1287971047636
584.0,-3778.1287971047636
585.0,-3778.1287971047636
586.0,-3778.1287971047636
587.0,-3778.1287971047636
588.0,-3778.1287971047636
589.0,-3778.1287971047636
590.0,-3778.1287971047636
591.0,-3778.1287971047636
592.0,-3778.1287971047636
593.0,-3778.1287971047636
594.0,-3778.1287971047636
595.0,-3778.1287971047636
596.0,-3778.1287971047636
597.0,-3778.1287971047636
598.0,-3778.1287971047636
599.0,-3778.1287971047636
600.0,-3778.1287971047636
601.0,-3778.1287971047636
602.0,-3778.1287971047636
603.0,-3778.1287971047636
604.0,-3778.1287971047636
605.0,-3778.1287971047636
606.0,-3778.1287971047636
607.0,-3778.1287971047636
608.0,-3778.1287971047636
609.0,-3778.1287971047636
610.0,-3778.1287971047636
611.0,-3778.1287971047636
612.0,-3778.1287971047636
613.0,-3778.1287971047636
614.0,-3778.1287971047636
615.0,-3778.1287971047636
616.0,-3778.1287971047636
617.0,-3778.1287971047636
618.0,-3778.1287971047636
619.0,-3778.1287971047636
620.0,-3778.1287971047636
621.0,-3778.1287971047636
622.0,-3778.1287971047636
623.0,-3778.1287971047636
624.0,-3778.1287971047636
625.0,-3778.1287971047636
626.0,-3778.1287971047636
627.0,-3778.1287971047636
628.0,-3778.1287971047636
629.0,-3778.1287971047636
630.0,-3778.1287971047636
631.0,-3778.1287971047636
632.0,-3778.1287971047636
633.0,-3778.1287971047636
634.0,-3778.1287971047636
635.0,-3778.1287971047636
636.0,-3778.1287971047636
637.0,-3778.1287971047636
638.0,-3778.1287971047636
639.0,-3778.1287971047636
640.0,-3778.1287971047636
641.0,-3778.1287971047636
642.0,-3778.1287971047636
643.0,-3778.1287971047636
644.0,-3778.1287971047636
645.0,-3778.1287971047636
646.0,-3778.1287971047636
647.0,-3778.1287971047636
648.0,-3778.1287971047636
649.0,-3778.1287971047636
650.0,-3778.1287971047636
651.0,-3778.1287971047636
652.0,-3778.1287971047636
653.0,-3778.1287971047636
654.0,-3778.1287971047636
655.0,-3778.1287971047636
656.0,-3778.1287971047636
657.0,-3778.1287971047636
658.0,-3778.1287971047636
659.0,-3778.1287971047636
660.0,-3778.1287971047636
661.0,-3778.1287971047636
662.0,-3778.1287971047636
663.0,-3778.1287971047636
664.0,-3778.1287971047636
665.0,-3778.1287971047636
666.0,-3778.1287971047636
667.0,-3778.1287971047636
668.0,-3778.1287971047636
669.0,-3778.1287971047636
670.0,-3778.1287971047636
671.0,-3778.1287971047636
672.0,-3778.1287971047636
673.0,-3778.1287971047636
674.0,-3778.1287971047636
675.0,-3778.1287971047636
676.0,-3778.1287971047636
677.0,-3778.1287971047636
678.0,-3778.1287971047636
679.0,-3778.1287971047636
680.0,-3778.1287971047636
681.0,-3778.1287971047636
682.0,-3778.1287971047636
683.0,-3778.1287971047636
684.0,-3778.1287971047636
685.0,-3778.1287971047636
686.0,-3778.1287971047636
687.0,-3778.1287971047636
688.0,-3778.1287971047636
689.0,-3778.1287971047636
690.0,-3778.1287971047636
691.0,-3778.1287971047636
692.0,-3778.1287971047636
693.0,-3778.1287971047636
694.0,-3778.1287971047636
695.0,-3778.1287971047636
696.0,-3778.1287971047636
697.0,-3778.1287971047636
698.0,-3778.1287971047636
699.0,-3778.1287971047636
700.0,-3778.1287971047636
701.0,-3778.1287971047636
702.0,-3778.1287971047636
703.0,-3778.1287971047636
704.0,-3778.1287971047636
705.0,-3778.1287971047636
706.0,-3778.1287971047636
707.0,-3778.1287971047636
708.0,-3778.1287971047636
709.0,-3778.1287971047636
710.0,-3778.1287971047636
711.0,-3778.1287971047636
712.0,-3778.1287971047636
713.0,-3778.1287971047636
714.0,-3778.1287971047636
715.0,-3778.1287971047636
716.0,-3778.1287971047636
717.0,-3778.1287971047636
718.0,-3778.1287971047636
719.0,-3778.1287971047636
720.0,-3778.1287971047636
721.0,-3778.1287971047636
722.0,-3778.1287971047636
723.0,-3778.1287971047636
724.0,-3778.1287971047636
725.0,-3778.1287971047636
726.0,-3778.1287971047636
727.0,-3778.1287971047636
728.0,-3778.1287971047636
729.0,-3778.1287971047636
730.0,-3778.1287971047636
731.0,-3778.1287971047636
732.0,-3778.1287971047636
733.0,-3778.1287971047636
734.0,-3778.1287971047636
735.0,-3778.1287971047636
736.0,-3778.1287971047636
737.0,-3778.1287971047636
738.0,-3778.1287971047636
739.0,-3778.1287971047636
740.0,-3778.1287971047636
741.0,-3778.1287971047636
742.0,-3778.1287971047636
743.0,-3778.1287971047636
744.0,-3778.1287971047636
745.0,-3778.1287971047636
746.0,-3778.1287971047636
747.0,-3778.1287971047636
748.0,-3778.1287971047636
749.0,-3778.1287971047636
750.0,-3778.1287971047636
751.0,-3778.1287971047636
752.0,-3778.1287971047636
753.0,-3778.1287971047636
754.0,-3778.1287971047636
755.0,-3778.1287971047636
756.0,-3778.1287971047636
757.0,-3778.1287971047636
758.0,-3778.1287971047636
759.0,-3778.1287971047636
760.0,-3778.1287971047636
761.0,-3778.1287971047636
762.0,-3778.1287971047636
763.0,-3778.1287971047636
764.0,-3778.1287971047636
765.0,-3778.1287971047636
766.0,-3778.1287971047636
767.0,-3778.1287971047636
768.0,-3778.1287971047636
769.0,-3778.1287971047636
770.0,-3778.1287971047636
771.0,-3778.1287971047636
772.0,-3778.1287971047636
773.0,-3778.1287971047636
774.0,-3778.1287971047636
775.0,-3778.1287971047636
776.0,-3778.1287971047636
777.0,-3778.1287971047636
778.0,-3778.1287971047636
779.0,-3778.1287971047636
780.0,-3778.1287971047636
781.0,-3778.1287971047636
782.0,-3778.1287971047636
783.0,-3778.1287971047636
784.0,-3778.1287971047636
785.0,-3778.1287971047636
786.0,-3778.1287971047636
787.0,-3778.1287971047636
788.0,-3778.1287971047636
789.0,-3778.1287971047636
790.0,-3778.1287971047636
791.0,-3778.1287971047636
792.0,-3778.1287971047636
793.0,-3778.1287971047636
794.0,-3778.1287971047636
795.0,-3778.1287971047636
796.0,-3778.1287971047636
797.0,-3778.1287971047636
798.0,-3778.1287971047636
799.0,-3778.1287971047636
800.0,-3778.1287971047636
801.0,-3778.1287971047636
802.0,-3778.1287971047636
803.0,-3778.1287971047636
804.0,-3778.1287971047636
805.0,-3778.1287971047636
806.0,-3778.1287971047636
807.0,-3778.1287971047636
808.0,-3778.1287971047636
809.0,-3778.1287971047636
810.0,-3778.1287971047636
811.0,-3778.1287971047636
812.0,-3778.1287971047636
813.0,-3778.1287971047636
814.0,-3778.1287971047636
815.0,-3778.1287971047636
816.0,-3778.1287971047636
817.0,-3778.1287971047636
818.0,-3778.1287971047636
819.0,-3778.1287971047636
820.0,-3778.1287971047636
821.0,-3778.1287971047636
822.0,-3778.1287971047636
823.0,-3778.1287971047636
824.0,-3778.1287971047636
825.0,-3778.1287971047636
826.0,-3778.1287971047636
827.0,-3778.1287971047636
828.0,-3778.1287971047636
829.0,-3778.1287971047636
830.0,-3778.1287971047636
831.0,-3778.1287971047636
832.0,-3778.1287971047636
833.0,-3778.1287971047636
834.0,-3778.1287971047636
835.0,-3778.1287971047636
836.0,-3778.1287971047636
837.0,-3778.1287971047636
838.0,-3778.1287971047636
839.0,-3778.1287971047636
840.0,-3778.1287971047636
841.0,-3778.1287971047636
842.0,-3778.1287971047636
843.0,-3778.1287971047636
844.0,-3778.1287971047636
845.0,-3778.1287971047636
846.0,-3778.1287971047636
847.0,-3778.1287971047636
848.0,-3778.1287971047636
849.0,-3778.1287971047636
850.0,-3778.1287971047636
851.0,-3778.1287971047636
852.0,-3778.1287971047636
853.0,-3778.1287971047636
854.0,-3778.1287971047636
855.0,-3778.1287971047636
856.0,-3778.1287971047636
857.0,-3778.1287971047636
858.0,-3778.1287971047636
859.0,-3778.1287971047636
860.0,-3778.1287971047636
861.0,-3778.1287971047636
862.0,-3778.1287971047636
863.0,-3778.1287971047636
864.0,-3778.1287971047636
865.0,-3778.1287971047636
866.0,-3778.1287971047636
867.0,-3778.1287971047636
868.0,-3778.1287971047636
869.0,-3778.1287971047636
870.0,-3778.1287971047636
871.0,-3778.1287971047636
872.0,-3778.1287971047636
873.0,-3778.1287971047636
874.0,-3778.1287971047636
875.0,-3778.1287971047636
876.0,-3778.1287971047636
877.0,-3778.1287971047636
878.0,-3778.1287971047636
879.0,-3778.1287971047636
880.0,-3778.1287971047636
881.0,-3778.1287971047636
882.0,-3778.1287971047636
883.0,-3778.1287971047636
884.0,-3778.1287971047636
885.0,-3778.1287971047636
886.0,-3778.1287971047636
887.0,-3778.1287971047636
888.0,-3778.1287971047636
889.0,-3778.1287971047636
890.0,-3778.1287971047636
891.0,-3778.1287971047636
892.0,-3778.1287971047636
893.0,-3778.1287971047636
894.0,-3778.1287971047636
895.0,-3778.1287971047636
896.0,-3778.1287971047636
897.0,-3778.1287971047636
898.0,-3778.1287971047636
899.0,-3778.1287971047636
900.0,-3778.1287971047636
901.0,-3778.1287971047636
902.0,-3778.1287971047636
903.0,-3778.1287971047636
904.0,-3778.1287971047636
905.0,-3778.1287971047636
906.0,-3778.1287971047636
907.0,-3778.1287971047636
908.0,-3778.1287971047636
909.0,-3778.1287971047636
910.0,-3778.1287971047636
911.0,-3778.1287971047636
912.0,-3778.1287971047636
913.0,-3778.1287971047636
914.0,-3778.1287971047636
915.0,-3778.1287971047636
916.0,-3778.1287971047636
917.0,-3778.1287971047636
918.0,-3778.1287971047636
919.0,-3778.1287971047636
920.0,-3778.1287971047636
921.0,-3778.1287971047636
922.0,-3778.1287971047636
923.0,-3778.1287971047636
924.0,-3778.1287971047636
925.0,-3778.1287971047636
926.0,-3778.1287971047636
927.0,-3778.1287971047636
928.0,-3778.1287971047636
929.0,-3778.1287971047636
930.0,-3778.1287971047636
931.0,-3778.1287971047636
932.0,-3778.1287971047636
933.0,-3778.1287971047636
934.0,-3778.1287971047636
935.0,-3778.1287971047636
936.0,-3778.1287971047636
937.0,-3778.1287971047636
938.0,-3778.1287971047636
939.0,-3778.1287971047636
940.0,-3778.1287971047636
941.0,-3778.1287971047636
942.0,-3778.1287971047636
943.0,-3778.1287971047636
944.0,-3778.1287971047636
945.0,-3778.1287971047636
946.0,-3778.1287971047636
947.0,-3778.1287971047636
948.0,-3778.1287971047636
949.0,-3778.1287971047636
950.0,-3778.1287971047636
951.0,-3778.1287971047636
952.0,-3778.1287971047636
953.0,-3778.1287971047636
954.0,-3778.1287971047636
955.0,-3778.1287971047636
956.0,-3778.1287971047636
957.0,-3778.1287971047636
958.0,-3778.1287971047636
959.0,-3778.1287971047636
960.0,-3778.1287971047636
961.0,-3778.1287971047636
962.0,-3778.1287971047636
963.0,-3778.1287971047636
964.0,-3778.1287971047636
965.0,-3778.1287971047636
966.0,-3778.1287971047636
967.0,-3778.1287971047636
968.0,-3778.1287971047636
969.0,-3778.1287971047636
970.0,-3778.1287971047636
971.0,-3778.1287971047636
972.0,-3778.1287971047636
973.0,-3778.1287971047636
974.0,-3778.1287971047636
975.0,-3778.1287971047636
976.0,-3778.1287971047636
977.0,-3778.1287971047636
978.0,-3778.1287971047636
979.0,-3778.1287971047636
980.0,-3778.1287971047636
981.0,-3778.1287971047636
982.0,-3778.1287971047636
983.0,-3778.1287971047636
984.0,-3778.1287971047636
985.0,-3778.1287971047636
986.0,-3778.1287971047636
987.0,-3778.1287971047636
988.0,-3778.1287971047636
989.0,-3778.1287971047636
990.0,-3778.1287971047636
991.0,-3778.1287971047636
992.0,-3778.1287971047636
993.0,-3778.1287971047636
994.0,-3778.1287971047636
995.0,-3778.1287971047636
996.0,-3778.1287971047636
997.0,-3778.1287971047636
998.0,-3778.1287971047636
999.0,-3778.1287971047636


==> figures/logs/mean_convergence_plots/gm_house_gurobi.csv <==
1.0,0.0
2.0,-3766.2237038095254
3.0,-3743.9406628571446
4.0,-3778.380402857144
5.0,-3778.1549923809534
6.0,-3778.1285914285722
7.0,-3778.1285914285722
8.0,-3778.1285914285722
9.0,-3778.1285914285722
10.0,-3778.1285914285722
11.0,-3778.1285914285722
12.0,-3778.1285914285722
13.0,-3778.1285914285722
14.0,-3778.1285914285722
15.0,-3778.1285914285722
16.0,-3778.1285914285722
17.0,-3778.1285914285722
18.0,-3778.1285914285722
19.0,-3778.1285914285722
20.0,-3778.1285914285722
21.0,-3778.1285914285722
22.0,-3778.1285914285722
23.0,-3778.1285914285722
24.0,-3778.1285914285722
25.0,-3778.1285914285722
26.0,-3778.1285914285722
27.0,-3778.1285914285722
28.0,-3778.1285914285722
29.0,-3778.1285914285722
30.0,-3778.1285914285722
31.0,-3778.1285914285722
32.0,-3778.1285914285722
33.0,-3778.1285914285722
34.0,-3778.1285914285722
35.0,-3778.1285914285722
36.0,-3778.1285914285722
37.0,-3778.1285914285722
38.0,-3778.1285914285722
39.0,-3778.1285914285722
40.0,-3778.1285914285722
41.0,-3778.1285914285722
42.0,-3778.1285914285722
43.0,-3778.1285914285722
44.0,-3778.1285914285722
45.0,-3778.1285914285722
46.0,-3778.1285914285722
47.0,-3778.1285914285722
48.0,-3778.1285914285722
49.0,-3778.1285914285722
50.0,-3778.1285914285722
51.0,-3778.1285914285722
52.0,-3778.1285914285722
53.0,-3778.1285914285722
54.0,-3778.1285914285722
55.0,-3778.1285914285722
56.0,-3778.1285914285722
57.0,-3778.1285914285722
58.0,-3778.1285914285722
59.0,-3778.1285914285722
60.0,-3778.1285914285722
61.0,-3778.1285914285722
62.0,-3778.1285914285722
63.0,-3778.1285914285722
64.0,-3778.1285914285722
65.0,-3778.1285914285722
66.0,-3778.1285914285722
67.0,-3778.1285914285722
68.0,-3778.1285914285722
69.0,-3778.1285914285722
70.0,-3778.1285914285722
71.0,-3778.1285914285722
72.0,-3778.1285914285722
73.0,-3778.1285914285722
74.0,-3778.1285914285722
75.0,-3778.1285914285722
76.0,-3778.1285914285722
77.0,-3778.1285914285722
78.0,-3778.1285914285722
79.0,-3778.1285914285722
80.0,-3778.1285914285722
81.0,-3778.1285914285722
82.0,-3778.1285914285722
83.0,-3778.1285914285722
84.0,-3778.1285914285722
85.0,-3778.1285914285722
86.0,-3778.1285914285722
87.0,-3778.1285914285722
88.0,-3778.1285914285722
89.0,-3778.1285914285722
90.0,-3778.1285914285722
91.0,-3778.1285914285722
92.0,-3778.1285914285722
93.0,-3778.1285914285722
94.0,-3778.1285914285722
95.0,-3778.1285914285722
96.0,-3778.1285914285722
97.0,-3778.1285914285722
98.0,-3778.1285914285722
99.0,-3778.1285914285722
100.0,-3778.1285914285722
101.0,-3778.1285914285722
102.0,-3778.1285914285722
103.0,-3778.1285914285722
104.0,-3778.1285914285722
105.0,-3778.1285914285722
106.0,-3778.1285914285722
107.0,-3778.1285914285722
108.0,-3778.1285914285722
109.0,-3778.1285914285722
110.0,-3778.1285914285722
111.0,-3778.1285914285722
112.0,-3778.1285914285722
113.0,-3778.1285914285722
114.0,-3778.1285914285722
115.0,-3778.1285914285722
116.0,-3778.1285914285722
117.0,-3778.1285914285722
118.0,-3778.1285914285722
119.0,-3778.1285914285722
120.0,-3778.1285914285722
121.0,-3778.1285914285722
122.0,-3778.1285914285722
123.0,-3778.1285914285722
124.0,-3778.1285914285722
125.0,-3778.1285914285722
126.0,-3778.1285914285722
127.0,-3778.1285914285722
128.0,-3778.1285914285722
129.0,-3778.1285914285722
130.0,-3778.1285914285722
131.0,-3778.1285914285722
132.0,-3778.1285914285722
133.0,-3778.1285914285722
134.0,-3778.1285914285722
135.0,-3778.1285914285722
136.0,-3778.1285914285722
137.0,-3778.1285914285722
138.0,-3778.1285914285722
139.0,-3778.1285914285722
140.0,-3778.1285914285722
141.0,-3778.1285914285722
142.0,-3778.1285914285722
143.0,-3778.1285914285722
144.0,-3778.1285914285722
145.0,-3778.1285914285722
146.0,-3778.1285914285722
147.0,-3778.1285914285722
148.0,-3778.1285914285722
149.0,-3778.1285914285722
150.0,-3778.1285914285722
151.0,-3778.1285914285722
152.0,-3778.1285914285722
153.0,-3778.1285914285722
154.0,-3778.1285914285722
155.0,-3778.1285914285722
156.0,-3778.1285914285722
157.0,-3778.1285914285722
158.0,-3778.1285914285722
159.0,-3778.1285914285722
160.0,-3778.1285914285722
161.0,-3778.1285914285722
162.0,-3778.1285914285722
163.0,-3778.1285914285722
164.0,-3778.1285914285722
165.0,-3778.1285914285722
166.0,-3778.1285914285722
167.0,-3778.1285914285722
168.0,-3778.1285914285722
169.0,-3778.1285914285722
170.0,-3778.1285914285722
171.0,-3778.1285914285722
172.0,-3778.1285914285722
173.0,-3778.1285914285722
174.0,-3778.1285914285722
175.0,-3778.1285914285722
176.0,-3778.1285914285722
177.0,-3778.1285914285722
178.0,-3778.1285914285722
179.0,-3778.1285914285722
180.0,-3778.1285914285722
181.0,-3778.1285914285722
182.0,-3778.1285914285722
183.0,-3778.1285914285722
184.0,-3778.1285914285722
185.0,-3778.1285914285722
186.0,-3778.1285914285722
187.0,-3778.1285914285722
188.0,-3778.1285914285722
189.0,-3778.1285914285722
190.0,-3778.1285914285722
191.0,-3778.1285914285722
192.0,-3778.1285914285722
193.0,-3778.1285914285722
194.0,-3778.1285914285722
195.0,-3778.1285914285722
196.0,-3778.1285914285722
197.0,-3778.1285914285722
198.0,-3778.1285914285722
199.0,-3778.1285914285722
200.0,-3778.1285914285722
201.0,-3778.1285914285722
202.0,-3778.1285914285722
203.0,-3778.1285914285722
204.0,-3778.1285914285722
205.0,-3778.1285914285722
206.0,-3778.1285914285722
207.0,-3778.1285914285722
208.0,-3778.1285914285722
209.0,-3778.1285914285722
210.0,-3778.1285914285722
211.0,-3778.1285914285722
212.0,-3778.1285914285722
213.0,-3778.1285914285722
214.0,-3778.1285914285722
215.0,-3778.1285914285722
216.0,-3778.1285914285722
217.0,-3778.1285914285722
218.0,-3778.1285914285722
219.0,-3778.1285914285722
220.0,-3778.1285914285722
221.0,-3778.1285914285722
222.0,-3778.1285914285722
223.0,-3778.1285914285722
224.0,-3778.1285914285722
225.0,-3778.1285914285722
226.0,-3778.1285914285722
227.0,-3778.1285914285722
228.0,-3778.1285914285722
229.0,-3778.1285914285722
230.0,-3778.1285914285722
231.0,-3778.1285914285722
232.0,-3778.1285914285722
233.0,-3778.1285914285722
234.0,-3778.1285914285722
235.0,-3778.1285914285722
236.0,-3778.1285914285722
237.0,-3778.1285914285722
238.0,-3778.1285914285722
239.0,-3778.1285914285722
240.0,-3778.1285914285722
241.0,-3778.1285914285722
242.0,-3778.1285914285722
243.0,-3778.1285914285722
244.0,-3778.1285914285722
245.0,-3778.1285914285722
246.0,-3778.1285914285722
247.0,-3778.1285914285722
248.0,-3778.1285914285722
249.0,-3778.1285914285722
250.0,-3778.1285914285722
251.0,-3778.1285914285722
252.0,-3778.1285914285722
253.0,-3778.1285914285722
254.0,-3778.1285914285722
255.0,-3778.1285914285722
256.0,-3778.1285914285722
257.0,-3778.1285914285722
258.0,-3778.1285914285722
259.0,-3778.1285914285722
260.0,-3778.1285914285722
261.0,-3778.1285914285722
262.0,-3778.1285914285722
263.0,-3778.1285914285722
264.0,-3778.1285914285722
265.0,-3778.1285914285722
266.0,-3778.1285914285722
267.0,-3778.1285914285722
268.0,-3778.1285914285722
269.0,-3778.1285914285722
270.0,-3778.1285914285722
271.0,-3778.1285914285722
272.0,-3778.1285914285722
273.0,-3778.1285914285722
274.0,-3778.1285914285722
275.0,-3778.1285914285722
276.0,-3778.1285914285722
277.0,-3778.1285914285722
278.0,-3778.1285914285722
279.0,-3778.1285914285722
280.0,-3778.1285914285722
281.0,-3778.1285914285722
282.0,-3778.1285914285722
283.0,-3778.1285914285722
284.0,-3778.1285914285722
285.0,-3778.1285914285722
286.0,-3778.1285914285722
287.0,-3778.1285914285722
288.0,-3778.1285914285722
289.0,-3778.1285914285722
290.0,-3778.1285914285722
291.0,-3778.1285914285722
292.0,-3778.1285914285722
293.0,-3778.1285914285722
294.0,-3778.1285914285722
295.0,-3778.1285914285722
296.0,-3778.1285914285722
297.0,-3778.1285914285722
298.0,-3778.1285914285722
299.0,-3778.1285914285722
300.0,-3778.1285914285722
301.0,-3778.1285914285722
302.0,-3778.1285914285722
303.0,-3778.1285914285722
304.0,-3778.1285914285722
305.0,-3778.1285914285722
306.0,-3778.1285914285722
307.0,-3778.1285914285722
308.0,-3778.1285914285722
309.0,-3778.1285914285722
310.0,-3778.1285914285722
311.0,-3778.1285914285722
312.0,-3778.1285914285722
313.0,-3778.1285914285722
314.0,-3778.1285914285722
315.0,-3778.1285914285722
316.0,-3778.1285914285722
317.0,-3778.1285914285722
318.0,-3778.1285914285722
319.0,-3778.1285914285722
320.0,-3778.1285914285722
321.0,-3778.1285914285722
322.0,-3778.1285914285722
323.0,-3778.1285914285722
324.0,-3778.1285914285722
325.0,-3778.1285914285722
326.0,-3778.1285914285722
327.0,-3778.1285914285722
328.0,-3778.1285914285722
329.0,-3778.1285914285722
330.0,-3778.1285914285722
331.0,-3778.1285914285722
332.0,-3778.1285914285722
333.0,-3778.1285914285722
334.0,-3778.1285914285722
335.0,-3778.1285914285722
336.0,-3778.1285914285722
337.0,-3778.1285914285722
338.0,-3778.1285914285722
339.0,-3778.1285914285722
340.0,-3778.1285914285722
341.0,-3778.1285914285722
342.0,-3778.1285914285722
343.0,-3778.1285914285722
344.0,-3778.1285914285722
345.0,-3778.1285914285722
346.0,-3778.1285914285722
347.0,-3778.1285914285722
348.0,-3778.1285914285722
349.0,-3778.1285914285722
350.0,-3778.1285914285722
351.0,-3778.1285914285722
352.0,-3778.1285914285722
353.0,-3778.1285914285722
354.0,-3778.1285914285722
355.0,-3778.1285914285722
356.0,-3778.1285914285722
357.0,-3778.1285914285722
358.0,-3778.1285914285722
359.0,-3778.1285914285722
360.0,-3778.1285914285722
361.0,-3778.1285914285722
362.0,-3778.1285914285722
363.0,-3778.1285914285722
364.0,-3778.1285914285722
365.0,-3778.1285914285722
366.0,-3778.1285914285722
367.0,-3778.1285914285722
368.0,-3778.1285914285722
369.0,-3778.1285914285722
370.0,-3778.1285914285722
371.0,-3778.1285914285722
372.0,-3778.1285914285722
373.0,-3778.1285914285722
374.0,-3778.1285914285722
375.0,-3778.1285914285722
376.0,-3778.1285914285722
377.0,-3778.1285914285722
378.0,-3778.1285914285722
379.0,-3778.1285914285722
380.0,-3778.1285914285722
381.0,-3778.1285914285722
382.0,-3778.1285914285722
383.0,-3778.1285914285722
384.0,-3778.1285914285722
385.0,-3778.1285914285722
386.0,-3778.1285914285722
387.0,-3778.1285914285722
388.0,-3778.1285914285722
389.0,-3778.1285914285722
390.0,-3778.1285914285722
391.0,-3778.1285914285722
392.0,-3778.1285914285722
393.0,-3778.1285914285722
394.0,-3778.1285914285722
395.0,-3778.1285914285722
396.0,-3778.1285914285722
397.0,-3778.1285914285722
398.0,-3778.1285914285722
399.0,-3778.1285914285722
400.0,-3778.1285914285722
401.0,-3778.1285914285722
402.0,-3778.1285914285722
403.0,-3778.1285914285722
404.0,-3778.1285914285722
405.0,-3778.1285914285722
406.0,-3778.1285914285722
407.0,-3778.1285914285722
408.0,-3778.1285914285722
409.0,-3778.1285914285722
410.0,-3778.1285914285722
411.0,-3778.1285914285722
412.0,-3778.1285914285722
413.0,-3778.1285914285722
414.0,-3778.1285914285722
415.0,-3778.1285914285722
416.0,-3778.1285914285722
417.0,-3778.1285914285722
418.0,-3778.1285914285722
419.0,-3778.1285914285722
420.0,-3778.1285914285722
421.0,-3778.1285914285722
422.0,-3778.1285914285722
423.0,-3778.1285914285722
424.0,-3778.1285914285722
425.0,-3778.1285914285722
426.0,-3778.1285914285722
427.0,-3778.1285914285722
428.0,-3778.1285914285722
429.0,-3778.1285914285722
430.0,-3778.1285914285722
431.0,-3778.1285914285722
432.0,-3778.1285914285722
433.0,-3778.1285914285722
434.0,-3778.1285914285722
435.0,-3778.1285914285722
436.0,-3778.1285914285722
437.0,-3778.1285914285722
438.0,-3778.1285914285722
439.0,-3778.1285914285722
440.0,-3778.1285914285722
441.0,-3778.1285914285722
442.0,-3778.1285914285722
443.0,-3778.1285914285722
444.0,-3778.1285914285722
445.0,-3778.1285914285722
446.0,-3778.1285914285722
447.0,-3778.1285914285722
448.0,-3778.1285914285722
449.0,-3778.1285914285722
450.0,-3778.1285914285722
451.0,-3778.1285914285722
452.0,-3778.1285914285722
453.0,-3778.1285914285722
454.0,-3778.1285914285722
455.0,-3778.1285914285722
456.0,-3778.1285914285722
457.0,-3778.1285914285722
458.0,-3778.1285914285722
459.0,-3778.1285914285722
460.0,-3778.1285914285722
461.0,-3778.1285914285722
462.0,-3778.1285914285722
463.0,-3778.1285914285722
464.0,-3778.1285914285722
465.0,-3778.1285914285722
466.0,-3778.1285914285722
467.0,-3778.1285914285722
468.0,-3778.1285914285722
469.0,-3778.1285914285722
470.0,-3778.1285914285722
471.0,-3778.1285914285722
472.0,-3778.1285914285722
473.0,-3778.1285914285722
474.0,-3778.1285914285722
475.0,-3778.1285914285722
476.0,-3778.1285914285722
477.0,-3778.1285914285722
478.0,-3778.1285914285722
479.0,-3778.1285914285722
480.0,-3778.1285914285722
481.0,-3778.1285914285722
482.0,-3778.1285914285722
483.0,-3778.1285914285722
484.0,-3778.1285914285722
485.0,-3778.1285914285722
486.0,-3778.1285914285722
487.0,-3778.1285914285722
488.0,-3778.1285914285722
489.0,-3778.1285914285722
490.0,-3778.1285914285722
491.0,-3778.1285914285722
492.0,-3778.1285914285722
493.0,-3778.1285914285722
494.0,-3778.1285914285722
495.0,-3778.1285914285722
496.0,-3778.1285914285722
497.0,-3778.1285914285722
498.0,-3778.1285914285722
499.0,-3778.1285914285722
500.0,-3778.1285914285722
501.0,-3778.1285914285722
502.0,-3778.1285914285722
503.0,-3778.1285914285722
504.0,-3778.1285914285722
505.0,-3778.1285914285722
506.0,-3778.1285914285722
507.0,-3778.1285914285722
508.0,-3778.1285914285722
509.0,-3778.1285914285722
510.0,-3778.1285914285722
511.0,-3778.1285914285722
512.0,-3778.1285914285722
513.0,-3778.1285914285722
514.0,-3778.1285914285722
515.0,-3778.1285914285722
516.0,-3778.1285914285722
517.0,-3778.1285914285722
518.0,-3778.1285914285722
519.0,-3778.1285914285722
520.0,-3778.1285914285722
521.0,-3778.1285914285722
522.0,-3778.1285914285722
523.0,-3778.1285914285722
524.0,-3778.1285914285722
525.0,-3778.1285914285722
526.0,-3778.1285914285722
527.0,-3778.1285914285722
528.0,-3778.1285914285722
529.0,-3778.1285914285722
530.0,-3778.1285914285722
531.0,-3778.1285914285722
532.0,-3778.1285914285722
533.0,-3778.1285914285722
534.0,-3778.1285914285722
535.0,-3778.1285914285722
536.0,-3778.1285914285722
537.0,-3778.1285914285722
538.0,-3778.1285914285722
539.0,-3778.1285914285722
540.0,-3778.1285914285722
541.0,-3778.1285914285722
542.0,-3778.1285914285722
543.0,-3778.1285914285722
544.0,-3778.1285914285722
545.0,-3778.1285914285722
546.0,-3778.1285914285722
547.0,-3778.1285914285722
548.0,-3778.1285914285722
549.0,-3778.1285914285722
550.0,-3778.1285914285722
551.0,-3778.1285914285722
552.0,-3778.1285914285722
553.0,-3778.1285914285722
554.0,-3778.1285914285722
555.0,-3778.1285914285722
556.0,-3778.1285914285722
557.0,-3778.1285914285722
558.0,-3778.1285914285722
559.0,-3778.1285914285722
560.0,-3778.1285914285722
561.0,-3778.1285914285722
562.0,-3778.1285914285722
563.0,-3778.1285914285722
564.0,-3778.1285914285722
565.0,-3778.1285914285722
566.0,-3778.1285914285722
567.0,-3778.1285914285722
568.0,-3778.1285914285722
569.0,-3778.1285914285722
570.0,-3778.1285914285722
571.0,-3778.1285914285722
572.0,-3778.1285914285722
573.0,-3778.1285914285722
574.0,-3778.1285914285722
575.0,-3778.1285914285722
576.0,-3778.1285914285722
577.0,-3778.1285914285722
578.0,-3778.1285914285722
579.0,-3778.1285914285722
580.0,-3778.1285914285722
581.0,-3778.1285914285722
582.0,-3778.1285914285722
583.0,-3778.1285914285722
584.0,-3778.1285914285722
585.0,-3778.1285914285722
586.0,-3778.1285914285722
587.0,-3778.1285914285722
588.0,-3778.1285914285722
589.0,-3778.1285914285722
590.0,-3778.1285914285722
591.0,-3778.1285914285722
592.0,-3778.1285914285722
593.0,-3778.1285914285722
594.0,-3778.1285914285722
595.0,-3778.1285914285722
596.0,-3778.1285914285722
597.0,-3778.1285914285722
598.0,-3778.1285914285722
599.0,-3778.1285914285722
600.0,-3778.1285914285722
601.0,-3778.1285914285722
602.0,-3778.1285914285722
603.0,-3778.1285914285722
604.0,-3778.1285914285722
605.0,-3778.1285914285722
606.0,-3778.1285914285722
607.0,-3778.1285914285722
608.0,-3778.1285914285722
609.0,-3778.1285914285722
610.0,-3778.1285914285722
611.0,-3778.1285914285722
612.0,-3778.1285914285722
613.0,-3778.1285914285722
614.0,-3778.1285914285722
615.0,-3778.1285914285722
616.0,-3778.1285914285722
617.0,-3778.1285914285722
618.0,-3778.1285914285722
619.0,-3778.1285914285722
620.0,-3778.1285914285722
621.0,-3778.1285914285722
622.0,-3778.1285914285722
623.0,-3778.1285914285722
624.0,-3778.1285914285722
625.0,-3778.1285914285722
626.0,-3778.1285914285722
627.0,-3778.1285914285722
628.0,-3778.1285914285722
629.0,-3778.1285914285722
630.0,-3778.1285914285722
631.0,-3778.1285914285722
632.0,-3778.1285914285722
633.0,-3778.1285914285722
634.0,-3778.1285914285722
635.0,-3778.1285914285722
636.0,-3778.1285914285722
637.0,-3778.1285914285722
638.0,-3778.1285914285722
639.0,-3778.1285914285722
640.0,-3778.1285914285722
641.0,-3778.1285914285722
642.0,-3778.1285914285722
643.0,-3778.1285914285722
644.0,-3778.1285914285722
645.0,-3778.1285914285722
646.0,-3778.1285914285722
647.0,-3778.1285914285722
648.0,-3778.1285914285722
649.0,-3778.1285914285722
650.0,-3778.1285914285722
651.0,-3778.1285914285722
652.0,-3778.1285914285722
653.0,-3778.1285914285722
654.0,-3778.1285914285722
655.0,-3778.1285914285722
656.0,-3778.1285914285722
657.0,-3778.1285914285722
658.0,-3778.1285914285722
659.0,-3778.1285914285722
660.0,-3778.1285914285722
661.0,-3778.1285914285722
662.0,-3778.1285914285722
663.0,-3778.1285914285722
664.0,-3778.1285914285722
665.0,-3778.1285914285722
666.0,-3778.1285914285722
667.0,-3778.1285914285722
668.0,-3778.1285914285722
669.0,-3778.1285914285722
670.0,-3778.1285914285722
671.0,-3778.1285914285722
672.0,-3778.1285914285722
673.0,-3778.1285914285722
674.0,-3778.1285914285722
675.0,-3778.1285914285722
676.0,-3778.1285914285722
677.0,-3778.1285914285722
678.0,-3778.1285914285722
679.0,-3778.1285914285722
680.0,-3778.1285914285722
681.0,-3778.1285914285722
682.0,-3778.1285914285722
683.0,-3778.1285914285722
684.0,-3778.1285914285722
685.0,-3778.1285914285722
686.0,-3778.1285914285722
687.0,-3778.1285914285722
688.0,-3778.1285914285722
689.0,-3778.1285914285722
690.0,-3778.1285914285722
691.0,-3778.1285914285722
692.0,-3778.1285914285722
693.0,-3778.1285914285722
694.0,-3778.1285914285722
695.0,-3778.1285914285722
696.0,-3778.1285914285722
697.0,-3778.1285914285722
698.0,-3778.1285914285722
699.0,-3778.1285914285722
700.0,-3778.1285914285722
701.0,-3778.1285914285722
702.0,-3778.1285914285722
703.0,-3778.1285914285722
704.0,-3778.1285914285722
705.0,-3778.1285914285722
706.0,-3778.1285914285722
707.0,-3778.1285914285722
708.0,-3778.1285914285722
709.0,-3778.1285914285722
710.0,-3778.1285914285722
711.0,-3778.1285914285722
712.0,-3778.1285914285722
713.0,-3778.1285914285722
714.0,-3778.1285914285722
715.0,-3778.1285914285722
716.0,-3778.1285914285722
717.0,-3778.1285914285722
718.0,-3778.1285914285722
719.0,-3778.1285914285722
720.0,-3778.1285914285722
721.0,-3778.1285914285722
722.0,-3778.1285914285722
723.0,-3778.1285914285722
724.0,-3778.1285914285722
725.0,-3778.1285914285722
726.0,-3778.1285914285722
727.0,-3778.1285914285722
728.0,-3778.1285914285722
729.0,-3778.1285914285722
730.0,-3778.1285914285722
731.0,-3778.1285914285722
732.0,-3778.1285914285722
733.0,-3778.1285914285722
734.0,-3778.1285914285722
735.0,-3778.1285914285722
736.0,-3778.1285914285722
737.0,-3778.1285914285722
738.0,-3778.1285914285722
739.0,-3778.1285914285722
740.0,-3778.1285914285722
741.0,-3778.1285914285722
742.0,-3778.1285914285722
743.0,-3778.1285914285722
744.0,-3778.1285914285722
745.0,-3778.1285914285722
746.0,-3778.1285914285722
747.0,-3778.1285914285722
748.0,-3778.1285914285722
749.0,-3778.1285914285722
750.0,-3778.1285914285722
751.0,-3778.1285914285722
752.0,-3778.1285914285722
753.0,-3778.1285914285722
754.0,-3778.1285914285722
755.0,-3778.1285914285722
756.0,-3778.1285914285722
757.0,-3778.1285914285722
758.0,-3778.1285914285722
759.0,-3778.1285914285722
760.0,-3778.1285914285722
761.0,-3778.1285914285722
762.0,-3778.1285914285722
763.0,-3778.1285914285722
764.0,-3778.1285914285722
765.0,-3778.1285914285722
766.0,-3778.1285914285722
767.0,-3778.1285914285722
768.0,-3778.1285914285722
769.0,-3778.1285914285722
770.0,-3778.1285914285722
771.0,-3778.1285914285722
772.0,-3778.1285914285722
773.0,-3778.1285914285722
774.0,-3778.1285914285722
775.0,-3778.1285914285722
776.0,-3778.1285914285722
777.0,-3778.1285914285722
778.0,-3778.1285914285722
779.0,-3778.1285914285722
780.0,-3778.1285914285722
781.0,-3778.1285914285722
782.0,-3778.1285914285722
783.0,-3778.1285914285722
784.0,-3778.1285914285722
785.0,-3778.1285914285722
786.0,-3778.1285914285722
787.0,-3778.1285914285722
788.0,-3778.1285914285722
789.0,-3778.1285914285722
790.0,-3778.1285914285722
791.0,-3778.1285914285722
792.0,-3778.1285914285722
793.0,-3778.1285914285722
794.0,-3778.1285914285722
795.0,-3778.1285914285722
796.0,-3778.1285914285722
797.0,-3778.1285914285722
798.0,-3778.1285914285722
799.0,-3778.1285914285722
800.0,-3778.1285914285722
801.0,-3778.1285914285722
802.0,-3778.1285914285722
803.0,-3778.1285914285722
804.0,-3778.1285914285722
805.0,-3778.1285914285722
806.0,-3778.1285914285722
807.0,-3778.1285914285722
808.0,-3778.1285914285722
809.0,-3778.1285914285722
810.0,-3778.1285914285722
811.0,-3778.1285914285722
812.0,-3778.1285914285722
813.0,-3778.1285914285722
814.0,-3778.1285914285722
815.0,-3778.1285914285722
816.0,-3778.1285914285722
817.0,-3778.1285914285722
818.0,-3778.1285914285722
819.0,-3778.1285914285722
820.0,-3778.1285914285722
821.0,-3778.1285914285722
822.0,-3778.1285914285722
823.0,-3778.1285914285722
824.0,-3778.1285914285722
825.0,-3778.1285914285722
826.0,-3778.1285914285722
827.0,-3778.1285914285722
828.0,-3778.1285914285722
829.0,-3778.1285914285722
830.0,-3778.1285914285722
831.0,-3778.1285914285722
832.0,-3778.1285914285722
833.0,-3778.1285914285722
834.0,-3778.1285914285722
835.0,-3778.1285914285722
836.0,-3778.1285914285722
837.0,-3778.1285914285722
838.0,-3778.1285914285722
839.0,-3778.1285914285722
840.0,-3778.1285914285722
841.0,-3778.1285914285722
842.0,-3778.1285914285722
843.0,-3778.1285914285722
844.0,-3778.1285914285722
845.0,-3778.1285914285722
846.0,-3778.1285914285722
847.0,-3778.1285914285722
848.0,-3778.1285914285722
849.0,-3778.1285914285722
850.0,-3778.1285914285722
851.0,-3778.1285914285722
852.0,-3778.1285914285722
853.0,-3778.1285914285722
854.0,-3778.1285914285722
855.0,-3778.1285914285722
856.0,-3778.1285914285722
857.0,-3778.1285914285722
858.0,-3778.1285914285722
859.0,-3778.1285914285722
860.0,-3778.1285914285722
861.0,-3778.1285914285722
862.0,-3778.1285914285722
863.0,-3778.1285914285722
864.0,-3778.1285914285722
865.0,-3778.1285914285722
866.0,-3778.1285914285722
867.0,-3778.1285914285722
868.0,-3778.1285914285722
869.0,-3778.1285914285722
870.0,-3778.1285914285722
871.0,-3778.1285914285722
872.0,-3778.1285914285722
873.0,-3778.1285914285722
874.0,-3778.1285914285722
875.0,-3778.1285914285722
876.0,-3778.1285914285722
877.0,-3778.1285914285722
878.0,-3778.1285914285722
879.0,-3778.1285914285722
880.0,-3778.1285914285722
881.0,-3778.1285914285722
882.0,-3778.1285914285722
883.0,-3778.1285914285722
884.0,-3778.1285914285722
885.0,-3778.1285914285722
886.0,-3778.1285914285722
887.0,-3778.1285914285722
888.0,-3778.1285914285722
889.0,-3778.1285914285722
890.0,-3778.1285914285722
891.0,-3778.1285914285722
892.0,-3778.1285914285722
893.0,-3778.1285914285722
894.0,-3778.1285914285722
895.0,-3778.1285914285722
896.0,-3778.1285914285722
897.0,-3778.1285914285722
898.0,-3778.1285914285722
899.0,-3778.1285914285722
900.0,-3778.1285914285722
901.0,-3778.1285914285722
902.0,-3778.1285914285722
903.0,-3778.1285914285722
904.0,-3778.1285914285722
905.0,-3778.1285914285722
906.0,-3778.1285914285722
907.0,-3778.1285914285722
908.0,-3778.1285914285722
909.0,-3778.1285914285722
910.0,-3778.1285914285722
911.0,-3778.1285914285722
912.0,-3778.1285914285722
913.0,-3778.1285914285722
914.0,-3778.1285914285722
915.0,-3778.1285914285722
916.0,-3778.1285914285722
917.0,-3778.1285914285722
918.0,-3778.1285914285722
919.0,-3778.1285914285722
920.0,-3778.1285914285722
921.0,-3778.1285914285722
922.0,-3778.1285914285722
923.0,-3778.1285914285722
924.0,-3778.1285914285722
925.0,-3778.1285914285722
926.0,-3778.1285914285722
927.0,-3778.1285914285722
928.0,-3778.1285914285722
929.0,-3778.1285914285722
930.0,-3778.1285914285722
931.0,-3778.1285914285722
932.0,-3778.1285914285722
933.0,-3778.1285914285722
934.0,-3778.1285914285722
935.0,-3778.1285914285722
936.0,-3778.1285914285722
937.0,-3778.1285914285722
938.0,-3778.1285914285722
939.0,-3778.1285914285722
940.0,-3778.1285914285722
941.0,-3778.1285914285722
942.0,-3778.1285914285722
943.0,-3778.1285914285722
944.0,-3778.1285914285722
945.0,-3778.1285914285722
946.0,-3778.1285914285722
947.0,-3778.1285914285722
948.0,-3778.1285914285722
949.0,-3778.1285914285722
950.0,-3778.1285914285722
951.0,-3778.1285914285722
952.0,-3778.1285914285722
953.0,-3778.1285914285722
954.0,-3778.1285914285722
955.0,-3778.1285914285722
956.0,-3778.1285914285722
957.0,-3778.1285914285722
958.0,-3778.1285914285722
959.0,-3778.1285914285722
960.0,-3778.1285914285722
961.0,-3778.1285914285722
962.0,-3778.1285914285722
963.0,-3778.1285914285722
964.0,-3778.1285914285722
965.0,-3778.1285914285722
966.0,-3778.1285914285722
967.0,-3778.1285914285722
968.0,-3778.1285914285722
969.0,-3778.1285914285722
970.0,-3778.1285914285722
971.0,-3778.1285914285722
972.0,-3778.1285914285722
973.0,-3778.1285914285722
974.0,-3778.1285914285722
975.0,-3778.1285914285722
976.0,-3778.1285914285722
977.0,-3778.1285914285722
978.0,-3778.1285914285722
979.0,-3778.1285914285722
980.0,-3778.1285914285722
981.0,-3778.1285914285722
982.0,-3778.1285914285722
983.0,-3778.1285914285722
984.0,-3778.1285914285722
985.0,-3778.1285914285722
986.0,-3778.1285914285722
987.0,-3778.1285914285722
988.0,-3778.1285914285722
989.0,-3778.1285914285722
990.0,-3778.1285914285722
991.0,-3778.1285914285722
992.0,-3778.1285914285722
993.0,-3778.1285914285722
994.0,-3778.1285914285722
995.0,-3778.1285914285722
996.0,-3778.1285914285722
997.0,-3778.1285914285722
998.0,-3778.1285914285722
999.0,-3778.1285914285722
1000.0,-3778.1285914285722
1001.0,-3778.1285914285722
1002.0,-3778.1285914285722
1003.0,-3778.1285914285722
1004.0,-3778.1285914285722
1005.0,-3778.1285914285722
1006.0,-3778.1285914285722
1007.0,-3778.1285914285722
1008.0,-3778.1285914285722
1009.0,-3778.1285914285722
1010.0,-3778.1285914285722
1011.0,-3778.1285914285722
1012.0,-3778.1285914285722
1013.0,-3778.1285914285722
1014.0,-3778.1285914285722
1015.0,-3778.1285914285722
1016.0,-3778.1285914285722
1017.0,-3778.1285914285722
1018.0,-3778.1285914285722
1019.0,-3778.1285914285722
1020.0,-3778.1285914285722
1021.0,-3778.1285914285722
1022.0,-3778.1285914285722
1023.0,-3778.1285914285722
1024.0,-3778.1285914285722
1025.0,-3778.1285914285722
1026.0,-3778.1285914285722
1027.0,-3778.1285914285722
1028.0,-3778.1285914285722
1029.0,-3778.1285914285722
1030.0,-3778.1285914285722
1031.0,-3778.1285914285722
1032.0,-3778.1285914285722
1033.0,-3778.1285914285722
1034.0,-3778.1285914285722
1035.0,-3778.1285914285722
1036.0,-3778.1285914285722
1037.0,-3778.1285914285722
1038.0,-3778.1285914285722
1039.0,-3778.1285914285722
1040.0,-3778.1285914285722
1041.0,-3778.1285914285722
1042.0,-3778.1285914285722
1043.0,-3778.1285914285722
1044.0,-3778.1285914285722
1045.0,-3778.1285914285722
1046.0,-3778.1285914285722
1047.0,-3778.1285914285722
1048.0,-3778.1285914285722
1049.0,-3778.1285914285722
1050.0,-3778.1285914285722
1051.0,-3778.1285914285722
1052.0,-3778.1285914285722
1053.0,-3778.1285914285722
1054.0,-3778.1285914285722
1055.0,-3778.1285914285722
1056.0,-3778.1285914285722
1057.0,-3778.1285914285722
1058.0,-3778.1285914285722
1059.0,-3778.1285914285722
1060.0,-3778.1285914285722
1061.0,-3778.1285914285722
1062.0,-3778.1285914285722
1063.0,-3778.1285914285722
1064.0,-3778.1285914285722
1065.0,-3778.1285914285722
1066.0,-3778.1285914285722
1067.0,-3778.1285914285722
1068.0,-3778.1285914285722
1069.0,-3778.1285914285722
1070.0,-3778.1285914285722
1071.0,-3778.1285914285722
1072.0,-3778.1285914285722
1073.0,-3778.1285914285722
1074.0,-3778.1285914285722
1075.0,-3778.1285914285722
1076.0,-3778.1285914285722
1077.0,-3778.1285914285722
1078.0,-3778.1285914285722
1079.0,-3778.1285914285722
1080.0,-3778.1285914285722
1081.0,-3778.1285914285722
1082.0,-3778.1285914285722
1083.0,-3778.1285914285722
1084.0,-3778.1285914285722
1085.0,-3778.1285914285722
1086.0,-3778.1285914285722
1087.0,-3778.1285914285722
1088.0,-3778.1285914285722
1089.0,-3778.1285914285722
1090.0,-3778.1285914285722
1091.0,-3778.1285914285722
1092.0,-3778.1285914285722
1093.0,-3778.1285914285722
1094.0,-3778.1285914285722
1095.0,-3778.1285914285722
1096.0,-3778.1285914285722
1097.0,-3778.1285914285722
1098.0,-3778.1285914285722
1099.0,-3778.1285914285722
1100.0,-3778.1285914285722
1101.0,-3778.1285914285722
1102.0,-3778.1285914285722
1103.0,-3778.1285914285722
1104.0,-3778.1285914285722
1105.0,-3778.1285914285722
1106.0,-3778.1285914285722
1107.0,-3778.1285914285722
1108.0,-3778.1285914285722
1109.0,-3778.1285914285722
1110.0,-3778.1285914285722
1111.0,-3778.1285914285722
1112.0,-3778.1285914285722
1113.0,-3778.1285914285722
1114.0,-3778.1285914285722
1115.0,-3778.1285914285722
1116.0,-3778.1285914285722
1117.0,-3778.1285914285722
1118.0,-3778.1285914285722
1119.0,-3778.1285914285722
1120.0,-3778.1285914285722
1121.0,-3778.1285914285722
1122.0,-3778.1285914285722
1123.0,-3778.1285914285722
1124.0,-3778.1285914285722
1125.0,-3778.1285914285722
1126.0,-3778.1285914285722
1127.0,-3778.1285914285722
1128.0,-3778.1285914285722
1129.0,-3778.1285914285722
1130.0,-3778.1285914285722
1131.0,-3778.1285914285722
1132.0,-3778.1285914285722
1133.0,-3778.1285914285722
1134.0,-3778.1285914285722
1135.0,-3778.1285914285722
1136.0,-3778.1285914285722
1137.0,-3778.1285914285722
1138.0,-3778.1285914285722
1139.0,-3778.1285914285722
1140.0,-3778.1285914285722
1141.0,-3778.1285914285722
1142.0,-3778.1285914285722
1143.0,-3778.1285914285722
1144.0,-3778.1285914285722
1145.0,-3778.1285914285722
1146.0,-3778.1285914285722
1147.0,-3778.1285914285722
1148.0,-3778.1285914285722
1149.0,-3778.1285914285722
1150.0,-3778.1285914285722
1151.0,-3778.1285914285722
1152.0,-3778.1285914285722
1153.0,-3778.1285914285722
1154.0,-3778.1285914285722
1155.0,-3778.1285914285722
1156.0,-3778.1285914285722
1157.0,-3778.1285914285722
1158.0,-3778.1285914285722
1159.0,-3778.1285914285722
1160.0,-3778.1285914285722
1161.0,-3778.1285914285722
1162.0,-3778.1285914285722
1163.0,-3778.1285914285722
1164.0,-3778.1285914285722
1165.0,-3778.1285914285722
1166.0,-3778.1285914285722
1167.0,-3778.1285914285722
1168.0,-3778.1285914285722
1169.0,-3778.1285914285722
1170.0,-3778.1285914285722
1171.0,-3778.1285914285722
1172.0,-3778.1285914285722
1173.0,-3778.1285914285722
1174.0,-3778.1285914285722
1175.0,-3778.1285914285722
1176.0,-3778.1285914285722
1177.0,-3778.1285914285722
1178.0,-3778.1285914285722
1179.0,-3778.1285914285722
1180.0,-3778.1285914285722
1181.0,-3778.1285914285722
1182.0,-3778.1285914285722
1183.0,-3778.1285914285722
1184.0,-3778.1285914285722
1185.0,-3778.1285914285722
1186.0,-3778.1285914285722
1187.0,-3778.1285914285722
1188.0,-3778.1285914285722
1189.0,-3778.1285914285722
1190.0,-3778.1285914285722
1191.0,-3778.1285914285722
1192.0,-3778.1285914285722
1193.0,-3778.1285914285722
1194.0,-3778.1285914285722
1195.0,-3778.1285914285722
1196.0,-3778.1285914285722
1197.0,-3778.1285914285722
1198.0,-3778.1285914285722
1199.0,-3778.1285914285722
1200.0,-3778.1285914285722
1201.0,-3778.1285914285722
1202.0,-3778.1285914285722
1203.0,-3778.1285914285722
1204.0,-3778.1285914285722
1205.0,-3778.1285914285722
1206.0,-3778.1285914285722
1207.0,-3778.1285914285722
1208.0,-3778.1285914285722
1209.0,-3778.1285914285722
1210.0,-3778.1285914285722
1211.0,-3778.1285914285722
1212.0,-3778.1285914285722
1213.0,-3778.1285914285722
1214.0,-3778.1285914285722
1215.0,-3778.1285914285722
1216.0,-3778.1285914285722
1217.0,-3778.1285914285722
1218.0,-3778.1285914285722
1219.0,-3778.1285914285722
1220.0,-3778.1285914285722
1221.0,-3778.1285914285722
1222.0,-3778.1285914285722
1223.0,-3778.1285914285722
1224.0,-3778.1285914285722
1225.0,-3778.1285914285722
1226.0,-3778.1285914285722
1227.0,-3778.1285914285722
1228.0,-3778.1285914285722
1229.0,-3778.1285914285722
1230.0,-3778.1285914285722
1231.0,-3778.1285914285722
1232.0,-3778.1285914285722
1233.0,-3778.1285914285722
1234.0,-3778.1285914285722
1235.0,-3778.1285914285722
1236.0,-3778.1285914285722
1237.0,-3778.1285914285722
1238.0,-3778.1285914285722
1239.0,-3778.1285914285722
1240.0,-3778.1285914285722
1241.0,-3778.1285914285722
1242.0,-3778.1285914285722
1243.0,-3778.1285914285722
1244.0,-3778.1285914285722
1245.0,-3778.1285914285722
1246.0,-3778.1285914285722
1247.0,-3778.1285914285722
1248.0,-3778.1285914285722
1249.0,-3778.1285914285722
1250.0,-3778.1285914285722
1251.0,-3778.1285914285722
1252.0,-3778.1285914285722
1253.0,-3778.1285914285722
1254.0,-3778.1285914285722
1255.0,-3778.1285914285722
1256.0,-3778.1285914285722
1257.0,-3778.1285914285722
1258.0,-3778.1285914285722
1259.0,-3778.1285914285722
1260.0,-3778.1285914285722
1261.0,-3778.1285914285722
1262.0,-3778.1285914285722
1263.0,-3778.1285914285722
1264.0,-3778.1285914285722
1265.0,-3778.1285914285722
1266.0,-3778.1285914285722
1267.0,-3778.1285914285722
1268.0,-3778.1285914285722
1269.0,-3778.1285914285722
1270.0,-3778.1285914285722
1271.0,-3778.1285914285722
1272.0,-3778.1285914285722
1273.0,-3778.1285914285722
1274.0,-3778.1285914285722
1275.0,-3778.1285914285722
1276.0,-3778.1285914285722
1277.0,-3778.1285914285722
1278.0,-3778.1285914285722
1279.0,-3778.1285914285722
1280.0,-3778.1285914285722
1281.0,-3778.1285914285722
1282.0,-3778.1285914285722
1283.0,-3778.1285914285722
1284.0,-3778.1285914285722
1285.0,-3778.1285914285722
1286.0,-3778.1285914285722
1287.0,-3778.1285914285722
1288.0,-3778.1285914285722
1289.0,-3778.1285914285722
1290.0,-3778.1285914285722
1291.0,-3778.1285914285722
1292.0,-3778.1285914285722
1293.0,-3778.1285914285722
1294.0,-3778.1285914285722
1295.0,-3778.1285914285722
1296.0,-3778.1285914285722
1297.0,-3778.1285914285722
1298.0,-3778.1285914285722
1299.0,-3778.1285914285722
1300.0,-3778.1285914285722
1301.0,-3778.1285914285722
1302.0,-3778.1285914285722
1303.0,-3778.1285914285722
1304.0,-3778.1285914285722
1305.0,-3778.1285914285722
1306.0,-3778.1285914285722
1307.0,-3778.1285914285722
1308.0,-3778.1285914285722
1309.0,-3778.1285914285722
1310.0,-3778.1285914285722
1311.0,-3778.1285914285722
1312.0,-3778.1285914285722
1313.0,-3778.1285914285722
1314.0,-3778.1285914285722
1315.0,-3778.1285914285722
1316.0,-3778.1285914285722
1317.0,-3778.1285914285722
1318.0,-3778.1285914285722
1319.0,-3778.1285914285722
1320.0,-3778.1285914285722
1321.0,-3778.1285914285722
1322.0,-3778.1285914285722
1323.0,-3778.1285914285722
1324.0,-3778.1285914285722
1325.0,-3778.1285914285722
1326.0,-3778.1285914285722
1327.0,-3778.1285914285722
1328.0,-3778.1285914285722
1329.0,-3778.1285914285722
1330.0,-3778.1285914285722
1331.0,-3778.1285914285722
1332.0,-3778.1285914285722
1333.0,-3778.1285914285722
1334.0,-3778.1285914285722
1335.0,-3778.1285914285722
1336.0,-3778.1285914285722
1337.0,-3778.1285914285722
1338.0,-3778.1285914285722
1339.0,-3778.1285914285722
1340.0,-3778.1285914285722
1341.0,-3778.1285914285722
1342.0,-3778.1285914285722
1343.0,-3778.1285914285722
1344.0,-3778.1285914285722
1345.0,-3778.1285914285722
1346.0,-3778.1285914285722
1347.0,-3778.1285914285722
1348.0,-3778.1285914285722
1349.0,-3778.1285914285722
1350.0,-3778.1285914285722
1351.0,-3778.1285914285722
1352.0,-3778.1285914285722
1353.0,-3778.1285914285722
1354.0,-3778.1285914285722
1355.0,-3778.1285914285722
1356.0,-3778.1285914285722
1357.0,-3778.1285914285722
1358.0,-3778.1285914285722
1359.0,-3778.1285914285722
1360.0,-3778.1285914285722
1361.0,-3778.1285914285722
1362.0,-3778.1285914285722
1363.0,-3778.1285914285722
1364.0,-3778.1285914285722
1365.0,-3778.1285914285722
1366.0,-3778.1285914285722
1367.0,-3778.1285914285722
1368.0,-3778.1285914285722
1369.0,-3778.1285914285722
1370.0,-3778.1285914285722
1371.0,-3778.1285914285722
1372.0,-3778.1285914285722
1373.0,-3778.1285914285722
1374.0,-3778.1285914285722
1375.0,-3778.1285914285722
1376.0,-3778.1285914285722
1377.0,-3778.1285914285722
1378.0,-3778.1285914285722
1379.0,-3778.1285914285722
1380.0,-3778.1285914285722
1381.0,-3778.1285914285722
1382.0,-3778.1285914285722
1383.0,-3778.1285914285722
1384.0,-3778.1285914285722
1385.0,-3778.1285914285722
1386.0,-3778.1285914285722
1387.0,-3778.1285914285722
1388.0,-3778.1285914285722
1389.0,-3778.1285914285722
1390.0,-3778.1285914285722
1391.0,-3778.1285914285722
1392.0,-3778.1285914285722
1393.0,-3778.1285914285722
1394.0,-3778.1285914285722
1395.0,-3778.1285914285722
1396.0,-3778.1285914285722
1397.0,-3778.1285914285722
1398.0,-3778.1285914285722
1399.0,-3778.1285914285722
1400.0,-3778.1285914285722
1401.0,-3778.1285914285722
1402.0,-3778.1285914285722
1403.0,-3778.1285914285722
1404.0,-3778.1285914285722
1405.0,-3778.1285914285722
1406.0,-3778.1285914285722
1407.0,-3778.1285914285722
1408.0,-3778.1285914285722
1409.0,-3778.1285914285722
1410.0,-3778.1285914285722
1411.0,-3778.1285914285722
1412.0,-3778.1285914285722
1413.0,-3778.1285914285722
1414.0,-3778.1285914285722
1415.0,-3778.1285914285722
1416.0,-3778.1285914285722
1417.0,-3778.1285914285722
1418.0,-3778.1285914285722
1419.0,-3778.1285914285722
1420.0,-3778.1285914285722
1421.0,-3778.1285914285722
1422.0,-3778.1285914285722
1423.0,-3778.1285914285722
1424.0,-3778.1285914285722
1425.0,-3778.1285914285722
1426.0,-3778.1285914285722
1427.0,-3778.1285914285722
1428.0,-3778.1285914285722
1429.0,-3778.1285914285722
1430.0,-3778.1285914285722
1431.0,-3778.1285914285722
1432.0,-3778.1285914285722
1433.0,-3778.1285914285722
1434.0,-3778.1285914285722
1435.0,-3778.1285914285722
1436.0,-3778.1285914285722
1437.0,-3778.1285914285722
1438.0,-3778.1285914285722
1439.0,-3778.1285914285722
1440.0,-3778.1285914285722
1441.0,-3778.1285914285722
1442.0,-3778.1285914285722
1443.0,-3778.1285914285722
1444.0,-3778.1285914285722
1445.0,-3778.1285914285722
1446.0,-3778.1285914285722
1447.0,-3778.1285914285722
1448.0,-3778.1285914285722
1449.0,-3778.1285914285722
1450.0,-3778.1285914285722
1451.0,-3778.1285914285722
1452.0,-3778.1285914285722
1453.0,-3778.1285914285722
1454.0,-3778.1285914285722
1455.0,-3778.1285914285722
1456.0,-3778.1285914285722
1457.0,-3778.1285914285722
1458.0,-3778.1285914285722
1459.0,-3778.1285914285722
1460.0,-3778.1285914285722
1461.0,-3778.1285914285722
1462.0,-3778.1285914285722
1463.0,-3778.1285914285722
1464.0,-3778.1285914285722
1465.0,-3778.1285914285722
1466.0,-3778.1285914285722
1467.0,-3778.1285914285722
1468.0,-3778.1285914285722
1469.0,-3778.1285914285722
1470.0,-3778.1285914285722
1471.0,-3778.1285914285722
1472.0,-3778.1285914285722
1473.0,-3778.1285914285722
1474.0,-3778.1285914285722
1475.0,-3778.1285914285722
1476.0,-3778.1285914285722
1477.0,-3778.1285914285722
1478.0,-3778.1285914285722
1479.0,-3778.1285914285722
1480.0,-3778.1285914285722
1481.0,-3778.1285914285722
1482.0,-3778.1285914285722
1483.0,-3778.1285914285722
1484.0,-3778.1285914285722
1485.0,-3778.1285914285722
1486.0,-3778.1285914285722
1487.0,-3778.1285914285722
1488.0,-3778.1285914285722
1489.0,-3778.1285914285722
1490.0,-3778.1285914285722
1491.0,-3778.1285914285722
1492.0,-3778.1285914285722
1493.0,-3778.1285914285722
1494.0,-3778.1285914285722
1495.0,-3778.1285914285722
1496.0,-3778.1285914285722
1497.0,-3778.1285914285722
1498.0,-3778.1285914285722
1499.0,-3778.1285914285722
1500.0,-3778.1285914285722
1501.0,-3778.1285914285722
1502.0,-3778.1285914285722
1503.0,-3778.1285914285722
1504.0,-3778.1285914285722
1505.0,-3778.1285914285722
1506.0,-3778.1285914285722
1507.0,-3778.1285914285722
1508.0,-3778.1285914285722
1509.0,-3778.1285914285722
1510.0,-3778.1285914285722
1511.0,-3778.1285914285722
1512.0,-3778.1285914285722
1513.0,-3778.1285914285722
1514.0,-3778.1285914285722
1515.0,-3778.1285914285722
1516.0,-3778.1285914285722
1517.0,-3778.1285914285722
1518.0,-3778.1285914285722
1519.0,-3778.1285914285722
1520.0,-3778.1285914285722
1521.0,-3778.1285914285722
1522.0,-3778.1285914285722
1523.0,-3778.1285914285722
1524.0,-3778.1285914285722
1525.0,-3778.1285914285722
1526.0,-3778.1285914285722
1527.0,-3778.1285914285722
1528.0,-3778.1285914285722
1529.0,-3778.1285914285722
1530.0,-3778.1285914285722
1531.0,-3778.1285914285722
1532.0,-3778.1285914285722
1533.0,-3778.1285914285722
1534.0,-3778.1285914285722
1535.0,-3778.1285914285722
1536.0,-3778.1285914285722
1537.0,-3778.1285914285722
1538.0,-3778.1285914285722
1539.0,-3778.1285914285722
1540.0,-3778.1285914285722
1541.0,-3778.1285914285722
1542.0,-3778.1285914285722
1543.0,-3778.1285914285722
1544.0,-3778.1285914285722
1545.0,-3778.1285914285722
1546.0,-3778.1285914285722
1547.0,-3778.1285914285722
1548.0,-3778.1285914285722
1549.0,-3778.1285914285722
1550.0,-3778.1285914285722
1551.0,-3778.1285914285722
1552.0,-3778.1285914285722
1553.0,-3778.1285914285722
1554.0,-3778.1285914285722
1555.0,-3778.1285914285722
1556.0,-3778.1285914285722
1557.0,-3778.1285914285722
1558.0,-3778.1285914285722
1559.0,-3778.1285914285722
1560.0,-3778.1285914285722
1561.0,-3778.1285914285722
1562.0,-3778.1285914285722
1563.0,-3778.1285914285722
1564.0,-3778.1285914285722
1565.0,-3778.1285914285722
1566.0,-3778.1285914285722
1567.0,-3778.1285914285722
1568.0,-3778.1285914285722
1569.0,-3778.1285914285722
1570.0,-3778.1285914285722
1571.0,-3778.1285914285722
1572.0,-3778.1285914285722
1573.0,-3778.1285914285722
1574.0,-3778.1285914285722
1575.0,-3778.1285914285722
1576.0,-3778.1285914285722
1577.0,-3778.1285914285722
1578.0,-3778.1285914285722
1579.0,-3778.1285914285722
1580.0,-3778.1285914285722
1581.0,-3778.1285914285722
1582.0,-3778.1285914285722
1583.0,-3778.1285914285722
1584.0,-3778.1285914285722
1585.0,-3778.1285914285722
1586.0,-3778.1285914285722
1587.0,-3778.1285914285722
1588.0,-3778.1285914285722
1589.0,-3778.1285914285722
1590.0,-3778.1285914285722
1591.0,-3778.1285914285722
1592.0,-3778.1285914285722
1593.0,-3778.1285914285722
1594.0,-3778.1285914285722
1595.0,-3778.1285914285722
1596.0,-3778.1285914285722
1597.0,-3778.1285914285722
1598.0,-3778.1285914285722
1599.0,-3778.1285914285722
1600.0,-3778.1285914285722
1601.0,-3778.1285914285722
1602.0,-3778.1285914285722
1603.0,-3778.1285914285722
1604.0,-3778.1285914285722
1605.0,-3778.1285914285722
1606.0,-3778.1285914285722
1607.0,-3778.1285914285722
1608.0,-3778.1285914285722
1609.0,-3778.1285914285722
1610.0,-3778.1285914285722
1611.0,-3778.1285914285722
1612.0,-3778.1285914285722
1613.0,-3778.1285914285722
1614.0,-3778.1285914285722
1615.0,-3778.1285914285722
1616.0,-3778.1285914285722
1617.0,-3778.1285914285722
1618.0,-3778.1285914285722
1619.0,-3778.1285914285722
1620.0,-3778.1285914285722
1621.0,-3778.1285914285722
1622.0,-3778.1285914285722
1623.0,-3778.1285914285722
1624.0,-3778.1285914285722
1625.0,-3778.1285914285722
1626.0,-3778.1285914285722
1627.0,-3778.1285914285722
1628.0,-3778.1285914285722
1629.0,-3778.1285914285722
1630.0,-3778.1285914285722
1631.0,-3778.1285914285722
1632.0,-3778.1285914285722
1633.0,-3778.1285914285722
1634.0,-3778.1285914285722
1635.0,-3778.1285914285722
1636.0,-3778.1285914285722
1637.0,-3778.1285914285722
1638.0,-3778.1285914285722
1639.0,-3778.1285914285722
1640.0,-3778.1285914285722
1641.0,-3778.1285914285722
1642.0,-3778.1285914285722
1643.0,-3778.1285914285722
1644.0,-3778.1285914285722
1645.0,-3778.1285914285722
1646.0,-3778.1285914285722
1647.0,-3778.1285914285722
1648.0,-3778.1285914285722
1649.0,-3778.1285914285722
1650.0,-3778.1285914285722
1651.0,-3778.1285914285722
1652.0,-3778.1285914285722
1653.0,-3778.1285914285722
1654.0,-3778.1285914285722
1655.0,-3778.1285914285722
1656.0,-3778.1285914285722
1657.0,-3778.1285914285722
1658.0,-3778.1285914285722
1659.0,-3778.1285914285722
1660.0,-3778.1285914285722
1661.0,-3778.1285914285722
1662.0,-3778.1285914285722
1663.0,-3778.1285914285722
1664.0,-3778.1285914285722
1665.0,-3778.1285914285722
1666.0,-3778.1285914285722
1667.0,-3778.1285914285722
1668.0,-3778.1285914285722
1669.0,-3778.1285914285722
1670.0,-3778.1285914285722
1671.0,-3778.1285914285722
1672.0,-3778.1285914285722
1673.0,-3778.1285914285722
1674.0,-3778.1285914285722
1675.0,-3778.1285914285722
1676.0,-3778.1285914285722
1677.0,-3778.1285914285722
1678.0,-3778.1285914285722
1679.0,-3778.1285914285722
1680.0,-3778.1285914285722
1681.0,-3778.1285914285722
1682.0,-3778.1285914285722
1683.0,-3778.1285914285722
1684.0,-3778.1285914285722
1685.0,-3778.1285914285722
1686.0,-3778.1285914285722
1687.0,-3778.1285914285722
1688.0,-3778.1285914285722
1689.0,-3778.1285914285722
1690.0,-3778.1285914285722
1691.0,-3778.1285914285722
1692.0,-3778.1285914285722
1693.0,-3778.1285914285722
1694.0,-3778.1285914285722
1695.0,-3778.1285914285722
1696.0,-3778.1285914285722
1697.0,-3778.1285914285722
1698.0,-3778.1285914285722
1699.0,-3778.1285914285722
1700.0,-3778.1285914285722
1701.0,-3778.1285914285722
1702.0,-3778.1285914285722
1703.0,-3778.1285914285722
1704.0,-3778.1285914285722
1705.0,-3778.1285914285722
1706.0,-3778.1285914285722
1707.0,-3778.1285914285722
1708.0,-3778.1285914285722
1709.0,-3778.1285914285722
1710.0,-3778.1285914285722
1711.0,-3778.1285914285722
1712.0,-3778.1285914285722
1713.0,-3778.1285914285722
1714.0,-3778.1285914285722
1715.0,-3778.1285914285722
1716.0,-3778.1285914285722
1717.0,-3778.1285914285722
1718.0,-3778.1285914285722
1719.0,-3778.1285914285722
1720.0,-3778.1285914285722
1721.0,-3778.1285914285722
1722.0,-3778.1285914285722
1723.0,-3778.1285914285722
1724.0,-3778.1285914285722
1725.0,-3778.1285914285722
1726.0,-3778.1285914285722
1727.0,-3778.1285914285722
1728.0,-3778.1285914285722
1729.0,-3778.1285914285722
1730.0,-3778.1285914285722
1731.0,-3778.1285914285722
1732.0,-3778.1285914285722
1733.0,-3778.1285914285722
1734.0,-3778.1285914285722
1735.0,-3778.1285914285722
1736.0,-3778.1285914285722
1737.0,-3778.1285914285722
1738.0,-3778.1285914285722
1739.0,-3778.1285914285722
1740.0,-3778.1285914285722
1741.0,-3778.1285914285722
1742.0,-3778.1285914285722
1743.0,-3778.1285914285722
1744.0,-3778.1285914285722
1745.0,-3778.1285914285722
1746.0,-3778.1285914285722
1747.0,-3778.1285914285722
1748.0,-3778.1285914285722
1749.0,-3778.1285914285722
1750.0,-3778.1285914285722
1751.0,-3778.1285914285722
1752.0,-3778.1285914285722
1753.0,-3778.1285914285722
1754.0,-3778.1285914285722
1755.0,-3778.1285914285722
1756.0,-3778.1285914285722
1757.0,-3778.1285914285722
1758.0,-3778.1285914285722
1759.0,-3778.1285914285722
1760.0,-3778.1285914285722
1761.0,-3778.1285914285722
1762.0,-3778.1285914285722
1763.0,-3778.1285914285722
1764.0,-3778.1285914285722
1765.0,-3778.1285914285722
1766.0,-3778.1285914285722
1767.0,-3778.1285914285722
1768.0,-3778.1285914285722
1769.0,-3778.1285914285722
1770.0,-3778.1285914285722
1771.0,-3778.1285914285722
1772.0,-3778.1285914285722
1773.0,-3778.1285914285722
1774.0,-3778.1285914285722
1775.0,-3778.1285914285722
1776.0,-3778.1285914285722
1777.0,-3778.1285914285722
1778.0,-3778.1285914285722
1779.0,-3778.1285914285722
1780.0,-3778.1285914285722
1781.0,-3778.1285914285722
1782.0,-3778.1285914285722
1783.0,-3778.1285914285722
1784.0,-3778.1285914285722
1785.0,-3778.1285914285722
1786.0,-3778.1285914285722
1787.0,-3778.1285914285722
1788.0,-3778.1285914285722
1789.0,-3778.1285914285722
1790.0,-3778.1285914285722
1791.0,-3778.1285914285722
1792.0,-3778.1285914285722
1793.0,-3778.1285914285722
1794.0,-3778.1285914285722
1795.0,-3778.1285914285722
1796.0,-3778.1285914285722
1797.0,-3778.1285914285722
1798.0,-3778.1285914285722
1799.0,-3778.1285914285722
1800.0,-3778.1285914285722
1801.0,-3778.1285914285722
1802.0,-3778.1285914285722
1803.0,-3778.1285914285722
1804.0,-3778.1285914285722
1805.0,-3778.1285914285722
1806.0,-3778.1285914285722
1807.0,-3778.1285914285722
1808.0,-3778.1285914285722
1809.0,-3778.1285914285722
1810.0,-3778.1285914285722
1811.0,-3778.1285914285722
1812.0,-3778.1285914285722
1813.0,-3778.1285914285722
1814.0,-3778.1285914285722
1815.0,-3778.1285914285722
1816.0,-3778.1285914285722
1817.0,-3778.1285914285722
1818.0,-3778.1285914285722
1819.0,-3778.1285914285722
1820.0,-3778.1285914285722
1821.0,-3778.1285914285722
1822.0,-3778.1285914285722
1823.0,-3778.1285914285722
1824.0,-3778.1285914285722
1825.0,-3778.1285914285722
1826.0,-3778.1285914285722
1827.0,-3778.1285914285722
1828.0,-3778.1285914285722
1829.0,-3778.1285914285722
1830.0,-3778.1285914285722
1831.0,-3778.1285914285722
1832.0,-3778.1285914285722
1833.0,-3778.1285914285722
1834.0,-3778.1285914285722
1835.0,-3778.1285914285722
1836.0,-3778.1285914285722
1837.0,-3778.1285914285722
1838.0,-3778.1285914285722
1839.0,-3778.1285914285722
1840.0,-3778.1285914285722
1841.0,-3778.1285914285722
1842.0,-3778.1285914285722
1843.0,-3778.1285914285722
1844.0,-3778.1285914285722
1845.0,-3778.1285914285722
1846.0,-3778.1285914285722
1847.0,-3778.1285914285722
1848.0,-3778.1285914285722
1849.0,-3778.1285914285722
1850.0,-3778.1285914285722
1851.0,-3778.1285914285722
1852.0,-3778.1285914285722
1853.0,-3778.1285914285722
1854.0,-3778.1285914285722
1855.0,-3778.1285914285722
1856.0,-3778.1285914285722
1857.0,-3778.1285914285722
1858.0,-3778.1285914285722
1859.0,-3778.1285914285722
1860.0,-3778.1285914285722
1861.0,-3778.1285914285722
1862.0,-3778.1285914285722
1863.0,-3778.1285914285722
1864.0,-3778.1285914285722
1865.0,-3778.1285914285722
1866.0,-3778.1285914285722
1867.0,-3778.1285914285722
1868.0,-3778.1285914285722
1869.0,-3778.1285914285722
1870.0,-3778.1285914285722
1871.0,-3778.1285914285722
1872.0,-3778.1285914285722
1873.0,-3778.1285914285722
1874.0,-3778.1285914285722
1875.0,-3778.1285914285722
1876.0,-3778.1285914285722
1877.0,-3778.1285914285722
1878.0,-3778.1285914285722
1879.0,-3778.1285914285722
1880.0,-3778.1285914285722
1881.0,-3778.1285914285722
1882.0,-3778.1285914285722
1883.0,-3778.1285914285722
1884.0,-3778.1285914285722
1885.0,-3778.1285914285722
1886.0,-3778.1285914285722
1887.0,-3778.1285914285722
1888.0,-3778.1285914285722
1889.0,-3778.1285914285722
1890.0,-3778.1285914285722
1891.0,-3778.1285914285722
1892.0,-3778.1285914285722
1893.0,-3778.1285914285722
1894.0,-3778.1285914285722
1895.0,-3778.1285914285722
1896.0,-3778.1285914285722
1897.0,-3778.1285914285722
1898.0,-3778.1285914285722
1899.0,-3778.1285914285722
1900.0,-3778.1285914285722
1901.0,-3778.1285914285722
1902.0,-3778.1285914285722
1903.0,-3778.1285914285722
1904.0,-3778.1285914285722
1905.0,-3778.1285914285722
1906.0,-3778.1285914285722
1907.0,-3778.1285914285722
1908.0,-3778.1285914285722
1909.0,-3778.1285914285722
1910.0,-3778.1285914285722
1911.0,-3778.1285914285722
1912.0,-3778.1285914285722
1913.0,-3778.1285914285722
1914.0,-3778.1285914285722
1915.0,-3778.1285914285722
1916.0,-3778.1285914285722
1917.0,-3778.1285914285722
1918.0,-3778.1285914285722
1919.0,-3778.1285914285722
1920.0,-3778.1285914285722
1921.0,-3778.1285914285722
1922.0,-3778.1285914285722
1923.0,-3778.1285914285722
1924.0,-3778.1285914285722
1925.0,-3778.1285914285722
1926.0,-3778.1285914285722
1927.0,-3778.1285914285722
1928.0,-3778.1285914285722
1929.0,-3778.1285914285722
1930.0,-3778.1285914285722
1931.0,-3778.1285914285722
1932.0,-3778.1285914285722
1933.0,-3778.1285914285722
1934.0,-3778.1285914285722
1935.0,-3778.1285914285722
1936.0,-3778.1285914285722
1937.0,-3778.1285914285722
1938.0,-3778.1285914285722
1939.0,-3778.1285914285722
1940.0,-3778.1285914285722
1941.0,-3778.1285914285722
1942.0,-3778.1285914285722
1943.0,-3778.1285914285722
1944.0,-3778.1285914285722
1945.0,-3778.1285914285722
1946.0,-3778.1285914285722
1947.0,-3778.1285914285722
1948.0,-3778.1285914285722
1949.0,-3778.1285914285722
1950.0,-3778.1285914285722
1951.0,-3778.1285914285722
1952.0,-3778.1285914285722
1953.0,-3778.1285914285722
1954.0,-3778.1285914285722
1955.0,-3778.1285914285722
1956.0,-3778.1285914285722
1957.0,-3778.1285914285722
1958.0,-3778.1285914285722
1959.0,-3778.1285914285722
1960.0,-3778.1285914285722
1961.0,-3778.1285914285722
1962.0,-3778.1285914285722
1963.0,-3778.1285914285722
1964.0,-3778.1285914285722
1965.0,-3778.1285914285722
1966.0,-3778.1285914285722
1967.0,-3778.1285914285722
1968.0,-3778.1285914285722
1969.0,-3778.1285914285722
1970.0,-3778.1285914285722
1971.0,-3778.1285914285722
1972.0,-3778.1285914285722
1973.0,-3778.1285914285722
1974.0,-3778.1285914285722
1975.0,-3778.1285914285722
1976.0,-3778.1285914285722
1977.0,-3778.1285914285722
1978.0,-3778.1285914285722
1979.0,-3778.1285914285722
1980.0,-3778.1285914285722
1981.0,-3778.1285914285722
1982.0,-3778.1285914285722
1983.0,-3778.1285914285722
1984.0,-3778.1285914285722
1985.0,-3778.1285914285722
1986.0,-3778.1285914285722
1987.0,-3778.1285914285722
1988.0,-3778.1285914285722
1989.0,-3778.1285914285722
1990.0,-3778.1285914285722
1991.0,-3778.1285914285722
1992.0,-3778.1285914285722
1993.0,-3778.1285914285722
1994.0,-3778.1285914285722
1995.0,-3778.1285914285722
1996.0,-3778.1285914285722
1997.0,-3778.1285914285722
1998.0,-3778.1285914285722
1999.0,-3778.1285914285722
2000.0,-3778.1285914285722
2001.0,-3778.1285914285722
2002.0,-3778.1285914285722
2003.0,-3778.1285914285722
2004.0,-3778.1285914285722
2005.0,-3778.1285914285722
2006.0,-3778.1285914285722
2007.0,-3778.1285914285722
2008.0,-3778.1285914285722
2009.0,-3778.1285914285722
2010.0,-3778.1285914285722
2011.0,-3778.1285914285722
2012.0,-3778.1285914285722
2013.0,-3778.1285914285722
2014.0,-3778.1285914285722
2015.0,-3778.1285914285722
2016.0,-3778.1285914285722
2017.0,-3778.1285914285722
2018.0,-3778.1285914285722
2019.0,-3778.1285914285722
2020.0,-3778.1285914285722
2021.0,-3778.1285914285722
2022.0,-3778.1285914285722
2023.0,-3778.1285914285722
2024.0,-3778.1285914285722
2025.0,-3778.1285914285722
2026.0,-3778.1285914285722
2027.0,-3778.1285914285722
2028.0,-3778.1285914285722
2029.0,-3778.1285914285722
2030.0,-3778.1285914285722
2031.0,-3778.1285914285722
2032.0,-3778.1285914285722
2033.0,-3778.1285914285722
2034.0,-3778.1285914285722
2035.0,-3778.1285914285722
2036.0,-3778.1285914285722
2037.0,-3778.1285914285722
2038.0,-3778.1285914285722
2039.0,-3778.1285914285722
2040.0,-3778.1285914285722
2041.0,-3778.1285914285722
2042.0,-3778.1285914285722
2043.0,-3778.1285914285722
2044.0,-3778.1285914285722
2045.0,-3778.1285914285722
2046.0,-3778.1285914285722
2047.0,-3778.1285914285722
2048.0,-3778.1285914285722
2049.0,-3778.1285914285722
2050.0,-3778.1285914285722
2051.0,-3778.1285914285722
2052.0,-3778.1285914285722
2053.0,-3778.1285914285722
2054.0,-3778.1285914285722
2055.0,-3778.1285914285722
2056.0,-3778.1285914285722
2057.0,-3778.1285914285722
2058.0,-3778.1285914285722
2059.0,-3778.1285914285722
2060.0,-3778.1285914285722
2061.0,-3778.1285914285722
2062.0,-3778.1285914285722
2063.0,-3778.1285914285722
2064.0,-3778.1285914285722
2065.0,-3778.1285914285722
2066.0,-3778.1285914285722
2067.0,-3778.1285914285722
2068.0,-3778.1285914285722
2069.0,-3778.1285914285722
2070.0,-3778.1285914285722
2071.0,-3778.1285914285722
2072.0,-3778.1285914285722
2073.0,-3778.1285914285722
2074.0,-3778.1285914285722
2075.0,-3778.1285914285722
2076.0,-3778.1285914285722
2077.0,-3778.1285914285722
2078.0,-3778.1285914285722
2079.0,-3778.1285914285722
2080.0,-3778.1285914285722
2081.0,-3778.1285914285722
2082.0,-3778.1285914285722
2083.0,-3778.1285914285722
2084.0,-3778.1285914285722
2085.0,-3778.1285914285722
2086.0,-3778.1285914285722
2087.0,-3778.1285914285722
2088.0,-3778.1285914285722
2089.0,-3778.1285914285722
2090.0,-3778.1285914285722
2091.0,-3778.1285914285722
2092.0,-3778.1285914285722
2093.0,-3778.1285914285722
2094.0,-3778.1285914285722
2095.0,-3778.1285914285722
2096.0,-3778.1285914285722
2097.0,-3778.1285914285722
2098.0,-3778.1285914285722
2099.0,-3778.1285914285722
2100.0,-3778.1285914285722
2101.0,-3778.1285914285722
2102.0,-3778.1285914285722
2103.0,-3778.1285914285722
2104.0,-3778.1285914285722
2105.0,-3778.1285914285722
2106.0,-3778.1285914285722
2107.0,-3778.1285914285722
2108.0,-3778.1285914285722
2109.0,-3778.1285914285722
2110.0,-3778.1285914285722
2111.0,-3778.1285914285722
2112.0,-3778.1285914285722
2113.0,-3778.1285914285722
2114.0,-3778.1285914285722
2115.0,-3778.1285914285722
2116.0,-3778.1285914285722
2117.0,-3778.1285914285722
2118.0,-3778.1285914285722
2119.0,-3778.1285914285722
2120.0,-3778.1285914285722
2121.0,-3778.1285914285722
2122.0,-3778.1285914285722
2123.0,-3778.1285914285722
2124.0,-3778.1285914285722
2125.0,-3778.1285914285722
2126.0,-3778.1285914285722
2127.0,-3778.1285914285722
2128.0,-3778.1285914285722
2129.0,-3778.1285914285722
2130.0,-3778.1285914285722
2131.0,-3778.1285914285722
2132.0,-3778.1285914285722
2133.0,-3778.1285914285722
2134.0,-3778.1285914285722
2135.0,-3778.1285914285722
2136.0,-3778.1285914285722
2137.0,-3778.1285914285722
2138.0,-3778.1285914285722
2139.0,-3778.1285914285722
2140.0,-3778.1285914285722
2141.0,-3778.1285914285722
2142.0,-3778.1285914285722
2143.0,-3778.1285914285722
2144.0,-3778.1285914285722
2145.0,-3778.1285914285722
2146.0,-3778.1285914285722
2147.0,-3778.1285914285722
2148.0,-3778.1285914285722
2149.0,-3778.1285914285722
2150.0,-3778.1285914285722
2151.0,-3778.1285914285722
2152.0,-3778.1285914285722
2153.0,-3778.1285914285722
2154.0,-3778.1285914285722
2155.0,-3778.1285914285722
2156.0,-3778.1285914285722
2157.0,-3778.1285914285722
2158.0,-3778.1285914285722
2159.0,-3778.1285914285722
2160.0,-3778.1285914285722
2161.0,-3778.1285914285722
2162.0,-3778.1285914285722
2163.0,-3778.1285914285722
2164.0,-3778.1285914285722
2165.0,-3778.1285914285722
2166.0,-3778.1285914285722
2167.0,-3778.1285914285722
2168.0,-3778.1285914285722
2169.0,-3778.1285914285722
2170.0,-3778.1285914285722
2171.0,-3778.1285914285722
2172.0,-3778.1285914285722
2173.0,-3778.1285914285722
2174.0,-3778.1285914285722
2175.0,-3778.1285914285722
2176.0,-3778.1285914285722
2177.0,-3778.1285914285722
2178.0,-3778.1285914285722
2179.0,-3778.1285914285722
2180.0,-3778.1285914285722
2181.0,-3778.1285914285722
2182.0,-3778.1285914285722
2183.0,-3778.1285914285722
2184.0,-3778.1285914285722
2185.0,-3778.1285914285722
2186.0,-3778.1285914285722
2187.0,-3778.1285914285722
2188.0,-3778.1285914285722
2189.0,-3778.1285914285722
2190.0,-3778.1285914285722
2191.0,-3778.1285914285722
2192.0,-3778.1285914285722
2193.0,-3778.1285914285722
2194.0,-3778.1285914285722
2195.0,-3778.1285914285722
2196.0,-3778.1285914285722
2197.0,-3778.1285914285722
2198.0,-3778.1285914285722
2199.0,-3778.1285914285722
2200.0,-3778.1285914285722
2201.0,-3778.1285914285722
2202.0,-3778.1285914285722
2203.0,-3778.1285914285722
2204.0,-3778.1285914285722
2205.0,-3778.1285914285722
2206.0,-3778.1285914285722
2207.0,-3778.1285914285722
2208.0,-3778.1285914285722
2209.0,-3778.1285914285722
2210.0,-3778.1285914285722
2211.0,-3778.1285914285722
2212.0,-3778.1285914285722
2213.0,-3778.1285914285722
2214.0,-3778.1285914285722
2215.0,-3778.1285914285722
2216.0,-3778.1285914285722
2217.0,-3778.1285914285722
2218.0,-3778.1285914285722
2219.0,-3778.1285914285722
2220.0,-3778.1285914285722
2221.0,-3778.1285914285722
2222.0,-3778.1285914285722
2223.0,-3778.1285914285722
2224.0,-3778.1285914285722
2225.0,-3778.1285914285722
2226.0,-3778.1285914285722
2227.0,-3778.1285914285722
2228.0,-3778.1285914285722
2229.0,-3778.1285914285722
2230.0,-3778.1285914285722
2231.0,-3778.1285914285722
2232.0,-3778.1285914285722
2233.0,-3778.1285914285722
2234.0,-3778.1285914285722
2235.0,-3778.1285914285722
2236.0,-3778.1285914285722
2237.0,-3778.1285914285722
2238.0,-3778.1285914285722
2239.0,-3778.1285914285722
2240.0,-3778.1285914285722
2241.0,-3778.1285914285722
2242.0,-3778.1285914285722
2243.0,-3778.1285914285722
2244.0,-3778.1285914285722
2245.0,-3778.1285914285722
2246.0,-3778.1285914285722
2247.0,-3778.1285914285722
2248.0,-3778.1285914285722
2249.0,-3778.1285914285722
2250.0,-3778.1285914285722
2251.0,-3778.1285914285722
2252.0,-3778.1285914285722
2253.0,-3778.1285914285722
2254.0,-3778.1285914285722
2255.0,-3778.1285914285722
2256.0,-3778.1285914285722
2257.0,-3778.1285914285722
2258.0,-3778.1285914285722
2259.0,-3778.1285914285722
2260.0,-3778.1285914285722
2261.0,-3778.1285914285722
2262.0,-3778.1285914285722
2263.0,-3778.1285914285722
2264.0,-3778.1285914285722
2265.0,-3778.1285914285722
2266.0,-3778.1285914285722
2267.0,-3778.1285914285722
2268.0,-3778.1285914285722
2269.0,-3778.1285914285722
2270.0,-3778.1285914285722
2271.0,-3778.1285914285722
2272.0,-3778.1285914285722
2273.0,-3778.1285914285722
2274.0,-3778.1285914285722
2275.0,-3778.1285914285722
2276.0,-3778.1285914285722
2277.0,-3778.1285914285722
2278.0,-3778.1285914285722
2279.0,-3778.1285914285722
2280.0,-3778.1285914285722
2281.0,-3778.1285914285722
2282.0,-3778.1285914285722
2283.0,-3778.1285914285722
2284.0,-3778.1285914285722
2285.0,-3778.1285914285722
2286.0,-3778.1285914285722
2287.0,-3778.1285914285722
2288.0,-3778.1285914285722
2289.0,-3778.1285914285722
2290.0,-3778.1285914285722
2291.0,-3778.1285914285722
2292.0,-3778.1285914285722
2293.0,-3778.1285914285722
2294.0,-3778.1285914285722
2295.0,-3778.1285914285722
2296.0,-3778.1285914285722
2297.0,-3778.1285914285722
2298.0,-3778.1285914285722
2299.0,-3778.1285914285722
2300.0,-3778.1285914285722
2301.0,-3778.1285914285722
2302.0,-3778.1285914285722
2303.0,-3778.1285914285722
2304.0,-3778.1285914285722
2305.0,-3778.1285914285722
2306.0,-3778.1285914285722
2307.0,-3778.1285914285722
2308.0,-3778.1285914285722
2309.0,-3778.1285914285722
2310.0,-3778.1285914285722
2311.0,-3778.1285914285722
2312.0,-3778.1285914285722
2313.0,-3778.1285914285722
2314.0,-3778.1285914285722
2315.0,-3778.1285914285722
2316.0,-3778.1285914285722
2317.0,-3778.1285914285722
2318.0,-3778.1285914285722
2319.0,-3778.1285914285722
2320.0,-3778.1285914285722
2321.0,-3778.1285914285722
2322.0,-3778.1285914285722
2323.0,-3778.1285914285722
2324.0,-3778.1285914285722
2325.0,-3778.1285914285722
2326.0,-3778.1285914285722
2327.0,-3778.1285914285722
2328.0,-3778.1285914285722
2329.0,-3778.1285914285722
2330.0,-3778.1285914285722
2331.0,-3778.1285914285722
2332.0,-3778.1285914285722
2333.0,-3778.1285914285722
2334.0,-3778.1285914285722
2335.0,-3778.1285914285722
2336.0,-3778.1285914285722
2337.0,-3778.1285914285722
2338.0,-3778.1285914285722
2339.0,-3778.1285914285722
2340.0,-3778.1285914285722
2341.0,-3778.1285914285722
2342.0,-3778.1285914285722
2343.0,-3778.1285914285722
2344.0,-3778.1285914285722
2345.0,-3778.1285914285722
2346.0,-3778.1285914285722
2347.0,-3778.1285914285722
2348.0,-3778.1285914285722
2349.0,-3778.1285914285722
2350.0,-3778.1285914285722
2351.0,-3778.1285914285722
2352.0,-3778.1285914285722
2353.0,-3778.1285914285722
2354.0,-3778.1285914285722
2355.0,-3778.1285914285722
2356.0,-3778.1285914285722
2357.0,-3778.1285914285722
2358.0,-3778.1285914285722
2359.0,-3778.1285914285722
2360.0,-3778.1285914285722
2361.0,-3778.1285914285722
2362.0,-3778.1285914285722
2363.0,-3778.1285914285722
2364.0,-3778.1285914285722
2365.0,-3778.1285914285722
2366.0,-3778.1285914285722
2367.0,-3778.1285914285722
2368.0,-3778.1285914285722
2369.0,-3778.1285914285722
2370.0,-3778.1285914285722
2371.0,-3778.1285914285722
2372.0,-3778.1285914285722
2373.0,-3778.1285914285722
2374.0,-3778.1285914285722
2375.0,-3778.1285914285722
2376.0,-3778.1285914285722
2377.0,-3778.1285914285722
2378.0,-3778.1285914285722
2379.0,-3778.1285914285722
2380.0,-3778.1285914285722
2381.0,-3778.1285914285722
2382.0,-3778.1285914285722
2383.0,-3778.1285914285722
2384.0,-3778.1285914285722
2385.0,-3778.1285914285722
2386.0,-3778.1285914285722
2387.0,-3778.1285914285722
2388.0,-3778.1285914285722
2389.0,-3778.1285914285722
2390.0,-3778.1285914285722
2391.0,-3778.1285914285722
2392.0,-3778.1285914285722
2393.0,-3778.1285914285722
2394.0,-3778.1285914285722
2395.0,-3778.1285914285722
2396.0,-3778.1285914285722
2397.0,-3778.1285914285722
2398.0,-3778.1285914285722
2399.0,-3778.1285914285722
2400.0,-3778.1285914285722
2401.0,-3778.1285914285722
2402.0,-3778.1285914285722
2403.0,-3778.1285914285722
2404.0,-3778.1285914285722
2405.0,-3778.1285914285722
2406.0,-3778.1285914285722
2407.0,-3778.1285914285722
2408.0,-3778.1285914285722
2409.0,-3778.1285914285722
2410.0,-3778.1285914285722
2411.0,-3778.1285914285722
2412.0,-3778.1285914285722
2413.0,-3778.1285914285722
2414.0,-3778.1285914285722
2415.0,-3778.1285914285722
2416.0,-3778.1285914285722
2417.0,-3778.1285914285722
2418.0,-3778.1285914285722
2419.0,-3778.1285914285722
2420.0,-3778.1285914285722
2421.0,-3778.1285914285722
2422.0,-3778.1285914285722
2423.0,-3778.1285914285722
2424.0,-3778.1285914285722
2425.0,-3778.1285914285722
2426.0,-3778.1285914285722
2427.0,-3778.1285914285722
2428.0,-3778.1285914285722
2429.0,-3778.1285914285722
2430.0,-3778.1285914285722
2431.0,-3778.1285914285722
2432.0,-3778.1285914285722
2433.0,-3778.1285914285722
2434.0,-3778.1285914285722
2435.0,-3778.1285914285722
2436.0,-3778.1285914285722
2437.0,-3778.1285914285722
2438.0,-3778.1285914285722
2439.0,-3778.1285914285722
2440.0,-3778.1285914285722
2441.0,-3778.1285914285722
2442.0,-3778.1285914285722
2443.0,-3778.1285914285722
2444.0,-3778.1285914285722
2445.0,-3778.1285914285722
2446.0,-3778.1285914285722
2447.0,-3778.1285914285722
2448.0,-3778.1285914285722
2449.0,-3778.1285914285722
2450.0,-3778.1285914285722
2451.0,-3778.1285914285722
2452.0,-3778.1285914285722
2453.0,-3778.1285914285722
2454.0,-3778.1285914285722
2455.0,-3778.1285914285722
2456.0,-3778.1285914285722
2457.0,-3778.1285914285722
2458.0,-3778.1285914285722
2459.0,-3778.1285914285722
2460.0,-3778.1285914285722
2461.0,-3778.1285914285722
2462.0,-3778.1285914285722
2463.0,-3778.1285914285722
2464.0,-3778.1285914285722
2465.0,-3778.1285914285722
2466.0,-3778.1285914285722
2467.0,-3778.1285914285722
2468.0,-3778.1285914285722
2469.0,-3778.1285914285722
2470.0,-3778.1285914285722
2471.0,-3778.1285914285722
2472.0,-3778.1285914285722
2473.0,-3778.1285914285722
2474.0,-3778.1285914285722
2475.0,-3778.1285914285722
2476.0,-3778.1285914285722
2477.0,-3778.1285914285722
2478.0,-3778.1285914285722
2479.0,-3778.1285914285722
2480.0,-3778.1285914285722
2481.0,-3778.1285914285722
2482.0,-3778.1285914285722
2483.0,-3778.1285914285722
2484.0,-3778.1285914285722
2485.0,-3778.1285914285722
2486.0,-3778.1285914285722
2487.0,-3778.1285914285722
2488.0,-3778.1285914285722
2489.0,-3778.1285914285722
2490.0,-3778.1285914285722
2491.0,-3778.1285914285722
2492.0,-3778.1285914285722
2493.0,-3778.1285914285722
2494.0,-3778.1285914285722
2495.0,-3778.1285914285722
2496.0,-3778.1285914285722
2497.0,-3778.1285914285722
2498.0,-3778.1285914285722
2499.0,-3778.1285914285722


==> figures/logs/mean_convergence_plots/gm_worms_cpu.csv <==
1.0,-69641.85442661888
2.0,-64322.55740553113
3.0,-61715.28144691038
4.0,-59932.13030940701
5.0,-58573.63883205026
6.0,-57476.059420906866
7.0,-56571.76545841482
8.0,-55810.27794012481
9.0,-55160.642814039915
10.0,-54599.721585445965
11.0,-54112.510129766735
12.0,-53691.44496167525
13.0,-53320.70175663114
14.0,-52995.26009924452
15.0,-52705.76661094951
16.0,-52444.92470699272
17.0,-52213.12203546649
18.0,-52003.089167236
19.0,-51815.21386902362
20.0,-51645.52272790022
21.0,-51489.006133245864
22.0,-51344.702376466106
23.0,-51211.14986360173
24.0,-51088.157308303395
25.0,-50974.65878785064
26.0,-50869.87472930484
27.0,-50772.13660872271
28.0,-50680.197711926325
29.0,-50593.93257966156
30.0,-50513.0222340653
31.0,-50437.74908830238
32.0,-50367.29826474959
33.0,-50301.56412266161
34.0,-50239.8447257117
35.0,-50181.689423040814
36.0,-50126.864357106475
37.0,-50074.39488208885
38.0,-50024.74998599348
39.0,-49977.91667207917
40.0,-49933.4105951739
41.0,-49891.12884832029
42.0,-49850.72933181838
43.0,-49812.3223703793
44.0,-49775.91514553606
45.0,-49741.156222831014
46.0,-49708.256654503726
47.0,-49676.667943505934
48.0,-49646.50660273112
49.0,-49617.7558914524
50.0,-49590.26006522528
51.0,-49564.244770063946
52.0,-49539.49560753042
53.0,-49515.85375519195
54.0,-49493.07823624444
55.0,-49471.161975163544
56.0,-49450.078882798596
57.0,-49429.76734925157
58.0,-49410.31416272011
59.0,-49391.5358770799
60.0,-49373.41968132748
61.0,-49355.987890030236
62.0,-49339.1635275121
63.0,-49322.90219052137
64.0,-49307.255252784664
65.0,-49292.21434602992
66.0,-49277.773185763355
67.0,-49263.855866585065
68.0,-49250.4582095564
69.0,-49237.696228038745
70.0,-49225.253858758166
71.0,-49213.12974387547
72.0,-49201.34596754798
73.0,-49190.00988626263
74.0,-49179.091159546995
75.0,-49168.51323267471
76.0,-49158.30836619446
77.0,-49148.39113640851
78.0,-49138.82228217273
79.0,-49129.572253958424
80.0,-49120.58692673254
81.0,-49111.89690601113
82.0,-49103.44167982631
83.0,-49095.267767960046
84.0,-49087.356182973286
85.0,-49079.713105628914
86.0,-49072.32695585765
87.0,-49065.19779616522
88.0,-49058.171349769946
89.0,-49051.341675507465
90.0,-49044.721431606835
91.0,-49038.35291821414
92.0,-49032.165433377944
93.0,-49026.12651256753
94.0,-49020.24648552418
95.0,-49014.5208947392
96.0,-49008.940088845455
97.0,-49003.49822946784
98.0,-48998.23648922591
99.0,-48993.05893313876
100.0,-48987.975785799455
101.0,-48982.987508250655
102.0,-48978.12476139721
103.0,-48973.375941640494
104.0,-48968.752421065576
105.0,-48964.23971777548
106.0,-48959.813663037414
107.0,-48955.479997449474
108.0,-48951.24250288783
109.0,-48947.08908511833
110.0,-48943.01976472264
111.0,-48939.02002170493
112.0,-48935.05124134779
113.0,-48931.17564444904
114.0,-48927.37902040596
115.0,-48923.6886573045
116.0,-48920.05750699101
117.0,-48916.49320181691
118.0,-48913.002038774925
119.0,-48909.55523203199
120.0,-48906.17121481268
121.0,-48902.886236334314
122.0,-48899.631311222496
123.0,-48896.4249364339
124.0,-48893.286924624554
125.0,-48890.18198766106
126.0,-48887.1280594311
127.0,-48884.13632091531
128.0,-48881.20184478994
129.0,-48878.33887624027
130.0,-48875.534321505016
131.0,-48872.7506629708
132.0,-48870.00173457989
133.0,-48867.29813559176
134.0,-48864.65343635268
135.0,-48862.04941254927
136.0,-48859.497455720084
137.0,-48856.95352735729
138.0,-48854.48376588221
139.0,-48852.08786335891
140.0,-48849.7287376567
141.0,-48847.42395773414
142.0,-48845.16359690646
143.0,-48842.92795584503
144.0,-48840.72320836196
145.0,-48838.556997876665
146.0,-48836.44513813114
147.0,-48834.37106323071
148.0,-48832.311149009525
149.0,-48830.30518186696
150.0,-48828.33738427217
151.0,-48826.40874319345
152.0,-48824.516713998964
153.0,-48822.64514005141
154.0,-48820.816783209455
155.0,-48819.0161465424
156.0,-48817.25141777789
157.0,-48815.498751142826
158.0,-48813.79128043533
159.0,-48812.10850378374
160.0,-48810.432094963915
161.0,-48808.78091476559
162.0,-48807.157055995
163.0,-48805.54770762168
164.0,-48803.9639743685
165.0,-48802.42403825129
166.0,-48800.906269576466
167.0,-48799.428115912255
168.0,-48797.97922247903
169.0,-48796.54441272457
170.0,-48795.13817168375
171.0,-48793.76334102604
172.0,-48792.418524951085
173.0,-48791.09696724469
174.0,-48789.78535261426
175.0,-48788.49132657239
176.0,-48787.209153284246
177.0,-48785.94046117868
178.0,-48784.711543023885
179.0,-48783.496352010734
180.0,-48782.298098359846
181.0,-48781.099333209335
182.0,-48779.923645291055
183.0,-48778.76693745313
184.0,-48777.614778063224
185.0,-48776.470167318075
186.0,-48775.36822439354
187.0,-48774.28330921528
188.0,-48773.21041067209
189.0,-48772.14954921059
190.0,-48771.10964043362
191.0,-48770.092896539005
192.0,-48769.09667552645
193.0,-48768.11618425098
194.0,-48767.14088354672
195.0,-48766.18926379066
196.0,-48765.2410633545
197.0,-48764.30356690578
198.0,-48763.37967903113
199.0,-48762.4688046016
200.0,-48761.570990815846
201.0,-48760.6877874571
202.0,-48759.819915713444
203.0,-48758.95544230977
204.0,-48758.11286342974
205.0,-48757.27278608693
206.0,-48756.4481322032
207.0,-48755.63037074263
208.0,-48754.829333729336
209.0,-48754.037716413724
210.0,-48753.26279135084
211.0,-48752.49359414328
212.0,-48751.73239233237
213.0,-48750.977085464794
214.0,-48750.230033438565
215.0,-48749.49133285533
216.0,-48748.76298814989
217.0,-48748.03121866335
218.0,-48747.31604230727
219.0,-48746.61007039015
220.0,-48745.912341487085
221.0,-48745.22194484854
222.0,-48744.53990421433
223.0,-48743.86675816951
224.0,-48743.2007034988
225.0,-48742.537917371745
226.0,-48741.883395648845
227.0,-48741.23713361442
228.0,-48740.59554272749
229.0,-48739.95580398504
230.0,-48739.32184908502
231.0,-48738.69776808328
232.0,-48738.075871352106
233.0,-48737.461206507585
234.0,-48736.84973359725
235.0,-48736.24230221019
236.0,-48735.642429627376
237.0,-48735.04236229204
238.0,-48734.447010958334
239.0,-48733.859003021775
240.0,-48733.280414649664
241.0,-48732.71079355289
242.0,-48732.143030255065
243.0,-48731.57652700918
244.0,-48731.013351386864
245.0,-48730.45646305222
246.0,-48729.9009024703
247.0,-48729.35348604295
248.0,-48728.81173969055
249.0,-48728.27349618945
250.0,-48727.74214510832
251.0,-48727.21657023349
252.0,-48726.6990226781
253.0,-48726.179192379976
254.0,-48725.66452033972
255.0,-48725.162515860764
256.0,-48724.671859637085
257.0,-48724.18574374031
258.0,-48723.69892355377
259.0,-48723.2107999598
260.0,-48722.73540146144
261.0,-48722.265909364905
262.0,-48721.79795252149
263.0,-48721.339109455184
264.0,-48720.88130737447
265.0,-48720.427790601156
266.0,-48719.97907874246
267.0,-48719.5337793217
268.0,-48719.094325882565
269.0,-48718.656041333124
270.0,-48718.22887403684
271.0,-48717.80340208551
272.0,-48717.376560919016
273.0,-48716.95286382852
274.0,-48716.5396047501
275.0,-48716.132600820296
276.0,-48715.728351489575
277.0,-48715.325343262164
278.0,-48714.92453880082
279.0,-48714.52630737878
280.0,-48714.13330585169
281.0,-48713.74382111106
282.0,-48713.362178834104
283.0,-48712.98144652819
284.0,-48712.59967288779
285.0,-48712.22192857903
286.0,-48711.846933732195
287.0,-48711.47078610963
288.0,-48711.0998682155
289.0,-48710.730675325096
290.0,-48710.367415808796
291.0,-48710.00876250388
292.0,-48709.65201578486
293.0,-48709.29653013132
294.0,-48708.94310221923
295.0,-48708.59317212477
296.0,-48708.24696446718
297.0,-48707.90020522703
298.0,-48707.561387989736
299.0,-48707.22458116247
300.0,-48706.89380441275
301.0,-48706.563486623185
302.0,-48706.23841081688
303.0,-48705.91595705766
304.0,-48705.59390067952
305.0,-48705.278004745705
306.0,-48704.963103738846
307.0,-48704.65606590759
308.0,-48704.35330927352
309.0,-48704.05106054058
310.0,-48703.75285392636
311.0,-48703.46461885953
312.0,-48703.17831449416
313.0,-48702.895788183734
314.0,-48702.615272107134
315.0,-48702.339557713174
316.0,-48702.06490984256
317.0,-48701.79547124107
318.0,-48701.529277514346
319.0,-48701.26537615157
320.0,-48701.00401568064
321.0,-48700.74826579234
322.0,-48700.49328708362
323.0,-48700.23921126231
324.0,-48699.988672545056
325.0,-48699.743439363585
326.0,-48699.49962741037
327.0,-48699.25728432144
328.0,-48699.011413656845
329.0,-48698.768815729025
330.0,-48698.52396447768
331.0,-48698.2814365956
332.0,-48698.042103287575
333.0,-48697.80442230098
334.0,-48697.568426186655
335.0,-48697.33626370057
336.0,-48697.104992826615
337.0,-48696.87829796783
338.0,-48696.65497977346
339.0,-48696.43737594443
340.0,-48696.22034442592
341.0,-48696.003181404834
342.0,-48695.78636831352
343.0,-48695.57185937413
344.0,-48695.35852581609
345.0,-48695.145371293016
346.0,-48694.938061097215
347.0,-48694.7318231061
348.0,-48694.52580265129
349.0,-48694.31975236609
350.0,-48694.115997092995
351.0,-48693.91491224639
352.0,-48693.71679870994
353.0,-48693.52048347877
354.0,-48693.326946283385
355.0,-48693.13252576596
356.0,-48692.93979482837
357.0,-48692.748028298454
358.0,-48692.55501056679
359.0,-48692.36474306028
360.0,-48692.17101320247
361.0,-48691.98118520166
362.0,-48691.79263041283
363.0,-48691.604582821376
364.0,-48691.41495770941
365.0,-48691.22798472409
366.0,-48691.03986318861
367.0,-48690.855704794376
368.0,-48690.67234553084
369.0,-48690.49148534227
370.0,-48690.31469901448
371.0,-48690.138152106556
372.0,-48689.96171982529
373.0,-48689.786494457214
374.0,-48689.61593744809
375.0,-48689.44775717311
376.0,-48689.278599782854
377.0,-48689.11261199268
378.0,-48688.94874415295
379.0,-48688.786148182
380.0,-48688.62293379493
381.0,-48688.462215621905
382.0,-48688.3032206349
383.0,-48688.143638192414
384.0,-48687.987475202055
385.0,-48687.83226493579
386.0,-48687.681092855324
387.0,-48687.527964522094
388.0,-48687.37689625802
389.0,-48687.22584635707
390.0,-48687.07422399331
391.0,-48686.92612486223
392.0,-48686.77771807873
393.0,-48686.631270454
394.0,-48686.48484873272
395.0,-48686.3393326887
396.0,-48686.194461241976
397.0,-48686.045519374005
398.0,-48685.897583258025
399.0,-48685.746399467724
400.0,-48685.596194811034
401.0,-48685.45136894313
402.0,-48685.30792644076
403.0,-48685.16065519695
404.0,-48685.013121724616
405.0,-48684.86917964338
406.0,-48684.725962173434
407.0,-48684.58494496698
408.0,-48684.44497256565
409.0,-48684.30548605083
410.0,-48684.16921539462
411.0,-48684.03492013072
412.0,-48683.9014931973
413.0,-48683.76842984382
414.0,-48683.636831831325
415.0,-48683.50741886708
416.0,-48683.37999390516
417.0,-48683.25642448526
418.0,-48683.13600945554
419.0,-48683.01509908425
420.0,-48682.89952017069
421.0,-48682.782689569096
422.0,-48682.667670273375
423.0,-48682.55515221848
424.0,-48682.443896698845
425.0,-48682.33372387115
426.0,-48682.22208080161
427.0,-48682.108732669716
428.0,-48681.997609459395
429.0,-48681.887419831466
430.0,-48681.7763251497
431.0,-48681.66796022935
432.0,-48681.56039521955
433.0,-48681.45737213592
434.0,-48681.356114662034
435.0,-48681.25776590753
436.0,-48681.1582324957
437.0,-48681.060252183415
438.0,-48680.96106004382
439.0,-48680.86131832538
440.0,-48680.76315523431
441.0,-48680.66601281337
442.0,-48680.56861930204
443.0,-48680.4721863224
444.0,-48680.37336339608
445.0,-48680.27604900098
446.0,-48680.180860195236
447.0,-48680.08711950135
448.0,-48679.990694460554
449.0,-48679.89443377974
450.0,-48679.80182715571
451.0,-48679.70916479689
452.0,-48679.61683079985
453.0,-48679.525650400756
454.0,-48679.43511202827
455.0,-48679.34385655158
456.0,-48679.2520711975
457.0,-48679.16104106771
458.0,-48679.0691354356
459.0,-48678.97564897152
460.0,-48678.882055420865
461.0,-48678.78680091971
462.0,-48678.69305037794
463.0,-48678.601410109215
464.0,-48678.50906187132
465.0,-48678.415270014164
466.0,-48678.32103311403
467.0,-48678.226788155895
468.0,-48678.13225699655
469.0,-48678.037663361356
470.0,-48677.9447508031
471.0,-48677.8495955867
472.0,-48677.75560768466
473.0,-48677.66251542237
474.0,-48677.57009133199
475.0,-48677.47928844923
476.0,-48677.389081746005
477.0,-48677.297841180436
478.0,-48677.207901259746
479.0,-48677.11768634637
480.0,-48677.03127874487
481.0,-48676.943271519805
482.0,-48676.8571120374
483.0,-48676.77049516385
484.0,-48676.685833786185
485.0,-48676.599694862
486.0,-48676.514652935395
487.0,-48676.429447024704
488.0,-48676.347569450365
489.0,-48676.264580224386
490.0,-48676.18610505471
491.0,-48676.10696833059
492.0,-48676.028452221435
493.0,-48675.950619996416
494.0,-48675.872882665455
495.0,-48675.7959751869
496.0,-48675.71913005327
497.0,-48675.64359429465
498.0,-48675.56554606136
499.0,-48675.4869178431
500.0,-48675.409162459626
501.0,-48675.33028223817
502.0,-48675.252966054875
503.0,-48675.17536444429
504.0,-48675.09734421959
505.0,-48675.019898964914
506.0,-48674.94123556585
507.0,-48674.86157130814
508.0,-48674.78095463427
509.0,-48674.70061516565
510.0,-48674.62150552062
511.0,-48674.542388295646
512.0,-48674.46155916042
513.0,-48674.3821491109
514.0,-48674.30386987062
515.0,-48674.22587554923
516.0,-48674.144917955964
517.0,-48674.06631213466
518.0,-48673.98763304076
519.0,-48673.910738698636
520.0,-48673.83499587819
521.0,-48673.76300064615
522.0,-48673.69183306199
523.0,-48673.61920131422
524.0,-48673.547012962
525.0,-48673.47551433931
526.0,-48673.40556411642
527.0,-48673.33585756559
528.0,-48673.26707722761
529.0,-48673.19905258856
530.0,-48673.130662153955
531.0,-48673.06266048921
532.0,-48672.99548905866
533.0,-48672.92883910773
534.0,-48672.86348632903
535.0,-48672.79829759596
536.0,-48672.73645710573
537.0,-48672.673956135586
538.0,-48672.61187067285
539.0,-48672.55084268076
540.0,-48672.488832441246
541.0,-48672.42641006196
542.0,-48672.363999997455
543.0,-48672.30156105621
544.0,-48672.239714834825
545.0,-48672.17871071163
546.0,-48672.11900229645
547.0,-48672.05957703772
548.0,-48671.99883620362
549.0,-48671.93802058698
550.0,-48671.87793412961
551.0,-48671.81741385115
552.0,-48671.75698454069
553.0,-48671.69430906475
554.0,-48671.63260724678
555.0,-48671.569182058905
556.0,-48671.50467570404
557.0,-48671.39410496176
558.0,-48671.33043028983
559.0,-48671.26636959576
560.0,-48671.2027790531
561.0,-48671.13989245803
562.0,-48671.07651000113
563.0,-48671.01205863427
564.0,-48670.947724827354
565.0,-48670.882687266305
566.0,-48670.81698059789
567.0,-48670.75167412109
568.0,-48670.68690930166
569.0,-48670.624688863776
570.0,-48670.56273710998
571.0,-48670.49982304893
572.0,-48670.43689751322
573.0,-48670.37378094441
574.0,-48670.31209849966
575.0,-48670.24819014938
576.0,-48670.185467712276
577.0,-48670.12100318038
578.0,-48670.05763236023
579.0,-48669.996858870545
580.0,-48669.93474497065
581.0,-48669.87285066323
582.0,-48669.812266936446
583.0,-48669.75165739371
584.0,-48669.69251495145
585.0,-48669.63330222692
586.0,-48669.5748541633
587.0,-48669.51751445294
588.0,-48669.45880373584
589.0,-48669.402318245855
590.0,-48669.34598275848
591.0,-48669.28929874003
592.0,-48669.23458726008
593.0,-48669.17757885035
594.0,-48669.12227691356
595.0,-48669.064813672616
596.0,-48669.00923808288
597.0,-48668.95480814753
598.0,-48668.899209020565
599.0,-48668.84707138493
600.0,-48668.79604630309
601.0,-48668.74439076075
602.0,-48668.69282381233
603.0,-48668.64216021585
604.0,-48668.5898713581
605.0,-48668.538159707765
606.0,-48668.486470473974
607.0,-48668.43602237823
608.0,-48668.38478195197
609.0,-48668.33433461702
610.0,-48668.282153126
611.0,-48668.22987208049
612.0,-48668.1770854977
613.0,-48668.12409121439
614.0,-48668.07102129414
615.0,-48668.01805223194
616.0,-48667.96580356608
617.0,-48667.91283587529
618.0,-48667.85973470973
619.0,-48667.80666065959
620.0,-48667.75281987484
621.0,-48667.699465247584
622.0,-48667.64551634358
623.0,-48667.59199473757
624.0,-48667.53762006099
625.0,-48667.48410871353
626.0,-48667.42952791129
627.0,-48667.37599964606
628.0,-48667.32274195976
629.0,-48667.27027241035
630.0,-48667.21969628368
631.0,-48667.16887648907
632.0,-48667.11956219554
633.0,-48667.07062406514
634.0,-48667.0229763618
635.0,-48666.974702662505
636.0,-48666.92637570566
637.0,-48666.8795603267
638.0,-48666.832578054185
639.0,-48666.78546761751
640.0,-48666.73920202335
641.0,-48666.692625289186
642.0,-48666.64634246324
643.0,-48666.598673861634
644.0,-48666.55114645717
645.0,-48666.504232054125
646.0,-48666.456872766576
647.0,-48666.40773435365
648.0,-48666.35889743004
649.0,-48666.310619752374
650.0,-48666.26123730828
651.0,-48666.2119027502
652.0,-48666.16232357411
653.0,-48666.11040047125
654.0,-48666.058604542
655.0,-48666.00659426994
656.0,-48665.95428421408
657.0,-48665.90209774715
658.0,-48665.84947220583
659.0,-48665.797922024765
660.0,-48665.745993811885
661.0,-48665.69332266735
662.0,-48665.640387313855
663.0,-48665.588633559244
664.0,-48665.53717066722
665.0,-48665.4863891475
666.0,-48665.436153143404
667.0,-48665.38624135118
668.0,-48665.33663991452
669.0,-48665.28802516506
670.0,-48665.23831946864
671.0,-48665.18953297877
672.0,-48665.14096092831
673.0,-48665.09328906642
674.0,-48665.04576641225
675.0,-48664.99779457615
676.0,-48664.94979408746
677.0,-48664.903775477156
678.0,-48664.8574102932
679.0,-48664.81358045867
680.0,-48664.768943477546
681.0,-48664.72426500941
682.0,-48664.67962142228
683.0,-48664.63794266338
684.0,-48664.59676413418
685.0,-48664.55651628074
686.0,-48664.5173941725
687.0,-48664.478711094496
688.0,-48664.44014111995
689.0,-48664.40074168769
690.0,-48664.363369317056
691.0,-48664.3269087187
692.0,-48664.28997476858
693.0,-48664.25403515642
694.0,-48664.218157195566
695.0,-48664.18264391095
696.0,-48664.14632736574
697.0,-48664.109452202676
698.0,-48664.07303994986
699.0,-48664.03662308496
700.0,-48664.000805964104
701.0,-48663.964263284324
702.0,-48663.92823929934
703.0,-48663.89173521209
704.0,-48663.85566722393
705.0,-48663.8193701803
706.0,-48663.78175706995
707.0,-48663.745111563345
708.0,-48663.708505949304
709.0,-48663.67102909084
710.0,-48663.633257418274
711.0,-48663.59536270088
712.0,-48663.55616522436
713.0,-48663.51784523821
714.0,-48663.479816184314
715.0,-48663.43980562386
716.0,-48663.40017250514
717.0,-48663.36126583079
718.0,-48663.321525586056
719.0,-48663.2806138902
720.0,-48663.240575735486
721.0,-48663.199909145405
722.0,-48663.15889525586
723.0,-48663.119466888915
724.0,-48663.079709321966
725.0,-48663.04012423174
726.0,-48662.99922601777
727.0,-48662.959439930455
728.0,-48662.9185236349
729.0,-48662.8785036041
730.0,-48662.83771694067
731.0,-48662.796397865604
732.0,-48662.757280255646
733.0,-48662.71727733624
734.0,-48662.677701744025
735.0,-48662.6374508128
736.0,-48662.59685695592
737.0,-48662.557370805036
738.0,-48662.51906812228
739.0,-48662.48055518405
740.0,-48662.44268983882
741.0,-48662.40480613264
742.0,-48662.366645263006
743.0,-48662.32886865725
744.0,-48662.29132247068
745.0,-48662.251898211
746.0,-48662.21299732556
747.0,-48662.174986121354
748.0,-48662.13750562935
749.0,-48662.10090209483
750.0,-48662.06478283629
751.0,-48662.03030885074
752.0,-48661.99554951768
753.0,-48661.96007549992
754.0,-48661.92606549306
755.0,-48661.891809058034
756.0,-48661.85646419795
757.0,-48661.8212572499
758.0,-48661.7857411626
759.0,-48661.750751869
760.0,-48661.7169484781
761.0,-48661.68166676015
762.0,-48661.645331567466
763.0,-48661.60885552165
764.0,-48661.574407324435
765.0,-48661.53845122441
766.0,-48661.50336149056
767.0,-48661.46734855162
768.0,-48661.432234560874
769.0,-48661.396906874594
770.0,-48661.36233062031
771.0,-48661.32775845881
772.0,-48661.29320410359
773.0,-48661.259225808615
774.0,-48661.22702310036
775.0,-48661.19563751577
776.0,-48661.16445275035
777.0,-48661.13344134377
778.0,-48661.102936416915
779.0,-48661.073961797934
780.0,-48661.04533961703
781.0,-48661.01638459434
782.0,-48660.98875196908
783.0,-48660.96195558871
784.0,-48660.93659433325
785.0,-48660.911128226195
786.0,-48660.88660756437
787.0,-48660.86248968266
788.0,-48660.84007936856
789.0,-48660.81818989673
790.0,-48660.79647709241
791.0,-48660.77457931047
792.0,-48660.7532541481
793.0,-48660.73253870093
794.0,-48660.71197074253
795.0,-48660.69157795464
796.0,-48660.67109337294
797.0,-48660.65106842005
798.0,-48660.631806833924
799.0,-48660.612936772086
800.0,-48660.57586422784
801.0,-48660.555759236646
802.0,-48660.53549045162
803.0,-48660.5158627515
804.0,-48660.496068969005
805.0,-48660.47662083337
806.0,-48660.45730267825
807.0,-48660.43787652263
808.0,-48660.41931240755
809.0,-48660.40068150854
810.0,-48660.38243624326
811.0,-48660.36401104676
812.0,-48660.345313450765
813.0,-48660.32748640151
814.0,-48660.309567225544
815.0,-48660.2920915488
816.0,-48660.274187639465
817.0,-48660.256613691956
818.0,-48660.238468083924
819.0,-48660.2209841
820.0,-48660.20339133073
821.0,-48660.186558984926
822.0,-48660.16944676303
823.0,-48660.15214115118
824.0,-48660.13524528527
825.0,-48660.11808122162
826.0,-48660.10071053454
827.0,-48660.08346222698
828.0,-48660.06556274256
829.0,-48660.047951874105
830.0,-48660.03008490943
831.0,-48660.01258246775
832.0,-48659.995060789945
833.0,-48659.97728806198
834.0,-48659.96023725098
835.0,-48659.94277969776
836.0,-48659.925579726616
837.0,-48659.90831852203
838.0,-48659.89005990048
839.0,-48659.872608946294
840.0,-48659.85560303253
841.0,-48659.837658859724
842.0,-48659.82048802224
843.0,-48659.80238924277
844.0,-48659.78542739399
845.0,-48659.768169543946
846.0,-48659.75138475541
847.0,-48659.73341214208
848.0,-48659.716059324644
849.0,-48659.69863285495
850.0,-48659.68056732216
851.0,-48659.66308876849
852.0,-48659.6461846383
853.0,-48659.628766264985
854.0,-48659.61230470371
855.0,-48659.596217161394
856.0,-48659.58037119231
857.0,-48659.56369772392
858.0,-48659.54768278703
859.0,-48659.530829668474
860.0,-48659.51432887707
861.0,-48659.498229909106
862.0,-48659.48210062875
863.0,-48659.46601779458
864.0,-48659.449759961484
865.0,-48659.43459617643
866.0,-48659.418389255094
867.0,-48659.40224340888
868.0,-48659.38588052089
869.0,-48659.370461823644
870.0,-48659.354870921816
871.0,-48659.33851642136
872.0,-48659.32212776065
873.0,-48659.305708554966
874.0,-48659.28918805438
875.0,-48659.273155001625
876.0,-48659.25664775814
877.0,-48659.24019790673
878.0,-48659.22373468922
879.0,-48659.20751806659
880.0,-48659.19193750897
881.0,-48659.17573760094
882.0,-48659.15989511853
883.0,-48659.14309995249
884.0,-48659.12635872036
885.0,-48659.10970383911
886.0,-48659.09356207548
887.0,-48659.078272837054
888.0,-48659.06256583503
889.0,-48659.04767818618
890.0,-48659.03277382108
891.0,-48659.01732766173
892.0,-48659.001843071266
893.0,-48658.98691661556
894.0,-48658.9724053804
895.0,-48658.95725801993
896.0,-48658.94259055198
897.0,-48658.92765732416
898.0,-48658.9132678657
899.0,-48658.898990958645
900.0,-48658.88465933418
901.0,-48658.87066385264
902.0,-48658.85643750097
903.0,-48658.842026955375
904.0,-48658.82857261354
905.0,-48658.81414948413
906.0,-48658.79988791079
907.0,-48658.78531663617
908.0,-48658.771244019335
909.0,-48658.758161644124
910.0,-48658.74480221224
911.0,-48658.730969075805
912.0,-48658.71696388959
913.0,-48658.70315134852
914.0,-48658.68910926602
915.0,-48658.675316423534
916.0,-48658.66187181325
917.0,-48658.64896986283
918.0,-48658.63591166386
919.0,-48658.622536797666
920.0,-48658.6093565278
921.0,-48658.596111158775
922.0,-48658.58300026735
923.0,-48658.570506609445
924.0,-48658.55808759454
925.0,-48658.54574866355
926.0,-48658.53435471263
927.0,-48658.52309985372
928.0,-48658.51228287632
929.0,-48658.501796877725
930.0,-48658.49145321278
931.0,-48658.48127838769
932.0,-48658.4710006631
933.0,-48658.460696961
934.0,-48658.450760173924
935.0,-48658.44082480703
936.0,-48658.43082022582
937.0,-48658.42154348937
938.0,-48658.41163640145
939.0,-48658.40166583155
940.0,-48658.39199197827
941.0,-48658.38173370708
942.0,-48658.37147105675
943.0,-48658.36169005378
944.0,-48658.35162407448
945.0,-48658.34125340279
946.0,-48658.33069040427
947.0,-48658.31991630498
948.0,-48658.309074634424
949.0,-48658.298526406266
950.0,-48658.28770091668
951.0,-48658.27673162367
952.0,-48658.26634012767
953.0,-48658.25570971309
954.0,-48658.24522010878
955.0,-48658.23459657972
956.0,-48658.22393451065
957.0,-48658.21334212224
958.0,-48658.202287096785
959.0,-48658.191123925106
960.0,-48658.180251634425
961.0,-48658.170041978505
962.0,-48658.16001390477
963.0,-48658.14924184059
964.0,-48658.139120000014
965.0,-48658.1293934737
966.0,-48658.119781833346
967.0,-48658.11035416485
968.0,-48658.10084768795
969.0,-48658.09164417173
970.0,-48658.08244439457
971.0,-48658.073524595755
972.0,-48658.064353247435
973.0,-48658.05601288173
974.0,-48658.04783599292
975.0,-48658.039780045154
976.0,-48658.03209340279
977.0,-48658.024548423346
978.0,-48658.01715800001
979.0,-48658.00990688071
980.0,-48658.00247018842
981.0,-48657.99514159376
982.0,-48657.98800160146
983.0,-48657.98084537994
984.0,-48657.97386548388
985.0,-48657.96716652633
986.0,-48657.9606348759
987.0,-48657.95452450001
988.0,-48657.949238177316
989.0,-48657.94361676558
990.0,-48657.938074382466
991.0,-48657.93265717393
992.0,-48657.92759592755
993.0,-48657.92314256029
994.0,-48657.918812612916
995.0,-48657.914165473696
996.0,-48657.90949720291
997.0,-48657.905037901764
998.0,-48657.90098960217
999.0,-48657.900528333346
1000.0,-48657.900528333346
1001.0,-48657.900528333346
1002.0,-48657.900528333346
1003.0,-48657.900528333346
1004.0,-48657.900528333346
1005.0,-48657.900528333346
1006.0,-48657.900528333346
1007.0,-48657.900528333346
1008.0,-48657.900528333346
1009.0,-48657.900528333346
1010.0,-48657.900528333346
1011.0,-48657.900528333346
1012.0,-48657.900528333346
1013.0,-48657.900528333346
1014.0,-48657.900528333346
1015.0,-48657.900528333346
1016.0,-48657.900528333346
1017.0,-48657.900528333346
1018.0,-48657.900528333346
1019.0,-48657.900528333346
1020.0,-48657.900528333346
1021.0,-48657.900528333346
1022.0,-48657.900528333346
1023.0,-48657.900528333346
1024.0,-48657.900528333346
1025.0,-48657.900528333346
1026.0,-48657.900528333346
1027.0,-48657.900528333346
1028.0,-48657.900528333346
1029.0,-48657.900528333346
1030.0,-48657.900528333346
1031.0,-48657.900528333346
1032.0,-48657.900528333346
1033.0,-48657.900528333346
1034.0,-48657.900528333346
1035.0,-48657.900528333346
1036.0,-48657.900528333346
1037.0,-48657.900528333346
1038.0,-48657.900528333346
1039.0,-48657.900528333346
1040.0,-48657.900528333346
1041.0,-48657.900528333346
1042.0,-48657.900528333346
1043.0,-48657.900528333346
1044.0,-48657.900528333346
1045.0,-48657.900528333346
1046.0,-48657.900528333346
1047.0,-48657.900528333346
1048.0,-48657.900528333346
1049.0,-48657.900528333346
1050.0,-48657.900528333346
1051.0,-48657.900528333346
1052.0,-48657.900528333346
1053.0,-48657.900528333346
1054.0,-48657.900528333346
1055.0,-48657.900528333346
1056.0,-48657.900528333346
1057.0,-48657.900528333346
1058.0,-48657.900528333346
1059.0,-48657.900528333346
1060.0,-48657.900528333346
1061.0,-48657.900528333346
1062.0,-48657.900528333346
1063.0,-48657.900528333346
1064.0,-48657.900528333346
1065.0,-48657.900528333346
1066.0,-48657.900528333346
1067.0,-48657.900528333346
1068.0,-48657.900528333346
1069.0,-48657.900528333346
1070.0,-48657.900528333346
1071.0,-48657.900528333346
1072.0,-48657.900528333346
1073.0,-48657.900528333346
1074.0,-48657.900528333346
1075.0,-48657.900528333346
1076.0,-48657.900528333346
1077.0,-48657.900528333346
1078.0,-48657.900528333346
1079.0,-48657.900528333346
1080.0,-48657.900528333346
1081.0,-48657.900528333346
1082.0,-48657.900528333346
1083.0,-48657.900528333346
1084.0,-48657.900528333346
1085.0,-48657.900528333346
1086.0,-48657.900528333346
1087.0,-48657.900528333346
1088.0,-48657.900528333346
1089.0,-48657.900528333346
1090.0,-48657.900528333346
1091.0,-48657.900528333346
1092.0,-48657.900528333346
1093.0,-48657.900528333346
1094.0,-48657.900528333346
1095.0,-48657.900528333346
1096.0,-48657.900528333346
1097.0,-48657.900528333346
1098.0,-48657.900528333346
1099.0,-48657.900528333346
1100.0,-48657.900528333346
1101.0,-48657.900528333346
1102.0,-48657.900528333346
1103.0,-48657.900528333346
1104.0,-48657.900528333346
1105.0,-48657.900528333346
1106.0,-48657.900528333346
1107.0,-48657.900528333346
1108.0,-48657.900528333346
1109.0,-48657.900528333346
1110.0,-48657.900528333346
1111.0,-48657.900528333346
1112.0,-48657.900528333346
1113.0,-48657.900528333346
1114.0,-48657.900528333346
1115.0,-48657.900528333346
1116.0,-48657.900528333346
1117.0,-48657.900528333346
1118.0,-48657.900528333346
1119.0,-48657.900528333346
1120.0,-48657.900528333346
1121.0,-48657.900528333346
1122.0,-48657.900528333346
1123.0,-48657.900528333346
1124.0,-48657.900528333346
1125.0,-48657.900528333346
1126.0,-48657.900528333346
1127.0,-48657.900528333346
1128.0,-48657.900528333346
1129.0,-48657.900528333346
1130.0,-48657.900528333346
1131.0,-48657.900528333346
1132.0,-48657.900528333346
1133.0,-48657.900528333346
1134.0,-48657.900528333346
1135.0,-48657.900528333346
1136.0,-48657.900528333346
1137.0,-48657.900528333346
1138.0,-48657.900528333346
1139.0,-48657.900528333346
1140.0,-48657.900528333346
1141.0,-48657.900528333346
1142.0,-48657.900528333346
1143.0,-48657.900528333346
1144.0,-48657.900528333346
1145.0,-48657.900528333346
1146.0,-48657.900528333346
1147.0,-48657.900528333346
1148.0,-48657.900528333346
1149.0,-48657.900528333346
1150.0,-48657.900528333346
1151.0,-48657.900528333346
1152.0,-48657.900528333346
1153.0,-48657.900528333346
1154.0,-48657.900528333346
1155.0,-48657.900528333346
1156.0,-48657.900528333346
1157.0,-48657.900528333346
1158.0,-48657.900528333346
1159.0,-48657.900528333346
1160.0,-48657.900528333346
1161.0,-48657.900528333346
1162.0,-48657.900528333346
1163.0,-48657.900528333346
1164.0,-48657.900528333346
1165.0,-48657.900528333346
1166.0,-48657.900528333346
1167.0,-48657.900528333346
1168.0,-48657.900528333346
1169.0,-48657.900528333346
1170.0,-48657.900528333346
1171.0,-48657.900528333346
1172.0,-48657.900528333346
1173.0,-48657.900528333346
1174.0,-48657.900528333346
1175.0,-48657.900528333346
1176.0,-48657.900528333346
1177.0,-48657.900528333346
1178.0,-48657.900528333346
1179.0,-48657.900528333346
1180.0,-48657.900528333346
1181.0,-48657.900528333346
1182.0,-48657.900528333346
1183.0,-48657.900528333346
1184.0,-48657.900528333346
1185.0,-48657.900528333346
1186.0,-48657.900528333346
1187.0,-48657.900528333346
1188.0,-48657.900528333346
1189.0,-48657.900528333346
1190.0,-48657.900528333346
1191.0,-48657.900528333346
1192.0,-48657.900528333346
1193.0,-48657.900528333346
1194.0,-48657.900528333346
1195.0,-48657.900528333346
1196.0,-48657.900528333346
1197.0,-48657.900528333346
1198.0,-48657.900528333346
1199.0,-48657.900528333346
1200.0,-48657.900528333346
1201.0,-48657.900528333346
1202.0,-48657.900528333346
1203.0,-48657.900528333346
1204.0,-48657.900528333346
1205.0,-48657.900528333346
1206.0,-48657.900528333346
1207.0,-48657.900528333346
1208.0,-48657.900528333346
1209.0,-48657.900528333346
1210.0,-48657.900528333346
1211.0,-48657.900528333346
1212.0,-48657.900528333346
1213.0,-48657.900528333346
1214.0,-48657.900528333346
1215.0,-48657.900528333346
1216.0,-48657.900528333346
1217.0,-48657.900528333346
1218.0,-48657.900528333346
1219.0,-48657.900528333346
1220.0,-48657.900528333346
1221.0,-48657.900528333346
1222.0,-48657.900528333346
1223.0,-48657.900528333346
1224.0,-48657.900528333346
1225.0,-48657.900528333346
1226.0,-48657.900528333346
1227.0,-48657.900528333346
1228.0,-48657.900528333346
1229.0,-48657.900528333346
1230.0,-48657.900528333346
1231.0,-48657.900528333346
1232.0,-48657.900528333346
1233.0,-48657.900528333346
1234.0,-48657.900528333346
1235.0,-48657.900528333346
1236.0,-48657.900528333346
1237.0,-48657.900528333346
1238.0,-48657.900528333346
1239.0,-48657.900528333346
1240.0,-48657.900528333346
1241.0,-48657.900528333346
1242.0,-48657.900528333346
1243.0,-48657.900528333346
1244.0,-48657.900528333346
1245.0,-48657.900528333346
1246.0,-48657.900528333346
1247.0,-48657.900528333346
1248.0,-48657.900528333346
1249.0,-48657.900528333346
1250.0,-48657.900528333346
1251.0,-48657.900528333346
1252.0,-48657.900528333346
1253.0,-48657.900528333346
1254.0,-48657.900528333346
1255.0,-48657.900528333346
1256.0,-48657.900528333346
1257.0,-48657.900528333346
1258.0,-48657.900528333346
1259.0,-48657.900528333346
1260.0,-48657.900528333346
1261.0,-48657.900528333346
1262.0,-48657.900528333346
1263.0,-48657.900528333346
1264.0,-48657.900528333346
1265.0,-48657.900528333346
1266.0,-48657.900528333346
1267.0,-48657.900528333346
1268.0,-48657.900528333346
1269.0,-48657.900528333346
1270.0,-48657.900528333346
1271.0,-48657.900528333346
1272.0,-48657.900528333346
1273.0,-48657.900528333346
1274.0,-48657.900528333346
1275.0,-48657.900528333346
1276.0,-48657.900528333346
1277.0,-48657.900528333346
1278.0,-48657.900528333346
1279.0,-48657.900528333346
1280.0,-48657.900528333346
1281.0,-48657.900528333346
1282.0,-48657.900528333346
1283.0,-48657.900528333346
1284.0,-48657.900528333346
1285.0,-48657.900528333346
1286.0,-48657.900528333346
1287.0,-48657.900528333346
1288.0,-48657.900528333346
1289.0,-48657.900528333346
1290.0,-48657.900528333346
1291.0,-48657.900528333346
1292.0,-48657.900528333346
1293.0,-48657.900528333346
1294.0,-48657.900528333346
1295.0,-48657.900528333346
1296.0,-48657.900528333346
1297.0,-48657.900528333346
1298.0,-48657.900528333346
1299.0,-48657.900528333346
1300.0,-48657.900528333346
1301.0,-48657.900528333346
1302.0,-48657.900528333346
1303.0,-48657.900528333346
1304.0,-48657.900528333346
1305.0,-48657.900528333346
1306.0,-48657.900528333346
1307.0,-48657.900528333346
1308.0,-48657.900528333346
1309.0,-48657.900528333346
1310.0,-48657.900528333346
1311.0,-48657.900528333346
1312.0,-48657.900528333346
1313.0,-48657.900528333346
1314.0,-48657.900528333346
1315.0,-48657.900528333346
1316.0,-48657.900528333346
1317.0,-48657.900528333346
1318.0,-48657.900528333346
1319.0,-48657.900528333346
1320.0,-48657.900528333346
1321.0,-48657.900528333346
1322.0,-48657.900528333346
1323.0,-48657.900528333346
1324.0,-48657.900528333346
1325.0,-48657.900528333346
1326.0,-48657.900528333346
1327.0,-48657.900528333346
1328.0,-48657.900528333346
1329.0,-48657.900528333346
1330.0,-48657.900528333346
1331.0,-48657.900528333346
1332.0,-48657.900528333346
1333.0,-48657.900528333346
1334.0,-48657.900528333346
1335.0,-48657.900528333346
1336.0,-48657.900528333346
1337.0,-48657.900528333346
1338.0,-48657.900528333346
1339.0,-48657.900528333346
1340.0,-48657.900528333346
1341.0,-48657.900528333346
1342.0,-48657.900528333346
1343.0,-48657.900528333346
1344.0,-48657.900528333346
1345.0,-48657.900528333346
1346.0,-48657.900528333346
1347.0,-48657.900528333346
1348.0,-48657.900528333346
1349.0,-48657.900528333346
1350.0,-48657.900528333346
1351.0,-48657.900528333346
1352.0,-48657.900528333346
1353.0,-48657.900528333346
1354.0,-48657.900528333346
1355.0,-48657.900528333346
1356.0,-48657.900528333346
1357.0,-48657.900528333346
1358.0,-48657.900528333346
1359.0,-48657.900528333346
1360.0,-48657.900528333346
1361.0,-48657.900528333346
1362.0,-48657.900528333346
1363.0,-48657.900528333346
1364.0,-48657.900528333346
1365.0,-48657.900528333346
1366.0,-48657.900528333346
1367.0,-48657.900528333346
1368.0,-48657.900528333346
1369.0,-48657.900528333346
1370.0,-48657.900528333346
1371.0,-48657.900528333346
1372.0,-48657.900528333346
1373.0,-48657.900528333346
1374.0,-48657.900528333346
1375.0,-48657.900528333346
1376.0,-48657.900528333346
1377.0,-48657.900528333346
1378.0,-48657.900528333346
1379.0,-48657.900528333346
1380.0,-48657.900528333346
1381.0,-48657.900528333346
1382.0,-48657.900528333346
1383.0,-48657.900528333346
1384.0,-48657.900528333346
1385.0,-48657.900528333346
1386.0,-48657.900528333346
1387.0,-48657.900528333346
1388.0,-48657.900528333346
1389.0,-48657.900528333346
1390.0,-48657.900528333346
1391.0,-48657.900528333346
1392.0,-48657.900528333346
1393.0,-48657.900528333346
1394.0,-48657.900528333346
1395.0,-48657.900528333346
1396.0,-48657.900528333346
1397.0,-48657.900528333346
1398.0,-48657.900528333346
1399.0,-48657.900528333346
1400.0,-48657.900528333346
1401.0,-48657.900528333346
1402.0,-48657.900528333346
1403.0,-48657.900528333346
1404.0,-48657.900528333346
1405.0,-48657.900528333346
1406.0,-48657.900528333346
1407.0,-48657.900528333346
1408.0,-48657.900528333346
1409.0,-48657.900528333346
1410.0,-48657.900528333346
1411.0,-48657.900528333346
1412.0,-48657.900528333346
1413.0,-48657.900528333346
1414.0,-48657.900528333346
1415.0,-48657.900528333346
1416.0,-48657.900528333346
1417.0,-48657.900528333346
1418.0,-48657.900528333346
1419.0,-48657.900528333346
1420.0,-48657.900528333346
1421.0,-48657.900528333346
1422.0,-48657.900528333346
1423.0,-48657.900528333346
1424.0,-48657.900528333346
1425.0,-48657.900528333346
1426.0,-48657.900528333346
1427.0,-48657.900528333346
1428.0,-48657.900528333346
1429.0,-48657.900528333346
1430.0,-48657.900528333346
1431.0,-48657.900528333346
1432.0,-48657.900528333346
1433.0,-48657.900528333346
1434.0,-48657.900528333346
1435.0,-48657.900528333346
1436.0,-48657.900528333346
1437.0,-48657.900528333346
1438.0,-48657.900528333346
1439.0,-48657.900528333346
1440.0,-48657.900528333346
1441.0,-48657.900528333346
1442.0,-48657.900528333346
1443.0,-48657.900528333346
1444.0,-48657.900528333346
1445.0,-48657.900528333346
1446.0,-48657.900528333346
1447.0,-48657.900528333346
1448.0,-48657.900528333346
1449.0,-48657.900528333346
1450.0,-48657.900528333346
1451.0,-48657.900528333346
1452.0,-48657.900528333346
1453.0,-48657.900528333346
1454.0,-48657.900528333346
1455.0,-48657.900528333346
1456.0,-48657.900528333346
1457.0,-48657.900528333346
1458.0,-48657.900528333346
1459.0,-48657.900528333346
1460.0,-48657.900528333346
1461.0,-48657.900528333346
1462.0,-48657.900528333346
1463.0,-48657.900528333346
1464.0,-48657.900528333346
1465.0,-48657.900528333346
1466.0,-48657.900528333346
1467.0,-48657.900528333346
1468.0,-48657.900528333346
1469.0,-48657.900528333346
1470.0,-48657.900528333346
1471.0,-48657.900528333346
1472.0,-48657.900528333346
1473.0,-48657.900528333346
1474.0,-48657.900528333346
1475.0,-48657.900528333346
1476.0,-48657.900528333346
1477.0,-48657.900528333346
1478.0,-48657.900528333346
1479.0,-48657.900528333346
1480.0,-48657.900528333346
1481.0,-48657.900528333346
1482.0,-48657.900528333346
1483.0,-48657.900528333346
1484.0,-48657.900528333346
1485.0,-48657.900528333346
1486.0,-48657.900528333346
1487.0,-48657.900528333346
1488.0,-48657.900528333346
1489.0,-48657.900528333346
1490.0,-48657.900528333346
1491.0,-48657.900528333346
1492.0,-48657.900528333346
1493.0,-48657.900528333346
1494.0,-48657.900528333346
1495.0,-48657.900528333346
1496.0,-48657.900528333346
1497.0,-48657.900528333346
1498.0,-48657.900528333346
1499.0,-48657.900528333346
1500.0,-48657.900528333346
1501.0,-48657.900528333346
1502.0,-48657.900528333346
1503.0,-48657.900528333346
1504.0,-48657.900528333346
1505.0,-48657.900528333346
1506.0,-48657.900528333346
1507.0,-48657.900528333346
1508.0,-48657.900528333346
1509.0,-48657.900528333346
1510.0,-48657.900528333346
1511.0,-48657.900528333346
1512.0,-48657.900528333346
1513.0,-48657.900528333346
1514.0,-48657.900528333346
1515.0,-48657.900528333346
1516.0,-48657.900528333346
1517.0,-48657.900528333346
1518.0,-48657.900528333346
1519.0,-48657.900528333346
1520.0,-48657.900528333346
1521.0,-48657.900528333346
1522.0,-48657.900528333346
1523.0,-48657.900528333346
1524.0,-48657.900528333346
1525.0,-48657.900528333346
1526.0,-48657.900528333346
1527.0,-48657.900528333346
1528.0,-48657.900528333346
1529.0,-48657.900528333346
1530.0,-48657.900528333346
1531.0,-48657.900528333346
1532.0,-48657.900528333346
1533.0,-48657.900528333346
1534.0,-48657.900528333346
1535.0,-48657.900528333346
1536.0,-48657.900528333346
1537.0,-48657.900528333346
1538.0,-48657.900528333346
1539.0,-48657.900528333346
1540.0,-48657.900528333346
1541.0,-48657.900528333346
1542.0,-48657.900528333346
1543.0,-48657.900528333346
1544.0,-48657.900528333346
1545.0,-48657.900528333346
1546.0,-48657.900528333346
1547.0,-48657.900528333346
1548.0,-48657.900528333346
1549.0,-48657.900528333346
1550.0,-48657.900528333346
1551.0,-48657.900528333346
1552.0,-48657.900528333346
1553.0,-48657.900528333346
1554.0,-48657.900528333346
1555.0,-48657.900528333346
1556.0,-48657.900528333346
1557.0,-48657.900528333346
1558.0,-48657.900528333346
1559.0,-48657.900528333346
1560.0,-48657.900528333346
1561.0,-48657.900528333346
1562.0,-48657.900528333346
1563.0,-48657.900528333346
1564.0,-48657.900528333346
1565.0,-48657.900528333346
1566.0,-48657.900528333346
1567.0,-48657.900528333346
1568.0,-48657.900528333346
1569.0,-48657.900528333346
1570.0,-48657.900528333346
1571.0,-48657.900528333346
1572.0,-48657.900528333346
1573.0,-48657.900528333346
1574.0,-48657.900528333346
1575.0,-48657.900528333346
1576.0,-48657.900528333346
1577.0,-48657.900528333346
1578.0,-48657.900528333346
1579.0,-48657.900528333346
1580.0,-48657.900528333346
1581.0,-48657.900528333346
1582.0,-48657.900528333346
1583.0,-48657.900528333346
1584.0,-48657.900528333346
1585.0,-48657.900528333346
1586.0,-48657.900528333346
1587.0,-48657.900528333346
1588.0,-48657.900528333346
1589.0,-48657.900528333346
1590.0,-48657.900528333346
1591.0,-48657.900528333346
1592.0,-48657.900528333346
1593.0,-48657.900528333346
1594.0,-48657.900528333346
1595.0,-48657.900528333346
1596.0,-48657.900528333346
1597.0,-48657.900528333346
1598.0,-48657.900528333346
1599.0,-48657.900528333346
1600.0,-48657.900528333346
1601.0,-48657.900528333346
1602.0,-48657.900528333346
1603.0,-48657.900528333346
1604.0,-48657.900528333346
1605.0,-48657.900528333346
1606.0,-48657.900528333346
1607.0,-48657.900528333346
1608.0,-48657.900528333346
1609.0,-48657.900528333346
1610.0,-48657.900528333346
1611.0,-48657.900528333346
1612.0,-48657.900528333346
1613.0,-48657.900528333346
1614.0,-48657.900528333346
1615.0,-48657.900528333346
1616.0,-48657.900528333346
1617.0,-48657.900528333346
1618.0,-48657.900528333346
1619.0,-48657.900528333346
1620.0,-48657.900528333346
1621.0,-48657.900528333346
1622.0,-48657.900528333346
1623.0,-48657.900528333346
1624.0,-48657.900528333346
1625.0,-48657.900528333346
1626.0,-48657.900528333346
1627.0,-48657.900528333346
1628.0,-48657.900528333346
1629.0,-48657.900528333346
1630.0,-48657.900528333346
1631.0,-48657.900528333346
1632.0,-48657.900528333346
1633.0,-48657.900528333346
1634.0,-48657.900528333346
1635.0,-48657.900528333346
1636.0,-48657.900528333346
1637.0,-48657.900528333346
1638.0,-48657.900528333346
1639.0,-48657.900528333346
1640.0,-48657.900528333346
1641.0,-48657.900528333346
1642.0,-48657.900528333346
1643.0,-48657.900528333346
1644.0,-48657.900528333346
1645.0,-48657.900528333346
1646.0,-48657.900528333346
1647.0,-48657.900528333346
1648.0,-48657.900528333346
1649.0,-48657.900528333346
1650.0,-48657.900528333346
1651.0,-48657.900528333346
1652.0,-48657.900528333346
1653.0,-48657.900528333346
1654.0,-48657.900528333346
1655.0,-48657.900528333346
1656.0,-48657.900528333346
1657.0,-48657.900528333346
1658.0,-48657.900528333346
1659.0,-48657.900528333346
1660.0,-48657.900528333346
1661.0,-48657.900528333346
1662.0,-48657.900528333346
1663.0,-48657.900528333346
1664.0,-48657.900528333346
1665.0,-48657.900528333346
1666.0,-48657.900528333346
1667.0,-48657.900528333346
1668.0,-48657.900528333346
1669.0,-48657.900528333346
1670.0,-48657.900528333346
1671.0,-48657.900528333346
1672.0,-48657.900528333346
1673.0,-48657.900528333346
1674.0,-48657.900528333346
1675.0,-48657.900528333346
1676.0,-48657.900528333346
1677.0,-48657.900528333346
1678.0,-48657.900528333346
1679.0,-48657.900528333346
1680.0,-48657.900528333346
1681.0,-48657.900528333346
1682.0,-48657.900528333346
1683.0,-48657.900528333346
1684.0,-48657.900528333346
1685.0,-48657.900528333346
1686.0,-48657.900528333346
1687.0,-48657.900528333346
1688.0,-48657.900528333346
1689.0,-48657.900528333346
1690.0,-48657.900528333346
1691.0,-48657.900528333346
1692.0,-48657.900528333346
1693.0,-48657.900528333346
1694.0,-48657.900528333346
1695.0,-48657.900528333346
1696.0,-48657.900528333346
1697.0,-48657.900528333346
1698.0,-48657.900528333346
1699.0,-48657.900528333346
1700.0,-48657.900528333346
1701.0,-48657.900528333346
1702.0,-48657.900528333346
1703.0,-48657.900528333346
1704.0,-48657.900528333346
1705.0,-48657.900528333346
1706.0,-48657.900528333346
1707.0,-48657.900528333346
1708.0,-48657.900528333346
1709.0,-48657.900528333346
1710.0,-48657.900528333346
1711.0,-48657.900528333346
1712.0,-48657.900528333346
1713.0,-48657.900528333346
1714.0,-48657.900528333346
1715.0,-48657.900528333346
1716.0,-48657.900528333346
1717.0,-48657.900528333346
1718.0,-48657.900528333346
1719.0,-48657.900528333346
1720.0,-48657.900528333346
1721.0,-48657.900528333346
1722.0,-48657.900528333346
1723.0,-48657.900528333346
1724.0,-48657.900528333346
1725.0,-48657.900528333346
1726.0,-48657.900528333346
1727.0,-48657.900528333346
1728.0,-48657.900528333346
1729.0,-48657.900528333346
1730.0,-48657.900528333346
1731.0,-48657.900528333346
1732.0,-48657.900528333346
1733.0,-48657.900528333346
1734.0,-48657.900528333346
1735.0,-48657.900528333346
1736.0,-48657.900528333346
1737.0,-48657.900528333346
1738.0,-48657.900528333346
1739.0,-48657.900528333346
1740.0,-48657.900528333346
1741.0,-48657.900528333346
1742.0,-48657.900528333346
1743.0,-48657.900528333346
1744.0,-48657.900528333346
1745.0,-48657.900528333346
1746.0,-48657.900528333346
1747.0,-48657.900528333346
1748.0,-48657.900528333346
1749.0,-48657.900528333346
1750.0,-48657.900528333346
1751.0,-48657.900528333346
1752.0,-48657.900528333346
1753.0,-48657.900528333346
1754.0,-48657.900528333346
1755.0,-48657.900528333346
1756.0,-48657.900528333346
1757.0,-48657.900528333346
1758.0,-48657.900528333346
1759.0,-48657.900528333346
1760.0,-48657.900528333346
1761.0,-48657.900528333346
1762.0,-48657.900528333346
1763.0,-48657.900528333346
1764.0,-48657.900528333346
1765.0,-48657.900528333346
1766.0,-48657.900528333346
1767.0,-48657.900528333346
1768.0,-48657.900528333346
1769.0,-48657.900528333346
1770.0,-48657.900528333346
1771.0,-48657.900528333346
1772.0,-48657.900528333346
1773.0,-48657.900528333346
1774.0,-48657.900528333346
1775.0,-48657.900528333346
1776.0,-48657.900528333346
1777.0,-48657.900528333346
1778.0,-48657.900528333346
1779.0,-48657.900528333346
1780.0,-48657.900528333346
1781.0,-48657.900528333346
1782.0,-48657.900528333346
1783.0,-48657.900528333346
1784.0,-48657.900528333346
1785.0,-48657.900528333346
1786.0,-48657.900528333346
1787.0,-48657.900528333346
1788.0,-48657.900528333346
1789.0,-48657.900528333346
1790.0,-48657.900528333346
1791.0,-48657.900528333346
1792.0,-48657.900528333346
1793.0,-48657.900528333346
1794.0,-48657.900528333346
1795.0,-48657.900528333346
1796.0,-48657.900528333346
1797.0,-48657.900528333346
1798.0,-48657.900528333346
1799.0,-48657.900528333346
1800.0,-48657.900528333346
1801.0,-48657.900528333346
1802.0,-48657.900528333346
1803.0,-48657.900528333346
1804.0,-48657.900528333346
1805.0,-48657.900528333346
1806.0,-48657.900528333346
1807.0,-48657.900528333346
1808.0,-48657.900528333346
1809.0,-48657.900528333346
1810.0,-48657.900528333346
1811.0,-48657.900528333346
1812.0,-48657.900528333346
1813.0,-48657.900528333346
1814.0,-48657.900528333346
1815.0,-48657.900528333346
1816.0,-48657.900528333346
1817.0,-48657.900528333346
1818.0,-48657.900528333346
1819.0,-48657.900528333346
1820.0,-48657.900528333346
1821.0,-48657.900528333346
1822.0,-48657.900528333346
1823.0,-48657.900528333346
1824.0,-48657.900528333346
1825.0,-48657.900528333346
1826.0,-48657.900528333346
1827.0,-48657.900528333346
1828.0,-48657.900528333346
1829.0,-48657.900528333346
1830.0,-48657.900528333346
1831.0,-48657.900528333346
1832.0,-48657.900528333346
1833.0,-48657.900528333346
1834.0,-48657.900528333346
1835.0,-48657.900528333346
1836.0,-48657.900528333346
1837.0,-48657.900528333346
1838.0,-48657.900528333346
1839.0,-48657.900528333346
1840.0,-48657.900528333346
1841.0,-48657.900528333346
1842.0,-48657.900528333346
1843.0,-48657.900528333346
1844.0,-48657.900528333346
1845.0,-48657.900528333346
1846.0,-48657.900528333346
1847.0,-48657.900528333346
1848.0,-48657.900528333346
1849.0,-48657.900528333346
1850.0,-48657.900528333346
1851.0,-48657.900528333346
1852.0,-48657.900528333346
1853.0,-48657.900528333346
1854.0,-48657.900528333346
1855.0,-48657.900528333346
1856.0,-48657.900528333346
1857.0,-48657.900528333346
1858.0,-48657.900528333346
1859.0,-48657.900528333346
1860.0,-48657.900528333346
1861.0,-48657.900528333346
1862.0,-48657.900528333346
1863.0,-48657.900528333346
1864.0,-48657.900528333346
1865.0,-48657.900528333346
1866.0,-48657.900528333346
1867.0,-48657.900528333346
1868.0,-48657.900528333346
1869.0,-48657.900528333346
1870.0,-48657.900528333346
1871.0,-48657.900528333346
1872.0,-48657.900528333346
1873.0,-48657.900528333346
1874.0,-48657.900528333346
1875.0,-48657.900528333346
1876.0,-48657.900528333346
1877.0,-48657.900528333346
1878.0,-48657.900528333346
1879.0,-48657.900528333346
1880.0,-48657.900528333346
1881.0,-48657.900528333346
1882.0,-48657.900528333346
1883.0,-48657.900528333346
1884.0,-48657.900528333346
1885.0,-48657.900528333346
1886.0,-48657.900528333346
1887.0,-48657.900528333346
1888.0,-48657.900528333346
1889.0,-48657.900528333346
1890.0,-48657.900528333346
1891.0,-48657.900528333346
1892.0,-48657.900528333346
1893.0,-48657.900528333346
1894.0,-48657.900528333346
1895.0,-48657.900528333346
1896.0,-48657.900528333346
1897.0,-48657.900528333346
1898.0,-48657.900528333346
1899.0,-48657.900528333346
1900.0,-48657.900528333346
1901.0,-48657.900528333346
1902.0,-48657.900528333346
1903.0,-48657.900528333346
1904.0,-48657.900528333346
1905.0,-48657.900528333346
1906.0,-48657.900528333346
1907.0,-48657.900528333346
1908.0,-48657.900528333346
1909.0,-48657.900528333346
1910.0,-48657.900528333346
1911.0,-48657.900528333346
1912.0,-48657.900528333346
1913.0,-48657.900528333346
1914.0,-48657.900528333346
1915.0,-48657.900528333346
1916.0,-48657.900528333346
1917.0,-48657.900528333346
1918.0,-48657.900528333346
1919.0,-48657.900528333346
1920.0,-48657.900528333346
1921.0,-48657.900528333346
1922.0,-48657.900528333346
1923.0,-48657.900528333346
1924.0,-48657.900528333346
1925.0,-48657.900528333346
1926.0,-48657.900528333346
1927.0,-48657.900528333346
1928.0,-48657.900528333346
1929.0,-48657.900528333346
1930.0,-48657.900528333346
1931.0,-48657.900528333346
1932.0,-48657.900528333346
1933.0,-48657.900528333346
1934.0,-48657.900528333346
1935.0,-48657.900528333346
1936.0,-48657.900528333346
1937.0,-48657.900528333346
1938.0,-48657.900528333346
1939.0,-48657.900528333346
1940.0,-48657.900528333346
1941.0,-48657.900528333346
1942.0,-48657.900528333346
1943.0,-48657.900528333346
1944.0,-48657.900528333346
1945.0,-48657.900528333346
1946.0,-48657.900528333346
1947.0,-48657.900528333346
1948.0,-48657.900528333346
1949.0,-48657.900528333346
1950.0,-48657.900528333346
1951.0,-48657.900528333346
1952.0,-48657.900528333346
1953.0,-48657.900528333346
1954.0,-48657.900528333346
1955.0,-48657.900528333346
1956.0,-48657.900528333346
1957.0,-48657.900528333346
1958.0,-48657.900528333346
1959.0,-48657.900528333346
1960.0,-48657.900528333346
1961.0,-48657.900528333346
1962.0,-48657.900528333346
1963.0,-48657.900528333346
1964.0,-48657.900528333346
1965.0,-48657.900528333346
1966.0,-48657.900528333346
1967.0,-48657.900528333346
1968.0,-48657.900528333346
1969.0,-48657.900528333346
1970.0,-48657.900528333346
1971.0,-48657.900528333346
1972.0,-48657.900528333346
1973.0,-48657.900528333346
1974.0,-48657.900528333346
1975.0,-48657.900528333346
1976.0,-48657.900528333346
1977.0,-48657.900528333346
1978.0,-48657.900528333346
1979.0,-48657.900528333346
1980.0,-48657.900528333346
1981.0,-48657.900528333346
1982.0,-48657.900528333346
1983.0,-48657.900528333346
1984.0,-48657.900528333346
1985.0,-48657.900528333346
1986.0,-48657.900528333346
1987.0,-48657.900528333346
1988.0,-48657.900528333346
1989.0,-48657.900528333346
1990.0,-48657.900528333346
1991.0,-48657.900528333346
1992.0,-48657.900528333346
1993.0,-48657.900528333346
1994.0,-48657.900528333346
1995.0,-48657.900528333346
1996.0,-48657.900528333346
1997.0,-48657.900528333346
1998.0,-48657.900528333346
1999.0,-48657.900528333346
2000.0,-48657.900528333346
2001.0,-48657.900528333346
2002.0,-48657.900528333346
2003.0,-48657.900528333346
2004.0,-48657.900528333346
2005.0,-48657.900528333346
2006.0,-48657.900528333346
2007.0,-48657.900528333346
2008.0,-48657.900528333346
2009.0,-48657.900528333346
2010.0,-48657.900528333346
2011.0,-48657.900528333346
2012.0,-48657.900528333346
2013.0,-48657.900528333346
2014.0,-48657.900528333346
2015.0,-48657.900528333346
2016.0,-48657.900528333346
2017.0,-48657.900528333346
2018.0,-48657.900528333346
2019.0,-48657.900528333346
2020.0,-48657.900528333346
2021.0,-48657.900528333346
2022.0,-48657.900528333346
2023.0,-48657.900528333346
2024.0,-48657.900528333346
2025.0,-48657.900528333346
2026.0,-48657.900528333346
2027.0,-48657.900528333346
2028.0,-48657.900528333346
2029.0,-48657.900528333346
2030.0,-48657.900528333346
2031.0,-48657.900528333346
2032.0,-48657.900528333346
2033.0,-48657.900528333346
2034.0,-48657.900528333346
2035.0,-48657.900528333346
2036.0,-48657.900528333346
2037.0,-48657.900528333346
2038.0,-48657.900528333346
2039.0,-48657.900528333346
2040.0,-48657.900528333346
2041.0,-48657.900528333346
2042.0,-48657.900528333346
2043.0,-48657.900528333346
2044.0,-48657.900528333346
2045.0,-48657.900528333346
2046.0,-48657.900528333346
2047.0,-48657.900528333346
2048.0,-48657.900528333346
2049.0,-48657.900528333346
2050.0,-48657.900528333346
2051.0,-48657.900528333346
2052.0,-48657.900528333346
2053.0,-48657.900528333346
2054.0,-48657.900528333346
2055.0,-48657.900528333346
2056.0,-48657.900528333346
2057.0,-48657.900528333346
2058.0,-48657.900528333346
2059.0,-48657.900528333346
2060.0,-48657.900528333346
2061.0,-48657.900528333346
2062.0,-48657.900528333346
2063.0,-48657.900528333346
2064.0,-48657.900528333346
2065.0,-48657.900528333346
2066.0,-48657.900528333346
2067.0,-48657.900528333346
2068.0,-48657.900528333346
2069.0,-48657.900528333346
2070.0,-48657.900528333346
2071.0,-48657.900528333346
2072.0,-48657.900528333346
2073.0,-48657.900528333346
2074.0,-48657.900528333346
2075.0,-48657.900528333346
2076.0,-48657.900528333346
2077.0,-48657.900528333346
2078.0,-48657.900528333346
2079.0,-48657.900528333346
2080.0,-48657.900528333346
2081.0,-48657.900528333346
2082.0,-48657.900528333346
2083.0,-48657.900528333346
2084.0,-48657.900528333346
2085.0,-48657.900528333346
2086.0,-48657.900528333346
2087.0,-48657.900528333346
2088.0,-48657.900528333346
2089.0,-48657.900528333346
2090.0,-48657.900528333346
2091.0,-48657.900528333346
2092.0,-48657.900528333346
2093.0,-48657.900528333346
2094.0,-48657.900528333346
2095.0,-48657.900528333346
2096.0,-48657.900528333346
2097.0,-48657.900528333346
2098.0,-48657.900528333346
2099.0,-48657.900528333346
2100.0,-48657.900528333346
2101.0,-48657.900528333346
2102.0,-48657.900528333346
2103.0,-48657.900528333346
2104.0,-48657.900528333346
2105.0,-48657.900528333346
2106.0,-48657.900528333346
2107.0,-48657.900528333346
2108.0,-48657.900528333346
2109.0,-48657.900528333346
2110.0,-48657.900528333346
2111.0,-48657.900528333346
2112.0,-48657.900528333346
2113.0,-48657.900528333346
2114.0,-48657.900528333346
2115.0,-48657.900528333346
2116.0,-48657.900528333346
2117.0,-48657.900528333346
2118.0,-48657.900528333346
2119.0,-48657.900528333346
2120.0,-48657.900528333346
2121.0,-48657.900528333346
2122.0,-48657.900528333346
2123.0,-48657.900528333346
2124.0,-48657.900528333346
2125.0,-48657.900528333346
2126.0,-48657.900528333346
2127.0,-48657.900528333346
2128.0,-48657.900528333346
2129.0,-48657.900528333346
2130.0,-48657.900528333346
2131.0,-48657.900528333346
2132.0,-48657.900528333346
2133.0,-48657.900528333346
2134.0,-48657.900528333346
2135.0,-48657.900528333346
2136.0,-48657.900528333346
2137.0,-48657.900528333346
2138.0,-48657.900528333346
2139.0,-48657.900528333346
2140.0,-48657.900528333346
2141.0,-48657.900528333346
2142.0,-48657.900528333346
2143.0,-48657.900528333346
2144.0,-48657.900528333346
2145.0,-48657.900528333346
2146.0,-48657.900528333346
2147.0,-48657.900528333346
2148.0,-48657.900528333346
2149.0,-48657.900528333346
2150.0,-48657.900528333346
2151.0,-48657.900528333346
2152.0,-48657.900528333346
2153.0,-48657.900528333346
2154.0,-48657.900528333346
2155.0,-48657.900528333346
2156.0,-48657.900528333346
2157.0,-48657.900528333346
2158.0,-48657.900528333346
2159.0,-48657.900528333346
2160.0,-48657.900528333346
2161.0,-48657.900528333346
2162.0,-48657.900528333346
2163.0,-48657.900528333346
2164.0,-48657.900528333346
2165.0,-48657.900528333346
2166.0,-48657.900528333346
2167.0,-48657.900528333346
2168.0,-48657.900528333346
2169.0,-48657.900528333346
2170.0,-48657.900528333346
2171.0,-48657.900528333346
2172.0,-48657.900528333346
2173.0,-48657.900528333346
2174.0,-48657.900528333346
2175.0,-48657.900528333346
2176.0,-48657.900528333346
2177.0,-48657.900528333346
2178.0,-48657.900528333346
2179.0,-48657.900528333346
2180.0,-48657.900528333346
2181.0,-48657.900528333346
2182.0,-48657.900528333346
2183.0,-48657.900528333346
2184.0,-48657.900528333346
2185.0,-48657.900528333346
2186.0,-48657.900528333346
2187.0,-48657.900528333346
2188.0,-48657.900528333346
2189.0,-48657.900528333346
2190.0,-48657.900528333346
2191.0,-48657.900528333346
2192.0,-48657.900528333346
2193.0,-48657.900528333346
2194.0,-48657.900528333346
2195.0,-48657.900528333346
2196.0,-48657.900528333346
2197.0,-48657.900528333346
2198.0,-48657.900528333346
2199.0,-48657.900528333346
2200.0,-48657.900528333346
2201.0,-48657.900528333346
2202.0,-48657.900528333346
2203.0,-48657.900528333346
2204.0,-48657.900528333346
2205.0,-48657.900528333346
2206.0,-48657.900528333346
2207.0,-48657.900528333346
2208.0,-48657.900528333346
2209.0,-48657.900528333346
2210.0,-48657.900528333346
2211.0,-48657.900528333346
2212.0,-48657.900528333346
2213.0,-48657.900528333346
2214.0,-48657.900528333346
2215.0,-48657.900528333346
2216.0,-48657.900528333346
2217.0,-48657.900528333346
2218.0,-48657.900528333346
2219.0,-48657.900528333346
2220.0,-48657.900528333346
2221.0,-48657.900528333346
2222.0,-48657.900528333346
2223.0,-48657.900528333346
2224.0,-48657.900528333346
2225.0,-48657.900528333346
2226.0,-48657.900528333346
2227.0,-48657.900528333346
2228.0,-48657.900528333346
2229.0,-48657.900528333346
2230.0,-48657.900528333346
2231.0,-48657.900528333346
2232.0,-48657.900528333346
2233.0,-48657.900528333346
2234.0,-48657.900528333346
2235.0,-48657.900528333346
2236.0,-48657.900528333346
2237.0,-48657.900528333346
2238.0,-48657.900528333346
2239.0,-48657.900528333346
2240.0,-48657.900528333346
2241.0,-48657.900528333346
2242.0,-48657.900528333346
2243.0,-48657.900528333346
2244.0,-48657.900528333346
2245.0,-48657.900528333346
2246.0,-48657.900528333346
2247.0,-48657.900528333346
2248.0,-48657.900528333346
2249.0,-48657.900528333346
2250.0,-48657.900528333346
2251.0,-48657.900528333346
2252.0,-48657.900528333346
2253.0,-48657.900528333346
2254.0,-48657.900528333346
2255.0,-48657.900528333346
2256.0,-48657.900528333346
2257.0,-48657.900528333346
2258.0,-48657.900528333346
2259.0,-48657.900528333346
2260.0,-48657.900528333346
2261.0,-48657.900528333346
2262.0,-48657.900528333346
2263.0,-48657.900528333346
2264.0,-48657.900528333346
2265.0,-48657.900528333346
2266.0,-48657.900528333346
2267.0,-48657.900528333346
2268.0,-48657.900528333346
2269.0,-48657.900528333346
2270.0,-48657.900528333346
2271.0,-48657.900528333346
2272.0,-48657.900528333346
2273.0,-48657.900528333346
2274.0,-48657.900528333346
2275.0,-48657.900528333346
2276.0,-48657.900528333346
2277.0,-48657.900528333346
2278.0,-48657.900528333346
2279.0,-48657.900528333346
2280.0,-48657.900528333346
2281.0,-48657.900528333346
2282.0,-48657.900528333346
2283.0,-48657.900528333346
2284.0,-48657.900528333346
2285.0,-48657.900528333346
2286.0,-48657.900528333346
2287.0,-48657.900528333346
2288.0,-48657.900528333346
2289.0,-48657.900528333346
2290.0,-48657.900528333346
2291.0,-48657.900528333346
2292.0,-48657.900528333346
2293.0,-48657.900528333346
2294.0,-48657.900528333346
2295.0,-48657.900528333346
2296.0,-48657.900528333346
2297.0,-48657.900528333346
2298.0,-48657.900528333346
2299.0,-48657.900528333346
2300.0,-48657.900528333346
2301.0,-48657.900528333346
2302.0,-48657.900528333346
2303.0,-48657.900528333346
2304.0,-48657.900528333346
2305.0,-48657.900528333346
2306.0,-48657.900528333346
2307.0,-48657.900528333346
2308.0,-48657.900528333346
2309.0,-48657.900528333346
2310.0,-48657.900528333346
2311.0,-48657.900528333346
2312.0,-48657.900528333346
2313.0,-48657.900528333346
2314.0,-48657.900528333346
2315.0,-48657.900528333346
2316.0,-48657.900528333346
2317.0,-48657.900528333346
2318.0,-48657.900528333346
2319.0,-48657.900528333346
2320.0,-48657.900528333346
2321.0,-48657.900528333346
2322.0,-48657.900528333346
2323.0,-48657.900528333346
2324.0,-48657.900528333346
2325.0,-48657.900528333346
2326.0,-48657.900528333346
2327.0,-48657.900528333346
2328.0,-48657.900528333346
2329.0,-48657.900528333346
2330.0,-48657.900528333346
2331.0,-48657.900528333346
2332.0,-48657.900528333346
2333.0,-48657.900528333346
2334.0,-48657.900528333346
2335.0,-48657.900528333346
2336.0,-48657.900528333346
2337.0,-48657.900528333346
2338.0,-48657.900528333346
2339.0,-48657.900528333346
2340.0,-48657.900528333346
2341.0,-48657.900528333346
2342.0,-48657.900528333346
2343.0,-48657.900528333346
2344.0,-48657.900528333346
2345.0,-48657.900528333346
2346.0,-48657.900528333346
2347.0,-48657.900528333346
2348.0,-48657.900528333346
2349.0,-48657.900528333346
2350.0,-48657.900528333346
2351.0,-48657.900528333346
2352.0,-48657.900528333346
2353.0,-48657.900528333346
2354.0,-48657.900528333346
2355.0,-48657.900528333346
2356.0,-48657.900528333346
2357.0,-48657.900528333346
2358.0,-48657.900528333346
2359.0,-48657.900528333346
2360.0,-48657.900528333346
2361.0,-48657.900528333346
2362.0,-48657.900528333346
2363.0,-48657.900528333346
2364.0,-48657.900528333346
2365.0,-48657.900528333346
2366.0,-48657.900528333346
2367.0,-48657.900528333346
2368.0,-48657.900528333346
2369.0,-48657.900528333346
2370.0,-48657.900528333346
2371.0,-48657.900528333346
2372.0,-48657.900528333346
2373.0,-48657.900528333346
2374.0,-48657.900528333346
2375.0,-48657.900528333346
2376.0,-48657.900528333346
2377.0,-48657.900528333346
2378.0,-48657.900528333346
2379.0,-48657.900528333346
2380.0,-48657.900528333346
2381.0,-48657.900528333346
2382.0,-48657.900528333346
2383.0,-48657.900528333346
2384.0,-48657.900528333346
2385.0,-48657.900528333346
2386.0,-48657.900528333346
2387.0,-48657.900528333346
2388.0,-48657.900528333346
2389.0,-48657.900528333346
2390.0,-48657.900528333346
2391.0,-48657.900528333346
2392.0,-48657.900528333346
2393.0,-48657.900528333346
2394.0,-48657.900528333346
2395.0,-48657.900528333346
2396.0,-48657.900528333346
2397.0,-48657.900528333346
2398.0,-48657.900528333346
2399.0,-48657.900528333346
2400.0,-48657.900528333346
2401.0,-48657.900528333346
2402.0,-48657.900528333346
2403.0,-48657.900528333346
2404.0,-48657.900528333346
2405.0,-48657.900528333346
2406.0,-48657.900528333346
2407.0,-48657.900528333346
2408.0,-48657.900528333346
2409.0,-48657.900528333346
2410.0,-48657.900528333346
2411.0,-48657.900528333346
2412.0,-48657.900528333346
2413.0,-48657.900528333346
2414.0,-48657.900528333346
2415.0,-48657.900528333346
2416.0,-48657.900528333346
2417.0,-48657.900528333346
2418.0,-48657.900528333346
2419.0,-48657.900528333346
2420.0,-48657.900528333346
2421.0,-48657.900528333346
2422.0,-48657.900528333346
2423.0,-48657.900528333346
2424.0,-48657.900528333346
2425.0,-48657.900528333346
2426.0,-48657.900528333346
2427.0,-48657.900528333346
2428.0,-48657.900528333346
2429.0,-48657.900528333346
2430.0,-48657.900528333346
2431.0,-48657.900528333346
2432.0,-48657.900528333346
2433.0,-48657.900528333346
2434.0,-48657.900528333346
2435.0,-48657.900528333346
2436.0,-48657.900528333346
2437.0,-48657.900528333346
2438.0,-48657.900528333346
2439.0,-48657.900528333346
2440.0,-48657.900528333346
2441.0,-48657.900528333346
2442.0,-48657.900528333346
2443.0,-48657.900528333346
2444.0,-48657.900528333346
2445.0,-48657.900528333346
2446.0,-48657.900528333346
2447.0,-48657.900528333346
2448.0,-48657.900528333346
2449.0,-48657.900528333346
2450.0,-48657.900528333346
2451.0,-48657.900528333346
2452.0,-48657.900528333346
2453.0,-48657.900528333346
2454.0,-48657.900528333346
2455.0,-48657.900528333346
2456.0,-48657.900528333346
2457.0,-48657.900528333346
2458.0,-48657.900528333346
2459.0,-48657.900528333346
2460.0,-48657.900528333346
2461.0,-48657.900528333346
2462.0,-48657.900528333346
2463.0,-48657.900528333346
2464.0,-48657.900528333346
2465.0,-48657.900528333346
2466.0,-48657.900528333346
2467.0,-48657.900528333346
2468.0,-48657.900528333346
2469.0,-48657.900528333346
2470.0,-48657.900528333346
2471.0,-48657.900528333346
2472.0,-48657.900528333346
2473.0,-48657.900528333346
2474.0,-48657.900528333346
2475.0,-48657.900528333346
2476.0,-48657.900528333346
2477.0,-48657.900528333346
2478.0,-48657.900528333346
2479.0,-48657.900528333346
2480.0,-48657.900528333346
2481.0,-48657.900528333346
2482.0,-48657.900528333346
2483.0,-48657.900528333346
2484.0,-48657.900528333346
2485.0,-48657.900528333346
2486.0,-48657.900528333346
2487.0,-48657.900528333346
2488.0,-48657.900528333346
2489.0,-48657.900528333346
2490.0,-48657.900528333346
2491.0,-48657.900528333346
2492.0,-48657.900528333346
2493.0,-48657.900528333346
2494.0,-48657.900528333346
2495.0,-48657.900528333346
2496.0,-48657.900528333346
2497.0,-48657.900528333346
2498.0,-48657.900528333346
2499.0,-48657.900528333346
2500.0,-48657.900528333346
2501.0,-48657.900528333346
2502.0,-48657.900528333346
2503.0,-48657.900528333346
2504.0,-48657.900528333346
2505.0,-48657.900528333346
2506.0,-48657.900528333346
2507.0,-48657.900528333346
2508.0,-48657.900528333346
2509.0,-48657.900528333346
2510.0,-48657.900528333346
2511.0,-48657.900528333346
2512.0,-48657.900528333346
2513.0,-48657.900528333346
2514.0,-48657.900528333346
2515.0,-48657.900528333346
2516.0,-48657.900528333346
2517.0,-48657.900528333346
2518.0,-48657.900528333346
2519.0,-48657.900528333346
2520.0,-48657.900528333346
2521.0,-48657.900528333346
2522.0,-48657.900528333346
2523.0,-48657.900528333346
2524.0,-48657.900528333346
2525.0,-48657.900528333346
2526.0,-48657.900528333346
2527.0,-48657.900528333346
2528.0,-48657.900528333346
2529.0,-48657.900528333346
2530.0,-48657.900528333346
2531.0,-48657.900528333346
2532.0,-48657.900528333346
2533.0,-48657.900528333346
2534.0,-48657.900528333346
2535.0,-48657.900528333346
2536.0,-48657.900528333346
2537.0,-48657.900528333346
2538.0,-48657.900528333346
2539.0,-48657.900528333346
2540.0,-48657.900528333346
2541.0,-48657.900528333346
2542.0,-48657.900528333346
2543.0,-48657.900528333346
2544.0,-48657.900528333346
2545.0,-48657.900528333346
2546.0,-48657.900528333346
2547.0,-48657.900528333346
2548.0,-48657.900528333346
2549.0,-48657.900528333346
2550.0,-48657.900528333346
2551.0,-48657.900528333346
2552.0,-48657.900528333346
2553.0,-48657.900528333346
2554.0,-48657.900528333346
2555.0,-48657.900528333346
2556.0,-48657.900528333346
2557.0,-48657.900528333346
2558.0,-48657.900528333346
2559.0,-48657.900528333346
2560.0,-48657.900528333346
2561.0,-48657.900528333346
2562.0,-48657.900528333346
2563.0,-48657.900528333346
2564.0,-48657.900528333346
2565.0,-48657.900528333346
2566.0,-48657.900528333346
2567.0,-48657.900528333346
2568.0,-48657.900528333346
2569.0,-48657.900528333346
2570.0,-48657.900528333346
2571.0,-48657.900528333346
2572.0,-48657.900528333346
2573.0,-48657.900528333346
2574.0,-48657.900528333346
2575.0,-48657.900528333346
2576.0,-48657.900528333346
2577.0,-48657.900528333346
2578.0,-48657.900528333346
2579.0,-48657.900528333346
2580.0,-48657.900528333346
2581.0,-48657.900528333346
2582.0,-48657.900528333346
2583.0,-48657.900528333346
2584.0,-48657.900528333346
2585.0,-48657.900528333346
2586.0,-48657.900528333346
2587.0,-48657.900528333346
2588.0,-48657.900528333346
2589.0,-48657.900528333346
2590.0,-48657.900528333346
2591.0,-48657.900528333346
2592.0,-48657.900528333346
2593.0,-48657.900528333346
2594.0,-48657.900528333346
2595.0,-48657.900528333346
2596.0,-48657.900528333346
2597.0,-48657.900528333346
2598.0,-48657.900528333346
2599.0,-48657.900528333346
2600.0,-48657.900528333346
2601.0,-48657.900528333346
2602.0,-48657.900528333346
2603.0,-48657.900528333346
2604.0,-48657.900528333346
2605.0,-48657.900528333346
2606.0,-48657.900528333346
2607.0,-48657.900528333346
2608.0,-48657.900528333346
2609.0,-48657.900528333346
2610.0,-48657.900528333346
2611.0,-48657.900528333346
2612.0,-48657.900528333346
2613.0,-48657.900528333346
2614.0,-48657.900528333346
2615.0,-48657.900528333346
2616.0,-48657.900528333346
2617.0,-48657.900528333346
2618.0,-48657.900528333346
2619.0,-48657.900528333346
2620.0,-48657.900528333346
2621.0,-48657.900528333346
2622.0,-48657.900528333346
2623.0,-48657.900528333346
2624.0,-48657.900528333346
2625.0,-48657.900528333346
2626.0,-48657.900528333346
2627.0,-48657.900528333346
2628.0,-48657.900528333346
2629.0,-48657.900528333346
2630.0,-48657.900528333346
2631.0,-48657.900528333346
2632.0,-48657.900528333346
2633.0,-48657.900528333346
2634.0,-48657.900528333346
2635.0,-48657.900528333346
2636.0,-48657.900528333346
2637.0,-48657.900528333346
2638.0,-48657.900528333346
2639.0,-48657.900528333346
2640.0,-48657.900528333346
2641.0,-48657.900528333346
2642.0,-48657.900528333346
2643.0,-48657.900528333346
2644.0,-48657.900528333346
2645.0,-48657.900528333346
2646.0,-48657.900528333346
2647.0,-48657.900528333346
2648.0,-48657.900528333346
2649.0,-48657.900528333346
2650.0,-48657.900528333346
2651.0,-48657.900528333346
2652.0,-48657.900528333346
2653.0,-48657.900528333346
2654.0,-48657.900528333346
2655.0,-48657.900528333346
2656.0,-48657.900528333346
2657.0,-48657.900528333346
2658.0,-48657.900528333346
2659.0,-48657.900528333346
2660.0,-48657.900528333346
2661.0,-48657.900528333346
2662.0,-48657.900528333346
2663.0,-48657.900528333346
2664.0,-48657.900528333346
2665.0,-48657.900528333346
2666.0,-48657.900528333346
2667.0,-48657.900528333346
2668.0,-48657.900528333346
2669.0,-48657.900528333346
2670.0,-48657.900528333346
2671.0,-48657.900528333346
2672.0,-48657.900528333346
2673.0,-48657.900528333346
2674.0,-48657.900528333346
2675.0,-48657.900528333346
2676.0,-48657.900528333346
2677.0,-48657.900528333346
2678.0,-48657.900528333346
2679.0,-48657.900528333346
2680.0,-48657.900528333346
2681.0,-48657.900528333346
2682.0,-48657.900528333346
2683.0,-48657.900528333346
2684.0,-48657.900528333346
2685.0,-48657.900528333346
2686.0,-48657.900528333346
2687.0,-48657.900528333346
2688.0,-48657.900528333346
2689.0,-48657.900528333346
2690.0,-48657.900528333346
2691.0,-48657.900528333346
2692.0,-48657.900528333346
2693.0,-48657.900528333346
2694.0,-48657.900528333346
2695.0,-48657.900528333346
2696.0,-48657.900528333346
2697.0,-48657.900528333346
2698.0,-48657.900528333346
2699.0,-48657.900528333346
2700.0,-48657.900528333346
2701.0,-48657.900528333346
2702.0,-48657.900528333346
2703.0,-48657.900528333346
2704.0,-48657.900528333346
2705.0,-48657.900528333346
2706.0,-48657.900528333346
2707.0,-48657.900528333346
2708.0,-48657.900528333346
2709.0,-48657.900528333346
2710.0,-48657.900528333346
2711.0,-48657.900528333346
2712.0,-48657.900528333346
2713.0,-48657.900528333346
2714.0,-48657.900528333346
2715.0,-48657.900528333346
2716.0,-48657.900528333346
2717.0,-48657.900528333346
2718.0,-48657.900528333346
2719.0,-48657.900528333346
2720.0,-48657.900528333346
2721.0,-48657.900528333346
2722.0,-48657.900528333346
2723.0,-48657.900528333346
2724.0,-48657.900528333346
2725.0,-48657.900528333346
2726.0,-48657.900528333346
2727.0,-48657.900528333346
2728.0,-48657.900528333346
2729.0,-48657.900528333346
2730.0,-48657.900528333346
2731.0,-48657.900528333346
2732.0,-48657.900528333346
2733.0,-48657.900528333346
2734.0,-48657.900528333346
2735.0,-48657.900528333346
2736.0,-48657.900528333346
2737.0,-48657.900528333346
2738.0,-48657.900528333346
2739.0,-48657.900528333346
2740.0,-48657.900528333346
2741.0,-48657.900528333346
2742.0,-48657.900528333346
2743.0,-48657.900528333346
2744.0,-48657.900528333346
2745.0,-48657.900528333346
2746.0,-48657.900528333346
2747.0,-48657.900528333346
2748.0,-48657.900528333346
2749.0,-48657.900528333346
2750.0,-48657.900528333346
2751.0,-48657.900528333346
2752.0,-48657.900528333346
2753.0,-48657.900528333346
2754.0,-48657.900528333346
2755.0,-48657.900528333346
2756.0,-48657.900528333346
2757.0,-48657.900528333346
2758.0,-48657.900528333346
2759.0,-48657.900528333346
2760.0,-48657.900528333346
2761.0,-48657.900528333346
2762.0,-48657.900528333346
2763.0,-48657.900528333346
2764.0,-48657.900528333346
2765.0,-48657.900528333346
2766.0,-48657.900528333346
2767.0,-48657.900528333346
2768.0,-48657.900528333346
2769.0,-48657.900528333346
2770.0,-48657.900528333346
2771.0,-48657.900528333346
2772.0,-48657.900528333346
2773.0,-48657.900528333346
2774.0,-48657.900528333346
2775.0,-48657.900528333346
2776.0,-48657.900528333346
2777.0,-48657.900528333346
2778.0,-48657.900528333346
2779.0,-48657.900528333346
2780.0,-48657.900528333346
2781.0,-48657.900528333346
2782.0,-48657.900528333346
2783.0,-48657.900528333346
2784.0,-48657.900528333346
2785.0,-48657.900528333346
2786.0,-48657.900528333346
2787.0,-48657.900528333346
2788.0,-48657.900528333346
2789.0,-48657.900528333346
2790.0,-48657.900528333346
2791.0,-48657.900528333346
2792.0,-48657.900528333346
2793.0,-48657.900528333346
2794.0,-48657.900528333346
2795.0,-48657.900528333346
2796.0,-48657.900528333346
2797.0,-48657.900528333346
2798.0,-48657.900528333346
2799.0,-48657.900528333346
2800.0,-48657.900528333346
2801.0,-48657.900528333346
2802.0,-48657.900528333346
2803.0,-48657.900528333346
2804.0,-48657.900528333346
2805.0,-48657.900528333346
2806.0,-48657.900528333346
2807.0,-48657.900528333346
2808.0,-48657.900528333346
2809.0,-48657.900528333346
2810.0,-48657.900528333346
2811.0,-48657.900528333346
2812.0,-48657.900528333346
2813.0,-48657.900528333346
2814.0,-48657.900528333346
2815.0,-48657.900528333346
2816.0,-48657.900528333346
2817.0,-48657.900528333346
2818.0,-48657.900528333346
2819.0,-48657.900528333346
2820.0,-48657.900528333346
2821.0,-48657.900528333346
2822.0,-48657.900528333346
2823.0,-48657.900528333346
2824.0,-48657.900528333346
2825.0,-48657.900528333346
2826.0,-48657.900528333346
2827.0,-48657.900528333346
2828.0,-48657.900528333346
2829.0,-48657.900528333346
2830.0,-48657.900528333346
2831.0,-48657.900528333346
2832.0,-48657.900528333346
2833.0,-48657.900528333346
2834.0,-48657.900528333346
2835.0,-48657.900528333346
2836.0,-48657.900528333346
2837.0,-48657.900528333346
2838.0,-48657.900528333346
2839.0,-48657.900528333346
2840.0,-48657.900528333346
2841.0,-48657.900528333346
2842.0,-48657.900528333346
2843.0,-48657.900528333346
2844.0,-48657.900528333346
2845.0,-48657.900528333346
2846.0,-48657.900528333346
2847.0,-48657.900528333346
2848.0,-48657.900528333346
2849.0,-48657.900528333346
2850.0,-48657.900528333346
2851.0,-48657.900528333346
2852.0,-48657.900528333346
2853.0,-48657.900528333346
2854.0,-48657.900528333346
2855.0,-48657.900528333346
2856.0,-48657.900528333346
2857.0,-48657.900528333346
2858.0,-48657.900528333346
2859.0,-48657.900528333346
2860.0,-48657.900528333346
2861.0,-48657.900528333346
2862.0,-48657.900528333346
2863.0,-48657.900528333346
2864.0,-48657.900528333346
2865.0,-48657.900528333346
2866.0,-48657.900528333346
2867.0,-48657.900528333346
2868.0,-48657.900528333346
2869.0,-48657.900528333346
2870.0,-48657.900528333346
2871.0,-48657.900528333346
2872.0,-48657.900528333346
2873.0,-48657.900528333346
2874.0,-48657.900528333346
2875.0,-48657.900528333346
2876.0,-48657.900528333346
2877.0,-48657.900528333346
2878.0,-48657.900528333346
2879.0,-48657.900528333346
2880.0,-48657.900528333346
2881.0,-48657.900528333346
2882.0,-48657.900528333346
2883.0,-48657.900528333346
2884.0,-48657.900528333346
2885.0,-48657.900528333346
2886.0,-48657.900528333346
2887.0,-48657.900528333346
2888.0,-48657.900528333346
2889.0,-48657.900528333346
2890.0,-48657.900528333346
2891.0,-48657.900528333346
2892.0,-48657.900528333346
2893.0,-48657.900528333346
2894.0,-48657.900528333346
2895.0,-48657.900528333346
2896.0,-48657.900528333346
2897.0,-48657.900528333346
2898.0,-48657.900528333346
2899.0,-48657.900528333346
2900.0,-48657.900528333346
2901.0,-48657.900528333346
2902.0,-48657.900528333346
2903.0,-48657.900528333346
2904.0,-48657.900528333346
2905.0,-48657.900528333346
2906.0,-48657.900528333346
2907.0,-48657.900528333346
2908.0,-48657.900528333346
2909.0,-48657.900528333346
2910.0,-48657.900528333346
2911.0,-48657.900528333346
2912.0,-48657.900528333346
2913.0,-48657.900528333346
2914.0,-48657.900528333346
2915.0,-48657.900528333346
2916.0,-48657.900528333346
2917.0,-48657.900528333346
2918.0,-48657.900528333346
2919.0,-48657.900528333346
2920.0,-48657.900528333346
2921.0,-48657.900528333346
2922.0,-48657.900528333346
2923.0,-48657.900528333346
2924.0,-48657.900528333346
2925.0,-48657.900528333346
2926.0,-48657.900528333346
2927.0,-48657.900528333346
2928.0,-48657.900528333346
2929.0,-48657.900528333346
2930.0,-48657.900528333346
2931.0,-48657.900528333346
2932.0,-48657.900528333346
2933.0,-48657.900528333346
2934.0,-48657.900528333346
2935.0,-48657.900528333346
2936.0,-48657.900528333346
2937.0,-48657.900528333346
2938.0,-48657.900528333346
2939.0,-48657.900528333346
2940.0,-48657.900528333346
2941.0,-48657.900528333346
2942.0,-48657.900528333346
2943.0,-48657.900528333346
2944.0,-48657.900528333346
2945.0,-48657.900528333346
2946.0,-48657.900528333346
2947.0,-48657.900528333346
2948.0,-48657.900528333346
2949.0,-48657.900528333346
2950.0,-48657.900528333346
2951.0,-48657.900528333346
2952.0,-48657.900528333346
2953.0,-48657.900528333346
2954.0,-48657.900528333346
2955.0,-48657.900528333346
2956.0,-48657.900528333346
2957.0,-48657.900528333346
2958.0,-48657.900528333346
2959.0,-48657.900528333346
2960.0,-48657.900528333346
2961.0,-48657.900528333346
2962.0,-48657.900528333346
2963.0,-48657.900528333346
2964.0,-48657.900528333346
2965.0,-48657.900528333346
2966.0,-48657.900528333346
2967.0,-48657.900528333346
2968.0,-48657.900528333346
2969.0,-48657.900528333346
2970.0,-48657.900528333346
2971.0,-48657.900528333346
2972.0,-48657.900528333346
2973.0,-48657.900528333346
2974.0,-48657.900528333346
2975.0,-48657.900528333346
2976.0,-48657.900528333346
2977.0,-48657.900528333346
2978.0,-48657.900528333346
2979.0,-48657.900528333346
2980.0,-48657.900528333346
2981.0,-48657.900528333346
2982.0,-48657.900528333346
2983.0,-48657.900528333346
2984.0,-48657.900528333346
2985.0,-48657.900528333346
2986.0,-48657.900528333346
2987.0,-48657.900528333346
2988.0,-48657.900528333346
2989.0,-48657.900528333346
2990.0,-48657.900528333346
2991.0,-48657.900528333346
2992.0,-48657.900528333346
2993.0,-48657.900528333346
2994.0,-48657.900528333346
2995.0,-48657.900528333346
2996.0,-48657.900528333346
2997.0,-48657.900528333346
2998.0,-48657.900528333346
2999.0,-48657.900528333346


==> figures/logs/mean_convergence_plots/gm_worms_gpu.csv <==
1.0,-63191.928613300006
2.0,-57018.814069138905
3.0,-54372.35212454684
4.0,-52917.22836250238
5.0,-51991.88297516667
6.0,-51349.02239556666
7.0,-50882.367480247616
8.0,-50533.890193327774
9.0,-50277.021433649206
10.0,-50081.69117067302
11.0,-49928.35958475795
12.0,-49806.91926436349
13.0,-49710.03521741588
14.0,-49630.86197940396
15.0,-49565.6310153373
16.0,-49511.99869017143
17.0,-49464.02152225952
18.0,-49421.37960143333
19.0,-49382.92977088413
20.0,-49348.68794894287
21.0,-49318.18566396111
22.0,-49290.91106985
23.0,-49266.53376693968
24.0,-49244.52079868332
25.0,-49224.57091711191
26.0,-49206.12521368889
27.0,-49189.23486333889
28.0,-49174.0104751262
29.0,-49160.15327628732
30.0,-49147.29679400953
31.0,-49135.44038172222
32.0,-49124.64456029047
33.0,-49114.5159451143
34.0,-49105.04912220237
35.0,-49095.992558461105
36.0,-49087.44880146665
37.0,-49079.54055293333
38.0,-49072.077584700004
39.0,-49065.242119980954
40.0,-49058.918575236494
41.0,-49052.905086202365
42.0,-49047.21735443094
43.0,-49041.69612106507
44.0,-49036.40728924682
45.0,-49031.47339978888
46.0,-49026.797787155556
47.0,-49022.28099923888
48.0,-49018.02424602222
49.0,-49014.22691021111
50.0,-49010.595228126986
51.0,-49007.238934240464
52.0,-49004.12585942381
53.0,-49001.07893944762
54.0,-48998.16112196033
55.0,-48995.32372409128
56.0,-48992.546142513485
57.0,-48989.79852934047
58.0,-48987.11907208809
59.0,-48984.4715207111
60.0,-48982.016019733346
61.0,-48979.69103836666
62.0,-48977.43538811112
63.0,-48975.2896893619
64.0,-48973.2702238857
65.0,-48971.35858487937
66.0,-48969.56066914285
67.0,-48967.978413016666
68.0,-48966.56215527618
69.0,-48965.31948315238
70.0,-48964.178028642855
71.0,-48963.06928151428
72.0,-48961.983132533336
73.0,-48960.92620467619
74.0,-48959.91239480476
75.0,-48958.92561539524
76.0,-48957.961781399994
77.0,-48957.10905483809
78.0,-48956.314326571424
79.0,-48955.54988617857
80.0,-48954.82196706666
81.0,-48954.14845518888
82.0,-48953.52476480952
83.0,-48952.930324795234
84.0,-48952.35375622857
85.0,-48951.79559573333
86.0,-48951.25391533333
87.0,-48950.73017022222
88.0,-48950.22976983809
89.0,-48949.75894028333
90.0,-48949.31815466667
91.0,-48948.89233273334
92.0,-48948.474097209524
93.0,-48948.061633866666
94.0,-48947.65561039285
95.0,-48947.25423539047
96.0,-48946.85114777143
97.0,-48946.44112051429
98.0,-48946.03178883809
99.0,-48945.62716033333
100.0,-48945.23718533334
101.0,-48944.86363913333
102.0,-48944.55664266667
103.0,-48944.323806892855
104.0,-48944.157972
105.0,-48943.999810199995
106.0,-48943.84388166667
107.0,-48943.691271916665
108.0,-48943.541395466666
109.0,-48943.38990866667
110.0,-48943.23834273333
111.0,-48943.08499720001
112.0,-48942.9304354
113.0,-48942.77733733333
114.0,-48942.62500183333
115.0,-48942.472621400004
116.0,-48942.31891825
117.0,-48942.16235266667
118.0,-48942.00432953333
119.0,-48941.85272726666
120.0,-48941.7068694
121.0,-48941.564277000005
122.0,-48941.427471
123.0,-48941.297099133335
124.0,-48941.170928666674
125.0,-48941.04885286667
126.0,-48940.929782800005
127.0,-48940.813367999996
128.0,-48940.698426250005
129.0,-48940.585058666664
130.0,-48940.473242
131.0,-48940.36444833334
132.0,-48940.25657146667
133.0,-48940.14714193333
134.0,-48940.03662158333
135.0,-48939.92586083333
136.0,-48939.81631841666
137.0,-48939.709267
138.0,-48939.60470633334
139.0,-48939.499852416666
140.0,-48939.395328599996
141.0,-48939.291334999994
142.0,-48939.188597333334
143.0,-48939.08618013333
144.0,-48938.98531546666
145.0,-48938.882489999996
146.0,-48938.77921366667
147.0,-48938.67454946667
148.0,-48938.56463106666
149.0,-48938.452178
150.0,-48938.336662249996
151.0,-48938.2242906
152.0,-48938.112492333334
153.0,-48937.99159326667
154.0,-48937.86730533333
155.0,-48937.73725975
156.0,-48937.5995134
157.0,-48937.455076
158.0,-48937.30427706667
159.0,-48937.144248
160.0,-48936.979135266665
161.0,-48936.81247233333
162.0,-48936.639532266665
163.0,-48936.4616968
164.0,-48936.28436726667
165.0,-48936.10676166667
166.0,-48935.92597693334
167.0,-48935.74426366667
168.0,-48935.56665493334
169.0,-48935.3884726
170.0,-48935.21139433333
171.0,-48935.03202866667
172.0,-48934.86020553333
173.0,-48934.712868500006
174.0,-48934.57581066667
175.0,-48934.44897813334
176.0,-48934.3416954
177.0,-48934.31227
178.0,-48934.31227
179.0,-48934.31227
180.0,-48934.31227
181.0,-48934.31227
182.0,-48934.31227
183.0,-48934.31227
184.0,-48934.31227
185.0,-48934.31227
186.0,-48934.31227
187.0,-48934.31227
188.0,-48934.31227
189.0,-48934.31227
190.0,-48934.31227
191.0,-48934.31227
192.0,-48934.31227
193.0,-48934.31227
194.0,-48934.31227
195.0,-48934.31227
196.0,-48934.31227
197.0,-48934.31227
198.0,-48934.31227
199.0,-48934.31227
200.0,-48934.31227
201.0,-48934.31227
202.0,-48934.31227
203.0,-48934.31227
204.0,-48934.31227
205.0,-48934.31227
206.0,-48934.31227
207.0,-48934.31227
208.0,-48934.31227
209.0,-48934.31227
210.0,-48934.31227
211.0,-48934.31227
212.0,-48934.31227
213.0,-48934.31227
214.0,-48934.31227
215.0,-48934.31227
216.0,-48934.31227
217.0,-48934.31227
218.0,-48934.31227
219.0,-48934.31227
220.0,-48934.31227
221.0,-48934.31227
222.0,-48934.31227
223.0,-48934.31227
224.0,-48934.31227
225.0,-48934.31227
226.0,-48934.31227
227.0,-48934.31227
228.0,-48934.31227
229.0,-48934.31227
230.0,-48934.31227
231.0,-48934.31227
232.0,-48934.31227
233.0,-48934.31227
234.0,-48934.31227
235.0,-48934.31227
236.0,-48934.31227
237.0,-48934.31227
238.0,-48934.31227
239.0,-48934.31227
240.0,-48934.31227
241.0,-48934.31227
242.0,-48934.31227
243.0,-48934.31227
244.0,-48934.31227
245.0,-48934.31227
246.0,-48934.31227
247.0,-48934.31227
248.0,-48934.31227
249.0,-48934.31227
250.0,-48934.31227
251.0,-48934.31227
252.0,-48934.31227
253.0,-48934.31227
254.0,-48934.31227
255.0,-48934.31227
256.0,-48934.31227
257.0,-48934.31227
258.0,-48934.31227
259.0,-48934.31227
260.0,-48934.31227
261.0,-48934.31227
262.0,-48934.31227
263.0,-48934.31227
264.0,-48934.31227
265.0,-48934.31227
266.0,-48934.31227
267.0,-48934.31227
268.0,-48934.31227
269.0,-48934.31227
270.0,-48934.31227
271.0,-48934.31227
272.0,-48934.31227
273.0,-48934.31227
274.0,-48934.31227
275.0,-48934.31227
276.0,-48934.31227
277.0,-48934.31227
278.0,-48934.31227
279.0,-48934.31227
280.0,-48934.31227
281.0,-48934.31227
282.0,-48934.31227
283.0,-48934.31227
284.0,-48934.31227
285.0,-48934.31227
286.0,-48934.31227
287.0,-48934.31227
288.0,-48934.31227
289.0,-48934.31227
290.0,-48934.31227
291.0,-48934.31227
292.0,-48934.31227
293.0,-48934.31227
294.0,-48934.31227
295.0,-48934.31227
296.0,-48934.31227
297.0,-48934.31227
298.0,-48934.31227
299.0,-48934.31227
300.0,-48934.31227
301.0,-48934.31227
302.0,-48934.31227
303.0,-48934.31227
304.0,-48934.31227
305.0,-48934.31227
306.0,-48934.31227
307.0,-48934.31227
308.0,-48934.31227
309.0,-48934.31227
310.0,-48934.31227
311.0,-48934.31227
312.0,-48934.31227
313.0,-48934.31227
314.0,-48934.31227
315.0,-48934.31227
316.0,-48934.31227
317.0,-48934.31227
318.0,-48934.31227
319.0,-48934.31227
320.0,-48934.31227
321.0,-48934.31227
322.0,-48934.31227
323.0,-48934.31227
324.0,-48934.31227
325.0,-48934.31227
326.0,-48934.31227
327.0,-48934.31227
328.0,-48934.31227
329.0,-48934.31227
330.0,-48934.31227
331.0,-48934.31227
332.0,-48934.31227
333.0,-48934.31227
334.0,-48934.31227
335.0,-48934.31227
336.0,-48934.31227
337.0,-48934.31227
338.0,-48934.31227
339.0,-48934.31227
340.0,-48934.31227
341.0,-48934.31227
342.0,-48934.31227
343.0,-48934.31227
344.0,-48934.31227
345.0,-48934.31227
346.0,-48934.31227
347.0,-48934.31227
348.0,-48934.31227
349.0,-48934.31227
350.0,-48934.31227
351.0,-48934.31227
352.0,-48934.31227
353.0,-48934.31227
354.0,-48934.31227
355.0,-48934.31227
356.0,-48934.31227
357.0,-48934.31227
358.0,-48934.31227
359.0,-48934.31227
360.0,-48934.31227
361.0,-48934.31227
362.0,-48934.31227
363.0,-48934.31227
364.0,-48934.31227
365.0,-48934.31227
366.0,-48934.31227
367.0,-48934.31227
368.0,-48934.31227
369.0,-48934.31227
370.0,-48934.31227
371.0,-48934.31227
372.0,-48934.31227
373.0,-48934.31227
374.0,-48934.31227
375.0,-48934.31227
376.0,-48934.31227
377.0,-48934.31227
378.0,-48934.31227
379.0,-48934.31227
380.0,-48934.31227
381.0,-48934.31227
382.0,-48934.31227
383.0,-48934.31227
384.0,-48934.31227
385.0,-48934.31227
386.0,-48934.31227
387.0,-48934.31227
388.0,-48934.31227
389.0,-48934.31227
390.0,-48934.31227
391.0,-48934.31227
392.0,-48934.31227
393.0,-48934.31227
394.0,-48934.31227
395.0,-48934.31227
396.0,-48934.31227
397.0,-48934.31227
398.0,-48934.31227
399.0,-48934.31227
400.0,-48934.31227
401.0,-48934.31227
402.0,-48934.31227
403.0,-48934.31227
404.0,-48934.31227
405.0,-48934.31227
406.0,-48934.31227
407.0,-48934.31227
408.0,-48934.31227
409.0,-48934.31227
410.0,-48934.31227
411.0,-48934.31227
412.0,-48934.31227
413.0,-48934.31227
414.0,-48934.31227
415.0,-48934.31227
416.0,-48934.31227
417.0,-48934.31227
418.0,-48934.31227
419.0,-48934.31227
420.0,-48934.31227
421.0,-48934.31227
422.0,-48934.31227
423.0,-48934.31227
424.0,-48934.31227
425.0,-48934.31227
426.0,-48934.31227
427.0,-48934.31227
428.0,-48934.31227
429.0,-48934.31227
430.0,-48934.31227
431.0,-48934.31227
432.0,-48934.31227
433.0,-48934.31227
434.0,-48934.31227
435.0,-48934.31227
436.0,-48934.31227
437.0,-48934.31227
438.0,-48934.31227
439.0,-48934.31227
440.0,-48934.31227
441.0,-48934.31227
442.0,-48934.31227
443.0,-48934.31227
444.0,-48934.31227
445.0,-48934.31227
446.0,-48934.31227
447.0,-48934.31227
448.0,-48934.31227
449.0,-48934.31227
450.0,-48934.31227
451.0,-48934.31227
452.0,-48934.31227
453.0,-48934.31227
454.0,-48934.31227
455.0,-48934.31227
456.0,-48934.31227
457.0,-48934.31227
458.0,-48934.31227
459.0,-48934.31227
460.0,-48934.31227
461.0,-48934.31227
462.0,-48934.31227
463.0,-48934.31227
464.0,-48934.31227
465.0,-48934.31227
466.0,-48934.31227
467.0,-48934.31227
468.0,-48934.31227
469.0,-48934.31227
470.0,-48934.31227
471.0,-48934.31227
472.0,-48934.31227
473.0,-48934.31227
474.0,-48934.31227
475.0,-48934.31227
476.0,-48934.31227
477.0,-48934.31227
478.0,-48934.31227
479.0,-48934.31227
480.0,-48934.31227
481.0,-48934.31227
482.0,-48934.31227
483.0,-48934.31227
484.0,-48934.31227
485.0,-48934.31227
486.0,-48934.31227
487.0,-48934.31227
488.0,-48934.31227
489.0,-48934.31227
490.0,-48934.31227
491.0,-48934.31227
492.0,-48934.31227
493.0,-48934.31227
494.0,-48934.31227
495.0,-48934.31227
496.0,-48934.31227
497.0,-48934.31227
498.0,-48934.31227
499.0,-48934.31227
500.0,-48934.31227
501.0,-48934.31227
502.0,-48934.31227
503.0,-48934.31227
504.0,-48934.31227
505.0,-48934.31227
506.0,-48934.31227
507.0,-48934.31227
508.0,-48934.31227
509.0,-48934.31227
510.0,-48934.31227
511.0,-48934.31227
512.0,-48934.31227
513.0,-48934.31227
514.0,-48934.31227
515.0,-48934.31227
516.0,-48934.31227
517.0,-48934.31227
518.0,-48934.31227
519.0,-48934.31227
520.0,-48934.31227
521.0,-48934.31227
522.0,-48934.31227
523.0,-48934.31227
524.0,-48934.31227
525.0,-48934.31227
526.0,-48934.31227
527.0,-48934.31227
528.0,-48934.31227
529.0,-48934.31227
530.0,-48934.31227
531.0,-48934.31227
532.0,-48934.31227
533.0,-48934.31227
534.0,-48934.31227
535.0,-48934.31227
536.0,-48934.31227
537.0,-48934.31227
538.0,-48934.31227
539.0,-48934.31227
540.0,-48934.31227
541.0,-48934.31227
542.0,-48934.31227
543.0,-48934.31227
544.0,-48934.31227
545.0,-48934.31227
546.0,-48934.31227
547.0,-48934.31227
548.0,-48934.31227
549.0,-48934.31227
550.0,-48934.31227
551.0,-48934.31227
552.0,-48934.31227
553.0,-48934.31227
554.0,-48934.31227
555.0,-48934.31227
556.0,-48934.31227
557.0,-48934.31227
558.0,-48934.31227
559.0,-48934.31227
560.0,-48934.31227
561.0,-48934.31227
562.0,-48934.31227
563.0,-48934.31227
564.0,-48934.31227
565.0,-48934.31227
566.0,-48934.31227
567.0,-48934.31227
568.0,-48934.31227
569.0,-48934.31227
570.0,-48934.31227
571.0,-48934.31227
572.0,-48934.31227
573.0,-48934.31227
574.0,-48934.31227
575.0,-48934.31227
576.0,-48934.31227
577.0,-48934.31227
578.0,-48934.31227
579.0,-48934.31227
580.0,-48934.31227
581.0,-48934.31227
582.0,-48934.31227
583.0,-48934.31227
584.0,-48934.31227
585.0,-48934.31227
586.0,-48934.31227
587.0,-48934.31227
588.0,-48934.31227
589.0,-48934.31227
590.0,-48934.31227
591.0,-48934.31227
592.0,-48934.31227
593.0,-48934.31227
594.0,-48934.31227
595.0,-48934.31227
596.0,-48934.31227
597.0,-48934.31227
598.0,-48934.31227
599.0,-48934.31227
600.0,-48934.31227
601.0,-48934.31227
602.0,-48934.31227
603.0,-48934.31227
604.0,-48934.31227
605.0,-48934.31227
606.0,-48934.31227
607.0,-48934.31227
608.0,-48934.31227
609.0,-48934.31227
610.0,-48934.31227
611.0,-48934.31227
612.0,-48934.31227
613.0,-48934.31227
614.0,-48934.31227
615.0,-48934.31227
616.0,-48934.31227
617.0,-48934.31227
618.0,-48934.31227
619.0,-48934.31227
620.0,-48934.31227
621.0,-48934.31227
622.0,-48934.31227
623.0,-48934.31227
624.0,-48934.31227
625.0,-48934.31227
626.0,-48934.31227
627.0,-48934.31227
628.0,-48934.31227
629.0,-48934.31227
630.0,-48934.31227
631.0,-48934.31227
632.0,-48934.31227
633.0,-48934.31227
634.0,-48934.31227
635.0,-48934.31227
636.0,-48934.31227
637.0,-48934.31227
638.0,-48934.31227
639.0,-48934.31227
640.0,-48934.31227
641.0,-48934.31227
642.0,-48934.31227
643.0,-48934.31227
644.0,-48934.31227
645.0,-48934.31227
646.0,-48934.31227
647.0,-48934.31227
648.0,-48934.31227
649.0,-48934.31227
650.0,-48934.31227
651.0,-48934.31227
652.0,-48934.31227
653.0,-48934.31227
654.0,-48934.31227
655.0,-48934.31227
656.0,-48934.31227
657.0,-48934.31227
658.0,-48934.31227
659.0,-48934.31227
660.0,-48934.31227
661.0,-48934.31227
662.0,-48934.31227
663.0,-48934.31227
664.0,-48934.31227
665.0,-48934.31227
666.0,-48934.31227
667.0,-48934.31227
668.0,-48934.31227
669.0,-48934.31227
670.0,-48934.31227
671.0,-48934.31227
672.0,-48934.31227
673.0,-48934.31227
674.0,-48934.31227
675.0,-48934.31227
676.0,-48934.31227
677.0,-48934.31227
678.0,-48934.31227
679.0,-48934.31227
680.0,-48934.31227
681.0,-48934.31227
682.0,-48934.31227
683.0,-48934.31227
684.0,-48934.31227
685.0,-48934.31227
686.0,-48934.31227
687.0,-48934.31227
688.0,-48934.31227
689.0,-48934.31227
690.0,-48934.31227
691.0,-48934.31227
692.0,-48934.31227
693.0,-48934.31227
694.0,-48934.31227
695.0,-48934.31227
696.0,-48934.31227
697.0,-48934.31227
698.0,-48934.31227
699.0,-48934.31227
700.0,-48934.31227
701.0,-48934.31227
702.0,-48934.31227
703.0,-48934.31227
704.0,-48934.31227
705.0,-48934.31227
706.0,-48934.31227
707.0,-48934.31227
708.0,-48934.31227
709.0,-48934.31227
710.0,-48934.31227
711.0,-48934.31227
712.0,-48934.31227
713.0,-48934.31227
714.0,-48934.31227
715.0,-48934.31227
716.0,-48934.31227
717.0,-48934.31227
718.0,-48934.31227
719.0,-48934.31227
720.0,-48934.31227
721.0,-48934.31227
722.0,-48934.31227
723.0,-48934.31227
724.0,-48934.31227
725.0,-48934.31227
726.0,-48934.31227
727.0,-48934.31227
728.0,-48934.31227
729.0,-48934.31227
730.0,-48934.31227
731.0,-48934.31227
732.0,-48934.31227
733.0,-48934.31227
734.0,-48934.31227
735.0,-48934.31227
736.0,-48934.31227
737.0,-48934.31227
738.0,-48934.31227
739.0,-48934.31227
740.0,-48934.31227
741.0,-48934.31227
742.0,-48934.31227
743.0,-48934.31227
744.0,-48934.31227
745.0,-48934.31227
746.0,-48934.31227
747.0,-48934.31227
748.0,-48934.31227
749.0,-48934.31227
750.0,-48934.31227
751.0,-48934.31227
752.0,-48934.31227
753.0,-48934.31227
754.0,-48934.31227
755.0,-48934.31227
756.0,-48934.31227
757.0,-48934.31227
758.0,-48934.31227
759.0,-48934.31227
760.0,-48934.31227
761.0,-48934.31227
762.0,-48934.31227
763.0,-48934.31227
764.0,-48934.31227
765.0,-48934.31227
766.0,-48934.31227
767.0,-48934.31227
768.0,-48934.31227
769.0,-48934.31227
770.0,-48934.31227
771.0,-48934.31227
772.0,-48934.31227
773.0,-48934.31227
774.0,-48934.31227
775.0,-48934.31227
776.0,-48934.31227
777.0,-48934.31227
778.0,-48934.31227
779.0,-48934.31227
780.0,-48934.31227
781.0,-48934.31227
782.0,-48934.31227
783.0,-48934.31227
784.0,-48934.31227
785.0,-48934.31227
786.0,-48934.31227
787.0,-48934.31227
788.0,-48934.31227
789.0,-48934.31227
790.0,-48934.31227
791.0,-48934.31227
792.0,-48934.31227
793.0,-48934.31227
794.0,-48934.31227
795.0,-48934.31227
796.0,-48934.31227
797.0,-48934.31227
798.0,-48934.31227
799.0,-48934.31227
800.0,-48934.31227
801.0,-48934.31227
802.0,-48934.31227
803.0,-48934.31227
804.0,-48934.31227
805.0,-48934.31227
806.0,-48934.31227
807.0,-48934.31227
808.0,-48934.31227
809.0,-48934.31227
810.0,-48934.31227
811.0,-48934.31227
812.0,-48934.31227
813.0,-48934.31227
814.0,-48934.31227
815.0,-48934.31227
816.0,-48934.31227
817.0,-48934.31227
818.0,-48934.31227
819.0,-48934.31227
820.0,-48934.31227
821.0,-48934.31227
822.0,-48934.31227
823.0,-48934.31227
824.0,-48934.31227
825.0,-48934.31227
826.0,-48934.31227
827.0,-48934.31227
828.0,-48934.31227
829.0,-48934.31227
830.0,-48934.31227
831.0,-48934.31227
832.0,-48934.31227
833.0,-48934.31227
834.0,-48934.31227
835.0,-48934.31227
836.0,-48934.31227
837.0,-48934.31227
838.0,-48934.31227
839.0,-48934.31227
840.0,-48934.31227
841.0,-48934.31227
842.0,-48934.31227
843.0,-48934.31227
844.0,-48934.31227
845.0,-48934.31227
846.0,-48934.31227
847.0,-48934.31227
848.0,-48934.31227
849.0,-48934.31227
850.0,-48934.31227
851.0,-48934.31227
852.0,-48934.31227
853.0,-48934.31227
854.0,-48934.31227
855.0,-48934.31227
856.0,-48934.31227
857.0,-48934.31227
858.0,-48934.31227
859.0,-48934.31227
860.0,-48934.31227
861.0,-48934.31227
862.0,-48934.31227
863.0,-48934.31227
864.0,-48934.31227
865.0,-48934.31227
866.0,-48934.31227
867.0,-48934.31227
868.0,-48934.31227
869.0,-48934.31227
870.0,-48934.31227
871.0,-48934.31227
872.0,-48934.31227
873.0,-48934.31227
874.0,-48934.31227
875.0,-48934.31227
876.0,-48934.31227
877.0,-48934.31227
878.0,-48934.31227
879.0,-48934.31227
880.0,-48934.31227
881.0,-48934.31227
882.0,-48934.31227
883.0,-48934.31227
884.0,-48934.31227
885.0,-48934.31227
886.0,-48934.31227
887.0,-48934.31227
888.0,-48934.31227
889.0,-48934.31227
890.0,-48934.31227
891.0,-48934.31227
892.0,-48934.31227
893.0,-48934.31227
894.0,-48934.31227
895.0,-48934.31227
896.0,-48934.31227
897.0,-48934.31227
898.0,-48934.31227
899.0,-48934.31227
900.0,-48934.31227
901.0,-48934.31227
902.0,-48934.31227
903.0,-48934.31227
904.0,-48934.31227
905.0,-48934.31227
906.0,-48934.31227
907.0,-48934.31227
908.0,-48934.31227
909.0,-48934.31227
910.0,-48934.31227
911.0,-48934.31227
912.0,-48934.31227
913.0,-48934.31227
914.0,-48934.31227
915.0,-48934.31227
916.0,-48934.31227
917.0,-48934.31227
918.0,-48934.31227
919.0,-48934.31227
920.0,-48934.31227
921.0,-48934.31227
922.0,-48934.31227
923.0,-48934.31227
924.0,-48934.31227
925.0,-48934.31227
926.0,-48934.31227
927.0,-48934.31227
928.0,-48934.31227
929.0,-48934.31227
930.0,-48934.31227
931.0,-48934.31227
932.0,-48934.31227
933.0,-48934.31227
934.0,-48934.31227
935.0,-48934.31227
936.0,-48934.31227
937.0,-48934.31227
938.0,-48934.31227
939.0,-48934.31227
940.0,-48934.31227
941.0,-48934.31227
942.0,-48934.31227
943.0,-48934.31227
944.0,-48934.31227
945.0,-48934.31227
946.0,-48934.31227
947.0,-48934.31227
948.0,-48934.31227
949.0,-48934.31227
950.0,-48934.31227
951.0,-48934.31227
952.0,-48934.31227
953.0,-48934.31227
954.0,-48934.31227
955.0,-48934.31227
956.0,-48934.31227
957.0,-48934.31227
958.0,-48934.31227
959.0,-48934.31227
960.0,-48934.31227
961.0,-48934.31227
962.0,-48934.31227
963.0,-48934.31227
964.0,-48934.31227
965.0,-48934.31227
966.0,-48934.31227
967.0,-48934.31227
968.0,-48934.31227
969.0,-48934.31227
970.0,-48934.31227
971.0,-48934.31227
972.0,-48934.31227
973.0,-48934.31227
974.0,-48934.31227
975.0,-48934.31227
976.0,-48934.31227
977.0,-48934.31227
978.0,-48934.31227
979.0,-48934.31227
980.0,-48934.31227
981.0,-48934.31227
982.0,-48934.31227
983.0,-48934.31227
984.0,-48934.31227
985.0,-48934.31227
986.0,-48934.31227
987.0,-48934.31227
988.0,-48934.31227
989.0,-48934.31227
990.0,-48934.31227
991.0,-48934.31227
992.0,-48934.31227
993.0,-48934.31227
994.0,-48934.31227
995.0,-48934.31227
996.0,-48934.31227
997.0,-48934.31227
998.0,-48934.31227
999.0,-48934.31227
1000.0,-48934.31227
1001.0,-48934.31227
1002.0,-48934.31227
1003.0,-48934.31227
1004.0,-48934.31227
1005.0,-48934.31227
1006.0,-48934.31227
1007.0,-48934.31227
1008.0,-48934.31227
1009.0,-48934.31227
1010.0,-48934.31227
1011.0,-48934.31227
1012.0,-48934.31227
1013.0,-48934.31227
1014.0,-48934.31227
1015.0,-48934.31227
1016.0,-48934.31227
1017.0,-48934.31227
1018.0,-48934.31227
1019.0,-48934.31227
1020.0,-48934.31227
1021.0,-48934.31227
1022.0,-48934.31227
1023.0,-48934.31227
1024.0,-48934.31227
1025.0,-48934.31227
1026.0,-48934.31227
1027.0,-48934.31227
1028.0,-48934.31227
1029.0,-48934.31227
1030.0,-48934.31227
1031.0,-48934.31227
1032.0,-48934.31227
1033.0,-48934.31227
1034.0,-48934.31227
1035.0,-48934.31227
1036.0,-48934.31227
1037.0,-48934.31227
1038.0,-48934.31227
1039.0,-48934.31227
1040.0,-48934.31227
1041.0,-48934.31227
1042.0,-48934.31227
1043.0,-48934.31227
1044.0,-48934.31227
1045.0,-48934.31227
1046.0,-48934.31227
1047.0,-48934.31227
1048.0,-48934.31227
1049.0,-48934.31227
1050.0,-48934.31227
1051.0,-48934.31227
1052.0,-48934.31227
1053.0,-48934.31227
1054.0,-48934.31227
1055.0,-48934.31227
1056.0,-48934.31227
1057.0,-48934.31227
1058.0,-48934.31227
1059.0,-48934.31227
1060.0,-48934.31227
1061.0,-48934.31227
1062.0,-48934.31227
1063.0,-48934.31227
1064.0,-48934.31227
1065.0,-48934.31227
1066.0,-48934.31227
1067.0,-48934.31227
1068.0,-48934.31227
1069.0,-48934.31227
1070.0,-48934.31227
1071.0,-48934.31227
1072.0,-48934.31227
1073.0,-48934.31227
1074.0,-48934.31227
1075.0,-48934.31227
1076.0,-48934.31227
1077.0,-48934.31227
1078.0,-48934.31227
1079.0,-48934.31227
1080.0,-48934.31227
1081.0,-48934.31227
1082.0,-48934.31227
1083.0,-48934.31227
1084.0,-48934.31227
1085.0,-48934.31227
1086.0,-48934.31227
1087.0,-48934.31227
1088.0,-48934.31227
1089.0,-48934.31227
1090.0,-48934.31227
1091.0,-48934.31227
1092.0,-48934.31227
1093.0,-48934.31227
1094.0,-48934.31227
1095.0,-48934.31227
1096.0,-48934.31227
1097.0,-48934.31227
1098.0,-48934.31227
1099.0,-48934.31227
1100.0,-48934.31227
1101.0,-48934.31227
1102.0,-48934.31227
1103.0,-48934.31227
1104.0,-48934.31227
1105.0,-48934.31227
1106.0,-48934.31227
1107.0,-48934.31227
1108.0,-48934.31227
1109.0,-48934.31227
1110.0,-48934.31227
1111.0,-48934.31227
1112.0,-48934.31227
1113.0,-48934.31227
1114.0,-48934.31227
1115.0,-48934.31227
1116.0,-48934.31227
1117.0,-48934.31227
1118.0,-48934.31227
1119.0,-48934.31227
1120.0,-48934.31227
1121.0,-48934.31227
1122.0,-48934.31227
1123.0,-48934.31227
1124.0,-48934.31227
1125.0,-48934.31227
1126.0,-48934.31227
1127.0,-48934.31227
1128.0,-48934.31227
1129.0,-48934.31227
1130.0,-48934.31227
1131.0,-48934.31227
1132.0,-48934.31227
1133.0,-48934.31227
1134.0,-48934.31227
1135.0,-48934.31227
1136.0,-48934.31227
1137.0,-48934.31227
1138.0,-48934.31227
1139.0,-48934.31227
1140.0,-48934.31227
1141.0,-48934.31227
1142.0,-48934.31227
1143.0,-48934.31227
1144.0,-48934.31227
1145.0,-48934.31227
1146.0,-48934.31227
1147.0,-48934.31227
1148.0,-48934.31227
1149.0,-48934.31227
1150.0,-48934.31227
1151.0,-48934.31227
1152.0,-48934.31227
1153.0,-48934.31227
1154.0,-48934.31227
1155.0,-48934.31227
1156.0,-48934.31227
1157.0,-48934.31227
1158.0,-48934.31227
1159.0,-48934.31227
1160.0,-48934.31227
1161.0,-48934.31227
1162.0,-48934.31227
1163.0,-48934.31227
1164.0,-48934.31227
1165.0,-48934.31227
1166.0,-48934.31227
1167.0,-48934.31227
1168.0,-48934.31227
1169.0,-48934.31227
1170.0,-48934.31227
1171.0,-48934.31227
1172.0,-48934.31227
1173.0,-48934.31227
1174.0,-48934.31227
1175.0,-48934.31227
1176.0,-48934.31227
1177.0,-48934.31227
1178.0,-48934.31227
1179.0,-48934.31227
1180.0,-48934.31227
1181.0,-48934.31227
1182.0,-48934.31227
1183.0,-48934.31227
1184.0,-48934.31227
1185.0,-48934.31227
1186.0,-48934.31227
1187.0,-48934.31227
1188.0,-48934.31227
1189.0,-48934.31227
1190.0,-48934.31227
1191.0,-48934.31227
1192.0,-48934.31227
1193.0,-48934.31227
1194.0,-48934.31227
1195.0,-48934.31227
1196.0,-48934.31227
1197.0,-48934.31227
1198.0,-48934.31227
1199.0,-48934.31227
1200.0,-48934.31227
1201.0,-48934.31227
1202.0,-48934.31227
1203.0,-48934.31227
1204.0,-48934.31227
1205.0,-48934.31227
1206.0,-48934.31227
1207.0,-48934.31227
1208.0,-48934.31227
1209.0,-48934.31227
1210.0,-48934.31227
1211.0,-48934.31227
1212.0,-48934.31227
1213.0,-48934.31227
1214.0,-48934.31227
1215.0,-48934.31227
1216.0,-48934.31227
1217.0,-48934.31227
1218.0,-48934.31227
1219.0,-48934.31227
1220.0,-48934.31227
1221.0,-48934.31227
1222.0,-48934.31227
1223.0,-48934.31227
1224.0,-48934.31227
1225.0,-48934.31227
1226.0,-48934.31227
1227.0,-48934.31227
1228.0,-48934.31227
1229.0,-48934.31227
1230.0,-48934.31227
1231.0,-48934.31227
1232.0,-48934.31227
1233.0,-48934.31227
1234.0,-48934.31227
1235.0,-48934.31227
1236.0,-48934.31227
1237.0,-48934.31227
1238.0,-48934.31227
1239.0,-48934.31227
1240.0,-48934.31227
1241.0,-48934.31227
1242.0,-48934.31227
1243.0,-48934.31227
1244.0,-48934.31227
1245.0,-48934.31227
1246.0,-48934.31227
1247.0,-48934.31227
1248.0,-48934.31227
1249.0,-48934.31227
1250.0,-48934.31227
1251.0,-48934.31227
1252.0,-48934.31227
1253.0,-48934.31227
1254.0,-48934.31227
1255.0,-48934.31227
1256.0,-48934.31227
1257.0,-48934.31227
1258.0,-48934.31227
1259.0,-48934.31227
1260.0,-48934.31227
1261.0,-48934.31227
1262.0,-48934.31227
1263.0,-48934.31227
1264.0,-48934.31227
1265.0,-48934.31227
1266.0,-48934.31227
1267.0,-48934.31227
1268.0,-48934.31227
1269.0,-48934.31227
1270.0,-48934.31227
1271.0,-48934.31227
1272.0,-48934.31227
1273.0,-48934.31227
1274.0,-48934.31227
1275.0,-48934.31227
1276.0,-48934.31227
1277.0,-48934.31227
1278.0,-48934.31227
1279.0,-48934.31227
1280.0,-48934.31227
1281.0,-48934.31227
1282.0,-48934.31227
1283.0,-48934.31227
1284.0,-48934.31227
1285.0,-48934.31227
1286.0,-48934.31227
1287.0,-48934.31227
1288.0,-48934.31227
1289.0,-48934.31227
1290.0,-48934.31227
1291.0,-48934.31227
1292.0,-48934.31227
1293.0,-48934.31227
1294.0,-48934.31227
1295.0,-48934.31227
1296.0,-48934.31227
1297.0,-48934.31227
1298.0,-48934.31227
1299.0,-48934.31227
1300.0,-48934.31227
1301.0,-48934.31227
1302.0,-48934.31227
1303.0,-48934.31227
1304.0,-48934.31227
1305.0,-48934.31227
1306.0,-48934.31227
1307.0,-48934.31227
1308.0,-48934.31227
1309.0,-48934.31227
1310.0,-48934.31227
1311.0,-48934.31227
1312.0,-48934.31227
1313.0,-48934.31227
1314.0,-48934.31227
1315.0,-48934.31227
1316.0,-48934.31227
1317.0,-48934.31227
1318.0,-48934.31227
1319.0,-48934.31227
1320.0,-48934.31227
1321.0,-48934.31227
1322.0,-48934.31227
1323.0,-48934.31227
1324.0,-48934.31227
1325.0,-48934.31227
1326.0,-48934.31227
1327.0,-48934.31227
1328.0,-48934.31227
1329.0,-48934.31227
1330.0,-48934.31227
1331.0,-48934.31227
1332.0,-48934.31227
1333.0,-48934.31227
1334.0,-48934.31227
1335.0,-48934.31227
1336.0,-48934.31227
1337.0,-48934.31227
1338.0,-48934.31227
1339.0,-48934.31227
1340.0,-48934.31227
1341.0,-48934.31227
1342.0,-48934.31227
1343.0,-48934.31227
1344.0,-48934.31227
1345.0,-48934.31227
1346.0,-48934.31227
1347.0,-48934.31227
1348.0,-48934.31227
1349.0,-48934.31227
1350.0,-48934.31227
1351.0,-48934.31227
1352.0,-48934.31227
1353.0,-48934.31227
1354.0,-48934.31227
1355.0,-48934.31227
1356.0,-48934.31227
1357.0,-48934.31227
1358.0,-48934.31227
1359.0,-48934.31227
1360.0,-48934.31227
1361.0,-48934.31227
1362.0,-48934.31227
1363.0,-48934.31227
1364.0,-48934.31227
1365.0,-48934.31227
1366.0,-48934.31227
1367.0,-48934.31227
1368.0,-48934.31227
1369.0,-48934.31227
1370.0,-48934.31227
1371.0,-48934.31227
1372.0,-48934.31227
1373.0,-48934.31227
1374.0,-48934.31227
1375.0,-48934.31227
1376.0,-48934.31227
1377.0,-48934.31227
1378.0,-48934.31227
1379.0,-48934.31227
1380.0,-48934.31227
1381.0,-48934.31227
1382.0,-48934.31227
1383.0,-48934.31227
1384.0,-48934.31227
1385.0,-48934.31227
1386.0,-48934.31227
1387.0,-48934.31227
1388.0,-48934.31227
1389.0,-48934.31227
1390.0,-48934.31227
1391.0,-48934.31227
1392.0,-48934.31227
1393.0,-48934.31227
1394.0,-48934.31227
1395.0,-48934.31227
1396.0,-48934.31227
1397.0,-48934.31227
1398.0,-48934.31227
1399.0,-48934.31227
1400.0,-48934.31227
1401.0,-48934.31227
1402.0,-48934.31227
1403.0,-48934.31227
1404.0,-48934.31227
1405.0,-48934.31227
1406.0,-48934.31227
1407.0,-48934.31227
1408.0,-48934.31227
1409.0,-48934.31227
1410.0,-48934.31227
1411.0,-48934.31227
1412.0,-48934.31227
1413.0,-48934.31227
1414.0,-48934.31227
1415.0,-48934.31227
1416.0,-48934.31227
1417.0,-48934.31227
1418.0,-48934.31227
1419.0,-48934.31227
1420.0,-48934.31227
1421.0,-48934.31227
1422.0,-48934.31227
1423.0,-48934.31227
1424.0,-48934.31227
1425.0,-48934.31227
1426.0,-48934.31227
1427.0,-48934.31227
1428.0,-48934.31227
1429.0,-48934.31227
1430.0,-48934.31227
1431.0,-48934.31227
1432.0,-48934.31227
1433.0,-48934.31227
1434.0,-48934.31227
1435.0,-48934.31227
1436.0,-48934.31227
1437.0,-48934.31227
1438.0,-48934.31227
1439.0,-48934.31227
1440.0,-48934.31227
1441.0,-48934.31227
1442.0,-48934.31227
1443.0,-48934.31227
1444.0,-48934.31227
1445.0,-48934.31227
1446.0,-48934.31227
1447.0,-48934.31227
1448.0,-48934.31227
1449.0,-48934.31227
1450.0,-48934.31227
1451.0,-48934.31227
1452.0,-48934.31227
1453.0,-48934.31227
1454.0,-48934.31227
1455.0,-48934.31227
1456.0,-48934.31227
1457.0,-48934.31227
1458.0,-48934.31227
1459.0,-48934.31227
1460.0,-48934.31227
1461.0,-48934.31227
1462.0,-48934.31227
1463.0,-48934.31227
1464.0,-48934.31227
1465.0,-48934.31227
1466.0,-48934.31227
1467.0,-48934.31227
1468.0,-48934.31227
1469.0,-48934.31227
1470.0,-48934.31227
1471.0,-48934.31227
1472.0,-48934.31227
1473.0,-48934.31227
1474.0,-48934.31227
1475.0,-48934.31227
1476.0,-48934.31227
1477.0,-48934.31227
1478.0,-48934.31227
1479.0,-48934.31227
1480.0,-48934.31227
1481.0,-48934.31227
1482.0,-48934.31227
1483.0,-48934.31227
1484.0,-48934.31227
1485.0,-48934.31227
1486.0,-48934.31227
1487.0,-48934.31227
1488.0,-48934.31227
1489.0,-48934.31227
1490.0,-48934.31227
1491.0,-48934.31227
1492.0,-48934.31227
1493.0,-48934.31227
1494.0,-48934.31227
1495.0,-48934.31227
1496.0,-48934.31227
1497.0,-48934.31227
1498.0,-48934.31227
1499.0,-48934.31227
1500.0,-48934.31227
1501.0,-48934.31227
1502.0,-48934.31227
1503.0,-48934.31227
1504.0,-48934.31227
1505.0,-48934.31227
1506.0,-48934.31227
1507.0,-48934.31227
1508.0,-48934.31227
1509.0,-48934.31227
1510.0,-48934.31227
1511.0,-48934.31227
1512.0,-48934.31227
1513.0,-48934.31227
1514.0,-48934.31227
1515.0,-48934.31227
1516.0,-48934.31227
1517.0,-48934.31227
1518.0,-48934.31227
1519.0,-48934.31227
1520.0,-48934.31227
1521.0,-48934.31227
1522.0,-48934.31227
1523.0,-48934.31227
1524.0,-48934.31227
1525.0,-48934.31227
1526.0,-48934.31227
1527.0,-48934.31227
1528.0,-48934.31227
1529.0,-48934.31227
1530.0,-48934.31227
1531.0,-48934.31227
1532.0,-48934.31227
1533.0,-48934.31227
1534.0,-48934.31227
1535.0,-48934.31227
1536.0,-48934.31227
1537.0,-48934.31227
1538.0,-48934.31227
1539.0,-48934.31227
1540.0,-48934.31227
1541.0,-48934.31227
1542.0,-48934.31227
1543.0,-48934.31227
1544.0,-48934.31227
1545.0,-48934.31227
1546.0,-48934.31227
1547.0,-48934.31227
1548.0,-48934.31227
1549.0,-48934.31227
1550.0,-48934.31227
1551.0,-48934.31227
1552.0,-48934.31227
1553.0,-48934.31227
1554.0,-48934.31227
1555.0,-48934.31227
1556.0,-48934.31227
1557.0,-48934.31227
1558.0,-48934.31227
1559.0,-48934.31227
1560.0,-48934.31227
1561.0,-48934.31227
1562.0,-48934.31227
1563.0,-48934.31227
1564.0,-48934.31227
1565.0,-48934.31227
1566.0,-48934.31227
1567.0,-48934.31227
1568.0,-48934.31227
1569.0,-48934.31227
1570.0,-48934.31227
1571.0,-48934.31227
1572.0,-48934.31227
1573.0,-48934.31227
1574.0,-48934.31227
1575.0,-48934.31227
1576.0,-48934.31227
1577.0,-48934.31227
1578.0,-48934.31227
1579.0,-48934.31227
1580.0,-48934.31227
1581.0,-48934.31227
1582.0,-48934.31227
1583.0,-48934.31227
1584.0,-48934.31227
1585.0,-48934.31227
1586.0,-48934.31227
1587.0,-48934.31227
1588.0,-48934.31227
1589.0,-48934.31227
1590.0,-48934.31227
1591.0,-48934.31227
1592.0,-48934.31227
1593.0,-48934.31227
1594.0,-48934.31227
1595.0,-48934.31227
1596.0,-48934.31227
1597.0,-48934.31227
1598.0,-48934.31227
1599.0,-48934.31227
1600.0,-48934.31227
1601.0,-48934.31227
1602.0,-48934.31227
1603.0,-48934.31227
1604.0,-48934.31227
1605.0,-48934.31227
1606.0,-48934.31227
1607.0,-48934.31227
1608.0,-48934.31227
1609.0,-48934.31227
1610.0,-48934.31227
1611.0,-48934.31227
1612.0,-48934.31227
1613.0,-48934.31227
1614.0,-48934.31227
1615.0,-48934.31227
1616.0,-48934.31227
1617.0,-48934.31227
1618.0,-48934.31227
1619.0,-48934.31227
1620.0,-48934.31227
1621.0,-48934.31227
1622.0,-48934.31227
1623.0,-48934.31227
1624.0,-48934.31227
1625.0,-48934.31227
1626.0,-48934.31227
1627.0,-48934.31227
1628.0,-48934.31227
1629.0,-48934.31227
1630.0,-48934.31227
1631.0,-48934.31227
1632.0,-48934.31227
1633.0,-48934.31227
1634.0,-48934.31227
1635.0,-48934.31227
1636.0,-48934.31227
1637.0,-48934.31227
1638.0,-48934.31227
1639.0,-48934.31227
1640.0,-48934.31227
1641.0,-48934.31227
1642.0,-48934.31227
1643.0,-48934.31227
1644.0,-48934.31227
1645.0,-48934.31227
1646.0,-48934.31227
1647.0,-48934.31227
1648.0,-48934.31227
1649.0,-48934.31227
1650.0,-48934.31227
1651.0,-48934.31227
1652.0,-48934.31227
1653.0,-48934.31227
1654.0,-48934.31227
1655.0,-48934.31227
1656.0,-48934.31227
1657.0,-48934.31227
1658.0,-48934.31227
1659.0,-48934.31227
1660.0,-48934.31227
1661.0,-48934.31227
1662.0,-48934.31227
1663.0,-48934.31227
1664.0,-48934.31227
1665.0,-48934.31227
1666.0,-48934.31227
1667.0,-48934.31227
1668.0,-48934.31227
1669.0,-48934.31227
1670.0,-48934.31227
1671.0,-48934.31227
1672.0,-48934.31227
1673.0,-48934.31227
1674.0,-48934.31227
1675.0,-48934.31227
1676.0,-48934.31227
1677.0,-48934.31227
1678.0,-48934.31227
1679.0,-48934.31227
1680.0,-48934.31227
1681.0,-48934.31227
1682.0,-48934.31227
1683.0,-48934.31227
1684.0,-48934.31227
1685.0,-48934.31227
1686.0,-48934.31227
1687.0,-48934.31227
1688.0,-48934.31227
1689.0,-48934.31227
1690.0,-48934.31227
1691.0,-48934.31227
1692.0,-48934.31227
1693.0,-48934.31227
1694.0,-48934.31227
1695.0,-48934.31227
1696.0,-48934.31227
1697.0,-48934.31227
1698.0,-48934.31227
1699.0,-48934.31227
1700.0,-48934.31227
1701.0,-48934.31227
1702.0,-48934.31227
1703.0,-48934.31227
1704.0,-48934.31227
1705.0,-48934.31227
1706.0,-48934.31227
1707.0,-48934.31227
1708.0,-48934.31227
1709.0,-48934.31227
1710.0,-48934.31227
1711.0,-48934.31227
1712.0,-48934.31227
1713.0,-48934.31227
1714.0,-48934.31227
1715.0,-48934.31227
1716.0,-48934.31227
1717.0,-48934.31227
1718.0,-48934.31227
1719.0,-48934.31227
1720.0,-48934.31227
1721.0,-48934.31227
1722.0,-48934.31227
1723.0,-48934.31227
1724.0,-48934.31227
1725.0,-48934.31227
1726.0,-48934.31227
1727.0,-48934.31227
1728.0,-48934.31227
1729.0,-48934.31227
1730.0,-48934.31227
1731.0,-48934.31227
1732.0,-48934.31227
1733.0,-48934.31227
1734.0,-48934.31227
1735.0,-48934.31227
1736.0,-48934.31227
1737.0,-48934.31227
1738.0,-48934.31227
1739.0,-48934.31227
1740.0,-48934.31227
1741.0,-48934.31227
1742.0,-48934.31227
1743.0,-48934.31227
1744.0,-48934.31227
1745.0,-48934.31227
1746.0,-48934.31227
1747.0,-48934.31227
1748.0,-48934.31227
1749.0,-48934.31227
1750.0,-48934.31227
1751.0,-48934.31227
1752.0,-48934.31227
1753.0,-48934.31227
1754.0,-48934.31227
1755.0,-48934.31227
1756.0,-48934.31227
1757.0,-48934.31227
1758.0,-48934.31227
1759.0,-48934.31227
1760.0,-48934.31227
1761.0,-48934.31227
1762.0,-48934.31227
1763.0,-48934.31227
1764.0,-48934.31227
1765.0,-48934.31227
1766.0,-48934.31227
1767.0,-48934.31227
1768.0,-48934.31227
1769.0,-48934.31227
1770.0,-48934.31227
1771.0,-48934.31227
1772.0,-48934.31227
1773.0,-48934.31227
1774.0,-48934.31227
1775.0,-48934.31227
1776.0,-48934.31227
1777.0,-48934.31227
1778.0,-48934.31227
1779.0,-48934.31227
1780.0,-48934.31227
1781.0,-48934.31227
1782.0,-48934.31227
1783.0,-48934.31227
1784.0,-48934.31227
1785.0,-48934.31227
1786.0,-48934.31227
1787.0,-48934.31227
1788.0,-48934.31227
1789.0,-48934.31227
1790.0,-48934.31227
1791.0,-48934.31227
1792.0,-48934.31227
1793.0,-48934.31227
1794.0,-48934.31227
1795.0,-48934.31227
1796.0,-48934.31227
1797.0,-48934.31227
1798.0,-48934.31227
1799.0,-48934.31227
1800.0,-48934.31227
1801.0,-48934.31227
1802.0,-48934.31227
1803.0,-48934.31227
1804.0,-48934.31227
1805.0,-48934.31227
1806.0,-48934.31227
1807.0,-48934.31227
1808.0,-48934.31227
1809.0,-48934.31227
1810.0,-48934.31227
1811.0,-48934.31227
1812.0,-48934.31227
1813.0,-48934.31227
1814.0,-48934.31227
1815.0,-48934.31227
1816.0,-48934.31227
1817.0,-48934.31227
1818.0,-48934.31227
1819.0,-48934.31227
1820.0,-48934.31227
1821.0,-48934.31227
1822.0,-48934.31227
1823.0,-48934.31227
1824.0,-48934.31227
1825.0,-48934.31227
1826.0,-48934.31227
1827.0,-48934.31227
1828.0,-48934.31227
1829.0,-48934.31227
1830.0,-48934.31227
1831.0,-48934.31227
1832.0,-48934.31227
1833.0,-48934.31227
1834.0,-48934.31227
1835.0,-48934.31227
1836.0,-48934.31227
1837.0,-48934.31227
1838.0,-48934.31227
1839.0,-48934.31227
1840.0,-48934.31227
1841.0,-48934.31227
1842.0,-48934.31227
1843.0,-48934.31227
1844.0,-48934.31227
1845.0,-48934.31227
1846.0,-48934.31227
1847.0,-48934.31227
1848.0,-48934.31227
1849.0,-48934.31227
1850.0,-48934.31227
1851.0,-48934.31227
1852.0,-48934.31227
1853.0,-48934.31227
1854.0,-48934.31227
1855.0,-48934.31227
1856.0,-48934.31227
1857.0,-48934.31227
1858.0,-48934.31227
1859.0,-48934.31227
1860.0,-48934.31227
1861.0,-48934.31227
1862.0,-48934.31227
1863.0,-48934.31227
1864.0,-48934.31227
1865.0,-48934.31227
1866.0,-48934.31227
1867.0,-48934.31227
1868.0,-48934.31227
1869.0,-48934.31227
1870.0,-48934.31227
1871.0,-48934.31227
1872.0,-48934.31227
1873.0,-48934.31227
1874.0,-48934.31227
1875.0,-48934.31227
1876.0,-48934.31227
1877.0,-48934.31227
1878.0,-48934.31227
1879.0,-48934.31227
1880.0,-48934.31227
1881.0,-48934.31227
1882.0,-48934.31227
1883.0,-48934.31227
1884.0,-48934.31227
1885.0,-48934.31227
1886.0,-48934.31227
1887.0,-48934.31227
1888.0,-48934.31227
1889.0,-48934.31227
1890.0,-48934.31227
1891.0,-48934.31227
1892.0,-48934.31227
1893.0,-48934.31227
1894.0,-48934.31227
1895.0,-48934.31227
1896.0,-48934.31227
1897.0,-48934.31227
1898.0,-48934.31227
1899.0,-48934.31227
1900.0,-48934.31227
1901.0,-48934.31227
1902.0,-48934.31227
1903.0,-48934.31227
1904.0,-48934.31227
1905.0,-48934.31227
1906.0,-48934.31227
1907.0,-48934.31227
1908.0,-48934.31227
1909.0,-48934.31227
1910.0,-48934.31227
1911.0,-48934.31227
1912.0,-48934.31227
1913.0,-48934.31227
1914.0,-48934.31227
1915.0,-48934.31227
1916.0,-48934.31227
1917.0,-48934.31227
1918.0,-48934.31227
1919.0,-48934.31227
1920.0,-48934.31227
1921.0,-48934.31227
1922.0,-48934.31227
1923.0,-48934.31227
1924.0,-48934.31227
1925.0,-48934.31227
1926.0,-48934.31227
1927.0,-48934.31227
1928.0,-48934.31227
1929.0,-48934.31227
1930.0,-48934.31227
1931.0,-48934.31227
1932.0,-48934.31227
1933.0,-48934.31227
1934.0,-48934.31227
1935.0,-48934.31227
1936.0,-48934.31227
1937.0,-48934.31227
1938.0,-48934.31227
1939.0,-48934.31227
1940.0,-48934.31227
1941.0,-48934.31227
1942.0,-48934.31227
1943.0,-48934.31227
1944.0,-48934.31227
1945.0,-48934.31227
1946.0,-48934.31227
1947.0,-48934.31227
1948.0,-48934.31227
1949.0,-48934.31227
1950.0,-48934.31227
1951.0,-48934.31227
1952.0,-48934.31227
1953.0,-48934.31227
1954.0,-48934.31227
1955.0,-48934.31227
1956.0,-48934.31227
1957.0,-48934.31227
1958.0,-48934.31227
1959.0,-48934.31227
1960.0,-48934.31227
1961.0,-48934.31227
1962.0,-48934.31227
1963.0,-48934.31227
1964.0,-48934.31227
1965.0,-48934.31227
1966.0,-48934.31227
1967.0,-48934.31227
1968.0,-48934.31227
1969.0,-48934.31227
1970.0,-48934.31227
1971.0,-48934.31227
1972.0,-48934.31227
1973.0,-48934.31227
1974.0,-48934.31227
1975.0,-48934.31227
1976.0,-48934.31227
1977.0,-48934.31227
1978.0,-48934.31227
1979.0,-48934.31227
1980.0,-48934.31227
1981.0,-48934.31227
1982.0,-48934.31227
1983.0,-48934.31227
1984.0,-48934.31227
1985.0,-48934.31227
1986.0,-48934.31227
1987.0,-48934.31227
1988.0,-48934.31227
1989.0,-48934.31227
1990.0,-48934.31227
1991.0,-48934.31227
1992.0,-48934.31227
1993.0,-48934.31227
1994.0,-48934.31227
1995.0,-48934.31227
1996.0,-48934.31227
1997.0,-48934.31227
1998.0,-48934.31227
1999.0,-48934.31227
2000.0,-48934.31227
2001.0,-48934.31227
2002.0,-48934.31227
2003.0,-48934.31227
2004.0,-48934.31227
2005.0,-48934.31227
2006.0,-48934.31227
2007.0,-48934.31227
2008.0,-48934.31227
2009.0,-48934.31227
2010.0,-48934.31227
2011.0,-48934.31227
2012.0,-48934.31227
2013.0,-48934.31227
2014.0,-48934.31227
2015.0,-48934.31227
2016.0,-48934.31227
2017.0,-48934.31227
2018.0,-48934.31227
2019.0,-48934.31227
2020.0,-48934.31227
2021.0,-48934.31227
2022.0,-48934.31227
2023.0,-48934.31227
2024.0,-48934.31227
2025.0,-48934.31227
2026.0,-48934.31227
2027.0,-48934.31227
2028.0,-48934.31227
2029.0,-48934.31227
2030.0,-48934.31227
2031.0,-48934.31227
2032.0,-48934.31227
2033.0,-48934.31227
2034.0,-48934.31227
2035.0,-48934.31227
2036.0,-48934.31227
2037.0,-48934.31227
2038.0,-48934.31227
2039.0,-48934.31227
2040.0,-48934.31227
2041.0,-48934.31227
2042.0,-48934.31227
2043.0,-48934.31227
2044.0,-48934.31227
2045.0,-48934.31227
2046.0,-48934.31227
2047.0,-48934.31227
2048.0,-48934.31227
2049.0,-48934.31227
2050.0,-48934.31227
2051.0,-48934.31227
2052.0,-48934.31227
2053.0,-48934.31227
2054.0,-48934.31227
2055.0,-48934.31227
2056.0,-48934.31227
2057.0,-48934.31227
2058.0,-48934.31227
2059.0,-48934.31227
2060.0,-48934.31227
2061.0,-48934.31227
2062.0,-48934.31227
2063.0,-48934.31227
2064.0,-48934.31227
2065.0,-48934.31227
2066.0,-48934.31227
2067.0,-48934.31227
2068.0,-48934.31227
2069.0,-48934.31227
2070.0,-48934.31227
2071.0,-48934.31227
2072.0,-48934.31227
2073.0,-48934.31227
2074.0,-48934.31227
2075.0,-48934.31227
2076.0,-48934.31227
2077.0,-48934.31227
2078.0,-48934.31227
2079.0,-48934.31227
2080.0,-48934.31227
2081.0,-48934.31227
2082.0,-48934.31227
2083.0,-48934.31227
2084.0,-48934.31227
2085.0,-48934.31227
2086.0,-48934.31227
2087.0,-48934.31227
2088.0,-48934.31227
2089.0,-48934.31227
2090.0,-48934.31227
2091.0,-48934.31227
2092.0,-48934.31227
2093.0,-48934.31227
2094.0,-48934.31227
2095.0,-48934.31227
2096.0,-48934.31227
2097.0,-48934.31227
2098.0,-48934.31227
2099.0,-48934.31227
2100.0,-48934.31227
2101.0,-48934.31227
2102.0,-48934.31227
2103.0,-48934.31227
2104.0,-48934.31227
2105.0,-48934.31227
2106.0,-48934.31227
2107.0,-48934.31227
2108.0,-48934.31227
2109.0,-48934.31227
2110.0,-48934.31227
2111.0,-48934.31227
2112.0,-48934.31227
2113.0,-48934.31227
2114.0,-48934.31227
2115.0,-48934.31227
2116.0,-48934.31227
2117.0,-48934.31227
2118.0,-48934.31227
2119.0,-48934.31227
2120.0,-48934.31227
2121.0,-48934.31227
2122.0,-48934.31227
2123.0,-48934.31227
2124.0,-48934.31227
2125.0,-48934.31227
2126.0,-48934.31227
2127.0,-48934.31227
2128.0,-48934.31227
2129.0,-48934.31227
2130.0,-48934.31227
2131.0,-48934.31227
2132.0,-48934.31227
2133.0,-48934.31227
2134.0,-48934.31227
2135.0,-48934.31227
2136.0,-48934.31227
2137.0,-48934.31227
2138.0,-48934.31227
2139.0,-48934.31227
2140.0,-48934.31227
2141.0,-48934.31227
2142.0,-48934.31227
2143.0,-48934.31227
2144.0,-48934.31227
2145.0,-48934.31227
2146.0,-48934.31227
2147.0,-48934.31227
2148.0,-48934.31227
2149.0,-48934.31227
2150.0,-48934.31227
2151.0,-48934.31227
2152.0,-48934.31227
2153.0,-48934.31227
2154.0,-48934.31227
2155.0,-48934.31227
2156.0,-48934.31227
2157.0,-48934.31227
2158.0,-48934.31227
2159.0,-48934.31227
2160.0,-48934.31227
2161.0,-48934.31227
2162.0,-48934.31227
2163.0,-48934.31227
2164.0,-48934.31227
2165.0,-48934.31227
2166.0,-48934.31227
2167.0,-48934.31227
2168.0,-48934.31227
2169.0,-48934.31227
2170.0,-48934.31227
2171.0,-48934.31227
2172.0,-48934.31227
2173.0,-48934.31227
2174.0,-48934.31227
2175.0,-48934.31227
2176.0,-48934.31227
2177.0,-48934.31227
2178.0,-48934.31227
2179.0,-48934.31227
2180.0,-48934.31227
2181.0,-48934.31227
2182.0,-48934.31227
2183.0,-48934.31227
2184.0,-48934.31227
2185.0,-48934.31227
2186.0,-48934.31227
2187.0,-48934.31227
2188.0,-48934.31227
2189.0,-48934.31227
2190.0,-48934.31227
2191.0,-48934.31227
2192.0,-48934.31227
2193.0,-48934.31227
2194.0,-48934.31227
2195.0,-48934.31227
2196.0,-48934.31227
2197.0,-48934.31227
2198.0,-48934.31227
2199.0,-48934.31227
2200.0,-48934.31227
2201.0,-48934.31227
2202.0,-48934.31227
2203.0,-48934.31227
2204.0,-48934.31227
2205.0,-48934.31227
2206.0,-48934.31227
2207.0,-48934.31227
2208.0,-48934.31227
2209.0,-48934.31227
2210.0,-48934.31227
2211.0,-48934.31227
2212.0,-48934.31227
2213.0,-48934.31227
2214.0,-48934.31227
2215.0,-48934.31227
2216.0,-48934.31227
2217.0,-48934.31227
2218.0,-48934.31227
2219.0,-48934.31227
2220.0,-48934.31227
2221.0,-48934.31227
2222.0,-48934.31227
2223.0,-48934.31227
2224.0,-48934.31227
2225.0,-48934.31227
2226.0,-48934.31227
2227.0,-48934.31227
2228.0,-48934.31227
2229.0,-48934.31227
2230.0,-48934.31227
2231.0,-48934.31227
2232.0,-48934.31227
2233.0,-48934.31227
2234.0,-48934.31227
2235.0,-48934.31227
2236.0,-48934.31227
2237.0,-48934.31227
2238.0,-48934.31227
2239.0,-48934.31227
2240.0,-48934.31227
2241.0,-48934.31227
2242.0,-48934.31227
2243.0,-48934.31227
2244.0,-48934.31227
2245.0,-48934.31227
2246.0,-48934.31227
2247.0,-48934.31227
2248.0,-48934.31227
2249.0,-48934.31227
2250.0,-48934.31227
2251.0,-48934.31227
2252.0,-48934.31227
2253.0,-48934.31227
2254.0,-48934.31227
2255.0,-48934.31227
2256.0,-48934.31227
2257.0,-48934.31227
2258.0,-48934.31227
2259.0,-48934.31227
2260.0,-48934.31227
2261.0,-48934.31227
2262.0,-48934.31227
2263.0,-48934.31227
2264.0,-48934.31227
2265.0,-48934.31227
2266.0,-48934.31227
2267.0,-48934.31227
2268.0,-48934.31227
2269.0,-48934.31227
2270.0,-48934.31227
2271.0,-48934.31227
2272.0,-48934.31227
2273.0,-48934.31227
2274.0,-48934.31227
2275.0,-48934.31227
2276.0,-48934.31227
2277.0,-48934.31227
2278.0,-48934.31227
2279.0,-48934.31227
2280.0,-48934.31227
2281.0,-48934.31227
2282.0,-48934.31227
2283.0,-48934.31227
2284.0,-48934.31227
2285.0,-48934.31227
2286.0,-48934.31227
2287.0,-48934.31227
2288.0,-48934.31227
2289.0,-48934.31227
2290.0,-48934.31227
2291.0,-48934.31227
2292.0,-48934.31227
2293.0,-48934.31227
2294.0,-48934.31227
2295.0,-48934.31227
2296.0,-48934.31227
2297.0,-48934.31227
2298.0,-48934.31227
2299.0,-48934.31227
2300.0,-48934.31227
2301.0,-48934.31227
2302.0,-48934.31227
2303.0,-48934.31227
2304.0,-48934.31227
2305.0,-48934.31227
2306.0,-48934.31227
2307.0,-48934.31227
2308.0,-48934.31227
2309.0,-48934.31227
2310.0,-48934.31227
2311.0,-48934.31227
2312.0,-48934.31227
2313.0,-48934.31227
2314.0,-48934.31227
2315.0,-48934.31227
2316.0,-48934.31227
2317.0,-48934.31227
2318.0,-48934.31227
2319.0,-48934.31227
2320.0,-48934.31227
2321.0,-48934.31227
2322.0,-48934.31227
2323.0,-48934.31227
2324.0,-48934.31227
2325.0,-48934.31227
2326.0,-48934.31227
2327.0,-48934.31227
2328.0,-48934.31227
2329.0,-48934.31227
2330.0,-48934.31227
2331.0,-48934.31227
2332.0,-48934.31227
2333.0,-48934.31227
2334.0,-48934.31227
2335.0,-48934.31227
2336.0,-48934.31227
2337.0,-48934.31227
2338.0,-48934.31227
2339.0,-48934.31227
2340.0,-48934.31227
2341.0,-48934.31227
2342.0,-48934.31227
2343.0,-48934.31227
2344.0,-48934.31227
2345.0,-48934.31227
2346.0,-48934.31227
2347.0,-48934.31227
2348.0,-48934.31227
2349.0,-48934.31227
2350.0,-48934.31227
2351.0,-48934.31227
2352.0,-48934.31227
2353.0,-48934.31227
2354.0,-48934.31227
2355.0,-48934.31227
2356.0,-48934.31227
2357.0,-48934.31227
2358.0,-48934.31227
2359.0,-48934.31227
2360.0,-48934.31227
2361.0,-48934.31227
2362.0,-48934.31227
2363.0,-48934.31227
2364.0,-48934.31227
2365.0,-48934.31227
2366.0,-48934.31227
2367.0,-48934.31227
2368.0,-48934.31227
2369.0,-48934.31227
2370.0,-48934.31227
2371.0,-48934.31227
2372.0,-48934.31227
2373.0,-48934.31227
2374.0,-48934.31227
2375.0,-48934.31227
2376.0,-48934.31227
2377.0,-48934.31227
2378.0,-48934.31227
2379.0,-48934.31227
2380.0,-48934.31227
2381.0,-48934.31227
2382.0,-48934.31227
2383.0,-48934.31227
2384.0,-48934.31227
2385.0,-48934.31227
2386.0,-48934.31227
2387.0,-48934.31227
2388.0,-48934.31227
2389.0,-48934.31227
2390.0,-48934.31227
2391.0,-48934.31227
2392.0,-48934.31227
2393.0,-48934.31227
2394.0,-48934.31227
2395.0,-48934.31227
2396.0,-48934.31227
2397.0,-48934.31227
2398.0,-48934.31227
2399.0,-48934.31227
2400.0,-48934.31227
2401.0,-48934.31227
2402.0,-48934.31227
2403.0,-48934.31227
2404.0,-48934.31227
2405.0,-48934.31227
2406.0,-48934.31227
2407.0,-48934.31227
2408.0,-48934.31227
2409.0,-48934.31227
2410.0,-48934.31227
2411.0,-48934.31227
2412.0,-48934.31227
2413.0,-48934.31227
2414.0,-48934.31227
2415.0,-48934.31227
2416.0,-48934.31227
2417.0,-48934.31227
2418.0,-48934.31227
2419.0,-48934.31227
2420.0,-48934.31227
2421.0,-48934.31227
2422.0,-48934.31227
2423.0,-48934.31227
2424.0,-48934.31227
2425.0,-48934.31227
2426.0,-48934.31227
2427.0,-48934.31227
2428.0,-48934.31227
2429.0,-48934.31227
2430.0,-48934.31227
2431.0,-48934.31227
2432.0,-48934.31227
2433.0,-48934.31227
2434.0,-48934.31227
2435.0,-48934.31227
2436.0,-48934.31227
2437.0,-48934.31227
2438.0,-48934.31227
2439.0,-48934.31227
2440.0,-48934.31227
2441.0,-48934.31227
2442.0,-48934.31227
2443.0,-48934.31227
2444.0,-48934.31227
2445.0,-48934.31227
2446.0,-48934.31227
2447.0,-48934.31227
2448.0,-48934.31227
2449.0,-48934.31227
2450.0,-48934.31227
2451.0,-48934.31227
2452.0,-48934.31227
2453.0,-48934.31227
2454.0,-48934.31227
2455.0,-48934.31227
2456.0,-48934.31227
2457.0,-48934.31227
2458.0,-48934.31227
2459.0,-48934.31227
2460.0,-48934.31227
2461.0,-48934.31227
2462.0,-48934.31227
2463.0,-48934.31227
2464.0,-48934.31227
2465.0,-48934.31227
2466.0,-48934.31227
2467.0,-48934.31227
2468.0,-48934.31227
2469.0,-48934.31227
2470.0,-48934.31227
2471.0,-48934.31227
2472.0,-48934.31227
2473.0,-48934.31227
2474.0,-48934.31227
2475.0,-48934.31227
2476.0,-48934.31227
2477.0,-48934.31227
2478.0,-48934.31227
2479.0,-48934.31227
2480.0,-48934.31227
2481.0,-48934.31227
2482.0,-48934.31227
2483.0,-48934.31227
2484.0,-48934.31227
2485.0,-48934.31227
2486.0,-48934.31227
2487.0,-48934.31227
2488.0,-48934.31227
2489.0,-48934.31227
2490.0,-48934.31227
2491.0,-48934.31227
2492.0,-48934.31227
2493.0,-48934.31227
2494.0,-48934.31227
2495.0,-48934.31227
2496.0,-48934.31227
2497.0,-48934.31227
2498.0,-48934.31227
2499.0,-48934.31227
2500.0,-48934.31227
2501.0,-48934.31227
2502.0,-48934.31227
2503.0,-48934.31227
2504.0,-48934.31227
2505.0,-48934.31227
2506.0,-48934.31227
2507.0,-48934.31227
2508.0,-48934.31227
2509.0,-48934.31227
2510.0,-48934.31227
2511.0,-48934.31227
2512.0,-48934.31227
2513.0,-48934.31227
2514.0,-48934.31227
2515.0,-48934.31227
2516.0,-48934.31227
2517.0,-48934.31227
2518.0,-48934.31227
2519.0,-48934.31227
2520.0,-48934.31227
2521.0,-48934.31227
2522.0,-48934.31227
2523.0,-48934.31227
2524.0,-48934.31227
2525.0,-48934.31227
2526.0,-48934.31227
2527.0,-48934.31227
2528.0,-48934.31227
2529.0,-48934.31227
2530.0,-48934.31227
2531.0,-48934.31227
2532.0,-48934.31227
2533.0,-48934.31227
2534.0,-48934.31227
2535.0,-48934.31227
2536.0,-48934.31227
2537.0,-48934.31227
2538.0,-48934.31227
2539.0,-48934.31227
2540.0,-48934.31227
2541.0,-48934.31227
2542.0,-48934.31227
2543.0,-48934.31227
2544.0,-48934.31227
2545.0,-48934.31227
2546.0,-48934.31227
2547.0,-48934.31227
2548.0,-48934.31227
2549.0,-48934.31227
2550.0,-48934.31227
2551.0,-48934.31227
2552.0,-48934.31227
2553.0,-48934.31227
2554.0,-48934.31227
2555.0,-48934.31227
2556.0,-48934.31227
2557.0,-48934.31227
2558.0,-48934.31227
2559.0,-48934.31227
2560.0,-48934.31227
2561.0,-48934.31227
2562.0,-48934.31227
2563.0,-48934.31227
2564.0,-48934.31227
2565.0,-48934.31227
2566.0,-48934.31227
2567.0,-48934.31227
2568.0,-48934.31227
2569.0,-48934.31227
2570.0,-48934.31227
2571.0,-48934.31227
2572.0,-48934.31227
2573.0,-48934.31227
2574.0,-48934.31227
2575.0,-48934.31227
2576.0,-48934.31227
2577.0,-48934.31227
2578.0,-48934.31227
2579.0,-48934.31227
2580.0,-48934.31227
2581.0,-48934.31227
2582.0,-48934.31227
2583.0,-48934.31227
2584.0,-48934.31227
2585.0,-48934.31227
2586.0,-48934.31227
2587.0,-48934.31227
2588.0,-48934.31227
2589.0,-48934.31227
2590.0,-48934.31227
2591.0,-48934.31227
2592.0,-48934.31227
2593.0,-48934.31227
2594.0,-48934.31227
2595.0,-48934.31227
2596.0,-48934.31227
2597.0,-48934.31227
2598.0,-48934.31227
2599.0,-48934.31227
2600.0,-48934.31227
2601.0,-48934.31227
2602.0,-48934.31227
2603.0,-48934.31227
2604.0,-48934.31227
2605.0,-48934.31227
2606.0,-48934.31227
2607.0,-48934.31227
2608.0,-48934.31227
2609.0,-48934.31227
2610.0,-48934.31227
2611.0,-48934.31227
2612.0,-48934.31227
2613.0,-48934.31227
2614.0,-48934.31227
2615.0,-48934.31227
2616.0,-48934.31227
2617.0,-48934.31227
2618.0,-48934.31227
2619.0,-48934.31227
2620.0,-48934.31227
2621.0,-48934.31227
2622.0,-48934.31227
2623.0,-48934.31227
2624.0,-48934.31227
2625.0,-48934.31227
2626.0,-48934.31227
2627.0,-48934.31227
2628.0,-48934.31227
2629.0,-48934.31227
2630.0,-48934.31227
2631.0,-48934.31227
2632.0,-48934.31227
2633.0,-48934.31227
2634.0,-48934.31227
2635.0,-48934.31227
2636.0,-48934.31227
2637.0,-48934.31227
2638.0,-48934.31227
2639.0,-48934.31227
2640.0,-48934.31227
2641.0,-48934.31227
2642.0,-48934.31227
2643.0,-48934.31227
2644.0,-48934.31227
2645.0,-48934.31227
2646.0,-48934.31227
2647.0,-48934.31227
2648.0,-48934.31227
2649.0,-48934.31227
2650.0,-48934.31227
2651.0,-48934.31227
2652.0,-48934.31227
2653.0,-48934.31227
2654.0,-48934.31227
2655.0,-48934.31227
2656.0,-48934.31227
2657.0,-48934.31227
2658.0,-48934.31227
2659.0,-48934.31227
2660.0,-48934.31227
2661.0,-48934.31227
2662.0,-48934.31227
2663.0,-48934.31227
2664.0,-48934.31227
2665.0,-48934.31227
2666.0,-48934.31227
2667.0,-48934.31227
2668.0,-48934.31227
2669.0,-48934.31227
2670.0,-48934.31227
2671.0,-48934.31227
2672.0,-48934.31227
2673.0,-48934.31227
2674.0,-48934.31227
2675.0,-48934.31227
2676.0,-48934.31227
2677.0,-48934.31227
2678.0,-48934.31227
2679.0,-48934.31227
2680.0,-48934.31227
2681.0,-48934.31227
2682.0,-48934.31227
2683.0,-48934.31227
2684.0,-48934.31227
2685.0,-48934.31227
2686.0,-48934.31227
2687.0,-48934.31227
2688.0,-48934.31227
2689.0,-48934.31227
2690.0,-48934.31227
2691.0,-48934.31227
2692.0,-48934.31227
2693.0,-48934.31227
2694.0,-48934.31227
2695.0,-48934.31227
2696.0,-48934.31227
2697.0,-48934.31227
2698.0,-48934.31227
2699.0,-48934.31227
2700.0,-48934.31227
2701.0,-48934.31227
2702.0,-48934.31227
2703.0,-48934.31227
2704.0,-48934.31227
2705.0,-48934.31227
2706.0,-48934.31227
2707.0,-48934.31227
2708.0,-48934.31227
2709.0,-48934.31227
2710.0,-48934.31227
2711.0,-48934.31227
2712.0,-48934.31227
2713.0,-48934.31227
2714.0,-48934.31227
2715.0,-48934.31227
2716.0,-48934.31227
2717.0,-48934.31227
2718.0,-48934.31227
2719.0,-48934.31227
2720.0,-48934.31227
2721.0,-48934.31227
2722.0,-48934.31227
2723.0,-48934.31227
2724.0,-48934.31227
2725.0,-48934.31227
2726.0,-48934.31227
2727.0,-48934.31227
2728.0,-48934.31227
2729.0,-48934.31227
2730.0,-48934.31227
2731.0,-48934.31227
2732.0,-48934.31227
2733.0,-48934.31227
2734.0,-48934.31227
2735.0,-48934.31227
2736.0,-48934.31227
2737.0,-48934.31227
2738.0,-48934.31227
2739.0,-48934.31227
2740.0,-48934.31227
2741.0,-48934.31227
2742.0,-48934.31227
2743.0,-48934.31227
2744.0,-48934.31227
2745.0,-48934.31227
2746.0,-48934.31227
2747.0,-48934.31227
2748.0,-48934.31227
2749.0,-48934.31227
2750.0,-48934.31227
2751.0,-48934.31227
2752.0,-48934.31227
2753.0,-48934.31227
2754.0,-48934.31227
2755.0,-48934.31227
2756.0,-48934.31227
2757.0,-48934.31227
2758.0,-48934.31227
2759.0,-48934.31227
2760.0,-48934.31227
2761.0,-48934.31227
2762.0,-48934.31227
2763.0,-48934.31227
2764.0,-48934.31227
2765.0,-48934.31227
2766.0,-48934.31227
2767.0,-48934.31227
2768.0,-48934.31227
2769.0,-48934.31227
2770.0,-48934.31227
2771.0,-48934.31227
2772.0,-48934.31227
2773.0,-48934.31227
2774.0,-48934.31227
2775.0,-48934.31227
2776.0,-48934.31227
2777.0,-48934.31227
2778.0,-48934.31227
2779.0,-48934.31227
2780.0,-48934.31227
2781.0,-48934.31227
2782.0,-48934.31227
2783.0,-48934.31227
2784.0,-48934.31227
2785.0,-48934.31227
2786.0,-48934.31227
2787.0,-48934.31227
2788.0,-48934.31227
2789.0,-48934.31227
2790.0,-48934.31227
2791.0,-48934.31227
2792.0,-48934.31227
2793.0,-48934.31227
2794.0,-48934.31227
2795.0,-48934.31227
2796.0,-48934.31227
2797.0,-48934.31227
2798.0,-48934.31227
2799.0,-48934.31227
2800.0,-48934.31227
2801.0,-48934.31227
2802.0,-48934.31227
2803.0,-48934.31227
2804.0,-48934.31227
2805.0,-48934.31227
2806.0,-48934.31227
2807.0,-48934.31227
2808.0,-48934.31227
2809.0,-48934.31227
2810.0,-48934.31227
2811.0,-48934.31227
2812.0,-48934.31227
2813.0,-48934.31227
2814.0,-48934.31227
2815.0,-48934.31227
2816.0,-48934.31227
2817.0,-48934.31227
2818.0,-48934.31227
2819.0,-48934.31227
2820.0,-48934.31227
2821.0,-48934.31227
2822.0,-48934.31227
2823.0,-48934.31227
2824.0,-48934.31227
2825.0,-48934.31227
2826.0,-48934.31227
2827.0,-48934.31227
2828.0,-48934.31227
2829.0,-48934.31227
2830.0,-48934.31227
2831.0,-48934.31227
2832.0,-48934.31227
2833.0,-48934.31227
2834.0,-48934.31227
2835.0,-48934.31227
2836.0,-48934.31227
2837.0,-48934.31227
2838.0,-48934.31227
2839.0,-48934.31227
2840.0,-48934.31227
2841.0,-48934.31227
2842.0,-48934.31227
2843.0,-48934.31227
2844.0,-48934.31227
2845.0,-48934.31227
2846.0,-48934.31227
2847.0,-48934.31227
2848.0,-48934.31227
2849.0,-48934.31227
2850.0,-48934.31227
2851.0,-48934.31227
2852.0,-48934.31227
2853.0,-48934.31227
2854.0,-48934.31227
2855.0,-48934.31227
2856.0,-48934.31227
2857.0,-48934.31227
2858.0,-48934.31227
2859.0,-48934.31227
2860.0,-48934.31227
2861.0,-48934.31227
2862.0,-48934.31227
2863.0,-48934.31227
2864.0,-48934.31227
2865.0,-48934.31227
2866.0,-48934.31227
2867.0,-48934.31227
2868.0,-48934.31227
2869.0,-48934.31227
2870.0,-48934.31227
2871.0,-48934.31227
2872.0,-48934.31227
2873.0,-48934.31227
2874.0,-48934.31227
2875.0,-48934.31227
2876.0,-48934.31227
2877.0,-48934.31227
2878.0,-48934.31227
2879.0,-48934.31227
2880.0,-48934.31227
2881.0,-48934.31227
2882.0,-48934.31227
2883.0,-48934.31227
2884.0,-48934.31227
2885.0,-48934.31227
2886.0,-48934.31227
2887.0,-48934.31227
2888.0,-48934.31227
2889.0,-48934.31227
2890.0,-48934.31227
2891.0,-48934.31227
2892.0,-48934.31227
2893.0,-48934.31227
2894.0,-48934.31227
2895.0,-48934.31227
2896.0,-48934.31227
2897.0,-48934.31227
2898.0,-48934.31227
2899.0,-48934.31227
2900.0,-48934.31227
2901.0,-48934.31227
2902.0,-48934.31227
2903.0,-48934.31227
2904.0,-48934.31227
2905.0,-48934.31227
2906.0,-48934.31227
2907.0,-48934.31227
2908.0,-48934.31227
2909.0,-48934.31227
2910.0,-48934.31227
2911.0,-48934.31227
2912.0,-48934.31227
2913.0,-48934.31227
2914.0,-48934.31227
2915.0,-48934.31227
2916.0,-48934.31227
2917.0,-48934.31227
2918.0,-48934.31227
2919.0,-48934.31227
2920.0,-48934.31227
2921.0,-48934.31227
2922.0,-48934.31227
2923.0,-48934.31227
2924.0,-48934.31227
2925.0,-48934.31227
2926.0,-48934.31227
2927.0,-48934.31227
2928.0,-48934.31227
2929.0,-48934.31227
2930.0,-48934.31227
2931.0,-48934.31227
2932.0,-48934.31227
2933.0,-48934.31227
2934.0,-48934.31227
2935.0,-48934.31227
2936.0,-48934.31227
2937.0,-48934.31227
2938.0,-48934.31227
2939.0,-48934.31227
2940.0,-48934.31227
2941.0,-48934.31227
2942.0,-48934.31227
2943.0,-48934.31227
2944.0,-48934.31227
2945.0,-48934.31227
2946.0,-48934.31227
2947.0,-48934.31227
2948.0,-48934.31227
2949.0,-48934.31227
2950.0,-48934.31227
2951.0,-48934.31227
2952.0,-48934.31227
2953.0,-48934.31227
2954.0,-48934.31227
2955.0,-48934.31227
2956.0,-48934.31227
2957.0,-48934.31227
2958.0,-48934.31227
2959.0,-48934.31227
2960.0,-48934.31227
2961.0,-48934.31227
2962.0,-48934.31227
2963.0,-48934.31227
2964.0,-48934.31227
2965.0,-48934.31227
2966.0,-48934.31227
2967.0,-48934.31227
2968.0,-48934.31227
2969.0,-48934.31227
2970.0,-48934.31227
2971.0,-48934.31227
2972.0,-48934.31227
2973.0,-48934.31227
2974.0,-48934.31227
2975.0,-48934.31227
2976.0,-48934.31227
2977.0,-48934.31227
2978.0,-48934.31227
2979.0,-48934.31227
2980.0,-48934.31227
2981.0,-48934.31227
2982.0,-48934.31227
2983.0,-48934.31227
2984.0,-48934.31227
2985.0,-48934.31227
2986.0,-48934.31227
2987.0,-48934.31227
2988.0,-48934.31227
2989.0,-48934.31227
2990.0,-48934.31227
2991.0,-48934.31227
2992.0,-48934.31227
2993.0,-48934.31227
2994.0,-48934.31227
2995.0,-48934.31227
2996.0,-48934.31227
2997.0,-48934.31227
2998.0,-48934.31227
2999.0,-48934.31227


==> figures/logs/mean_convergence_plots/gm_worms_gurobi.csv <==
7.0,-55075.592599999996
8.0,-53286.34523333333
9.0,-52122.07776666666
10.0,-51452.39086666666
11.0,-51044.725033333336
12.0,-50738.67346666665
13.0,-50527.57259999999
14.0,-50355.41356666667
15.0,-50208.22996666666
16.0,-50093.25613333333
17.0,-49987.343966666675
18.0,-49896.90783333334
19.0,-49822.949799999995
20.0,-49752.862933333345
21.0,-49685.912099999994
22.0,-49628.8695
23.0,-49575.51289999999
24.0,-49527.1404
25.0,-49480.0387
26.0,-49427.38566666667
27.0,-49383.02106666667
28.0,-49339.191933333335
29.0,-49292.616266666664
30.0,-49254.41039999998
31.0,-49222.258733333336
32.0,-49187.004066666675
33.0,-49160.15456666667
34.0,-49136.78553333333
35.0,-49115.87683333333
36.0,-49093.58983333332
37.0,-49076.57819999999
38.0,-49060.64
39.0,-49045.91103333333
40.0,-49029.12796666667
41.0,-49015.33999999999
42.0,-49001.75781666666
43.0,-48990.79800000002
44.0,-48979.88346666665
45.0,-48967.16236666667
46.0,-48956.99683333333
47.0,-48944.63813333334
48.0,-48936.18018333334
49.0,-48927.01903333334
50.0,-48919.3368
51.0,-48908.570966666666
52.0,-48900.645150000004
53.0,-48892.5527
54.0,-48886.91805
55.0,-48879.38551666666
56.0,-48872.344099999995
57.0,-48865.53743333333
58.0,-48858.18361666667
59.0,-48852.443799999994
60.0,-48846.065533333334
61.0,-48840.24256666666
62.0,-48833.32505
63.0,-48827.08123333333
64.0,-48822.19810000001
65.0,-48815.90409999999
66.0,-48809.870983333334
67.0,-48804.26206666666
68.0,-48799.87133333333
69.0,-48795.38999999999
70.0,-48791.431350000006
71.0,-48788.18354999999
72.0,-48784.890999999996
73.0,-48781.91423333334
74.0,-48778.35080000001
75.0,-48775.13038333333
76.0,-48772.12706666666
77.0,-48768.486333333334
78.0,-48765.52436666667
79.0,-48762.05926666667
80.0,-48759.811383333334
81.0,-48757.365183333335
82.0,-48754.453366666676
83.0,-48751.201516666675
84.0,-48748.700683333336
85.0,-48746.11
86.0,-48743.85311666667
87.0,-48740.690099999985
88.0,-48737.7205
89.0,-48734.85101666667
90.0,-48731.99730000001
91.0,-48729.25211666667
92.0,-48726.993233333335
93.0,-48723.83904999999
94.0,-48721.08123333334
95.0,-48718.39945000001
96.0,-48715.19001666667
97.0,-48712.74236666667
98.0,-48710.25281666668
99.0,-48706.05023333334
100.0,-48703.86091666666
101.0,-48702.047999999995
102.0,-48699.569983333335
103.0,-48696.88925
104.0,-48694.507116666675
105.0,-48692.910200000006
106.0,-48690.640066666674
107.0,-48688.87033333334
108.0,-48686.759450000005
109.0,-48683.92305
110.0,-48681.98159999999
111.0,-48680.30473333333
112.0,-48678.304800000005
113.0,-48676.540799999995
114.0,-48674.34901666666
115.0,-48672.666666666664
116.0,-48670.43200000001
117.0,-48668.82378333333
118.0,-48667.46173333333
119.0,-48665.48976666667
120.0,-48663.61695000001
121.0,-48662.1816
122.0,-48660.784649999994
123.0,-48659.227750000005
124.0,-48658.20010000001
125.0,-48656.76696666667
126.0,-48655.421616666674
127.0,-48654.22316666666
128.0,-48652.36673333333
129.0,-48651.14986666667
130.0,-48649.91885
131.0,-48648.61935
132.0,-48647.24316666666
133.0,-48646.24378333333
134.0,-48645.14028333334
135.0,-48644.151
136.0,-48642.23115
137.0,-48640.584
138.0,-48638.92216666668
139.0,-48637.23005000001
140.0,-48635.68250000001
141.0,-48634.69565
142.0,-48633.96353333335
143.0,-48632.86161666667
144.0,-48631.991716666664
145.0,-48630.74540000001
146.0,-48629.86665000001
147.0,-48629.1106
148.0,-48628.455850000006
149.0,-48627.27896666667
150.0,-48626.30773333334
151.0,-48625.33990000001
152.0,-48624.48526666666
153.0,-48623.56868333334
154.0,-48622.75916666666
155.0,-48621.87496666668
156.0,-48620.67558333333
157.0,-48619.251183333334
158.0,-48618.515316666664
159.0,-48617.92523333335
160.0,-48617.36846666667
161.0,-48616.82365
162.0,-48615.825300000004
163.0,-48614.98648333333
164.0,-48614.146933333344
165.0,-48613.35590000001
166.0,-48611.83345
167.0,-48610.9125
168.0,-48610.14408333333
169.0,-48609.15721666667
170.0,-48608.280099999996
171.0,-48607.39606666667
172.0,-48606.38639999999
173.0,-48605.54591666666
174.0,-48604.71431666667
175.0,-48603.845316666666
176.0,-48603.144
177.0,-48602.02171666666
178.0,-48600.7158
179.0,-48600.06668333334
180.0,-48599.20488333333
181.0,-48598.34813333334
182.0,-48597.27088333333
183.0,-48596.496233333324
184.0,-48595.20675
185.0,-48594.14121666667
186.0,-48593.43766666667
187.0,-48593.06013333334
188.0,-48591.92276666666
189.0,-48591.36191666667
190.0,-48590.224599999994
191.0,-48589.418849999995
192.0,-48588.533566666665
193.0,-48587.58490000001
194.0,-48586.92961666667
195.0,-48586.20774999999
196.0,-48585.38203333334
197.0,-48584.65453333334
198.0,-48583.5232
199.0,-48582.851983333334
200.0,-48582.09526666666
201.0,-48581.27210000001
202.0,-48580.2416
203.0,-48579.553916666664
204.0,-48578.556633333326
205.0,-48577.51250000002
206.0,-48576.629766666665
207.0,-48575.86066666666
208.0,-48575.10788333334
209.0,-48574.498433333334
210.0,-48573.630783333334
211.0,-48572.86963333333
212.0,-48571.965816666656
213.0,-48571.39630000001
214.0,-48570.91281666667
215.0,-48570.518099999994
216.0,-48570.19900000001
217.0,-48569.59631666667
218.0,-48568.946116666666
219.0,-48568.55411666666
220.0,-48568.30636666668
221.0,-48567.903783333335
222.0,-48567.135500000004
223.0,-48566.56381666668
224.0,-48566.17766666666
225.0,-48565.88051666667
226.0,-48565.439000000006
227.0,-48565.08570000001
228.0,-48564.79516666666
229.0,-48564.521100000005
230.0,-48563.93936666667
231.0,-48563.75791666667
232.0,-48563.5896
233.0,-48563.3848
234.0,-48563.0529
235.0,-48562.75460000001
236.0,-48561.97888333335
237.0,-48561.47326666667
238.0,-48560.87573333333
239.0,-48560.55636666667
240.0,-48560.398183333324
241.0,-48559.95291666667
242.0,-48559.67228333334
243.0,-48559.40703333334
244.0,-48558.96116666667
245.0,-48558.37686666667
246.0,-48557.848000000005
247.0,-48557.37246666666
248.0,-48556.95978333333
249.0,-48556.72116666668
250.0,-48556.49035
251.0,-48556.19206666667
252.0,-48556.02266666667
253.0,-48555.85243333334
254.0,-48555.59078333333
255.0,-48555.071383333336
256.0,-48554.677483333326
257.0,-48554.42078333333
258.0,-48553.883350000004
259.0,-48553.6039
260.0,-48553.23951666667
261.0,-48553.033716666665
262.0,-48552.68331666667
263.0,-48552.19653333333
264.0,-48551.78206666667
265.0,-48551.625433333335
266.0,-48551.36295
267.0,-48551.17106666667
268.0,-48550.8148
269.0,-48550.48888333333
270.0,-48550.25886666667
271.0,-48549.824366666675
272.0,-48549.59665
273.0,-48549.31770000001
274.0,-48548.9898
275.0,-48548.55456666667
276.0,-48548.359599999996
277.0,-48548.21985
278.0,-48548.09151666667
279.0,-48547.932516666675
280.0,-48547.52613333333
281.0,-48547.2935
282.0,-48547.14456666667
283.0,-48546.780033333336
284.0,-48546.35663333333
285.0,-48546.051100000004
286.0,-48545.934133333336
287.0,-48545.782466666664
288.0,-48545.4122
289.0,-48545.10621666666
290.0,-48544.5732
291.0,-48544.29876666667
292.0,-48544.09963333334
293.0,-48543.7845
294.0,-48543.654850000006
295.0,-48543.48841666667
296.0,-48543.303916666664
297.0,-48542.98668333333
298.0,-48542.64336666666
299.0,-48542.39843333334
300.0,-48542.0597
301.0,-48541.74026666667
302.0,-48541.57395
303.0,-48541.24558333333
304.0,-48540.900400000006
305.0,-48539.80461666666
306.0,-48539.47136666666
307.0,-48539.21611666667
308.0,-48538.99501666667
309.0,-48538.79466666666
310.0,-48538.60603333333
311.0,-48538.31856666667
312.0,-48538.116733333336
313.0,-48537.85636666667
314.0,-48537.61236666667
315.0,-48537.2533
316.0,-48536.90736666667
317.0,-48536.30096666666
318.0,-48536.08476666667
319.0,-48535.95886666667
320.0,-48535.781
321.0,-48535.61421666667
322.0,-48535.49861666666
323.0,-48534.988999999994
324.0,-48534.693066666674
325.0,-48534.50863333334
326.0,-48533.96646666667
327.0,-48533.59193333334
328.0,-48533.286733333334
329.0,-48532.99083333334
330.0,-48532.698899999996
331.0,-48532.44783333333
332.0,-48532.107299999996
333.0,-48531.82085
334.0,-48531.48296666667
335.0,-48530.36973333333
336.0,-48529.64463333334
337.0,-48529.16413333334
338.0,-48528.678433333334
339.0,-48528.497500000005
340.0,-48528.250733333334
341.0,-48528.00006666667
342.0,-48527.86583333334
343.0,-48527.69763333334
344.0,-48527.41563333334
345.0,-48527.24946666667
346.0,-48527.039533333336
347.0,-48526.77216666668
348.0,-48526.53926666667
349.0,-48526.29736666667
350.0,-48526.14056666666
351.0,-48525.96243333333
352.0,-48525.805766666665
353.0,-48525.59726666667
354.0,-48525.410383333336
355.0,-48525.27556666667
356.0,-48525.126599999996
357.0,-48524.98461666667
358.0,-48524.7991
359.0,-48524.6045
360.0,-48524.35258333333
361.0,-48524.124833333335
362.0,-48523.9386
363.0,-48523.717300000004
364.0,-48523.52035
365.0,-48523.23401666666
366.0,-48523.01951666667
367.0,-48522.703466666666
368.0,-48522.550650000005
369.0,-48522.35103333333
370.0,-48522.0843
371.0,-48521.937183333335
372.0,-48521.78316666666
373.0,-48521.63906666667
374.0,-48521.45106666666
375.0,-48521.30941666667
376.0,-48521.01843333334
377.0,-48520.8217
378.0,-48520.680066666675
379.0,-48520.43285
380.0,-48520.1942
381.0,-48520.045399999995
382.0,-48519.84655
383.0,-48519.598516666665
384.0,-48519.44926666667
385.0,-48519.3416
386.0,-48519.00693333334
387.0,-48518.88125
388.0,-48518.729250000004
389.0,-48518.56881666666
390.0,-48518.46555
391.0,-48518.25566666667
392.0,-48518.079933333334
393.0,-48517.986183333334
394.0,-48517.88981666667
395.0,-48517.7814
396.0,-48517.662000000004
397.0,-48517.586200000005
398.0,-48517.50538333333
399.0,-48517.39111666667
400.0,-48517.30240000001
401.0,-48517.24103333333
402.0,-48517.09683333334
403.0,-48516.998366666674
404.0,-48516.86840000001
405.0,-48516.746466666664
406.0,-48516.586500000005
407.0,-48516.5203
408.0,-48516.43901666666
409.0,-48516.306000000004
410.0,-48516.20893333333
411.0,-48516.12125
412.0,-48516.025233333334
413.0,-48515.9518
414.0,-48515.85518333334
415.0,-48515.765600000006
416.0,-48515.69285000001
417.0,-48515.607466666675
418.0,-48515.5312
419.0,-48515.47183333334
420.0,-48515.408233333335
421.0,-48515.31171666666
422.0,-48515.271883333335
423.0,-48515.15703333334
424.0,-48515.04543333334
425.0,-48514.89111666667
426.0,-48514.72286666667
427.0,-48514.59191666667
428.0,-48514.2552
429.0,-48514.13280000001
430.0,-48514.068133333334
431.0,-48513.993833333334
432.0,-48513.81355
433.0,-48513.683333333334
434.0,-48513.563233333334
435.0,-48513.439000000006
436.0,-48513.27208333334
437.0,-48512.96548333333
438.0,-48512.86446666667
439.0,-48512.6146
440.0,-48512.46696666667
441.0,-48512.24343333334
442.0,-48512.147866666666
443.0,-48512.05793333333
444.0,-48511.99115
445.0,-48511.9347
446.0,-48511.86328333334
447.0,-48511.78453333334
448.0,-48511.671766666674
449.0,-48511.54394999999
450.0,-48511.47528333333
451.0,-48511.42121666667
452.0,-48511.38215
453.0,-48511.341616666665
454.0,-48511.26963333334
455.0,-48511.170399999995
456.0,-48511.06065
457.0,-48511.003716666666
458.0,-48510.92348333334
459.0,-48510.8581
460.0,-48510.76403333333
461.0,-48510.66293333334
462.0,-48510.570133333335
463.0,-48510.371966666666
464.0,-48510.1927
465.0,-48510.05096666667
466.0,-48509.9099
467.0,-48509.763966666666
468.0,-48509.5643
469.0,-48509.38015
470.0,-48509.27023333333
471.0,-48509.17671666667
472.0,-48509.12415000001
473.0,-48509.069800000005
474.0,-48508.989816666675
475.0,-48508.92245
476.0,-48508.8478
477.0,-48508.74256666667
478.0,-48508.668033333335
479.0,-48508.60593333333
480.0,-48508.54961666666
481.0,-48508.51153333333
482.0,-48508.45623333334
483.0,-48508.394283333335
484.0,-48508.280633333336
485.0,-48508.1832
486.0,-48508.08488333334
487.0,-48507.91566666667
488.0,-48507.86605
489.0,-48507.830233333334
490.0,-48507.790316666666
491.0,-48507.733766666664
492.0,-48507.67423333334
493.0,-48507.62673333333
494.0,-48507.56725
495.0,-48507.52585
496.0,-48507.49735
497.0,-48507.463833333335
498.0,-48507.43226666667
499.0,-48507.389599999995
500.0,-48507.34746666667
501.0,-48507.313083333334
502.0,-48507.303100000005
503.0,-48507.292733333335
504.0,-48507.24466666666
505.0,-48507.17191666667
506.0,-48506.98943333334
507.0,-48506.77311666667
508.0,-48506.622033333326
509.0,-48506.4402
510.0,-48506.25446666667
511.0,-48506.17533333333
512.0,-48505.93813333333
513.0,-48505.78803333333
514.0,-48505.68519999999
515.0,-48505.57858333333
516.0,-48505.394133333335
517.0,-48505.292733333335
518.0,-48505.22161666667
519.0,-48505.151633333335
520.0,-48505.030666666666
521.0,-48504.89383333333
522.0,-48504.83143333333
523.0,-48504.7409
524.0,-48504.70126666667
525.0,-48504.64611666666
526.0,-48504.602666666666
527.0,-48504.56476666666
528.0,-48504.4268
529.0,-48504.357533333336
530.0,-48504.25468333333
531.0,-48504.147633333334
532.0,-48504.06033333333
533.0,-48504.0105
534.0,-48503.9503
535.0,-48503.80933333333
536.0,-48503.73568333334
537.0,-48503.65203333333
538.0,-48503.60656666666
539.0,-48503.57701666666
540.0,-48503.55466666667
541.0,-48503.534583333334
542.0,-48503.4959
543.0,-48503.477433333326
544.0,-48503.45156666667
545.0,-48503.426166666664
546.0,-48503.3818
547.0,-48503.34383333333
548.0,-48503.30518333333
549.0,-48503.2397
550.0,-48503.2045
551.0,-48503.16775
552.0,-48503.14961666667
553.0,-48503.11786666667
554.0,-48503.08726666667
555.0,-48503.0546
556.0,-48503.025200000004
557.0,-48502.99646666667
558.0,-48502.970766666665
559.0,-48502.941333333336
560.0,-48502.901
561.0,-48502.86266666666
562.0,-48502.824799999995
563.0,-48502.777266666664
564.0,-48502.75513333333
565.0,-48502.73203333333
566.0,-48502.71333333333
567.0,-48502.69096666667
568.0,-48502.6501
569.0,-48502.620116666665
570.0,-48502.596699999995
571.0,-48502.568
572.0,-48502.48793333334
573.0,-48502.43866666667
574.0,-48502.387533333334
575.0,-48502.35375
576.0,-48502.31566666667
577.0,-48502.2962
578.0,-48502.2636
579.0,-48502.23386666667
580.0,-48502.17176666667
581.0,-48502.128633333334
582.0,-48502.0956
583.0,-48502.047
584.0,-48502.02936666667
585.0,-48501.99606666667
586.0,-48501.96795
587.0,-48501.95568333333
588.0,-48501.940866666664
589.0,-48501.917199999996
590.0,-48501.8602
591.0,-48501.82358333333
592.0,-48501.783566666665
593.0,-48501.77099999999
594.0,-48501.75813333333
595.0,-48501.72123333333
596.0,-48501.656566666665
597.0,-48501.61686666667
598.0,-48501.59891666667
599.0,-48501.5749
600.0,-48501.55355
601.0,-48501.52910000001
602.0,-48501.47926666667
603.0,-48501.438883333336
604.0,-48501.23266666666
605.0,-48501.192500000005
606.0,-48501.174333333336
607.0,-48501.13883333334
608.0,-48501.120800000004
609.0,-48501.106400000004
610.0,-48501.092
611.0,-48501.05586666667
612.0,-48501.02783333333
613.0,-48500.98853333333
614.0,-48500.95456666667
615.0,-48500.938650000004
616.0,-48500.922966666665
617.0,-48500.88360000001
618.0,-48500.84413333333
619.0,-48500.819983333335
620.0,-48500.797999999995
621.0,-48500.7709
622.0,-48500.724700000006
623.0,-48500.6846
624.0,-48500.6612
625.0,-48500.610133333335
626.0,-48500.5484
627.0,-48500.49476666666
628.0,-48500.45593333334
629.0,-48500.37956666667
630.0,-48500.22818333333
631.0,-48500.142133333335
632.0,-48500.1051
633.0,-48500.08673333333
634.0,-48500.07015000001
635.0,-48500.059616666666
636.0,-48500.0415
637.0,-48500.02643333333
638.0,-48500.008466666666
639.0,-48499.99446666667
640.0,-48499.98461666667
641.0,-48499.974766666666
642.0,-48499.948300000004
643.0,-48499.911733333334
644.0,-48499.84543333333
645.0,-48499.77881666667
646.0,-48499.75603333334
647.0,-48499.74018333333
648.0,-48499.7211
649.0,-48499.70486666667
650.0,-48499.69111666667
651.0,-48499.67763333333
652.0,-48499.6582
653.0,-48499.63846666666
654.0,-48499.62176666667
655.0,-48499.57148333333
656.0,-48499.55766666667
657.0,-48499.538133333335
658.0,-48499.515666666666
659.0,-48499.49286666667
660.0,-48499.48495
661.0,-48499.477033333336
662.0,-48499.455766666666
663.0,-48499.3917
664.0,-48499.34613333333
665.0,-48499.224233333334
666.0,-48499.102333333336
667.0,-48499.037033333334
668.0,-48498.98586666666
669.0,-48498.856883333334
670.0,-48498.7937
671.0,-48498.7821
672.0,-48498.769733333334
673.0,-48498.75305000001
674.0,-48498.6261
675.0,-48498.5946
676.0,-48498.5671
677.0,-48498.544
678.0,-48498.52421666667
679.0,-48498.50871666667
680.0,-48498.4521
681.0,-48498.41703333334
682.0,-48498.3753
683.0,-48498.3594
684.0,-48498.30496666666
685.0,-48498.227399999996
686.0,-48498.1936
687.0,-48498.15936666667
688.0,-48498.07576666667
689.0,-48498.020333333334
690.0,-48497.9811
691.0,-48497.93526666667
692.0,-48497.87996666667
693.0,-48497.826616666665
694.0,-48497.8046
695.0,-48497.76876666667
696.0,-48497.761816666665
697.0,-48497.75396666666
698.0,-48497.72856666667
699.0,-48497.71536666667
700.0,-48497.70193333333
701.0,-48497.69268333333
702.0,-48497.68343333333
703.0,-48497.656899999994
704.0,-48497.635533333334
705.0,-48497.546833333334
706.0,-48497.5169
707.0,-48497.49913333334
708.0,-48497.4745
709.0,-48497.44726666667
710.0,-48497.3967
711.0,-48497.3743
712.0,-48497.331666666665
713.0,-48497.316100000004
714.0,-48497.31098333334
715.0,-48497.30586666667
716.0,-48497.29376666667
717.0,-48497.28596666667
718.0,-48497.27435
719.0,-48497.2613
720.0,-48497.25623333333
721.0,-48497.251533333336
722.0,-48497.23496666667
723.0,-48497.21483333334
724.0,-48497.20126666666
725.0,-48497.19245
726.0,-48497.18441666666
727.0,-48497.15383333333
728.0,-48497.133766666666
729.0,-48497.11073333333
730.0,-48497.093433333335
731.0,-48497.074433333335
732.0,-48497.06658333333
733.0,-48497.0592
734.0,-48497.04386666667
735.0,-48497.024699999994
736.0,-48497.001533333336
737.0,-48496.97180000001
738.0,-48496.95448333333
739.0,-48496.93716666666
740.0,-48496.88823333334
741.0,-48496.870266666665
742.0,-48496.85288333333
743.0,-48496.8301
744.0,-48496.80353333334
745.0,-48496.79095
746.0,-48496.778366666666
747.0,-48496.7632
748.0,-48496.741433333336
749.0,-48496.72743333333
750.0,-48496.713083333336
751.0,-48496.69945
752.0,-48496.6848
753.0,-48496.67916666667
754.0,-48496.657133333334
755.0,-48496.640766666664
756.0,-48496.634549999995
757.0,-48496.62833333333
758.0,-48496.616233333334
759.0,-48496.6047
760.0,-48496.59216666666
761.0,-48496.58313333333
762.0,-48496.5741
763.0,-48496.567533333335
764.0,-48496.5541
765.0,-48496.54541666667
766.0,-48496.53778333333
767.0,-48496.53
768.0,-48496.519100000005
769.0,-48496.50186666667
770.0,-48496.4891
771.0,-48496.47436666666
772.0,-48496.46801666667
773.0,-48496.46176666666
774.0,-48496.454816666665
775.0,-48496.395033333334
776.0,-48496.379733333335
777.0,-48496.367333333335
778.0,-48496.35906666667
779.0,-48496.3508
780.0,-48496.331099999996
781.0,-48496.31166666667
782.0,-48496.29486666666
783.0,-48496.287533333336
784.0,-48496.2802
785.0,-48496.27236666667
786.0,-48496.25266666667
787.0,-48496.2401
788.0,-48496.23413333333
789.0,-48496.22643333334
790.0,-48496.20823333333
791.0,-48496.18845
792.0,-48496.16873333333
793.0,-48496.15826666667
794.0,-48496.14958333333
795.0,-48496.140849999996
796.0,-48496.126233333336
797.0,-48496.11036666667
798.0,-48496.101200000005
799.0,-48496.08048333333
800.0,-48496.059766666665
801.0,-48496.03946666667
802.0,-48496.0285
803.0,-48496.02043333333
804.0,-48496.016266666666
805.0,-48496.01173333333
806.0,-48495.98826666667
807.0,-48495.9735
808.0,-48495.96163333333
809.0,-48495.954366666665
810.0,-48495.94763333334
811.0,-48495.9311
812.0,-48495.91383333333
813.0,-48495.89523333334
814.0,-48495.8719
815.0,-48495.864133333336
816.0,-48495.85593333333
817.0,-48495.84106666667
818.0,-48495.829066666665
819.0,-48495.82081666667
820.0,-48495.81261666667
821.0,-48495.8045
822.0,-48495.7813
823.0,-48495.7764
824.0,-48495.76313333333
825.0,-48495.75893333334
826.0,-48495.75466666667
827.0,-48495.72368333334
828.0,-48495.6944
829.0,-48495.6698
830.0,-48495.65263333333
831.0,-48495.64795
832.0,-48495.643266666666
833.0,-48495.63483333334
834.0,-48495.615600000005
835.0,-48495.602133333334
836.0,-48495.587916666664
837.0,-48495.5736
838.0,-48495.56306666667
839.0,-48495.53713333334
840.0,-48495.503866666666
841.0,-48495.4887
842.0,-48495.4852
843.0,-48495.481766666664
844.0,-48495.47186666667
845.0,-48495.45516666667
846.0,-48495.43956666666
847.0,-48495.43301666666
848.0,-48495.426466666664
849.0,-48495.412899999996
850.0,-48495.38556666667
851.0,-48495.36493333334
852.0,-48495.35578333333
853.0,-48495.346633333334
854.0,-48495.3328
855.0,-48495.3214
856.0,-48495.29973333333
857.0,-48495.296083333335
858.0,-48495.292433333336
859.0,-48495.27686666667
860.0,-48495.2676
861.0,-48495.248400000004
862.0,-48495.23413333333
863.0,-48495.227966666665
864.0,-48495.22180000001
865.0,-48495.2038
866.0,-48495.19336666667
867.0,-48495.1784
868.0,-48495.1736
869.0,-48495.1688
870.0,-48495.160533333335
871.0,-48495.14946666666
872.0,-48495.1409
873.0,-48495.12056666667
874.0,-48495.10346666667
875.0,-48495.08636666667
876.0,-48494.981433333334
877.0,-48494.943699999996
878.0,-48494.8954
879.0,-48494.87945
880.0,-48494.8635
881.0,-48494.808666666664
882.0,-48494.78463333334
883.0,-48494.74743333333
884.0,-48494.74211666667
885.0,-48494.7368
886.0,-48494.70016666667
887.0,-48494.6232
888.0,-48494.5606
889.0,-48494.54416666667
890.0,-48494.53023333334
891.0,-48494.525
892.0,-48494.51976666667
893.0,-48494.50533333333
894.0,-48494.491733333336
895.0,-48494.47666666667
896.0,-48494.4715
897.0,-48494.46633333333
898.0,-48494.457233333334
899.0,-48494.44583333333
900.0,-48494.431333333334
901.0,-48494.426100000004
902.0,-48494.42086666667
903.0,-48494.41273333333
904.0,-48494.40353333333
905.0,-48494.39426666666
906.0,-48494.38763333333
907.0,-48494.381
908.0,-48494.36093333333
909.0,-48494.349766666666
910.0,-48494.3412
911.0,-48494.33673333333
912.0,-48494.33226666667
913.0,-48494.31996666666
914.0,-48494.30956666667
915.0,-48494.30086666667
916.0,-48494.29283333333
917.0,-48494.288850000004
918.0,-48494.28486666667
919.0,-48494.2711
920.0,-48494.2652
921.0,-48494.26308333334
922.0,-48494.26096666666
923.0,-48494.252166666665
924.0,-48494.239733333336
925.0,-48494.22256666667
926.0,-48494.21378333333
927.0,-48494.205
928.0,-48494.197433333335
929.0,-48494.18063333333
930.0,-48494.16933333334
931.0,-48494.16398333334
932.0,-48494.15863333333
933.0,-48494.138333333336
934.0,-48494.11773333334
935.0,-48494.10558333333
936.0,-48494.093433333335
937.0,-48494.0616
938.0,-48494.025799999996
939.0,-48494.010833333334
940.0,-48494.00163333334
941.0,-48493.99243333333
942.0,-48493.975666666665
943.0,-48493.95220000001
944.0,-48493.94563333333
945.0,-48493.93713333333
946.0,-48493.92863333333
947.0,-48493.9155
948.0,-48493.897866666666
949.0,-48493.873733333334
950.0,-48493.86858333334
951.0,-48493.86343333333
952.0,-48493.846066666665
953.0,-48493.811499999996
954.0,-48493.79773333333
955.0,-48493.78396666667
956.0,-48493.76513333333
957.0,-48493.754199999996
958.0,-48493.737733333335
959.0,-48493.730833333335
960.0,-48493.723933333335
961.0,-48493.6768
962.0,-48493.66136666667
963.0,-48493.64883333333
964.0,-48493.641383333335
965.0,-48493.63393333333
966.0,-48493.62123333334
967.0,-48493.60423333334
968.0,-48493.593433333335
969.0,-48493.58521666667
970.0,-48493.577000000005
971.0,-48493.572733333334
972.0,-48493.56653333334
973.0,-48493.55596666667
974.0,-48493.55228333334
975.0,-48493.5486
976.0,-48493.5412
977.0,-48493.52656666667
978.0,-48493.51003333333
979.0,-48493.504850000005
980.0,-48493.49966666666
981.0,-48493.491733333336
982.0,-48493.484533333336
983.0,-48493.4708
984.0,-48493.46058333334
985.0,-48493.450366666664
986.0,-48493.44006666667
987.0,-48493.43146666667
988.0,-48493.426316666664
989.0,-48493.42116666667
990.0,-48493.41153333334
991.0,-48493.4031
992.0,-48493.398733333335
993.0,-48493.39436666667
994.0,-48493.38793333333
995.0,-48493.37903333334
996.0,-48493.37353333333
997.0,-48493.36893333333
998.0,-48493.36433333333
999.0,-48493.35043333333
1000.0,-48493.33843333333
1001.0,-48493.332683333334
1002.0,-48493.32693333333
1003.0,-48493.3191
1004.0,-48493.30986666667
1005.0,-48493.29956666667
1006.0,-48493.2603
1007.0,-48493.22486666667
1008.0,-48493.21375
1009.0,-48493.1694
1010.0,-48493.15855000001
1011.0,-48493.1477
1012.0,-48493.13713333334
1013.0,-48493.1178
1014.0,-48493.10466666667
1015.0,-48493.09736666667
1016.0,-48493.09006666667
1017.0,-48493.072166666665
1018.0,-48493.04323333334
1019.0,-48493.02123333334
1020.0,-48493.01326666667
1021.0,-48493.00975
1022.0,-48493.00623333333
1023.0,-48492.99806666667
1024.0,-48492.988666666664
1025.0,-48492.98356666667
1026.0,-48492.97846666667
1027.0,-48492.96946666667
1028.0,-48492.9635
1029.0,-48492.961533333335
1030.0,-48492.95971666667
1031.0,-48492.9579
1032.0,-48492.954966666664
1033.0,-48492.94703333334
1034.0,-48492.94485
1035.0,-48492.94266666667
1036.0,-48492.9325
1037.0,-48492.927566666665
1038.0,-48492.9219
1039.0,-48492.91910000001
1040.0,-48492.916300000004
1041.0,-48492.90753333333
1042.0,-48492.904266666665
1043.0,-48492.8925
1044.0,-48492.88261666666
1045.0,-48492.87273333334
1046.0,-48492.857566666666
1047.0,-48492.84883333334
1048.0,-48492.84551666667
1049.0,-48492.8422
1050.0,-48492.83413333333
1051.0,-48492.82263333334
1052.0,-48492.81223333334
1053.0,-48492.80473333333
1054.0,-48492.79723333334
1055.0,-48492.782966666666
1056.0,-48492.7761
1057.0,-48492.76586666667
1058.0,-48492.76271666667
1059.0,-48492.75956666667
1060.0,-48492.7529
1061.0,-48492.7429
1062.0,-48492.731966666666
1063.0,-48492.72486666667
1064.0,-48492.71776666667
1065.0,-48492.707
1066.0,-48492.67403333334
1067.0,-48492.65416666667
1068.0,-48492.647833333336
1069.0,-48492.641500000005
1070.0,-48492.63043333333
1071.0,-48492.6209
1072.0,-48492.61713333333
1073.0,-48492.61173333333
1074.0,-48492.60633333333
1075.0,-48492.595466666666
1076.0,-48492.5882
1077.0,-48492.577066666665
1078.0,-48492.5738
1079.0,-48492.57053333333
1080.0,-48492.562366666665
1081.0,-48492.55296666666
1082.0,-48492.548650000004
1083.0,-48492.54433333334
1084.0,-48492.53676666667
1085.0,-48492.5293
1086.0,-48492.52146666667
1087.0,-48492.51166666667
1088.0,-48492.5078
1089.0,-48492.50393333333
1090.0,-48492.49943333333
1091.0,-48492.49563333333
1092.0,-48492.488066666665
1093.0,-48492.48656666667
1094.0,-48492.48506666667
1095.0,-48492.48016666667
1096.0,-48492.47426666667
1097.0,-48492.4725
1098.0,-48492.470733333335
1099.0,-48492.462966666666
1100.0,-48492.45453333333
1101.0,-48492.45126666666
1102.0,-48492.44903333334
1103.0,-48492.446800000005
1104.0,-48492.44383333333
1105.0,-48492.43283333334
1106.0,-48492.42563333334
1107.0,-48492.422099999996
1108.0,-48492.41856666667
1109.0,-48492.412033333334
1110.0,-48492.40616666667
1111.0,-48492.403966666665
1112.0,-48492.40176666667
1113.0,-48492.3984
1114.0,-48492.391566666665
1115.0,-48492.380800000006
1116.0,-48492.376233333336
1117.0,-48492.37166666667
1118.0,-48492.36536666667
1119.0,-48492.35836666667
1120.0,-48492.352
1121.0,-48492.34908333333
1122.0,-48492.34616666667
1123.0,-48492.33736666667
1124.0,-48492.32866666667
1125.0,-48492.324733333335
1126.0,-48492.3208
1127.0,-48492.317
1128.0,-48492.307766666665
1129.0,-48492.299133333334
1130.0,-48492.29418333333
1131.0,-48492.28923333334
1132.0,-48492.2802
1133.0,-48492.271733333335
1134.0,-48492.258466666666
1135.0,-48492.25475
1136.0,-48492.251033333334
1137.0,-48492.243200000004
1138.0,-48492.2341
1139.0,-48492.21783333333
1140.0,-48492.21003333333
1141.0,-48492.20223333334
1142.0,-48492.19526666667
1143.0,-48492.190566666664
1144.0,-48492.187333333335
1145.0,-48492.1843
1146.0,-48492.18126666667
1147.0,-48492.174366666666
1148.0,-48492.168333333335
1149.0,-48492.163166666665
1150.0,-48492.16148333334
1151.0,-48492.1598
1152.0,-48492.15523333334
1153.0,-48492.14863333334
1154.0,-48492.144850000004
1155.0,-48492.14106666667
1156.0,-48492.13476666667
1157.0,-48492.12796666667
1158.0,-48492.11453333333
1159.0,-48492.11038333333
1160.0,-48492.10623333333
1161.0,-48492.097733333336
1162.0,-48492.0922
1163.0,-48492.088
1164.0,-48492.0829
1165.0,-48492.0778
1166.0,-48492.07026666667
1167.0,-48492.057733333335
1168.0,-48492.05216666667
1169.0,-48492.04983333334
1170.0,-48492.0475
1171.0,-48492.0385
1172.0,-48492.03283333334
1173.0,-48492.0267
1174.0,-48492.020566666666
1175.0,-48492.009366666665
1176.0,-48492.004700000005
1177.0,-48491.98766666667
1178.0,-48491.982083333336
1179.0,-48491.9765
1180.0,-48491.96913333333
1181.0,-48491.95733333333
1182.0,-48491.952933333334
1183.0,-48491.94866666666
1184.0,-48491.9444
1185.0,-48491.925266666665
1186.0,-48491.8894
1187.0,-48491.8731
1188.0,-48491.86715
1189.0,-48491.86120000001
1190.0,-48491.85426666667
1191.0,-48491.84476666667
1192.0,-48491.84148333334
1193.0,-48491.8382
1194.0,-48491.817566666665
1195.0,-48491.79736666667
1196.0,-48491.79026666667
1197.0,-48491.78588333333
1198.0,-48491.781500000005
1199.0,-48491.771733333335
1200.0,-48491.76426666667
1201.0,-48491.761033333336
1202.0,-48491.7578
1203.0,-48491.74973333334
1204.0,-48491.744900000005
1205.0,-48491.737766666665
1206.0,-48491.73375
1207.0,-48491.72973333333
1208.0,-48491.72203333334
1209.0,-48491.713533333335
1210.0,-48491.70556666667
1211.0,-48491.6976
1212.0,-48491.68856666667
1213.0,-48491.679266666666
1214.0,-48491.67393333334
1215.0,-48491.67083333333
1216.0,-48491.667733333335
1217.0,-48491.66390000001
1218.0,-48491.65733333333
1219.0,-48491.64463333333
1220.0,-48491.6423
1221.0,-48491.63996666667
1222.0,-48491.6339
1223.0,-48491.6243
1224.0,-48491.61925
1225.0,-48491.614199999996
1226.0,-48491.60536666667
1227.0,-48491.58553333334
1228.0,-48491.568333333336
1229.0,-48491.556
1230.0,-48491.54366666667
1231.0,-48491.527200000004
1232.0,-48491.51703333333
1233.0,-48491.51285000001
1234.0,-48491.50866666667
1235.0,-48491.4942
1236.0,-48491.48596666667
1237.0,-48491.48216666667
1238.0,-48491.477666666666
1239.0,-48491.47316666667
1240.0,-48491.4591
1241.0,-48491.44663333333
1242.0,-48491.438766666666
1243.0,-48491.43553333334
1244.0,-48491.4323
1245.0,-48491.427566666665
1246.0,-48491.42053333333
1247.0,-48491.41706666667
1248.0,-48491.4136
1249.0,-48491.40803333333
1250.0,-48491.39856666666
1251.0,-48491.38853333333
1252.0,-48491.382483333335
1253.0,-48491.37643333334
1254.0,-48491.37186666667
1255.0,-48491.364166666666
1256.0,-48491.35666666667
1257.0,-48491.35426666667
1258.0,-48491.35186666667
1259.0,-48491.34556666667
1260.0,-48491.33846666667
1261.0,-48491.33613333334
1262.0,-48491.3338
1263.0,-48491.32883333333
1264.0,-48491.316100000004
1265.0,-48491.30896666667
1266.0,-48491.30453333333
1267.0,-48491.3001
1268.0,-48491.28803333334
1269.0,-48491.280633333336
1270.0,-48491.27763333333
1271.0,-48491.274633333334
1272.0,-48491.23953333333
1273.0,-48491.234000000004
1274.0,-48491.23133333333
1275.0,-48491.22885
1276.0,-48491.22636666666
1277.0,-48491.2209
1278.0,-48491.2143
1279.0,-48491.20985
1280.0,-48491.2054
1281.0,-48491.1953
1282.0,-48491.183933333334
1283.0,-48491.17933333334
1284.0,-48491.17473333333
1285.0,-48491.161733333334
1286.0,-48491.1425
1287.0,-48491.13506666666
1288.0,-48491.12763333333
1289.0,-48491.0767
1290.0,-48491.00943333333
1291.0,-48490.97126666667
1292.0,-48490.912266666666
1293.0,-48490.87018333333
1294.0,-48490.828100000006
1295.0,-48490.78936666667
1296.0,-48490.784400000004
1297.0,-48490.78053333333
1298.0,-48490.77511666667
1299.0,-48490.7697
1300.0,-48490.763900000005
1301.0,-48490.75536666667
1302.0,-48490.749500000005
1303.0,-48490.74536666667
1304.0,-48490.741233333334
1305.0,-48490.7356
1306.0,-48490.72243333333
1307.0,-48490.72065
1308.0,-48490.71886666667
1309.0,-48490.704066666665
1310.0,-48490.6563
1311.0,-48490.61576666667
1312.0,-48490.5743
1313.0,-48490.5412
1314.0,-48490.53683333333
1315.0,-48490.532466666664
1316.0,-48490.522099999995
1317.0,-48490.513033333336
1318.0,-48490.50226666666
1319.0,-48490.49600000001
1320.0,-48490.489733333336
1321.0,-48490.4832
1322.0,-48490.47083333333
1323.0,-48490.46246666667
1324.0,-48490.45853333334
1325.0,-48490.454600000005
1326.0,-48490.445900000006
1327.0,-48490.43573333333
1328.0,-48490.43113333334
1329.0,-48490.42653333334
1330.0,-48490.4179
1331.0,-48490.40756666667
1332.0,-48490.397099999995
1333.0,-48490.390583333334
1334.0,-48490.38406666667
1335.0,-48490.36343333333
1336.0,-48490.35
1337.0,-48490.342500000006
1338.0,-48490.335
1339.0,-48490.32983333334
1340.0,-48490.321
1341.0,-48490.30713333333
1342.0,-48490.30130000001
1343.0,-48490.29546666667
1344.0,-48490.282433333334
1345.0,-48490.26016666667
1346.0,-48490.24946666667
1347.0,-48490.24301666667
1348.0,-48490.23656666667
1349.0,-48490.22353333333
1350.0,-48490.21146666667
1351.0,-48490.20676666666
1352.0,-48490.202066666665
1353.0,-48490.19373333333
1354.0,-48490.18953333333
1355.0,-48490.18256666666
1356.0,-48490.17641666667
1357.0,-48490.17026666667
1358.0,-48490.15236666667
1359.0,-48490.14143333333
1360.0,-48490.13368333333
1361.0,-48490.12593333333
1362.0,-48490.116566666664
1363.0,-48490.10636666667
1364.0,-48490.103233333335
1365.0,-48490.1001
1366.0,-48490.09353333334
1367.0,-48490.0766
1368.0,-48490.0673
1369.0,-48490.06401666666
1370.0,-48490.06073333333
1371.0,-48490.05446666667
1372.0,-48490.051666666666
1373.0,-48490.04906666667
1374.0,-48490.04646666667
1375.0,-48490.039800000006
1376.0,-48490.03426666666
1377.0,-48490.03195
1378.0,-48490.02963333333
1379.0,-48490.024699999994
1380.0,-48490.017
1381.0,-48490.0099
1382.0,-48490.00818333333
1383.0,-48490.00646666667
1384.0,-48489.99453333334
1385.0,-48489.984000000004
1386.0,-48489.981283333334
1387.0,-48489.97856666667
1388.0,-48489.97066666667
1389.0,-48489.96406666667
1390.0,-48489.958300000006
1391.0,-48489.95683333334
1392.0,-48489.95536666667
1393.0,-48489.949400000005
1394.0,-48489.94186666667
1395.0,-48489.938650000004
1396.0,-48489.93543333334
1397.0,-48489.929066666664
1398.0,-48489.918933333334
1399.0,-48489.915700000005
1400.0,-48489.91246666667
1401.0,-48489.90643333333
1402.0,-48489.9021
1403.0,-48489.89558333333
1404.0,-48489.88906666667
1405.0,-48489.87816666667
1406.0,-48489.8676
1407.0,-48489.8645
1408.0,-48489.8614
1409.0,-48489.84843333333
1410.0,-48489.8406
1411.0,-48489.83183333334
1412.0,-48489.82618333333
1413.0,-48489.82053333333
1414.0,-48489.80766666667
1415.0,-48489.80188333333
1416.0,-48489.7961
1417.0,-48489.78776666666
1418.0,-48489.77906666666
1419.0,-48489.77483333334
1420.0,-48489.77308333334
1421.0,-48489.77133333334
1422.0,-48489.76606666667
1423.0,-48489.76263333333
1424.0,-48489.760683333334
1425.0,-48489.758733333336
1426.0,-48489.75323333334
1427.0,-48489.7473
1428.0,-48489.744366666666
1429.0,-48489.741433333336
1430.0,-48489.73946666667
1431.0,-48489.73646666667
1432.0,-48489.731799999994
1433.0,-48489.73006666666
1434.0,-48489.72833333334
1435.0,-48489.72496666667
1436.0,-48489.72113333333
1437.0,-48489.719000000005
1438.0,-48489.71686666667
1439.0,-48489.71306666666
1440.0,-48489.70816666667
1441.0,-48489.70456666667
1442.0,-48489.70096666667
1443.0,-48489.69233333333
1444.0,-48489.687633333335
1445.0,-48489.684649999996
1446.0,-48489.681666666664
1447.0,-48489.67113333334
1448.0,-48489.655633333336
1449.0,-48489.64973333334
1450.0,-48489.64808333334
1451.0,-48489.64643333333
1452.0,-48489.6444
1453.0,-48489.64073333333
1454.0,-48489.63716666667
1455.0,-48489.633599999994
1456.0,-48489.62316666667
1457.0,-48489.61433333333
1458.0,-48489.61063333334
1459.0,-48489.606933333336
1460.0,-48489.599533333334
1461.0,-48489.578733333336
1462.0,-48489.57086666666
1463.0,-48489.56736666666
1464.0,-48489.563866666664
1465.0,-48489.55443333333
1466.0,-48489.5422
1467.0,-48489.54021666667
1468.0,-48489.53823333334
1469.0,-48489.53416666667
1470.0,-48489.5294
1471.0,-48489.525283333336
1472.0,-48489.521166666666
1473.0,-48489.515633333336
1474.0,-48489.5087
1475.0,-48489.5006
1476.0,-48489.499383333336
1477.0,-48489.49816666667
1478.0,-48489.49343333334
1479.0,-48489.481133333335
1480.0,-48489.47218333334
1481.0,-48489.463233333336
1482.0,-48489.4564
1483.0,-48489.4507
1484.0,-48489.441100000004
1485.0,-48489.435000000005
1486.0,-48489.428900000006
1487.0,-48489.41423333334
1488.0,-48489.40246666667
1489.0,-48489.39493333334
1490.0,-48489.39045
1491.0,-48489.38596666666
1492.0,-48489.38183333333
1493.0,-48489.37786666667
1494.0,-48489.37585
1495.0,-48489.37383333334
1496.0,-48489.36743333333
1497.0,-48489.3646
1498.0,-48489.362100000006
1499.0,-48489.35958333334
1500.0,-48489.35706666667
1501.0,-48489.353299999995
1502.0,-48489.34853333333
1503.0,-48489.34596666667
1504.0,-48489.343400000005
1505.0,-48489.3348
1506.0,-48489.32513333333
1507.0,-48489.320816666666
1508.0,-48489.3165
1509.0,-48489.3081
1510.0,-48489.304000000004
1511.0,-48489.30046666667
1512.0,-48489.29693333334
1513.0,-48489.291300000004
1514.0,-48489.28533333333
1515.0,-48489.2795
1516.0,-48489.276366666665
1517.0,-48489.27323333333
1518.0,-48489.2669
1519.0,-48489.261399999996
1520.0,-48489.2589
1521.0,-48489.2564
1522.0,-48489.251233333336
1523.0,-48489.24673333333
1524.0,-48489.245299999995
1525.0,-48489.24386666667
1526.0,-48489.236333333334
1527.0,-48489.234233333336
1528.0,-48489.23226666667
1529.0,-48489.2303
1530.0,-48489.22553333334
1531.0,-48489.22033333334
1532.0,-48489.2148
1533.0,-48489.209683333334
1534.0,-48489.20456666667
1535.0,-48489.1919
1536.0,-48489.18863333333
1537.0,-48489.18546666667
1538.0,-48489.1823
1539.0,-48489.1778
1540.0,-48489.173866666664
1541.0,-48489.17146666667
1542.0,-48489.16906666666
1543.0,-48489.164866666666
1544.0,-48489.15893333333
1545.0,-48489.155783333335
1546.0,-48489.15263333333
1547.0,-48489.1492
1548.0,-48489.14566666667
1549.0,-48489.1414
1550.0,-48489.13988333334
1551.0,-48489.138366666666
1552.0,-48489.1348
1553.0,-48489.13123333333
1554.0,-48489.12820000001
1555.0,-48489.12516666667
1556.0,-48489.12186666667
1557.0,-48489.1206
1558.0,-48489.11941666667
1559.0,-48489.118233333335
1560.0,-48489.11323333334
1561.0,-48489.109333333334
1562.0,-48489.10735
1563.0,-48489.10536666667
1564.0,-48489.102100000004
1565.0,-48489.09876666667
1566.0,-48489.09766666666
1567.0,-48489.09656666667
1568.0,-48489.0913
1569.0,-48489.085633333336
1570.0,-48489.0823
1571.0,-48489.07896666667
1572.0,-48489.0731
1573.0,-48489.0699
1574.0,-48489.06006666667
1575.0,-48489.0577
1576.0,-48489.05533333333
1577.0,-48489.046833333334
1578.0,-48489.0391
1579.0,-48489.03571666667
1580.0,-48489.03233333333
1581.0,-48489.02996666667
1582.0,-48489.02336666667
1583.0,-48489.02123333334
1584.0,-48489.019100000005
1585.0,-48489.0158
1586.0,-48489.01126666667
1587.0,-48489.008733333336
1588.0,-48489.006199999996
1589.0,-48489.0013
1590.0,-48488.97593333333
1591.0,-48488.97123333334
1592.0,-48488.968583333335
1593.0,-48488.96593333334
1594.0,-48488.9632
1595.0,-48488.9597
1596.0,-48488.95516666667
1597.0,-48488.94658333333
1598.0,-48488.938
1599.0,-48488.92823333333
1600.0,-48488.92043333334
1601.0,-48488.91046666667
1602.0,-48488.907666666666
1603.0,-48488.904866666664
1604.0,-48488.8977
1605.0,-48488.89106666667
1606.0,-48488.88858333333
1607.0,-48488.8861
1608.0,-48488.881166666666
1609.0,-48488.8772
1610.0,-48488.87538333333
1611.0,-48488.87356666666
1612.0,-48488.86943333333
1613.0,-48488.866400000006
1614.0,-48488.851566666664
1615.0,-48488.84846666666
1616.0,-48488.84536666667
1617.0,-48488.84070000001
1618.0,-48488.83373333334
1619.0,-48488.8298
1620.0,-48488.8282
1621.0,-48488.8266
1622.0,-48488.81916666667
1623.0,-48488.81546666667
1624.0,-48488.81328333334
1625.0,-48488.811100000006
1626.0,-48488.8067
1627.0,-48488.8044
1628.0,-48488.80095
1629.0,-48488.7975
1630.0,-48488.789866666666
1631.0,-48488.78513333333
1632.0,-48488.780133333334
1633.0,-48488.77935
1634.0,-48488.77856666667
1635.0,-48488.774600000004
1636.0,-48488.77043333334
1637.0,-48488.76961666667
1638.0,-48488.7688
1639.0,-48488.76606666667
1640.0,-48488.76323333334
1641.0,-48488.75895
1642.0,-48488.75466666667
1643.0,-48488.750466666665
1644.0,-48488.74546666667
1645.0,-48488.74118333333
1646.0,-48488.7369
1647.0,-48488.72693333333
1648.0,-48488.71716666667
1649.0,-48488.7123
1650.0,-48488.70743333334
1651.0,-48488.69873333334
1652.0,-48488.69193333333
1653.0,-48488.687900000004
1654.0,-48488.683866666666
1655.0,-48488.67966666667
1656.0,-48488.6771
1657.0,-48488.67405
1658.0,-48488.671
1659.0,-48488.666366666665
1660.0,-48488.66153333334
1661.0,-48488.6583
1662.0,-48488.655066666666
1663.0,-48488.644166666665
1664.0,-48488.618833333334
1665.0,-48488.61286666666
1666.0,-48488.6104
1667.0,-48488.60793333334
1668.0,-48488.60476666666
1669.0,-48488.600633333335
1670.0,-48488.598816666665
1671.0,-48488.596999999994
1672.0,-48488.5917
1673.0,-48488.58356666667
1674.0,-48488.578116666664
1675.0,-48488.57266666667
1676.0,-48488.570900000006
1677.0,-48488.56546666667
1678.0,-48488.563733333336
1679.0,-48488.562000000005
1680.0,-48488.56043333334
1681.0,-48488.555166666665
1682.0,-48488.55311666666
1683.0,-48488.551066666674
1684.0,-48488.542466666666
1685.0,-48488.539533333336
1686.0,-48488.53453333334
1687.0,-48488.53233333333
1688.0,-48488.530133333334
1689.0,-48488.522566666674
1690.0,-48488.513999999996
1691.0,-48488.507300000005
1692.0,-48488.5006
1693.0,-48488.4866
1694.0,-48488.47813333334
1695.0,-48488.474799999996
1696.0,-48488.47146666667
1697.0,-48488.4656
1698.0,-48488.46196666666
1699.0,-48488.459533333335
1700.0,-48488.4571
1701.0,-48488.4519
1702.0,-48488.44336666667
1703.0,-48488.43546666667
1704.0,-48488.43278333334
1705.0,-48488.4301
1706.0,-48488.42366666666
1707.0,-48488.41756666666
1708.0,-48488.41338333333
1709.0,-48488.4092
1710.0,-48488.40203333333
1711.0,-48488.38596666666
1712.0,-48488.37643333334
1713.0,-48488.37255
1714.0,-48488.36866666667
1715.0,-48488.354166666664
1716.0,-48488.34666666667
1717.0,-48488.3443
1718.0,-48488.34193333333
1719.0,-48488.33643333334
1720.0,-48488.32946666667
1721.0,-48488.32573333334
1722.0,-48488.32265
1723.0,-48488.319566666665
1724.0,-48488.31566666667
1725.0,-48488.30213333333
1726.0,-48488.29203333333
1727.0,-48488.288883333335
1728.0,-48488.28573333333
1729.0,-48488.2778
1730.0,-48488.2735
1731.0,-48488.27181666667
1732.0,-48488.27013333333
1733.0,-48488.2662
1734.0,-48488.2578
1735.0,-48488.253183333334
1736.0,-48488.24856666666
1737.0,-48488.24446666667
1738.0,-48488.23843333333
1739.0,-48488.23645
1740.0,-48488.23446666667
1741.0,-48488.2327
1742.0,-48488.22966666667
1743.0,-48488.22871666667
1744.0,-48488.22776666667
1745.0,-48488.22546666666
1746.0,-48488.223333333335
1747.0,-48488.220100000006
1748.0,-48488.21878333333
1749.0,-48488.21746666667
1750.0,-48488.21286666666
1751.0,-48488.2076
1752.0,-48488.20453333333
1753.0,-48488.201466666666
1754.0,-48488.19703333334
1755.0,-48488.18953333333
1756.0,-48488.18651666667
1757.0,-48488.18350000001
1758.0,-48488.1788
1759.0,-48488.174600000006
1760.0,-48488.17298333334
1761.0,-48488.17136666667
1762.0,-48488.16606666667
1763.0,-48488.1609
1764.0,-48488.15968333334
1765.0,-48488.15846666667
1766.0,-48488.15603333334
1767.0,-48488.1533
1768.0,-48488.149699999994
1769.0,-48488.147899999996
1770.0,-48488.1461
1771.0,-48488.13413333333
1772.0,-48488.12010000001
1773.0,-48488.11376666666
1774.0,-48488.11098333333
1775.0,-48488.1082
1776.0,-48488.105
1777.0,-48488.10146666667
1778.0,-48488.09536666667
1779.0,-48488.08926666667
1780.0,-48488.080733333336
1781.0,-48488.076499999996
1782.0,-48488.0737
1783.0,-48488.070900000006
1784.0,-48488.06783333333
1785.0,-48488.062933333335
1786.0,-48488.05293333333
1787.0,-48488.047
1788.0,-48488.04106666667
1789.0,-48488.03376666667
1790.0,-48488.02406666667
1791.0,-48488.01353333333
1792.0,-48488.00976666667
1793.0,-48488.006
1794.0,-48487.9994
1795.0,-48487.993533333334
1796.0,-48487.9921
1797.0,-48487.990666666665
1798.0,-48487.98883333334
1799.0,-48487.986366666664
1800.0,-48487.978233333335
1801.0,-48487.9756
1802.0,-48487.97296666667
1803.0,-48487.97083333333
1804.0,-48487.9688
1805.0,-48487.966766666665
1806.0,-48487.963
1807.0,-48487.9572
1808.0,-48487.95548333333
1809.0,-48487.95376666667
1810.0,-48487.9507
1811.0,-48487.9484
1812.0,-48487.946099999994
1813.0,-48487.943333333336
1814.0,-48487.942533333335
1815.0,-48487.94173333333
1816.0,-48487.93916666667
1817.0,-48487.937900000004
1818.0,-48487.93663333333
1819.0,-48487.934466666666
1820.0,-48487.93086666667
1821.0,-48487.929683333336
1822.0,-48487.9285
1823.0,-48487.922600000005
1824.0,-48487.920900000005
1825.0,-48487.919433333336
1826.0,-48487.91796666667
1827.0,-48487.91583333334
1828.0,-48487.914683333336
1829.0,-48487.91353333333
1830.0,-48487.91186666666
1831.0,-48487.91076666667
1832.0,-48487.90966666667
1833.0,-48487.90433333334
1834.0,-48487.90225000001
1835.0,-48487.90016666667
1836.0,-48487.898133333336
1837.0,-48487.896
1838.0,-48487.89393333333
1839.0,-48487.891866666665
1840.0,-48487.88596666666
1841.0,-48487.8795
1842.0,-48487.87616666666
1843.0,-48487.872833333335
1844.0,-48487.86693333333
1845.0,-48487.86521666667
1846.0,-48487.8635
1847.0,-48487.8599
1848.0,-48487.85886666667
1849.0,-48487.857833333335
1850.0,-48487.85433333334
1851.0,-48487.8513
1852.0,-48487.85041666667
1853.0,-48487.849533333334
1854.0,-48487.8462
1855.0,-48487.8439
1856.0,-48487.842599999996
1857.0,-48487.8413
1858.0,-48487.83503333333
1859.0,-48487.8329
1860.0,-48487.83089999999
1861.0,-48487.8289
1862.0,-48487.82633333334
1863.0,-48487.824433333335
1864.0,-48487.82253333333
1865.0,-48487.82023333334
1866.0,-48487.818166666664
1867.0,-48487.816783333335
1868.0,-48487.8154
1869.0,-48487.801433333334
1870.0,-48487.793900000004
1871.0,-48487.790883333335
1872.0,-48487.787866666666
1873.0,-48487.78393333333
1874.0,-48487.782933333336
1875.0,-48487.78193333334
1876.0,-48487.78056666667
1877.0,-48487.77813333333
1878.0,-48487.77766666667
1879.0,-48487.777200000004
1880.0,-48487.775266666664
1881.0,-48487.77288333334
1882.0,-48487.7705
1883.0,-48487.76756666667
1884.0,-48487.765400000004
1885.0,-48487.7643
1886.0,-48487.7632
1887.0,-48487.76163333333
1888.0,-48487.761066666666
1889.0,-48487.7605
1890.0,-48487.75893333333
1891.0,-48487.75426666667
1892.0,-48487.7526
1893.0,-48487.75093333333
1894.0,-48487.748799999994
1895.0,-48487.74766666666
1896.0,-48487.74653333333
1897.0,-48487.744933333335
1898.0,-48487.74378333333
1899.0,-48487.742633333335
1900.0,-48487.74116666667
1901.0,-48487.73756666667
1902.0,-48487.735316666665
1903.0,-48487.73306666667
1904.0,-48487.731133333335
1905.0,-48487.729199999994
1906.0,-48487.72795
1907.0,-48487.7267
1908.0,-48487.7221
1909.0,-48487.72036666667
1910.0,-48487.71863333334
1911.0,-48487.715500000006
1912.0,-48487.71341666667
1913.0,-48487.71133333333
1914.0,-48487.70533333333
1915.0,-48487.6988
1916.0,-48487.69708333334
1917.0,-48487.69536666667
1918.0,-48487.69303333333
1919.0,-48487.6897
1920.0,-48487.68848333333
1921.0,-48487.68726666667
1922.0,-48487.685966666664
1923.0,-48487.68463333334
1924.0,-48487.683300000004
1925.0,-48487.6814
1926.0,-48487.67823333333
1927.0,-48487.677266666666
1928.0,-48487.67630000001
1929.0,-48487.6734
1930.0,-48487.671866666664
1931.0,-48487.670333333335
1932.0,-48487.66723333333
1933.0,-48487.66641666667
1934.0,-48487.6656
1935.0,-48487.66413333334
1936.0,-48487.66183333333
1937.0,-48487.660266666666
1938.0,-48487.6587
1939.0,-48487.65706666667
1940.0,-48487.6566
1941.0,-48487.65613333334
1942.0,-48487.65493333333
1943.0,-48487.653066666666
1944.0,-48487.65176666667
1945.0,-48487.650466666666
1946.0,-48487.64396666667
1947.0,-48487.64325
1948.0,-48487.64253333334
1949.0,-48487.640600000006
1950.0,-48487.63766666667
1951.0,-48487.63601666666
1952.0,-48487.634366666665
1953.0,-48487.630900000004
1954.0,-48487.6274
1955.0,-48487.624350000006
1956.0,-48487.6213
1957.0,-48487.61843333334
1958.0,-48487.61626666667
1959.0,-48487.615333333335
1960.0,-48487.6144
1961.0,-48487.61053333334
1962.0,-48487.59876666667
1963.0,-48487.5965
1964.0,-48487.59423333334
1965.0,-48487.5932
1966.0,-48487.592383333336
1967.0,-48487.59156666666
1968.0,-48487.589133333335
1969.0,-48487.5882
1970.0,-48487.58726666667
1971.0,-48487.58576666667
1972.0,-48487.5839
1973.0,-48487.58335
1974.0,-48487.5828
1975.0,-48487.5803
1976.0,-48487.57833333334
1977.0,-48487.5776
1978.0,-48487.57686666667
1979.0,-48487.574799999995
1980.0,-48487.57335
1981.0,-48487.5719
1982.0,-48487.568933333336
1983.0,-48487.567566666665
1984.0,-48487.567200000005
1985.0,-48487.56683333334
1986.0,-48487.56446666667
1987.0,-48487.56343333333
1988.0,-48487.5624
1989.0,-48487.55966666667
1990.0,-48487.557733333335
1991.0,-48487.5568
1992.0,-48487.55586666667
1993.0,-48487.55473333333
1994.0,-48487.55293333333
1995.0,-48487.55133333334
1996.0,-48487.54973333333
1997.0,-48487.543900000004
1998.0,-48487.5425
1999.0,-48487.5411
2000.0,-48487.538766666665
2001.0,-48487.5325
2002.0,-48487.52946666667
2003.0,-48487.52721666666
2004.0,-48487.52496666667
2005.0,-48487.523433333336
2006.0,-48487.5213
2007.0,-48487.520449999996
2008.0,-48487.5196
2009.0,-48487.51723333333
2010.0,-48487.51606666667
2011.0,-48487.514899999995
2012.0,-48487.511900000005
2013.0,-48487.5091
2014.0,-48487.50773333334
2015.0,-48487.50636666667
2016.0,-48487.50426666667
2017.0,-48487.5018
2018.0,-48487.50098333333
2019.0,-48487.50016666667
2020.0,-48487.4991
2021.0,-48487.496133333334
2022.0,-48487.49316666667
2023.0,-48487.49126666667
2024.0,-48487.48826666667
2025.0,-48487.48476666667
2026.0,-48487.48126666667
2027.0,-48487.466766666665
2028.0,-48487.4543
2029.0,-48487.4525
2030.0,-48487.45216666666
2031.0,-48487.451433333335
2032.0,-48487.4507
2033.0,-48487.4481
2034.0,-48487.444299999996
2035.0,-48487.44283333333
2036.0,-48487.441366666666
2037.0,-48487.4351
2038.0,-48487.429266666666
2039.0,-48487.425
2040.0,-48487.42328333333
2041.0,-48487.42156666667
2042.0,-48487.4175
2043.0,-48487.41526666667
2044.0,-48487.41426666667
2045.0,-48487.41326666667
2046.0,-48487.411733333334
2047.0,-48487.409133333334
2048.0,-48487.40826666667
2049.0,-48487.407400000004
2050.0,-48487.40556666667
2051.0,-48487.40403333333
2052.0,-48487.403366666666
2053.0,-48487.4027
2054.0,-48487.401666666665
2055.0,-48487.4005
2056.0,-48487.39956666667
2057.0,-48487.39863333334
2058.0,-48487.3977
2059.0,-48487.397033333335
2060.0,-48487.39638333333
2061.0,-48487.39573333333
2062.0,-48487.39383333333
2063.0,-48487.39133333333
2064.0,-48487.390633333336
2065.0,-48487.38993333334
2066.0,-48487.38916666667
2067.0,-48487.388183333336
2068.0,-48487.3872
2069.0,-48487.38496666667
2070.0,-48487.3825
2071.0,-48487.3814
2072.0,-48487.380900000004
2073.0,-48487.3804
2074.0,-48487.37906666667
2075.0,-48487.3783
2076.0,-48487.37733333334
2077.0,-48487.376366666664
2078.0,-48487.3743
2079.0,-48487.37216666667
2080.0,-48487.371633333336
2081.0,-48487.3711
2082.0,-48487.370650000004
2083.0,-48487.3702
2084.0,-48487.36925
2085.0,-48487.3683
2086.0,-48487.365633333335
2087.0,-48487.3598
2088.0,-48487.35811666667
2089.0,-48487.356433333334
2090.0,-48487.35513333334
2091.0,-48487.353833333334
2092.0,-48487.35325
2093.0,-48487.352666666666
2094.0,-48487.35176666667
2095.0,-48487.35076666667
2096.0,-48487.350450000005
2097.0,-48487.35013333333
2098.0,-48487.3491
2099.0,-48487.34842222222
2100.0,-48487.34774444445
2101.0,-48487.34706666667
2102.0,-48487.34595
2103.0,-48487.34483333333
2104.0,-48487.34431666667
2105.0,-48487.3438
2106.0,-48487.342366666664
2107.0,-48487.34036666667
2108.0,-48487.33993333334
2109.0,-48487.3395
2110.0,-48487.3387
2111.0,-48487.3359
2112.0,-48487.3339
2113.0,-48487.3319
2114.0,-48487.3303
2115.0,-48487.326400000005
2116.0,-48487.32478333334
2117.0,-48487.32316666667
2118.0,-48487.319833333335
2119.0,-48487.318100000004
2120.0,-48487.317233333335
2121.0,-48487.316483333336
2122.0,-48487.31573333334
2123.0,-48487.3149
2124.0,-48487.31173333333
2125.0,-48487.31017777778
2126.0,-48487.30862222223
2127.0,-48487.30706666667
2128.0,-48487.30183333333
2129.0,-48487.29893333334
2130.0,-48487.29851666666
2131.0,-48487.2981
2132.0,-48487.2975
2133.0,-48487.29663333333
2134.0,-48487.2962
2135.0,-48487.29576666667
2136.0,-48487.29513333333
2137.0,-48487.29383333333
2138.0,-48487.293366666665
2139.0,-48487.2929
2140.0,-48487.29093333334
2141.0,-48487.28836666667
2142.0,-48487.28735
2143.0,-48487.28633333334
2144.0,-48487.2854
2145.0,-48487.283500000005
2146.0,-48487.281833333334
2147.0,-48487.28103333334
2148.0,-48487.28023333334
2149.0,-48487.278399999996
2150.0,-48487.2768
2151.0,-48487.2762
2152.0,-48487.27548333334
2153.0,-48487.27476666667
2154.0,-48487.2725
2155.0,-48487.27096666666
2156.0,-48487.27061666667
2157.0,-48487.27026666667
2158.0,-48487.269133333335
2159.0,-48487.2679
2160.0,-48487.26741666666
2161.0,-48487.26693333333
2162.0,-48487.26626666667
2163.0,-48487.2652
2164.0,-48487.26487777778
2165.0,-48487.26455555556
2166.0,-48487.264233333335
2167.0,-48487.2626
2168.0,-48487.26123333334
2169.0,-48487.260766666666
2170.0,-48487.2603
2171.0,-48487.259666666665
2172.0,-48487.258466666666
2173.0,-48487.257933333334
2174.0,-48487.2574
2175.0,-48487.25686666667
2176.0,-48487.256133333336
2177.0,-48487.255600000004
2178.0,-48487.255066666665
2179.0,-48487.25396666666
2180.0,-48487.25286666667
2181.0,-48487.25193333333
2182.0,-48487.251000000004
2183.0,-48487.249866666665
2184.0,-48487.248733333334
2185.0,-48487.247899999995
2186.0,-48487.24706666667
2187.0,-48487.24623333334
2188.0,-48487.244900000005
2189.0,-48487.2436
2190.0,-48487.242300000005
2191.0,-48487.241433333336
2192.0,-48487.241144444444
2193.0,-48487.24085555555
2194.0,-48487.24056666667
2195.0,-48487.2391
2196.0,-48487.238088888895
2197.0,-48487.237077777776
2198.0,-48487.236066666665
2199.0,-48487.23463333333
2200.0,-48487.233411111105
2201.0,-48487.23218888889
2202.0,-48487.23096666667
2203.0,-48487.229133333334
2204.0,-48487.227755555556
2205.0,-48487.22637777778
2206.0,-48487.225
2207.0,-48487.221000000005
2208.0,-48487.21916666666
2209.0,-48487.2174
2210.0,-48487.21563333333
2211.0,-48487.214700000004
2212.0,-48487.21363333333
2213.0,-48487.21338333333
2214.0,-48487.21313333334
2215.0,-48487.21211666667
2216.0,-48487.2111
2217.0,-48487.2105
2218.0,-48487.21003333333
2219.0,-48487.209566666665
2220.0,-48487.20873333334
2221.0,-48487.20823333333
2222.0,-48487.20811111111
2223.0,-48487.207988888884
2224.0,-48487.20786666667
2225.0,-48487.20766666667
2226.0,-48487.20746666667
2227.0,-48487.20726666667
2228.0,-48487.20623333333
2229.0,-48487.20543333333
2230.0,-48487.20527777778
2231.0,-48487.20512222222
2232.0,-48487.204966666664
2233.0,-48487.20443333333
2234.0,-48487.2039
2235.0,-48487.20336666667
2236.0,-48487.20253333334
2237.0,-48487.20218888889
2238.0,-48487.20184444445
2239.0,-48487.201499999996
2240.0,-48487.200666666664
2241.0,-48487.200033333334
2242.0,-48487.1995
2243.0,-48487.19896666667
2244.0,-48487.198266666666
2245.0,-48487.19756666667
2246.0,-48487.197166666665
2247.0,-48487.19676666667
2248.0,-48487.19563333333
2249.0,-48487.1945
2250.0,-48487.1938
2251.0,-48487.193100000004
2252.0,-48487.19293333333
2253.0,-48487.19276666667
2254.0,-48487.192599999995
2255.0,-48487.19195
2256.0,-48487.1913
2257.0,-48487.191100000004
2258.0,-48487.1909
2259.0,-48487.19070000001
2260.0,-48487.19018888889
2261.0,-48487.18967777778
2262.0,-48487.18916666667
2263.0,-48487.18816666667
2264.0,-48487.186433333336
2265.0,-48487.18598333334
2266.0,-48487.18553333334
2267.0,-48487.18535000001
2268.0,-48487.18516666666
2269.0,-48487.185000000005
2270.0,-48487.18483333333
2271.0,-48487.184649999996
2272.0,-48487.184466666666
2273.0,-48487.1843
2274.0,-48487.184133333336
2275.0,-48487.18396666667
2276.0,-48487.183833333336
2277.0,-48487.1837
2278.0,-48487.18356666667
2279.0,-48487.18338333334
2280.0,-48487.1832
2281.0,-48487.18306666667
2282.0,-48487.18293333334
2283.0,-48487.18238333333
2284.0,-48487.181833333336
2285.0,-48487.181666666664
2286.0,-48487.1815
2287.0,-48487.180700000004
2288.0,-48487.1799
2289.0,-48487.179083333336
2290.0,-48487.17826666667
2291.0,-48487.1762
2292.0,-48487.17594444445
2293.0,-48487.17568888889
2294.0,-48487.17543333334
2295.0,-48487.17501666667
2296.0,-48487.174600000006
2297.0,-48487.1744
2298.0,-48487.174011111114
2299.0,-48487.173622222224
2300.0,-48487.17323333333
2301.0,-48487.17304444444
2302.0,-48487.17285555555
2303.0,-48487.172666666665
2304.0,-48487.1722
2305.0,-48487.17205555555
2306.0,-48487.17191111111
2307.0,-48487.17176666667
2308.0,-48487.171500000004
2309.0,-48487.17133333334
2310.0,-48487.1712
2311.0,-48487.17106666667
2312.0,-48487.170933333335
2313.0,-48487.1705
2314.0,-48487.17026666667
2315.0,-48487.170033333336
2316.0,-48487.16966666667
2317.0,-48487.169433333336
2318.0,-48487.169
2319.0,-48487.16856666667
2320.0,-48487.16813333333
2321.0,-48487.167733333335
2322.0,-48487.16758888889
2323.0,-48487.16744444445
2324.0,-48487.1673
2325.0,-48487.16722222222
2326.0,-48487.167144444444
2327.0,-48487.16706666667
2328.0,-48487.16696666667
2329.0,-48487.16686666667
2330.0,-48487.16675
2331.0,-48487.166633333334
2332.0,-48487.166516666664
2333.0,-48487.1664
2334.0,-48487.16631111111
2335.0,-48487.16622222223
2336.0,-48487.16613333333
2337.0,-48487.16608888889
2338.0,-48487.16604444444
2339.0,-48487.166
2340.0,-48487.16596666667
2341.0,-48487.16593333334
2342.0,-48487.1659
2343.0,-48487.16586666667
2344.0,-48487.16583333334
2345.0,-48487.165799999995
2346.0,-48487.165788888895
2347.0,-48487.16577777778
2348.0,-48487.165766666665
2349.0,-48487.16575555555
2350.0,-48487.16574444445
2351.0,-48487.165733333335
2352.0,-48487.16571666666
2353.0,-48487.165700000005
2354.0,-48487.16568888889
2355.0,-48487.165677777775
2356.0,-48487.165766666665
2357.0,-48487.16566666667
2358.0,-48487.16566666667
2359.0,-48487.16566666667
2360.0,-48487.16566666667
2361.0,-48487.16566666667
2362.0,-48487.16566666667
2363.0,-48487.16566666667
2364.0,-48487.16566666667
2365.0,-48487.16566666667
2366.0,-48487.16566666667
2367.0,-48487.16566666667
2368.0,-48487.16566666667
2369.0,-48487.16566666667
2370.0,-48487.16566666667
2371.0,-48487.16566666667
2372.0,-48487.16566666667
2373.0,-48487.16566666667
2374.0,-48487.16566666667
2375.0,-48487.16566666667
2376.0,-48487.16566666667
2377.0,-48487.16566666667
2378.0,-48487.16566666667
2379.0,-48487.16566666667
2380.0,-48487.16566666667
2381.0,-48487.16566666667
2382.0,-48487.16566666667
2383.0,-48487.16566666667
2384.0,-48487.16566666667
2385.0,-48487.16566666667
2386.0,-48487.16566666667
2387.0,-48487.16566666667
2388.0,-48487.16566666667
2389.0,-48487.16566666667
2390.0,-48487.16566666667
2391.0,-48487.16566666667
2392.0,-48487.16566666667
2393.0,-48487.16566666667
2394.0,-48487.16566666667
2395.0,-48487.16566666667
2396.0,-48487.16566666667
2397.0,-48487.16566666667
2398.0,-48487.16566666667
2399.0,-48487.16566666667
2400.0,-48487.16566666667
2401.0,-48487.16566666667
2402.0,-48487.16566666667
2403.0,-48487.16566666667
2404.0,-48487.16566666667
2405.0,-48487.16566666667
2406.0,-48487.16566666667
2407.0,-48487.16566666667
2408.0,-48487.16566666667
2409.0,-48487.16566666667
2410.0,-48487.16566666667
2411.0,-48487.16566666667
2412.0,-48487.16566666667
2413.0,-48487.16566666667
2414.0,-48487.16566666667
2415.0,-48487.16566666667
2416.0,-48487.16566666667
2417.0,-48487.16566666667
2418.0,-48487.16566666667
2419.0,-48487.16566666667
2420.0,-48487.16566666667
2421.0,-48487.16566666667
2422.0,-48487.16566666667
2423.0,-48487.16566666667
2424.0,-48487.16566666667
2425.0,-48487.16566666667
2426.0,-48487.16566666667
2427.0,-48487.16566666667
2428.0,-48487.16566666667
2429.0,-48487.16566666667
2430.0,-48487.16566666667
2431.0,-48487.16566666667
2432.0,-48487.16566666667
2433.0,-48487.16566666667
2434.0,-48487.16566666667
2435.0,-48487.16566666667
2436.0,-48487.16566666667
2437.0,-48487.16566666667
2438.0,-48487.16566666667
2439.0,-48487.16566666667
2440.0,-48487.16566666667
2441.0,-48487.16566666667
2442.0,-48487.16566666667
2443.0,-48487.16566666667
2444.0,-48487.16566666667
2445.0,-48487.16566666667
2446.0,-48487.16566666667
2447.0,-48487.16566666667
2448.0,-48487.16566666667
2449.0,-48487.16566666667
2450.0,-48487.16566666667
2451.0,-48487.16566666667
2452.0,-48487.16566666667
2453.0,-48487.16566666667
2454.0,-48487.16566666667
2455.0,-48487.16566666667
2456.0,-48487.16566666667
2457.0,-48487.16566666667
2458.0,-48487.16566666667
2459.0,-48487.16566666667
2460.0,-48487.16566666667
2461.0,-48487.16566666667
2462.0,-48487.16566666667
2463.0,-48487.16566666667
2464.0,-48487.16566666667
2465.0,-48487.16566666667
2466.0,-48487.16566666667
2467.0,-48487.16566666667
2468.0,-48487.16566666667
2469.0,-48487.16566666667
2470.0,-48487.16566666667
2471.0,-48487.16566666667
2472.0,-48487.16566666667
2473.0,-48487.16566666667
2474.0,-48487.16566666667
2475.0,-48487.16566666667
2476.0,-48487.16566666667
2477.0,-48487.16566666667
2478.0,-48487.16566666667
2479.0,-48487.16566666667
2480.0,-48487.16566666667
2481.0,-48487.16566666667
2482.0,-48487.16566666667
2483.0,-48487.16566666667
2484.0,-48487.16566666667
2485.0,-48487.16566666667
2486.0,-48487.16566666667
2487.0,-48487.16566666667
2488.0,-48487.16566666667
2489.0,-48487.16566666667
2490.0,-48487.16566666667
2491.0,-48487.16566666667
2492.0,-48487.16566666667
2493.0,-48487.16566666667
2494.0,-48487.16566666667
2495.0,-48487.16566666667
2496.0,-48487.16566666667
2497.0,-48487.16566666667
2498.0,-48487.16566666667
2499.0,-48487.16566666667


==> figures/logs/mean_convergence_plots/gm_worms_spec_empty.csv <==
107,-48471.21
107,-48471.21


==> figures/logs/mean_convergence_plots/mrf_color_seg_cpu.csv <==
1.0,3234282.2523333337
2.0,5003141.64028169
3.0,5746576.766571429
4.0,20816173.197995845
5.0,27752627.895856947
6.0,50230916.46929896
7.0,61677054.55872228
8.0,73400328.51197885
9.0,84935192.91823967
10.0,96005849.77248873
11.0,106342878.14007057
12.0,116447394.31717838
13.0,125988859.06484027
14.0,135215693.6303337
15.0,144160662.27002904
16.0,152794418.79834434
17.0,161188473.43183115
18.0,169139802.06849054
19.0,176767626.22992596
20.0,184108908.33995798
21.0,191057579.54553834
22.0,197703214.09621015
23.0,204065296.96549252
24.0,210150573.52206674
25.0,215952965.32538724
26.0,221445686.3740472
27.0,226704570.94880107
28.0,231722924.08743158
29.0,236505131.23872766
30.0,241034036.75641584
31.0,245273810.79646692
32.0,249527635.49850896
33.0,253620196.9483463
34.0,257420317.4824448
35.0,261048227.81769213
36.0,264498004.9008629
37.0,267737460.83277237
38.0,270757822.7539725
39.0,273536456.36214244
40.0,276084629.59684557
41.0,278473423.5280312
42.0,280697498.11514664
43.0,282722157.5587872
44.0,284621233.7112689
45.0,286402377.13265294
46.0,288027543.0118974
47.0,289561875.90961665
48.0,290995123.2587462
49.0,292306399.74882483
50.0,293532480.8103779
51.0,294638344.26771134
52.0,295692148.20398295
53.0,296704070.1790111
54.0,297627751.93762976
55.0,298494405.5988493
56.0,299295481.80910826
57.0,300049417.25484467
58.0,300760581.3945134
59.0,301393054.7233184
60.0,301964806.2473151
61.0,302497014.4932159
62.0,302954272.5826765
63.0,303367924.78757435
64.0,303748907.26544327
65.0,304086993.7635086
66.0,304406949.7928315
67.0,304705065.9326306
68.0,304969198.38393736
69.0,305215567.8168947
70.0,305438568.29880923
71.0,305645071.5000157
72.0,305841280.67737055
73.0,306019987.41347194
74.0,306187008.0237158
75.0,306345338.2629664
76.0,306486798.5635237
77.0,306621219.983471
78.0,306747697.0952673
79.0,306863298.2824002
80.0,306973522.6496761
81.0,307075953.12361175
82.0,307170124.07708913
83.0,307259484.96214217
84.0,307340588.8643088
85.0,307417220.6016666
86.0,307490474.7045821
87.0,307556490.63733727
88.0,307619841.0884997
89.0,307679904.3171873
90.0,307733237.69592935
91.0,307784480.0194574
92.0,307833192.68468803
93.0,307877371.25724703
94.0,307919186.31519103
95.0,307957750.26157576
96.0,307993031.4257274
97.0,308026546.7723693
98.0,308057554.5335095
99.0,308085791.61205983
100.0,308112348.5207704
101.0,308136132.5136412
102.0,308158581.13029987
103.0,308179895.96238846
104.0,308199589.18322504
105.0,308218074.44594544
106.0,308235178.41733897
107.0,308250594.11344
108.0,308265322.9496226
109.0,308279139.09721607
110.0,308291473.1713299
111.0,308303078.0274258
112.0,308313575.9549466
113.0,308323287.46725017
114.0,308332524.0118386
115.0,308340716.2826699
116.0,308348617.67743737
117.0,308356223.91973907
118.0,308362892.4527858
119.0,308369287.1785845
120.0,308375277.6767463
121.0,308380882.73133993
122.0,308386205.99645716
123.0,308390995.7108598
124.0,308395411.05024016
125.0,308399613.6151405
126.0,308403556.13111806
127.0,308407233.01049346
128.0,308410694.24236244
129.0,308413783.56141615
130.0,308416722.1262534
131.0,308419467.8452375
132.0,308422005.7245155
133.0,308424422.3102166
134.0,308426653.6936713
135.0,308428722.6676249
136.0,308430687.8691284
137.0,308432473.3041161
138.0,308434115.43876785
139.0,308435674.064564
140.0,308437091.9672616
141.0,308438438.2561572
142.0,308439713.91517067
143.0,308440859.4855736
144.0,308441955.6855462
145.0,308442984.8405146
146.0,308443936.10897446
147.0,308444848.94517046
148.0,308445705.9894917
149.0,308446490.9514594
150.0,308447232.7663
151.0,308447904.3055759
152.0,308448541.6299002
153.0,308449154.010889
154.0,308449706.5949072
155.0,308450234.6087644
156.0,308450735.7951959
157.0,308451191.7751849
158.0,308451632.33573896
159.0,308452045.49275327
160.0,308452432.24163723
161.0,308452804.6841216
162.0,308453150.768831
163.0,308453482.2421083
164.0,308453803.95186067
165.0,308454104.6813572
166.0,308454396.7763378
167.0,308454679.3559596
168.0,308454937.9930725
169.0,308455189.1307738
170.0,308455430.79277724
171.0,308455657.18123466
172.0,308455878.0699939
173.0,308456092.1760929
174.0,308456296.5355009
175.0,308456495.5283027
176.0,308456687.85035735
177.0,308456871.65375334
178.0,308457048.9619258
179.0,308457218.55793494
180.0,308457383.8802318
181.0,308457543.22428256
182.0,308457698.13940966
183.0,308457850.1118838
184.0,308457997.89150214
185.0,308458140.22159034
186.0,308458279.9439251
187.0,308458416.4922003
188.0,308458547.73118716
189.0,308458676.326663
190.0,308458804.9450843
191.0,308458928.82926315
192.0,308459049.5532197
193.0,308459166.5053378
194.0,308459281.84358263
195.0,308459395.89400214
196.0,308459503.4893971
197.0,308459610.02307063
198.0,308459716.1459658
199.0,308459819.6267369
200.0,308459920.54911536
201.0,308460018.79991674
202.0,308460115.426797
203.0,308460211.1790235
204.0,308460305.3333195
205.0,308460396.12107366
206.0,308460485.7509141
207.0,308460573.3529163
208.0,308460659.5011567
209.0,308460745.04329056
210.0,308460827.82447886
211.0,308460910.0135574
212.0,308460990.7418673
213.0,308461069.501066
214.0,308461148.40108305
215.0,308461226.9659021
216.0,308461303.0637786
217.0,308461378.04286194
218.0,308461452.26479554
219.0,308461524.82499874
220.0,308461597.27817506
221.0,308461668.5226777
222.0,308461738.94371
223.0,308461808.41836625
224.0,308461877.2504867
225.0,308461944.9780622
226.0,308462011.60163873
227.0,308462077.34144837
228.0,308462143.2448704
229.0,308462208.5483032
230.0,308462272.12236816
231.0,308462334.533741
232.0,308462395.73869085
233.0,308462456.0566757
234.0,308462515.98451036
235.0,308462575.2406368
236.0,308462633.9288895
237.0,308462691.91183037
238.0,308462749.1467619
239.0,308462805.97801125
240.0,308462862.1926034
241.0,308462917.28915024
242.0,308462971.9898129
243.0,308463026.05423087
244.0,308463079.8759933
245.0,308463133.3807602
246.0,308463186.0543831
247.0,308463238.16316533
248.0,308463289.75115544
249.0,308463341.10279876
250.0,308463391.6942565
251.0,308463441.6867971
252.0,308463491.0393515
253.0,308463539.934832
254.0,308463587.9724942
255.0,308463635.5729775
256.0,308463682.8992345
257.0,308463729.80201906
258.0,308463776.1654665
259.0,308463822.2456127
260.0,308463867.1178865
261.0,308463912.2848132
262.0,308463957.96649724
263.0,308464002.7761378
264.0,308464046.7440931
265.0,308464090.1933076
266.0,308464133.14000744
267.0,308464175.6838412
268.0,308464217.9433398
269.0,308464260.0065275
270.0,308464301.28803915
271.0,308464342.1377273
272.0,308464382.9504083
273.0,308464423.3057552
274.0,308464463.49231815
275.0,308464503.24927837
276.0,308464542.68794036
277.0,308464581.7237992
278.0,308464620.76521367
279.0,308464659.2069873
280.0,308464697.87372595
281.0,308464735.8880606
282.0,308464773.77751416
283.0,308464811.1731774
284.0,308464847.6769561
285.0,308464884.43468344
286.0,308464920.8962249
287.0,308464956.8415909
288.0,308464992.3374497
289.0,308465027.70077133
290.0,308465062.9211476
291.0,308465097.7510068
292.0,308465132.2063198
293.0,308465166.33409244
294.0,308465200.4053413
295.0,308465234.1102312
296.0,308465267.4867528
297.0,308465300.81692857
298.0,308465334.0365262
299.0,308465367.2601811
300.0,308465400.07486534
301.0,308465432.6146876
302.0,308465464.9722226
303.0,308465497.01285154
304.0,308465528.64873093
305.0,308465559.91911817
306.0,308465590.9189996
307.0,308465621.6326346
308.0,308465652.09906936
309.0,308465682.53280044
310.0,308465712.9231393
311.0,308465742.8722997
312.0,308465772.53454554
313.0,308465802.0617327
314.0,308465831.237127
315.0,308465860.04281026
316.0,308465888.9113658
317.0,308465917.5346086
318.0,308465945.97223234
319.0,308465974.5042426
320.0,308466002.7441223
321.0,308466030.80317205
322.0,308466058.47666836
323.0,308466086.11686856
324.0,308466113.5937037
325.0,308466140.9213476
326.0,308466168.07561815
327.0,308466194.9882894
328.0,308466221.9250779
329.0,308466248.67329603
330.0,308466275.0984965
331.0,308466301.2041151
332.0,308466327.2309416
333.0,308466353.1943323
334.0,308466379.08923674
335.0,308466404.855652
336.0,308466430.36313325
337.0,308466455.92815006
338.0,308466481.4651921
339.0,308466506.7714371
340.0,308466532.0427796
341.0,308466557.1423681
342.0,308466582.23749363
343.0,308466607.5152763
344.0,308466632.5978227
345.0,308466657.2131254
346.0,308466681.4624077
347.0,308466705.30402666
348.0,308466728.9497408
349.0,308466752.15630704
350.0,308466775.59994715
351.0,308466798.89423174
352.0,308466822.22280437
353.0,308466845.4050431
354.0,308466868.6454712
355.0,308466891.6228474
356.0,308466914.519023
357.0,308466937.6066802
358.0,308466960.47356343
359.0,308466983.09057266
360.0,308467005.4603179
361.0,308467027.64904654
362.0,308467049.689804
363.0,308467072.0004223
364.0,308467094.1609449
365.0,308467116.0477168
366.0,308467137.9374847
367.0,308467159.81858313
368.0,308467181.33113927
369.0,308467202.64253086
370.0,308467223.8353973
371.0,308467245.0640544
372.0,308467266.1246312
373.0,308467287.1152995
374.0,308467308.03906727
375.0,308467328.8262753
376.0,308467349.48916286
377.0,308467369.8656469
378.0,308467390.1197908
379.0,308467410.10949594
380.0,308467430.4511506
381.0,308467450.78074574
382.0,308467470.8923104
383.0,308467490.56056446
384.0,308467509.96343285
385.0,308467529.3922223
386.0,308467548.5130611
387.0,308467567.2982263
388.0,308467586.13712096
389.0,308467604.8342443
390.0,308467623.2853027
391.0,308467641.79594725
392.0,308467660.19763017
393.0,308467678.65526885
394.0,308467697.0334621
395.0,308467715.220746
396.0,308467733.1524425
397.0,308467751.0372576
398.0,308467768.9161524
399.0,308467786.6709094
400.0,308467804.27765906
401.0,308467821.6513217
402.0,308467838.89631355
403.0,308467855.9974149
404.0,308467873.07038933
405.0,308467890.4151956
406.0,308467907.79227835
407.0,308467924.87607616
408.0,308467941.7167738
409.0,308467958.3487973
410.0,308467974.8608721
411.0,308467991.75886565
412.0,308468008.6268189
413.0,308468025.61841106
414.0,308468042.5301567
415.0,308468058.9284365
416.0,308468075.2595073
417.0,308468091.42846155
418.0,308468107.6130171
419.0,308468123.81776994
420.0,308468139.8676395
421.0,308468155.56363696
422.0,308468170.9868495
423.0,308468186.3282025
424.0,308468201.65789646
425.0,308468216.977699
426.0,308468232.5255454
427.0,308468248.06186754
428.0,308468263.5322206
429.0,308468278.93482286
430.0,308468294.29881626
431.0,308468309.6231871
432.0,308468324.6514198
433.0,308468339.5901615
434.0,308468354.58560747
435.0,308468369.5050266
436.0,308468384.29349566
437.0,308468399.3286063
438.0,308468414.3508834
439.0,308468429.28249127
440.0,308468444.0094045
441.0,308468458.5154802
442.0,308468472.9625277
443.0,308468487.1772099
444.0,308468501.7789161
445.0,308468516.37999934
446.0,308468530.79829305
447.0,308468545.17801005
448.0,308468559.47358567
449.0,308468573.40734583
450.0,308468587.43562865
451.0,308468601.486821
452.0,308468615.34171045
453.0,308468629.0118087
454.0,308468642.55702025
455.0,308468656.05255914
456.0,308468669.52911884
457.0,308468683.01817137
458.0,308468696.5568927
459.0,308468710.119688
460.0,308468723.6243417
461.0,308468737.0557528
462.0,308468750.2985727
463.0,308468763.413925
464.0,308468776.4969049
465.0,308468789.3793194
466.0,308468802.3238322
467.0,308468815.23187333
468.0,308468828.0509748
469.0,308468840.8797646
470.0,308468853.6870931
471.0,308468866.4401749
472.0,308468879.1244159
473.0,308468891.696532
474.0,308468904.2138408
475.0,308468916.7016735
476.0,308468929.17952937
477.0,308468941.4169232
478.0,308468953.588753
479.0,308468965.7774449
480.0,308468977.95952713
481.0,308468990.1294996
482.0,308469002.2697945
483.0,308469014.347492
484.0,308469026.28148323
485.0,308469038.003407
486.0,308469049.76162577
487.0,308469061.5377137
488.0,308469073.2523373
489.0,308469084.876342
490.0,308469096.40304273
491.0,308469107.9895838
492.0,308469119.5259526
493.0,308469130.96442467
494.0,308469142.3754616
495.0,308469153.78368944
496.0,308469165.1303757
497.0,308469176.44748956
498.0,308469187.73809016
499.0,308469198.87792975
500.0,308469210.05055517
501.0,308469221.196622
502.0,308469232.2040433
503.0,308469243.2085987
504.0,308469254.18466
505.0,308469265.0268042
506.0,308469275.8188052
507.0,308469286.62295955
508.0,308469297.3758986
509.0,308469308.1086695
510.0,308469318.7204158
511.0,308469329.36494875
512.0,308469339.9610136
513.0,308469350.5723138
514.0,308469361.0903103
515.0,308469371.5182677
516.0,308469381.9093929
517.0,308469392.33136016
518.0,308469402.7742319
519.0,308469413.068559
520.0,308469423.319743
521.0,308469433.5368132
522.0,308469443.7071716
523.0,308469453.790964
524.0,308469463.8340266
525.0,308469473.90457606
526.0,308469483.9801245
527.0,308469494.00527906
528.0,308469504.0000429
529.0,308469513.93776524
530.0,308469523.83361965
531.0,308469533.6463363
532.0,308469543.3826981
533.0,308469553.1093598
534.0,308469562.8029703
535.0,308469572.46263266
536.0,308469582.0511271
537.0,308469591.59937084
538.0,308469601.24190736
539.0,308469610.82209307
540.0,308469620.2978571
541.0,308469629.7505374
542.0,308469639.09935933
543.0,308469648.3638772
544.0,308469657.51312476
545.0,308469666.6955046
546.0,308469675.9173796
547.0,308469685.0774552
548.0,308469694.15480506
549.0,308469703.12151784
550.0,308469712.1383494
551.0,308469721.12874705
552.0,308469730.13438994
553.0,308469739.07215124
554.0,308469747.9214279
555.0,308469756.75478965
556.0,308469765.5344361
557.0,308469774.2489361
558.0,308469782.95408964
559.0,308469791.62910104
560.0,308469800.26473993
561.0,308469808.94462365
562.0,308469817.4980676
563.0,308469825.9606415
564.0,308469834.45944077
565.0,308469842.97641784
566.0,308469851.4738001
567.0,308469859.898306
568.0,308469868.3536126
569.0,308469876.72083634
570.0,308469885.0236842
571.0,308469893.27637696
572.0,308469901.5125675
573.0,308469909.79866546
574.0,308469918.1021912
575.0,308469926.35641843
576.0,308469934.47488505
577.0,308469942.4745085
578.0,308469950.4165864
579.0,308469958.46816933
580.0,308469966.5259661
581.0,308469974.556377
582.0,308469982.64424926
583.0,308469990.7826304
584.0,308469998.8364923
585.0,308470006.88527775
586.0,308470014.8770213
587.0,308470022.61395913
588.0,308470030.26836485
589.0,308470037.9344513
590.0,308470045.65472907
591.0,308470053.4168274
592.0,308470061.11026424
593.0,308470068.7969413
594.0,308470076.4544229
595.0,308470084.0171086
596.0,308470091.54191065
597.0,308470098.8658098
598.0,308470106.38868624
599.0,308470113.92585117
600.0,308470121.3354854
601.0,308470128.74099916
602.0,308470136.1846532
603.0,308470143.6930874
604.0,308470151.20508844
605.0,308470158.69667727
606.0,308470166.130513
607.0,308470173.41365033
608.0,308470180.6543463
609.0,308470187.87645084
610.0,308470194.96200687
611.0,308470201.9021078
612.0,308470208.9506669
613.0,308470216.0394686
614.0,308470223.08371997
615.0,308470230.150664
616.0,308470237.18757814
617.0,308470244.2024947
618.0,308470251.1430293
619.0,308470258.0795052
620.0,308470265.00080544
621.0,308470271.90360355
622.0,308470278.8512309
623.0,308470285.7860473
624.0,308470292.67410046
625.0,308470299.5552487
626.0,308470306.4746901
627.0,308470313.37700266
628.0,308470320.22185713
629.0,308470327.0960813
630.0,308470334.03058416
631.0,308470340.6163524
632.0,308470347.225185
633.0,308470353.89939094
634.0,308470360.5288193
635.0,308470367.1580407
636.0,308470373.7515575
637.0,308470380.2783815
638.0,308470386.77493733
639.0,308470393.3394261
640.0,308470399.8851593
641.0,308470406.44674504
642.0,308470413.04217273
643.0,308470419.5775626
644.0,308470426.0944663
645.0,308470432.58298916
646.0,308470438.96976715
647.0,308470445.4511644
648.0,308470451.8805855
649.0,308470458.12602216
650.0,308470464.35239804
651.0,308470470.6212595
652.0,308470476.92884636
653.0,308470483.2185285
654.0,308470489.410197
655.0,308470495.52436155
656.0,308470501.65937275
657.0,308470507.8363622
658.0,308470514.0652044
659.0,308470520.3155482
660.0,308470526.44738775
661.0,308470532.48557895
662.0,308470538.5860457
663.0,308470544.62812406
664.0,308470550.58495903
665.0,308470556.57061034
666.0,308470562.5692567
667.0,308470568.5349706
668.0,308470574.39866173
669.0,308470580.2562273
670.0,308470586.0558081
671.0,308470591.89004
672.0,308470597.67924625
673.0,308470603.37093526
674.0,308470609.0785104
675.0,308470614.78222525
676.0,308470620.41164696
677.0,308470625.965077
678.0,308470631.51666325
679.0,308470637.1097087
680.0,308470642.684525
681.0,308470648.2410988
682.0,308470653.750407
683.0,308470659.19275945
684.0,308470664.6359436
685.0,308470670.11214536
686.0,308470675.6011451
687.0,308470680.98875594
688.0,308470686.3420496
689.0,308470691.6483755
690.0,308470696.8735797
691.0,308470702.07475966
692.0,308470707.6028705
693.0,308470712.9396357
694.0,308470718.1219178
695.0,308470723.27230686
696.0,308470728.3520463
697.0,308470733.3659744
698.0,308470738.3938487
699.0,308470743.52491397
700.0,308470748.7548472
701.0,308470753.8413958
702.0,308470758.9647908
703.0,308470763.97266
704.0,308470768.90763813
705.0,308470773.83721656
706.0,308470778.7740051
707.0,308470783.691956
708.0,308470788.5715886
709.0,308470793.426107
710.0,308470798.27044785
711.0,308470803.0397982
712.0,308470807.9036048
713.0,308470812.73524785
714.0,308470817.49187875
715.0,308470822.1986492
716.0,308470826.8971856
717.0,308470831.58335644
718.0,308470836.2529093
719.0,308470840.9418327
720.0,308470845.5269068
721.0,308470850.0576763
722.0,308470854.5342071
723.0,308470858.98753697
724.0,308470863.50341016
725.0,308470868.0807192
726.0,308470872.62538296
727.0,308470877.1377972
728.0,308470881.5512668
729.0,308470885.96119976
730.0,308470890.3087129
731.0,308470894.6147728
732.0,308470899.023113
733.0,308470903.3622755
734.0,308470907.6652431
735.0,308470911.9374756
736.0,308470916.2285965
737.0,308470920.5166634
738.0,308470924.7783595
739.0,308470928.9129868
740.0,308470933.02076477
741.0,308470937.1050281
742.0,308470941.2365827
743.0,308470945.31941354
744.0,308470949.3223005
745.0,308470953.2852528
746.0,308470957.2869671
747.0,308470961.3739122
748.0,308470965.4714199
749.0,308470969.514623
750.0,308470973.6800188
751.0,308470977.8755856
752.0,308470981.9776944
753.0,308470985.954931
754.0,308470989.8852051
755.0,308470993.7379313
756.0,308470997.6091961
757.0,308471001.5410547
758.0,308471005.48607
759.0,308471009.3784217
760.0,308471013.24017316
761.0,308471017.1270178
762.0,308471021.0809297
763.0,308471024.9311853
764.0,308471028.789207
765.0,308471032.57760364
766.0,308471036.34804875
767.0,308471040.155222
768.0,308471043.9252688
769.0,308471047.6588085
770.0,308471051.47642285
771.0,308471055.13480324
772.0,308471058.7385204
773.0,308471062.4158483
774.0,308471066.0674951
775.0,308471069.71907806
776.0,308471073.3083751
777.0,308471076.8794537
778.0,308471080.39193594
779.0,308471083.9122401
780.0,308471087.44173104
781.0,308471090.9431679
782.0,308471094.49750763
783.0,308471098.02884114
784.0,308471101.51861024
785.0,308471104.9814618
786.0,308471108.36961913
787.0,308471111.7371711
788.0,308471115.0627069
789.0,308471118.34867173
790.0,308471121.7173975
791.0,308471125.1243929
792.0,308471128.45565623
793.0,308471131.7878724
794.0,308471135.1179226
795.0,308471138.45481473
796.0,308471141.74277663
797.0,308471144.9970705
798.0,308471148.2213702
799.0,308471151.4763624
800.0,308471154.7201792
801.0,308471157.92861676
802.0,308471161.155003
803.0,308471164.40513057
804.0,308471167.6830072
805.0,308471170.9455037
806.0,308471174.1839395
807.0,308471177.32211465
808.0,308471180.44458693
809.0,308471183.5852068
810.0,308471186.74140674
811.0,308471189.8764558
812.0,308471193.0143983
813.0,308471196.0937808
814.0,308471199.21431357
815.0,308471202.291712
816.0,308471205.4528709
817.0,308471208.64152014
818.0,308471211.711113
819.0,308471214.6804552
820.0,308471217.6487412
821.0,308471220.6388058
822.0,308471223.7085293
823.0,308471226.6713151
824.0,308471229.56342286
825.0,308471232.44669133
826.0,308471235.28979903
827.0,308471238.10339695
828.0,308471240.955991
829.0,308471243.7682912
830.0,308471246.53903955
831.0,308471249.28570867
832.0,308471252.11253566
833.0,308471254.92293876
834.0,308471257.70312697
835.0,308471260.46620965
836.0,308471263.20064026
837.0,308471265.96554047
838.0,308471268.7872085
839.0,308471271.51410455
840.0,308471274.23966295
841.0,308471276.90677124
842.0,308471279.5721528
843.0,308471282.20503944
844.0,308471284.86172223
845.0,308471287.54361206
846.0,308471290.1837736
847.0,308471292.8362189
848.0,308471295.4323658
849.0,308471297.9581062
850.0,308471300.4787573
851.0,308471303.11966276
852.0,308471305.76485103
853.0,308471308.3357446
854.0,308471310.8890907
855.0,308471313.4104633
856.0,308471315.987011
857.0,308471318.55470115
858.0,308471321.0269828
859.0,308471323.44018966
860.0,308471325.8652479
861.0,308471328.2704224
862.0,308471330.711349
863.0,308471333.1312147
864.0,308471335.57370335
865.0,308471337.99689585
866.0,308471340.4234349
867.0,308471342.87182236
868.0,308471345.2220466
869.0,308471347.5315793
870.0,308471349.82151514
871.0,308471352.1194523
872.0,308471354.3801041
873.0,308471356.64750314
874.0,308471358.93441033
875.0,308471361.2160885
876.0,308471363.42756426
877.0,308471365.61592525
878.0,308471367.7923389
879.0,308471369.8943203
880.0,308471372.1604653
881.0,308471374.33434266
882.0,308471376.5362279
883.0,308471378.728921
884.0,308471380.9272904
885.0,308471383.12099123
886.0,308471385.30376184
887.0,308471387.4694808
888.0,308471389.6081685
889.0,308471391.76685023
890.0,308471393.8839149
891.0,308471396.0268309
892.0,308471398.18644387
893.0,308471400.3345411
894.0,308471402.5274901
895.0,308471404.70081156
896.0,308471406.80648786
897.0,308471408.91793466
898.0,308471410.9679821
899.0,308471413.0129689
900.0,308471415.03619677
901.0,308471417.12350136
902.0,308471419.1717817
903.0,308471421.1803109
904.0,308471423.14563596
905.0,308471425.1468334
906.0,308471427.18268687
907.0,308471429.2197043
908.0,308471431.27700466
909.0,308471433.3496578
910.0,308471435.38686436
911.0,308471437.3121193
912.0,308471439.2214474
913.0,308471441.18672043
914.0,308471443.13408
915.0,308471445.0482843
916.0,308471446.91391444
917.0,308471448.77364165
918.0,308471450.6002259
919.0,308471452.501738
920.0,308471454.4052767
921.0,308471456.26298994
922.0,308471458.0529432
923.0,308471459.8051571
924.0,308471461.612094
925.0,308471463.51855475
926.0,308471465.407316
927.0,308471467.1417858
928.0,308471468.8766657
929.0,308471470.6948216
930.0,308471472.6052482
931.0,308471474.4030893
932.0,308471476.2763609
933.0,308471478.21168137
934.0,308471480.06506634
935.0,308471481.8311206
936.0,308471483.6773109
937.0,308471485.53487843
938.0,308471487.3581796
939.0,308471489.15291154
940.0,308471491.0004256
941.0,308471492.8186793
942.0,308471494.67899734
943.0,308471496.4622839
944.0,308471498.2174703
945.0,308471499.9541648
946.0,308471501.67372495
947.0,308471503.4021267
948.0,308471505.15065
949.0,308471506.84901905
950.0,308471508.48537236
951.0,308471510.15894485
952.0,308471511.902968
953.0,308471513.6386208
954.0,308471515.31582206
955.0,308471517.0446294
956.0,308471518.70223135
957.0,308471520.35449356
958.0,308471522.0211948
959.0,308471523.6223511
960.0,308471525.2497091
961.0,308471526.93010217
962.0,308471528.6034426
963.0,308471530.21460646
964.0,308471531.79749376
965.0,308471533.28116316
966.0,308471534.80062217
967.0,308471536.35890704
968.0,308471537.9133912
969.0,308471539.4446543
970.0,308471541.0600285
971.0,308471542.6660244
972.0,308471544.2252796
973.0,308471545.74942774
974.0,308471546.1657576
975.0,308471546.2947463
976.0,308471546.5074476
977.0,308471546.72247314
978.0,308471546.9375269
979.0,308471547.1993527
980.0,308471547.4505586
981.0,308471547.54333335
982.0,308471547.54333335
983.0,308471547.54333335
984.0,308471547.54333335
985.0,308471547.54333335
986.0,308471547.54333335
987.0,308471547.54333335
988.0,308471547.54333335
989.0,308471547.54333335
990.0,308471547.54333335
991.0,308471547.54333335
992.0,308471547.54333335
993.0,308471547.54333335
994.0,308471547.54333335
995.0,308471547.54333335
996.0,308471547.54333335
997.0,308471547.54333335
998.0,308471547.54333335
999.0,308471547.54333335
1000.0,308471547.54333335
1001.0,308471547.54333335
1002.0,308471547.54333335
1003.0,308471547.54333335
1004.0,308471547.54333335
1005.0,308471547.54333335
1006.0,308471547.54333335
1007.0,308471547.54333335
1008.0,308471547.54333335
1009.0,308471547.54333335
1010.0,308471547.54333335
1011.0,308471547.54333335
1012.0,308471547.54333335
1013.0,308471547.54333335
1014.0,308471547.54333335
1015.0,308471547.54333335
1016.0,308471547.54333335
1017.0,308471547.54333335
1018.0,308471547.54333335
1019.0,308471547.54333335
1020.0,308471547.54333335
1021.0,308471547.54333335
1022.0,308471547.54333335
1023.0,308471547.54333335
1024.0,308471547.54333335
1025.0,308471547.54333335
1026.0,308471547.54333335
1027.0,308471547.54333335
1028.0,308471547.54333335
1029.0,308471547.54333335
1030.0,308471547.54333335
1031.0,308471547.54333335
1032.0,308471547.54333335
1033.0,308471547.54333335
1034.0,308471547.54333335
1035.0,308471547.54333335
1036.0,308471547.54333335
1037.0,308471547.54333335
1038.0,308471547.54333335
1039.0,308471547.54333335
1040.0,308471547.54333335
1041.0,308471547.54333335
1042.0,308471547.54333335
1043.0,308471547.54333335
1044.0,308471547.54333335
1045.0,308471547.54333335
1046.0,308471547.54333335
1047.0,308471547.54333335
1048.0,308471547.54333335
1049.0,308471547.54333335
1050.0,308471547.54333335
1051.0,308471547.54333335
1052.0,308471547.54333335
1053.0,308471547.54333335
1054.0,308471547.54333335
1055.0,308471547.54333335
1056.0,308471547.54333335
1057.0,308471547.54333335
1058.0,308471547.54333335
1059.0,308471547.54333335
1060.0,308471547.54333335
1061.0,308471547.54333335
1062.0,308471547.54333335
1063.0,308471547.54333335
1064.0,308471547.54333335
1065.0,308471547.54333335
1066.0,308471547.54333335
1067.0,308471547.54333335
1068.0,308471547.54333335
1069.0,308471547.54333335
1070.0,308471547.54333335
1071.0,308471547.54333335
1072.0,308471547.54333335
1073.0,308471547.54333335
1074.0,308471547.54333335
1075.0,308471547.54333335
1076.0,308471547.54333335
1077.0,308471547.54333335
1078.0,308471547.54333335
1079.0,308471547.54333335
1080.0,308471547.54333335
1081.0,308471547.54333335
1082.0,308471547.54333335
1083.0,308471547.54333335
1084.0,308471547.54333335
1085.0,308471547.54333335
1086.0,308471547.54333335
1087.0,308471547.54333335
1088.0,308471547.54333335
1089.0,308471547.54333335
1090.0,308471547.54333335
1091.0,308471547.54333335
1092.0,308471547.54333335
1093.0,308471547.54333335
1094.0,308471547.54333335
1095.0,308471547.54333335
1096.0,308471547.54333335
1097.0,308471547.54333335
1098.0,308471547.54333335
1099.0,308471547.54333335
1100.0,308471547.54333335
1101.0,308471547.54333335
1102.0,308471547.54333335
1103.0,308471547.54333335
1104.0,308471547.54333335
1105.0,308471547.54333335
1106.0,308471547.54333335
1107.0,308471547.54333335
1108.0,308471547.54333335
1109.0,308471547.54333335
1110.0,308471547.54333335
1111.0,308471547.54333335
1112.0,308471547.54333335
1113.0,308471547.54333335
1114.0,308471547.54333335
1115.0,308471547.54333335
1116.0,308471547.54333335
1117.0,308471547.54333335
1118.0,308471547.54333335
1119.0,308471547.54333335
1120.0,308471547.54333335
1121.0,308471547.54333335
1122.0,308471547.54333335
1123.0,308471547.54333335
1124.0,308471547.54333335
1125.0,308471547.54333335
1126.0,308471547.54333335
1127.0,308471547.54333335
1128.0,308471547.54333335
1129.0,308471547.54333335
1130.0,308471547.54333335
1131.0,308471547.54333335
1132.0,308471547.54333335
1133.0,308471547.54333335
1134.0,308471547.54333335
1135.0,308471547.54333335
1136.0,308471547.54333335
1137.0,308471547.54333335
1138.0,308471547.54333335
1139.0,308471547.54333335
1140.0,308471547.54333335
1141.0,308471547.54333335
1142.0,308471547.54333335
1143.0,308471547.54333335
1144.0,308471547.54333335
1145.0,308471547.54333335
1146.0,308471547.54333335
1147.0,308471547.54333335
1148.0,308471547.54333335
1149.0,308471547.54333335
1150.0,308471547.54333335
1151.0,308471547.54333335
1152.0,308471547.54333335
1153.0,308471547.54333335
1154.0,308471547.54333335
1155.0,308471547.54333335
1156.0,308471547.54333335
1157.0,308471547.54333335
1158.0,308471547.54333335
1159.0,308471547.54333335
1160.0,308471547.54333335
1161.0,308471547.54333335
1162.0,308471547.54333335
1163.0,308471547.54333335
1164.0,308471547.54333335
1165.0,308471547.54333335
1166.0,308471547.54333335
1167.0,308471547.54333335
1168.0,308471547.54333335
1169.0,308471547.54333335
1170.0,308471547.54333335
1171.0,308471547.54333335
1172.0,308471547.54333335
1173.0,308471547.54333335
1174.0,308471547.54333335
1175.0,308471547.54333335
1176.0,308471547.54333335
1177.0,308471547.54333335
1178.0,308471547.54333335
1179.0,308471547.54333335
1180.0,308471547.54333335
1181.0,308471547.54333335
1182.0,308471547.54333335
1183.0,308471547.54333335
1184.0,308471547.54333335
1185.0,308471547.54333335
1186.0,308471547.54333335
1187.0,308471547.54333335
1188.0,308471547.54333335
1189.0,308471547.54333335
1190.0,308471547.54333335
1191.0,308471547.54333335
1192.0,308471547.54333335
1193.0,308471547.54333335
1194.0,308471547.54333335
1195.0,308471547.54333335
1196.0,308471547.54333335
1197.0,308471547.54333335
1198.0,308471547.54333335
1199.0,308471547.54333335
1200.0,308471547.54333335
1201.0,308471547.54333335
1202.0,308471547.54333335
1203.0,308471547.54333335
1204.0,308471547.54333335
1205.0,308471547.54333335
1206.0,308471547.54333335
1207.0,308471547.54333335
1208.0,308471547.54333335
1209.0,308471547.54333335
1210.0,308471547.54333335
1211.0,308471547.54333335
1212.0,308471547.54333335
1213.0,308471547.54333335
1214.0,308471547.54333335
1215.0,308471547.54333335
1216.0,308471547.54333335
1217.0,308471547.54333335
1218.0,308471547.54333335
1219.0,308471547.54333335
1220.0,308471547.54333335
1221.0,308471547.54333335
1222.0,308471547.54333335
1223.0,308471547.54333335
1224.0,308471547.54333335
1225.0,308471547.54333335
1226.0,308471547.54333335
1227.0,308471547.54333335
1228.0,308471547.54333335
1229.0,308471547.54333335
1230.0,308471547.54333335
1231.0,308471547.54333335
1232.0,308471547.54333335
1233.0,308471547.54333335
1234.0,308471547.54333335
1235.0,308471547.54333335
1236.0,308471547.54333335
1237.0,308471547.54333335
1238.0,308471547.54333335
1239.0,308471547.54333335
1240.0,308471547.54333335
1241.0,308471547.54333335
1242.0,308471547.54333335
1243.0,308471547.54333335
1244.0,308471547.54333335
1245.0,308471547.54333335
1246.0,308471547.54333335
1247.0,308471547.54333335
1248.0,308471547.54333335
1249.0,308471547.54333335
1250.0,308471547.54333335
1251.0,308471547.54333335
1252.0,308471547.54333335
1253.0,308471547.54333335
1254.0,308471547.54333335
1255.0,308471547.54333335
1256.0,308471547.54333335
1257.0,308471547.54333335
1258.0,308471547.54333335
1259.0,308471547.54333335
1260.0,308471547.54333335
1261.0,308471547.54333335
1262.0,308471547.54333335
1263.0,308471547.54333335
1264.0,308471547.54333335
1265.0,308471547.54333335
1266.0,308471547.54333335
1267.0,308471547.54333335
1268.0,308471547.54333335
1269.0,308471547.54333335
1270.0,308471547.54333335
1271.0,308471547.54333335
1272.0,308471547.54333335
1273.0,308471547.54333335
1274.0,308471547.54333335
1275.0,308471547.54333335
1276.0,308471547.54333335
1277.0,308471547.54333335
1278.0,308471547.54333335
1279.0,308471547.54333335
1280.0,308471547.54333335
1281.0,308471547.54333335
1282.0,308471547.54333335
1283.0,308471547.54333335
1284.0,308471547.54333335
1285.0,308471547.54333335
1286.0,308471547.54333335
1287.0,308471547.54333335
1288.0,308471547.54333335
1289.0,308471547.54333335
1290.0,308471547.54333335
1291.0,308471547.54333335
1292.0,308471547.54333335
1293.0,308471547.54333335
1294.0,308471547.54333335
1295.0,308471547.54333335
1296.0,308471547.54333335
1297.0,308471547.54333335
1298.0,308471547.54333335
1299.0,308471547.54333335
1300.0,308471547.54333335
1301.0,308471547.54333335
1302.0,308471547.54333335
1303.0,308471547.54333335
1304.0,308471547.54333335
1305.0,308471547.54333335
1306.0,308471547.54333335
1307.0,308471547.54333335
1308.0,308471547.54333335
1309.0,308471547.54333335
1310.0,308471547.54333335
1311.0,308471547.54333335
1312.0,308471547.54333335
1313.0,308471547.54333335
1314.0,308471547.54333335
1315.0,308471547.54333335
1316.0,308471547.54333335
1317.0,308471547.54333335
1318.0,308471547.54333335
1319.0,308471547.54333335
1320.0,308471547.54333335
1321.0,308471547.54333335
1322.0,308471547.54333335
1323.0,308471547.54333335
1324.0,308471547.54333335
1325.0,308471547.54333335
1326.0,308471547.54333335
1327.0,308471547.54333335
1328.0,308471547.54333335
1329.0,308471547.54333335
1330.0,308471547.54333335
1331.0,308471547.54333335
1332.0,308471547.54333335
1333.0,308471547.54333335
1334.0,308471547.54333335
1335.0,308471547.54333335
1336.0,308471547.54333335
1337.0,308471547.54333335
1338.0,308471547.54333335
1339.0,308471547.54333335
1340.0,308471547.54333335
1341.0,308471547.54333335
1342.0,308471547.54333335
1343.0,308471547.54333335
1344.0,308471547.54333335
1345.0,308471547.54333335
1346.0,308471547.54333335
1347.0,308471547.54333335
1348.0,308471547.54333335
1349.0,308471547.54333335
1350.0,308471547.54333335
1351.0,308471547.54333335
1352.0,308471547.54333335
1353.0,308471547.54333335
1354.0,308471547.54333335
1355.0,308471547.54333335
1356.0,308471547.54333335
1357.0,308471547.54333335
1358.0,308471547.54333335
1359.0,308471547.54333335
1360.0,308471547.54333335
1361.0,308471547.54333335
1362.0,308471547.54333335
1363.0,308471547.54333335
1364.0,308471547.54333335
1365.0,308471547.54333335
1366.0,308471547.54333335
1367.0,308471547.54333335
1368.0,308471547.54333335
1369.0,308471547.54333335
1370.0,308471547.54333335
1371.0,308471547.54333335
1372.0,308471547.54333335
1373.0,308471547.54333335
1374.0,308471547.54333335
1375.0,308471547.54333335
1376.0,308471547.54333335
1377.0,308471547.54333335
1378.0,308471547.54333335
1379.0,308471547.54333335
1380.0,308471547.54333335
1381.0,308471547.54333335
1382.0,308471547.54333335
1383.0,308471547.54333335
1384.0,308471547.54333335
1385.0,308471547.54333335
1386.0,308471547.54333335
1387.0,308471547.54333335
1388.0,308471547.54333335
1389.0,308471547.54333335
1390.0,308471547.54333335
1391.0,308471547.54333335
1392.0,308471547.54333335
1393.0,308471547.54333335
1394.0,308471547.54333335
1395.0,308471547.54333335
1396.0,308471547.54333335
1397.0,308471547.54333335
1398.0,308471547.54333335
1399.0,308471547.54333335
1400.0,308471547.54333335
1401.0,308471547.54333335
1402.0,308471547.54333335
1403.0,308471547.54333335
1404.0,308471547.54333335
1405.0,308471547.54333335
1406.0,308471547.54333335
1407.0,308471547.54333335
1408.0,308471547.54333335
1409.0,308471547.54333335
1410.0,308471547.54333335
1411.0,308471547.54333335
1412.0,308471547.54333335
1413.0,308471547.54333335
1414.0,308471547.54333335
1415.0,308471547.54333335
1416.0,308471547.54333335
1417.0,308471547.54333335
1418.0,308471547.54333335
1419.0,308471547.54333335
1420.0,308471547.54333335
1421.0,308471547.54333335
1422.0,308471547.54333335
1423.0,308471547.54333335
1424.0,308471547.54333335
1425.0,308471547.54333335
1426.0,308471547.54333335
1427.0,308471547.54333335
1428.0,308471547.54333335
1429.0,308471547.54333335
1430.0,308471547.54333335
1431.0,308471547.54333335
1432.0,308471547.54333335
1433.0,308471547.54333335
1434.0,308471547.54333335
1435.0,308471547.54333335
1436.0,308471547.54333335
1437.0,308471547.54333335
1438.0,308471547.54333335
1439.0,308471547.54333335
1440.0,308471547.54333335
1441.0,308471547.54333335
1442.0,308471547.54333335
1443.0,308471547.54333335
1444.0,308471547.54333335
1445.0,308471547.54333335
1446.0,308471547.54333335
1447.0,308471547.54333335
1448.0,308471547.54333335
1449.0,308471547.54333335
1450.0,308471547.54333335
1451.0,308471547.54333335
1452.0,308471547.54333335
1453.0,308471547.54333335
1454.0,308471547.54333335
1455.0,308471547.54333335
1456.0,308471547.54333335
1457.0,308471547.54333335
1458.0,308471547.54333335
1459.0,308471547.54333335
1460.0,308471547.54333335
1461.0,308471547.54333335
1462.0,308471547.54333335
1463.0,308471547.54333335
1464.0,308471547.54333335
1465.0,308471547.54333335
1466.0,308471547.54333335
1467.0,308471547.54333335
1468.0,308471547.54333335
1469.0,308471547.54333335
1470.0,308471547.54333335
1471.0,308471547.54333335
1472.0,308471547.54333335
1473.0,308471547.54333335
1474.0,308471547.54333335
1475.0,308471547.54333335
1476.0,308471547.54333335
1477.0,308471547.54333335
1478.0,308471547.54333335
1479.0,308471547.54333335
1480.0,308471547.54333335
1481.0,308471547.54333335
1482.0,308471547.54333335
1483.0,308471547.54333335
1484.0,308471547.54333335
1485.0,308471547.54333335
1486.0,308471547.54333335
1487.0,308471547.54333335
1488.0,308471547.54333335
1489.0,308471547.54333335
1490.0,308471547.54333335
1491.0,308471547.54333335
1492.0,308471547.54333335
1493.0,308471547.54333335
1494.0,308471547.54333335
1495.0,308471547.54333335
1496.0,308471547.54333335
1497.0,308471547.54333335
1498.0,308471547.54333335
1499.0,308471547.54333335
1500.0,308471547.54333335
1501.0,308471547.54333335
1502.0,308471547.54333335
1503.0,308471547.54333335
1504.0,308471547.54333335
1505.0,308471547.54333335
1506.0,308471547.54333335
1507.0,308471547.54333335
1508.0,308471547.54333335
1509.0,308471547.54333335
1510.0,308471547.54333335
1511.0,308471547.54333335
1512.0,308471547.54333335
1513.0,308471547.54333335
1514.0,308471547.54333335
1515.0,308471547.54333335
1516.0,308471547.54333335
1517.0,308471547.54333335
1518.0,308471547.54333335
1519.0,308471547.54333335
1520.0,308471547.54333335
1521.0,308471547.54333335
1522.0,308471547.54333335
1523.0,308471547.54333335
1524.0,308471547.54333335
1525.0,308471547.54333335
1526.0,308471547.54333335
1527.0,308471547.54333335
1528.0,308471547.54333335
1529.0,308471547.54333335
1530.0,308471547.54333335
1531.0,308471547.54333335
1532.0,308471547.54333335
1533.0,308471547.54333335
1534.0,308471547.54333335
1535.0,308471547.54333335
1536.0,308471547.54333335
1537.0,308471547.54333335
1538.0,308471547.54333335
1539.0,308471547.54333335
1540.0,308471547.54333335
1541.0,308471547.54333335
1542.0,308471547.54333335
1543.0,308471547.54333335
1544.0,308471547.54333335
1545.0,308471547.54333335
1546.0,308471547.54333335
1547.0,308471547.54333335
1548.0,308471547.54333335
1549.0,308471547.54333335
1550.0,308471547.54333335
1551.0,308471547.54333335
1552.0,308471547.54333335
1553.0,308471547.54333335
1554.0,308471547.54333335
1555.0,308471547.54333335
1556.0,308471547.54333335
1557.0,308471547.54333335
1558.0,308471547.54333335
1559.0,308471547.54333335
1560.0,308471547.54333335
1561.0,308471547.54333335
1562.0,308471547.54333335
1563.0,308471547.54333335
1564.0,308471547.54333335
1565.0,308471547.54333335
1566.0,308471547.54333335
1567.0,308471547.54333335
1568.0,308471547.54333335
1569.0,308471547.54333335
1570.0,308471547.54333335
1571.0,308471547.54333335
1572.0,308471547.54333335
1573.0,308471547.54333335
1574.0,308471547.54333335
1575.0,308471547.54333335
1576.0,308471547.54333335
1577.0,308471547.54333335
1578.0,308471547.54333335
1579.0,308471547.54333335
1580.0,308471547.54333335
1581.0,308471547.54333335
1582.0,308471547.54333335
1583.0,308471547.54333335
1584.0,308471547.54333335
1585.0,308471547.54333335
1586.0,308471547.54333335
1587.0,308471547.54333335
1588.0,308471547.54333335
1589.0,308471547.54333335
1590.0,308471547.54333335
1591.0,308471547.54333335
1592.0,308471547.54333335
1593.0,308471547.54333335
1594.0,308471547.54333335
1595.0,308471547.54333335
1596.0,308471547.54333335
1597.0,308471547.54333335
1598.0,308471547.54333335
1599.0,308471547.54333335
1600.0,308471547.54333335
1601.0,308471547.54333335
1602.0,308471547.54333335
1603.0,308471547.54333335
1604.0,308471547.54333335
1605.0,308471547.54333335
1606.0,308471547.54333335
1607.0,308471547.54333335
1608.0,308471547.54333335
1609.0,308471547.54333335
1610.0,308471547.54333335
1611.0,308471547.54333335
1612.0,308471547.54333335
1613.0,308471547.54333335
1614.0,308471547.54333335
1615.0,308471547.54333335
1616.0,308471547.54333335
1617.0,308471547.54333335
1618.0,308471547.54333335
1619.0,308471547.54333335
1620.0,308471547.54333335
1621.0,308471547.54333335
1622.0,308471547.54333335
1623.0,308471547.54333335
1624.0,308471547.54333335
1625.0,308471547.54333335
1626.0,308471547.54333335
1627.0,308471547.54333335
1628.0,308471547.54333335
1629.0,308471547.54333335
1630.0,308471547.54333335
1631.0,308471547.54333335
1632.0,308471547.54333335
1633.0,308471547.54333335
1634.0,308471547.54333335
1635.0,308471547.54333335
1636.0,308471547.54333335
1637.0,308471547.54333335
1638.0,308471547.54333335
1639.0,308471547.54333335
1640.0,308471547.54333335
1641.0,308471547.54333335
1642.0,308471547.54333335
1643.0,308471547.54333335
1644.0,308471547.54333335
1645.0,308471547.54333335
1646.0,308471547.54333335
1647.0,308471547.54333335
1648.0,308471547.54333335
1649.0,308471547.54333335
1650.0,308471547.54333335
1651.0,308471547.54333335
1652.0,308471547.54333335
1653.0,308471547.54333335
1654.0,308471547.54333335
1655.0,308471547.54333335
1656.0,308471547.54333335
1657.0,308471547.54333335
1658.0,308471547.54333335
1659.0,308471547.54333335
1660.0,308471547.54333335
1661.0,308471547.54333335
1662.0,308471547.54333335
1663.0,308471547.54333335
1664.0,308471547.54333335
1665.0,308471547.54333335
1666.0,308471547.54333335
1667.0,308471547.54333335
1668.0,308471547.54333335
1669.0,308471547.54333335
1670.0,308471547.54333335
1671.0,308471547.54333335
1672.0,308471547.54333335
1673.0,308471547.54333335
1674.0,308471547.54333335
1675.0,308471547.54333335
1676.0,308471547.54333335
1677.0,308471547.54333335
1678.0,308471547.54333335
1679.0,308471547.54333335
1680.0,308471547.54333335
1681.0,308471547.54333335
1682.0,308471547.54333335
1683.0,308471547.54333335
1684.0,308471547.54333335
1685.0,308471547.54333335
1686.0,308471547.54333335
1687.0,308471547.54333335
1688.0,308471547.54333335
1689.0,308471547.54333335
1690.0,308471547.54333335
1691.0,308471547.54333335
1692.0,308471547.54333335
1693.0,308471547.54333335
1694.0,308471547.54333335
1695.0,308471547.54333335
1696.0,308471547.54333335
1697.0,308471547.54333335
1698.0,308471547.54333335
1699.0,308471547.54333335
1700.0,308471547.54333335
1701.0,308471547.54333335
1702.0,308471547.54333335
1703.0,308471547.54333335
1704.0,308471547.54333335
1705.0,308471547.54333335
1706.0,308471547.54333335
1707.0,308471547.54333335
1708.0,308471547.54333335
1709.0,308471547.54333335
1710.0,308471547.54333335
1711.0,308471547.54333335
1712.0,308471547.54333335
1713.0,308471547.54333335
1714.0,308471547.54333335
1715.0,308471547.54333335
1716.0,308471547.54333335
1717.0,308471547.54333335
1718.0,308471547.54333335
1719.0,308471547.54333335
1720.0,308471547.54333335
1721.0,308471547.54333335
1722.0,308471547.54333335
1723.0,308471547.54333335
1724.0,308471547.54333335
1725.0,308471547.54333335
1726.0,308471547.54333335
1727.0,308471547.54333335
1728.0,308471547.54333335
1729.0,308471547.54333335
1730.0,308471547.54333335
1731.0,308471547.54333335
1732.0,308471547.54333335
1733.0,308471547.54333335
1734.0,308471547.54333335
1735.0,308471547.54333335
1736.0,308471547.54333335
1737.0,308471547.54333335
1738.0,308471547.54333335
1739.0,308471547.54333335
1740.0,308471547.54333335
1741.0,308471547.54333335
1742.0,308471547.54333335
1743.0,308471547.54333335
1744.0,308471547.54333335
1745.0,308471547.54333335
1746.0,308471547.54333335
1747.0,308471547.54333335
1748.0,308471547.54333335
1749.0,308471547.54333335
1750.0,308471547.54333335
1751.0,308471547.54333335
1752.0,308471547.54333335
1753.0,308471547.54333335
1754.0,308471547.54333335
1755.0,308471547.54333335
1756.0,308471547.54333335
1757.0,308471547.54333335
1758.0,308471547.54333335
1759.0,308471547.54333335
1760.0,308471547.54333335
1761.0,308471547.54333335
1762.0,308471547.54333335
1763.0,308471547.54333335
1764.0,308471547.54333335
1765.0,308471547.54333335
1766.0,308471547.54333335
1767.0,308471547.54333335
1768.0,308471547.54333335
1769.0,308471547.54333335
1770.0,308471547.54333335
1771.0,308471547.54333335
1772.0,308471547.54333335
1773.0,308471547.54333335
1774.0,308471547.54333335
1775.0,308471547.54333335
1776.0,308471547.54333335
1777.0,308471547.54333335
1778.0,308471547.54333335
1779.0,308471547.54333335
1780.0,308471547.54333335
1781.0,308471547.54333335
1782.0,308471547.54333335
1783.0,308471547.54333335
1784.0,308471547.54333335
1785.0,308471547.54333335
1786.0,308471547.54333335
1787.0,308471547.54333335
1788.0,308471547.54333335
1789.0,308471547.54333335
1790.0,308471547.54333335
1791.0,308471547.54333335
1792.0,308471547.54333335
1793.0,308471547.54333335
1794.0,308471547.54333335
1795.0,308471547.54333335
1796.0,308471547.54333335
1797.0,308471547.54333335
1798.0,308471547.54333335
1799.0,308471547.54333335
1800.0,308471547.54333335
1801.0,308471547.54333335
1802.0,308471547.54333335
1803.0,308471547.54333335
1804.0,308471547.54333335
1805.0,308471547.54333335
1806.0,308471547.54333335
1807.0,308471547.54333335
1808.0,308471547.54333335
1809.0,308471547.54333335
1810.0,308471547.54333335
1811.0,308471547.54333335
1812.0,308471547.54333335
1813.0,308471547.54333335
1814.0,308471547.54333335
1815.0,308471547.54333335
1816.0,308471547.54333335
1817.0,308471547.54333335
1818.0,308471547.54333335
1819.0,308471547.54333335
1820.0,308471547.54333335
1821.0,308471547.54333335
1822.0,308471547.54333335
1823.0,308471547.54333335
1824.0,308471547.54333335
1825.0,308471547.54333335
1826.0,308471547.54333335
1827.0,308471547.54333335
1828.0,308471547.54333335
1829.0,308471547.54333335
1830.0,308471547.54333335
1831.0,308471547.54333335
1832.0,308471547.54333335
1833.0,308471547.54333335
1834.0,308471547.54333335
1835.0,308471547.54333335
1836.0,308471547.54333335
1837.0,308471547.54333335
1838.0,308471547.54333335
1839.0,308471547.54333335
1840.0,308471547.54333335
1841.0,308471547.54333335
1842.0,308471547.54333335
1843.0,308471547.54333335
1844.0,308471547.54333335
1845.0,308471547.54333335
1846.0,308471547.54333335
1847.0,308471547.54333335
1848.0,308471547.54333335
1849.0,308471547.54333335
1850.0,308471547.54333335
1851.0,308471547.54333335
1852.0,308471547.54333335
1853.0,308471547.54333335
1854.0,308471547.54333335
1855.0,308471547.54333335
1856.0,308471547.54333335
1857.0,308471547.54333335
1858.0,308471547.54333335
1859.0,308471547.54333335
1860.0,308471547.54333335
1861.0,308471547.54333335
1862.0,308471547.54333335
1863.0,308471547.54333335
1864.0,308471547.54333335
1865.0,308471547.54333335
1866.0,308471547.54333335
1867.0,308471547.54333335
1868.0,308471547.54333335
1869.0,308471547.54333335
1870.0,308471547.54333335
1871.0,308471547.54333335
1872.0,308471547.54333335
1873.0,308471547.54333335
1874.0,308471547.54333335
1875.0,308471547.54333335
1876.0,308471547.54333335
1877.0,308471547.54333335
1878.0,308471547.54333335
1879.0,308471547.54333335
1880.0,308471547.54333335
1881.0,308471547.54333335
1882.0,308471547.54333335
1883.0,308471547.54333335
1884.0,308471547.54333335
1885.0,308471547.54333335
1886.0,308471547.54333335
1887.0,308471547.54333335
1888.0,308471547.54333335
1889.0,308471547.54333335
1890.0,308471547.54333335
1891.0,308471547.54333335
1892.0,308471547.54333335
1893.0,308471547.54333335
1894.0,308471547.54333335
1895.0,308471547.54333335
1896.0,308471547.54333335
1897.0,308471547.54333335
1898.0,308471547.54333335
1899.0,308471547.54333335
1900.0,308471547.54333335
1901.0,308471547.54333335
1902.0,308471547.54333335
1903.0,308471547.54333335
1904.0,308471547.54333335
1905.0,308471547.54333335
1906.0,308471547.54333335
1907.0,308471547.54333335
1908.0,308471547.54333335
1909.0,308471547.54333335
1910.0,308471547.54333335
1911.0,308471547.54333335
1912.0,308471547.54333335
1913.0,308471547.54333335
1914.0,308471547.54333335
1915.0,308471547.54333335
1916.0,308471547.54333335
1917.0,308471547.54333335
1918.0,308471547.54333335
1919.0,308471547.54333335
1920.0,308471547.54333335
1921.0,308471547.54333335
1922.0,308471547.54333335
1923.0,308471547.54333335
1924.0,308471547.54333335
1925.0,308471547.54333335
1926.0,308471547.54333335
1927.0,308471547.54333335
1928.0,308471547.54333335
1929.0,308471547.54333335
1930.0,308471547.54333335
1931.0,308471547.54333335
1932.0,308471547.54333335
1933.0,308471547.54333335
1934.0,308471547.54333335
1935.0,308471547.54333335
1936.0,308471547.54333335
1937.0,308471547.54333335
1938.0,308471547.54333335
1939.0,308471547.54333335
1940.0,308471547.54333335
1941.0,308471547.54333335
1942.0,308471547.54333335
1943.0,308471547.54333335
1944.0,308471547.54333335
1945.0,308471547.54333335
1946.0,308471547.54333335
1947.0,308471547.54333335
1948.0,308471547.54333335
1949.0,308471547.54333335
1950.0,308471547.54333335
1951.0,308471547.54333335
1952.0,308471547.54333335
1953.0,308471547.54333335
1954.0,308471547.54333335
1955.0,308471547.54333335
1956.0,308471547.54333335
1957.0,308471547.54333335
1958.0,308471547.54333335
1959.0,308471547.54333335
1960.0,308471547.54333335
1961.0,308471547.54333335
1962.0,308471547.54333335
1963.0,308471547.54333335
1964.0,308471547.54333335
1965.0,308471547.54333335
1966.0,308471547.54333335
1967.0,308471547.54333335
1968.0,308471547.54333335
1969.0,308471547.54333335
1970.0,308471547.54333335
1971.0,308471547.54333335
1972.0,308471547.54333335
1973.0,308471547.54333335
1974.0,308471547.54333335
1975.0,308471547.54333335
1976.0,308471547.54333335
1977.0,308471547.54333335
1978.0,308471547.54333335
1979.0,308471547.54333335
1980.0,308471547.54333335
1981.0,308471547.54333335
1982.0,308471547.54333335
1983.0,308471547.54333335
1984.0,308471547.54333335
1985.0,308471547.54333335
1986.0,308471547.54333335
1987.0,308471547.54333335
1988.0,308471547.54333335
1989.0,308471547.54333335
1990.0,308471547.54333335
1991.0,308471547.54333335
1992.0,308471547.54333335
1993.0,308471547.54333335
1994.0,308471547.54333335
1995.0,308471547.54333335
1996.0,308471547.54333335
1997.0,308471547.54333335
1998.0,308471547.54333335
1999.0,308471547.54333335


==> figures/logs/mean_convergence_plots/mrf_color_seg_gpu.csv <==
1.0,308460620.9717949
2.0,308466016.3622222
3.0,308468690.2542857
4.0,308470172.49939847
5.0,308470942.55552703
6.0,308471364.69238096
7.0,308471605.75142854
8.0,308471756.39
9.0,308471857.0579894
10.0,308471925.9328571
11.0,308471973.72809523
12.0,308472005.54384613
13.0,308472029.4257143
14.0,308472050.47571427
15.0,308472068.12333333
16.0,308472082.79952383
17.0,308472094.0659259
18.0,308472094.5233333
19.0,308472094.5233333
20.0,308472094.5233333
21.0,308472094.5233333
22.0,308472094.5233333
23.0,308472094.5233333
24.0,308472094.5233333
25.0,308472094.5233333
26.0,308472094.5233333
27.0,308472094.5233333
28.0,308472094.5233333
29.0,308472094.5233333
30.0,308472094.5233333
31.0,308472094.5233333
32.0,308472094.5233333
33.0,308472094.5233333
34.0,308472094.5233333
35.0,308472094.5233333
36.0,308472094.5233333
37.0,308472094.5233333
38.0,308472094.5233333
39.0,308472094.5233333
40.0,308472094.5233333
41.0,308472094.5233333
42.0,308472094.5233333
43.0,308472094.5233333
44.0,308472094.5233333
45.0,308472094.5233333
46.0,308472094.5233333
47.0,308472094.5233333
48.0,308472094.5233333
49.0,308472094.5233333
50.0,308472094.5233333
51.0,308472094.5233333
52.0,308472094.5233333
53.0,308472094.5233333
54.0,308472094.5233333
55.0,308472094.5233333
56.0,308472094.5233333
57.0,308472094.5233333
58.0,308472094.5233333
59.0,308472094.5233333
60.0,308472094.5233333
61.0,308472094.5233333
62.0,308472094.5233333
63.0,308472094.5233333
64.0,308472094.5233333
65.0,308472094.5233333
66.0,308472094.5233333
67.0,308472094.5233333
68.0,308472094.5233333
69.0,308472094.5233333
70.0,308472094.5233333
71.0,308472094.5233333
72.0,308472094.5233333
73.0,308472094.5233333
74.0,308472094.5233333
75.0,308472094.5233333
76.0,308472094.5233333
77.0,308472094.5233333
78.0,308472094.5233333
79.0,308472094.5233333
80.0,308472094.5233333
81.0,308472094.5233333
82.0,308472094.5233333
83.0,308472094.5233333
84.0,308472094.5233333
85.0,308472094.5233333
86.0,308472094.5233333
87.0,308472094.5233333
88.0,308472094.5233333
89.0,308472094.5233333
90.0,308472094.5233333
91.0,308472094.5233333
92.0,308472094.5233333
93.0,308472094.5233333
94.0,308472094.5233333
95.0,308472094.5233333
96.0,308472094.5233333
97.0,308472094.5233333
98.0,308472094.5233333
99.0,308472094.5233333
100.0,308472094.5233333
101.0,308472094.5233333
102.0,308472094.5233333
103.0,308472094.5233333
104.0,308472094.5233333
105.0,308472094.5233333
106.0,308472094.5233333
107.0,308472094.5233333
108.0,308472094.5233333
109.0,308472094.5233333
110.0,308472094.5233333
111.0,308472094.5233333
112.0,308472094.5233333
113.0,308472094.5233333
114.0,308472094.5233333
115.0,308472094.5233333
116.0,308472094.5233333
117.0,308472094.5233333
118.0,308472094.5233333
119.0,308472094.5233333
120.0,308472094.5233333
121.0,308472094.5233333
122.0,308472094.5233333
123.0,308472094.5233333
124.0,308472094.5233333
125.0,308472094.5233333
126.0,308472094.5233333
127.0,308472094.5233333
128.0,308472094.5233333
129.0,308472094.5233333
130.0,308472094.5233333
131.0,308472094.5233333
132.0,308472094.5233333
133.0,308472094.5233333
134.0,308472094.5233333
135.0,308472094.5233333
136.0,308472094.5233333
137.0,308472094.5233333
138.0,308472094.5233333
139.0,308472094.5233333
140.0,308472094.5233333
141.0,308472094.5233333
142.0,308472094.5233333
143.0,308472094.5233333
144.0,308472094.5233333
145.0,308472094.5233333
146.0,308472094.5233333
147.0,308472094.5233333
148.0,308472094.5233333
149.0,308472094.5233333
150.0,308472094.5233333
151.0,308472094.5233333
152.0,308472094.5233333
153.0,308472094.5233333
154.0,308472094.5233333
155.0,308472094.5233333
156.0,308472094.5233333
157.0,308472094.5233333
158.0,308472094.5233333
159.0,308472094.5233333
160.0,308472094.5233333
161.0,308472094.5233333
162.0,308472094.5233333
163.0,308472094.5233333
164.0,308472094.5233333
165.0,308472094.5233333
166.0,308472094.5233333
167.0,308472094.5233333
168.0,308472094.5233333
169.0,308472094.5233333
170.0,308472094.5233333
171.0,308472094.5233333
172.0,308472094.5233333
173.0,308472094.5233333
174.0,308472094.5233333
175.0,308472094.5233333
176.0,308472094.5233333
177.0,308472094.5233333
178.0,308472094.5233333
179.0,308472094.5233333
180.0,308472094.5233333
181.0,308472094.5233333
182.0,308472094.5233333
183.0,308472094.5233333
184.0,308472094.5233333
185.0,308472094.5233333
186.0,308472094.5233333
187.0,308472094.5233333
188.0,308472094.5233333
189.0,308472094.5233333
190.0,308472094.5233333
191.0,308472094.5233333
192.0,308472094.5233333
193.0,308472094.5233333
194.0,308472094.5233333
195.0,308472094.5233333
196.0,308472094.5233333
197.0,308472094.5233333
198.0,308472094.5233333
199.0,308472094.5233333
200.0,308472094.5233333
201.0,308472094.5233333
202.0,308472094.5233333
203.0,308472094.5233333
204.0,308472094.5233333
205.0,308472094.5233333
206.0,308472094.5233333
207.0,308472094.5233333
208.0,308472094.5233333
209.0,308472094.5233333
210.0,308472094.5233333
211.0,308472094.5233333
212.0,308472094.5233333
213.0,308472094.5233333
214.0,308472094.5233333
215.0,308472094.5233333
216.0,308472094.5233333
217.0,308472094.5233333
218.0,308472094.5233333
219.0,308472094.5233333
220.0,308472094.5233333
221.0,308472094.5233333
222.0,308472094.5233333
223.0,308472094.5233333
224.0,308472094.5233333
225.0,308472094.5233333
226.0,308472094.5233333
227.0,308472094.5233333
228.0,308472094.5233333
229.0,308472094.5233333
230.0,308472094.5233333
231.0,308472094.5233333
232.0,308472094.5233333
233.0,308472094.5233333
234.0,308472094.5233333
235.0,308472094.5233333
236.0,308472094.5233333
237.0,308472094.5233333
238.0,308472094.5233333
239.0,308472094.5233333
240.0,308472094.5233333
241.0,308472094.5233333
242.0,308472094.5233333
243.0,308472094.5233333
244.0,308472094.5233333
245.0,308472094.5233333
246.0,308472094.5233333
247.0,308472094.5233333
248.0,308472094.5233333
249.0,308472094.5233333
250.0,308472094.5233333
251.0,308472094.5233333
252.0,308472094.5233333
253.0,308472094.5233333
254.0,308472094.5233333
255.0,308472094.5233333
256.0,308472094.5233333
257.0,308472094.5233333
258.0,308472094.5233333
259.0,308472094.5233333
260.0,308472094.5233333
261.0,308472094.5233333
262.0,308472094.5233333
263.0,308472094.5233333
264.0,308472094.5233333
265.0,308472094.5233333
266.0,308472094.5233333
267.0,308472094.5233333
268.0,308472094.5233333
269.0,308472094.5233333
270.0,308472094.5233333
271.0,308472094.5233333
272.0,308472094.5233333
273.0,308472094.5233333
274.0,308472094.5233333
275.0,308472094.5233333
276.0,308472094.5233333
277.0,308472094.5233333
278.0,308472094.5233333
279.0,308472094.5233333
280.0,308472094.5233333
281.0,308472094.5233333
282.0,308472094.5233333
283.0,308472094.5233333
284.0,308472094.5233333
285.0,308472094.5233333
286.0,308472094.5233333
287.0,308472094.5233333
288.0,308472094.5233333
289.0,308472094.5233333
290.0,308472094.5233333
291.0,308472094.5233333
292.0,308472094.5233333
293.0,308472094.5233333
294.0,308472094.5233333
295.0,308472094.5233333
296.0,308472094.5233333
297.0,308472094.5233333
298.0,308472094.5233333
299.0,308472094.5233333
300.0,308472094.5233333
301.0,308472094.5233333
302.0,308472094.5233333
303.0,308472094.5233333
304.0,308472094.5233333
305.0,308472094.5233333
306.0,308472094.5233333
307.0,308472094.5233333
308.0,308472094.5233333
309.0,308472094.5233333
310.0,308472094.5233333
311.0,308472094.5233333
312.0,308472094.5233333
313.0,308472094.5233333
314.0,308472094.5233333
315.0,308472094.5233333
316.0,308472094.5233333
317.0,308472094.5233333
318.0,308472094.5233333
319.0,308472094.5233333
320.0,308472094.5233333
321.0,308472094.5233333
322.0,308472094.5233333
323.0,308472094.5233333
324.0,308472094.5233333
325.0,308472094.5233333
326.0,308472094.5233333
327.0,308472094.5233333
328.0,308472094.5233333
329.0,308472094.5233333
330.0,308472094.5233333
331.0,308472094.5233333
332.0,308472094.5233333
333.0,308472094.5233333
334.0,308472094.5233333
335.0,308472094.5233333
336.0,308472094.5233333
337.0,308472094.5233333
338.0,308472094.5233333
339.0,308472094.5233333
340.0,308472094.5233333
341.0,308472094.5233333
342.0,308472094.5233333
343.0,308472094.5233333
344.0,308472094.5233333
345.0,308472094.5233333
346.0,308472094.5233333
347.0,308472094.5233333
348.0,308472094.5233333
349.0,308472094.5233333
350.0,308472094.5233333
351.0,308472094.5233333
352.0,308472094.5233333
353.0,308472094.5233333
354.0,308472094.5233333
355.0,308472094.5233333
356.0,308472094.5233333
357.0,308472094.5233333
358.0,308472094.5233333
359.0,308472094.5233333
360.0,308472094.5233333
361.0,308472094.5233333
362.0,308472094.5233333
363.0,308472094.5233333
364.0,308472094.5233333
365.0,308472094.5233333
366.0,308472094.5233333
367.0,308472094.5233333
368.0,308472094.5233333
369.0,308472094.5233333
370.0,308472094.5233333
371.0,308472094.5233333
372.0,308472094.5233333
373.0,308472094.5233333
374.0,308472094.5233333
375.0,308472094.5233333
376.0,308472094.5233333
377.0,308472094.5233333
378.0,308472094.5233333
379.0,308472094.5233333
380.0,308472094.5233333
381.0,308472094.5233333
382.0,308472094.5233333
383.0,308472094.5233333
384.0,308472094.5233333
385.0,308472094.5233333
386.0,308472094.5233333
387.0,308472094.5233333
388.0,308472094.5233333
389.0,308472094.5233333
390.0,308472094.5233333
391.0,308472094.5233333
392.0,308472094.5233333
393.0,308472094.5233333
394.0,308472094.5233333
395.0,308472094.5233333
396.0,308472094.5233333
397.0,308472094.5233333
398.0,308472094.5233333
399.0,308472094.5233333
400.0,308472094.5233333
401.0,308472094.5233333
402.0,308472094.5233333
403.0,308472094.5233333
404.0,308472094.5233333
405.0,308472094.5233333
406.0,308472094.5233333
407.0,308472094.5233333
408.0,308472094.5233333
409.0,308472094.5233333
410.0,308472094.5233333
411.0,308472094.5233333
412.0,308472094.5233333
413.0,308472094.5233333
414.0,308472094.5233333
415.0,308472094.5233333
416.0,308472094.5233333
417.0,308472094.5233333
418.0,308472094.5233333
419.0,308472094.5233333
420.0,308472094.5233333
421.0,308472094.5233333
422.0,308472094.5233333
423.0,308472094.5233333
424.0,308472094.5233333
425.0,308472094.5233333
426.0,308472094.5233333
427.0,308472094.5233333
428.0,308472094.5233333
429.0,308472094.5233333
430.0,308472094.5233333
431.0,308472094.5233333
432.0,308472094.5233333
433.0,308472094.5233333
434.0,308472094.5233333
435.0,308472094.5233333
436.0,308472094.5233333
437.0,308472094.5233333
438.0,308472094.5233333
439.0,308472094.5233333
440.0,308472094.5233333
441.0,308472094.5233333
442.0,308472094.5233333
443.0,308472094.5233333
444.0,308472094.5233333
445.0,308472094.5233333
446.0,308472094.5233333
447.0,308472094.5233333
448.0,308472094.5233333
449.0,308472094.5233333
450.0,308472094.5233333
451.0,308472094.5233333
452.0,308472094.5233333
453.0,308472094.5233333
454.0,308472094.5233333
455.0,308472094.5233333
456.0,308472094.5233333
457.0,308472094.5233333
458.0,308472094.5233333
459.0,308472094.5233333
460.0,308472094.5233333
461.0,308472094.5233333
462.0,308472094.5233333
463.0,308472094.5233333
464.0,308472094.5233333
465.0,308472094.5233333
466.0,308472094.5233333
467.0,308472094.5233333
468.0,308472094.5233333
469.0,308472094.5233333
470.0,308472094.5233333
471.0,308472094.5233333
472.0,308472094.5233333
473.0,308472094.5233333
474.0,308472094.5233333
475.0,308472094.5233333
476.0,308472094.5233333
477.0,308472094.5233333
478.0,308472094.5233333
479.0,308472094.5233333
480.0,308472094.5233333
481.0,308472094.5233333
482.0,308472094.5233333
483.0,308472094.5233333
484.0,308472094.5233333
485.0,308472094.5233333
486.0,308472094.5233333
487.0,308472094.5233333
488.0,308472094.5233333
489.0,308472094.5233333
490.0,308472094.5233333
491.0,308472094.5233333
492.0,308472094.5233333
493.0,308472094.5233333
494.0,308472094.5233333
495.0,308472094.5233333
496.0,308472094.5233333
497.0,308472094.5233333
498.0,308472094.5233333
499.0,308472094.5233333
500.0,308472094.5233333
501.0,308472094.5233333
502.0,308472094.5233333
503.0,308472094.5233333
504.0,308472094.5233333
505.0,308472094.5233333
506.0,308472094.5233333
507.0,308472094.5233333
508.0,308472094.5233333
509.0,308472094.5233333
510.0,308472094.5233333
511.0,308472094.5233333
512.0,308472094.5233333
513.0,308472094.5233333
514.0,308472094.5233333
515.0,308472094.5233333
516.0,308472094.5233333
517.0,308472094.5233333
518.0,308472094.5233333
519.0,308472094.5233333
520.0,308472094.5233333
521.0,308472094.5233333
522.0,308472094.5233333
523.0,308472094.5233333
524.0,308472094.5233333
525.0,308472094.5233333
526.0,308472094.5233333
527.0,308472094.5233333
528.0,308472094.5233333
529.0,308472094.5233333
530.0,308472094.5233333
531.0,308472094.5233333
532.0,308472094.5233333
533.0,308472094.5233333
534.0,308472094.5233333
535.0,308472094.5233333
536.0,308472094.5233333
537.0,308472094.5233333
538.0,308472094.5233333
539.0,308472094.5233333
540.0,308472094.5233333
541.0,308472094.5233333
542.0,308472094.5233333
543.0,308472094.5233333
544.0,308472094.5233333
545.0,308472094.5233333
546.0,308472094.5233333
547.0,308472094.5233333
548.0,308472094.5233333
549.0,308472094.5233333
550.0,308472094.5233333
551.0,308472094.5233333
552.0,308472094.5233333
553.0,308472094.5233333
554.0,308472094.5233333
555.0,308472094.5233333
556.0,308472094.5233333
557.0,308472094.5233333
558.0,308472094.5233333
559.0,308472094.5233333
560.0,308472094.5233333
561.0,308472094.5233333
562.0,308472094.5233333
563.0,308472094.5233333
564.0,308472094.5233333
565.0,308472094.5233333
566.0,308472094.5233333
567.0,308472094.5233333
568.0,308472094.5233333
569.0,308472094.5233333
570.0,308472094.5233333
571.0,308472094.5233333
572.0,308472094.5233333
573.0,308472094.5233333
574.0,308472094.5233333
575.0,308472094.5233333
576.0,308472094.5233333
577.0,308472094.5233333
578.0,308472094.5233333
579.0,308472094.5233333
580.0,308472094.5233333
581.0,308472094.5233333
582.0,308472094.5233333
583.0,308472094.5233333
584.0,308472094.5233333
585.0,308472094.5233333
586.0,308472094.5233333
587.0,308472094.5233333
588.0,308472094.5233333
589.0,308472094.5233333
590.0,308472094.5233333
591.0,308472094.5233333
592.0,308472094.5233333
593.0,308472094.5233333
594.0,308472094.5233333
595.0,308472094.5233333
596.0,308472094.5233333
597.0,308472094.5233333
598.0,308472094.5233333
599.0,308472094.5233333
600.0,308472094.5233333
601.0,308472094.5233333
602.0,308472094.5233333
603.0,308472094.5233333
604.0,308472094.5233333
605.0,308472094.5233333
606.0,308472094.5233333
607.0,308472094.5233333
608.0,308472094.5233333
609.0,308472094.5233333
610.0,308472094.5233333
611.0,308472094.5233333
612.0,308472094.5233333
613.0,308472094.5233333
614.0,308472094.5233333
615.0,308472094.5233333
616.0,308472094.5233333
617.0,308472094.5233333
618.0,308472094.5233333
619.0,308472094.5233333
620.0,308472094.5233333
621.0,308472094.5233333
622.0,308472094.5233333
623.0,308472094.5233333
624.0,308472094.5233333
625.0,308472094.5233333
626.0,308472094.5233333
627.0,308472094.5233333
628.0,308472094.5233333
629.0,308472094.5233333
630.0,308472094.5233333
631.0,308472094.5233333
632.0,308472094.5233333
633.0,308472094.5233333
634.0,308472094.5233333
635.0,308472094.5233333
636.0,308472094.5233333
637.0,308472094.5233333
638.0,308472094.5233333
639.0,308472094.5233333
640.0,308472094.5233333
641.0,308472094.5233333
642.0,308472094.5233333
643.0,308472094.5233333
644.0,308472094.5233333
645.0,308472094.5233333
646.0,308472094.5233333
647.0,308472094.5233333
648.0,308472094.5233333
649.0,308472094.5233333
650.0,308472094.5233333
651.0,308472094.5233333
652.0,308472094.5233333
653.0,308472094.5233333
654.0,308472094.5233333
655.0,308472094.5233333
656.0,308472094.5233333
657.0,308472094.5233333
658.0,308472094.5233333
659.0,308472094.5233333
660.0,308472094.5233333
661.0,308472094.5233333
662.0,308472094.5233333
663.0,308472094.5233333
664.0,308472094.5233333
665.0,308472094.5233333
666.0,308472094.5233333
667.0,308472094.5233333
668.0,308472094.5233333
669.0,308472094.5233333
670.0,308472094.5233333
671.0,308472094.5233333
672.0,308472094.5233333
673.0,308472094.5233333
674.0,308472094.5233333
675.0,308472094.5233333
676.0,308472094.5233333
677.0,308472094.5233333
678.0,308472094.5233333
679.0,308472094.5233333
680.0,308472094.5233333
681.0,308472094.5233333
682.0,308472094.5233333
683.0,308472094.5233333
684.0,308472094.5233333
685.0,308472094.5233333
686.0,308472094.5233333
687.0,308472094.5233333
688.0,308472094.5233333
689.0,308472094.5233333
690.0,308472094.5233333
691.0,308472094.5233333
692.0,308472094.5233333
693.0,308472094.5233333
694.0,308472094.5233333
695.0,308472094.5233333
696.0,308472094.5233333
697.0,308472094.5233333
698.0,308472094.5233333
699.0,308472094.5233333
700.0,308472094.5233333
701.0,308472094.5233333
702.0,308472094.5233333
703.0,308472094.5233333
704.0,308472094.5233333
705.0,308472094.5233333
706.0,308472094.5233333
707.0,308472094.5233333
708.0,308472094.5233333
709.0,308472094.5233333
710.0,308472094.5233333
711.0,308472094.5233333
712.0,308472094.5233333
713.0,308472094.5233333
714.0,308472094.5233333
715.0,308472094.5233333
716.0,308472094.5233333
717.0,308472094.5233333
718.0,308472094.5233333
719.0,308472094.5233333
720.0,308472094.5233333
721.0,308472094.5233333
722.0,308472094.5233333
723.0,308472094.5233333
724.0,308472094.5233333
725.0,308472094.5233333
726.0,308472094.5233333
727.0,308472094.5233333
728.0,308472094.5233333
729.0,308472094.5233333
730.0,308472094.5233333
731.0,308472094.5233333
732.0,308472094.5233333
733.0,308472094.5233333
734.0,308472094.5233333
735.0,308472094.5233333
736.0,308472094.5233333
737.0,308472094.5233333
738.0,308472094.5233333
739.0,308472094.5233333
740.0,308472094.5233333
741.0,308472094.5233333
742.0,308472094.5233333
743.0,308472094.5233333
744.0,308472094.5233333
745.0,308472094.5233333
746.0,308472094.5233333
747.0,308472094.5233333
748.0,308472094.5233333
749.0,308472094.5233333
750.0,308472094.5233333
751.0,308472094.5233333
752.0,308472094.5233333
753.0,308472094.5233333
754.0,308472094.5233333
755.0,308472094.5233333
756.0,308472094.5233333
757.0,308472094.5233333
758.0,308472094.5233333
759.0,308472094.5233333
760.0,308472094.5233333
761.0,308472094.5233333
762.0,308472094.5233333
763.0,308472094.5233333
764.0,308472094.5233333
765.0,308472094.5233333
766.0,308472094.5233333
767.0,308472094.5233333
768.0,308472094.5233333
769.0,308472094.5233333
770.0,308472094.5233333
771.0,308472094.5233333
772.0,308472094.5233333
773.0,308472094.5233333
774.0,308472094.5233333
775.0,308472094.5233333
776.0,308472094.5233333
777.0,308472094.5233333
778.0,308472094.5233333
779.0,308472094.5233333
780.0,308472094.5233333
781.0,308472094.5233333
782.0,308472094.5233333
783.0,308472094.5233333
784.0,308472094.5233333
785.0,308472094.5233333
786.0,308472094.5233333
787.0,308472094.5233333
788.0,308472094.5233333
789.0,308472094.5233333
790.0,308472094.5233333
791.0,308472094.5233333
792.0,308472094.5233333
793.0,308472094.5233333
794.0,308472094.5233333
795.0,308472094.5233333
796.0,308472094.5233333
797.0,308472094.5233333
798.0,308472094.5233333
799.0,308472094.5233333
800.0,308472094.5233333
801.0,308472094.5233333
802.0,308472094.5233333
803.0,308472094.5233333
804.0,308472094.5233333
805.0,308472094.5233333
806.0,308472094.5233333
807.0,308472094.5233333
808.0,308472094.5233333
809.0,308472094.5233333
810.0,308472094.5233333
811.0,308472094.5233333
812.0,308472094.5233333
813.0,308472094.5233333
814.0,308472094.5233333
815.0,308472094.5233333
816.0,308472094.5233333
817.0,308472094.5233333
818.0,308472094.5233333
819.0,308472094.5233333
820.0,308472094.5233333
821.0,308472094.5233333
822.0,308472094.5233333
823.0,308472094.5233333
824.0,308472094.5233333
825.0,308472094.5233333
826.0,308472094.5233333
827.0,308472094.5233333
828.0,308472094.5233333
829.0,308472094.5233333
830.0,308472094.5233333
831.0,308472094.5233333
832.0,308472094.5233333
833.0,308472094.5233333
834.0,308472094.5233333
835.0,308472094.5233333
836.0,308472094.5233333
837.0,308472094.5233333
838.0,308472094.5233333
839.0,308472094.5233333
840.0,308472094.5233333
841.0,308472094.5233333
842.0,308472094.5233333
843.0,308472094.5233333
844.0,308472094.5233333
845.0,308472094.5233333
846.0,308472094.5233333
847.0,308472094.5233333
848.0,308472094.5233333
849.0,308472094.5233333
850.0,308472094.5233333
851.0,308472094.5233333
852.0,308472094.5233333
853.0,308472094.5233333
854.0,308472094.5233333
855.0,308472094.5233333
856.0,308472094.5233333
857.0,308472094.5233333
858.0,308472094.5233333
859.0,308472094.5233333
860.0,308472094.5233333
861.0,308472094.5233333
862.0,308472094.5233333
863.0,308472094.5233333
864.0,308472094.5233333
865.0,308472094.5233333
866.0,308472094.5233333
867.0,308472094.5233333
868.0,308472094.5233333
869.0,308472094.5233333
870.0,308472094.5233333
871.0,308472094.5233333
872.0,308472094.5233333
873.0,308472094.5233333
874.0,308472094.5233333
875.0,308472094.5233333
876.0,308472094.5233333
877.0,308472094.5233333
878.0,308472094.5233333
879.0,308472094.5233333
880.0,308472094.5233333
881.0,308472094.5233333
882.0,308472094.5233333
883.0,308472094.5233333
884.0,308472094.5233333
885.0,308472094.5233333
886.0,308472094.5233333
887.0,308472094.5233333
888.0,308472094.5233333
889.0,308472094.5233333
890.0,308472094.5233333
891.0,308472094.5233333
892.0,308472094.5233333
893.0,308472094.5233333
894.0,308472094.5233333
895.0,308472094.5233333
896.0,308472094.5233333
897.0,308472094.5233333
898.0,308472094.5233333
899.0,308472094.5233333
900.0,308472094.5233333
901.0,308472094.5233333
902.0,308472094.5233333
903.0,308472094.5233333
904.0,308472094.5233333
905.0,308472094.5233333
906.0,308472094.5233333
907.0,308472094.5233333
908.0,308472094.5233333
909.0,308472094.5233333
910.0,308472094.5233333
911.0,308472094.5233333
912.0,308472094.5233333
913.0,308472094.5233333
914.0,308472094.5233333
915.0,308472094.5233333
916.0,308472094.5233333
917.0,308472094.5233333
918.0,308472094.5233333
919.0,308472094.5233333
920.0,308472094.5233333
921.0,308472094.5233333
922.0,308472094.5233333
923.0,308472094.5233333
924.0,308472094.5233333
925.0,308472094.5233333
926.0,308472094.5233333
927.0,308472094.5233333
928.0,308472094.5233333
929.0,308472094.5233333
930.0,308472094.5233333
931.0,308472094.5233333
932.0,308472094.5233333
933.0,308472094.5233333
934.0,308472094.5233333
935.0,308472094.5233333
936.0,308472094.5233333
937.0,308472094.5233333
938.0,308472094.5233333
939.0,308472094.5233333
940.0,308472094.5233333
941.0,308472094.5233333
942.0,308472094.5233333
943.0,308472094.5233333
944.0,308472094.5233333
945.0,308472094.5233333
946.0,308472094.5233333
947.0,308472094.5233333
948.0,308472094.5233333
949.0,308472094.5233333
950.0,308472094.5233333
951.0,308472094.5233333
952.0,308472094.5233333
953.0,308472094.5233333
954.0,308472094.5233333
955.0,308472094.5233333
956.0,308472094.5233333
957.0,308472094.5233333
958.0,308472094.5233333
959.0,308472094.5233333
960.0,308472094.5233333
961.0,308472094.5233333
962.0,308472094.5233333
963.0,308472094.5233333
964.0,308472094.5233333
965.0,308472094.5233333
966.0,308472094.5233333
967.0,308472094.5233333
968.0,308472094.5233333
969.0,308472094.5233333
970.0,308472094.5233333
971.0,308472094.5233333
972.0,308472094.5233333
973.0,308472094.5233333
974.0,308472094.5233333
975.0,308472094.5233333
976.0,308472094.5233333
977.0,308472094.5233333
978.0,308472094.5233333
979.0,308472094.5233333
980.0,308472094.5233333
981.0,308472094.5233333
982.0,308472094.5233333
983.0,308472094.5233333
984.0,308472094.5233333
985.0,308472094.5233333
986.0,308472094.5233333
987.0,308472094.5233333
988.0,308472094.5233333
989.0,308472094.5233333
990.0,308472094.5233333
991.0,308472094.5233333
992.0,308472094.5233333
993.0,308472094.5233333
994.0,308472094.5233333
995.0,308472094.5233333
996.0,308472094.5233333
997.0,308472094.5233333
998.0,308472094.5233333
999.0,308472094.5233333
1000.0,308472094.5233333
1001.0,308472094.5233333
1002.0,308472094.5233333
1003.0,308472094.5233333
1004.0,308472094.5233333
1005.0,308472094.5233333
1006.0,308472094.5233333
1007.0,308472094.5233333
1008.0,308472094.5233333
1009.0,308472094.5233333
1010.0,308472094.5233333
1011.0,308472094.5233333
1012.0,308472094.5233333
1013.0,308472094.5233333
1014.0,308472094.5233333
1015.0,308472094.5233333
1016.0,308472094.5233333
1017.0,308472094.5233333
1018.0,308472094.5233333
1019.0,308472094.5233333
1020.0,308472094.5233333
1021.0,308472094.5233333
1022.0,308472094.5233333
1023.0,308472094.5233333
1024.0,308472094.5233333
1025.0,308472094.5233333
1026.0,308472094.5233333
1027.0,308472094.5233333
1028.0,308472094.5233333
1029.0,308472094.5233333
1030.0,308472094.5233333
1031.0,308472094.5233333
1032.0,308472094.5233333
1033.0,308472094.5233333
1034.0,308472094.5233333
1035.0,308472094.5233333
1036.0,308472094.5233333
1037.0,308472094.5233333
1038.0,308472094.5233333
1039.0,308472094.5233333
1040.0,308472094.5233333
1041.0,308472094.5233333
1042.0,308472094.5233333
1043.0,308472094.5233333
1044.0,308472094.5233333
1045.0,308472094.5233333
1046.0,308472094.5233333
1047.0,308472094.5233333
1048.0,308472094.5233333
1049.0,308472094.5233333
1050.0,308472094.5233333
1051.0,308472094.5233333
1052.0,308472094.5233333
1053.0,308472094.5233333
1054.0,308472094.5233333
1055.0,308472094.5233333
1056.0,308472094.5233333
1057.0,308472094.5233333
1058.0,308472094.5233333
1059.0,308472094.5233333
1060.0,308472094.5233333
1061.0,308472094.5233333
1062.0,308472094.5233333
1063.0,308472094.5233333
1064.0,308472094.5233333
1065.0,308472094.5233333
1066.0,308472094.5233333
1067.0,308472094.5233333
1068.0,308472094.5233333
1069.0,308472094.5233333
1070.0,308472094.5233333
1071.0,308472094.5233333
1072.0,308472094.5233333
1073.0,308472094.5233333
1074.0,308472094.5233333
1075.0,308472094.5233333
1076.0,308472094.5233333
1077.0,308472094.5233333
1078.0,308472094.5233333
1079.0,308472094.5233333
1080.0,308472094.5233333
1081.0,308472094.5233333
1082.0,308472094.5233333
1083.0,308472094.5233333
1084.0,308472094.5233333
1085.0,308472094.5233333
1086.0,308472094.5233333
1087.0,308472094.5233333
1088.0,308472094.5233333
1089.0,308472094.5233333
1090.0,308472094.5233333
1091.0,308472094.5233333
1092.0,308472094.5233333
1093.0,308472094.5233333
1094.0,308472094.5233333
1095.0,308472094.5233333
1096.0,308472094.5233333
1097.0,308472094.5233333
1098.0,308472094.5233333
1099.0,308472094.5233333
1100.0,308472094.5233333
1101.0,308472094.5233333
1102.0,308472094.5233333
1103.0,308472094.5233333
1104.0,308472094.5233333
1105.0,308472094.5233333
1106.0,308472094.5233333
1107.0,308472094.5233333
1108.0,308472094.5233333
1109.0,308472094.5233333
1110.0,308472094.5233333
1111.0,308472094.5233333
1112.0,308472094.5233333
1113.0,308472094.5233333
1114.0,308472094.5233333
1115.0,308472094.5233333
1116.0,308472094.5233333
1117.0,308472094.5233333
1118.0,308472094.5233333
1119.0,308472094.5233333
1120.0,308472094.5233333
1121.0,308472094.5233333
1122.0,308472094.5233333
1123.0,308472094.5233333
1124.0,308472094.5233333
1125.0,308472094.5233333
1126.0,308472094.5233333
1127.0,308472094.5233333
1128.0,308472094.5233333
1129.0,308472094.5233333
1130.0,308472094.5233333
1131.0,308472094.5233333
1132.0,308472094.5233333
1133.0,308472094.5233333
1134.0,308472094.5233333
1135.0,308472094.5233333
1136.0,308472094.5233333
1137.0,308472094.5233333
1138.0,308472094.5233333
1139.0,308472094.5233333
1140.0,308472094.5233333
1141.0,308472094.5233333
1142.0,308472094.5233333
1143.0,308472094.5233333
1144.0,308472094.5233333
1145.0,308472094.5233333
1146.0,308472094.5233333
1147.0,308472094.5233333
1148.0,308472094.5233333
1149.0,308472094.5233333
1150.0,308472094.5233333
1151.0,308472094.5233333
1152.0,308472094.5233333
1153.0,308472094.5233333
1154.0,308472094.5233333
1155.0,308472094.5233333
1156.0,308472094.5233333
1157.0,308472094.5233333
1158.0,308472094.5233333
1159.0,308472094.5233333
1160.0,308472094.5233333
1161.0,308472094.5233333
1162.0,308472094.5233333
1163.0,308472094.5233333
1164.0,308472094.5233333
1165.0,308472094.5233333
1166.0,308472094.5233333
1167.0,308472094.5233333
1168.0,308472094.5233333
1169.0,308472094.5233333
1170.0,308472094.5233333
1171.0,308472094.5233333
1172.0,308472094.5233333
1173.0,308472094.5233333
1174.0,308472094.5233333
1175.0,308472094.5233333
1176.0,308472094.5233333
1177.0,308472094.5233333
1178.0,308472094.5233333
1179.0,308472094.5233333
1180.0,308472094.5233333
1181.0,308472094.5233333
1182.0,308472094.5233333
1183.0,308472094.5233333
1184.0,308472094.5233333
1185.0,308472094.5233333
1186.0,308472094.5233333
1187.0,308472094.5233333
1188.0,308472094.5233333
1189.0,308472094.5233333
1190.0,308472094.5233333
1191.0,308472094.5233333
1192.0,308472094.5233333
1193.0,308472094.5233333
1194.0,308472094.5233333
1195.0,308472094.5233333
1196.0,308472094.5233333
1197.0,308472094.5233333
1198.0,308472094.5233333
1199.0,308472094.5233333
1200.0,308472094.5233333
1201.0,308472094.5233333
1202.0,308472094.5233333
1203.0,308472094.5233333
1204.0,308472094.5233333
1205.0,308472094.5233333
1206.0,308472094.5233333
1207.0,308472094.5233333
1208.0,308472094.5233333
1209.0,308472094.5233333
1210.0,308472094.5233333
1211.0,308472094.5233333
1212.0,308472094.5233333
1213.0,308472094.5233333
1214.0,308472094.5233333
1215.0,308472094.5233333
1216.0,308472094.5233333
1217.0,308472094.5233333
1218.0,308472094.5233333
1219.0,308472094.5233333
1220.0,308472094.5233333
1221.0,308472094.5233333
1222.0,308472094.5233333
1223.0,308472094.5233333
1224.0,308472094.5233333
1225.0,308472094.5233333
1226.0,308472094.5233333
1227.0,308472094.5233333
1228.0,308472094.5233333
1229.0,308472094.5233333
1230.0,308472094.5233333
1231.0,308472094.5233333
1232.0,308472094.5233333
1233.0,308472094.5233333
1234.0,308472094.5233333
1235.0,308472094.5233333
1236.0,308472094.5233333
1237.0,308472094.5233333
1238.0,308472094.5233333
1239.0,308472094.5233333
1240.0,308472094.5233333
1241.0,308472094.5233333
1242.0,308472094.5233333
1243.0,308472094.5233333
1244.0,308472094.5233333
1245.0,308472094.5233333
1246.0,308472094.5233333
1247.0,308472094.5233333
1248.0,308472094.5233333
1249.0,308472094.5233333
1250.0,308472094.5233333
1251.0,308472094.5233333
1252.0,308472094.5233333
1253.0,308472094.5233333
1254.0,308472094.5233333
1255.0,308472094.5233333
1256.0,308472094.5233333
1257.0,308472094.5233333
1258.0,308472094.5233333
1259.0,308472094.5233333
1260.0,308472094.5233333
1261.0,308472094.5233333
1262.0,308472094.5233333
1263.0,308472094.5233333
1264.0,308472094.5233333
1265.0,308472094.5233333
1266.0,308472094.5233333
1267.0,308472094.5233333
1268.0,308472094.5233333
1269.0,308472094.5233333
1270.0,308472094.5233333
1271.0,308472094.5233333
1272.0,308472094.5233333
1273.0,308472094.5233333
1274.0,308472094.5233333
1275.0,308472094.5233333
1276.0,308472094.5233333
1277.0,308472094.5233333
1278.0,308472094.5233333
1279.0,308472094.5233333
1280.0,308472094.5233333
1281.0,308472094.5233333
1282.0,308472094.5233333
1283.0,308472094.5233333
1284.0,308472094.5233333
1285.0,308472094.5233333
1286.0,308472094.5233333
1287.0,308472094.5233333
1288.0,308472094.5233333
1289.0,308472094.5233333
1290.0,308472094.5233333
1291.0,308472094.5233333
1292.0,308472094.5233333
1293.0,308472094.5233333
1294.0,308472094.5233333
1295.0,308472094.5233333
1296.0,308472094.5233333
1297.0,308472094.5233333
1298.0,308472094.5233333
1299.0,308472094.5233333
1300.0,308472094.5233333
1301.0,308472094.5233333
1302.0,308472094.5233333
1303.0,308472094.5233333
1304.0,308472094.5233333
1305.0,308472094.5233333
1306.0,308472094.5233333
1307.0,308472094.5233333
1308.0,308472094.5233333
1309.0,308472094.5233333
1310.0,308472094.5233333
1311.0,308472094.5233333
1312.0,308472094.5233333
1313.0,308472094.5233333
1314.0,308472094.5233333
1315.0,308472094.5233333
1316.0,308472094.5233333
1317.0,308472094.5233333
1318.0,308472094.5233333
1319.0,308472094.5233333
1320.0,308472094.5233333
1321.0,308472094.5233333
1322.0,308472094.5233333
1323.0,308472094.5233333
1324.0,308472094.5233333
1325.0,308472094.5233333
1326.0,308472094.5233333
1327.0,308472094.5233333
1328.0,308472094.5233333
1329.0,308472094.5233333
1330.0,308472094.5233333
1331.0,308472094.5233333
1332.0,308472094.5233333
1333.0,308472094.5233333
1334.0,308472094.5233333
1335.0,308472094.5233333
1336.0,308472094.5233333
1337.0,308472094.5233333
1338.0,308472094.5233333
1339.0,308472094.5233333
1340.0,308472094.5233333
1341.0,308472094.5233333
1342.0,308472094.5233333
1343.0,308472094.5233333
1344.0,308472094.5233333
1345.0,308472094.5233333
1346.0,308472094.5233333
1347.0,308472094.5233333
1348.0,308472094.5233333
1349.0,308472094.5233333
1350.0,308472094.5233333
1351.0,308472094.5233333
1352.0,308472094.5233333
1353.0,308472094.5233333
1354.0,308472094.5233333
1355.0,308472094.5233333
1356.0,308472094.5233333
1357.0,308472094.5233333
1358.0,308472094.5233333
1359.0,308472094.5233333
1360.0,308472094.5233333
1361.0,308472094.5233333
1362.0,308472094.5233333
1363.0,308472094.5233333
1364.0,308472094.5233333
1365.0,308472094.5233333
1366.0,308472094.5233333
1367.0,308472094.5233333
1368.0,308472094.5233333
1369.0,308472094.5233333
1370.0,308472094.5233333
1371.0,308472094.5233333
1372.0,308472094.5233333
1373.0,308472094.5233333
1374.0,308472094.5233333
1375.0,308472094.5233333
1376.0,308472094.5233333
1377.0,308472094.5233333
1378.0,308472094.5233333
1379.0,308472094.5233333
1380.0,308472094.5233333
1381.0,308472094.5233333
1382.0,308472094.5233333
1383.0,308472094.5233333
1384.0,308472094.5233333
1385.0,308472094.5233333
1386.0,308472094.5233333
1387.0,308472094.5233333
1388.0,308472094.5233333
1389.0,308472094.5233333
1390.0,308472094.5233333
1391.0,308472094.5233333
1392.0,308472094.5233333
1393.0,308472094.5233333
1394.0,308472094.5233333
1395.0,308472094.5233333
1396.0,308472094.5233333
1397.0,308472094.5233333
1398.0,308472094.5233333
1399.0,308472094.5233333
1400.0,308472094.5233333
1401.0,308472094.5233333
1402.0,308472094.5233333
1403.0,308472094.5233333
1404.0,308472094.5233333
1405.0,308472094.5233333
1406.0,308472094.5233333
1407.0,308472094.5233333
1408.0,308472094.5233333
1409.0,308472094.5233333
1410.0,308472094.5233333
1411.0,308472094.5233333
1412.0,308472094.5233333
1413.0,308472094.5233333
1414.0,308472094.5233333
1415.0,308472094.5233333
1416.0,308472094.5233333
1417.0,308472094.5233333
1418.0,308472094.5233333
1419.0,308472094.5233333
1420.0,308472094.5233333
1421.0,308472094.5233333
1422.0,308472094.5233333
1423.0,308472094.5233333
1424.0,308472094.5233333
1425.0,308472094.5233333
1426.0,308472094.5233333
1427.0,308472094.5233333
1428.0,308472094.5233333
1429.0,308472094.5233333
1430.0,308472094.5233333
1431.0,308472094.5233333
1432.0,308472094.5233333
1433.0,308472094.5233333
1434.0,308472094.5233333
1435.0,308472094.5233333
1436.0,308472094.5233333
1437.0,308472094.5233333
1438.0,308472094.5233333
1439.0,308472094.5233333
1440.0,308472094.5233333
1441.0,308472094.5233333
1442.0,308472094.5233333
1443.0,308472094.5233333
1444.0,308472094.5233333
1445.0,308472094.5233333
1446.0,308472094.5233333
1447.0,308472094.5233333
1448.0,308472094.5233333
1449.0,308472094.5233333
1450.0,308472094.5233333
1451.0,308472094.5233333
1452.0,308472094.5233333
1453.0,308472094.5233333
1454.0,308472094.5233333
1455.0,308472094.5233333
1456.0,308472094.5233333
1457.0,308472094.5233333
1458.0,308472094.5233333
1459.0,308472094.5233333
1460.0,308472094.5233333
1461.0,308472094.5233333
1462.0,308472094.5233333
1463.0,308472094.5233333
1464.0,308472094.5233333
1465.0,308472094.5233333
1466.0,308472094.5233333
1467.0,308472094.5233333
1468.0,308472094.5233333
1469.0,308472094.5233333
1470.0,308472094.5233333
1471.0,308472094.5233333
1472.0,308472094.5233333
1473.0,308472094.5233333
1474.0,308472094.5233333
1475.0,308472094.5233333
1476.0,308472094.5233333
1477.0,308472094.5233333
1478.0,308472094.5233333
1479.0,308472094.5233333
1480.0,308472094.5233333
1481.0,308472094.5233333
1482.0,308472094.5233333
1483.0,308472094.5233333
1484.0,308472094.5233333
1485.0,308472094.5233333
1486.0,308472094.5233333
1487.0,308472094.5233333
1488.0,308472094.5233333
1489.0,308472094.5233333
1490.0,308472094.5233333
1491.0,308472094.5233333
1492.0,308472094.5233333
1493.0,308472094.5233333
1494.0,308472094.5233333
1495.0,308472094.5233333
1496.0,308472094.5233333
1497.0,308472094.5233333
1498.0,308472094.5233333
1499.0,308472094.5233333
1500.0,308472094.5233333
1501.0,308472094.5233333
1502.0,308472094.5233333
1503.0,308472094.5233333
1504.0,308472094.5233333
1505.0,308472094.5233333
1506.0,308472094.5233333
1507.0,308472094.5233333
1508.0,308472094.5233333
1509.0,308472094.5233333
1510.0,308472094.5233333
1511.0,308472094.5233333
1512.0,308472094.5233333
1513.0,308472094.5233333
1514.0,308472094.5233333
1515.0,308472094.5233333
1516.0,308472094.5233333
1517.0,308472094.5233333
1518.0,308472094.5233333
1519.0,308472094.5233333
1520.0,308472094.5233333
1521.0,308472094.5233333
1522.0,308472094.5233333
1523.0,308472094.5233333
1524.0,308472094.5233333
1525.0,308472094.5233333
1526.0,308472094.5233333
1527.0,308472094.5233333
1528.0,308472094.5233333
1529.0,308472094.5233333
1530.0,308472094.5233333
1531.0,308472094.5233333
1532.0,308472094.5233333
1533.0,308472094.5233333
1534.0,308472094.5233333
1535.0,308472094.5233333
1536.0,308472094.5233333
1537.0,308472094.5233333
1538.0,308472094.5233333
1539.0,308472094.5233333
1540.0,308472094.5233333
1541.0,308472094.5233333
1542.0,308472094.5233333
1543.0,308472094.5233333
1544.0,308472094.5233333
1545.0,308472094.5233333
1546.0,308472094.5233333
1547.0,308472094.5233333
1548.0,308472094.5233333
1549.0,308472094.5233333
1550.0,308472094.5233333
1551.0,308472094.5233333
1552.0,308472094.5233333
1553.0,308472094.5233333
1554.0,308472094.5233333
1555.0,308472094.5233333
1556.0,308472094.5233333
1557.0,308472094.5233333
1558.0,308472094.5233333
1559.0,308472094.5233333
1560.0,308472094.5233333
1561.0,308472094.5233333
1562.0,308472094.5233333
1563.0,308472094.5233333
1564.0,308472094.5233333
1565.0,308472094.5233333
1566.0,308472094.5233333
1567.0,308472094.5233333
1568.0,308472094.5233333
1569.0,308472094.5233333
1570.0,308472094.5233333
1571.0,308472094.5233333
1572.0,308472094.5233333
1573.0,308472094.5233333
1574.0,308472094.5233333
1575.0,308472094.5233333
1576.0,308472094.5233333
1577.0,308472094.5233333
1578.0,308472094.5233333
1579.0,308472094.5233333
1580.0,308472094.5233333
1581.0,308472094.5233333
1582.0,308472094.5233333
1583.0,308472094.5233333
1584.0,308472094.5233333
1585.0,308472094.5233333
1586.0,308472094.5233333
1587.0,308472094.5233333
1588.0,308472094.5233333
1589.0,308472094.5233333
1590.0,308472094.5233333
1591.0,308472094.5233333
1592.0,308472094.5233333
1593.0,308472094.5233333
1594.0,308472094.5233333
1595.0,308472094.5233333
1596.0,308472094.5233333
1597.0,308472094.5233333
1598.0,308472094.5233333
1599.0,308472094.5233333
1600.0,308472094.5233333
1601.0,308472094.5233333
1602.0,308472094.5233333
1603.0,308472094.5233333
1604.0,308472094.5233333
1605.0,308472094.5233333
1606.0,308472094.5233333
1607.0,308472094.5233333
1608.0,308472094.5233333
1609.0,308472094.5233333
1610.0,308472094.5233333
1611.0,308472094.5233333
1612.0,308472094.5233333
1613.0,308472094.5233333
1614.0,308472094.5233333
1615.0,308472094.5233333
1616.0,308472094.5233333
1617.0,308472094.5233333
1618.0,308472094.5233333
1619.0,308472094.5233333
1620.0,308472094.5233333
1621.0,308472094.5233333
1622.0,308472094.5233333
1623.0,308472094.5233333
1624.0,308472094.5233333
1625.0,308472094.5233333
1626.0,308472094.5233333
1627.0,308472094.5233333
1628.0,308472094.5233333
1629.0,308472094.5233333
1630.0,308472094.5233333
1631.0,308472094.5233333
1632.0,308472094.5233333
1633.0,308472094.5233333
1634.0,308472094.5233333
1635.0,308472094.5233333
1636.0,308472094.5233333
1637.0,308472094.5233333
1638.0,308472094.5233333
1639.0,308472094.5233333
1640.0,308472094.5233333
1641.0,308472094.5233333
1642.0,308472094.5233333
1643.0,308472094.5233333
1644.0,308472094.5233333
1645.0,308472094.5233333
1646.0,308472094.5233333
1647.0,308472094.5233333
1648.0,308472094.5233333
1649.0,308472094.5233333
1650.0,308472094.5233333
1651.0,308472094.5233333
1652.0,308472094.5233333
1653.0,308472094.5233333
1654.0,308472094.5233333
1655.0,308472094.5233333
1656.0,308472094.5233333
1657.0,308472094.5233333
1658.0,308472094.5233333
1659.0,308472094.5233333
1660.0,308472094.5233333
1661.0,308472094.5233333
1662.0,308472094.5233333
1663.0,308472094.5233333
1664.0,308472094.5233333
1665.0,308472094.5233333
1666.0,308472094.5233333
1667.0,308472094.5233333
1668.0,308472094.5233333
1669.0,308472094.5233333
1670.0,308472094.5233333
1671.0,308472094.5233333
1672.0,308472094.5233333
1673.0,308472094.5233333
1674.0,308472094.5233333
1675.0,308472094.5233333
1676.0,308472094.5233333
1677.0,308472094.5233333
1678.0,308472094.5233333
1679.0,308472094.5233333
1680.0,308472094.5233333
1681.0,308472094.5233333
1682.0,308472094.5233333
1683.0,308472094.5233333
1684.0,308472094.5233333
1685.0,308472094.5233333
1686.0,308472094.5233333
1687.0,308472094.5233333
1688.0,308472094.5233333
1689.0,308472094.5233333
1690.0,308472094.5233333
1691.0,308472094.5233333
1692.0,308472094.5233333
1693.0,308472094.5233333
1694.0,308472094.5233333
1695.0,308472094.5233333
1696.0,308472094.5233333
1697.0,308472094.5233333
1698.0,308472094.5233333
1699.0,308472094.5233333
1700.0,308472094.5233333
1701.0,308472094.5233333
1702.0,308472094.5233333
1703.0,308472094.5233333
1704.0,308472094.5233333
1705.0,308472094.5233333
1706.0,308472094.5233333
1707.0,308472094.5233333
1708.0,308472094.5233333
1709.0,308472094.5233333
1710.0,308472094.5233333
1711.0,308472094.5233333
1712.0,308472094.5233333
1713.0,308472094.5233333
1714.0,308472094.5233333
1715.0,308472094.5233333
1716.0,308472094.5233333
1717.0,308472094.5233333
1718.0,308472094.5233333
1719.0,308472094.5233333
1720.0,308472094.5233333
1721.0,308472094.5233333
1722.0,308472094.5233333
1723.0,308472094.5233333
1724.0,308472094.5233333
1725.0,308472094.5233333
1726.0,308472094.5233333
1727.0,308472094.5233333
1728.0,308472094.5233333
1729.0,308472094.5233333
1730.0,308472094.5233333
1731.0,308472094.5233333
1732.0,308472094.5233333
1733.0,308472094.5233333
1734.0,308472094.5233333
1735.0,308472094.5233333
1736.0,308472094.5233333
1737.0,308472094.5233333
1738.0,308472094.5233333
1739.0,308472094.5233333
1740.0,308472094.5233333
1741.0,308472094.5233333
1742.0,308472094.5233333
1743.0,308472094.5233333
1744.0,308472094.5233333
1745.0,308472094.5233333
1746.0,308472094.5233333
1747.0,308472094.5233333
1748.0,308472094.5233333
1749.0,308472094.5233333
1750.0,308472094.5233333
1751.0,308472094.5233333
1752.0,308472094.5233333
1753.0,308472094.5233333
1754.0,308472094.5233333
1755.0,308472094.5233333
1756.0,308472094.5233333
1757.0,308472094.5233333
1758.0,308472094.5233333
1759.0,308472094.5233333
1760.0,308472094.5233333
1761.0,308472094.5233333
1762.0,308472094.5233333
1763.0,308472094.5233333
1764.0,308472094.5233333
1765.0,308472094.5233333
1766.0,308472094.5233333
1767.0,308472094.5233333
1768.0,308472094.5233333
1769.0,308472094.5233333
1770.0,308472094.5233333
1771.0,308472094.5233333
1772.0,308472094.5233333
1773.0,308472094.5233333
1774.0,308472094.5233333
1775.0,308472094.5233333
1776.0,308472094.5233333
1777.0,308472094.5233333
1778.0,308472094.5233333
1779.0,308472094.5233333
1780.0,308472094.5233333
1781.0,308472094.5233333
1782.0,308472094.5233333
1783.0,308472094.5233333
1784.0,308472094.5233333
1785.0,308472094.5233333
1786.0,308472094.5233333
1787.0,308472094.5233333
1788.0,308472094.5233333
1789.0,308472094.5233333
1790.0,308472094.5233333
1791.0,308472094.5233333
1792.0,308472094.5233333
1793.0,308472094.5233333
1794.0,308472094.5233333
1795.0,308472094.5233333
1796.0,308472094.5233333
1797.0,308472094.5233333
1798.0,308472094.5233333
1799.0,308472094.5233333
1800.0,308472094.5233333
1801.0,308472094.5233333
1802.0,308472094.5233333
1803.0,308472094.5233333
1804.0,308472094.5233333
1805.0,308472094.5233333
1806.0,308472094.5233333
1807.0,308472094.5233333
1808.0,308472094.5233333
1809.0,308472094.5233333
1810.0,308472094.5233333
1811.0,308472094.5233333
1812.0,308472094.5233333
1813.0,308472094.5233333
1814.0,308472094.5233333
1815.0,308472094.5233333
1816.0,308472094.5233333
1817.0,308472094.5233333
1818.0,308472094.5233333
1819.0,308472094.5233333
1820.0,308472094.5233333
1821.0,308472094.5233333
1822.0,308472094.5233333
1823.0,308472094.5233333
1824.0,308472094.5233333
1825.0,308472094.5233333
1826.0,308472094.5233333
1827.0,308472094.5233333
1828.0,308472094.5233333
1829.0,308472094.5233333
1830.0,308472094.5233333
1831.0,308472094.5233333
1832.0,308472094.5233333
1833.0,308472094.5233333
1834.0,308472094.5233333
1835.0,308472094.5233333
1836.0,308472094.5233333
1837.0,308472094.5233333
1838.0,308472094.5233333
1839.0,308472094.5233333
1840.0,308472094.5233333
1841.0,308472094.5233333
1842.0,308472094.5233333
1843.0,308472094.5233333
1844.0,308472094.5233333
1845.0,308472094.5233333
1846.0,308472094.5233333
1847.0,308472094.5233333
1848.0,308472094.5233333
1849.0,308472094.5233333
1850.0,308472094.5233333
1851.0,308472094.5233333
1852.0,308472094.5233333
1853.0,308472094.5233333
1854.0,308472094.5233333
1855.0,308472094.5233333
1856.0,308472094.5233333
1857.0,308472094.5233333
1858.0,308472094.5233333
1859.0,308472094.5233333
1860.0,308472094.5233333
1861.0,308472094.5233333
1862.0,308472094.5233333
1863.0,308472094.5233333
1864.0,308472094.5233333
1865.0,308472094.5233333
1866.0,308472094.5233333
1867.0,308472094.5233333
1868.0,308472094.5233333
1869.0,308472094.5233333
1870.0,308472094.5233333
1871.0,308472094.5233333
1872.0,308472094.5233333
1873.0,308472094.5233333
1874.0,308472094.5233333
1875.0,308472094.5233333
1876.0,308472094.5233333
1877.0,308472094.5233333
1878.0,308472094.5233333
1879.0,308472094.5233333
1880.0,308472094.5233333
1881.0,308472094.5233333
1882.0,308472094.5233333
1883.0,308472094.5233333
1884.0,308472094.5233333
1885.0,308472094.5233333
1886.0,308472094.5233333
1887.0,308472094.5233333
1888.0,308472094.5233333
1889.0,308472094.5233333
1890.0,308472094.5233333
1891.0,308472094.5233333
1892.0,308472094.5233333
1893.0,308472094.5233333
1894.0,308472094.5233333
1895.0,308472094.5233333
1896.0,308472094.5233333
1897.0,308472094.5233333
1898.0,308472094.5233333
1899.0,308472094.5233333
1900.0,308472094.5233333
1901.0,308472094.5233333
1902.0,308472094.5233333
1903.0,308472094.5233333
1904.0,308472094.5233333
1905.0,308472094.5233333
1906.0,308472094.5233333
1907.0,308472094.5233333
1908.0,308472094.5233333
1909.0,308472094.5233333
1910.0,308472094.5233333
1911.0,308472094.5233333
1912.0,308472094.5233333
1913.0,308472094.5233333
1914.0,308472094.5233333
1915.0,308472094.5233333
1916.0,308472094.5233333
1917.0,308472094.5233333
1918.0,308472094.5233333
1919.0,308472094.5233333
1920.0,308472094.5233333
1921.0,308472094.5233333
1922.0,308472094.5233333
1923.0,308472094.5233333
1924.0,308472094.5233333
1925.0,308472094.5233333
1926.0,308472094.5233333
1927.0,308472094.5233333
1928.0,308472094.5233333
1929.0,308472094.5233333
1930.0,308472094.5233333
1931.0,308472094.5233333
1932.0,308472094.5233333
1933.0,308472094.5233333
1934.0,308472094.5233333
1935.0,308472094.5233333
1936.0,308472094.5233333
1937.0,308472094.5233333
1938.0,308472094.5233333
1939.0,308472094.5233333
1940.0,308472094.5233333
1941.0,308472094.5233333
1942.0,308472094.5233333
1943.0,308472094.5233333
1944.0,308472094.5233333
1945.0,308472094.5233333
1946.0,308472094.5233333
1947.0,308472094.5233333
1948.0,308472094.5233333
1949.0,308472094.5233333
1950.0,308472094.5233333
1951.0,308472094.5233333
1952.0,308472094.5233333
1953.0,308472094.5233333
1954.0,308472094.5233333
1955.0,308472094.5233333
1956.0,308472094.5233333
1957.0,308472094.5233333
1958.0,308472094.5233333
1959.0,308472094.5233333
1960.0,308472094.5233333
1961.0,308472094.5233333
1962.0,308472094.5233333
1963.0,308472094.5233333
1964.0,308472094.5233333
1965.0,308472094.5233333
1966.0,308472094.5233333
1967.0,308472094.5233333
1968.0,308472094.5233333
1969.0,308472094.5233333
1970.0,308472094.5233333
1971.0,308472094.5233333
1972.0,308472094.5233333
1973.0,308472094.5233333
1974.0,308472094.5233333
1975.0,308472094.5233333
1976.0,308472094.5233333
1977.0,308472094.5233333
1978.0,308472094.5233333
1979.0,308472094.5233333
1980.0,308472094.5233333
1981.0,308472094.5233333
1982.0,308472094.5233333
1983.0,308472094.5233333
1984.0,308472094.5233333
1985.0,308472094.5233333
1986.0,308472094.5233333
1987.0,308472094.5233333
1988.0,308472094.5233333
1989.0,308472094.5233333
1990.0,308472094.5233333
1991.0,308472094.5233333
1992.0,308472094.5233333
1993.0,308472094.5233333
1994.0,308472094.5233333
1995.0,308472094.5233333
1996.0,308472094.5233333
1997.0,308472094.5233333
1998.0,308472094.5233333
1999.0,308472094.5233333


==> figures/logs/mean_convergence_plots/mrf_color_seg_gurobi.csv <==
1.0,0.0
2.0,6069007.0
3.0,6069007.0
4.0,6069007.0
5.0,6069007.0
6.0,6069007.0
7.0,6069007.0
8.0,6069007.0
9.0,6069007.0
10.0,6069007.0
11.0,6069007.0
12.0,6069007.0
13.0,6069007.0
14.0,6069007.0
15.0,6069007.0
16.0,34109497.666666664
17.0,67089097.0
18.0,81996355.33333333
19.0,96903613.66666667
20.0,143976255.33333334
21.0,175562267.0
22.0,229113737.0
23.0,242157454.7777778
24.0,255201172.55555558
25.0,266849040.33333334
26.0,284277450.3333333
27.0,301705860.3333333
28.0,303950942.5555556
29.0,306196024.77777773
30.0,308441107.0
31.0,308442402.3333333
32.0,308443697.6666667
33.0,308444993.0
34.0,308446288.3333333
35.0,308447583.6666667
36.0,308448879.0
37.0,308450174.3333333
38.0,308451469.6666667
39.0,308452765.0
40.0,308454060.3333333
41.0,308454858.7105263
42.0,308455657.08771926
43.0,308456455.46491224
44.0,308457253.84210527
45.0,308457826.94152045
46.0,308458400.0409357
47.0,308458973.1403509
48.0,308459444.01754385
49.0,308459914.8947368
50.0,308460385.7719298
51.0,308460854.98245615
52.0,308461324.19298244
53.0,308461748.4035087
54.0,308462172.61403507
55.0,308462602.38011694
56.0,308463032.1461988
57.0,308463461.91228074
58.0,308463889.45614034
59.0,308464317.0
60.0,308464650.2323232
61.0,308464983.4646465
62.0,308465316.6969697
63.0,308465622.1515152
64.0,308465900.93939394
65.0,308466179.72727275
66.0,308466458.5151515
67.0,308466737.3030303
68.0,308467016.09090906
69.0,308467294.8787879
70.0,308467573.6666667
71.0,308467769.5925926
72.0,308467965.5185185
73.0,308468161.4444444
74.0,308468357.3703704
75.0,308468553.2962963
76.0,308468749.22222227
77.0,308468945.1481481
78.0,308469141.0740741
79.0,308469337.0
80.0,308469476.5833333
81.0,308469616.1666667
82.0,308469755.75
83.0,308469895.3333333
84.0,308470034.9166667
85.0,308470174.5
86.0,308470314.0833333
87.0,308470453.6666667
88.0,308470571.0
89.0,308470688.3333333
90.0,308470805.6666667
91.0,308470923.0
92.0,308471040.3333333
93.0,308471123.6666667
94.0,308471207.0
95.0,308471290.3333333
96.0,308471373.6666667
97.0,308471432.8333333
98.0,308471492.0
99.0,308471551.1666667
100.0,308471610.3333333
101.0,308471646.1666667
102.0,308471682.0
103.0,308471717.8333333
104.0,308471753.6666667
105.0,308471782.5555556
106.0,308471811.4444444
107.0,308471840.3333333
108.0,308471871.1666667
109.0,308471902.0
110.0,308471932.8333333
111.0,308471963.6666667
112.0,308471990.3333333
113.0,308472017.0
114.0,308472043.6666667
115.0,308472062.5555556
116.0,308472081.4444444
117.0,308472100.3333333
118.0,308472118.1111111
119.0,308472135.8888889
120.0,308472153.6666667
121.0,308472163.6666667
122.0,308472173.6666667
123.0,308472185.8888889
124.0,308472198.1111111
125.0,308472210.3333333
126.0,308472229.22222227
127.0,308472248.1111111
128.0,308472267.0
129.0,308472272.0
130.0,308472277.0
131.0,308472277.0
132.0,308472277.0
133.0,308472277.0
134.0,308472277.0
135.0,308472277.0
136.0,308472277.0
137.0,308472277.0
138.0,308472277.0
139.0,308472277.0
140.0,308472277.0
141.0,308472277.0
142.0,308472277.0
143.0,308472277.0
144.0,308472277.0
145.0,308472277.0
146.0,308472277.0
147.0,308472277.0
148.0,308472277.0
149.0,308472277.0
150.0,308472277.0
151.0,308472277.0
152.0,308472277.0
153.0,308472277.0
154.0,308472277.0
155.0,308472277.0
156.0,308472277.0
157.0,308472277.0
158.0,308472277.0
159.0,308472277.0
160.0,308472277.0
161.0,308472277.0
162.0,308472277.0
163.0,308472277.0
164.0,308472277.0
165.0,308472277.0
166.0,308472277.0
167.0,308472277.0
168.0,308472277.0
169.0,308472277.0
170.0,308472277.0
171.0,308472277.0
172.0,308472277.0
173.0,308472277.0
174.0,308472277.0
175.0,308472277.0
176.0,308472277.0
177.0,308472277.0
178.0,308472277.0
179.0,308472277.0
180.0,308472277.0
181.0,308472277.0
182.0,308472277.0
183.0,308472277.0
184.0,308472277.0
185.0,308472277.0
186.0,308472277.0
187.0,308472277.0
188.0,308472277.0
189.0,308472277.0
190.0,308472277.0
191.0,308472277.0
192.0,308472277.0
193.0,308472277.0
194.0,308472277.0
195.0,308472277.0
196.0,308472277.0
197.0,308472277.0
198.0,308472277.0
199.0,308472277.0
200.0,308472277.0
201.0,308472277.0
202.0,308472277.0
203.0,308472277.0
204.0,308472277.0
205.0,308472277.0
206.0,308472277.0
207.0,308472277.0
208.0,308472277.0
209.0,308472277.0
210.0,308472277.0
211.0,308472277.0
212.0,308472277.0
213.0,308472277.0
214.0,308472277.0
215.0,308472277.0
216.0,308472277.0
217.0,308472277.0
218.0,308472277.0
219.0,308472277.0
220.0,308472277.0
221.0,308472277.0
222.0,308472277.0
223.0,308472277.0
224.0,308472277.0
225.0,308472277.0
226.0,308472277.0
227.0,308472277.0
228.0,308472277.0
229.0,308472277.0
230.0,308472277.0
231.0,308472277.0
232.0,308472277.0
233.0,308472277.0
234.0,308472277.0
235.0,308472277.0
236.0,308472277.0
237.0,308472277.0
238.0,308472277.0
239.0,308472277.0
240.0,308472277.0
241.0,308472277.0
242.0,308472277.0
243.0,308472277.0
244.0,308472277.0
245.0,308472277.0
246.0,308472277.0
247.0,308472277.0
248.0,308472277.0
249.0,308472277.0
250.0,308472277.0
251.0,308472277.0
252.0,308472277.0
253.0,308472277.0
254.0,308472277.0
255.0,308472277.0
256.0,308472277.0
257.0,308472277.0
258.0,308472277.0
259.0,308472277.0
260.0,308472277.0
261.0,308472277.0
262.0,308472277.0
263.0,308472277.0
264.0,308472277.0
265.0,308472277.0
266.0,308472277.0
267.0,308472277.0
268.0,308472277.0
269.0,308472277.0
270.0,308472277.0
271.0,308472277.0
272.0,308472277.0
273.0,308472277.0
274.0,308472277.0
275.0,308472277.0
276.0,308472277.0
277.0,308472277.0
278.0,308472277.0
279.0,308472277.0
280.0,308472277.0
281.0,308472277.0
282.0,308472277.0
283.0,308472277.0
284.0,308472277.0
285.0,308472277.0
286.0,308472277.0
287.0,308472277.0
288.0,308472277.0
289.0,308472277.0
290.0,308472277.0
291.0,308472277.0
292.0,308472277.0
293.0,308472277.0
294.0,308472277.0
295.0,308472277.0
296.0,308472277.0
297.0,308472277.0
298.0,308472277.0
299.0,308472277.0
300.0,308472277.0
301.0,308472277.0
302.0,308472277.0
303.0,308472277.0
304.0,308472277.0
305.0,308472277.0
306.0,308472277.0
307.0,308472277.0
308.0,308472277.0
309.0,308472277.0
310.0,308472277.0
311.0,308472277.0
312.0,308472277.0
313.0,308472277.0
314.0,308472277.0
315.0,308472277.0
316.0,308472277.0
317.0,308472277.0
318.0,308472277.0
319.0,308472277.0
320.0,308472277.0
321.0,308472277.0
322.0,308472277.0
323.0,308472277.0
324.0,308472277.0
325.0,308472277.0
326.0,308472277.0
327.0,308472277.0
328.0,308472277.0
329.0,308472277.0
330.0,308472277.0
331.0,308472277.0
332.0,308472277.0
333.0,308472277.0
334.0,308472277.0
335.0,308472277.0
336.0,308472277.0
337.0,308472277.0
338.0,308472277.0
339.0,308472277.0
340.0,308472277.0
341.0,308472277.0
342.0,308472277.0
343.0,308472277.0
344.0,308472277.0
345.0,308472277.0
346.0,308472277.0
347.0,308472277.0
348.0,308472277.0
349.0,308472277.0
350.0,308472277.0
351.0,308472277.0
352.0,308472277.0
353.0,308472277.0
354.0,308472277.0
355.0,308472277.0
356.0,308472277.0
357.0,308472277.0
358.0,308472277.0
359.0,308472277.0
360.0,308472277.0
361.0,308472277.0
362.0,308472277.0
363.0,308472277.0
364.0,308472277.0
365.0,308472277.0
366.0,308472277.0
367.0,308472277.0
368.0,308472277.0
369.0,308472277.0
370.0,308472277.0
371.0,308472277.0
372.0,308472277.0
373.0,308472277.0
374.0,308472277.0
375.0,308472277.0
376.0,308472277.0
377.0,308472277.0
378.0,308472277.0
379.0,308472277.0
380.0,308472277.0
381.0,308472277.0
382.0,308472277.0
383.0,308472277.0
384.0,308472277.0
385.0,308472277.0
386.0,308472277.0
387.0,308472277.0
388.0,308472277.0
389.0,308472277.0
390.0,308472277.0
391.0,308472277.0
392.0,308472277.0
393.0,308472277.0
394.0,308472277.0
395.0,308472277.0
396.0,308472277.0
397.0,308472277.0
398.0,308472277.0
399.0,308472277.0
400.0,308472277.0
401.0,308472277.0
402.0,308472277.0
403.0,308472277.0
404.0,308472277.0
405.0,308472277.0
406.0,308472277.0
407.0,308472277.0
408.0,308472277.0
409.0,308472277.0
410.0,308472277.0
411.0,308472277.0
412.0,308472277.0
413.0,308472277.0
414.0,308472277.0
415.0,308472277.0
416.0,308472277.0
417.0,308472277.0
418.0,308472277.0
419.0,308472277.0
420.0,308472277.0
421.0,308472277.0
422.0,308472277.0
423.0,308472277.0
424.0,308472277.0
425.0,308472277.0
426.0,308472277.0
427.0,308472277.0
428.0,308472277.0
429.0,308472277.0
430.0,308472277.0
431.0,308472277.0
432.0,308472277.0
433.0,308472277.0
434.0,308472277.0
435.0,308472277.0
436.0,308472277.0
437.0,308472277.0
438.0,308472277.0
439.0,308472277.0
440.0,308472277.0
441.0,308472277.0
442.0,308472277.0
443.0,308472277.0
444.0,308472277.0
445.0,308472277.0
446.0,308472277.0
447.0,308472277.0
448.0,308472277.0
449.0,308472277.0
450.0,308472277.0
451.0,308472277.0
452.0,308472277.0
453.0,308472277.0
454.0,308472277.0
455.0,308472277.0
456.0,308472277.0
457.0,308472277.0
458.0,308472277.0
459.0,308472277.0
460.0,308472277.0
461.0,308472277.0
462.0,308472277.0
463.0,308472277.0
464.0,308472277.0
465.0,308472277.0
466.0,308472277.0
467.0,308472277.0
468.0,308472277.0
469.0,308472277.0
470.0,308472277.0
471.0,308472277.0
472.0,308472277.0
473.0,308472277.0
474.0,308472277.0
475.0,308472277.0
476.0,308472277.0
477.0,308472277.0
478.0,308472277.0
479.0,308472277.0
480.0,308472277.0
481.0,308472277.0
482.0,308472277.0
483.0,308472277.0
484.0,308472277.0
485.0,308472277.0
486.0,308472277.0
487.0,308472277.0
488.0,308472277.0
489.0,308472277.0
490.0,308472277.0
491.0,308472277.0
492.0,308472277.0
493.0,308472277.0
494.0,308472277.0
495.0,308472277.0
496.0,308472277.0
497.0,308472277.0
498.0,308472277.0
499.0,308472277.0
500.0,308472277.0
501.0,308472277.0
502.0,308472277.0
503.0,308472277.0
504.0,308472277.0
505.0,308472277.0
506.0,308472277.0
507.0,308472277.0
508.0,308472277.0
509.0,308472277.0
510.0,308472277.0
511.0,308472277.0
512.0,308472277.0
513.0,308472277.0
514.0,308472277.0
515.0,308472277.0
516.0,308472277.0
517.0,308472277.0
518.0,308472277.0
519.0,308472277.0
520.0,308472277.0
521.0,308472277.0
522.0,308472277.0
523.0,308472277.0
524.0,308472277.0
525.0,308472277.0
526.0,308472277.0
527.0,308472277.0
528.0,308472277.0
529.0,308472277.0
530.0,308472277.0
531.0,308472277.0
532.0,308472277.0
533.0,308472277.0
534.0,308472277.0
535.0,308472277.0
536.0,308472277.0
537.0,308472277.0
538.0,308472277.0
539.0,308472277.0
540.0,308472277.0
541.0,308472277.0
542.0,308472277.0
543.0,308472277.0
544.0,308472277.0
545.0,308472277.0
546.0,308472277.0
547.0,308472277.0
548.0,308472277.0
549.0,308472277.0
550.0,308472277.0
551.0,308472277.0
552.0,308472277.0
553.0,308472277.0
554.0,308472277.0
555.0,308472277.0
556.0,308472277.0
557.0,308472277.0
558.0,308472277.0
559.0,308472277.0
560.0,308472277.0
561.0,308472277.0
562.0,308472277.0
563.0,308472277.0
564.0,308472277.0
565.0,308472277.0
566.0,308472277.0
567.0,308472277.0
568.0,308472277.0
569.0,308472277.0
570.0,308472277.0
571.0,308472277.0
572.0,308472277.0
573.0,308472277.0
574.0,308472277.0
575.0,308472277.0
576.0,308472277.0
577.0,308472277.0
578.0,308472277.0
579.0,308472277.0
580.0,308472277.0
581.0,308472277.0
582.0,308472277.0
583.0,308472277.0
584.0,308472277.0
585.0,308472277.0
586.0,308472277.0
587.0,308472277.0
588.0,308472277.0
589.0,308472277.0
590.0,308472277.0
591.0,308472277.0
592.0,308472277.0
593.0,308472277.0
594.0,308472277.0
595.0,308472277.0
596.0,308472277.0
597.0,308472277.0
598.0,308472277.0
599.0,308472277.0
600.0,308472277.0
601.0,308472277.0
602.0,308472277.0
603.0,308472277.0
604.0,308472277.0
605.0,308472277.0
606.0,308472277.0
607.0,308472277.0
608.0,308472277.0
609.0,308472277.0
610.0,308472277.0
611.0,308472277.0
612.0,308472277.0
613.0,308472277.0
614.0,308472277.0
615.0,308472277.0
616.0,308472277.0
617.0,308472277.0
618.0,308472277.0
619.0,308472277.0
620.0,308472277.0
621.0,308472277.0
622.0,308472277.0
623.0,308472277.0
624.0,308472277.0
625.0,308472277.0
626.0,308472277.0
627.0,308472277.0
628.0,308472277.0
629.0,308472277.0
630.0,308472277.0
631.0,308472277.0
632.0,308472277.0
633.0,308472277.0
634.0,308472277.0
635.0,308472277.0
636.0,308472277.0
637.0,308472277.0
638.0,308472277.0
639.0,308472277.0
640.0,308472277.0
641.0,308472277.0
642.0,308472277.0
643.0,308472277.0
644.0,308472277.0
645.0,308472277.0
646.0,308472277.0
647.0,308472277.0
648.0,308472277.0
649.0,308472277.0
650.0,308472277.0
651.0,308472277.0
652.0,308472277.0
653.0,308472277.0
654.0,308472277.0
655.0,308472277.0
656.0,308472277.0
657.0,308472277.0
658.0,308472277.0
659.0,308472277.0
660.0,308472277.0
661.0,308472277.0
662.0,308472277.0
663.0,308472277.0
664.0,308472277.0
665.0,308472277.0
666.0,308472277.0
667.0,308472277.0
668.0,308472277.0
669.0,308472277.0
670.0,308472277.0
671.0,308472277.0
672.0,308472277.0
673.0,308472277.0
674.0,308472277.0
675.0,308472277.0
676.0,308472277.0
677.0,308472277.0
678.0,308472277.0
679.0,308472277.0
680.0,308472277.0
681.0,308472277.0
682.0,308472277.0
683.0,308472277.0
684.0,308472277.0
685.0,308472277.0
686.0,308472277.0
687.0,308472277.0
688.0,308472277.0
689.0,308472277.0
690.0,308472277.0
691.0,308472277.0
692.0,308472277.0
693.0,308472277.0
694.0,308472277.0
695.0,308472277.0
696.0,308472277.0
697.0,308472277.0
698.0,308472277.0
699.0,308472277.0
700.0,308472277.0
701.0,308472277.0
702.0,308472277.0
703.0,308472277.0
704.0,308472277.0
705.0,308472277.0
706.0,308472277.0
707.0,308472277.0
708.0,308472277.0
709.0,308472277.0
710.0,308472277.0
711.0,308472277.0
712.0,308472277.0
713.0,308472277.0
714.0,308472277.0
715.0,308472277.0
716.0,308472277.0
717.0,308472277.0
718.0,308472277.0
719.0,308472277.0
720.0,308472277.0
721.0,308472277.0
722.0,308472277.0
723.0,308472277.0
724.0,308472277.0
725.0,308472277.0
726.0,308472277.0
727.0,308472277.0
728.0,308472277.0
729.0,308472277.0
730.0,308472277.0
731.0,308472277.0
732.0,308472277.0
733.0,308472277.0
734.0,308472277.0
735.0,308472277.0
736.0,308472277.0
737.0,308472277.0
738.0,308472277.0
739.0,308472277.0
740.0,308472277.0
741.0,308472277.0
742.0,308472277.0
743.0,308472277.0
744.0,308472277.0
745.0,308472277.0
746.0,308472277.0
747.0,308472277.0
748.0,308472277.0
749.0,308472277.0
750.0,308472277.0
751.0,308472277.0
752.0,308472277.0
753.0,308472277.0
754.0,308472277.0
755.0,308472277.0
756.0,308472277.0
757.0,308472277.0
758.0,308472277.0
759.0,308472277.0
760.0,308472277.0
761.0,308472277.0
762.0,308472277.0
763.0,308472277.0
764.0,308472277.0
765.0,308472277.0
766.0,308472277.0
767.0,308472277.0
768.0,308472277.0
769.0,308472277.0
770.0,308472277.0
771.0,308472277.0
772.0,308472277.0
773.0,308472277.0
774.0,308472277.0
775.0,308472277.0
776.0,308472277.0
777.0,308472277.0
778.0,308472277.0
779.0,308472277.0
780.0,308472277.0
781.0,308472277.0
782.0,308472277.0
783.0,308472277.0
784.0,308472277.0
785.0,308472277.0
786.0,308472277.0
787.0,308472277.0
788.0,308472277.0
789.0,308472277.0
790.0,308472277.0
791.0,308472277.0
792.0,308472277.0
793.0,308472277.0
794.0,308472277.0
795.0,308472277.0
796.0,308472277.0
797.0,308472277.0
798.0,308472277.0
799.0,308472277.0
800.0,308472277.0
801.0,308472277.0
802.0,308472277.0
803.0,308472277.0
804.0,308472277.0
805.0,308472277.0
806.0,308472277.0
807.0,308472277.0
808.0,308472277.0
809.0,308472277.0
810.0,308472277.0
811.0,308472277.0
812.0,308472277.0
813.0,308472277.0
814.0,308472277.0
815.0,308472277.0
816.0,308472277.0
817.0,308472277.0
818.0,308472277.0
819.0,308472277.0
820.0,308472277.0
821.0,308472277.0
822.0,308472277.0
823.0,308472277.0
824.0,308472277.0
825.0,308472277.0
826.0,308472277.0
827.0,308472277.0
828.0,308472277.0
829.0,308472277.0
830.0,308472277.0
831.0,308472277.0
832.0,308472277.0
833.0,308472277.0
834.0,308472277.0
835.0,308472277.0
836.0,308472277.0
837.0,308472277.0
838.0,308472277.0
839.0,308472277.0
840.0,308472277.0
841.0,308472277.0
842.0,308472277.0
843.0,308472277.0
844.0,308472277.0
845.0,308472277.0
846.0,308472277.0
847.0,308472277.0
848.0,308472277.0
849.0,308472277.0
850.0,308472277.0
851.0,308472277.0
852.0,308472277.0
853.0,308472277.0
854.0,308472277.0
855.0,308472277.0
856.0,308472277.0
857.0,308472277.0
858.0,308472277.0
859.0,308472277.0
860.0,308472277.0
861.0,308472277.0
862.0,308472277.0
863.0,308472277.0
864.0,308472277.0
865.0,308472277.0
866.0,308472277.0
867.0,308472277.0
868.0,308472277.0
869.0,308472277.0
870.0,308472277.0
871.0,308472277.0
872.0,308472277.0
873.0,308472277.0
874.0,308472277.0
875.0,308472277.0
876.0,308472277.0
877.0,308472277.0
878.0,308472277.0
879.0,308472277.0
880.0,308472277.0
881.0,308472277.0
882.0,308472277.0
883.0,308472277.0
884.0,308472277.0
885.0,308472277.0
886.0,308472277.0
887.0,308472277.0
888.0,308472277.0
889.0,308472277.0
890.0,308472277.0
891.0,308472277.0
892.0,308472277.0
893.0,308472277.0
894.0,308472277.0
895.0,308472277.0
896.0,308472277.0
897.0,308472277.0
898.0,308472277.0
899.0,308472277.0
900.0,308472277.0
901.0,308472277.0
902.0,308472277.0
903.0,308472277.0
904.0,308472277.0
905.0,308472277.0
906.0,308472277.0
907.0,308472277.0
908.0,308472277.0
909.0,308472277.0
910.0,308472277.0
911.0,308472277.0
912.0,308472277.0
913.0,308472277.0
914.0,308472277.0
915.0,308472277.0
916.0,308472277.0
917.0,308472277.0
918.0,308472277.0
919.0,308472277.0
920.0,308472277.0
921.0,308472277.0
922.0,308472277.0
923.0,308472277.0
924.0,308472277.0
925.0,308472277.0
926.0,308472277.0
927.0,308472277.0
928.0,308472277.0
929.0,308472277.0
930.0,308472277.0
931.0,308472277.0
932.0,308472277.0
933.0,308472277.0
934.0,308472277.0
935.0,308472277.0
936.0,308472277.0
937.0,308472277.0
938.0,308472277.0
939.0,308472277.0
940.0,308472277.0
941.0,308472277.0
942.0,308472277.0
943.0,308472277.0
944.0,308472277.0
945.0,308472277.0
946.0,308472277.0
947.0,308472277.0
948.0,308472277.0
949.0,308472277.0
950.0,308472277.0
951.0,308472277.0
952.0,308472277.0
953.0,308472277.0
954.0,308472277.0
955.0,308472277.0
956.0,308472277.0
957.0,308472277.0
958.0,308472277.0
959.0,308472277.0
960.0,308472277.0
961.0,308472277.0
962.0,308472277.0
963.0,308472277.0
964.0,308472277.0
965.0,308472277.0
966.0,308472277.0
967.0,308472277.0
968.0,308472277.0
969.0,308472277.0
970.0,308472277.0
971.0,308472277.0
972.0,308472277.0
973.0,308472277.0
974.0,308472277.0
975.0,308472277.0
976.0,308472277.0
977.0,308472277.0
978.0,308472277.0
979.0,308472277.0
980.0,308472277.0
981.0,308472277.0
982.0,308472277.0
983.0,308472277.0
984.0,308472277.0
985.0,308472277.0
986.0,308472277.0
987.0,308472277.0
988.0,308472277.0
989.0,308472277.0
990.0,308472277.0
991.0,308472277.0
992.0,308472277.0
993.0,308472277.0
994.0,308472277.0
995.0,308472277.0
996.0,308472277.0
997.0,308472277.0
998.0,308472277.0
999.0,308472277.0
1000.0,308472277.0
1001.0,308472277.0
1002.0,308472277.0
1003.0,308472277.0
1004.0,308472277.0
1005.0,308472277.0
1006.0,308472277.0
1007.0,308472277.0
1008.0,308472277.0
1009.0,308472277.0
1010.0,308472277.0
1011.0,308472277.0
1012.0,308472277.0
1013.0,308472277.0
1014.0,308472277.0
1015.0,308472277.0
1016.0,308472277.0
1017.0,308472277.0
1018.0,308472277.0
1019.0,308472277.0
1020.0,308472277.0
1021.0,308472277.0
1022.0,308472277.0
1023.0,308472277.0
1024.0,308472277.0
1025.0,308472277.0
1026.0,308472277.0
1027.0,308472277.0
1028.0,308472277.0
1029.0,308472277.0
1030.0,308472277.0
1031.0,308472277.0
1032.0,308472277.0
1033.0,308472277.0
1034.0,308472277.0
1035.0,308472277.0
1036.0,308472277.0
1037.0,308472277.0
1038.0,308472277.0
1039.0,308472277.0
1040.0,308472277.0
1041.0,308472277.0
1042.0,308472277.0
1043.0,308472277.0
1044.0,308472277.0
1045.0,308472277.0
1046.0,308472277.0
1047.0,308472277.0
1048.0,308472277.0
1049.0,308472277.0
1050.0,308472277.0
1051.0,308472277.0
1052.0,308472277.0
1053.0,308472277.0
1054.0,308472277.0
1055.0,308472277.0
1056.0,308472277.0
1057.0,308472277.0
1058.0,308472277.0
1059.0,308472277.0
1060.0,308472277.0
1061.0,308472277.0
1062.0,308472277.0
1063.0,308472277.0
1064.0,308472277.0
1065.0,308472277.0
1066.0,308472277.0
1067.0,308472277.0
1068.0,308472277.0
1069.0,308472277.0
1070.0,308472277.0
1071.0,308472277.0
1072.0,308472277.0
1073.0,308472277.0
1074.0,308472277.0
1075.0,308472277.0
1076.0,308472277.0
1077.0,308472277.0
1078.0,308472277.0
1079.0,308472277.0
1080.0,308472277.0
1081.0,308472277.0
1082.0,308472277.0
1083.0,308472277.0
1084.0,308472277.0
1085.0,308472277.0
1086.0,308472277.0
1087.0,308472277.0
1088.0,308472277.0
1089.0,308472277.0
1090.0,308472277.0
1091.0,308472277.0
1092.0,308472277.0
1093.0,308472277.0
1094.0,308472277.0
1095.0,308472277.0
1096.0,308472277.0
1097.0,308472277.0
1098.0,308472277.0
1099.0,308472277.0
1100.0,308472277.0
1101.0,308472277.0
1102.0,308472277.0
1103.0,308472277.0
1104.0,308472277.0
1105.0,308472277.0
1106.0,308472277.0
1107.0,308472277.0
1108.0,308472277.0
1109.0,308472277.0
1110.0,308472277.0
1111.0,308472277.0
1112.0,308472277.0
1113.0,308472277.0
1114.0,308472277.0
1115.0,308472277.0
1116.0,308472277.0
1117.0,308472277.0
1118.0,308472277.0
1119.0,308472277.0
1120.0,308472277.0
1121.0,308472277.0
1122.0,308472277.0
1123.0,308472277.0
1124.0,308472277.0
1125.0,308472277.0
1126.0,308472277.0
1127.0,308472277.0
1128.0,308472277.0
1129.0,308472277.0
1130.0,308472277.0
1131.0,308472277.0
1132.0,308472277.0
1133.0,308472277.0
1134.0,308472277.0
1135.0,308472277.0
1136.0,308472277.0
1137.0,308472277.0
1138.0,308472277.0
1139.0,308472277.0
1140.0,308472277.0
1141.0,308472277.0
1142.0,308472277.0
1143.0,308472277.0
1144.0,308472277.0
1145.0,308472277.0
1146.0,308472277.0
1147.0,308472277.0
1148.0,308472277.0
1149.0,308472277.0
1150.0,308472277.0
1151.0,308472277.0
1152.0,308472277.0
1153.0,308472277.0
1154.0,308472277.0
1155.0,308472277.0
1156.0,308472277.0
1157.0,308472277.0
1158.0,308472277.0
1159.0,308472277.0
1160.0,308472277.0
1161.0,308472277.0
1162.0,308472277.0
1163.0,308472277.0
1164.0,308472277.0
1165.0,308472277.0
1166.0,308472277.0
1167.0,308472277.0
1168.0,308472277.0
1169.0,308472277.0
1170.0,308472277.0
1171.0,308472277.0
1172.0,308472277.0
1173.0,308472277.0
1174.0,308472277.0
1175.0,308472277.0
1176.0,308472277.0
1177.0,308472277.0
1178.0,308472277.0
1179.0,308472277.0
1180.0,308472277.0
1181.0,308472277.0
1182.0,308472277.0
1183.0,308472277.0
1184.0,308472277.0
1185.0,308472277.0
1186.0,308472277.0
1187.0,308472277.0
1188.0,308472277.0
1189.0,308472277.0
1190.0,308472277.0
1191.0,308472277.0
1192.0,308472277.0
1193.0,308472277.0
1194.0,308472277.0
1195.0,308472277.0
1196.0,308472277.0
1197.0,308472277.0
1198.0,308472277.0
1199.0,308472277.0
1200.0,308472277.0
1201.0,308472277.0
1202.0,308472277.0
1203.0,308472277.0
1204.0,308472277.0
1205.0,308472277.0
1206.0,308472277.0
1207.0,308472277.0
1208.0,308472277.0
1209.0,308472277.0
1210.0,308472277.0
1211.0,308472277.0
1212.0,308472277.0
1213.0,308472277.0
1214.0,308472277.0
1215.0,308472277.0
1216.0,308472277.0
1217.0,308472277.0
1218.0,308472277.0
1219.0,308472277.0
1220.0,308472277.0
1221.0,308472277.0
1222.0,308472277.0
1223.0,308472277.0
1224.0,308472277.0
1225.0,308472277.0
1226.0,308472277.0
1227.0,308472277.0
1228.0,308472277.0
1229.0,308472277.0
1230.0,308472277.0
1231.0,308472277.0
1232.0,308472277.0
1233.0,308472277.0
1234.0,308472277.0
1235.0,308472277.0
1236.0,308472277.0
1237.0,308472277.0
1238.0,308472277.0
1239.0,308472277.0
1240.0,308472277.0
1241.0,308472277.0
1242.0,308472277.0
1243.0,308472277.0
1244.0,308472277.0
1245.0,308472277.0
1246.0,308472277.0
1247.0,308472277.0
1248.0,308472277.0
1249.0,308472277.0
1250.0,308472277.0
1251.0,308472277.0
1252.0,308472277.0
1253.0,308472277.0
1254.0,308472277.0
1255.0,308472277.0
1256.0,308472277.0
1257.0,308472277.0
1258.0,308472277.0
1259.0,308472277.0
1260.0,308472277.0
1261.0,308472277.0
1262.0,308472277.0
1263.0,308472277.0
1264.0,308472277.0
1265.0,308472277.0
1266.0,308472277.0
1267.0,308472277.0
1268.0,308472277.0
1269.0,308472277.0
1270.0,308472277.0
1271.0,308472277.0
1272.0,308472277.0
1273.0,308472277.0
1274.0,308472277.0
1275.0,308472277.0
1276.0,308472277.0
1277.0,308472277.0
1278.0,308472277.0
1279.0,308472277.0
1280.0,308472277.0
1281.0,308472277.0
1282.0,308472277.0
1283.0,308472277.0
1284.0,308472277.0
1285.0,308472277.0
1286.0,308472277.0
1287.0,308472277.0
1288.0,308472277.0
1289.0,308472277.0
1290.0,308472277.0
1291.0,308472277.0
1292.0,308472277.0
1293.0,308472277.0
1294.0,308472277.0
1295.0,308472277.0
1296.0,308472277.0
1297.0,308472277.0
1298.0,308472277.0
1299.0,308472277.0
1300.0,308472277.0
1301.0,308472277.0
1302.0,308472277.0
1303.0,308472277.0
1304.0,308472277.0
1305.0,308472277.0
1306.0,308472277.0
1307.0,308472277.0
1308.0,308472277.0
1309.0,308472277.0
1310.0,308472277.0
1311.0,308472277.0
1312.0,308472277.0
1313.0,308472277.0
1314.0,308472277.0
1315.0,308472277.0
1316.0,308472277.0
1317.0,308472277.0
1318.0,308472277.0
1319.0,308472277.0
1320.0,308472277.0
1321.0,308472277.0
1322.0,308472277.0
1323.0,308472277.0
1324.0,308472277.0
1325.0,308472277.0
1326.0,308472277.0
1327.0,308472277.0
1328.0,308472277.0
1329.0,308472277.0
1330.0,308472277.0
1331.0,308472277.0
1332.0,308472277.0
1333.0,308472277.0
1334.0,308472277.0
1335.0,308472277.0
1336.0,308472277.0
1337.0,308472277.0
1338.0,308472277.0
1339.0,308472277.0
1340.0,308472277.0
1341.0,308472277.0
1342.0,308472277.0
1343.0,308472277.0
1344.0,308472277.0
1345.0,308472277.0
1346.0,308472277.0
1347.0,308472277.0
1348.0,308472277.0
1349.0,308472277.0
1350.0,308472277.0
1351.0,308472277.0
1352.0,308472277.0
1353.0,308472277.0
1354.0,308472277.0
1355.0,308472277.0
1356.0,308472277.0
1357.0,308472277.0
1358.0,308472277.0
1359.0,308472277.0
1360.0,308472277.0
1361.0,308472277.0
1362.0,308472277.0
1363.0,308472277.0
1364.0,308472277.0
1365.0,308472277.0
1366.0,308472277.0
1367.0,308472277.0
1368.0,308472277.0
1369.0,308472277.0
1370.0,308472277.0
1371.0,308472277.0
1372.0,308472277.0
1373.0,308472277.0
1374.0,308472277.0
1375.0,308472277.0
1376.0,308472277.0
1377.0,308472277.0
1378.0,308472277.0
1379.0,308472277.0
1380.0,308472277.0
1381.0,308472277.0
1382.0,308472277.0
1383.0,308472277.0
1384.0,308472277.0
1385.0,308472277.0
1386.0,308472277.0
1387.0,308472277.0
1388.0,308472277.0
1389.0,308472277.0
1390.0,308472277.0
1391.0,308472277.0
1392.0,308472277.0
1393.0,308472277.0
1394.0,308472277.0
1395.0,308472277.0
1396.0,308472277.0
1397.0,308472277.0
1398.0,308472277.0
1399.0,308472277.0
1400.0,308472277.0
1401.0,308472277.0
1402.0,308472277.0
1403.0,308472277.0
1404.0,308472277.0
1405.0,308472277.0
1406.0,308472277.0
1407.0,308472277.0
1408.0,308472277.0
1409.0,308472277.0
1410.0,308472277.0
1411.0,308472277.0
1412.0,308472277.0
1413.0,308472277.0
1414.0,308472277.0
1415.0,308472277.0
1416.0,308472277.0
1417.0,308472277.0
1418.0,308472277.0
1419.0,308472277.0
1420.0,308472277.0
1421.0,308472277.0
1422.0,308472277.0
1423.0,308472277.0
1424.0,308472277.0
1425.0,308472277.0
1426.0,308472277.0
1427.0,308472277.0
1428.0,308472277.0
1429.0,308472277.0
1430.0,308472277.0
1431.0,308472277.0
1432.0,308472277.0
1433.0,308472277.0
1434.0,308472277.0
1435.0,308472277.0
1436.0,308472277.0
1437.0,308472277.0
1438.0,308472277.0
1439.0,308472277.0
1440.0,308472277.0
1441.0,308472277.0
1442.0,308472277.0
1443.0,308472277.0
1444.0,308472277.0
1445.0,308472277.0
1446.0,308472277.0
1447.0,308472277.0
1448.0,308472277.0
1449.0,308472277.0
1450.0,308472277.0
1451.0,308472277.0
1452.0,308472277.0
1453.0,308472277.0
1454.0,308472277.0
1455.0,308472277.0
1456.0,308472277.0
1457.0,308472277.0
1458.0,308472277.0
1459.0,308472277.0
1460.0,308472277.0
1461.0,308472277.0
1462.0,308472277.0
1463.0,308472277.0
1464.0,308472277.0
1465.0,308472277.0
1466.0,308472277.0
1467.0,308472277.0
1468.0,308472277.0
1469.0,308472277.0
1470.0,308472277.0
1471.0,308472277.0
1472.0,308472277.0
1473.0,308472277.0
1474.0,308472277.0
1475.0,308472277.0
1476.0,308472277.0
1477.0,308472277.0
1478.0,308472277.0
1479.0,308472277.0
1480.0,308472277.0
1481.0,308472277.0
1482.0,308472277.0
1483.0,308472277.0
1484.0,308472277.0
1485.0,308472277.0
1486.0,308472277.0
1487.0,308472277.0
1488.0,308472277.0
1489.0,308472277.0
1490.0,308472277.0
1491.0,308472277.0
1492.0,308472277.0
1493.0,308472277.0
1494.0,308472277.0
1495.0,308472277.0
1496.0,308472277.0
1497.0,308472277.0
1498.0,308472277.0
1499.0,308472277.0
1500.0,308472277.0
1501.0,308472277.0
1502.0,308472277.0
1503.0,308472277.0
1504.0,308472277.0
1505.0,308472277.0
1506.0,308472277.0
1507.0,308472277.0
1508.0,308472277.0
1509.0,308472277.0
1510.0,308472277.0
1511.0,308472277.0
1512.0,308472277.0
1513.0,308472277.0
1514.0,308472277.0
1515.0,308472277.0
1516.0,308472277.0
1517.0,308472277.0
1518.0,308472277.0
1519.0,308472277.0
1520.0,308472277.0
1521.0,308472277.0
1522.0,308472277.0
1523.0,308472277.0
1524.0,308472277.0
1525.0,308472277.0
1526.0,308472277.0
1527.0,308472277.0
1528.0,308472277.0
1529.0,308472277.0
1530.0,308472277.0
1531.0,308472277.0
1532.0,308472277.0
1533.0,308472277.0
1534.0,308472277.0
1535.0,308472277.0
1536.0,308472277.0
1537.0,308472277.0
1538.0,308472277.0
1539.0,308472277.0
1540.0,308472277.0
1541.0,308472277.0
1542.0,308472277.0
1543.0,308472277.0
1544.0,308472277.0
1545.0,308472277.0
1546.0,308472277.0
1547.0,308472277.0
1548.0,308472277.0
1549.0,308472277.0
1550.0,308472277.0
1551.0,308472277.0
1552.0,308472277.0
1553.0,308472277.0
1554.0,308472277.0
1555.0,308472277.0
1556.0,308472277.0
1557.0,308472277.0
1558.0,308472277.0
1559.0,308472277.0
1560.0,308472277.0
1561.0,308472277.0
1562.0,308472277.0
1563.0,308472277.0
1564.0,308472277.0
1565.0,308472277.0
1566.0,308472277.0
1567.0,308472277.0
1568.0,308472277.0
1569.0,308472277.0
1570.0,308472277.0
1571.0,308472277.0
1572.0,308472277.0
1573.0,308472277.0
1574.0,308472277.0
1575.0,308472277.0
1576.0,308472277.0
1577.0,308472277.0
1578.0,308472277.0
1579.0,308472277.0
1580.0,308472277.0
1581.0,308472277.0
1582.0,308472277.0
1583.0,308472277.0
1584.0,308472277.0
1585.0,308472277.0
1586.0,308472277.0
1587.0,308472277.0
1588.0,308472277.0
1589.0,308472277.0
1590.0,308472277.0
1591.0,308472277.0
1592.0,308472277.0
1593.0,308472277.0
1594.0,308472277.0
1595.0,308472277.0
1596.0,308472277.0
1597.0,308472277.0
1598.0,308472277.0
1599.0,308472277.0
1600.0,308472277.0
1601.0,308472277.0
1602.0,308472277.0
1603.0,308472277.0
1604.0,308472277.0
1605.0,308472277.0
1606.0,308472277.0
1607.0,308472277.0
1608.0,308472277.0
1609.0,308472277.0
1610.0,308472277.0
1611.0,308472277.0
1612.0,308472277.0
1613.0,308472277.0
1614.0,308472277.0
1615.0,308472277.0
1616.0,308472277.0
1617.0,308472277.0
1618.0,308472277.0
1619.0,308472277.0
1620.0,308472277.0
1621.0,308472277.0
1622.0,308472277.0
1623.0,308472277.0
1624.0,308472277.0
1625.0,308472277.0
1626.0,308472277.0
1627.0,308472277.0
1628.0,308472277.0
1629.0,308472277.0
1630.0,308472277.0
1631.0,308472277.0
1632.0,308472277.0
1633.0,308472277.0
1634.0,308472277.0
1635.0,308472277.0
1636.0,308472277.0
1637.0,308472277.0
1638.0,308472277.0
1639.0,308472277.0
1640.0,308472277.0
1641.0,308472277.0
1642.0,308472277.0
1643.0,308472277.0
1644.0,308472277.0
1645.0,308472277.0
1646.0,308472277.0
1647.0,308472277.0
1648.0,308472277.0
1649.0,308472277.0
1650.0,308472277.0
1651.0,308472277.0
1652.0,308472277.0
1653.0,308472277.0
1654.0,308472277.0
1655.0,308472277.0
1656.0,308472277.0
1657.0,308472277.0
1658.0,308472277.0
1659.0,308472277.0
1660.0,308472277.0
1661.0,308472277.0
1662.0,308472277.0
1663.0,308472277.0
1664.0,308472277.0
1665.0,308472277.0
1666.0,308472277.0
1667.0,308472277.0
1668.0,308472277.0
1669.0,308472277.0
1670.0,308472277.0
1671.0,308472277.0
1672.0,308472277.0
1673.0,308472277.0
1674.0,308472277.0
1675.0,308472277.0
1676.0,308472277.0
1677.0,308472277.0
1678.0,308472277.0
1679.0,308472277.0
1680.0,308472277.0
1681.0,308472277.0
1682.0,308472277.0
1683.0,308472277.0
1684.0,308472277.0
1685.0,308472277.0
1686.0,308472277.0
1687.0,308472277.0
1688.0,308472277.0
1689.0,308472277.0
1690.0,308472277.0
1691.0,308472277.0
1692.0,308472277.0
1693.0,308472277.0
1694.0,308472277.0
1695.0,308472277.0
1696.0,308472277.0
1697.0,308472277.0
1698.0,308472277.0
1699.0,308472277.0
1700.0,308472277.0
1701.0,308472277.0
1702.0,308472277.0
1703.0,308472277.0
1704.0,308472277.0
1705.0,308472277.0
1706.0,308472277.0
1707.0,308472277.0
1708.0,308472277.0
1709.0,308472277.0
1710.0,308472277.0
1711.0,308472277.0
1712.0,308472277.0
1713.0,308472277.0
1714.0,308472277.0
1715.0,308472277.0
1716.0,308472277.0
1717.0,308472277.0
1718.0,308472277.0
1719.0,308472277.0
1720.0,308472277.0
1721.0,308472277.0
1722.0,308472277.0
1723.0,308472277.0
1724.0,308472277.0
1725.0,308472277.0
1726.0,308472277.0
1727.0,308472277.0
1728.0,308472277.0
1729.0,308472277.0
1730.0,308472277.0
1731.0,308472277.0
1732.0,308472277.0
1733.0,308472277.0
1734.0,308472277.0
1735.0,308472277.0
1736.0,308472277.0
1737.0,308472277.0
1738.0,308472277.0
1739.0,308472277.0
1740.0,308472277.0
1741.0,308472277.0
1742.0,308472277.0
1743.0,308472277.0
1744.0,308472277.0
1745.0,308472277.0
1746.0,308472277.0
1747.0,308472277.0
1748.0,308472277.0
1749.0,308472277.0
1750.0,308472277.0
1751.0,308472277.0
1752.0,308472277.0
1753.0,308472277.0
1754.0,308472277.0
1755.0,308472277.0
1756.0,308472277.0
1757.0,308472277.0
1758.0,308472277.0
1759.0,308472277.0
1760.0,308472277.0
1761.0,308472277.0
1762.0,308472277.0
1763.0,308472277.0
1764.0,308472277.0
1765.0,308472277.0
1766.0,308472277.0
1767.0,308472277.0
1768.0,308472277.0
1769.0,308472277.0
1770.0,308472277.0
1771.0,308472277.0
1772.0,308472277.0
1773.0,308472277.0
1774.0,308472277.0
1775.0,308472277.0
1776.0,308472277.0
1777.0,308472277.0
1778.0,308472277.0
1779.0,308472277.0
1780.0,308472277.0
1781.0,308472277.0
1782.0,308472277.0
1783.0,308472277.0
1784.0,308472277.0
1785.0,308472277.0
1786.0,308472277.0
1787.0,308472277.0
1788.0,308472277.0
1789.0,308472277.0
1790.0,308472277.0
1791.0,308472277.0
1792.0,308472277.0
1793.0,308472277.0
1794.0,308472277.0
1795.0,308472277.0
1796.0,308472277.0
1797.0,308472277.0
1798.0,308472277.0
1799.0,308472277.0
1800.0,308472277.0
1801.0,308472277.0
1802.0,308472277.0
1803.0,308472277.0
1804.0,308472277.0
1805.0,308472277.0
1806.0,308472277.0
1807.0,308472277.0
1808.0,308472277.0
1809.0,308472277.0
1810.0,308472277.0
1811.0,308472277.0
1812.0,308472277.0
1813.0,308472277.0
1814.0,308472277.0
1815.0,308472277.0
1816.0,308472277.0
1817.0,308472277.0
1818.0,308472277.0
1819.0,308472277.0
1820.0,308472277.0
1821.0,308472277.0
1822.0,308472277.0
1823.0,308472277.0
1824.0,308472277.0
1825.0,308472277.0
1826.0,308472277.0
1827.0,308472277.0
1828.0,308472277.0
1829.0,308472277.0
1830.0,308472277.0
1831.0,308472277.0
1832.0,308472277.0
1833.0,308472277.0
1834.0,308472277.0
1835.0,308472277.0
1836.0,308472277.0
1837.0,308472277.0
1838.0,308472277.0
1839.0,308472277.0
1840.0,308472277.0
1841.0,308472277.0
1842.0,308472277.0
1843.0,308472277.0
1844.0,308472277.0
1845.0,308472277.0
1846.0,308472277.0
1847.0,308472277.0
1848.0,308472277.0
1849.0,308472277.0
1850.0,308472277.0
1851.0,308472277.0
1852.0,308472277.0
1853.0,308472277.0
1854.0,308472277.0
1855.0,308472277.0
1856.0,308472277.0
1857.0,308472277.0
1858.0,308472277.0
1859.0,308472277.0
1860.0,308472277.0
1861.0,308472277.0
1862.0,308472277.0
1863.0,308472277.0
1864.0,308472277.0
1865.0,308472277.0
1866.0,308472277.0
1867.0,308472277.0
1868.0,308472277.0
1869.0,308472277.0
1870.0,308472277.0
1871.0,308472277.0
1872.0,308472277.0
1873.0,308472277.0
1874.0,308472277.0
1875.0,308472277.0
1876.0,308472277.0
1877.0,308472277.0
1878.0,308472277.0
1879.0,308472277.0
1880.0,308472277.0
1881.0,308472277.0
1882.0,308472277.0
1883.0,308472277.0
1884.0,308472277.0
1885.0,308472277.0
1886.0,308472277.0
1887.0,308472277.0
1888.0,308472277.0
1889.0,308472277.0
1890.0,308472277.0
1891.0,308472277.0
1892.0,308472277.0
1893.0,308472277.0
1894.0,308472277.0
1895.0,308472277.0
1896.0,308472277.0
1897.0,308472277.0
1898.0,308472277.0
1899.0,308472277.0
1900.0,308472277.0
1901.0,308472277.0
1902.0,308472277.0
1903.0,308472277.0
1904.0,308472277.0
1905.0,308472277.0
1906.0,308472277.0
1907.0,308472277.0
1908.0,308472277.0
1909.0,308472277.0
1910.0,308472277.0
1911.0,308472277.0
1912.0,308472277.0
1913.0,308472277.0
1914.0,308472277.0
1915.0,308472277.0
1916.0,308472277.0
1917.0,308472277.0
1918.0,308472277.0
1919.0,308472277.0
1920.0,308472277.0
1921.0,308472277.0
1922.0,308472277.0
1923.0,308472277.0
1924.0,308472277.0
1925.0,308472277.0
1926.0,308472277.0
1927.0,308472277.0
1928.0,308472277.0
1929.0,308472277.0
1930.0,308472277.0
1931.0,308472277.0
1932.0,308472277.0
1933.0,308472277.0
1934.0,308472277.0
1935.0,308472277.0
1936.0,308472277.0
1937.0,308472277.0
1938.0,308472277.0
1939.0,308472277.0
1940.0,308472277.0
1941.0,308472277.0
1942.0,308472277.0
1943.0,308472277.0
1944.0,308472277.0
1945.0,308472277.0
1946.0,308472277.0
1947.0,308472277.0
1948.0,308472277.0
1949.0,308472277.0
1950.0,308472277.0
1951.0,308472277.0
1952.0,308472277.0
1953.0,308472277.0
1954.0,308472277.0
1955.0,308472277.0
1956.0,308472277.0
1957.0,308472277.0
1958.0,308472277.0
1959.0,308472277.0
1960.0,308472277.0
1961.0,308472277.0
1962.0,308472277.0
1963.0,308472277.0
1964.0,308472277.0
1965.0,308472277.0
1966.0,308472277.0
1967.0,308472277.0
1968.0,308472277.0
1969.0,308472277.0
1970.0,308472277.0
1971.0,308472277.0
1972.0,308472277.0
1973.0,308472277.0
1974.0,308472277.0
1975.0,308472277.0
1976.0,308472277.0
1977.0,308472277.0
1978.0,308472277.0
1979.0,308472277.0
1980.0,308472277.0
1981.0,308472277.0
1982.0,308472277.0
1983.0,308472277.0
1984.0,308472277.0
1985.0,308472277.0
1986.0,308472277.0
1987.0,308472277.0
1988.0,308472277.0
1989.0,308472277.0
1990.0,308472277.0
1991.0,308472277.0
1992.0,308472277.0
1993.0,308472277.0
1994.0,308472277.0
1995.0,308472277.0
1996.0,308472277.0
1997.0,308472277.0
1998.0,308472277.0
1999.0,308472277.0
2000.0,308472277.0
2001.0,308472277.0
2002.0,308472277.0
2003.0,308472277.0
2004.0,308472277.0
2005.0,308472277.0
2006.0,308472277.0
2007.0,308472277.0
2008.0,308472277.0
2009.0,308472277.0
2010.0,308472277.0
2011.0,308472277.0
2012.0,308472277.0
2013.0,308472277.0
2014.0,308472277.0
2015.0,308472277.0
2016.0,308472277.0
2017.0,308472277.0
2018.0,308472277.0
2019.0,308472277.0
2020.0,308472277.0
2021.0,308472277.0
2022.0,308472277.0
2023.0,308472277.0
2024.0,308472277.0
2025.0,308472277.0
2026.0,308472277.0
2027.0,308472277.0
2028.0,308472277.0
2029.0,308472277.0
2030.0,308472277.0
2031.0,308472277.0
2032.0,308472277.0
2033.0,308472277.0
2034.0,308472277.0
2035.0,308472277.0
2036.0,308472277.0
2037.0,308472277.0
2038.0,308472277.0
2039.0,308472277.0
2040.0,308472277.0
2041.0,308472277.0
2042.0,308472277.0
2043.0,308472277.0
2044.0,308472277.0
2045.0,308472277.0
2046.0,308472277.0
2047.0,308472277.0
2048.0,308472277.0
2049.0,308472277.0
2050.0,308472277.0
2051.0,308472277.0
2052.0,308472277.0
2053.0,308472277.0
2054.0,308472277.0
2055.0,308472277.0
2056.0,308472277.0
2057.0,308472277.0
2058.0,308472277.0
2059.0,308472277.0
2060.0,308472277.0
2061.0,308472277.0
2062.0,308472277.0
2063.0,308472277.0
2064.0,308472277.0
2065.0,308472277.0
2066.0,308472277.0
2067.0,308472277.0
2068.0,308472277.0
2069.0,308472277.0
2070.0,308472277.0
2071.0,308472277.0
2072.0,308472277.0
2073.0,308472277.0
2074.0,308472277.0
2075.0,308472277.0
2076.0,308472277.0
2077.0,308472277.0
2078.0,308472277.0
2079.0,308472277.0
2080.0,308472277.0
2081.0,308472277.0
2082.0,308472277.0
2083.0,308472277.0
2084.0,308472277.0
2085.0,308472277.0
2086.0,308472277.0
2087.0,308472277.0
2088.0,308472277.0
2089.0,308472277.0
2090.0,308472277.0
2091.0,308472277.0
2092.0,308472277.0
2093.0,308472277.0
2094.0,308472277.0
2095.0,308472277.0
2096.0,308472277.0
2097.0,308472277.0
2098.0,308472277.0
2099.0,308472277.0
2100.0,308472277.0
2101.0,308472277.0
2102.0,308472277.0
2103.0,308472277.0
2104.0,308472277.0
2105.0,308472277.0
2106.0,308472277.0
2107.0,308472277.0
2108.0,308472277.0
2109.0,308472277.0
2110.0,308472277.0
2111.0,308472277.0
2112.0,308472277.0
2113.0,308472277.0
2114.0,308472277.0
2115.0,308472277.0
2116.0,308472277.0
2117.0,308472277.0
2118.0,308472277.0
2119.0,308472277.0
2120.0,308472277.0
2121.0,308472277.0
2122.0,308472277.0
2123.0,308472277.0
2124.0,308472277.0
2125.0,308472277.0
2126.0,308472277.0
2127.0,308472277.0
2128.0,308472277.0
2129.0,308472277.0
2130.0,308472277.0
2131.0,308472277.0
2132.0,308472277.0
2133.0,308472277.0
2134.0,308472277.0
2135.0,308472277.0
2136.0,308472277.0
2137.0,308472277.0
2138.0,308472277.0
2139.0,308472277.0
2140.0,308472277.0
2141.0,308472277.0
2142.0,308472277.0
2143.0,308472277.0
2144.0,308472277.0
2145.0,308472277.0
2146.0,308472277.0
2147.0,308472277.0
2148.0,308472277.0
2149.0,308472277.0
2150.0,308472277.0
2151.0,308472277.0
2152.0,308472277.0
2153.0,308472277.0
2154.0,308472277.0
2155.0,308472277.0
2156.0,308472277.0
2157.0,308472277.0
2158.0,308472277.0
2159.0,308472277.0
2160.0,308472277.0
2161.0,308472277.0
2162.0,308472277.0
2163.0,308472277.0
2164.0,308472277.0
2165.0,308472277.0
2166.0,308472277.0
2167.0,308472277.0
2168.0,308472277.0
2169.0,308472277.0
2170.0,308472277.0
2171.0,308472277.0
2172.0,308472277.0
2173.0,308472277.0
2174.0,308472277.0
2175.0,308472277.0
2176.0,308472277.0
2177.0,308472277.0
2178.0,308472277.0
2179.0,308472277.0
2180.0,308472277.0
2181.0,308472277.0
2182.0,308472277.0
2183.0,308472277.0
2184.0,308472277.0
2185.0,308472277.0
2186.0,308472277.0
2187.0,308472277.0
2188.0,308472277.0
2189.0,308472277.0
2190.0,308472277.0
2191.0,308472277.0
2192.0,308472277.0
2193.0,308472277.0
2194.0,308472277.0
2195.0,308472277.0
2196.0,308472277.0
2197.0,308472277.0
2198.0,308472277.0
2199.0,308472277.0
2200.0,308472277.0
2201.0,308472277.0
2202.0,308472277.0
2203.0,308472277.0
2204.0,308472277.0
2205.0,308472277.0
2206.0,308472277.0
2207.0,308472277.0
2208.0,308472277.0
2209.0,308472277.0
2210.0,308472277.0
2211.0,308472277.0
2212.0,308472277.0
2213.0,308472277.0
2214.0,308472277.0
2215.0,308472277.0
2216.0,308472277.0
2217.0,308472277.0
2218.0,308472277.0
2219.0,308472277.0
2220.0,308472277.0
2221.0,308472277.0
2222.0,308472277.0
2223.0,308472277.0
2224.0,308472277.0
2225.0,308472277.0
2226.0,308472277.0
2227.0,308472277.0
2228.0,308472277.0
2229.0,308472277.0
2230.0,308472277.0
2231.0,308472277.0
2232.0,308472277.0
2233.0,308472277.0
2234.0,308472277.0
2235.0,308472277.0
2236.0,308472277.0
2237.0,308472277.0
2238.0,308472277.0
2239.0,308472277.0
2240.0,308472277.0
2241.0,308472277.0
2242.0,308472277.0
2243.0,308472277.0
2244.0,308472277.0
2245.0,308472277.0
2246.0,308472277.0
2247.0,308472277.0
2248.0,308472277.0
2249.0,308472277.0
2250.0,308472277.0
2251.0,308472277.0
2252.0,308472277.0
2253.0,308472277.0
2254.0,308472277.0
2255.0,308472277.0
2256.0,308472277.0
2257.0,308472277.0
2258.0,308472277.0
2259.0,308472277.0
2260.0,308472277.0
2261.0,308472277.0
2262.0,308472277.0
2263.0,308472277.0
2264.0,308472277.0
2265.0,308472277.0
2266.0,308472277.0
2267.0,308472277.0
2268.0,308472277.0
2269.0,308472277.0
2270.0,308472277.0
2271.0,308472277.0
2272.0,308472277.0
2273.0,308472277.0
2274.0,308472277.0
2275.0,308472277.0
2276.0,308472277.0
2277.0,308472277.0
2278.0,308472277.0
2279.0,308472277.0
2280.0,308472277.0
2281.0,308472277.0
2282.0,308472277.0
2283.0,308472277.0
2284.0,308472277.0
2285.0,308472277.0
2286.0,308472277.0
2287.0,308472277.0
2288.0,308472277.0
2289.0,308472277.0
2290.0,308472277.0
2291.0,308472277.0
2292.0,308472277.0
2293.0,308472277.0
2294.0,308472277.0
2295.0,308472277.0
2296.0,308472277.0
2297.0,308472277.0
2298.0,308472277.0
2299.0,308472277.0
2300.0,308472277.0
2301.0,308472277.0
2302.0,308472277.0
2303.0,308472277.0
2304.0,308472277.0
2305.0,308472277.0
2306.0,308472277.0
2307.0,308472277.0
2308.0,308472277.0
2309.0,308472277.0
2310.0,308472277.0
2311.0,308472277.0
2312.0,308472277.0
2313.0,308472277.0
2314.0,308472277.0
2315.0,308472277.0
2316.0,308472277.0
2317.0,308472277.0
2318.0,308472277.0
2319.0,308472277.0
2320.0,308472277.0
2321.0,308472277.0
2322.0,308472277.0
2323.0,308472277.0
2324.0,308472277.0
2325.0,308472277.0
2326.0,308472277.0
2327.0,308472277.0
2328.0,308472277.0
2329.0,308472277.0
2330.0,308472277.0
2331.0,308472277.0
2332.0,308472277.0
2333.0,308472277.0
2334.0,308472277.0
2335.0,308472277.0
2336.0,308472277.0
2337.0,308472277.0
2338.0,308472277.0
2339.0,308472277.0
2340.0,308472277.0
2341.0,308472277.0
2342.0,308472277.0
2343.0,308472277.0
2344.0,308472277.0
2345.0,308472277.0
2346.0,308472277.0
2347.0,308472277.0
2348.0,308472277.0
2349.0,308472277.0
2350.0,308472277.0
2351.0,308472277.0
2352.0,308472277.0
2353.0,308472277.0
2354.0,308472277.0
2355.0,308472277.0
2356.0,308472277.0
2357.0,308472277.0
2358.0,308472277.0
2359.0,308472277.0
2360.0,308472277.0
2361.0,308472277.0
2362.0,308472277.0
2363.0,308472277.0
2364.0,308472277.0
2365.0,308472277.0
2366.0,308472277.0
2367.0,308472277.0
2368.0,308472277.0
2369.0,308472277.0
2370.0,308472277.0
2371.0,308472277.0
2372.0,308472277.0
2373.0,308472277.0
2374.0,308472277.0
2375.0,308472277.0
2376.0,308472277.0
2377.0,308472277.0
2378.0,308472277.0
2379.0,308472277.0
2380.0,308472277.0
2381.0,308472277.0
2382.0,308472277.0
2383.0,308472277.0
2384.0,308472277.0
2385.0,308472277.0
2386.0,308472277.0
2387.0,308472277.0
2388.0,308472277.0
2389.0,308472277.0
2390.0,308472277.0
2391.0,308472277.0
2392.0,308472277.0
2393.0,308472277.0
2394.0,308472277.0
2395.0,308472277.0
2396.0,308472277.0
2397.0,308472277.0
2398.0,308472277.0
2399.0,308472277.0
2400.0,308472277.0
2401.0,308472277.0
2402.0,308472277.0
2403.0,308472277.0
2404.0,308472277.0
2405.0,308472277.0
2406.0,308472277.0
2407.0,308472277.0
2408.0,308472277.0
2409.0,308472277.0
2410.0,308472277.0
2411.0,308472277.0
2412.0,308472277.0
2413.0,308472277.0
2414.0,308472277.0
2415.0,308472277.0
2416.0,308472277.0
2417.0,308472277.0
2418.0,308472277.0
2419.0,308472277.0
2420.0,308472277.0
2421.0,308472277.0
2422.0,308472277.0
2423.0,308472277.0
2424.0,308472277.0
2425.0,308472277.0
2426.0,308472277.0
2427.0,308472277.0
2428.0,308472277.0
2429.0,308472277.0
2430.0,308472277.0
2431.0,308472277.0
2432.0,308472277.0
2433.0,308472277.0
2434.0,308472277.0
2435.0,308472277.0
2436.0,308472277.0
2437.0,308472277.0
2438.0,308472277.0
2439.0,308472277.0
2440.0,308472277.0
2441.0,308472277.0
2442.0,308472277.0
2443.0,308472277.0
2444.0,308472277.0
2445.0,308472277.0
2446.0,308472277.0
2447.0,308472277.0
2448.0,308472277.0
2449.0,308472277.0
2450.0,308472277.0
2451.0,308472277.0
2452.0,308472277.0
2453.0,308472277.0
2454.0,308472277.0
2455.0,308472277.0
2456.0,308472277.0
2457.0,308472277.0
2458.0,308472277.0
2459.0,308472277.0
2460.0,308472277.0
2461.0,308472277.0
2462.0,308472277.0
2463.0,308472277.0
2464.0,308472277.0
2465.0,308472277.0
2466.0,308472277.0
2467.0,308472277.0
2468.0,308472277.0
2469.0,308472277.0
2470.0,308472277.0
2471.0,308472277.0
2472.0,308472277.0
2473.0,308472277.0
2474.0,308472277.0
2475.0,308472277.0
2476.0,308472277.0
2477.0,308472277.0
2478.0,308472277.0
2479.0,308472277.0
2480.0,308472277.0
2481.0,308472277.0
2482.0,308472277.0
2483.0,308472277.0
2484.0,308472277.0
2485.0,308472277.0
2486.0,308472277.0
2487.0,308472277.0
2488.0,308472277.0
2489.0,308472277.0
2490.0,308472277.0
2491.0,308472277.0
2492.0,308472277.0
2493.0,308472277.0
2494.0,308472277.0
2495.0,308472277.0
2496.0,308472277.0
2497.0,308472277.0
2498.0,308472277.0
2499.0,308472277.0


==> figures/logs/mean_convergence_plots/mrf_color_seg_n4_cpu.csv <==
1.0,7370.116395251161
2.0,11537.380011138192
3.0,13632.68604007948
4.0,14767.895694536299
5.0,15540.806292152432
6.0,16161.218587595196
7.0,16651.266724256
8.0,17050.107495616954
9.0,17369.563147131623
10.0,17634.585126271555
11.0,17857.442197360837
12.0,18044.610170566528
13.0,18203.10096935327
14.0,18337.90130551879
15.0,18455.557626344675
16.0,18556.16798566025
17.0,18645.113683341056
18.0,18722.491426698612
19.0,18789.61744155666
20.0,18850.858309967723
21.0,18903.784854389003
22.0,18951.07946934573
23.0,18992.165433782146
24.0,19029.24843963905
25.0,19063.315212244866
26.0,19094.12312078856
27.0,19121.18647324697
28.0,19145.80342160947
29.0,19167.881742653335
30.0,19188.423705230143
31.0,19207.215107351818
32.0,19224.640861732132
33.0,19240.222810594245
34.0,19254.725865486223
35.0,19268.05572171366
36.0,19280.273922690667
37.0,19291.77038160096
38.0,19302.45220859557
39.0,19312.599478033753
40.0,19322.006247258174
41.0,19330.864057058483
42.0,19339.03014340806
43.0,19346.93165436994
44.0,19354.4283415948
45.0,19361.24098921554
46.0,19367.698596849295
47.0,19374.08647645913
48.0,19380.289441715184
49.0,19386.08382004728
50.0,19391.478033445488
51.0,19396.667180667122
52.0,19401.62599033169
53.0,19406.411272617363
54.0,19411.003779703104
55.0,19415.419763806618
56.0,19419.586534330738
57.0,19423.679934257394
58.0,19427.60921804153
59.0,19431.3873836147
60.0,19434.98472695151
61.0,19438.474428647125
62.0,19441.83075485217
63.0,19445.07615023532
64.0,19448.228534413956
65.0,19451.274608533542
66.0,19454.2720701234
67.0,19457.0923839849
68.0,19459.85141711839
69.0,19462.58232826246
70.0,19465.215184040488
71.0,19467.77885411561
72.0,19470.274388937043
73.0,19472.723321708607
74.0,19475.11097308501
75.0,19477.433415730415
76.0,19479.617552568772
77.0,19481.79158286875
78.0,19483.919873410912
79.0,19485.9707702512
80.0,19487.94277767693
81.0,19489.912417067404
82.0,19491.843523567633
83.0,19493.705366418944
84.0,19495.538910709703
85.0,19497.30249412127
86.0,19499.0534684861
87.0,19500.732486476034
88.0,19502.387180101436
89.0,19503.990459305613
90.0,19505.59543801528
91.0,19507.17166505657
92.0,19508.694609375605
93.0,19510.22416758953
94.0,19511.70294556404
95.0,19513.103265794754
96.0,19514.536736473696
97.0,19515.887458131256
98.0,19517.21023180235
99.0,19518.497570943775
100.0,19519.815268970742
101.0,19521.1002718299
102.0,19522.353724022883
103.0,19523.560003110168
104.0,19524.762342173286
105.0,19525.94326637466
106.0,19527.1191002817
107.0,19528.25408609421
108.0,19529.35459670439
109.0,19530.432686887383
110.0,19531.48486430814
111.0,19532.550534484213
112.0,19533.59456195162
113.0,19534.625400653924
114.0,19535.602673702328
115.0,19536.57396764456
116.0,19537.543165155443
117.0,19538.48852458813
118.0,19539.42096229416
119.0,19540.34988940045
120.0,19541.242381734035
121.0,19542.116919297652
122.0,19542.968703686445
123.0,19543.821401386667
124.0,19544.656905721717
125.0,19545.453590185854
126.0,19546.266721027445
127.0,19547.068097811018
128.0,19547.858238201934
129.0,19548.65317281662
130.0,19549.416366093137
131.0,19550.161423814712
132.0,19550.895457939478
133.0,19551.619557688784
134.0,19552.34321210372
135.0,19553.073773359534
136.0,19553.78017510302
137.0,19554.468441434306
138.0,19555.146179463016
139.0,19555.817960471846
140.0,19556.475554446522
141.0,19557.126447640712
142.0,19557.747384113274
143.0,19558.37012342873
144.0,19559.01673527334
145.0,19559.640062344795
146.0,19560.23251925569
147.0,19560.82845039277
148.0,19561.416539489735
149.0,19561.987557171888
150.0,19562.562987727626
151.0,19563.132039117303
152.0,19563.69422934607
153.0,19564.25520553626
154.0,19564.786824049806
155.0,19565.323791511415
156.0,19565.849789339263
157.0,19566.362576038857
158.0,19566.88110525782
159.0,19567.395408342796
160.0,19567.895474833633
161.0,19568.378447628085
162.0,19568.87240454646
163.0,19569.36766609569
164.0,19569.84261871717
165.0,19570.316711625932
166.0,19570.7884945665
167.0,19571.252833526887
168.0,19571.710989569474
169.0,19572.15561446722
170.0,19572.60095704066
171.0,19573.039929072216
172.0,19573.46961629747
173.0,19573.89881599506
174.0,19574.320918005353
175.0,19574.733082950235
176.0,19575.147214386405
177.0,19575.549405104422
178.0,19575.95494220523
179.0,19576.35606807866
180.0,19576.751566366158
181.0,19577.1349458274
182.0,19577.52006872373
183.0,19577.898704579988
184.0,19578.274933947327
185.0,19578.650337053114
186.0,19579.009393389446
187.0,19579.376919733575
188.0,19579.739618747688
189.0,19580.096767989402
190.0,19580.445936090757
191.0,19580.787778582075
192.0,19581.13826697264
193.0,19581.485124880935
194.0,19581.82036430996
195.0,19582.151589249654
196.0,19582.481781898903
197.0,19582.80779213881
198.0,19583.125190167702
199.0,19583.44442204632
200.0,19583.75155537818
201.0,19584.062796963484
202.0,19584.380770807104
203.0,19584.691380843553
204.0,19584.99571726911
205.0,19585.301903232197
206.0,19585.60974117153
207.0,19585.91327432396
208.0,19586.203451061592
209.0,19586.49473387902
210.0,19586.78173210469
211.0,19587.065633377722
212.0,19587.350767134896
213.0,19587.629850806836
214.0,19587.91002062887
215.0,19588.178322439035
216.0,19588.440826601676
217.0,19588.704134110674
218.0,19588.96183868075
219.0,19589.22073261068
220.0,19589.47403647428
221.0,19589.729619941794
222.0,19589.98742324061
223.0,19590.24374991825
224.0,19590.494728998703
225.0,19590.74731181028
226.0,19590.989420114107
227.0,19591.23244767307
228.0,19591.473933089368
229.0,19591.710680559456
230.0,19591.95024787196
231.0,19592.184990741927
232.0,19592.413186050606
233.0,19592.642825079947
234.0,19592.86666217005
235.0,19593.08834776495
236.0,19593.310581474474
237.0,19593.52794194045
238.0,19593.74676859561
239.0,19593.96246480393
240.0,19594.17611302996
241.0,19594.387814133883
242.0,19594.60091630888
243.0,19594.81341881906
244.0,19595.02487141137
245.0,19595.23189029334
246.0,19595.43446627918
247.0,19595.634889784935
248.0,19595.833083096673
249.0,19596.031161968436
250.0,19596.22981396578
251.0,19596.42432730888
252.0,19596.616678125036
253.0,19596.809864441122
254.0,19597.00178838074
255.0,19597.187848770714
256.0,19597.370656027942
257.0,19597.556117346423
258.0,19597.740025438332
259.0,19597.92087077178
260.0,19598.10110918735
261.0,19598.2783510623
262.0,19598.45165996045
263.0,19598.62727808904
264.0,19598.801709872125
265.0,19598.970624132384
266.0,19599.14411778147
267.0,19599.311850714093
268.0,19599.478674999566
269.0,19599.648621564203
270.0,19599.818157675298
271.0,19599.979963307484
272.0,19600.147057791615
273.0,19600.30887661895
274.0,19600.468427773754
275.0,19600.62817669507
276.0,19600.78725770286
277.0,19600.945335108892
278.0,19601.099796625782
279.0,19601.253636272253
280.0,19601.40540653877
281.0,19601.556545841373
282.0,19601.708865526693
283.0,19601.858419845925
284.0,19602.006917604638
285.0,19602.154811616543
286.0,19602.298259529358
287.0,19602.441356356034
288.0,19602.58358212071
289.0,19602.72471343285
290.0,19602.865087197224
291.0,19603.007343613244
292.0,19603.149481112734
293.0,19603.28438532028
294.0,19603.42233488504
295.0,19603.561266578763
296.0,19603.69668721962
297.0,19603.83134421569
298.0,19603.96693182129
299.0,19604.10050695653
300.0,19604.234227828965
301.0,19604.36624448177
302.0,19604.493734567433
303.0,19604.621748423877
304.0,19604.752060045124
305.0,19604.88376163022
306.0,19605.009399071663
307.0,19605.133955869856
308.0,19605.256324667538
309.0,19605.38350324903
310.0,19605.506897660973
311.0,19605.629788922568
312.0,19605.75171873024
313.0,19605.87201531415
314.0,19605.992162647006
315.0,19606.110606693437
316.0,19606.228732288513
317.0,19606.347945504836
318.0,19606.465496458237
319.0,19606.58098822244
320.0,19606.695013657692
321.0,19606.806629104
322.0,19606.918403787087
323.0,19607.0293799229
324.0,19607.140065661315
325.0,19607.24879257254
326.0,19607.359439698903
327.0,19607.469132259273
328.0,19607.579192958303
329.0,19607.68864466964
330.0,19607.79507684598
331.0,19607.90152242173
332.0,19608.006542794785
333.0,19608.112355649067
334.0,19608.216686219585
335.0,19608.31962195924
336.0,19608.42285128666
337.0,19608.524421512247
338.0,19608.62544246117
339.0,19608.726794399205
340.0,19608.82769876655
341.0,19608.92797144867
342.0,19609.027353127105
343.0,19609.12586614153
344.0,19609.2240233322
345.0,19609.321216805092
346.0,19609.4189310988
347.0,19609.515532219175
348.0,19609.614224487374
349.0,19609.71051743632
350.0,19609.804786110217
351.0,19609.899509098705
352.0,19609.992992266634
353.0,19610.087175616565
354.0,19610.17692710762
355.0,19610.269221768725
356.0,19610.358086441887
357.0,19610.446214491953
358.0,19610.53477806317
359.0,19610.622148863127
360.0,19610.70913197654
361.0,19610.7974411288
362.0,19610.88543711718
363.0,19610.973353021804
364.0,19611.062533556702
365.0,19611.148982825613
366.0,19611.23432026415
367.0,19611.318419631447
368.0,19611.402320438796
369.0,19611.48616546468
370.0,19611.57096063847
371.0,19611.655401367072
372.0,19611.73772290618
373.0,19611.81876013682
374.0,19611.89991341847
375.0,19611.981811635436
376.0,19612.06268714466
377.0,19612.140811251556
378.0,19612.219804178465
379.0,19612.300284640223
380.0,19612.38027936165
381.0,19612.45754329319
382.0,19612.53452579954
383.0,19612.61158532005
384.0,19612.688379709678
385.0,19612.764665776103
386.0,19612.838494470845
387.0,19612.913910093703
388.0,19612.989353520912
389.0,19613.063855443892
390.0,19613.136980345836
391.0,19613.209190343903
392.0,19613.281089909477
393.0,19613.354916848104
394.0,19613.42638390508
395.0,19613.49716968188
396.0,19613.567684126887
397.0,19613.6381943194
398.0,19613.708694745663
399.0,19613.779615998777
400.0,19613.848688845315
401.0,19613.91889497618
402.0,19613.989236450718
403.0,19614.05665804923
404.0,19614.124103490598
405.0,19614.19249551744
406.0,19614.259059540887
407.0,19614.327435358657
408.0,19614.394100437294
409.0,19614.459594542583
410.0,19614.52548961958
411.0,19614.591593378962
412.0,19614.6572159063
413.0,19614.72089868169
414.0,19614.783478602312
415.0,19614.847871146198
416.0,19614.912111395515
417.0,19614.976779735705
418.0,19615.041128678484
419.0,19615.10471390432
420.0,19615.168671075236
421.0,19615.231767077756
422.0,19615.293528111044
423.0,19615.354863566103
424.0,19615.416132618026
425.0,19615.477779572513
426.0,19615.53750349222
427.0,19615.59844304049
428.0,19615.66080663272
429.0,19615.719845668158
430.0,19615.778763023605
431.0,19615.83685354152
432.0,19615.895312127454
433.0,19615.951862729282
434.0,19616.009622914407
435.0,19616.06727708584
436.0,19616.123937221815
437.0,19616.18153635368
438.0,19616.238282321225
439.0,19616.296113159384
440.0,19616.352128703275
441.0,19616.407943978742
442.0,19616.462455688186
443.0,19616.51838277102
444.0,19616.57456825681
445.0,19616.63052124463
446.0,19616.68525456732
447.0,19616.738458964555
448.0,19616.793335555543
449.0,19616.848644922826
450.0,19616.901967147962
451.0,19616.953905558705
452.0,19617.00709458174
453.0,19617.059430342288
454.0,19617.11274574588
455.0,19617.16490996744
456.0,19617.21689948252
457.0,19617.268277430852
458.0,19617.319404202746
459.0,19617.37018737337
460.0,19617.421129843013
461.0,19617.471725167867
462.0,19617.522460747176
463.0,19617.5729951901
464.0,19617.624004863937
465.0,19617.673744559834
466.0,19617.722341222336
467.0,19617.771614693203
468.0,19617.821244036837
469.0,19617.87098853113
470.0,19617.919175226052
471.0,19617.96726409371
472.0,19618.015165614976
473.0,19618.0621643259
474.0,19618.108630650517
475.0,19618.155805721923
476.0,19618.20252370079
477.0,19618.249375978183
478.0,19618.296357718267
479.0,19618.343672407267
480.0,19618.3903233474
481.0,19618.43622262131
482.0,19618.482261048768
483.0,19618.527610061938
484.0,19618.572589559404
485.0,19618.61767032016
486.0,19618.66352412851
487.0,19618.70841604972
488.0,19618.752505131546
489.0,19618.797067894993
490.0,19618.841472136068
491.0,19618.885520606287
492.0,19618.92955349185
493.0,19618.973442335264
494.0,19619.01562685271
495.0,19619.058777739945
496.0,19619.102555868183
497.0,19619.146054093315
498.0,19619.188960953863
499.0,19619.231519804787
500.0,19619.273857879467
501.0,19619.31571334245
502.0,19619.357240247624
503.0,19619.39969788032
504.0,19619.441727544367
505.0,19619.48283329465
506.0,19619.523910221422
507.0,19619.564976964928
508.0,19619.60502270924
509.0,19619.646209869126
510.0,19619.68610670544
511.0,19619.727223456463
512.0,19619.767069718644
513.0,19619.806264071776
514.0,19619.845191755423
515.0,19619.88496235309
516.0,19619.92352405199
517.0,19619.963180340903
518.0,19620.00310777677
519.0,19620.04186325599
520.0,19620.080491878114
521.0,19620.11981230167
522.0,19620.15878038663
523.0,19620.198137088722
524.0,19620.237002601338
525.0,19620.27512412374
526.0,19620.3132348781
527.0,19620.351235549777
528.0,19620.388686419676
529.0,19620.42620042243
530.0,19620.46400226151
531.0,19620.501752755205
532.0,19620.5399181778
533.0,19620.57734364737
534.0,19620.614975703098
535.0,19620.65260629829
536.0,19620.687937693525
537.0,19620.723487806077
538.0,19620.760240896037
539.0,19620.795871004764
540.0,19620.832778746746
541.0,19620.86896744538
542.0,19620.90413893541
543.0,19620.939148586887
544.0,19620.974679951232
545.0,19621.010198489203
546.0,19621.045075312282
547.0,19621.08068924885
548.0,19621.115577489414
549.0,19621.150462121903
550.0,19621.18538049003
551.0,19621.219875847182
552.0,19621.254268995122
553.0,19621.28809687824
554.0,19621.321478892554
555.0,19621.354134347926
556.0,19621.38763470908
557.0,19621.421597177014
558.0,19621.454965343328
559.0,19621.488213394874
560.0,19621.521487159756
561.0,19621.554588800253
562.0,19621.587495141885
563.0,19621.6201698879
564.0,19621.652965245798
565.0,19621.685648749313
566.0,19621.71852927054
567.0,19621.751311284406
568.0,19621.783552038833
569.0,19621.815132988788
570.0,19621.84681089474
571.0,19621.8790968363
572.0,19621.910866874205
573.0,19621.941859512164
574.0,19621.973151189854
575.0,19622.004591659977
576.0,19622.03521597931
577.0,19622.06582094069
578.0,19622.09633200597
579.0,19622.127398279223
580.0,19622.157953485665
581.0,19622.188050937722
582.0,19622.218541323826
583.0,19622.248636556375
584.0,19622.278842227846
585.0,19622.308687393423
586.0,19622.338498316974
587.0,19622.368626965716
588.0,19622.397917358114
589.0,19622.42763372189
590.0,19622.456886990127
591.0,19622.486137853786
592.0,19622.516580044885
593.0,19622.545933272704
594.0,19622.575039235042
595.0,19622.60402024048
596.0,19622.632529511386
597.0,19622.66193332513
598.0,19622.690179911642
599.0,19622.718528312456
600.0,19622.74727009934
601.0,19622.776089745887
602.0,19622.803788157853
603.0,19622.832019275258
604.0,19622.859495996916
605.0,19622.887137266265
606.0,19622.915024791862
607.0,19622.942098859712
608.0,19622.96928589445
609.0,19622.996368312808
610.0,19623.02317629591
611.0,19623.05047697013
612.0,19623.078040511573
613.0,19623.10506191197
614.0,19623.13219857144
615.0,19623.15874071997
616.0,19623.18581344602
617.0,19623.212650538335
618.0,19623.23920443542
619.0,19623.2650910679
620.0,19623.290910732703
621.0,19623.317375670522
622.0,19623.34319316223
623.0,19623.369185433385
624.0,19623.395559675213
625.0,19623.422220867575
626.0,19623.44751226068
627.0,19623.473348077307
628.0,19623.49945623138
629.0,19623.524559762045
630.0,19623.55058093019
631.0,19623.576346206304
632.0,19623.60206008182
633.0,19623.627566556635
634.0,19623.6528063483
635.0,19623.677724474193
636.0,19623.703078523326
637.0,19623.728391209836
638.0,19623.754159745265
639.0,19623.778597823744
640.0,19623.8032625059
641.0,19623.827834534637
642.0,19623.851727168072
643.0,19623.875938132915
644.0,19623.89997352707
645.0,19623.923899163317
646.0,19623.947915229655
647.0,19623.971489915384
648.0,19623.99514702202
649.0,19624.01840027919
650.0,19624.04177376354
651.0,19624.065063513917
652.0,19624.08829347223
653.0,19624.111423349266
654.0,19624.13449657113
655.0,19624.157426911228
656.0,19624.181185183414
657.0,19624.204106049267
658.0,19624.22772073869
659.0,19624.25059803053
660.0,19624.27378156562
661.0,19624.29654210423
662.0,19624.319558060903
663.0,19624.34211151443
664.0,19624.36460292268
665.0,19624.387582874195
666.0,19624.410273366604
667.0,19624.43302743435
668.0,19624.455986974695
669.0,19624.478095214334
670.0,19624.4996845225
671.0,19624.521344672623
672.0,19624.543950742114
673.0,19624.566267589347
674.0,19624.58799275787
675.0,19624.610199739203
676.0,19624.63158324467
677.0,19624.65302666799
678.0,19624.674542493827
679.0,19624.696399647313
680.0,19624.71749606852
681.0,19624.738864995223
682.0,19624.759473846974
683.0,19624.78028165137
684.0,19624.801722172895
685.0,19624.82254583289
686.0,19624.84398802645
687.0,19624.864889947712
688.0,19624.88605803167
689.0,19624.90702040804
690.0,19624.927598336482
691.0,19624.947507916004
692.0,19624.96758709464
693.0,19624.987844432064
694.0,19625.008455295938
695.0,19625.029262857428
696.0,19625.0496548378
697.0,19625.0693765677
698.0,19625.089577092087
699.0,19625.109754736193
700.0,19625.13012180415
701.0,19625.150252554744
702.0,19625.169930242617
703.0,19625.190056193467
704.0,19625.209813176578
705.0,19625.229782373342
706.0,19625.249639045658
707.0,19625.268898201335
708.0,19625.288004997514
709.0,19625.307217182697
710.0,19625.326902985107
711.0,19625.346265927834
712.0,19625.365477315176
713.0,19625.38464913264
714.0,19625.403420506034
715.0,19625.422143585285
716.0,19625.441045394542
717.0,19625.460275209465
718.0,19625.47912197444
719.0,19625.497705827736
720.0,19625.516740851224
721.0,19625.535405028226
722.0,19625.553947313536
723.0,19625.572553922644
724.0,19625.590968006218
725.0,19625.609291405162
726.0,19625.62767490588
727.0,19625.646561622856
728.0,19625.665340643198
729.0,19625.683640282503
730.0,19625.701977079196
731.0,19625.720413408842
732.0,19625.739133366093
733.0,19625.75735220962
734.0,19625.775305445473
735.0,19625.793307362168
736.0,19625.811082425396
737.0,19625.82893477469
738.0,19625.846717663964
739.0,19625.86426873449
740.0,19625.88159022609
741.0,19625.898877737698
742.0,19625.916062692377
743.0,19625.933326432263
744.0,19625.950670445847
745.0,19625.968188262723
746.0,19625.98518527818
747.0,19626.001998846546
748.0,19626.01904381068
749.0,19626.03597757871
750.0,19626.05323251115
751.0,19626.070138874064
752.0,19626.087109478154
753.0,19626.103847197894
754.0,19626.1207024544
755.0,19626.137815533497
756.0,19626.15502557093
757.0,19626.171876665358
758.0,19626.18859530165
759.0,19626.20512066535
760.0,19626.221668703394
761.0,19626.238168386728
762.0,19626.254969983598
763.0,19626.271734355098
764.0,19626.288305929524
765.0,19626.304594578014
766.0,19626.32080092818
767.0,19626.336684817292
768.0,19626.352639825163
769.0,19626.36859481829
770.0,19626.38469852935
771.0,19626.400823872114
772.0,19626.416750223478
773.0,19626.432275664378
774.0,19626.448060029223
775.0,19626.464171297193
776.0,19626.48031473077
777.0,19626.49578492943
778.0,19626.511733882347
779.0,19626.52731217283
780.0,19626.543107043348
781.0,19626.55865776304
782.0,19626.574356966285
783.0,19626.58987871236
784.0,19626.60553063731
785.0,19626.62108014777
786.0,19626.636286311084
787.0,19626.651592030525
788.0,19626.666642732896
789.0,19626.68171033111
790.0,19626.69683467965
791.0,19626.711690568878
792.0,19626.72697883957
793.0,19626.742204835624
794.0,19626.75702032137
795.0,19626.771814585474
796.0,19626.786498190046
797.0,19626.801662423324
798.0,19626.816538873823
799.0,19626.831350006243
800.0,19626.846073821944
801.0,19626.860801731273
802.0,19626.875720335418
803.0,19626.890748062495
804.0,19626.905243150868
805.0,19626.91967881622
806.0,19626.934046286096
807.0,19626.949011822733
808.0,19626.963527972915
809.0,19626.97796040025
810.0,19626.992069272892
811.0,19627.006445575516
812.0,19627.02071205655
813.0,19627.035008901552
814.0,19627.049238827953
815.0,19627.063356851548
816.0,19627.077272263698
817.0,19627.091481862106
818.0,19627.10569965148
819.0,19627.119300326493
820.0,19627.133300332953
821.0,19627.14766886479
822.0,19627.161579484353
823.0,19627.17536085857
824.0,19627.188962767486
825.0,19627.203129265163
826.0,19627.21708738087
827.0,19627.230785662614
828.0,19627.244458978632
829.0,19627.258020295154
830.0,19627.271451849112
831.0,19627.284762423194
832.0,19627.29829982367
833.0,19627.311832783715
834.0,19627.32490301484
835.0,19627.338276424955
836.0,19627.351461990864
837.0,19627.36462206549
838.0,19627.377958442332
839.0,19627.391175699373
840.0,19627.40448701065
841.0,19627.417660469084
842.0,19627.430794604777
843.0,19627.4437654309
844.0,19627.456500149638
845.0,19627.46934148418
846.0,19627.482141108052
847.0,19627.49504996284
848.0,19627.50823087183
849.0,19627.521354036355
850.0,19627.53421542391
851.0,19627.54693138204
852.0,19627.559831389626
853.0,19627.57249878373
854.0,19627.58519217604
855.0,19627.597620509026
856.0,19627.610106720524
857.0,19627.62284473257
858.0,19627.635679397106
859.0,19627.648227713325
860.0,19627.660452721462
861.0,19627.67284874676
862.0,19627.68507198793
863.0,19627.69738914216
864.0,19627.709689822375
865.0,19627.721614531256
866.0,19627.733955658703
867.0,19627.74631265737
868.0,19627.758375991638
869.0,19627.770476018635
870.0,19627.782705827223
871.0,19627.794795519072
872.0,19627.806825185646
873.0,19627.8190940067
874.0,19627.831091437965
875.0,19627.842962636478
876.0,19627.8546565243
877.0,19627.86649597583
878.0,19627.878277965345
879.0,19627.889839752104
880.0,19627.901391143318
881.0,19627.913523633135
882.0,19627.925601841784
883.0,19627.937265190947
884.0,19627.94889094089
885.0,19627.960190060232
886.0,19627.971790145544
887.0,19627.983348175192
888.0,19627.994690520016
889.0,19628.00622517154
890.0,19628.017450020074
891.0,19628.02873073057
892.0,19628.0403443988
893.0,19628.05195462243
894.0,19628.063366378992
895.0,19628.074958551824
896.0,19628.08616680085
897.0,19628.09755198012
898.0,19628.10900436346
899.0,19628.120298284088
900.0,19628.131606217128
901.0,19628.142789815014
902.0,19628.1539596273
903.0,19628.165042271103
904.0,19628.17601325786
905.0,19628.187169194527
906.0,19628.19827391209
907.0,19628.20894887241
908.0,19628.219735019866
909.0,19628.230633462248
910.0,19628.24165491634
911.0,19628.25250424839
912.0,19628.263505048595
913.0,19628.27446922807
914.0,19628.28523802615
915.0,19628.29618516063
916.0,19628.306906020392
917.0,19628.31769908845
918.0,19628.32819803821
919.0,19628.339007823015
920.0,19628.34955488762
921.0,19628.360226111443
922.0,19628.370951654288
923.0,19628.3815299353
924.0,19628.392000159703
925.0,19628.40267001511
926.0,19628.413182616423
927.0,19628.42356776579
928.0,19628.433909138213
929.0,19628.444350563488
930.0,19628.454953833407
931.0,19628.465388672674
932.0,19628.47537747356
933.0,19628.485568657838
934.0,19628.495749315538
935.0,19628.506054012923
936.0,19628.516173192605
937.0,19628.5263604444
938.0,19628.536398831955
939.0,19628.546475123454
940.0,19628.556749781637
941.0,19628.56669780682
942.0,19628.577026099767
943.0,19628.586802293976
944.0,19628.596536594272
945.0,19628.60658263542
946.0,19628.616676242513
947.0,19628.62649500275
948.0,19628.636233099605
949.0,19628.64624680814
950.0,19628.65620458239
951.0,19628.665854961113
952.0,19628.675444924807
953.0,19628.685067818486
954.0,19628.69515532766
955.0,19628.70490471926
956.0,19628.714531114987
957.0,19628.724350056506
958.0,19628.73407819824
959.0,19628.7434994313
960.0,19628.753146486433
961.0,19628.762686632974
962.0,19628.772218559734
963.0,19628.781699541858
964.0,19628.79101264768
965.0,19628.800410159994
966.0,19628.80970892657
967.0,19628.81912759144
968.0,19628.82843316777
969.0,19628.837921678765
970.0,19628.84737555979
971.0,19628.856804274794
972.0,19628.865974901248
973.0,19628.875211543378
974.0,19628.88455834502
975.0,19628.893756344936
976.0,19628.90323487928
977.0,19628.91248100628
978.0,19628.921443491196
979.0,19628.930594007918
980.0,19628.939729808688
981.0,19628.94886616099
982.0,19628.957816289145
983.0,19628.96692564028
984.0,19628.975883556435
985.0,19628.98494155182
986.0,19628.994065192666
987.0,19629.00312463722
988.0,19629.01228641714
989.0,19629.0213646267
990.0,19629.03033621439
991.0,19629.0392000265
992.0,19629.047522900204
993.0,19629.05177083162
994.0,19629.051874346405
995.0,19629.051972090245
996.0,19629.05202788889
997.0,19629.05202788889
998.0,19629.05202788889
999.0,19629.05202788889
1000.0,19629.05202788889
1001.0,19629.05202788889
1002.0,19629.05202788889
1003.0,19629.05202788889
1004.0,19629.05202788889
1005.0,19629.05202788889
1006.0,19629.05202788889
1007.0,19629.05202788889
1008.0,19629.05202788889
1009.0,19629.05202788889
1010.0,19629.05202788889
1011.0,19629.05202788889
1012.0,19629.05202788889
1013.0,19629.05202788889
1014.0,19629.05202788889
1015.0,19629.05202788889
1016.0,19629.05202788889
1017.0,19629.05202788889
1018.0,19629.05202788889
1019.0,19629.05202788889
1020.0,19629.05202788889
1021.0,19629.05202788889
1022.0,19629.05202788889
1023.0,19629.05202788889
1024.0,19629.05202788889
1025.0,19629.05202788889
1026.0,19629.05202788889
1027.0,19629.05202788889
1028.0,19629.05202788889
1029.0,19629.05202788889
1030.0,19629.05202788889
1031.0,19629.05202788889
1032.0,19629.05202788889
1033.0,19629.05202788889
1034.0,19629.05202788889
1035.0,19629.05202788889
1036.0,19629.05202788889
1037.0,19629.05202788889
1038.0,19629.05202788889
1039.0,19629.05202788889
1040.0,19629.05202788889
1041.0,19629.05202788889
1042.0,19629.05202788889
1043.0,19629.05202788889
1044.0,19629.05202788889
1045.0,19629.05202788889
1046.0,19629.05202788889
1047.0,19629.05202788889
1048.0,19629.05202788889
1049.0,19629.05202788889
1050.0,19629.05202788889
1051.0,19629.05202788889
1052.0,19629.05202788889
1053.0,19629.05202788889
1054.0,19629.05202788889
1055.0,19629.05202788889
1056.0,19629.05202788889
1057.0,19629.05202788889
1058.0,19629.05202788889
1059.0,19629.05202788889
1060.0,19629.05202788889
1061.0,19629.05202788889
1062.0,19629.05202788889
1063.0,19629.05202788889
1064.0,19629.05202788889
1065.0,19629.05202788889
1066.0,19629.05202788889
1067.0,19629.05202788889
1068.0,19629.05202788889
1069.0,19629.05202788889
1070.0,19629.05202788889
1071.0,19629.05202788889
1072.0,19629.05202788889
1073.0,19629.05202788889
1074.0,19629.05202788889
1075.0,19629.05202788889
1076.0,19629.05202788889
1077.0,19629.05202788889
1078.0,19629.05202788889
1079.0,19629.05202788889
1080.0,19629.05202788889
1081.0,19629.05202788889
1082.0,19629.05202788889
1083.0,19629.05202788889
1084.0,19629.05202788889
1085.0,19629.05202788889
1086.0,19629.05202788889
1087.0,19629.05202788889
1088.0,19629.05202788889
1089.0,19629.05202788889
1090.0,19629.05202788889
1091.0,19629.05202788889
1092.0,19629.05202788889
1093.0,19629.05202788889
1094.0,19629.05202788889
1095.0,19629.05202788889
1096.0,19629.05202788889
1097.0,19629.05202788889
1098.0,19629.05202788889
1099.0,19629.05202788889
1100.0,19629.05202788889
1101.0,19629.05202788889
1102.0,19629.05202788889
1103.0,19629.05202788889
1104.0,19629.05202788889
1105.0,19629.05202788889
1106.0,19629.05202788889
1107.0,19629.05202788889
1108.0,19629.05202788889
1109.0,19629.05202788889
1110.0,19629.05202788889
1111.0,19629.05202788889
1112.0,19629.05202788889
1113.0,19629.05202788889
1114.0,19629.05202788889
1115.0,19629.05202788889
1116.0,19629.05202788889
1117.0,19629.05202788889
1118.0,19629.05202788889
1119.0,19629.05202788889
1120.0,19629.05202788889
1121.0,19629.05202788889
1122.0,19629.05202788889
1123.0,19629.05202788889
1124.0,19629.05202788889
1125.0,19629.05202788889
1126.0,19629.05202788889
1127.0,19629.05202788889
1128.0,19629.05202788889
1129.0,19629.05202788889
1130.0,19629.05202788889
1131.0,19629.05202788889
1132.0,19629.05202788889
1133.0,19629.05202788889
1134.0,19629.05202788889
1135.0,19629.05202788889
1136.0,19629.05202788889
1137.0,19629.05202788889
1138.0,19629.05202788889
1139.0,19629.05202788889
1140.0,19629.05202788889
1141.0,19629.05202788889
1142.0,19629.05202788889
1143.0,19629.05202788889
1144.0,19629.05202788889
1145.0,19629.05202788889
1146.0,19629.05202788889
1147.0,19629.05202788889
1148.0,19629.05202788889
1149.0,19629.05202788889
1150.0,19629.05202788889
1151.0,19629.05202788889
1152.0,19629.05202788889
1153.0,19629.05202788889
1154.0,19629.05202788889
1155.0,19629.05202788889
1156.0,19629.05202788889
1157.0,19629.05202788889
1158.0,19629.05202788889
1159.0,19629.05202788889
1160.0,19629.05202788889
1161.0,19629.05202788889
1162.0,19629.05202788889
1163.0,19629.05202788889
1164.0,19629.05202788889
1165.0,19629.05202788889
1166.0,19629.05202788889
1167.0,19629.05202788889
1168.0,19629.05202788889
1169.0,19629.05202788889
1170.0,19629.05202788889
1171.0,19629.05202788889
1172.0,19629.05202788889
1173.0,19629.05202788889
1174.0,19629.05202788889
1175.0,19629.05202788889
1176.0,19629.05202788889
1177.0,19629.05202788889
1178.0,19629.05202788889
1179.0,19629.05202788889
1180.0,19629.05202788889
1181.0,19629.05202788889
1182.0,19629.05202788889
1183.0,19629.05202788889
1184.0,19629.05202788889
1185.0,19629.05202788889
1186.0,19629.05202788889
1187.0,19629.05202788889
1188.0,19629.05202788889
1189.0,19629.05202788889
1190.0,19629.05202788889
1191.0,19629.05202788889
1192.0,19629.05202788889
1193.0,19629.05202788889
1194.0,19629.05202788889
1195.0,19629.05202788889
1196.0,19629.05202788889
1197.0,19629.05202788889
1198.0,19629.05202788889
1199.0,19629.05202788889
1200.0,19629.05202788889
1201.0,19629.05202788889
1202.0,19629.05202788889
1203.0,19629.05202788889
1204.0,19629.05202788889
1205.0,19629.05202788889
1206.0,19629.05202788889
1207.0,19629.05202788889
1208.0,19629.05202788889
1209.0,19629.05202788889
1210.0,19629.05202788889
1211.0,19629.05202788889
1212.0,19629.05202788889
1213.0,19629.05202788889
1214.0,19629.05202788889
1215.0,19629.05202788889
1216.0,19629.05202788889
1217.0,19629.05202788889
1218.0,19629.05202788889
1219.0,19629.05202788889
1220.0,19629.05202788889
1221.0,19629.05202788889
1222.0,19629.05202788889
1223.0,19629.05202788889
1224.0,19629.05202788889
1225.0,19629.05202788889
1226.0,19629.05202788889
1227.0,19629.05202788889
1228.0,19629.05202788889
1229.0,19629.05202788889
1230.0,19629.05202788889
1231.0,19629.05202788889
1232.0,19629.05202788889
1233.0,19629.05202788889
1234.0,19629.05202788889
1235.0,19629.05202788889
1236.0,19629.05202788889
1237.0,19629.05202788889
1238.0,19629.05202788889
1239.0,19629.05202788889
1240.0,19629.05202788889
1241.0,19629.05202788889
1242.0,19629.05202788889
1243.0,19629.05202788889
1244.0,19629.05202788889
1245.0,19629.05202788889
1246.0,19629.05202788889
1247.0,19629.05202788889
1248.0,19629.05202788889
1249.0,19629.05202788889
1250.0,19629.05202788889
1251.0,19629.05202788889
1252.0,19629.05202788889
1253.0,19629.05202788889
1254.0,19629.05202788889
1255.0,19629.05202788889
1256.0,19629.05202788889
1257.0,19629.05202788889
1258.0,19629.05202788889
1259.0,19629.05202788889
1260.0,19629.05202788889
1261.0,19629.05202788889
1262.0,19629.05202788889
1263.0,19629.05202788889
1264.0,19629.05202788889
1265.0,19629.05202788889
1266.0,19629.05202788889
1267.0,19629.05202788889
1268.0,19629.05202788889
1269.0,19629.05202788889
1270.0,19629.05202788889
1271.0,19629.05202788889
1272.0,19629.05202788889
1273.0,19629.05202788889
1274.0,19629.05202788889
1275.0,19629.05202788889
1276.0,19629.05202788889
1277.0,19629.05202788889
1278.0,19629.05202788889
1279.0,19629.05202788889
1280.0,19629.05202788889
1281.0,19629.05202788889
1282.0,19629.05202788889
1283.0,19629.05202788889
1284.0,19629.05202788889
1285.0,19629.05202788889
1286.0,19629.05202788889
1287.0,19629.05202788889
1288.0,19629.05202788889
1289.0,19629.05202788889
1290.0,19629.05202788889
1291.0,19629.05202788889
1292.0,19629.05202788889
1293.0,19629.05202788889
1294.0,19629.05202788889
1295.0,19629.05202788889
1296.0,19629.05202788889
1297.0,19629.05202788889
1298.0,19629.05202788889
1299.0,19629.05202788889
1300.0,19629.05202788889
1301.0,19629.05202788889
1302.0,19629.05202788889
1303.0,19629.05202788889
1304.0,19629.05202788889
1305.0,19629.05202788889
1306.0,19629.05202788889
1307.0,19629.05202788889
1308.0,19629.05202788889
1309.0,19629.05202788889
1310.0,19629.05202788889
1311.0,19629.05202788889
1312.0,19629.05202788889
1313.0,19629.05202788889
1314.0,19629.05202788889
1315.0,19629.05202788889
1316.0,19629.05202788889
1317.0,19629.05202788889
1318.0,19629.05202788889
1319.0,19629.05202788889
1320.0,19629.05202788889
1321.0,19629.05202788889
1322.0,19629.05202788889
1323.0,19629.05202788889
1324.0,19629.05202788889
1325.0,19629.05202788889
1326.0,19629.05202788889
1327.0,19629.05202788889
1328.0,19629.05202788889
1329.0,19629.05202788889
1330.0,19629.05202788889
1331.0,19629.05202788889
1332.0,19629.05202788889
1333.0,19629.05202788889
1334.0,19629.05202788889
1335.0,19629.05202788889
1336.0,19629.05202788889
1337.0,19629.05202788889
1338.0,19629.05202788889
1339.0,19629.05202788889
1340.0,19629.05202788889
1341.0,19629.05202788889
1342.0,19629.05202788889
1343.0,19629.05202788889
1344.0,19629.05202788889
1345.0,19629.05202788889
1346.0,19629.05202788889
1347.0,19629.05202788889
1348.0,19629.05202788889
1349.0,19629.05202788889
1350.0,19629.05202788889
1351.0,19629.05202788889
1352.0,19629.05202788889
1353.0,19629.05202788889
1354.0,19629.05202788889
1355.0,19629.05202788889
1356.0,19629.05202788889
1357.0,19629.05202788889
1358.0,19629.05202788889
1359.0,19629.05202788889
1360.0,19629.05202788889
1361.0,19629.05202788889
1362.0,19629.05202788889
1363.0,19629.05202788889
1364.0,19629.05202788889
1365.0,19629.05202788889
1366.0,19629.05202788889
1367.0,19629.05202788889
1368.0,19629.05202788889
1369.0,19629.05202788889
1370.0,19629.05202788889
1371.0,19629.05202788889
1372.0,19629.05202788889
1373.0,19629.05202788889
1374.0,19629.05202788889
1375.0,19629.05202788889
1376.0,19629.05202788889
1377.0,19629.05202788889
1378.0,19629.05202788889
1379.0,19629.05202788889
1380.0,19629.05202788889
1381.0,19629.05202788889
1382.0,19629.05202788889
1383.0,19629.05202788889
1384.0,19629.05202788889
1385.0,19629.05202788889
1386.0,19629.05202788889
1387.0,19629.05202788889
1388.0,19629.05202788889
1389.0,19629.05202788889
1390.0,19629.05202788889
1391.0,19629.05202788889
1392.0,19629.05202788889
1393.0,19629.05202788889
1394.0,19629.05202788889
1395.0,19629.05202788889
1396.0,19629.05202788889
1397.0,19629.05202788889
1398.0,19629.05202788889
1399.0,19629.05202788889
1400.0,19629.05202788889
1401.0,19629.05202788889
1402.0,19629.05202788889
1403.0,19629.05202788889
1404.0,19629.05202788889
1405.0,19629.05202788889
1406.0,19629.05202788889
1407.0,19629.05202788889
1408.0,19629.05202788889
1409.0,19629.05202788889
1410.0,19629.05202788889
1411.0,19629.05202788889
1412.0,19629.05202788889
1413.0,19629.05202788889
1414.0,19629.05202788889
1415.0,19629.05202788889
1416.0,19629.05202788889
1417.0,19629.05202788889
1418.0,19629.05202788889
1419.0,19629.05202788889
1420.0,19629.05202788889
1421.0,19629.05202788889
1422.0,19629.05202788889
1423.0,19629.05202788889
1424.0,19629.05202788889
1425.0,19629.05202788889
1426.0,19629.05202788889
1427.0,19629.05202788889
1428.0,19629.05202788889
1429.0,19629.05202788889
1430.0,19629.05202788889
1431.0,19629.05202788889
1432.0,19629.05202788889
1433.0,19629.05202788889
1434.0,19629.05202788889
1435.0,19629.05202788889
1436.0,19629.05202788889
1437.0,19629.05202788889
1438.0,19629.05202788889
1439.0,19629.05202788889
1440.0,19629.05202788889
1441.0,19629.05202788889
1442.0,19629.05202788889
1443.0,19629.05202788889
1444.0,19629.05202788889
1445.0,19629.05202788889
1446.0,19629.05202788889
1447.0,19629.05202788889
1448.0,19629.05202788889
1449.0,19629.05202788889
1450.0,19629.05202788889
1451.0,19629.05202788889
1452.0,19629.05202788889
1453.0,19629.05202788889
1454.0,19629.05202788889
1455.0,19629.05202788889
1456.0,19629.05202788889
1457.0,19629.05202788889
1458.0,19629.05202788889
1459.0,19629.05202788889
1460.0,19629.05202788889
1461.0,19629.05202788889
1462.0,19629.05202788889
1463.0,19629.05202788889
1464.0,19629.05202788889
1465.0,19629.05202788889
1466.0,19629.05202788889
1467.0,19629.05202788889
1468.0,19629.05202788889
1469.0,19629.05202788889
1470.0,19629.05202788889
1471.0,19629.05202788889
1472.0,19629.05202788889
1473.0,19629.05202788889
1474.0,19629.05202788889
1475.0,19629.05202788889
1476.0,19629.05202788889
1477.0,19629.05202788889
1478.0,19629.05202788889
1479.0,19629.05202788889
1480.0,19629.05202788889
1481.0,19629.05202788889
1482.0,19629.05202788889
1483.0,19629.05202788889
1484.0,19629.05202788889
1485.0,19629.05202788889
1486.0,19629.05202788889
1487.0,19629.05202788889
1488.0,19629.05202788889
1489.0,19629.05202788889
1490.0,19629.05202788889
1491.0,19629.05202788889
1492.0,19629.05202788889
1493.0,19629.05202788889
1494.0,19629.05202788889
1495.0,19629.05202788889
1496.0,19629.05202788889
1497.0,19629.05202788889
1498.0,19629.05202788889
1499.0,19629.05202788889
1500.0,19629.05202788889
1501.0,19629.05202788889
1502.0,19629.05202788889
1503.0,19629.05202788889
1504.0,19629.05202788889
1505.0,19629.05202788889
1506.0,19629.05202788889
1507.0,19629.05202788889
1508.0,19629.05202788889
1509.0,19629.05202788889
1510.0,19629.05202788889
1511.0,19629.05202788889
1512.0,19629.05202788889
1513.0,19629.05202788889
1514.0,19629.05202788889
1515.0,19629.05202788889
1516.0,19629.05202788889
1517.0,19629.05202788889
1518.0,19629.05202788889
1519.0,19629.05202788889
1520.0,19629.05202788889
1521.0,19629.05202788889
1522.0,19629.05202788889
1523.0,19629.05202788889
1524.0,19629.05202788889
1525.0,19629.05202788889
1526.0,19629.05202788889
1527.0,19629.05202788889
1528.0,19629.05202788889
1529.0,19629.05202788889
1530.0,19629.05202788889
1531.0,19629.05202788889
1532.0,19629.05202788889
1533.0,19629.05202788889
1534.0,19629.05202788889
1535.0,19629.05202788889
1536.0,19629.05202788889
1537.0,19629.05202788889
1538.0,19629.05202788889
1539.0,19629.05202788889
1540.0,19629.05202788889
1541.0,19629.05202788889
1542.0,19629.05202788889
1543.0,19629.05202788889
1544.0,19629.05202788889
1545.0,19629.05202788889
1546.0,19629.05202788889
1547.0,19629.05202788889
1548.0,19629.05202788889
1549.0,19629.05202788889
1550.0,19629.05202788889
1551.0,19629.05202788889
1552.0,19629.05202788889
1553.0,19629.05202788889
1554.0,19629.05202788889
1555.0,19629.05202788889
1556.0,19629.05202788889
1557.0,19629.05202788889
1558.0,19629.05202788889
1559.0,19629.05202788889
1560.0,19629.05202788889
1561.0,19629.05202788889
1562.0,19629.05202788889
1563.0,19629.05202788889
1564.0,19629.05202788889
1565.0,19629.05202788889
1566.0,19629.05202788889
1567.0,19629.05202788889
1568.0,19629.05202788889
1569.0,19629.05202788889
1570.0,19629.05202788889
1571.0,19629.05202788889
1572.0,19629.05202788889
1573.0,19629.05202788889
1574.0,19629.05202788889
1575.0,19629.05202788889
1576.0,19629.05202788889
1577.0,19629.05202788889
1578.0,19629.05202788889
1579.0,19629.05202788889
1580.0,19629.05202788889
1581.0,19629.05202788889
1582.0,19629.05202788889
1583.0,19629.05202788889
1584.0,19629.05202788889
1585.0,19629.05202788889
1586.0,19629.05202788889
1587.0,19629.05202788889
1588.0,19629.05202788889
1589.0,19629.05202788889
1590.0,19629.05202788889
1591.0,19629.05202788889
1592.0,19629.05202788889
1593.0,19629.05202788889
1594.0,19629.05202788889
1595.0,19629.05202788889
1596.0,19629.05202788889
1597.0,19629.05202788889
1598.0,19629.05202788889
1599.0,19629.05202788889
1600.0,19629.05202788889
1601.0,19629.05202788889
1602.0,19629.05202788889
1603.0,19629.05202788889
1604.0,19629.05202788889
1605.0,19629.05202788889
1606.0,19629.05202788889
1607.0,19629.05202788889
1608.0,19629.05202788889
1609.0,19629.05202788889
1610.0,19629.05202788889
1611.0,19629.05202788889
1612.0,19629.05202788889
1613.0,19629.05202788889
1614.0,19629.05202788889
1615.0,19629.05202788889
1616.0,19629.05202788889
1617.0,19629.05202788889
1618.0,19629.05202788889
1619.0,19629.05202788889
1620.0,19629.05202788889
1621.0,19629.05202788889
1622.0,19629.05202788889
1623.0,19629.05202788889
1624.0,19629.05202788889
1625.0,19629.05202788889
1626.0,19629.05202788889
1627.0,19629.05202788889
1628.0,19629.05202788889
1629.0,19629.05202788889
1630.0,19629.05202788889
1631.0,19629.05202788889
1632.0,19629.05202788889
1633.0,19629.05202788889
1634.0,19629.05202788889
1635.0,19629.05202788889
1636.0,19629.05202788889
1637.0,19629.05202788889
1638.0,19629.05202788889
1639.0,19629.05202788889
1640.0,19629.05202788889
1641.0,19629.05202788889
1642.0,19629.05202788889
1643.0,19629.05202788889
1644.0,19629.05202788889
1645.0,19629.05202788889
1646.0,19629.05202788889
1647.0,19629.05202788889
1648.0,19629.05202788889
1649.0,19629.05202788889
1650.0,19629.05202788889
1651.0,19629.05202788889
1652.0,19629.05202788889
1653.0,19629.05202788889
1654.0,19629.05202788889
1655.0,19629.05202788889
1656.0,19629.05202788889
1657.0,19629.05202788889
1658.0,19629.05202788889
1659.0,19629.05202788889
1660.0,19629.05202788889
1661.0,19629.05202788889
1662.0,19629.05202788889
1663.0,19629.05202788889
1664.0,19629.05202788889
1665.0,19629.05202788889
1666.0,19629.05202788889
1667.0,19629.05202788889
1668.0,19629.05202788889
1669.0,19629.05202788889
1670.0,19629.05202788889
1671.0,19629.05202788889
1672.0,19629.05202788889
1673.0,19629.05202788889
1674.0,19629.05202788889
1675.0,19629.05202788889
1676.0,19629.05202788889
1677.0,19629.05202788889
1678.0,19629.05202788889
1679.0,19629.05202788889
1680.0,19629.05202788889
1681.0,19629.05202788889
1682.0,19629.05202788889
1683.0,19629.05202788889
1684.0,19629.05202788889
1685.0,19629.05202788889
1686.0,19629.05202788889
1687.0,19629.05202788889
1688.0,19629.05202788889
1689.0,19629.05202788889
1690.0,19629.05202788889
1691.0,19629.05202788889
1692.0,19629.05202788889
1693.0,19629.05202788889
1694.0,19629.05202788889
1695.0,19629.05202788889
1696.0,19629.05202788889
1697.0,19629.05202788889
1698.0,19629.05202788889
1699.0,19629.05202788889
1700.0,19629.05202788889
1701.0,19629.05202788889
1702.0,19629.05202788889
1703.0,19629.05202788889
1704.0,19629.05202788889
1705.0,19629.05202788889
1706.0,19629.05202788889
1707.0,19629.05202788889
1708.0,19629.05202788889
1709.0,19629.05202788889
1710.0,19629.05202788889
1711.0,19629.05202788889
1712.0,19629.05202788889
1713.0,19629.05202788889
1714.0,19629.05202788889
1715.0,19629.05202788889
1716.0,19629.05202788889
1717.0,19629.05202788889
1718.0,19629.05202788889
1719.0,19629.05202788889
1720.0,19629.05202788889
1721.0,19629.05202788889
1722.0,19629.05202788889
1723.0,19629.05202788889
1724.0,19629.05202788889
1725.0,19629.05202788889
1726.0,19629.05202788889
1727.0,19629.05202788889
1728.0,19629.05202788889
1729.0,19629.05202788889
1730.0,19629.05202788889
1731.0,19629.05202788889
1732.0,19629.05202788889
1733.0,19629.05202788889
1734.0,19629.05202788889
1735.0,19629.05202788889
1736.0,19629.05202788889
1737.0,19629.05202788889
1738.0,19629.05202788889
1739.0,19629.05202788889
1740.0,19629.05202788889
1741.0,19629.05202788889
1742.0,19629.05202788889
1743.0,19629.05202788889
1744.0,19629.05202788889
1745.0,19629.05202788889
1746.0,19629.05202788889
1747.0,19629.05202788889
1748.0,19629.05202788889
1749.0,19629.05202788889
1750.0,19629.05202788889
1751.0,19629.05202788889
1752.0,19629.05202788889
1753.0,19629.05202788889
1754.0,19629.05202788889
1755.0,19629.05202788889
1756.0,19629.05202788889
1757.0,19629.05202788889
1758.0,19629.05202788889
1759.0,19629.05202788889
1760.0,19629.05202788889
1761.0,19629.05202788889
1762.0,19629.05202788889
1763.0,19629.05202788889
1764.0,19629.05202788889
1765.0,19629.05202788889
1766.0,19629.05202788889
1767.0,19629.05202788889
1768.0,19629.05202788889
1769.0,19629.05202788889
1770.0,19629.05202788889
1771.0,19629.05202788889
1772.0,19629.05202788889
1773.0,19629.05202788889
1774.0,19629.05202788889
1775.0,19629.05202788889
1776.0,19629.05202788889
1777.0,19629.05202788889
1778.0,19629.05202788889
1779.0,19629.05202788889
1780.0,19629.05202788889
1781.0,19629.05202788889
1782.0,19629.05202788889
1783.0,19629.05202788889
1784.0,19629.05202788889
1785.0,19629.05202788889
1786.0,19629.05202788889
1787.0,19629.05202788889
1788.0,19629.05202788889
1789.0,19629.05202788889
1790.0,19629.05202788889
1791.0,19629.05202788889
1792.0,19629.05202788889
1793.0,19629.05202788889
1794.0,19629.05202788889
1795.0,19629.05202788889
1796.0,19629.05202788889
1797.0,19629.05202788889
1798.0,19629.05202788889
1799.0,19629.05202788889
1800.0,19629.05202788889
1801.0,19629.05202788889
1802.0,19629.05202788889
1803.0,19629.05202788889
1804.0,19629.05202788889
1805.0,19629.05202788889
1806.0,19629.05202788889
1807.0,19629.05202788889
1808.0,19629.05202788889
1809.0,19629.05202788889
1810.0,19629.05202788889
1811.0,19629.05202788889
1812.0,19629.05202788889
1813.0,19629.05202788889
1814.0,19629.05202788889
1815.0,19629.05202788889
1816.0,19629.05202788889
1817.0,19629.05202788889
1818.0,19629.05202788889
1819.0,19629.05202788889
1820.0,19629.05202788889
1821.0,19629.05202788889
1822.0,19629.05202788889
1823.0,19629.05202788889
1824.0,19629.05202788889
1825.0,19629.05202788889
1826.0,19629.05202788889
1827.0,19629.05202788889
1828.0,19629.05202788889
1829.0,19629.05202788889
1830.0,19629.05202788889
1831.0,19629.05202788889
1832.0,19629.05202788889
1833.0,19629.05202788889
1834.0,19629.05202788889
1835.0,19629.05202788889
1836.0,19629.05202788889
1837.0,19629.05202788889
1838.0,19629.05202788889
1839.0,19629.05202788889
1840.0,19629.05202788889
1841.0,19629.05202788889
1842.0,19629.05202788889
1843.0,19629.05202788889
1844.0,19629.05202788889
1845.0,19629.05202788889
1846.0,19629.05202788889
1847.0,19629.05202788889
1848.0,19629.05202788889
1849.0,19629.05202788889
1850.0,19629.05202788889
1851.0,19629.05202788889
1852.0,19629.05202788889
1853.0,19629.05202788889
1854.0,19629.05202788889
1855.0,19629.05202788889
1856.0,19629.05202788889
1857.0,19629.05202788889
1858.0,19629.05202788889
1859.0,19629.05202788889
1860.0,19629.05202788889
1861.0,19629.05202788889
1862.0,19629.05202788889
1863.0,19629.05202788889
1864.0,19629.05202788889
1865.0,19629.05202788889
1866.0,19629.05202788889
1867.0,19629.05202788889
1868.0,19629.05202788889
1869.0,19629.05202788889
1870.0,19629.05202788889
1871.0,19629.05202788889
1872.0,19629.05202788889
1873.0,19629.05202788889
1874.0,19629.05202788889
1875.0,19629.05202788889
1876.0,19629.05202788889
1877.0,19629.05202788889
1878.0,19629.05202788889
1879.0,19629.05202788889
1880.0,19629.05202788889
1881.0,19629.05202788889
1882.0,19629.05202788889
1883.0,19629.05202788889
1884.0,19629.05202788889
1885.0,19629.05202788889
1886.0,19629.05202788889
1887.0,19629.05202788889
1888.0,19629.05202788889
1889.0,19629.05202788889
1890.0,19629.05202788889
1891.0,19629.05202788889
1892.0,19629.05202788889
1893.0,19629.05202788889
1894.0,19629.05202788889
1895.0,19629.05202788889
1896.0,19629.05202788889
1897.0,19629.05202788889
1898.0,19629.05202788889
1899.0,19629.05202788889
1900.0,19629.05202788889
1901.0,19629.05202788889
1902.0,19629.05202788889
1903.0,19629.05202788889
1904.0,19629.05202788889
1905.0,19629.05202788889
1906.0,19629.05202788889
1907.0,19629.05202788889
1908.0,19629.05202788889
1909.0,19629.05202788889
1910.0,19629.05202788889
1911.0,19629.05202788889
1912.0,19629.05202788889
1913.0,19629.05202788889
1914.0,19629.05202788889
1915.0,19629.05202788889
1916.0,19629.05202788889
1917.0,19629.05202788889
1918.0,19629.05202788889
1919.0,19629.05202788889
1920.0,19629.05202788889
1921.0,19629.05202788889
1922.0,19629.05202788889
1923.0,19629.05202788889
1924.0,19629.05202788889
1925.0,19629.05202788889
1926.0,19629.05202788889
1927.0,19629.05202788889
1928.0,19629.05202788889
1929.0,19629.05202788889
1930.0,19629.05202788889
1931.0,19629.05202788889
1932.0,19629.05202788889
1933.0,19629.05202788889
1934.0,19629.05202788889
1935.0,19629.05202788889
1936.0,19629.05202788889
1937.0,19629.05202788889
1938.0,19629.05202788889
1939.0,19629.05202788889
1940.0,19629.05202788889
1941.0,19629.05202788889
1942.0,19629.05202788889
1943.0,19629.05202788889
1944.0,19629.05202788889
1945.0,19629.05202788889
1946.0,19629.05202788889
1947.0,19629.05202788889
1948.0,19629.05202788889
1949.0,19629.05202788889
1950.0,19629.05202788889
1951.0,19629.05202788889
1952.0,19629.05202788889
1953.0,19629.05202788889
1954.0,19629.05202788889
1955.0,19629.05202788889
1956.0,19629.05202788889
1957.0,19629.05202788889
1958.0,19629.05202788889
1959.0,19629.05202788889
1960.0,19629.05202788889
1961.0,19629.05202788889
1962.0,19629.05202788889
1963.0,19629.05202788889
1964.0,19629.05202788889
1965.0,19629.05202788889
1966.0,19629.05202788889
1967.0,19629.05202788889
1968.0,19629.05202788889
1969.0,19629.05202788889
1970.0,19629.05202788889
1971.0,19629.05202788889
1972.0,19629.05202788889
1973.0,19629.05202788889
1974.0,19629.05202788889
1975.0,19629.05202788889
1976.0,19629.05202788889
1977.0,19629.05202788889
1978.0,19629.05202788889
1979.0,19629.05202788889
1980.0,19629.05202788889
1981.0,19629.05202788889
1982.0,19629.05202788889
1983.0,19629.05202788889
1984.0,19629.05202788889
1985.0,19629.05202788889
1986.0,19629.05202788889
1987.0,19629.05202788889
1988.0,19629.05202788889
1989.0,19629.05202788889
1990.0,19629.05202788889
1991.0,19629.05202788889
1992.0,19629.05202788889
1993.0,19629.05202788889
1994.0,19629.05202788889
1995.0,19629.05202788889
1996.0,19629.05202788889
1997.0,19629.05202788889
1998.0,19629.05202788889
1999.0,19629.05202788889


==> figures/logs/mean_convergence_plots/mrf_color_seg_n4_gpu.csv <==
1.0,19942.342407328153
2.0,19989.076481275235
3.0,20000.710115296522
4.0,20005.285177630387
5.0,20007.69765058139
6.0,20009.125504018517
7.0,20010.06114821759
8.0,20010.65922311111
9.0,20011.020643369517
10.0,20011.251914382716
11.0,20011.416196975308
12.0,20011.52854267579
13.0,20011.60747302469
14.0,20011.66886396296
15.0,20011.72115603395
16.0,20011.761471495724
17.0,20011.793765444443
18.0,20011.818609938273
19.0,20011.83285388889
20.0,20011.83285388889
21.0,20011.83285388889
22.0,20011.83285388889
23.0,20011.83285388889
24.0,20011.83285388889
25.0,20011.83285388889
26.0,20011.83285388889
27.0,20011.83285388889
28.0,20011.83285388889
29.0,20011.83285388889
30.0,20011.83285388889
31.0,20011.83285388889
32.0,20011.83285388889
33.0,20011.83285388889
34.0,20011.83285388889
35.0,20011.83285388889
36.0,20011.83285388889
37.0,20011.83285388889
38.0,20011.83285388889
39.0,20011.83285388889
40.0,20011.83285388889
41.0,20011.83285388889
42.0,20011.83285388889
43.0,20011.83285388889
44.0,20011.83285388889
45.0,20011.83285388889
46.0,20011.83285388889
47.0,20011.83285388889
48.0,20011.83285388889
49.0,20011.83285388889
50.0,20011.83285388889
51.0,20011.83285388889
52.0,20011.83285388889
53.0,20011.83285388889
54.0,20011.83285388889
55.0,20011.83285388889
56.0,20011.83285388889
57.0,20011.83285388889
58.0,20011.83285388889
59.0,20011.83285388889
60.0,20011.83285388889
61.0,20011.83285388889
62.0,20011.83285388889
63.0,20011.83285388889
64.0,20011.83285388889
65.0,20011.83285388889
66.0,20011.83285388889
67.0,20011.83285388889
68.0,20011.83285388889
69.0,20011.83285388889
70.0,20011.83285388889
71.0,20011.83285388889
72.0,20011.83285388889
73.0,20011.83285388889
74.0,20011.83285388889
75.0,20011.83285388889
76.0,20011.83285388889
77.0,20011.83285388889
78.0,20011.83285388889
79.0,20011.83285388889
80.0,20011.83285388889
81.0,20011.83285388889
82.0,20011.83285388889
83.0,20011.83285388889
84.0,20011.83285388889
85.0,20011.83285388889
86.0,20011.83285388889
87.0,20011.83285388889
88.0,20011.83285388889
89.0,20011.83285388889
90.0,20011.83285388889
91.0,20011.83285388889
92.0,20011.83285388889
93.0,20011.83285388889
94.0,20011.83285388889
95.0,20011.83285388889
96.0,20011.83285388889
97.0,20011.83285388889
98.0,20011.83285388889
99.0,20011.83285388889
100.0,20011.83285388889
101.0,20011.83285388889
102.0,20011.83285388889
103.0,20011.83285388889
104.0,20011.83285388889
105.0,20011.83285388889
106.0,20011.83285388889
107.0,20011.83285388889
108.0,20011.83285388889
109.0,20011.83285388889
110.0,20011.83285388889
111.0,20011.83285388889
112.0,20011.83285388889
113.0,20011.83285388889
114.0,20011.83285388889
115.0,20011.83285388889
116.0,20011.83285388889
117.0,20011.83285388889
118.0,20011.83285388889
119.0,20011.83285388889
120.0,20011.83285388889
121.0,20011.83285388889
122.0,20011.83285388889
123.0,20011.83285388889
124.0,20011.83285388889
125.0,20011.83285388889
126.0,20011.83285388889
127.0,20011.83285388889
128.0,20011.83285388889
129.0,20011.83285388889
130.0,20011.83285388889
131.0,20011.83285388889
132.0,20011.83285388889
133.0,20011.83285388889
134.0,20011.83285388889
135.0,20011.83285388889
136.0,20011.83285388889
137.0,20011.83285388889
138.0,20011.83285388889
139.0,20011.83285388889
140.0,20011.83285388889
141.0,20011.83285388889
142.0,20011.83285388889
143.0,20011.83285388889
144.0,20011.83285388889
145.0,20011.83285388889
146.0,20011.83285388889
147.0,20011.83285388889
148.0,20011.83285388889
149.0,20011.83285388889
150.0,20011.83285388889
151.0,20011.83285388889
152.0,20011.83285388889
153.0,20011.83285388889
154.0,20011.83285388889
155.0,20011.83285388889
156.0,20011.83285388889
157.0,20011.83285388889
158.0,20011.83285388889
159.0,20011.83285388889
160.0,20011.83285388889
161.0,20011.83285388889
162.0,20011.83285388889
163.0,20011.83285388889
164.0,20011.83285388889
165.0,20011.83285388889
166.0,20011.83285388889
167.0,20011.83285388889
168.0,20011.83285388889
169.0,20011.83285388889
170.0,20011.83285388889
171.0,20011.83285388889
172.0,20011.83285388889
173.0,20011.83285388889
174.0,20011.83285388889
175.0,20011.83285388889
176.0,20011.83285388889
177.0,20011.83285388889
178.0,20011.83285388889
179.0,20011.83285388889
180.0,20011.83285388889
181.0,20011.83285388889
182.0,20011.83285388889
183.0,20011.83285388889
184.0,20011.83285388889
185.0,20011.83285388889
186.0,20011.83285388889
187.0,20011.83285388889
188.0,20011.83285388889
189.0,20011.83285388889
190.0,20011.83285388889
191.0,20011.83285388889
192.0,20011.83285388889
193.0,20011.83285388889
194.0,20011.83285388889
195.0,20011.83285388889
196.0,20011.83285388889
197.0,20011.83285388889
198.0,20011.83285388889
199.0,20011.83285388889
200.0,20011.83285388889
201.0,20011.83285388889
202.0,20011.83285388889
203.0,20011.83285388889
204.0,20011.83285388889
205.0,20011.83285388889
206.0,20011.83285388889
207.0,20011.83285388889
208.0,20011.83285388889
209.0,20011.83285388889
210.0,20011.83285388889
211.0,20011.83285388889
212.0,20011.83285388889
213.0,20011.83285388889
214.0,20011.83285388889
215.0,20011.83285388889
216.0,20011.83285388889
217.0,20011.83285388889
218.0,20011.83285388889
219.0,20011.83285388889
220.0,20011.83285388889
221.0,20011.83285388889
222.0,20011.83285388889
223.0,20011.83285388889
224.0,20011.83285388889
225.0,20011.83285388889
226.0,20011.83285388889
227.0,20011.83285388889
228.0,20011.83285388889
229.0,20011.83285388889
230.0,20011.83285388889
231.0,20011.83285388889
232.0,20011.83285388889
233.0,20011.83285388889
234.0,20011.83285388889
235.0,20011.83285388889
236.0,20011.83285388889
237.0,20011.83285388889
238.0,20011.83285388889
239.0,20011.83285388889
240.0,20011.83285388889
241.0,20011.83285388889
242.0,20011.83285388889
243.0,20011.83285388889
244.0,20011.83285388889
245.0,20011.83285388889
246.0,20011.83285388889
247.0,20011.83285388889
248.0,20011.83285388889
249.0,20011.83285388889
250.0,20011.83285388889
251.0,20011.83285388889
252.0,20011.83285388889
253.0,20011.83285388889
254.0,20011.83285388889
255.0,20011.83285388889
256.0,20011.83285388889
257.0,20011.83285388889
258.0,20011.83285388889
259.0,20011.83285388889
260.0,20011.83285388889
261.0,20011.83285388889
262.0,20011.83285388889
263.0,20011.83285388889
264.0,20011.83285388889
265.0,20011.83285388889
266.0,20011.83285388889
267.0,20011.83285388889
268.0,20011.83285388889
269.0,20011.83285388889
270.0,20011.83285388889
271.0,20011.83285388889
272.0,20011.83285388889
273.0,20011.83285388889
274.0,20011.83285388889
275.0,20011.83285388889
276.0,20011.83285388889
277.0,20011.83285388889
278.0,20011.83285388889
279.0,20011.83285388889
280.0,20011.83285388889
281.0,20011.83285388889
282.0,20011.83285388889
283.0,20011.83285388889
284.0,20011.83285388889
285.0,20011.83285388889
286.0,20011.83285388889
287.0,20011.83285388889
288.0,20011.83285388889
289.0,20011.83285388889
290.0,20011.83285388889
291.0,20011.83285388889
292.0,20011.83285388889
293.0,20011.83285388889
294.0,20011.83285388889
295.0,20011.83285388889
296.0,20011.83285388889
297.0,20011.83285388889
298.0,20011.83285388889
299.0,20011.83285388889
300.0,20011.83285388889
301.0,20011.83285388889
302.0,20011.83285388889
303.0,20011.83285388889
304.0,20011.83285388889
305.0,20011.83285388889
306.0,20011.83285388889
307.0,20011.83285388889
308.0,20011.83285388889
309.0,20011.83285388889
310.0,20011.83285388889
311.0,20011.83285388889
312.0,20011.83285388889
313.0,20011.83285388889
314.0,20011.83285388889
315.0,20011.83285388889
316.0,20011.83285388889
317.0,20011.83285388889
318.0,20011.83285388889
319.0,20011.83285388889
320.0,20011.83285388889
321.0,20011.83285388889
322.0,20011.83285388889
323.0,20011.83285388889
324.0,20011.83285388889
325.0,20011.83285388889
326.0,20011.83285388889
327.0,20011.83285388889
328.0,20011.83285388889
329.0,20011.83285388889
330.0,20011.83285388889
331.0,20011.83285388889
332.0,20011.83285388889
333.0,20011.83285388889
334.0,20011.83285388889
335.0,20011.83285388889
336.0,20011.83285388889
337.0,20011.83285388889
338.0,20011.83285388889
339.0,20011.83285388889
340.0,20011.83285388889
341.0,20011.83285388889
342.0,20011.83285388889
343.0,20011.83285388889
344.0,20011.83285388889
345.0,20011.83285388889
346.0,20011.83285388889
347.0,20011.83285388889
348.0,20011.83285388889
349.0,20011.83285388889
350.0,20011.83285388889
351.0,20011.83285388889
352.0,20011.83285388889
353.0,20011.83285388889
354.0,20011.83285388889
355.0,20011.83285388889
356.0,20011.83285388889
357.0,20011.83285388889
358.0,20011.83285388889
359.0,20011.83285388889
360.0,20011.83285388889
361.0,20011.83285388889
362.0,20011.83285388889
363.0,20011.83285388889
364.0,20011.83285388889
365.0,20011.83285388889
366.0,20011.83285388889
367.0,20011.83285388889
368.0,20011.83285388889
369.0,20011.83285388889
370.0,20011.83285388889
371.0,20011.83285388889
372.0,20011.83285388889
373.0,20011.83285388889
374.0,20011.83285388889
375.0,20011.83285388889
376.0,20011.83285388889
377.0,20011.83285388889
378.0,20011.83285388889
379.0,20011.83285388889
380.0,20011.83285388889
381.0,20011.83285388889
382.0,20011.83285388889
383.0,20011.83285388889
384.0,20011.83285388889
385.0,20011.83285388889
386.0,20011.83285388889
387.0,20011.83285388889
388.0,20011.83285388889
389.0,20011.83285388889
390.0,20011.83285388889
391.0,20011.83285388889
392.0,20011.83285388889
393.0,20011.83285388889
394.0,20011.83285388889
395.0,20011.83285388889
396.0,20011.83285388889
397.0,20011.83285388889
398.0,20011.83285388889
399.0,20011.83285388889
400.0,20011.83285388889
401.0,20011.83285388889
402.0,20011.83285388889
403.0,20011.83285388889
404.0,20011.83285388889
405.0,20011.83285388889
406.0,20011.83285388889
407.0,20011.83285388889
408.0,20011.83285388889
409.0,20011.83285388889
410.0,20011.83285388889
411.0,20011.83285388889
412.0,20011.83285388889
413.0,20011.83285388889
414.0,20011.83285388889
415.0,20011.83285388889
416.0,20011.83285388889
417.0,20011.83285388889
418.0,20011.83285388889
419.0,20011.83285388889
420.0,20011.83285388889
421.0,20011.83285388889
422.0,20011.83285388889
423.0,20011.83285388889
424.0,20011.83285388889
425.0,20011.83285388889
426.0,20011.83285388889
427.0,20011.83285388889
428.0,20011.83285388889
429.0,20011.83285388889
430.0,20011.83285388889
431.0,20011.83285388889
432.0,20011.83285388889
433.0,20011.83285388889
434.0,20011.83285388889
435.0,20011.83285388889
436.0,20011.83285388889
437.0,20011.83285388889
438.0,20011.83285388889
439.0,20011.83285388889
440.0,20011.83285388889
441.0,20011.83285388889
442.0,20011.83285388889
443.0,20011.83285388889
444.0,20011.83285388889
445.0,20011.83285388889
446.0,20011.83285388889
447.0,20011.83285388889
448.0,20011.83285388889
449.0,20011.83285388889
450.0,20011.83285388889
451.0,20011.83285388889
452.0,20011.83285388889
453.0,20011.83285388889
454.0,20011.83285388889
455.0,20011.83285388889
456.0,20011.83285388889
457.0,20011.83285388889
458.0,20011.83285388889
459.0,20011.83285388889
460.0,20011.83285388889
461.0,20011.83285388889
462.0,20011.83285388889
463.0,20011.83285388889
464.0,20011.83285388889
465.0,20011.83285388889
466.0,20011.83285388889
467.0,20011.83285388889
468.0,20011.83285388889
469.0,20011.83285388889
470.0,20011.83285388889
471.0,20011.83285388889
472.0,20011.83285388889
473.0,20011.83285388889
474.0,20011.83285388889
475.0,20011.83285388889
476.0,20011.83285388889
477.0,20011.83285388889
478.0,20011.83285388889
479.0,20011.83285388889
480.0,20011.83285388889
481.0,20011.83285388889
482.0,20011.83285388889
483.0,20011.83285388889
484.0,20011.83285388889
485.0,20011.83285388889
486.0,20011.83285388889
487.0,20011.83285388889
488.0,20011.83285388889
489.0,20011.83285388889
490.0,20011.83285388889
491.0,20011.83285388889
492.0,20011.83285388889
493.0,20011.83285388889
494.0,20011.83285388889
495.0,20011.83285388889
496.0,20011.83285388889
497.0,20011.83285388889
498.0,20011.83285388889
499.0,20011.83285388889
500.0,20011.83285388889
501.0,20011.83285388889
502.0,20011.83285388889
503.0,20011.83285388889
504.0,20011.83285388889
505.0,20011.83285388889
506.0,20011.83285388889
507.0,20011.83285388889
508.0,20011.83285388889
509.0,20011.83285388889
510.0,20011.83285388889
511.0,20011.83285388889
512.0,20011.83285388889
513.0,20011.83285388889
514.0,20011.83285388889
515.0,20011.83285388889
516.0,20011.83285388889
517.0,20011.83285388889
518.0,20011.83285388889
519.0,20011.83285388889
520.0,20011.83285388889
521.0,20011.83285388889
522.0,20011.83285388889
523.0,20011.83285388889
524.0,20011.83285388889
525.0,20011.83285388889
526.0,20011.83285388889
527.0,20011.83285388889
528.0,20011.83285388889
529.0,20011.83285388889
530.0,20011.83285388889
531.0,20011.83285388889
532.0,20011.83285388889
533.0,20011.83285388889
534.0,20011.83285388889
535.0,20011.83285388889
536.0,20011.83285388889
537.0,20011.83285388889
538.0,20011.83285388889
539.0,20011.83285388889
540.0,20011.83285388889
541.0,20011.83285388889
542.0,20011.83285388889
543.0,20011.83285388889
544.0,20011.83285388889
545.0,20011.83285388889
546.0,20011.83285388889
547.0,20011.83285388889
548.0,20011.83285388889
549.0,20011.83285388889
550.0,20011.83285388889
551.0,20011.83285388889
552.0,20011.83285388889
553.0,20011.83285388889
554.0,20011.83285388889
555.0,20011.83285388889
556.0,20011.83285388889
557.0,20011.83285388889
558.0,20011.83285388889
559.0,20011.83285388889
560.0,20011.83285388889
561.0,20011.83285388889
562.0,20011.83285388889
563.0,20011.83285388889
564.0,20011.83285388889
565.0,20011.83285388889
566.0,20011.83285388889
567.0,20011.83285388889
568.0,20011.83285388889
569.0,20011.83285388889
570.0,20011.83285388889
571.0,20011.83285388889
572.0,20011.83285388889
573.0,20011.83285388889
574.0,20011.83285388889
575.0,20011.83285388889
576.0,20011.83285388889
577.0,20011.83285388889
578.0,20011.83285388889
579.0,20011.83285388889
580.0,20011.83285388889
581.0,20011.83285388889
582.0,20011.83285388889
583.0,20011.83285388889
584.0,20011.83285388889
585.0,20011.83285388889
586.0,20011.83285388889
587.0,20011.83285388889
588.0,20011.83285388889
589.0,20011.83285388889
590.0,20011.83285388889
591.0,20011.83285388889
592.0,20011.83285388889
593.0,20011.83285388889
594.0,20011.83285388889
595.0,20011.83285388889
596.0,20011.83285388889
597.0,20011.83285388889
598.0,20011.83285388889
599.0,20011.83285388889
600.0,20011.83285388889
601.0,20011.83285388889
602.0,20011.83285388889
603.0,20011.83285388889
604.0,20011.83285388889
605.0,20011.83285388889
606.0,20011.83285388889
607.0,20011.83285388889
608.0,20011.83285388889
609.0,20011.83285388889
610.0,20011.83285388889
611.0,20011.83285388889
612.0,20011.83285388889
613.0,20011.83285388889
614.0,20011.83285388889
615.0,20011.83285388889
616.0,20011.83285388889
617.0,20011.83285388889
618.0,20011.83285388889
619.0,20011.83285388889
620.0,20011.83285388889
621.0,20011.83285388889
622.0,20011.83285388889
623.0,20011.83285388889
624.0,20011.83285388889
625.0,20011.83285388889
626.0,20011.83285388889
627.0,20011.83285388889
628.0,20011.83285388889
629.0,20011.83285388889
630.0,20011.83285388889
631.0,20011.83285388889
632.0,20011.83285388889
633.0,20011.83285388889
634.0,20011.83285388889
635.0,20011.83285388889
636.0,20011.83285388889
637.0,20011.83285388889
638.0,20011.83285388889
639.0,20011.83285388889
640.0,20011.83285388889
641.0,20011.83285388889
642.0,20011.83285388889
643.0,20011.83285388889
644.0,20011.83285388889
645.0,20011.83285388889
646.0,20011.83285388889
647.0,20011.83285388889
648.0,20011.83285388889
649.0,20011.83285388889
650.0,20011.83285388889
651.0,20011.83285388889
652.0,20011.83285388889
653.0,20011.83285388889
654.0,20011.83285388889
655.0,20011.83285388889
656.0,20011.83285388889
657.0,20011.83285388889
658.0,20011.83285388889
659.0,20011.83285388889
660.0,20011.83285388889
661.0,20011.83285388889
662.0,20011.83285388889
663.0,20011.83285388889
664.0,20011.83285388889
665.0,20011.83285388889
666.0,20011.83285388889
667.0,20011.83285388889
668.0,20011.83285388889
669.0,20011.83285388889
670.0,20011.83285388889
671.0,20011.83285388889
672.0,20011.83285388889
673.0,20011.83285388889
674.0,20011.83285388889
675.0,20011.83285388889
676.0,20011.83285388889
677.0,20011.83285388889
678.0,20011.83285388889
679.0,20011.83285388889
680.0,20011.83285388889
681.0,20011.83285388889
682.0,20011.83285388889
683.0,20011.83285388889
684.0,20011.83285388889
685.0,20011.83285388889
686.0,20011.83285388889
687.0,20011.83285388889
688.0,20011.83285388889
689.0,20011.83285388889
690.0,20011.83285388889
691.0,20011.83285388889
692.0,20011.83285388889
693.0,20011.83285388889
694.0,20011.83285388889
695.0,20011.83285388889
696.0,20011.83285388889
697.0,20011.83285388889
698.0,20011.83285388889
699.0,20011.83285388889
700.0,20011.83285388889
701.0,20011.83285388889
702.0,20011.83285388889
703.0,20011.83285388889
704.0,20011.83285388889
705.0,20011.83285388889
706.0,20011.83285388889
707.0,20011.83285388889
708.0,20011.83285388889
709.0,20011.83285388889
710.0,20011.83285388889
711.0,20011.83285388889
712.0,20011.83285388889
713.0,20011.83285388889
714.0,20011.83285388889
715.0,20011.83285388889
716.0,20011.83285388889
717.0,20011.83285388889
718.0,20011.83285388889
719.0,20011.83285388889
720.0,20011.83285388889
721.0,20011.83285388889
722.0,20011.83285388889
723.0,20011.83285388889
724.0,20011.83285388889
725.0,20011.83285388889
726.0,20011.83285388889
727.0,20011.83285388889
728.0,20011.83285388889
729.0,20011.83285388889
730.0,20011.83285388889
731.0,20011.83285388889
732.0,20011.83285388889
733.0,20011.83285388889
734.0,20011.83285388889
735.0,20011.83285388889
736.0,20011.83285388889
737.0,20011.83285388889
738.0,20011.83285388889
739.0,20011.83285388889
740.0,20011.83285388889
741.0,20011.83285388889
742.0,20011.83285388889
743.0,20011.83285388889
744.0,20011.83285388889
745.0,20011.83285388889
746.0,20011.83285388889
747.0,20011.83285388889
748.0,20011.83285388889
749.0,20011.83285388889
750.0,20011.83285388889
751.0,20011.83285388889
752.0,20011.83285388889
753.0,20011.83285388889
754.0,20011.83285388889
755.0,20011.83285388889
756.0,20011.83285388889
757.0,20011.83285388889
758.0,20011.83285388889
759.0,20011.83285388889
760.0,20011.83285388889
761.0,20011.83285388889
762.0,20011.83285388889
763.0,20011.83285388889
764.0,20011.83285388889
765.0,20011.83285388889
766.0,20011.83285388889
767.0,20011.83285388889
768.0,20011.83285388889
769.0,20011.83285388889
770.0,20011.83285388889
771.0,20011.83285388889
772.0,20011.83285388889
773.0,20011.83285388889
774.0,20011.83285388889
775.0,20011.83285388889
776.0,20011.83285388889
777.0,20011.83285388889
778.0,20011.83285388889
779.0,20011.83285388889
780.0,20011.83285388889
781.0,20011.83285388889
782.0,20011.83285388889
783.0,20011.83285388889
784.0,20011.83285388889
785.0,20011.83285388889
786.0,20011.83285388889
787.0,20011.83285388889
788.0,20011.83285388889
789.0,20011.83285388889
790.0,20011.83285388889
791.0,20011.83285388889
792.0,20011.83285388889
793.0,20011.83285388889
794.0,20011.83285388889
795.0,20011.83285388889
796.0,20011.83285388889
797.0,20011.83285388889
798.0,20011.83285388889
799.0,20011.83285388889
800.0,20011.83285388889
801.0,20011.83285388889
802.0,20011.83285388889
803.0,20011.83285388889
804.0,20011.83285388889
805.0,20011.83285388889
806.0,20011.83285388889
807.0,20011.83285388889
808.0,20011.83285388889
809.0,20011.83285388889
810.0,20011.83285388889
811.0,20011.83285388889
812.0,20011.83285388889
813.0,20011.83285388889
814.0,20011.83285388889
815.0,20011.83285388889
816.0,20011.83285388889
817.0,20011.83285388889
818.0,20011.83285388889
819.0,20011.83285388889
820.0,20011.83285388889
821.0,20011.83285388889
822.0,20011.83285388889
823.0,20011.83285388889
824.0,20011.83285388889
825.0,20011.83285388889
826.0,20011.83285388889
827.0,20011.83285388889
828.0,20011.83285388889
829.0,20011.83285388889
830.0,20011.83285388889
831.0,20011.83285388889
832.0,20011.83285388889
833.0,20011.83285388889
834.0,20011.83285388889
835.0,20011.83285388889
836.0,20011.83285388889
837.0,20011.83285388889
838.0,20011.83285388889
839.0,20011.83285388889
840.0,20011.83285388889
841.0,20011.83285388889
842.0,20011.83285388889
843.0,20011.83285388889
844.0,20011.83285388889
845.0,20011.83285388889
846.0,20011.83285388889
847.0,20011.83285388889
848.0,20011.83285388889
849.0,20011.83285388889
850.0,20011.83285388889
851.0,20011.83285388889
852.0,20011.83285388889
853.0,20011.83285388889
854.0,20011.83285388889
855.0,20011.83285388889
856.0,20011.83285388889
857.0,20011.83285388889
858.0,20011.83285388889
859.0,20011.83285388889
860.0,20011.83285388889
861.0,20011.83285388889
862.0,20011.83285388889
863.0,20011.83285388889
864.0,20011.83285388889
865.0,20011.83285388889
866.0,20011.83285388889
867.0,20011.83285388889
868.0,20011.83285388889
869.0,20011.83285388889
870.0,20011.83285388889
871.0,20011.83285388889
872.0,20011.83285388889
873.0,20011.83285388889
874.0,20011.83285388889
875.0,20011.83285388889
876.0,20011.83285388889
877.0,20011.83285388889
878.0,20011.83285388889
879.0,20011.83285388889
880.0,20011.83285388889
881.0,20011.83285388889
882.0,20011.83285388889
883.0,20011.83285388889
884.0,20011.83285388889
885.0,20011.83285388889
886.0,20011.83285388889
887.0,20011.83285388889
888.0,20011.83285388889
889.0,20011.83285388889
890.0,20011.83285388889
891.0,20011.83285388889
892.0,20011.83285388889
893.0,20011.83285388889
894.0,20011.83285388889
895.0,20011.83285388889
896.0,20011.83285388889
897.0,20011.83285388889
898.0,20011.83285388889
899.0,20011.83285388889
900.0,20011.83285388889
901.0,20011.83285388889
902.0,20011.83285388889
903.0,20011.83285388889
904.0,20011.83285388889
905.0,20011.83285388889
906.0,20011.83285388889
907.0,20011.83285388889
908.0,20011.83285388889
909.0,20011.83285388889
910.0,20011.83285388889
911.0,20011.83285388889
912.0,20011.83285388889
913.0,20011.83285388889
914.0,20011.83285388889
915.0,20011.83285388889
916.0,20011.83285388889
917.0,20011.83285388889
918.0,20011.83285388889
919.0,20011.83285388889
920.0,20011.83285388889
921.0,20011.83285388889
922.0,20011.83285388889
923.0,20011.83285388889
924.0,20011.83285388889
925.0,20011.83285388889
926.0,20011.83285388889
927.0,20011.83285388889
928.0,20011.83285388889
929.0,20011.83285388889
930.0,20011.83285388889
931.0,20011.83285388889
932.0,20011.83285388889
933.0,20011.83285388889
934.0,20011.83285388889
935.0,20011.83285388889
936.0,20011.83285388889
937.0,20011.83285388889
938.0,20011.83285388889
939.0,20011.83285388889
940.0,20011.83285388889
941.0,20011.83285388889
942.0,20011.83285388889
943.0,20011.83285388889
944.0,20011.83285388889
945.0,20011.83285388889
946.0,20011.83285388889
947.0,20011.83285388889
948.0,20011.83285388889
949.0,20011.83285388889
950.0,20011.83285388889
951.0,20011.83285388889
952.0,20011.83285388889
953.0,20011.83285388889
954.0,20011.83285388889
955.0,20011.83285388889
956.0,20011.83285388889
957.0,20011.83285388889
958.0,20011.83285388889
959.0,20011.83285388889
960.0,20011.83285388889
961.0,20011.83285388889
962.0,20011.83285388889
963.0,20011.83285388889
964.0,20011.83285388889
965.0,20011.83285388889
966.0,20011.83285388889
967.0,20011.83285388889
968.0,20011.83285388889
969.0,20011.83285388889
970.0,20011.83285388889
971.0,20011.83285388889
972.0,20011.83285388889
973.0,20011.83285388889
974.0,20011.83285388889
975.0,20011.83285388889
976.0,20011.83285388889
977.0,20011.83285388889
978.0,20011.83285388889
979.0,20011.83285388889
980.0,20011.83285388889
981.0,20011.83285388889
982.0,20011.83285388889
983.0,20011.83285388889
984.0,20011.83285388889
985.0,20011.83285388889
986.0,20011.83285388889
987.0,20011.83285388889
988.0,20011.83285388889
989.0,20011.83285388889
990.0,20011.83285388889
991.0,20011.83285388889
992.0,20011.83285388889
993.0,20011.83285388889
994.0,20011.83285388889
995.0,20011.83285388889
996.0,20011.83285388889
997.0,20011.83285388889
998.0,20011.83285388889
999.0,20011.83285388889
1000.0,20011.83285388889
1001.0,20011.83285388889
1002.0,20011.83285388889
1003.0,20011.83285388889
1004.0,20011.83285388889
1005.0,20011.83285388889
1006.0,20011.83285388889
1007.0,20011.83285388889
1008.0,20011.83285388889
1009.0,20011.83285388889
1010.0,20011.83285388889
1011.0,20011.83285388889
1012.0,20011.83285388889
1013.0,20011.83285388889
1014.0,20011.83285388889
1015.0,20011.83285388889
1016.0,20011.83285388889
1017.0,20011.83285388889
1018.0,20011.83285388889
1019.0,20011.83285388889
1020.0,20011.83285388889
1021.0,20011.83285388889
1022.0,20011.83285388889
1023.0,20011.83285388889
1024.0,20011.83285388889
1025.0,20011.83285388889
1026.0,20011.83285388889
1027.0,20011.83285388889
1028.0,20011.83285388889
1029.0,20011.83285388889
1030.0,20011.83285388889
1031.0,20011.83285388889
1032.0,20011.83285388889
1033.0,20011.83285388889
1034.0,20011.83285388889
1035.0,20011.83285388889
1036.0,20011.83285388889
1037.0,20011.83285388889
1038.0,20011.83285388889
1039.0,20011.83285388889
1040.0,20011.83285388889
1041.0,20011.83285388889
1042.0,20011.83285388889
1043.0,20011.83285388889
1044.0,20011.83285388889
1045.0,20011.83285388889
1046.0,20011.83285388889
1047.0,20011.83285388889
1048.0,20011.83285388889
1049.0,20011.83285388889
1050.0,20011.83285388889
1051.0,20011.83285388889
1052.0,20011.83285388889
1053.0,20011.83285388889
1054.0,20011.83285388889
1055.0,20011.83285388889
1056.0,20011.83285388889
1057.0,20011.83285388889
1058.0,20011.83285388889
1059.0,20011.83285388889
1060.0,20011.83285388889
1061.0,20011.83285388889
1062.0,20011.83285388889
1063.0,20011.83285388889
1064.0,20011.83285388889
1065.0,20011.83285388889
1066.0,20011.83285388889
1067.0,20011.83285388889
1068.0,20011.83285388889
1069.0,20011.83285388889
1070.0,20011.83285388889
1071.0,20011.83285388889
1072.0,20011.83285388889
1073.0,20011.83285388889
1074.0,20011.83285388889
1075.0,20011.83285388889
1076.0,20011.83285388889
1077.0,20011.83285388889
1078.0,20011.83285388889
1079.0,20011.83285388889
1080.0,20011.83285388889
1081.0,20011.83285388889
1082.0,20011.83285388889
1083.0,20011.83285388889
1084.0,20011.83285388889
1085.0,20011.83285388889
1086.0,20011.83285388889
1087.0,20011.83285388889
1088.0,20011.83285388889
1089.0,20011.83285388889
1090.0,20011.83285388889
1091.0,20011.83285388889
1092.0,20011.83285388889
1093.0,20011.83285388889
1094.0,20011.83285388889
1095.0,20011.83285388889
1096.0,20011.83285388889
1097.0,20011.83285388889
1098.0,20011.83285388889
1099.0,20011.83285388889
1100.0,20011.83285388889
1101.0,20011.83285388889
1102.0,20011.83285388889
1103.0,20011.83285388889
1104.0,20011.83285388889
1105.0,20011.83285388889
1106.0,20011.83285388889
1107.0,20011.83285388889
1108.0,20011.83285388889
1109.0,20011.83285388889
1110.0,20011.83285388889
1111.0,20011.83285388889
1112.0,20011.83285388889
1113.0,20011.83285388889
1114.0,20011.83285388889
1115.0,20011.83285388889
1116.0,20011.83285388889
1117.0,20011.83285388889
1118.0,20011.83285388889
1119.0,20011.83285388889
1120.0,20011.83285388889
1121.0,20011.83285388889
1122.0,20011.83285388889
1123.0,20011.83285388889
1124.0,20011.83285388889
1125.0,20011.83285388889
1126.0,20011.83285388889
1127.0,20011.83285388889
1128.0,20011.83285388889
1129.0,20011.83285388889
1130.0,20011.83285388889
1131.0,20011.83285388889
1132.0,20011.83285388889
1133.0,20011.83285388889
1134.0,20011.83285388889
1135.0,20011.83285388889
1136.0,20011.83285388889
1137.0,20011.83285388889
1138.0,20011.83285388889
1139.0,20011.83285388889
1140.0,20011.83285388889
1141.0,20011.83285388889
1142.0,20011.83285388889
1143.0,20011.83285388889
1144.0,20011.83285388889
1145.0,20011.83285388889
1146.0,20011.83285388889
1147.0,20011.83285388889
1148.0,20011.83285388889
1149.0,20011.83285388889
1150.0,20011.83285388889
1151.0,20011.83285388889
1152.0,20011.83285388889
1153.0,20011.83285388889
1154.0,20011.83285388889
1155.0,20011.83285388889
1156.0,20011.83285388889
1157.0,20011.83285388889
1158.0,20011.83285388889
1159.0,20011.83285388889
1160.0,20011.83285388889
1161.0,20011.83285388889
1162.0,20011.83285388889
1163.0,20011.83285388889
1164.0,20011.83285388889
1165.0,20011.83285388889
1166.0,20011.83285388889
1167.0,20011.83285388889
1168.0,20011.83285388889
1169.0,20011.83285388889
1170.0,20011.83285388889
1171.0,20011.83285388889
1172.0,20011.83285388889
1173.0,20011.83285388889
1174.0,20011.83285388889
1175.0,20011.83285388889
1176.0,20011.83285388889
1177.0,20011.83285388889
1178.0,20011.83285388889
1179.0,20011.83285388889
1180.0,20011.83285388889
1181.0,20011.83285388889
1182.0,20011.83285388889
1183.0,20011.83285388889
1184.0,20011.83285388889
1185.0,20011.83285388889
1186.0,20011.83285388889
1187.0,20011.83285388889
1188.0,20011.83285388889
1189.0,20011.83285388889
1190.0,20011.83285388889
1191.0,20011.83285388889
1192.0,20011.83285388889
1193.0,20011.83285388889
1194.0,20011.83285388889
1195.0,20011.83285388889
1196.0,20011.83285388889
1197.0,20011.83285388889
1198.0,20011.83285388889
1199.0,20011.83285388889
1200.0,20011.83285388889
1201.0,20011.83285388889
1202.0,20011.83285388889
1203.0,20011.83285388889
1204.0,20011.83285388889
1205.0,20011.83285388889
1206.0,20011.83285388889
1207.0,20011.83285388889
1208.0,20011.83285388889
1209.0,20011.83285388889
1210.0,20011.83285388889
1211.0,20011.83285388889
1212.0,20011.83285388889
1213.0,20011.83285388889
1214.0,20011.83285388889
1215.0,20011.83285388889
1216.0,20011.83285388889
1217.0,20011.83285388889
1218.0,20011.83285388889
1219.0,20011.83285388889
1220.0,20011.83285388889
1221.0,20011.83285388889
1222.0,20011.83285388889
1223.0,20011.83285388889
1224.0,20011.83285388889
1225.0,20011.83285388889
1226.0,20011.83285388889
1227.0,20011.83285388889
1228.0,20011.83285388889
1229.0,20011.83285388889
1230.0,20011.83285388889
1231.0,20011.83285388889
1232.0,20011.83285388889
1233.0,20011.83285388889
1234.0,20011.83285388889
1235.0,20011.83285388889
1236.0,20011.83285388889
1237.0,20011.83285388889
1238.0,20011.83285388889
1239.0,20011.83285388889
1240.0,20011.83285388889
1241.0,20011.83285388889
1242.0,20011.83285388889
1243.0,20011.83285388889
1244.0,20011.83285388889
1245.0,20011.83285388889
1246.0,20011.83285388889
1247.0,20011.83285388889
1248.0,20011.83285388889
1249.0,20011.83285388889
1250.0,20011.83285388889
1251.0,20011.83285388889
1252.0,20011.83285388889
1253.0,20011.83285388889
1254.0,20011.83285388889
1255.0,20011.83285388889
1256.0,20011.83285388889
1257.0,20011.83285388889
1258.0,20011.83285388889
1259.0,20011.83285388889
1260.0,20011.83285388889
1261.0,20011.83285388889
1262.0,20011.83285388889
1263.0,20011.83285388889
1264.0,20011.83285388889
1265.0,20011.83285388889
1266.0,20011.83285388889
1267.0,20011.83285388889
1268.0,20011.83285388889
1269.0,20011.83285388889
1270.0,20011.83285388889
1271.0,20011.83285388889
1272.0,20011.83285388889
1273.0,20011.83285388889
1274.0,20011.83285388889
1275.0,20011.83285388889
1276.0,20011.83285388889
1277.0,20011.83285388889
1278.0,20011.83285388889
1279.0,20011.83285388889
1280.0,20011.83285388889
1281.0,20011.83285388889
1282.0,20011.83285388889
1283.0,20011.83285388889
1284.0,20011.83285388889
1285.0,20011.83285388889
1286.0,20011.83285388889
1287.0,20011.83285388889
1288.0,20011.83285388889
1289.0,20011.83285388889
1290.0,20011.83285388889
1291.0,20011.83285388889
1292.0,20011.83285388889
1293.0,20011.83285388889
1294.0,20011.83285388889
1295.0,20011.83285388889
1296.0,20011.83285388889
1297.0,20011.83285388889
1298.0,20011.83285388889
1299.0,20011.83285388889
1300.0,20011.83285388889
1301.0,20011.83285388889
1302.0,20011.83285388889
1303.0,20011.83285388889
1304.0,20011.83285388889
1305.0,20011.83285388889
1306.0,20011.83285388889
1307.0,20011.83285388889
1308.0,20011.83285388889
1309.0,20011.83285388889
1310.0,20011.83285388889
1311.0,20011.83285388889
1312.0,20011.83285388889
1313.0,20011.83285388889
1314.0,20011.83285388889
1315.0,20011.83285388889
1316.0,20011.83285388889
1317.0,20011.83285388889
1318.0,20011.83285388889
1319.0,20011.83285388889
1320.0,20011.83285388889
1321.0,20011.83285388889
1322.0,20011.83285388889
1323.0,20011.83285388889
1324.0,20011.83285388889
1325.0,20011.83285388889
1326.0,20011.83285388889
1327.0,20011.83285388889
1328.0,20011.83285388889
1329.0,20011.83285388889
1330.0,20011.83285388889
1331.0,20011.83285388889
1332.0,20011.83285388889
1333.0,20011.83285388889
1334.0,20011.83285388889
1335.0,20011.83285388889
1336.0,20011.83285388889
1337.0,20011.83285388889
1338.0,20011.83285388889
1339.0,20011.83285388889
1340.0,20011.83285388889
1341.0,20011.83285388889
1342.0,20011.83285388889
1343.0,20011.83285388889
1344.0,20011.83285388889
1345.0,20011.83285388889
1346.0,20011.83285388889
1347.0,20011.83285388889
1348.0,20011.83285388889
1349.0,20011.83285388889
1350.0,20011.83285388889
1351.0,20011.83285388889
1352.0,20011.83285388889
1353.0,20011.83285388889
1354.0,20011.83285388889
1355.0,20011.83285388889
1356.0,20011.83285388889
1357.0,20011.83285388889
1358.0,20011.83285388889
1359.0,20011.83285388889
1360.0,20011.83285388889
1361.0,20011.83285388889
1362.0,20011.83285388889
1363.0,20011.83285388889
1364.0,20011.83285388889
1365.0,20011.83285388889
1366.0,20011.83285388889
1367.0,20011.83285388889
1368.0,20011.83285388889
1369.0,20011.83285388889
1370.0,20011.83285388889
1371.0,20011.83285388889
1372.0,20011.83285388889
1373.0,20011.83285388889
1374.0,20011.83285388889
1375.0,20011.83285388889
1376.0,20011.83285388889
1377.0,20011.83285388889
1378.0,20011.83285388889
1379.0,20011.83285388889
1380.0,20011.83285388889
1381.0,20011.83285388889
1382.0,20011.83285388889
1383.0,20011.83285388889
1384.0,20011.83285388889
1385.0,20011.83285388889
1386.0,20011.83285388889
1387.0,20011.83285388889
1388.0,20011.83285388889
1389.0,20011.83285388889
1390.0,20011.83285388889
1391.0,20011.83285388889
1392.0,20011.83285388889
1393.0,20011.83285388889
1394.0,20011.83285388889
1395.0,20011.83285388889
1396.0,20011.83285388889
1397.0,20011.83285388889
1398.0,20011.83285388889
1399.0,20011.83285388889
1400.0,20011.83285388889
1401.0,20011.83285388889
1402.0,20011.83285388889
1403.0,20011.83285388889
1404.0,20011.83285388889
1405.0,20011.83285388889
1406.0,20011.83285388889
1407.0,20011.83285388889
1408.0,20011.83285388889
1409.0,20011.83285388889
1410.0,20011.83285388889
1411.0,20011.83285388889
1412.0,20011.83285388889
1413.0,20011.83285388889
1414.0,20011.83285388889
1415.0,20011.83285388889
1416.0,20011.83285388889
1417.0,20011.83285388889
1418.0,20011.83285388889
1419.0,20011.83285388889
1420.0,20011.83285388889
1421.0,20011.83285388889
1422.0,20011.83285388889
1423.0,20011.83285388889
1424.0,20011.83285388889
1425.0,20011.83285388889
1426.0,20011.83285388889
1427.0,20011.83285388889
1428.0,20011.83285388889
1429.0,20011.83285388889
1430.0,20011.83285388889
1431.0,20011.83285388889
1432.0,20011.83285388889
1433.0,20011.83285388889
1434.0,20011.83285388889
1435.0,20011.83285388889
1436.0,20011.83285388889
1437.0,20011.83285388889
1438.0,20011.83285388889
1439.0,20011.83285388889
1440.0,20011.83285388889
1441.0,20011.83285388889
1442.0,20011.83285388889
1443.0,20011.83285388889
1444.0,20011.83285388889
1445.0,20011.83285388889
1446.0,20011.83285388889
1447.0,20011.83285388889
1448.0,20011.83285388889
1449.0,20011.83285388889
1450.0,20011.83285388889
1451.0,20011.83285388889
1452.0,20011.83285388889
1453.0,20011.83285388889
1454.0,20011.83285388889
1455.0,20011.83285388889
1456.0,20011.83285388889
1457.0,20011.83285388889
1458.0,20011.83285388889
1459.0,20011.83285388889
1460.0,20011.83285388889
1461.0,20011.83285388889
1462.0,20011.83285388889
1463.0,20011.83285388889
1464.0,20011.83285388889
1465.0,20011.83285388889
1466.0,20011.83285388889
1467.0,20011.83285388889
1468.0,20011.83285388889
1469.0,20011.83285388889
1470.0,20011.83285388889
1471.0,20011.83285388889
1472.0,20011.83285388889
1473.0,20011.83285388889
1474.0,20011.83285388889
1475.0,20011.83285388889
1476.0,20011.83285388889
1477.0,20011.83285388889
1478.0,20011.83285388889
1479.0,20011.83285388889
1480.0,20011.83285388889
1481.0,20011.83285388889
1482.0,20011.83285388889
1483.0,20011.83285388889
1484.0,20011.83285388889
1485.0,20011.83285388889
1486.0,20011.83285388889
1487.0,20011.83285388889
1488.0,20011.83285388889
1489.0,20011.83285388889
1490.0,20011.83285388889
1491.0,20011.83285388889
1492.0,20011.83285388889
1493.0,20011.83285388889
1494.0,20011.83285388889
1495.0,20011.83285388889
1496.0,20011.83285388889
1497.0,20011.83285388889
1498.0,20011.83285388889
1499.0,20011.83285388889
1500.0,20011.83285388889
1501.0,20011.83285388889
1502.0,20011.83285388889
1503.0,20011.83285388889
1504.0,20011.83285388889
1505.0,20011.83285388889
1506.0,20011.83285388889
1507.0,20011.83285388889
1508.0,20011.83285388889
1509.0,20011.83285388889
1510.0,20011.83285388889
1511.0,20011.83285388889
1512.0,20011.83285388889
1513.0,20011.83285388889
1514.0,20011.83285388889
1515.0,20011.83285388889
1516.0,20011.83285388889
1517.0,20011.83285388889
1518.0,20011.83285388889
1519.0,20011.83285388889
1520.0,20011.83285388889
1521.0,20011.83285388889
1522.0,20011.83285388889
1523.0,20011.83285388889
1524.0,20011.83285388889
1525.0,20011.83285388889
1526.0,20011.83285388889
1527.0,20011.83285388889
1528.0,20011.83285388889
1529.0,20011.83285388889
1530.0,20011.83285388889
1531.0,20011.83285388889
1532.0,20011.83285388889
1533.0,20011.83285388889
1534.0,20011.83285388889
1535.0,20011.83285388889
1536.0,20011.83285388889
1537.0,20011.83285388889
1538.0,20011.83285388889
1539.0,20011.83285388889
1540.0,20011.83285388889
1541.0,20011.83285388889
1542.0,20011.83285388889
1543.0,20011.83285388889
1544.0,20011.83285388889
1545.0,20011.83285388889
1546.0,20011.83285388889
1547.0,20011.83285388889
1548.0,20011.83285388889
1549.0,20011.83285388889
1550.0,20011.83285388889
1551.0,20011.83285388889
1552.0,20011.83285388889
1553.0,20011.83285388889
1554.0,20011.83285388889
1555.0,20011.83285388889
1556.0,20011.83285388889
1557.0,20011.83285388889
1558.0,20011.83285388889
1559.0,20011.83285388889
1560.0,20011.83285388889
1561.0,20011.83285388889
1562.0,20011.83285388889
1563.0,20011.83285388889
1564.0,20011.83285388889
1565.0,20011.83285388889
1566.0,20011.83285388889
1567.0,20011.83285388889
1568.0,20011.83285388889
1569.0,20011.83285388889
1570.0,20011.83285388889
1571.0,20011.83285388889
1572.0,20011.83285388889
1573.0,20011.83285388889
1574.0,20011.83285388889
1575.0,20011.83285388889
1576.0,20011.83285388889
1577.0,20011.83285388889
1578.0,20011.83285388889
1579.0,20011.83285388889
1580.0,20011.83285388889
1581.0,20011.83285388889
1582.0,20011.83285388889
1583.0,20011.83285388889
1584.0,20011.83285388889
1585.0,20011.83285388889
1586.0,20011.83285388889
1587.0,20011.83285388889
1588.0,20011.83285388889
1589.0,20011.83285388889
1590.0,20011.83285388889
1591.0,20011.83285388889
1592.0,20011.83285388889
1593.0,20011.83285388889
1594.0,20011.83285388889
1595.0,20011.83285388889
1596.0,20011.83285388889
1597.0,20011.83285388889
1598.0,20011.83285388889
1599.0,20011.83285388889
1600.0,20011.83285388889
1601.0,20011.83285388889
1602.0,20011.83285388889
1603.0,20011.83285388889
1604.0,20011.83285388889
1605.0,20011.83285388889
1606.0,20011.83285388889
1607.0,20011.83285388889
1608.0,20011.83285388889
1609.0,20011.83285388889
1610.0,20011.83285388889
1611.0,20011.83285388889
1612.0,20011.83285388889
1613.0,20011.83285388889
1614.0,20011.83285388889
1615.0,20011.83285388889
1616.0,20011.83285388889
1617.0,20011.83285388889
1618.0,20011.83285388889
1619.0,20011.83285388889
1620.0,20011.83285388889
1621.0,20011.83285388889
1622.0,20011.83285388889
1623.0,20011.83285388889
1624.0,20011.83285388889
1625.0,20011.83285388889
1626.0,20011.83285388889
1627.0,20011.83285388889
1628.0,20011.83285388889
1629.0,20011.83285388889
1630.0,20011.83285388889
1631.0,20011.83285388889
1632.0,20011.83285388889
1633.0,20011.83285388889
1634.0,20011.83285388889
1635.0,20011.83285388889
1636.0,20011.83285388889
1637.0,20011.83285388889
1638.0,20011.83285388889
1639.0,20011.83285388889
1640.0,20011.83285388889
1641.0,20011.83285388889
1642.0,20011.83285388889
1643.0,20011.83285388889
1644.0,20011.83285388889
1645.0,20011.83285388889
1646.0,20011.83285388889
1647.0,20011.83285388889
1648.0,20011.83285388889
1649.0,20011.83285388889
1650.0,20011.83285388889
1651.0,20011.83285388889
1652.0,20011.83285388889
1653.0,20011.83285388889
1654.0,20011.83285388889
1655.0,20011.83285388889
1656.0,20011.83285388889
1657.0,20011.83285388889
1658.0,20011.83285388889
1659.0,20011.83285388889
1660.0,20011.83285388889
1661.0,20011.83285388889
1662.0,20011.83285388889
1663.0,20011.83285388889
1664.0,20011.83285388889
1665.0,20011.83285388889
1666.0,20011.83285388889
1667.0,20011.83285388889
1668.0,20011.83285388889
1669.0,20011.83285388889
1670.0,20011.83285388889
1671.0,20011.83285388889
1672.0,20011.83285388889
1673.0,20011.83285388889
1674.0,20011.83285388889
1675.0,20011.83285388889
1676.0,20011.83285388889
1677.0,20011.83285388889
1678.0,20011.83285388889
1679.0,20011.83285388889
1680.0,20011.83285388889
1681.0,20011.83285388889
1682.0,20011.83285388889
1683.0,20011.83285388889
1684.0,20011.83285388889
1685.0,20011.83285388889
1686.0,20011.83285388889
1687.0,20011.83285388889
1688.0,20011.83285388889
1689.0,20011.83285388889
1690.0,20011.83285388889
1691.0,20011.83285388889
1692.0,20011.83285388889
1693.0,20011.83285388889
1694.0,20011.83285388889
1695.0,20011.83285388889
1696.0,20011.83285388889
1697.0,20011.83285388889
1698.0,20011.83285388889
1699.0,20011.83285388889
1700.0,20011.83285388889
1701.0,20011.83285388889
1702.0,20011.83285388889
1703.0,20011.83285388889
1704.0,20011.83285388889
1705.0,20011.83285388889
1706.0,20011.83285388889
1707.0,20011.83285388889
1708.0,20011.83285388889
1709.0,20011.83285388889
1710.0,20011.83285388889
1711.0,20011.83285388889
1712.0,20011.83285388889
1713.0,20011.83285388889
1714.0,20011.83285388889
1715.0,20011.83285388889
1716.0,20011.83285388889
1717.0,20011.83285388889
1718.0,20011.83285388889
1719.0,20011.83285388889
1720.0,20011.83285388889
1721.0,20011.83285388889
1722.0,20011.83285388889
1723.0,20011.83285388889
1724.0,20011.83285388889
1725.0,20011.83285388889
1726.0,20011.83285388889
1727.0,20011.83285388889
1728.0,20011.83285388889
1729.0,20011.83285388889
1730.0,20011.83285388889
1731.0,20011.83285388889
1732.0,20011.83285388889
1733.0,20011.83285388889
1734.0,20011.83285388889
1735.0,20011.83285388889
1736.0,20011.83285388889
1737.0,20011.83285388889
1738.0,20011.83285388889
1739.0,20011.83285388889
1740.0,20011.83285388889
1741.0,20011.83285388889
1742.0,20011.83285388889
1743.0,20011.83285388889
1744.0,20011.83285388889
1745.0,20011.83285388889
1746.0,20011.83285388889
1747.0,20011.83285388889
1748.0,20011.83285388889
1749.0,20011.83285388889
1750.0,20011.83285388889
1751.0,20011.83285388889
1752.0,20011.83285388889
1753.0,20011.83285388889
1754.0,20011.83285388889
1755.0,20011.83285388889
1756.0,20011.83285388889
1757.0,20011.83285388889
1758.0,20011.83285388889
1759.0,20011.83285388889
1760.0,20011.83285388889
1761.0,20011.83285388889
1762.0,20011.83285388889
1763.0,20011.83285388889
1764.0,20011.83285388889
1765.0,20011.83285388889
1766.0,20011.83285388889
1767.0,20011.83285388889
1768.0,20011.83285388889
1769.0,20011.83285388889
1770.0,20011.83285388889
1771.0,20011.83285388889
1772.0,20011.83285388889
1773.0,20011.83285388889
1774.0,20011.83285388889
1775.0,20011.83285388889
1776.0,20011.83285388889
1777.0,20011.83285388889
1778.0,20011.83285388889
1779.0,20011.83285388889
1780.0,20011.83285388889
1781.0,20011.83285388889
1782.0,20011.83285388889
1783.0,20011.83285388889
1784.0,20011.83285388889
1785.0,20011.83285388889
1786.0,20011.83285388889
1787.0,20011.83285388889
1788.0,20011.83285388889
1789.0,20011.83285388889
1790.0,20011.83285388889
1791.0,20011.83285388889
1792.0,20011.83285388889
1793.0,20011.83285388889
1794.0,20011.83285388889
1795.0,20011.83285388889
1796.0,20011.83285388889
1797.0,20011.83285388889
1798.0,20011.83285388889
1799.0,20011.83285388889
1800.0,20011.83285388889
1801.0,20011.83285388889
1802.0,20011.83285388889
1803.0,20011.83285388889
1804.0,20011.83285388889
1805.0,20011.83285388889
1806.0,20011.83285388889
1807.0,20011.83285388889
1808.0,20011.83285388889
1809.0,20011.83285388889
1810.0,20011.83285388889
1811.0,20011.83285388889
1812.0,20011.83285388889
1813.0,20011.83285388889
1814.0,20011.83285388889
1815.0,20011.83285388889
1816.0,20011.83285388889
1817.0,20011.83285388889
1818.0,20011.83285388889
1819.0,20011.83285388889
1820.0,20011.83285388889
1821.0,20011.83285388889
1822.0,20011.83285388889
1823.0,20011.83285388889
1824.0,20011.83285388889
1825.0,20011.83285388889
1826.0,20011.83285388889
1827.0,20011.83285388889
1828.0,20011.83285388889
1829.0,20011.83285388889
1830.0,20011.83285388889
1831.0,20011.83285388889
1832.0,20011.83285388889
1833.0,20011.83285388889
1834.0,20011.83285388889
1835.0,20011.83285388889
1836.0,20011.83285388889
1837.0,20011.83285388889
1838.0,20011.83285388889
1839.0,20011.83285388889
1840.0,20011.83285388889
1841.0,20011.83285388889
1842.0,20011.83285388889
1843.0,20011.83285388889
1844.0,20011.83285388889
1845.0,20011.83285388889
1846.0,20011.83285388889
1847.0,20011.83285388889
1848.0,20011.83285388889
1849.0,20011.83285388889
1850.0,20011.83285388889
1851.0,20011.83285388889
1852.0,20011.83285388889
1853.0,20011.83285388889
1854.0,20011.83285388889
1855.0,20011.83285388889
1856.0,20011.83285388889
1857.0,20011.83285388889
1858.0,20011.83285388889
1859.0,20011.83285388889
1860.0,20011.83285388889
1861.0,20011.83285388889
1862.0,20011.83285388889
1863.0,20011.83285388889
1864.0,20011.83285388889
1865.0,20011.83285388889
1866.0,20011.83285388889
1867.0,20011.83285388889
1868.0,20011.83285388889
1869.0,20011.83285388889
1870.0,20011.83285388889
1871.0,20011.83285388889
1872.0,20011.83285388889
1873.0,20011.83285388889
1874.0,20011.83285388889
1875.0,20011.83285388889
1876.0,20011.83285388889
1877.0,20011.83285388889
1878.0,20011.83285388889
1879.0,20011.83285388889
1880.0,20011.83285388889
1881.0,20011.83285388889
1882.0,20011.83285388889
1883.0,20011.83285388889
1884.0,20011.83285388889
1885.0,20011.83285388889
1886.0,20011.83285388889
1887.0,20011.83285388889
1888.0,20011.83285388889
1889.0,20011.83285388889
1890.0,20011.83285388889
1891.0,20011.83285388889
1892.0,20011.83285388889
1893.0,20011.83285388889
1894.0,20011.83285388889
1895.0,20011.83285388889
1896.0,20011.83285388889
1897.0,20011.83285388889
1898.0,20011.83285388889
1899.0,20011.83285388889
1900.0,20011.83285388889
1901.0,20011.83285388889
1902.0,20011.83285388889
1903.0,20011.83285388889
1904.0,20011.83285388889
1905.0,20011.83285388889
1906.0,20011.83285388889
1907.0,20011.83285388889
1908.0,20011.83285388889
1909.0,20011.83285388889
1910.0,20011.83285388889
1911.0,20011.83285388889
1912.0,20011.83285388889
1913.0,20011.83285388889
1914.0,20011.83285388889
1915.0,20011.83285388889
1916.0,20011.83285388889
1917.0,20011.83285388889
1918.0,20011.83285388889
1919.0,20011.83285388889
1920.0,20011.83285388889
1921.0,20011.83285388889
1922.0,20011.83285388889
1923.0,20011.83285388889
1924.0,20011.83285388889
1925.0,20011.83285388889
1926.0,20011.83285388889
1927.0,20011.83285388889
1928.0,20011.83285388889
1929.0,20011.83285388889
1930.0,20011.83285388889
1931.0,20011.83285388889
1932.0,20011.83285388889
1933.0,20011.83285388889
1934.0,20011.83285388889
1935.0,20011.83285388889
1936.0,20011.83285388889
1937.0,20011.83285388889
1938.0,20011.83285388889
1939.0,20011.83285388889
1940.0,20011.83285388889
1941.0,20011.83285388889
1942.0,20011.83285388889
1943.0,20011.83285388889
1944.0,20011.83285388889
1945.0,20011.83285388889
1946.0,20011.83285388889
1947.0,20011.83285388889
1948.0,20011.83285388889
1949.0,20011.83285388889
1950.0,20011.83285388889
1951.0,20011.83285388889
1952.0,20011.83285388889
1953.0,20011.83285388889
1954.0,20011.83285388889
1955.0,20011.83285388889
1956.0,20011.83285388889
1957.0,20011.83285388889
1958.0,20011.83285388889
1959.0,20011.83285388889
1960.0,20011.83285388889
1961.0,20011.83285388889
1962.0,20011.83285388889
1963.0,20011.83285388889
1964.0,20011.83285388889
1965.0,20011.83285388889
1966.0,20011.83285388889
1967.0,20011.83285388889
1968.0,20011.83285388889
1969.0,20011.83285388889
1970.0,20011.83285388889
1971.0,20011.83285388889
1972.0,20011.83285388889
1973.0,20011.83285388889
1974.0,20011.83285388889
1975.0,20011.83285388889
1976.0,20011.83285388889
1977.0,20011.83285388889
1978.0,20011.83285388889
1979.0,20011.83285388889
1980.0,20011.83285388889
1981.0,20011.83285388889
1982.0,20011.83285388889
1983.0,20011.83285388889
1984.0,20011.83285388889
1985.0,20011.83285388889
1986.0,20011.83285388889
1987.0,20011.83285388889
1988.0,20011.83285388889
1989.0,20011.83285388889
1990.0,20011.83285388889
1991.0,20011.83285388889
1992.0,20011.83285388889
1993.0,20011.83285388889
1994.0,20011.83285388889
1995.0,20011.83285388889
1996.0,20011.83285388889
1997.0,20011.83285388889
1998.0,20011.83285388889
1999.0,20011.83285388889


==> figures/logs/mean_convergence_plots/mrf_color_seg_n4_gurobi.csv <==
1.0,0.0
2.0,6728.812999999999
3.0,9025.210444444445
4.0,9619.343755555556
5.0,9848.127838888888
6.0,11931.9848
7.0,16184.90149814815
8.0,17894.025107407408
9.0,18570.822966666667
10.0,18924.660222222225
11.0,19055.888033333333
12.0,19181.343755555554
13.0,19254.815199999997
14.0,19304.130166666666
15.0,19346.250466666665
16.0,19377.99965555555
17.0,19410.1569
18.0,19435.018477777776
19.0,19449.464066666667
20.0,19464.50548888889
21.0,19480.48113333333
22.0,19495.183444444447
23.0,19508.51508888889
24.0,19517.091394444444
25.0,19524.209477777775
26.0,19530.251172222223
27.0,19537.172422222226
28.0,19543.8897
29.0,19550.543866666667
30.0,19556.7847
31.0,19562.118088888892
32.0,19566.306394444444
33.0,19571.084922222224
34.0,19575.725894444444
35.0,19579.932144444443
36.0,19584.750422222223
37.0,19589.637755555552
38.0,19594.114199999996
39.0,19597.89939444444
40.0,19601.95203333333
41.0,19606.07745
42.0,19610.006866666667
43.0,19613.389505555555
44.0,19616.687922222223
45.0,19620.032783333336
46.0,19623.024033333335
47.0,19625.251422222223
48.0,19627.685533333333
49.0,19630.27142222222
50.0,19632.81497777778
51.0,19635.073366666664
52.0,19637.310088888888
53.0,19639.524699999998
54.0,19641.55264444444
55.0,19643.25778333333
56.0,19645.127255555555
57.0,19646.95395
58.0,19648.8242
59.0,19650.914051851854
60.0,19652.92179259259
61.0,19654.64581111111
62.0,19655.976644444443
63.0,19657.518533333336
64.0,19659.04842222222
65.0,19660.56608888889
66.0,19662.152033333332
67.0,19663.68397777778
68.0,19665.23581111111
69.0,19666.750311111115
70.0,19668.4927
71.0,19670.220866666667
72.0,19672.008755555555
73.0,19673.19681111111
74.0,19674.442533333335
75.0,19675.63347777778
76.0,19676.809755555554
77.0,19677.77817222222
78.0,19678.75358888889
79.0,19679.72433888889
80.0,19680.563644444443
81.0,19681.641755555556
82.0,19682.833644444443
83.0,19684.01631111111
84.0,19684.834311111113
85.0,19685.665866666666
86.0,19686.47808888889
87.0,19687.338755555553
88.0,19688.323496296296
89.0,19689.28112592593
90.0,19690.287866666666
91.0,19691.05781111111
92.0,19691.83042222222
93.0,19692.571366666667
94.0,19693.308866666666
95.0,19693.938255555553
96.0,19694.50731111111
97.0,19695.119033333336
98.0,19695.784755555556
99.0,19696.57794074074
100.0,19697.36057037037
101.0,19698.140422222223
102.0,19698.88468148148
103.0,19699.589385185183
104.0,19700.249033333334
105.0,19700.77406111111
106.0,19701.351366666666
107.0,19701.91178333333
108.0,19702.450088888887
109.0,19703.093125925923
110.0,19703.696051851854
111.0,19704.263811111112
112.0,19704.727727777776
113.0,19705.22992222222
114.0,19705.707227777777
115.0,19706.20242222222
116.0,19706.731922222225
117.0,19707.259311111113
118.0,19707.776755555555
119.0,19708.164894444446
120.0,19708.5567
121.0,19708.948838888886
122.0,19709.35708888889
123.0,19709.81907037037
124.0,19710.256107407407
125.0,19710.712866666665
126.0,19711.165551851853
127.0,19711.618459259258
128.0,19712.089755555557
129.0,19712.41258888889
130.0,19712.73542222222
131.0,19713.077977777775
132.0,19713.418755555555
133.0,19713.80862592593
134.0,19714.18444074074
135.0,19714.574311111108
136.0,19714.879922222222
137.0,19715.171144444445
138.0,19715.465533333332
139.0,19715.77131111111
140.0,19716.214514814816
141.0,19716.60921851852
142.0,19717.015533333335
143.0,19717.28545
144.0,19717.534588888888
145.0,19717.775505555554
146.0,19718.01508888889
147.0,19718.30644074074
148.0,19718.59779259259
149.0,19718.902644444446
150.0,19719.15745925926
151.0,19719.40994074074
152.0,19719.66242222222
153.0,19719.86633888889
154.0,19720.070255555554
155.0,19720.272561111113
156.0,19720.474199999997
157.0,19720.713866666665
158.0,19720.957755555555
159.0,19721.19642222222
160.0,19721.453514814817
161.0,19721.710607407407
162.0,19721.9687
163.0,19722.15158888889
164.0,19722.332477777774
165.0,19722.513366666666
166.0,19722.69342222222
167.0,19722.87392222222
168.0,19723.05442222222
169.0,19723.234922222226
170.0,19723.41542222222
171.0,19723.61767222222
172.0,19723.819922222217
173.0,19724.022172222223
174.0,19724.22442222222
175.0,19724.44757037037
176.0,19724.67071851852
177.0,19724.893866666665
178.0,19725.093348148148
179.0,19725.29282962963
180.0,19725.49231111111
181.0,19725.65717222222
182.0,19725.822033333334
183.0,19725.986894444446
184.0,19726.15175555555
185.0,19726.30431111111
186.0,19726.456866666667
187.0,19726.60942222222
188.0,19726.761977777776
189.0,19726.94586666666
190.0,19727.129755555554
191.0,19727.313644444446
192.0,19727.45439444444
193.0,19727.595144444444
194.0,19727.735894444442
195.0,19727.876644444445
196.0,19728.076866666663
197.0,19728.277088888888
198.0,19728.477311111114
199.0,19728.625033333334
200.0,19728.772755555558
201.0,19728.920477777778
202.0,19729.068199999998
203.0,19729.259125925924
204.0,19729.450051851847
205.0,19729.64097777778
206.0,19729.7787
207.0,19729.916422222224
208.0,19730.054144444442
209.0,19730.191866666668
210.0,19730.348681481482
211.0,19730.505496296293
212.0,19730.66231111111
213.0,19730.83257037037
214.0,19731.00282962963
215.0,19731.17308888889
216.0,19731.292338888892
217.0,19731.41158888889
218.0,19731.530838888888
219.0,19731.65008888889
220.0,19731.805792592597
221.0,19731.961496296295
222.0,19732.117199999997
223.0,19732.230533333335
224.0,19732.34386666667
225.0,19732.457199999997
226.0,19732.57053333333
227.0,19732.69771851852
228.0,19732.824903703702
229.0,19732.95208888889
230.0,19733.077866666667
231.0,19733.203644444442
232.0,19733.329422222225
233.0,19733.42158888889
234.0,19733.513755555556
235.0,19733.60592222222
236.0,19733.698088888887
237.0,19733.817607407407
238.0,19733.937125925924
239.0,19734.056644444445
240.0,19734.181385185188
241.0,19734.306125925927
242.0,19734.43086666667
243.0,19734.552977777777
244.0,19734.67508888889
245.0,19734.797199999997
246.0,19734.874838888893
247.0,19734.952477777777
248.0,19735.030116666665
249.0,19735.107755555557
250.0,19735.214125925926
251.0,19735.320496296295
252.0,19735.426866666665
253.0,19735.50161666667
254.0,19735.576366666664
255.0,19735.651116666668
256.0,19735.725866666664
257.0,19735.82508888889
258.0,19735.924311111114
259.0,19736.023533333333
260.0,19736.13953333333
261.0,19736.25553333333
262.0,19736.37153333333
263.0,19736.480866666665
264.0,19736.590200000002
265.0,19736.699533333336
266.0,19736.768255555555
267.0,19736.836977777777
268.0,19736.905699999996
269.0,19736.97442222222
270.0,19737.08271851852
271.0,19737.191014814813
272.0,19737.299311111114
273.0,19737.36422777778
274.0,19737.429144444442
275.0,19737.49406111111
276.0,19737.55897777778
277.0,19737.636162962965
278.0,19737.713348148143
279.0,19737.790533333333
280.0,19737.86853333333
281.0,19737.946533333336
282.0,19738.024533333333
283.0,19738.10079259259
284.0,19738.17705185185
285.0,19738.25331111111
286.0,19738.319144444442
287.0,19738.38497777778
288.0,19738.45081111111
289.0,19738.516644444448
290.0,19738.598496296294
291.0,19738.680348148147
292.0,19738.762199999997
293.0,19738.848977777776
294.0,19738.935755555558
295.0,19739.02253333333
296.0,19739.11594074074
297.0,19739.20934814815
298.0,19739.30275555556
299.0,19739.365477777777
300.0,19739.4282
301.0,19739.490922222223
302.0,19739.553644444444
303.0,19739.653088888892
304.0,19739.752533333332
305.0,19739.851977777776
306.0,19739.909838888892
307.0,19739.967699999997
308.0,19740.025561111113
309.0,19740.08342222222
310.0,19740.165940740742
311.0,19740.248459259263
312.0,19740.330977777776
313.0,19740.380607407405
314.0,19740.43023703704
315.0,19740.47986666667
316.0,19740.515555555558
317.0,19740.551244444447
318.0,19740.586933333336
319.0,19740.622622222218
320.0,19740.65831111111
321.0,19740.759477777774
322.0,19740.86064444444
323.0,19740.9007
324.0,19740.940755555555
325.0,19740.980811111112
326.0,19741.02086666667
327.0,19741.06128333333
328.0,19741.1017
329.0,19741.14211666667
330.0,19741.18253333333
331.0,19741.231385185183
332.0,19741.280237037034
333.0,19741.329088888888
334.0,19741.367700000003
335.0,19741.40631111111
336.0,19741.444922222217
337.0,19741.483533333332
338.0,19741.512955555558
339.0,19741.54237777778
340.0,19741.5718
341.0,19741.601222222223
342.0,19741.63064444445
343.0,19741.661311111107
344.0,19741.691977777777
345.0,19741.722644444446
346.0,19741.75331111111
347.0,19741.783977777774
348.0,19741.817227777778
349.0,19741.850477777778
350.0,19741.883727777775
351.0,19741.91697777778
352.0,19741.942218518518
353.0,19741.967459259256
354.0,19741.992700000003
355.0,19742.01794074074
356.0,19742.04318148148
357.0,19742.06842222222
358.0,19742.096088888888
359.0,19742.123755555556
360.0,19742.15142222222
361.0,19742.17908888889
362.0,19742.20675555556
363.0,19742.22866296296
364.0,19742.25057037037
365.0,19742.272477777777
366.0,19742.29438518519
367.0,19742.31629259259
368.0,19742.3382
369.0,19742.357033333334
370.0,19742.37586666667
371.0,19742.394699999997
372.0,19742.413533333332
373.0,19742.432366666668
374.0,19742.451199999996
375.0,19742.47971111111
376.0,19742.508222222226
377.0,19742.53673333333
378.0,19742.565244444446
379.0,19742.593755555554
380.0,19742.623255555558
381.0,19742.652755555555
382.0,19742.682255555552
383.0,19742.711755555556
384.0,19742.736311111115
385.0,19742.760866666664
386.0,19742.785422222223
387.0,19742.809977777775
388.0,19742.83453333333
389.0,19742.856866666665
390.0,19742.8792
391.0,19742.901533333334
392.0,19742.923866666664
393.0,19742.9462
394.0,19742.968533333333
395.0,19742.98777407407
396.0,19743.007014814815
397.0,19743.026255555553
398.0,19743.045496296294
399.0,19743.06473703704
400.0,19743.083977777776
401.0,19743.099199999997
402.0,19743.114422222225
403.0,19743.129644444445
404.0,19743.144866666666
405.0,19743.160088888886
406.0,19743.175311111107
407.0,19743.190533333334
408.0,19743.203852777777
409.0,19743.217172222227
410.0,19743.230491666665
411.0,19743.243811111108
412.0,19743.257130555558
413.0,19743.270449999996
414.0,19743.283769444446
415.0,19743.29708888889
416.0,19743.31618148148
417.0,19743.33527407407
418.0,19743.354366666663
419.0,19743.373459259263
420.0,19743.39255185185
421.0,19743.411644444444
422.0,19743.43322222222
423.0,19743.4548
424.0,19743.476377777773
425.0,19743.497955555555
426.0,19743.519533333336
427.0,19743.536057142857
428.0,19743.55258095238
429.0,19743.569104761908
430.0,19743.58562857143
431.0,19743.60215238095
432.0,19743.61867619048
433.0,19743.6352
434.0,19743.65481111111
435.0,19743.674422222222
436.0,19743.694033333333
437.0,19743.713644444444
438.0,19743.733255555555
439.0,19743.752866666666
440.0,19743.770774074073
441.0,19743.78868148148
442.0,19743.806588888885
443.0,19743.8244962963
444.0,19743.842403703704
445.0,19743.86031111111
446.0,19743.86031111111
447.0,19743.86031111111
448.0,19743.86031111111
449.0,19743.86031111111
450.0,19743.86031111111
451.0,19743.86031111111
452.0,19743.86031111111
453.0,19743.86031111111
454.0,19743.86031111111
455.0,19743.86031111111
456.0,19743.86031111111
457.0,19743.86031111111
458.0,19743.86031111111
459.0,19743.86031111111
460.0,19743.86031111111
461.0,19743.86031111111
462.0,19743.86031111111
463.0,19743.86031111111
464.0,19743.86031111111
465.0,19743.86031111111
466.0,19743.86031111111
467.0,19743.86031111111
468.0,19743.86031111111
469.0,19743.86031111111
470.0,19743.86031111111
471.0,19743.86031111111
472.0,19743.86031111111
473.0,19743.86031111111
474.0,19743.86031111111
475.0,19743.86031111111
476.0,19743.86031111111
477.0,19743.86031111111
478.0,19743.86031111111
479.0,19743.86031111111
480.0,19743.86031111111
481.0,19743.86031111111
482.0,19743.86031111111
483.0,19743.86031111111
484.0,19743.86031111111
485.0,19743.86031111111
486.0,19743.86031111111
487.0,19743.86031111111
488.0,19743.86031111111
489.0,19743.86031111111
490.0,19743.86031111111
491.0,19743.86031111111
492.0,19743.86031111111
493.0,19743.86031111111
494.0,19743.86031111111
495.0,19743.86031111111
496.0,19743.86031111111
497.0,19743.86031111111
498.0,19743.86031111111
499.0,19743.86031111111
500.0,19743.86031111111
501.0,19743.86031111111
502.0,19743.86031111111
503.0,19743.86031111111
504.0,19743.86031111111
505.0,19743.86031111111
506.0,19743.86031111111
507.0,19743.86031111111
508.0,19743.86031111111
509.0,19743.86031111111
510.0,19743.86031111111
511.0,19743.86031111111
512.0,19743.86031111111
513.0,19743.86031111111
514.0,19743.86031111111
515.0,19743.86031111111
516.0,19743.86031111111
517.0,19743.86031111111
518.0,19743.86031111111
519.0,19743.86031111111
520.0,19743.86031111111
521.0,19743.86031111111
522.0,19743.86031111111
523.0,19743.86031111111
524.0,19743.86031111111
525.0,19743.86031111111
526.0,19743.86031111111
527.0,19743.86031111111
528.0,19743.86031111111
529.0,19743.86031111111
530.0,19743.86031111111
531.0,19743.86031111111
532.0,19743.86031111111
533.0,19743.86031111111
534.0,19743.86031111111
535.0,19743.86031111111
536.0,19743.86031111111
537.0,19743.86031111111
538.0,19743.86031111111
539.0,19743.86031111111
540.0,19743.86031111111
541.0,19743.86031111111
542.0,19743.86031111111
543.0,19743.86031111111
544.0,19743.86031111111
545.0,19743.86031111111
546.0,19743.86031111111
547.0,19743.86031111111
548.0,19743.86031111111
549.0,19743.86031111111
550.0,19743.86031111111
551.0,19743.86031111111
552.0,19743.86031111111
553.0,19743.86031111111
554.0,19743.86031111111
555.0,19743.86031111111
556.0,19743.86031111111
557.0,19743.86031111111
558.0,19743.86031111111
559.0,19743.86031111111
560.0,19743.86031111111
561.0,19743.86031111111
562.0,19743.86031111111
563.0,19743.86031111111
564.0,19743.86031111111
565.0,19743.86031111111
566.0,19743.86031111111
567.0,19743.86031111111
568.0,19743.86031111111
569.0,19743.86031111111
570.0,19743.86031111111
571.0,19743.86031111111
572.0,19743.86031111111
573.0,19743.86031111111
574.0,19743.86031111111
575.0,19743.86031111111
576.0,19743.86031111111
577.0,19743.86031111111
578.0,19743.86031111111
579.0,19743.86031111111
580.0,19743.86031111111
581.0,19743.86031111111
582.0,19743.86031111111
583.0,19743.86031111111
584.0,19743.86031111111
585.0,19743.86031111111
586.0,19743.86031111111
587.0,19743.86031111111
588.0,19743.86031111111
589.0,19743.86031111111
590.0,19743.86031111111
591.0,19743.86031111111
592.0,19743.86031111111
593.0,19743.86031111111
594.0,19743.86031111111
595.0,19743.86031111111
596.0,19743.86031111111
597.0,19743.86031111111
598.0,19743.86031111111
599.0,19743.86031111111
600.0,19743.86031111111
601.0,19743.86031111111
602.0,19743.86031111111
603.0,19743.86031111111
604.0,19743.86031111111
605.0,19743.86031111111
606.0,19743.86031111111
607.0,19743.86031111111
608.0,19743.86031111111
609.0,19743.86031111111
610.0,19743.86031111111
611.0,19743.86031111111
612.0,19743.86031111111
613.0,19743.86031111111
614.0,19743.86031111111
615.0,19743.86031111111
616.0,19743.86031111111
617.0,19743.86031111111
618.0,19743.86031111111
619.0,19743.86031111111
620.0,19743.86031111111
621.0,19743.86031111111
622.0,19743.86031111111
623.0,19743.86031111111
624.0,19743.86031111111
625.0,19743.86031111111
626.0,19743.86031111111
627.0,19743.86031111111
628.0,19743.86031111111
629.0,19743.86031111111
630.0,19743.86031111111
631.0,19743.86031111111
632.0,19743.86031111111
633.0,19743.86031111111
634.0,19743.86031111111
635.0,19743.86031111111
636.0,19743.86031111111
637.0,19743.86031111111
638.0,19743.86031111111
639.0,19743.86031111111
640.0,19743.86031111111
641.0,19743.86031111111
642.0,19743.86031111111
643.0,19743.86031111111
644.0,19743.86031111111
645.0,19743.86031111111
646.0,19743.86031111111
647.0,19743.86031111111
648.0,19743.86031111111
649.0,19743.86031111111
650.0,19743.86031111111
651.0,19743.86031111111
652.0,19743.86031111111
653.0,19743.86031111111
654.0,19743.86031111111
655.0,19743.86031111111
656.0,19743.86031111111
657.0,19743.86031111111
658.0,19743.86031111111
659.0,19743.86031111111
660.0,19743.86031111111
661.0,19743.86031111111
662.0,19743.86031111111
663.0,19743.86031111111
664.0,19743.86031111111
665.0,19743.86031111111
666.0,19743.86031111111
667.0,19743.86031111111
668.0,19743.86031111111
669.0,19743.86031111111
670.0,19743.86031111111
671.0,19743.86031111111
672.0,19743.86031111111
673.0,19743.86031111111
674.0,19743.86031111111
675.0,19743.86031111111
676.0,19743.86031111111
677.0,19743.86031111111
678.0,19743.86031111111
679.0,19743.86031111111
680.0,19743.86031111111
681.0,19743.86031111111
682.0,19743.86031111111
683.0,19743.86031111111
684.0,19743.86031111111
685.0,19743.86031111111
686.0,19743.86031111111
687.0,19743.86031111111
688.0,19743.86031111111
689.0,19743.86031111111
690.0,19743.86031111111
691.0,19743.86031111111
692.0,19743.86031111111
693.0,19743.86031111111
694.0,19743.86031111111
695.0,19743.86031111111
696.0,19743.86031111111
697.0,19743.86031111111
698.0,19743.86031111111
699.0,19743.86031111111
700.0,19743.86031111111
701.0,19743.86031111111
702.0,19743.86031111111
703.0,19743.86031111111
704.0,19743.86031111111
705.0,19743.86031111111
706.0,19743.86031111111
707.0,19743.86031111111
708.0,19743.86031111111
709.0,19743.86031111111
710.0,19743.86031111111
711.0,19743.86031111111
712.0,19743.86031111111
713.0,19743.86031111111
714.0,19743.86031111111
715.0,19743.86031111111
716.0,19743.86031111111
717.0,19743.86031111111
718.0,19743.86031111111
719.0,19743.86031111111
720.0,19743.86031111111
721.0,19743.86031111111
722.0,19743.86031111111
723.0,19743.86031111111
724.0,19743.86031111111
725.0,19743.86031111111
726.0,19743.86031111111
727.0,19743.86031111111
728.0,19743.86031111111
729.0,19743.86031111111
730.0,19743.86031111111
731.0,19743.86031111111
732.0,19743.86031111111
733.0,19743.86031111111
734.0,19743.86031111111
735.0,19743.86031111111
736.0,19743.86031111111
737.0,19743.86031111111
738.0,19743.86031111111
739.0,19743.86031111111
740.0,19743.86031111111
741.0,19743.86031111111
742.0,19743.86031111111
743.0,19743.86031111111
744.0,19743.86031111111
745.0,19743.86031111111
746.0,19743.86031111111
747.0,19743.86031111111
748.0,19743.86031111111
749.0,19743.86031111111
750.0,19743.86031111111
751.0,19743.86031111111
752.0,19743.86031111111
753.0,19743.86031111111
754.0,19743.86031111111
755.0,19743.86031111111
756.0,19743.86031111111
757.0,19743.86031111111
758.0,19743.86031111111
759.0,19743.86031111111
760.0,19743.86031111111
761.0,19743.86031111111
762.0,19743.86031111111
763.0,19743.86031111111
764.0,19743.86031111111
765.0,19743.86031111111
766.0,19743.86031111111
767.0,19743.86031111111
768.0,19743.86031111111
769.0,19743.86031111111
770.0,19743.86031111111
771.0,19743.86031111111
772.0,19743.86031111111
773.0,19743.86031111111
774.0,19743.86031111111
775.0,19743.86031111111
776.0,19743.86031111111
777.0,19743.86031111111
778.0,19743.86031111111
779.0,19743.86031111111
780.0,19743.86031111111
781.0,19743.86031111111
782.0,19743.86031111111
783.0,19743.86031111111
784.0,19743.86031111111
785.0,19743.86031111111
786.0,19743.86031111111
787.0,19743.86031111111
788.0,19743.86031111111
789.0,19743.86031111111
790.0,19743.86031111111
791.0,19743.86031111111
792.0,19743.86031111111
793.0,19743.86031111111
794.0,19743.86031111111
795.0,19743.86031111111
796.0,19743.86031111111
797.0,19743.86031111111
798.0,19743.86031111111
799.0,19743.86031111111
800.0,19743.86031111111
801.0,19743.86031111111
802.0,19743.86031111111
803.0,19743.86031111111
804.0,19743.86031111111
805.0,19743.86031111111
806.0,19743.86031111111
807.0,19743.86031111111
808.0,19743.86031111111
809.0,19743.86031111111
810.0,19743.86031111111
811.0,19743.86031111111
812.0,19743.86031111111
813.0,19743.86031111111
814.0,19743.86031111111
815.0,19743.86031111111
816.0,19743.86031111111
817.0,19743.86031111111
818.0,19743.86031111111
819.0,19743.86031111111
820.0,19743.86031111111
821.0,19743.86031111111
822.0,19743.86031111111
823.0,19743.86031111111
824.0,19743.86031111111
825.0,19743.86031111111
826.0,19743.86031111111
827.0,19743.86031111111
828.0,19743.86031111111
829.0,19743.86031111111
830.0,19743.86031111111
831.0,19743.86031111111
832.0,19743.86031111111
833.0,19743.86031111111
834.0,19743.86031111111
835.0,19743.86031111111
836.0,19743.86031111111
837.0,19743.86031111111
838.0,19743.86031111111
839.0,19743.86031111111
840.0,19743.86031111111
841.0,19743.86031111111
842.0,19743.86031111111
843.0,19743.86031111111
844.0,19743.86031111111
845.0,19743.86031111111
846.0,19743.86031111111
847.0,19743.86031111111
848.0,19743.86031111111
849.0,19743.86031111111
850.0,19743.86031111111
851.0,19743.86031111111
852.0,19743.86031111111
853.0,19743.86031111111
854.0,19743.86031111111
855.0,19743.86031111111
856.0,19743.86031111111
857.0,19743.86031111111
858.0,19743.86031111111
859.0,19743.86031111111
860.0,19743.86031111111
861.0,19743.86031111111
862.0,19743.86031111111
863.0,19743.86031111111
864.0,19743.86031111111
865.0,19743.86031111111
866.0,19743.86031111111
867.0,19743.86031111111
868.0,19743.86031111111
869.0,19743.86031111111
870.0,19743.86031111111
871.0,19743.86031111111
872.0,19743.86031111111
873.0,19743.86031111111
874.0,19743.86031111111
875.0,19743.86031111111
876.0,19743.86031111111
877.0,19743.86031111111
878.0,19743.86031111111
879.0,19743.86031111111
880.0,19743.86031111111
881.0,19743.86031111111
882.0,19743.86031111111
883.0,19743.86031111111
884.0,19743.86031111111
885.0,19743.86031111111
886.0,19743.86031111111
887.0,19743.86031111111
888.0,19743.86031111111
889.0,19743.86031111111
890.0,19743.86031111111
891.0,19743.86031111111
892.0,19743.86031111111
893.0,19743.86031111111
894.0,19743.86031111111
895.0,19743.86031111111
896.0,19743.86031111111
897.0,19743.86031111111
898.0,19743.86031111111
899.0,19743.86031111111
900.0,19743.86031111111
901.0,19743.86031111111
902.0,19743.86031111111
903.0,19743.86031111111
904.0,19743.86031111111
905.0,19743.86031111111
906.0,19743.86031111111
907.0,19743.86031111111
908.0,19743.86031111111
909.0,19743.86031111111
910.0,19743.86031111111
911.0,19743.86031111111
912.0,19743.86031111111
913.0,19743.86031111111
914.0,19743.86031111111
915.0,19743.86031111111
916.0,19743.86031111111
917.0,19743.86031111111
918.0,19743.86031111111
919.0,19743.86031111111
920.0,19743.86031111111
921.0,19743.86031111111
922.0,19743.86031111111
923.0,19743.86031111111
924.0,19743.86031111111
925.0,19743.86031111111
926.0,19743.86031111111
927.0,19743.86031111111
928.0,19743.86031111111
929.0,19743.86031111111
930.0,19743.86031111111
931.0,19743.86031111111
932.0,19743.86031111111
933.0,19743.86031111111
934.0,19743.86031111111
935.0,19743.86031111111
936.0,19743.86031111111
937.0,19743.86031111111
938.0,19743.86031111111
939.0,19743.86031111111
940.0,19743.86031111111
941.0,19743.86031111111
942.0,19743.86031111111
943.0,19743.86031111111
944.0,19743.86031111111
945.0,19743.86031111111
946.0,19743.86031111111
947.0,19743.86031111111
948.0,19743.86031111111
949.0,19743.86031111111
950.0,19743.86031111111
951.0,19743.86031111111
952.0,19743.86031111111
953.0,19743.86031111111
954.0,19743.86031111111
955.0,19743.86031111111
956.0,19743.86031111111
957.0,19743.86031111111
958.0,19743.86031111111
959.0,19743.86031111111
960.0,19743.86031111111
961.0,19743.86031111111
962.0,19743.86031111111
963.0,19743.86031111111
964.0,19743.86031111111
965.0,19743.86031111111
966.0,19743.86031111111
967.0,19743.86031111111
968.0,19743.86031111111
969.0,19743.86031111111
970.0,19743.86031111111
971.0,19743.86031111111
972.0,19743.86031111111
973.0,19743.86031111111
974.0,19743.86031111111
975.0,19743.86031111111
976.0,19743.86031111111
977.0,19743.86031111111
978.0,19743.86031111111
979.0,19743.86031111111
980.0,19743.86031111111
981.0,19743.86031111111
982.0,19743.86031111111
983.0,19743.86031111111
984.0,19743.86031111111
985.0,19743.86031111111
986.0,19743.86031111111
987.0,19743.86031111111
988.0,19743.86031111111
989.0,19743.86031111111
990.0,19743.86031111111
991.0,19743.86031111111
992.0,19743.86031111111
993.0,19743.86031111111
994.0,19743.86031111111
995.0,19743.86031111111
996.0,19743.86031111111
997.0,19743.86031111111
998.0,19743.86031111111
999.0,19743.86031111111
1000.0,19743.86031111111
1001.0,19743.86031111111
1002.0,19743.86031111111
1003.0,19743.86031111111
1004.0,19743.86031111111
1005.0,19743.86031111111
1006.0,19743.86031111111
1007.0,19743.86031111111
1008.0,19743.86031111111
1009.0,19743.86031111111
1010.0,19743.86031111111
1011.0,19743.86031111111
1012.0,19743.86031111111
1013.0,19743.86031111111
1014.0,19743.86031111111
1015.0,19743.86031111111
1016.0,19743.86031111111
1017.0,19743.86031111111
1018.0,19743.86031111111
1019.0,19743.86031111111
1020.0,19743.86031111111
1021.0,19743.86031111111
1022.0,19743.86031111111
1023.0,19743.86031111111
1024.0,19743.86031111111
1025.0,19743.86031111111
1026.0,19743.86031111111
1027.0,19743.86031111111
1028.0,19743.86031111111
1029.0,19743.86031111111
1030.0,19743.86031111111
1031.0,19743.86031111111
1032.0,19743.86031111111
1033.0,19743.86031111111
1034.0,19743.86031111111
1035.0,19743.86031111111
1036.0,19743.86031111111
1037.0,19743.86031111111
1038.0,19743.86031111111
1039.0,19743.86031111111
1040.0,19743.86031111111
1041.0,19743.86031111111
1042.0,19743.86031111111
1043.0,19743.86031111111
1044.0,19743.86031111111
1045.0,19743.86031111111
1046.0,19743.86031111111
1047.0,19743.86031111111
1048.0,19743.86031111111
1049.0,19743.86031111111
1050.0,19743.86031111111
1051.0,19743.86031111111
1052.0,19743.86031111111
1053.0,19743.86031111111
1054.0,19743.86031111111
1055.0,19743.86031111111
1056.0,19743.86031111111
1057.0,19743.86031111111
1058.0,19743.86031111111
1059.0,19743.86031111111
1060.0,19743.86031111111
1061.0,19743.86031111111
1062.0,19743.86031111111
1063.0,19743.86031111111
1064.0,19743.86031111111
1065.0,19743.86031111111
1066.0,19743.86031111111
1067.0,19743.86031111111
1068.0,19743.86031111111
1069.0,19743.86031111111
1070.0,19743.86031111111
1071.0,19743.86031111111
1072.0,19743.86031111111
1073.0,19743.86031111111
1074.0,19743.86031111111
1075.0,19743.86031111111
1076.0,19743.86031111111
1077.0,19743.86031111111
1078.0,19743.86031111111
1079.0,19743.86031111111
1080.0,19743.86031111111
1081.0,19743.86031111111
1082.0,19743.86031111111
1083.0,19743.86031111111
1084.0,19743.86031111111
1085.0,19743.86031111111
1086.0,19743.86031111111
1087.0,19743.86031111111
1088.0,19743.86031111111
1089.0,19743.86031111111
1090.0,19743.86031111111
1091.0,19743.86031111111
1092.0,19743.86031111111
1093.0,19743.86031111111
1094.0,19743.86031111111
1095.0,19743.86031111111
1096.0,19743.86031111111
1097.0,19743.86031111111
1098.0,19743.86031111111
1099.0,19743.86031111111
1100.0,19743.86031111111
1101.0,19743.86031111111
1102.0,19743.86031111111
1103.0,19743.86031111111
1104.0,19743.86031111111
1105.0,19743.86031111111
1106.0,19743.86031111111
1107.0,19743.86031111111
1108.0,19743.86031111111
1109.0,19743.86031111111
1110.0,19743.86031111111
1111.0,19743.86031111111
1112.0,19743.86031111111
1113.0,19743.86031111111
1114.0,19743.86031111111
1115.0,19743.86031111111
1116.0,19743.86031111111
1117.0,19743.86031111111
1118.0,19743.86031111111
1119.0,19743.86031111111
1120.0,19743.86031111111
1121.0,19743.86031111111
1122.0,19743.86031111111
1123.0,19743.86031111111
1124.0,19743.86031111111
1125.0,19743.86031111111
1126.0,19743.86031111111
1127.0,19743.86031111111
1128.0,19743.86031111111
1129.0,19743.86031111111
1130.0,19743.86031111111
1131.0,19743.86031111111
1132.0,19743.86031111111
1133.0,19743.86031111111
1134.0,19743.86031111111
1135.0,19743.86031111111
1136.0,19743.86031111111
1137.0,19743.86031111111
1138.0,19743.86031111111
1139.0,19743.86031111111
1140.0,19743.86031111111
1141.0,19743.86031111111
1142.0,19743.86031111111
1143.0,19743.86031111111
1144.0,19743.86031111111
1145.0,19743.86031111111
1146.0,19743.86031111111
1147.0,19743.86031111111
1148.0,19743.86031111111
1149.0,19743.86031111111
1150.0,19743.86031111111
1151.0,19743.86031111111
1152.0,19743.86031111111
1153.0,19743.86031111111
1154.0,19743.86031111111
1155.0,19743.86031111111
1156.0,19743.86031111111
1157.0,19743.86031111111
1158.0,19743.86031111111
1159.0,19743.86031111111
1160.0,19743.86031111111
1161.0,19743.86031111111
1162.0,19743.86031111111
1163.0,19743.86031111111
1164.0,19743.86031111111
1165.0,19743.86031111111
1166.0,19743.86031111111
1167.0,19743.86031111111
1168.0,19743.86031111111
1169.0,19743.86031111111
1170.0,19743.86031111111
1171.0,19743.86031111111
1172.0,19743.86031111111
1173.0,19743.86031111111
1174.0,19743.86031111111
1175.0,19743.86031111111
1176.0,19743.86031111111
1177.0,19743.86031111111
1178.0,19743.86031111111
1179.0,19743.86031111111
1180.0,19743.86031111111
1181.0,19743.86031111111
1182.0,19743.86031111111
1183.0,19743.86031111111
1184.0,19743.86031111111
1185.0,19743.86031111111
1186.0,19743.86031111111
1187.0,19743.86031111111
1188.0,19743.86031111111
1189.0,19743.86031111111
1190.0,19743.86031111111
1191.0,19743.86031111111
1192.0,19743.86031111111
1193.0,19743.86031111111
1194.0,19743.86031111111
1195.0,19743.86031111111
1196.0,19743.86031111111
1197.0,19743.86031111111
1198.0,19743.86031111111
1199.0,19743.86031111111
1200.0,19743.86031111111
1201.0,19743.86031111111
1202.0,19743.86031111111
1203.0,19743.86031111111
1204.0,19743.86031111111
1205.0,19743.86031111111
1206.0,19743.86031111111
1207.0,19743.86031111111
1208.0,19743.86031111111
1209.0,19743.86031111111
1210.0,19743.86031111111
1211.0,19743.86031111111
1212.0,19743.86031111111
1213.0,19743.86031111111
1214.0,19743.86031111111
1215.0,19743.86031111111
1216.0,19743.86031111111
1217.0,19743.86031111111
1218.0,19743.86031111111
1219.0,19743.86031111111
1220.0,19743.86031111111
1221.0,19743.86031111111
1222.0,19743.86031111111
1223.0,19743.86031111111
1224.0,19743.86031111111
1225.0,19743.86031111111
1226.0,19743.86031111111
1227.0,19743.86031111111
1228.0,19743.86031111111
1229.0,19743.86031111111
1230.0,19743.86031111111
1231.0,19743.86031111111
1232.0,19743.86031111111
1233.0,19743.86031111111
1234.0,19743.86031111111
1235.0,19743.86031111111
1236.0,19743.86031111111
1237.0,19743.86031111111
1238.0,19743.86031111111
1239.0,19743.86031111111
1240.0,19743.86031111111
1241.0,19743.86031111111
1242.0,19743.86031111111
1243.0,19743.86031111111
1244.0,19743.86031111111
1245.0,19743.86031111111
1246.0,19743.86031111111
1247.0,19743.86031111111
1248.0,19743.86031111111
1249.0,19743.86031111111
1250.0,19743.86031111111
1251.0,19743.86031111111
1252.0,19743.86031111111
1253.0,19743.86031111111
1254.0,19743.86031111111
1255.0,19743.86031111111
1256.0,19743.86031111111
1257.0,19743.86031111111
1258.0,19743.86031111111
1259.0,19743.86031111111
1260.0,19743.86031111111
1261.0,19743.86031111111
1262.0,19743.86031111111
1263.0,19743.86031111111
1264.0,19743.86031111111
1265.0,19743.86031111111
1266.0,19743.86031111111
1267.0,19743.86031111111
1268.0,19743.86031111111
1269.0,19743.86031111111
1270.0,19743.86031111111
1271.0,19743.86031111111
1272.0,19743.86031111111
1273.0,19743.86031111111
1274.0,19743.86031111111
1275.0,19743.86031111111
1276.0,19743.86031111111
1277.0,19743.86031111111
1278.0,19743.86031111111
1279.0,19743.86031111111
1280.0,19743.86031111111
1281.0,19743.86031111111
1282.0,19743.86031111111
1283.0,19743.86031111111
1284.0,19743.86031111111
1285.0,19743.86031111111
1286.0,19743.86031111111
1287.0,19743.86031111111
1288.0,19743.86031111111
1289.0,19743.86031111111
1290.0,19743.86031111111
1291.0,19743.86031111111
1292.0,19743.86031111111
1293.0,19743.86031111111
1294.0,19743.86031111111
1295.0,19743.86031111111
1296.0,19743.86031111111
1297.0,19743.86031111111
1298.0,19743.86031111111
1299.0,19743.86031111111
1300.0,19743.86031111111
1301.0,19743.86031111111
1302.0,19743.86031111111
1303.0,19743.86031111111
1304.0,19743.86031111111
1305.0,19743.86031111111
1306.0,19743.86031111111
1307.0,19743.86031111111
1308.0,19743.86031111111
1309.0,19743.86031111111
1310.0,19743.86031111111
1311.0,19743.86031111111
1312.0,19743.86031111111
1313.0,19743.86031111111
1314.0,19743.86031111111
1315.0,19743.86031111111
1316.0,19743.86031111111
1317.0,19743.86031111111
1318.0,19743.86031111111
1319.0,19743.86031111111
1320.0,19743.86031111111
1321.0,19743.86031111111
1322.0,19743.86031111111
1323.0,19743.86031111111
1324.0,19743.86031111111
1325.0,19743.86031111111
1326.0,19743.86031111111
1327.0,19743.86031111111
1328.0,19743.86031111111
1329.0,19743.86031111111
1330.0,19743.86031111111
1331.0,19743.86031111111
1332.0,19743.86031111111
1333.0,19743.86031111111
1334.0,19743.86031111111
1335.0,19743.86031111111
1336.0,19743.86031111111
1337.0,19743.86031111111
1338.0,19743.86031111111
1339.0,19743.86031111111
1340.0,19743.86031111111
1341.0,19743.86031111111
1342.0,19743.86031111111
1343.0,19743.86031111111
1344.0,19743.86031111111
1345.0,19743.86031111111
1346.0,19743.86031111111
1347.0,19743.86031111111
1348.0,19743.86031111111
1349.0,19743.86031111111
1350.0,19743.86031111111
1351.0,19743.86031111111
1352.0,19743.86031111111
1353.0,19743.86031111111
1354.0,19743.86031111111
1355.0,19743.86031111111
1356.0,19743.86031111111
1357.0,19743.86031111111
1358.0,19743.86031111111
1359.0,19743.86031111111
1360.0,19743.86031111111
1361.0,19743.86031111111
1362.0,19743.86031111111
1363.0,19743.86031111111
1364.0,19743.86031111111
1365.0,19743.86031111111
1366.0,19743.86031111111
1367.0,19743.86031111111
1368.0,19743.86031111111
1369.0,19743.86031111111
1370.0,19743.86031111111
1371.0,19743.86031111111
1372.0,19743.86031111111
1373.0,19743.86031111111
1374.0,19743.86031111111
1375.0,19743.86031111111
1376.0,19743.86031111111
1377.0,19743.86031111111
1378.0,19743.86031111111
1379.0,19743.86031111111
1380.0,19743.86031111111
1381.0,19743.86031111111
1382.0,19743.86031111111
1383.0,19743.86031111111
1384.0,19743.86031111111
1385.0,19743.86031111111
1386.0,19743.86031111111
1387.0,19743.86031111111
1388.0,19743.86031111111
1389.0,19743.86031111111
1390.0,19743.86031111111
1391.0,19743.86031111111
1392.0,19743.86031111111
1393.0,19743.86031111111
1394.0,19743.86031111111
1395.0,19743.86031111111
1396.0,19743.86031111111
1397.0,19743.86031111111
1398.0,19743.86031111111
1399.0,19743.86031111111
1400.0,19743.86031111111
1401.0,19743.86031111111
1402.0,19743.86031111111
1403.0,19743.86031111111
1404.0,19743.86031111111
1405.0,19743.86031111111
1406.0,19743.86031111111
1407.0,19743.86031111111
1408.0,19743.86031111111
1409.0,19743.86031111111
1410.0,19743.86031111111
1411.0,19743.86031111111
1412.0,19743.86031111111
1413.0,19743.86031111111
1414.0,19743.86031111111
1415.0,19743.86031111111
1416.0,19743.86031111111
1417.0,19743.86031111111
1418.0,19743.86031111111
1419.0,19743.86031111111
1420.0,19743.86031111111
1421.0,19743.86031111111
1422.0,19743.86031111111
1423.0,19743.86031111111
1424.0,19743.86031111111
1425.0,19743.86031111111
1426.0,19743.86031111111
1427.0,19743.86031111111
1428.0,19743.86031111111
1429.0,19743.86031111111
1430.0,19743.86031111111
1431.0,19743.86031111111
1432.0,19743.86031111111
1433.0,19743.86031111111
1434.0,19743.86031111111
1435.0,19743.86031111111
1436.0,19743.86031111111
1437.0,19743.86031111111
1438.0,19743.86031111111
1439.0,19743.86031111111
1440.0,19743.86031111111
1441.0,19743.86031111111
1442.0,19743.86031111111
1443.0,19743.86031111111
1444.0,19743.86031111111
1445.0,19743.86031111111
1446.0,19743.86031111111
1447.0,19743.86031111111
1448.0,19743.86031111111
1449.0,19743.86031111111
1450.0,19743.86031111111
1451.0,19743.86031111111
1452.0,19743.86031111111
1453.0,19743.86031111111
1454.0,19743.86031111111
1455.0,19743.86031111111
1456.0,19743.86031111111
1457.0,19743.86031111111
1458.0,19743.86031111111
1459.0,19743.86031111111
1460.0,19743.86031111111
1461.0,19743.86031111111
1462.0,19743.86031111111
1463.0,19743.86031111111
1464.0,19743.86031111111
1465.0,19743.86031111111
1466.0,19743.86031111111
1467.0,19743.86031111111
1468.0,19743.86031111111
1469.0,19743.86031111111
1470.0,19743.86031111111
1471.0,19743.86031111111
1472.0,19743.86031111111
1473.0,19743.86031111111
1474.0,19743.86031111111
1475.0,19743.86031111111
1476.0,19743.86031111111
1477.0,19743.86031111111
1478.0,19743.86031111111
1479.0,19743.86031111111
1480.0,19743.86031111111
1481.0,19743.86031111111
1482.0,19743.86031111111
1483.0,19743.86031111111
1484.0,19743.86031111111
1485.0,19743.86031111111
1486.0,19743.86031111111
1487.0,19743.86031111111
1488.0,19743.86031111111
1489.0,19743.86031111111
1490.0,19743.86031111111
1491.0,19743.86031111111
1492.0,19743.86031111111
1493.0,19743.86031111111
1494.0,19743.86031111111
1495.0,19743.86031111111
1496.0,19743.86031111111
1497.0,19743.86031111111
1498.0,19743.86031111111
1499.0,19743.86031111111
1500.0,19743.86031111111
1501.0,19743.86031111111
1502.0,19743.86031111111
1503.0,19743.86031111111
1504.0,19743.86031111111
1505.0,19743.86031111111
1506.0,19743.86031111111
1507.0,19743.86031111111
1508.0,19743.86031111111
1509.0,19743.86031111111
1510.0,19743.86031111111
1511.0,19743.86031111111
1512.0,19743.86031111111
1513.0,19743.86031111111
1514.0,19743.86031111111
1515.0,19743.86031111111
1516.0,19743.86031111111
1517.0,19743.86031111111
1518.0,19743.86031111111
1519.0,19743.86031111111
1520.0,19743.86031111111
1521.0,19743.86031111111
1522.0,19743.86031111111
1523.0,19743.86031111111
1524.0,19743.86031111111
1525.0,19743.86031111111
1526.0,19743.86031111111
1527.0,19743.86031111111
1528.0,19743.86031111111
1529.0,19743.86031111111
1530.0,19743.86031111111
1531.0,19743.86031111111
1532.0,19743.86031111111
1533.0,19743.86031111111
1534.0,19743.86031111111
1535.0,19743.86031111111
1536.0,19743.86031111111
1537.0,19743.86031111111
1538.0,19743.86031111111
1539.0,19743.86031111111
1540.0,19743.86031111111
1541.0,19743.86031111111
1542.0,19743.86031111111
1543.0,19743.86031111111
1544.0,19743.86031111111
1545.0,19743.86031111111
1546.0,19743.86031111111
1547.0,19743.86031111111
1548.0,19743.86031111111
1549.0,19743.86031111111
1550.0,19743.86031111111
1551.0,19743.86031111111
1552.0,19743.86031111111
1553.0,19743.86031111111
1554.0,19743.86031111111
1555.0,19743.86031111111
1556.0,19743.86031111111
1557.0,19743.86031111111
1558.0,19743.86031111111
1559.0,19743.86031111111
1560.0,19743.86031111111
1561.0,19743.86031111111
1562.0,19743.86031111111
1563.0,19743.86031111111
1564.0,19743.86031111111
1565.0,19743.86031111111
1566.0,19743.86031111111
1567.0,19743.86031111111
1568.0,19743.86031111111
1569.0,19743.86031111111
1570.0,19743.86031111111
1571.0,19743.86031111111
1572.0,19743.86031111111
1573.0,19743.86031111111
1574.0,19743.86031111111
1575.0,19743.86031111111
1576.0,19743.86031111111
1577.0,19743.86031111111
1578.0,19743.86031111111
1579.0,19743.86031111111
1580.0,19743.86031111111
1581.0,19743.86031111111
1582.0,19743.86031111111
1583.0,19743.86031111111
1584.0,19743.86031111111
1585.0,19743.86031111111
1586.0,19743.86031111111
1587.0,19743.86031111111
1588.0,19743.86031111111
1589.0,19743.86031111111
1590.0,19743.86031111111
1591.0,19743.86031111111
1592.0,19743.86031111111
1593.0,19743.86031111111
1594.0,19743.86031111111
1595.0,19743.86031111111
1596.0,19743.86031111111
1597.0,19743.86031111111
1598.0,19743.86031111111
1599.0,19743.86031111111
1600.0,19743.86031111111
1601.0,19743.86031111111
1602.0,19743.86031111111
1603.0,19743.86031111111
1604.0,19743.86031111111
1605.0,19743.86031111111
1606.0,19743.86031111111
1607.0,19743.86031111111
1608.0,19743.86031111111
1609.0,19743.86031111111
1610.0,19743.86031111111
1611.0,19743.86031111111
1612.0,19743.86031111111
1613.0,19743.86031111111
1614.0,19743.86031111111
1615.0,19743.86031111111
1616.0,19743.86031111111
1617.0,19743.86031111111
1618.0,19743.86031111111
1619.0,19743.86031111111
1620.0,19743.86031111111
1621.0,19743.86031111111
1622.0,19743.86031111111
1623.0,19743.86031111111
1624.0,19743.86031111111
1625.0,19743.86031111111
1626.0,19743.86031111111
1627.0,19743.86031111111
1628.0,19743.86031111111
1629.0,19743.86031111111
1630.0,19743.86031111111
1631.0,19743.86031111111
1632.0,19743.86031111111
1633.0,19743.86031111111
1634.0,19743.86031111111
1635.0,19743.86031111111
1636.0,19743.86031111111
1637.0,19743.86031111111
1638.0,19743.86031111111
1639.0,19743.86031111111
1640.0,19743.86031111111
1641.0,19743.86031111111
1642.0,19743.86031111111
1643.0,19743.86031111111
1644.0,19743.86031111111
1645.0,19743.86031111111
1646.0,19743.86031111111
1647.0,19743.86031111111
1648.0,19743.86031111111
1649.0,19743.86031111111
1650.0,19743.86031111111
1651.0,19743.86031111111
1652.0,19743.86031111111
1653.0,19743.86031111111
1654.0,19743.86031111111
1655.0,19743.86031111111
1656.0,19743.86031111111
1657.0,19743.86031111111
1658.0,19743.86031111111
1659.0,19743.86031111111
1660.0,19743.86031111111
1661.0,19743.86031111111
1662.0,19743.86031111111
1663.0,19743.86031111111
1664.0,19743.86031111111
1665.0,19743.86031111111
1666.0,19743.86031111111
1667.0,19743.86031111111
1668.0,19743.86031111111
1669.0,19743.86031111111
1670.0,19743.86031111111
1671.0,19743.86031111111
1672.0,19743.86031111111
1673.0,19743.86031111111
1674.0,19743.86031111111
1675.0,19743.86031111111
1676.0,19743.86031111111
1677.0,19743.86031111111
1678.0,19743.86031111111
1679.0,19743.86031111111
1680.0,19743.86031111111
1681.0,19743.86031111111
1682.0,19743.86031111111
1683.0,19743.86031111111
1684.0,19743.86031111111
1685.0,19743.86031111111
1686.0,19743.86031111111
1687.0,19743.86031111111
1688.0,19743.86031111111
1689.0,19743.86031111111
1690.0,19743.86031111111
1691.0,19743.86031111111
1692.0,19743.86031111111
1693.0,19743.86031111111
1694.0,19743.86031111111
1695.0,19743.86031111111
1696.0,19743.86031111111
1697.0,19743.86031111111
1698.0,19743.86031111111
1699.0,19743.86031111111
1700.0,19743.86031111111
1701.0,19743.86031111111
1702.0,19743.86031111111
1703.0,19743.86031111111
1704.0,19743.86031111111
1705.0,19743.86031111111
1706.0,19743.86031111111
1707.0,19743.86031111111
1708.0,19743.86031111111
1709.0,19743.86031111111
1710.0,19743.86031111111
1711.0,19743.86031111111
1712.0,19743.86031111111
1713.0,19743.86031111111
1714.0,19743.86031111111
1715.0,19743.86031111111
1716.0,19743.86031111111
1717.0,19743.86031111111
1718.0,19743.86031111111
1719.0,19743.86031111111
1720.0,19743.86031111111
1721.0,19743.86031111111
1722.0,19743.86031111111
1723.0,19743.86031111111
1724.0,19743.86031111111
1725.0,19743.86031111111
1726.0,19743.86031111111
1727.0,19743.86031111111
1728.0,19743.86031111111
1729.0,19743.86031111111
1730.0,19743.86031111111
1731.0,19743.86031111111
1732.0,19743.86031111111
1733.0,19743.86031111111
1734.0,19743.86031111111
1735.0,19743.86031111111
1736.0,19743.86031111111
1737.0,19743.86031111111
1738.0,19743.86031111111
1739.0,19743.86031111111
1740.0,19743.86031111111
1741.0,19743.86031111111
1742.0,19743.86031111111
1743.0,19743.86031111111
1744.0,19743.86031111111
1745.0,19743.86031111111
1746.0,19743.86031111111
1747.0,19743.86031111111
1748.0,19743.86031111111
1749.0,19743.86031111111
1750.0,19743.86031111111
1751.0,19743.86031111111
1752.0,19743.86031111111
1753.0,19743.86031111111
1754.0,19743.86031111111
1755.0,19743.86031111111
1756.0,19743.86031111111
1757.0,19743.86031111111
1758.0,19743.86031111111
1759.0,19743.86031111111
1760.0,19743.86031111111
1761.0,19743.86031111111
1762.0,19743.86031111111
1763.0,19743.86031111111
1764.0,19743.86031111111
1765.0,19743.86031111111
1766.0,19743.86031111111
1767.0,19743.86031111111
1768.0,19743.86031111111
1769.0,19743.86031111111
1770.0,19743.86031111111
1771.0,19743.86031111111
1772.0,19743.86031111111
1773.0,19743.86031111111
1774.0,19743.86031111111
1775.0,19743.86031111111
1776.0,19743.86031111111
1777.0,19743.86031111111
1778.0,19743.86031111111
1779.0,19743.86031111111
1780.0,19743.86031111111
1781.0,19743.86031111111
1782.0,19743.86031111111
1783.0,19743.86031111111
1784.0,19743.86031111111
1785.0,19743.86031111111
1786.0,19743.86031111111
1787.0,19743.86031111111
1788.0,19743.86031111111
1789.0,19743.86031111111
1790.0,19743.86031111111
1791.0,19743.86031111111
1792.0,19743.86031111111
1793.0,19743.86031111111
1794.0,19743.86031111111
1795.0,19743.86031111111
1796.0,19743.86031111111
1797.0,19743.86031111111
1798.0,19743.86031111111
1799.0,19743.86031111111
1800.0,19743.86031111111
1801.0,19743.86031111111
1802.0,19743.86031111111
1803.0,19743.86031111111
1804.0,19743.86031111111
1805.0,19743.86031111111
1806.0,19743.86031111111
1807.0,19743.86031111111
1808.0,19743.86031111111
1809.0,19743.86031111111
1810.0,19743.86031111111
1811.0,19743.86031111111
1812.0,19743.86031111111
1813.0,19743.86031111111
1814.0,19743.86031111111
1815.0,19743.86031111111
1816.0,19743.86031111111
1817.0,19743.86031111111
1818.0,19743.86031111111
1819.0,19743.86031111111
1820.0,19743.86031111111
1821.0,19743.86031111111
1822.0,19743.86031111111
1823.0,19743.86031111111
1824.0,19743.86031111111
1825.0,19743.86031111111
1826.0,19743.86031111111
1827.0,19743.86031111111
1828.0,19743.86031111111
1829.0,19743.86031111111
1830.0,19743.86031111111
1831.0,19743.86031111111
1832.0,19743.86031111111
1833.0,19743.86031111111
1834.0,19743.86031111111
1835.0,19743.86031111111
1836.0,19743.86031111111
1837.0,19743.86031111111
1838.0,19743.86031111111
1839.0,19743.86031111111
1840.0,19743.86031111111
1841.0,19743.86031111111
1842.0,19743.86031111111
1843.0,19743.86031111111
1844.0,19743.86031111111
1845.0,19743.86031111111
1846.0,19743.86031111111
1847.0,19743.86031111111
1848.0,19743.86031111111
1849.0,19743.86031111111
1850.0,19743.86031111111
1851.0,19743.86031111111
1852.0,19743.86031111111
1853.0,19743.86031111111
1854.0,19743.86031111111
1855.0,19743.86031111111
1856.0,19743.86031111111
1857.0,19743.86031111111
1858.0,19743.86031111111
1859.0,19743.86031111111
1860.0,19743.86031111111
1861.0,19743.86031111111
1862.0,19743.86031111111
1863.0,19743.86031111111
1864.0,19743.86031111111
1865.0,19743.86031111111
1866.0,19743.86031111111
1867.0,19743.86031111111
1868.0,19743.86031111111
1869.0,19743.86031111111
1870.0,19743.86031111111
1871.0,19743.86031111111
1872.0,19743.86031111111
1873.0,19743.86031111111
1874.0,19743.86031111111
1875.0,19743.86031111111
1876.0,19743.86031111111
1877.0,19743.86031111111
1878.0,19743.86031111111
1879.0,19743.86031111111
1880.0,19743.86031111111
1881.0,19743.86031111111
1882.0,19743.86031111111
1883.0,19743.86031111111
1884.0,19743.86031111111
1885.0,19743.86031111111
1886.0,19743.86031111111
1887.0,19743.86031111111
1888.0,19743.86031111111
1889.0,19743.86031111111
1890.0,19743.86031111111
1891.0,19743.86031111111
1892.0,19743.86031111111
1893.0,19743.86031111111
1894.0,19743.86031111111
1895.0,19743.86031111111
1896.0,19743.86031111111
1897.0,19743.86031111111
1898.0,19743.86031111111
1899.0,19743.86031111111
1900.0,19743.86031111111
1901.0,19743.86031111111
1902.0,19743.86031111111
1903.0,19743.86031111111
1904.0,19743.86031111111
1905.0,19743.86031111111
1906.0,19743.86031111111
1907.0,19743.86031111111
1908.0,19743.86031111111
1909.0,19743.86031111111
1910.0,19743.86031111111
1911.0,19743.86031111111
1912.0,19743.86031111111
1913.0,19743.86031111111
1914.0,19743.86031111111
1915.0,19743.86031111111
1916.0,19743.86031111111
1917.0,19743.86031111111
1918.0,19743.86031111111
1919.0,19743.86031111111
1920.0,19743.86031111111
1921.0,19743.86031111111
1922.0,19743.86031111111
1923.0,19743.86031111111
1924.0,19743.86031111111
1925.0,19743.86031111111
1926.0,19743.86031111111
1927.0,19743.86031111111
1928.0,19743.86031111111
1929.0,19743.86031111111
1930.0,19743.86031111111
1931.0,19743.86031111111
1932.0,19743.86031111111
1933.0,19743.86031111111
1934.0,19743.86031111111
1935.0,19743.86031111111
1936.0,19743.86031111111
1937.0,19743.86031111111
1938.0,19743.86031111111
1939.0,19743.86031111111
1940.0,19743.86031111111
1941.0,19743.86031111111
1942.0,19743.86031111111
1943.0,19743.86031111111
1944.0,19743.86031111111
1945.0,19743.86031111111
1946.0,19743.86031111111
1947.0,19743.86031111111
1948.0,19743.86031111111
1949.0,19743.86031111111
1950.0,19743.86031111111
1951.0,19743.86031111111
1952.0,19743.86031111111
1953.0,19743.86031111111
1954.0,19743.86031111111
1955.0,19743.86031111111
1956.0,19743.86031111111
1957.0,19743.86031111111
1958.0,19743.86031111111
1959.0,19743.86031111111
1960.0,19743.86031111111
1961.0,19743.86031111111
1962.0,19743.86031111111
1963.0,19743.86031111111
1964.0,19743.86031111111
1965.0,19743.86031111111
1966.0,19743.86031111111
1967.0,19743.86031111111
1968.0,19743.86031111111
1969.0,19743.86031111111
1970.0,19743.86031111111
1971.0,19743.86031111111
1972.0,19743.86031111111
1973.0,19743.86031111111
1974.0,19743.86031111111
1975.0,19743.86031111111
1976.0,19743.86031111111
1977.0,19743.86031111111
1978.0,19743.86031111111
1979.0,19743.86031111111
1980.0,19743.86031111111
1981.0,19743.86031111111
1982.0,19743.86031111111
1983.0,19743.86031111111
1984.0,19743.86031111111
1985.0,19743.86031111111
1986.0,19743.86031111111
1987.0,19743.86031111111
1988.0,19743.86031111111
1989.0,19743.86031111111
1990.0,19743.86031111111
1991.0,19743.86031111111
1992.0,19743.86031111111
1993.0,19743.86031111111
1994.0,19743.86031111111
1995.0,19743.86031111111
1996.0,19743.86031111111
1997.0,19743.86031111111
1998.0,19743.86031111111
1999.0,19743.86031111111
2000.0,19743.86031111111
2001.0,19743.86031111111
2002.0,19743.86031111111
2003.0,19743.86031111111
2004.0,19743.86031111111
2005.0,19743.86031111111
2006.0,19743.86031111111
2007.0,19743.86031111111
2008.0,19743.86031111111
2009.0,19743.86031111111
2010.0,19743.86031111111
2011.0,19743.86031111111
2012.0,19743.86031111111
2013.0,19743.86031111111
2014.0,19743.86031111111
2015.0,19743.86031111111
2016.0,19743.86031111111
2017.0,19743.86031111111
2018.0,19743.86031111111
2019.0,19743.86031111111
2020.0,19743.86031111111
2021.0,19743.86031111111
2022.0,19743.86031111111
2023.0,19743.86031111111
2024.0,19743.86031111111
2025.0,19743.86031111111
2026.0,19743.86031111111
2027.0,19743.86031111111
2028.0,19743.86031111111
2029.0,19743.86031111111
2030.0,19743.86031111111
2031.0,19743.86031111111
2032.0,19743.86031111111
2033.0,19743.86031111111
2034.0,19743.86031111111
2035.0,19743.86031111111
2036.0,19743.86031111111
2037.0,19743.86031111111
2038.0,19743.86031111111
2039.0,19743.86031111111
2040.0,19743.86031111111
2041.0,19743.86031111111
2042.0,19743.86031111111
2043.0,19743.86031111111
2044.0,19743.86031111111
2045.0,19743.86031111111
2046.0,19743.86031111111
2047.0,19743.86031111111
2048.0,19743.86031111111
2049.0,19743.86031111111
2050.0,19743.86031111111
2051.0,19743.86031111111
2052.0,19743.86031111111
2053.0,19743.86031111111
2054.0,19743.86031111111
2055.0,19743.86031111111
2056.0,19743.86031111111
2057.0,19743.86031111111
2058.0,19743.86031111111
2059.0,19743.86031111111
2060.0,19743.86031111111
2061.0,19743.86031111111
2062.0,19743.86031111111
2063.0,19743.86031111111
2064.0,19743.86031111111
2065.0,19743.86031111111
2066.0,19743.86031111111
2067.0,19743.86031111111
2068.0,19743.86031111111
2069.0,19743.86031111111
2070.0,19743.86031111111
2071.0,19743.86031111111
2072.0,19743.86031111111
2073.0,19743.86031111111
2074.0,19743.86031111111
2075.0,19743.86031111111
2076.0,19743.86031111111
2077.0,19743.86031111111
2078.0,19743.86031111111
2079.0,19743.86031111111
2080.0,19743.86031111111
2081.0,19743.86031111111
2082.0,19743.86031111111
2083.0,19743.86031111111
2084.0,19743.86031111111
2085.0,19743.86031111111
2086.0,19743.86031111111
2087.0,19743.86031111111
2088.0,19743.86031111111
2089.0,19743.86031111111
2090.0,19743.86031111111
2091.0,19743.86031111111
2092.0,19743.86031111111
2093.0,19743.86031111111
2094.0,19743.86031111111
2095.0,19743.86031111111
2096.0,19743.86031111111
2097.0,19743.86031111111
2098.0,19743.86031111111
2099.0,19743.86031111111
2100.0,19743.86031111111
2101.0,19743.86031111111
2102.0,19743.86031111111
2103.0,19743.86031111111
2104.0,19743.86031111111
2105.0,19743.86031111111
2106.0,19743.86031111111
2107.0,19743.86031111111
2108.0,19743.86031111111
2109.0,19743.86031111111
2110.0,19743.86031111111
2111.0,19743.86031111111
2112.0,19743.86031111111
2113.0,19743.86031111111
2114.0,19743.86031111111
2115.0,19743.86031111111
2116.0,19743.86031111111
2117.0,19743.86031111111
2118.0,19743.86031111111
2119.0,19743.86031111111
2120.0,19743.86031111111
2121.0,19743.86031111111
2122.0,19743.86031111111
2123.0,19743.86031111111
2124.0,19743.86031111111
2125.0,19743.86031111111
2126.0,19743.86031111111
2127.0,19743.86031111111
2128.0,19743.86031111111
2129.0,19743.86031111111
2130.0,19743.86031111111
2131.0,19743.86031111111
2132.0,19743.86031111111
2133.0,19743.86031111111
2134.0,19743.86031111111
2135.0,19743.86031111111
2136.0,19743.86031111111
2137.0,19743.86031111111
2138.0,19743.86031111111
2139.0,19743.86031111111
2140.0,19743.86031111111
2141.0,19743.86031111111
2142.0,19743.86031111111
2143.0,19743.86031111111
2144.0,19743.86031111111
2145.0,19743.86031111111
2146.0,19743.86031111111
2147.0,19743.86031111111
2148.0,19743.86031111111
2149.0,19743.86031111111
2150.0,19743.86031111111
2151.0,19743.86031111111
2152.0,19743.86031111111
2153.0,19743.86031111111
2154.0,19743.86031111111
2155.0,19743.86031111111
2156.0,19743.86031111111
2157.0,19743.86031111111
2158.0,19743.86031111111
2159.0,19743.86031111111
2160.0,19743.86031111111
2161.0,19743.86031111111
2162.0,19743.86031111111
2163.0,19743.86031111111
2164.0,19743.86031111111
2165.0,19743.86031111111
2166.0,19743.86031111111
2167.0,19743.86031111111
2168.0,19743.86031111111
2169.0,19743.86031111111
2170.0,19743.86031111111
2171.0,19743.86031111111
2172.0,19743.86031111111
2173.0,19743.86031111111
2174.0,19743.86031111111
2175.0,19743.86031111111
2176.0,19743.86031111111
2177.0,19743.86031111111
2178.0,19743.86031111111
2179.0,19743.86031111111
2180.0,19743.86031111111
2181.0,19743.86031111111
2182.0,19743.86031111111
2183.0,19743.86031111111
2184.0,19743.86031111111
2185.0,19743.86031111111
2186.0,19743.86031111111
2187.0,19743.86031111111
2188.0,19743.86031111111
2189.0,19743.86031111111
2190.0,19743.86031111111
2191.0,19743.86031111111
2192.0,19743.86031111111
2193.0,19743.86031111111
2194.0,19743.86031111111
2195.0,19743.86031111111
2196.0,19743.86031111111
2197.0,19743.86031111111
2198.0,19743.86031111111
2199.0,19743.86031111111
2200.0,19743.86031111111
2201.0,19743.86031111111
2202.0,19743.86031111111
2203.0,19743.86031111111
2204.0,19743.86031111111
2205.0,19743.86031111111
2206.0,19743.86031111111
2207.0,19743.86031111111
2208.0,19743.86031111111
2209.0,19743.86031111111
2210.0,19743.86031111111
2211.0,19743.86031111111
2212.0,19743.86031111111
2213.0,19743.86031111111
2214.0,19743.86031111111
2215.0,19743.86031111111
2216.0,19743.86031111111
2217.0,19743.86031111111
2218.0,19743.86031111111
2219.0,19743.86031111111
2220.0,19743.86031111111
2221.0,19743.86031111111
2222.0,19743.86031111111
2223.0,19743.86031111111
2224.0,19743.86031111111
2225.0,19743.86031111111
2226.0,19743.86031111111
2227.0,19743.86031111111
2228.0,19743.86031111111
2229.0,19743.86031111111
2230.0,19743.86031111111
2231.0,19743.86031111111
2232.0,19743.86031111111
2233.0,19743.86031111111
2234.0,19743.86031111111
2235.0,19743.86031111111
2236.0,19743.86031111111
2237.0,19743.86031111111
2238.0,19743.86031111111
2239.0,19743.86031111111
2240.0,19743.86031111111
2241.0,19743.86031111111
2242.0,19743.86031111111
2243.0,19743.86031111111
2244.0,19743.86031111111
2245.0,19743.86031111111
2246.0,19743.86031111111
2247.0,19743.86031111111
2248.0,19743.86031111111
2249.0,19743.86031111111
2250.0,19743.86031111111
2251.0,19743.86031111111
2252.0,19743.86031111111
2253.0,19743.86031111111
2254.0,19743.86031111111
2255.0,19743.86031111111
2256.0,19743.86031111111
2257.0,19743.86031111111
2258.0,19743.86031111111
2259.0,19743.86031111111
2260.0,19743.86031111111
2261.0,19743.86031111111
2262.0,19743.86031111111
2263.0,19743.86031111111
2264.0,19743.86031111111
2265.0,19743.86031111111
2266.0,19743.86031111111
2267.0,19743.86031111111
2268.0,19743.86031111111
2269.0,19743.86031111111
2270.0,19743.86031111111
2271.0,19743.86031111111
2272.0,19743.86031111111
2273.0,19743.86031111111
2274.0,19743.86031111111
2275.0,19743.86031111111
2276.0,19743.86031111111
2277.0,19743.86031111111
2278.0,19743.86031111111
2279.0,19743.86031111111
2280.0,19743.86031111111
2281.0,19743.86031111111
2282.0,19743.86031111111
2283.0,19743.86031111111
2284.0,19743.86031111111
2285.0,19743.86031111111
2286.0,19743.86031111111
2287.0,19743.86031111111
2288.0,19743.86031111111
2289.0,19743.86031111111
2290.0,19743.86031111111
2291.0,19743.86031111111
2292.0,19743.86031111111
2293.0,19743.86031111111
2294.0,19743.86031111111
2295.0,19743.86031111111
2296.0,19743.86031111111
2297.0,19743.86031111111
2298.0,19743.86031111111
2299.0,19743.86031111111
2300.0,19743.86031111111
2301.0,19743.86031111111
2302.0,19743.86031111111
2303.0,19743.86031111111
2304.0,19743.86031111111
2305.0,19743.86031111111
2306.0,19743.86031111111
2307.0,19743.86031111111
2308.0,19743.86031111111
2309.0,19743.86031111111
2310.0,19743.86031111111
2311.0,19743.86031111111
2312.0,19743.86031111111
2313.0,19743.86031111111
2314.0,19743.86031111111
2315.0,19743.86031111111
2316.0,19743.86031111111
2317.0,19743.86031111111
2318.0,19743.86031111111
2319.0,19743.86031111111
2320.0,19743.86031111111
2321.0,19743.86031111111
2322.0,19743.86031111111
2323.0,19743.86031111111
2324.0,19743.86031111111
2325.0,19743.86031111111
2326.0,19743.86031111111
2327.0,19743.86031111111
2328.0,19743.86031111111
2329.0,19743.86031111111
2330.0,19743.86031111111
2331.0,19743.86031111111
2332.0,19743.86031111111
2333.0,19743.86031111111
2334.0,19743.86031111111
2335.0,19743.86031111111
2336.0,19743.86031111111
2337.0,19743.86031111111
2338.0,19743.86031111111
2339.0,19743.86031111111
2340.0,19743.86031111111
2341.0,19743.86031111111
2342.0,19743.86031111111
2343.0,19743.86031111111
2344.0,19743.86031111111
2345.0,19743.86031111111
2346.0,19743.86031111111
2347.0,19743.86031111111
2348.0,19743.86031111111
2349.0,19743.86031111111
2350.0,19743.86031111111
2351.0,19743.86031111111
2352.0,19743.86031111111
2353.0,19743.86031111111
2354.0,19743.86031111111
2355.0,19743.86031111111
2356.0,19743.86031111111
2357.0,19743.86031111111
2358.0,19743.86031111111
2359.0,19743.86031111111
2360.0,19743.86031111111
2361.0,19743.86031111111
2362.0,19743.86031111111
2363.0,19743.86031111111
2364.0,19743.86031111111
2365.0,19743.86031111111
2366.0,19743.86031111111
2367.0,19743.86031111111
2368.0,19743.86031111111
2369.0,19743.86031111111
2370.0,19743.86031111111
2371.0,19743.86031111111
2372.0,19743.86031111111
2373.0,19743.86031111111
2374.0,19743.86031111111
2375.0,19743.86031111111
2376.0,19743.86031111111
2377.0,19743.86031111111
2378.0,19743.86031111111
2379.0,19743.86031111111
2380.0,19743.86031111111
2381.0,19743.86031111111
2382.0,19743.86031111111
2383.0,19743.86031111111
2384.0,19743.86031111111
2385.0,19743.86031111111
2386.0,19743.86031111111
2387.0,19743.86031111111
2388.0,19743.86031111111
2389.0,19743.86031111111
2390.0,19743.86031111111
2391.0,19743.86031111111
2392.0,19743.86031111111
2393.0,19743.86031111111
2394.0,19743.86031111111
2395.0,19743.86031111111
2396.0,19743.86031111111
2397.0,19743.86031111111
2398.0,19743.86031111111
2399.0,19743.86031111111
2400.0,19743.86031111111
2401.0,19743.86031111111
2402.0,19743.86031111111
2403.0,19743.86031111111
2404.0,19743.86031111111
2405.0,19743.86031111111
2406.0,19743.86031111111
2407.0,19743.86031111111
2408.0,19743.86031111111
2409.0,19743.86031111111
2410.0,19743.86031111111
2411.0,19743.86031111111
2412.0,19743.86031111111
2413.0,19743.86031111111
2414.0,19743.86031111111
2415.0,19743.86031111111
2416.0,19743.86031111111
2417.0,19743.86031111111
2418.0,19743.86031111111
2419.0,19743.86031111111
2420.0,19743.86031111111
2421.0,19743.86031111111
2422.0,19743.86031111111
2423.0,19743.86031111111
2424.0,19743.86031111111
2425.0,19743.86031111111
2426.0,19743.86031111111
2427.0,19743.86031111111
2428.0,19743.86031111111
2429.0,19743.86031111111
2430.0,19743.86031111111
2431.0,19743.86031111111
2432.0,19743.86031111111
2433.0,19743.86031111111
2434.0,19743.86031111111
2435.0,19743.86031111111
2436.0,19743.86031111111
2437.0,19743.86031111111
2438.0,19743.86031111111
2439.0,19743.86031111111
2440.0,19743.86031111111
2441.0,19743.86031111111
2442.0,19743.86031111111
2443.0,19743.86031111111
2444.0,19743.86031111111
2445.0,19743.86031111111
2446.0,19743.86031111111
2447.0,19743.86031111111
2448.0,19743.86031111111
2449.0,19743.86031111111
2450.0,19743.86031111111
2451.0,19743.86031111111
2452.0,19743.86031111111
2453.0,19743.86031111111
2454.0,19743.86031111111
2455.0,19743.86031111111
2456.0,19743.86031111111
2457.0,19743.86031111111
2458.0,19743.86031111111
2459.0,19743.86031111111
2460.0,19743.86031111111
2461.0,19743.86031111111
2462.0,19743.86031111111
2463.0,19743.86031111111
2464.0,19743.86031111111
2465.0,19743.86031111111
2466.0,19743.86031111111
2467.0,19743.86031111111
2468.0,19743.86031111111
2469.0,19743.86031111111
2470.0,19743.86031111111
2471.0,19743.86031111111
2472.0,19743.86031111111
2473.0,19743.86031111111
2474.0,19743.86031111111
2475.0,19743.86031111111
2476.0,19743.86031111111
2477.0,19743.86031111111
2478.0,19743.86031111111
2479.0,19743.86031111111
2480.0,19743.86031111111
2481.0,19743.86031111111
2482.0,19743.86031111111
2483.0,19743.86031111111
2484.0,19743.86031111111
2485.0,19743.86031111111
2486.0,19743.86031111111
2487.0,19743.86031111111
2488.0,19743.86031111111
2489.0,19743.86031111111
2490.0,19743.86031111111
2491.0,19743.86031111111
2492.0,19743.86031111111
2493.0,19743.86031111111
2494.0,19743.86031111111
2495.0,19743.86031111111
2496.0,19743.86031111111
2497.0,19743.86031111111
2498.0,19743.86031111111
2499.0,19743.86031111111


==> figures/logs/mean_convergence_plots/mrf_color_seg_n8_cpu.csv <==
1.0,2019.1255153591483
2.0,4753.678902095436
3.0,6617.489705415617
4.0,8265.215731504386
5.0,9639.804729262733
6.0,10756.9632592141
7.0,11637.139118955456
8.0,12323.988642448814
9.0,12882.775054224247
10.0,13334.055821758076
11.0,13719.889453681168
12.0,14052.666956058623
13.0,14351.883805756337
14.0,14620.401917587944
15.0,14872.658559162028
16.0,15104.556971746051
17.0,15320.775684500924
18.0,15524.119267724816
19.0,15712.782018552738
20.0,15886.251188333013
21.0,16050.469636329159
22.0,16210.114051546385
23.0,16361.611669173593
24.0,16505.672956003036
25.0,16645.58797537678
26.0,16774.181340628184
27.0,16895.446438907184
28.0,17014.15711087828
29.0,17126.198573657173
30.0,17230.007281712275
31.0,17328.12375351777
32.0,17422.226401273056
33.0,17513.169832817475
34.0,17598.63909797175
35.0,17679.352196812863
36.0,17756.795375892863
37.0,17831.39411366623
38.0,17898.936330627883
39.0,17964.39354681136
40.0,18026.608391804602
41.0,18087.2240399034
42.0,18147.65566685374
43.0,18203.24299276189
44.0,18255.438029281635
45.0,18306.108091218175
46.0,18353.4973939144
47.0,18400.18370857842
48.0,18443.992461156868
49.0,18485.03055765054
50.0,18524.51029224544
51.0,18562.277281016504
52.0,18598.48682054521
53.0,18633.76533760557
54.0,18666.721851665472
55.0,18698.10793871594
56.0,18728.110621720225
57.0,18757.48466523002
58.0,18785.37001527116
59.0,18811.871775326934
60.0,18836.471509102234
61.0,18861.704394323242
62.0,18885.507126444038
63.0,18908.303296690705
64.0,18929.72678526679
65.0,18949.535275588976
66.0,18968.558676463043
67.0,18986.77791139264
68.0,19004.143329825893
69.0,19021.02099285219
70.0,19037.40284795627
71.0,19053.376105070332
72.0,19068.638788635748
73.0,19083.079947406666
74.0,19096.892258592714
75.0,19110.10924084847
76.0,19122.6229424797
77.0,19134.604646165353
78.0,19145.97584391121
79.0,19156.759929904292
80.0,19167.157553426987
81.0,19177.095501436826
82.0,19186.174915419982
83.0,19195.40944258037
84.0,19204.62589977533
85.0,19213.52688279226
86.0,19221.967190435797
87.0,19230.019786585337
88.0,19237.758835393397
89.0,19245.107713988153
90.0,19252.20772676957
91.0,19259.2357213853
92.0,19266.022687217126
93.0,19272.38827934516
94.0,19278.55053200854
95.0,19284.44438395573
96.0,19290.194559048785
97.0,19295.759265124623
98.0,19301.172955528706
99.0,19306.351296418605
100.0,19311.303840818622
101.0,19316.092347160757
102.0,19320.77069481064
103.0,19325.45620624741
104.0,19329.989819725237
105.0,19334.30978189975
106.0,19338.59607869719
107.0,19342.75200126525
108.0,19346.72698808883
109.0,19350.580168311557
110.0,19354.318228603566
111.0,19357.9742424423
112.0,19361.54078294772
113.0,19365.080246329628
114.0,19368.455284633725
115.0,19371.774665814875
116.0,19375.036139601612
117.0,19378.206040351575
118.0,19381.276144138435
119.0,19384.23824543733
120.0,19387.104601994914
121.0,19389.925362585534
122.0,19392.638254616406
123.0,19395.248201341816
124.0,19397.711759761172
125.0,19400.20943885721
126.0,19402.713956960724
127.0,19405.12335613552
128.0,19407.478382948244
129.0,19409.755848617842
130.0,19412.022130465906
131.0,19414.320466037585
132.0,19416.514772649898
133.0,19418.661300684355
134.0,19420.765419583997
135.0,19422.85133043694
136.0,19424.850871811017
137.0,19426.73660093137
138.0,19428.664094225147
139.0,19430.523836250897
140.0,19432.358915337383
141.0,19434.128970909336
142.0,19435.89782118498
143.0,19437.612529048984
144.0,19439.2909945598
145.0,19440.93393885726
146.0,19442.54257548715
147.0,19444.1193569302
148.0,19445.664492799708
149.0,19447.150023935552
150.0,19448.59693961592
151.0,19450.063138813966
152.0,19451.506463070964
153.0,19452.915114156047
154.0,19454.298245719903
155.0,19455.623661341277
156.0,19456.93987288067
157.0,19458.2765975249
158.0,19459.606379351193
159.0,19460.873455005094
160.0,19462.144386473323
161.0,19463.393297990708
162.0,19464.624887140457
163.0,19465.84483574488
164.0,19467.022199678453
165.0,19468.158593349373
166.0,19469.2854056522
167.0,19470.428696815434
168.0,19471.570895132336
169.0,19472.682858373926
170.0,19473.76423546589
171.0,19474.819625682154
172.0,19475.834512643272
173.0,19476.844767422408
174.0,19477.83805857293
175.0,19478.81385769984
176.0,19479.79864237734
177.0,19480.800490886864
178.0,19481.7873804074
179.0,19482.75544236992
180.0,19483.70482514072
181.0,19484.64687095833
182.0,19485.559396753684
183.0,19486.46865164539
184.0,19487.354714106346
185.0,19488.23198776109
186.0,19489.085680673063
187.0,19489.891613853208
188.0,19490.707193202685
189.0,19491.527572304134
190.0,19492.37791847339
191.0,19493.208101679284
192.0,19494.035873828936
193.0,19494.831813839402
194.0,19495.62114629833
195.0,19496.403766976822
196.0,19497.167679532657
197.0,19497.915533625215
198.0,19498.638260448603
199.0,19499.36971383
200.0,19500.110255139767
201.0,19500.84238474456
202.0,19501.57866959098
203.0,19502.294854367083
204.0,19502.999217162127
205.0,19503.683380238872
206.0,19504.35063634305
207.0,19505.008154970055
208.0,19505.6617286726
209.0,19506.316364250986
210.0,19506.97816814197
211.0,19507.63529532501
212.0,19508.2755162242
213.0,19508.909988307365
214.0,19509.56375423564
215.0,19510.207588041427
216.0,19510.84841634245
217.0,19511.481476433324
218.0,19512.106584243353
219.0,19512.710273892924
220.0,19513.308739518285
221.0,19513.88040120773
222.0,19514.457148605405
223.0,19515.031140933505
224.0,19515.591739750766
225.0,19516.154893678675
226.0,19516.722066662405
227.0,19517.268566506304
228.0,19517.82129546143
229.0,19518.380239484126
230.0,19518.93300452755
231.0,19519.467699439494
232.0,19519.987691843442
233.0,19520.491964264893
234.0,19521.002322060882
235.0,19521.51731648641
236.0,19522.027938066094
237.0,19522.529847817565
238.0,19523.019858699423
239.0,19523.530454844808
240.0,19524.013578834893
241.0,19524.499533180115
242.0,19524.979642415245
243.0,19525.457620099212
244.0,19525.923656373958
245.0,19526.376184151533
246.0,19526.814223827387
247.0,19527.25974897889
248.0,19527.701863411316
249.0,19528.147319762098
250.0,19528.586853691715
251.0,19529.030211522426
252.0,19529.47226445221
253.0,19529.906986880218
254.0,19530.33136102063
255.0,19530.75420965081
256.0,19531.167184141683
257.0,19531.581701675415
258.0,19531.97822066244
259.0,19532.381199902495
260.0,19532.778849606842
261.0,19533.171202344216
262.0,19533.562346735373
263.0,19533.95738130524
264.0,19534.358895732417
265.0,19534.76051111771
266.0,19535.14603462299
267.0,19535.524848401314
268.0,19535.9144055546
269.0,19536.293887795604
270.0,19536.67264010048
271.0,19537.04249074007
272.0,19537.403561574745
273.0,19537.766314514643
274.0,19538.132665170164
275.0,19538.49041696731
276.0,19538.833831972992
277.0,19539.186940618885
278.0,19539.545981332896
279.0,19539.893161573083
280.0,19540.23946828034
281.0,19540.59265314024
282.0,19540.928950892852
283.0,19541.26750436383
284.0,19541.59785414974
285.0,19541.930426134742
286.0,19542.25694755808
287.0,19542.579398105187
288.0,19542.90201486513
289.0,19543.229074688807
290.0,19543.55889649906
291.0,19543.877906513502
292.0,19544.18572609688
293.0,19544.50337271651
294.0,19544.82429476685
295.0,19545.139137680388
296.0,19545.449682350427
297.0,19545.760190177924
298.0,19546.06785801491
299.0,19546.378200670893
300.0,19546.680596665465
301.0,19546.992145639757
302.0,19547.29457334003
303.0,19547.601911934773
304.0,19547.904709086404
305.0,19548.196044463522
306.0,19548.486951377083
307.0,19548.77770243313
308.0,19549.054100156278
309.0,19549.341421096164
310.0,19549.625997302704
311.0,19549.905967514125
312.0,19550.18553152789
313.0,19550.45650599689
314.0,19550.720136827567
315.0,19550.984066926834
316.0,19551.255160323453
317.0,19551.523032314402
318.0,19551.78667703687
319.0,19552.052375107793
320.0,19552.31755289517
321.0,19552.573848060492
322.0,19552.832824592617
323.0,19553.093322935136
324.0,19553.34969955437
325.0,19553.607659735444
326.0,19553.862102232575
327.0,19554.114111381627
328.0,19554.363914519326
329.0,19554.61103820803
330.0,19554.859603926812
331.0,19555.10577191815
332.0,19555.352443415457
333.0,19555.606280626154
334.0,19555.846812882108
335.0,19556.08916931956
336.0,19556.327670293165
337.0,19556.562209076925
338.0,19556.796115501686
339.0,19557.02803637726
340.0,19557.260865788234
341.0,19557.493940840293
342.0,19557.72058531894
343.0,19557.95008231484
344.0,19558.17435277529
345.0,19558.39289470519
346.0,19558.611411071513
347.0,19558.830765010047
348.0,19559.05333242584
349.0,19559.268928264457
350.0,19559.483198209127
351.0,19559.699082628053
352.0,19559.91948104301
353.0,19560.135677822956
354.0,19560.34975890674
355.0,19560.557752073568
356.0,19560.765882477095
357.0,19560.975746665048
358.0,19561.178750455016
359.0,19561.383533380213
360.0,19561.587695102775
361.0,19561.78963252885
362.0,19561.99253468531
363.0,19562.19547412333
364.0,19562.39344476123
365.0,19562.593507482623
366.0,19562.791332027315
367.0,19562.986449224554
368.0,19563.17862836016
369.0,19563.370162929023
370.0,19563.56186856066
371.0,19563.750065698478
372.0,19563.94004850585
373.0,19564.13095518015
374.0,19564.31822699895
375.0,19564.502077087513
376.0,19564.687373194236
377.0,19564.871382199748
378.0,19565.057817918856
379.0,19565.241281119364
380.0,19565.419386693342
381.0,19565.600263018154
382.0,19565.779499569082
383.0,19565.955304896146
384.0,19566.129014514398
385.0,19566.29987451902
386.0,19566.472103056432
387.0,19566.6426026643
388.0,19566.811037659554
389.0,19566.98171797841
390.0,19567.154650271907
391.0,19567.3334804834
392.0,19567.51123138738
393.0,19567.681845804604
394.0,19567.85266675585
395.0,19568.023912070952
396.0,19568.192904472136
397.0,19568.35455597237
398.0,19568.516135404967
399.0,19568.679472216416
400.0,19568.846128012316
401.0,19569.011458222776
402.0,19569.174580039595
403.0,19569.330812576067
404.0,19569.4884370331
405.0,19569.645674273677
406.0,19569.806426256797
407.0,19569.96240792666
408.0,19570.12031563153
409.0,19570.279691529562
410.0,19570.432040295895
411.0,19570.58044681141
412.0,19570.727642767182
413.0,19570.87457686635
414.0,19571.02392959721
415.0,19571.171132515916
416.0,19571.31646826064
417.0,19571.464892057025
418.0,19571.612651981864
419.0,19571.756530753068
420.0,19571.902802916666
421.0,19572.048514984865
422.0,19572.192781420494
423.0,19572.334441871346
424.0,19572.47521000517
425.0,19572.615043788857
426.0,19572.75090191358
427.0,19572.88922699343
428.0,19573.02911232684
429.0,19573.164140608875
430.0,19573.30185592973
431.0,19573.43791416406
432.0,19573.57090131929
433.0,19573.70583932171
434.0,19573.843508236096
435.0,19573.980408181567
436.0,19574.11739740516
437.0,19574.250291786422
438.0,19574.384727901604
439.0,19574.520183114335
440.0,19574.65213605012
441.0,19574.785806319378
442.0,19574.92011958742
443.0,19575.05035565663
444.0,19575.1804156999
445.0,19575.308709202433
446.0,19575.43363728923
447.0,19575.558754544476
448.0,19575.681890318734
449.0,19575.800114462607
450.0,19575.92055315514
451.0,19576.041621919976
452.0,19576.161555999766
453.0,19576.28263817067
454.0,19576.401205718463
455.0,19576.518689852193
456.0,19576.639045094213
457.0,19576.759786382147
458.0,19576.87889370766
459.0,19576.998447341786
460.0,19577.11471813942
461.0,19577.231005590074
462.0,19577.348754256684
463.0,19577.465103746283
464.0,19577.57828836732
465.0,19577.692034731415
466.0,19577.804305235382
467.0,19577.91516864716
468.0,19578.02712783134
469.0,19578.141662196107
470.0,19578.253922567455
471.0,19578.367069998683
472.0,19578.475960810334
473.0,19578.589214888787
474.0,19578.70097443353
475.0,19578.810256789504
476.0,19578.918813707976
477.0,19579.02807681261
478.0,19579.13648808724
479.0,19579.242773560945
480.0,19579.34962549704
481.0,19579.456615567102
482.0,19579.564341797384
483.0,19579.67294655761
484.0,19579.780633466868
485.0,19579.884892060203
486.0,19579.991520471747
487.0,19580.094015781575
488.0,19580.19529973261
489.0,19580.295672761404
490.0,19580.396838650468
491.0,19580.496136079877
492.0,19580.59662971562
493.0,19580.69731147272
494.0,19580.800176227567
495.0,19580.90268386311
496.0,19581.00200188042
497.0,19581.100443035746
498.0,19581.200150804274
499.0,19581.2984328783
500.0,19581.40078137908
501.0,19581.500164640736
502.0,19581.596085873844
503.0,19581.694046895347
504.0,19581.790735525647
505.0,19581.886297179957
506.0,19581.98007708737
507.0,19582.07411438954
508.0,19582.16834490354
509.0,19582.262479709636
510.0,19582.353299111077
511.0,19582.44266559508
512.0,19582.53373587485
513.0,19582.626584863927
514.0,19582.715190941468
515.0,19582.808675395965
516.0,19582.904854285604
517.0,19582.997090554527
518.0,19583.08869937646
519.0,19583.17988923637
520.0,19583.27113872262
521.0,19583.361033300127
522.0,19583.45202311239
523.0,19583.541232597825
524.0,19583.630620361895
525.0,19583.718819986738
526.0,19583.805977375585
527.0,19583.893913351945
528.0,19583.982156695212
529.0,19584.070888373048
530.0,19584.158098099386
531.0,19584.243312269962
532.0,19584.32881660791
533.0,19584.414034076337
534.0,19584.50055754998
535.0,19584.58469038121
536.0,19584.66906824183
537.0,19584.753084473243
538.0,19584.834913846826
539.0,19584.91835819789
540.0,19584.99868246652
541.0,19585.080493815527
542.0,19585.160921835006
543.0,19585.24340286141
544.0,19585.327228995273
545.0,19585.41371944895
546.0,19585.496353492217
547.0,19585.579542058505
548.0,19585.66287849785
549.0,19585.745015886954
550.0,19585.826514378892
551.0,19585.906476521708
552.0,19585.987608072926
553.0,19586.066877600675
554.0,19586.146794343324
555.0,19586.22648036852
556.0,19586.307079732815
557.0,19586.384895444087
558.0,19586.461144845955
559.0,19586.539786443034
560.0,19586.622138524428
561.0,19586.69871690411
562.0,19586.774922234745
563.0,19586.852188119494
564.0,19586.92989334692
565.0,19587.007242695672
566.0,19587.086216704527
567.0,19587.164471191023
568.0,19587.240863151776
569.0,19587.31531104998
570.0,19587.390370732686
571.0,19587.46585701712
572.0,19587.539987541557
573.0,19587.61417958764
574.0,19587.689848722526
575.0,19587.76407158734
576.0,19587.837327656907
577.0,19587.91060311263
578.0,19587.983197129404
579.0,19588.05646285496
580.0,19588.128707814856
581.0,19588.19765609481
582.0,19588.266627741894
583.0,19588.336998271432
584.0,19588.4056335981
585.0,19588.474303206156
586.0,19588.5437405017
587.0,19588.614466066385
588.0,19588.68304315496
589.0,19588.74986518703
590.0,19588.816908441768
591.0,19588.884337262745
592.0,19588.952432666716
593.0,19589.021423455837
594.0,19589.089410379474
595.0,19589.156420807263
596.0,19589.224679141265
597.0,19589.29168015279
598.0,19589.356667944594
599.0,19589.421350395176
600.0,19589.487811554714
601.0,19589.55513295931
602.0,19589.619814683017
603.0,19589.68385681998
604.0,19589.748785041582
605.0,19589.812324634273
606.0,19589.87700943595
607.0,19589.940068111107
608.0,19590.003553002272
609.0,19590.067188585577
610.0,19590.129581104677
611.0,19590.191830855896
612.0,19590.253104307085
613.0,19590.3177416198
614.0,19590.38145399648
615.0,19590.444259872365
616.0,19590.505859415378
617.0,19590.56713926631
618.0,19590.62713499322
619.0,19590.688498623593
620.0,19590.749234134437
621.0,19590.808025051418
622.0,19590.867437163422
623.0,19590.928804855765
624.0,19590.9891803777
625.0,19591.048434987428
626.0,19591.11022236062
627.0,19591.170422382693
628.0,19591.23196903953
629.0,19591.291512296684
630.0,19591.350296282486
631.0,19591.410317633876
632.0,19591.469278150274
633.0,19591.526563751766
634.0,19591.58417692232
635.0,19591.64127164383
636.0,19591.699772173248
637.0,19591.75810323083
638.0,19591.816061213918
639.0,19591.873474866068
640.0,19591.93107517688
641.0,19591.987556476837
642.0,19592.043780181426
643.0,19592.100239178584
644.0,19592.15748457129
645.0,19592.21523739671
646.0,19592.272636915393
647.0,19592.32961612326
648.0,19592.386427364872
649.0,19592.44192315183
650.0,19592.497068067725
651.0,19592.550976502473
652.0,19592.605754839886
653.0,19592.659553917663
654.0,19592.711961296693
655.0,19592.76611634149
656.0,19592.82033172462
657.0,19592.874251007685
658.0,19592.927499489284
659.0,19592.982283707304
660.0,19593.036097583754
661.0,19593.090975709158
662.0,19593.14547679588
663.0,19593.198425838847
664.0,19593.251387477343
665.0,19593.30537641043
666.0,19593.36000706123
667.0,19593.41377645517
668.0,19593.468807880294
669.0,19593.523118412835
670.0,19593.575175697526
671.0,19593.627119682795
672.0,19593.68012675319
673.0,19593.72937679694
674.0,19593.778605929623
675.0,19593.829156681983
676.0,19593.87998890482
677.0,19593.93107569453
678.0,19593.982166557238
679.0,19594.033072480182
680.0,19594.083972530847
681.0,19594.134980394767
682.0,19594.186113965876
683.0,19594.23628821953
684.0,19594.285874546116
685.0,19594.336595398716
686.0,19594.38674196788
687.0,19594.43625337846
688.0,19594.48545684338
689.0,19594.536002229208
690.0,19594.584716535912
691.0,19594.633771721405
692.0,19594.682494457127
693.0,19594.73203861188
694.0,19594.781671072942
695.0,19594.82979659309
696.0,19594.876173602628
697.0,19594.923667517643
698.0,19594.97122545222
699.0,19595.01994284424
700.0,19595.068137285176
701.0,19595.117367618266
702.0,19595.16757553833
703.0,19595.21687226453
704.0,19595.265212851664
705.0,19595.311934247788
706.0,19595.357641506725
707.0,19595.403692047832
708.0,19595.45030473239
709.0,19595.49619877106
710.0,19595.54195058935
711.0,19595.58827077133
712.0,19595.634653023317
713.0,19595.68139375437
714.0,19595.727276248464
715.0,19595.77259815469
716.0,19595.817662508274
717.0,19595.86249290882
718.0,19595.907503949195
719.0,19595.952970733415
720.0,19595.99857558251
721.0,19596.043606640895
722.0,19596.088327097812
723.0,19596.133100189243
724.0,19596.177926999142
725.0,19596.223132456933
726.0,19596.268364152485
727.0,19596.312925782506
728.0,19596.35660504531
729.0,19596.399379539027
730.0,19596.442221489087
731.0,19596.485580192595
732.0,19596.528916545907
733.0,19596.572744543424
734.0,19596.61646902699
735.0,19596.659662217808
736.0,19596.702743834423
737.0,19596.745096762315
738.0,19596.787459678708
739.0,19596.829634300087
740.0,19596.872473605497
741.0,19596.915146709503
742.0,19596.957241330223
743.0,19596.999279707477
744.0,19597.04035827079
745.0,19597.081378035185
746.0,19597.12187364079
747.0,19597.162962821545
748.0,19597.20270383792
749.0,19597.243647143878
750.0,19597.283935453168
751.0,19597.322722762758
752.0,19597.361760299413
753.0,19597.400949813225
754.0,19597.43997697219
755.0,19597.478776459728
756.0,19597.517729780466
757.0,19597.556850011057
758.0,19597.5957036235
759.0,19597.6343941824
760.0,19597.67345539079
761.0,19597.71338420317
762.0,19597.752786314428
763.0,19597.791824408716
764.0,19597.830571413222
765.0,19597.868929963137
766.0,19597.908341275936
767.0,19597.94800603186
768.0,19597.98696231471
769.0,19598.02497843747
770.0,19598.064353808913
771.0,19598.103564350804
772.0,19598.142623955413
773.0,19598.181704284194
774.0,19598.219976133158
775.0,19598.258642022833
776.0,19598.29690903139
777.0,19598.334625298754
778.0,19598.372456979057
779.0,19598.410204019943
780.0,19598.447731907017
781.0,19598.48534370595
782.0,19598.52230272248
783.0,19598.558908008727
784.0,19598.59590825724
785.0,19598.63346435373
786.0,19598.671238657607
787.0,19598.709002713396
788.0,19598.74662127655
789.0,19598.784578330567
790.0,19598.82189337886
791.0,19598.858608718958
792.0,19598.89537536064
793.0,19598.932099453163
794.0,19598.969474597885
795.0,19599.006216367256
796.0,19599.04226715799
797.0,19599.078236174973
798.0,19599.115223852117
799.0,19599.15089559456
800.0,19599.186804668538
801.0,19599.22418653777
802.0,19599.26113282761
803.0,19599.297064173392
804.0,19599.331970721483
805.0,19599.366088995677
806.0,19599.400466661536
807.0,19599.43500976594
808.0,19599.468583328216
809.0,19599.503324093857
810.0,19599.53807873996
811.0,19599.57329321986
812.0,19599.608500637176
813.0,19599.643803841907
814.0,19599.678386206993
815.0,19599.71268989083
816.0,19599.747432652985
817.0,19599.78114286304
818.0,19599.814065525923
819.0,19599.847154716666
820.0,19599.8797669427
821.0,19599.912853363207
822.0,19599.9471823923
823.0,19599.981204848806
824.0,19600.01462195785
825.0,19600.04758943875
826.0,19600.08048990651
827.0,19600.112838331042
828.0,19600.14562173772
829.0,19600.178050976632
830.0,19600.210904181695
831.0,19600.243986708938
832.0,19600.276868824705
833.0,19600.309741438916
834.0,19600.3415009372
835.0,19600.372647467535
836.0,19600.404180585414
837.0,19600.436884778992
838.0,19600.46871970416
839.0,19600.500802672184
840.0,19600.532854105837
841.0,19600.564738715628
842.0,19600.596531958563
843.0,19600.627803454317
844.0,19600.65949927587
845.0,19600.69163390955
846.0,19600.72323383521
847.0,19600.754395417145
848.0,19600.78549346773
849.0,19600.816145320845
850.0,19600.846864882704
851.0,19600.877706138665
852.0,19600.909112732497
853.0,19600.940187888365
854.0,19600.971539965103
855.0,19601.002642120555
856.0,19601.034110909386
857.0,19601.065255716065
858.0,19601.095804550147
859.0,19601.126619909097
860.0,19601.15713299485
861.0,19601.188570814087
862.0,19601.218843795166
863.0,19601.248834445858
864.0,19601.27890472328
865.0,19601.309177215488
866.0,19601.339275385686
867.0,19601.369465073487
868.0,19601.399212621516
869.0,19601.427697912288
870.0,19601.458088378728
871.0,19601.487894960388
872.0,19601.516891611725
873.0,19601.546242225562
874.0,19601.57583090612
875.0,19601.60608904552
876.0,19601.636386445814
877.0,19601.66557910602
878.0,19601.694872673903
879.0,19601.72416151462
880.0,19601.752727539675
881.0,19601.78122070064
882.0,19601.80924099016
883.0,19601.837470741495
884.0,19601.8660283223
885.0,19601.89491924632
886.0,19601.92340534379
887.0,19601.95202800816
888.0,19601.98047591401
889.0,19602.008278220394
890.0,19602.036294203306
891.0,19602.06421547543
892.0,19602.093128566514
893.0,19602.120083938524
894.0,19602.147645291385
895.0,19602.17543149694
896.0,19602.203086165522
897.0,19602.230661674595
898.0,19602.258341288307
899.0,19602.285947470416
900.0,19602.313597998196
901.0,19602.341799367023
902.0,19602.36909769741
903.0,19602.39599812608
904.0,19602.423415698882
905.0,19602.45037773604
906.0,19602.476884930475
907.0,19602.502910115298
908.0,19602.528999673777
909.0,19602.555096222404
910.0,19602.580887415224
911.0,19602.605691352994
912.0,19602.630389296057
913.0,19602.655969695374
914.0,19602.682184447458
915.0,19602.708301096143
916.0,19602.733439941134
917.0,19602.75826377557
918.0,19602.78389957738
919.0,19602.80945638941
920.0,19602.83426394188
921.0,19602.858901997937
922.0,19602.884284459436
923.0,19602.9105536173
924.0,19602.936571620983
925.0,19602.96157978617
926.0,19602.986426032774
927.0,19603.01160405555
928.0,19603.036589292202
929.0,19603.060969897655
930.0,19603.085309611142
931.0,19603.109459416908
932.0,19603.13385458647
933.0,19603.158389427783
934.0,19603.18337627934
935.0,19603.20844449767
936.0,19603.23254958748
937.0,19603.256547747445
938.0,19603.28057016585
939.0,19603.30547226921
940.0,19603.33027324284
941.0,19603.355497537217
942.0,19603.38018949964
943.0,19603.40516328138
944.0,19603.430124697814
945.0,19603.453821468112
946.0,19603.477142248434
947.0,19603.50080342612
948.0,19603.524116639735
949.0,19603.54681923292
950.0,19603.569274075577
951.0,19603.592460126656
952.0,19603.615942522232
953.0,19603.639498843382
954.0,19603.663057310026
955.0,19603.686379131294
956.0,19603.70946477913
957.0,19603.73298843073
958.0,19603.756577826098
959.0,19603.779922638365
960.0,19603.80338920546
961.0,19603.82669218135
962.0,19603.84985194232
963.0,19603.873139922995
964.0,19603.896817116314
965.0,19603.92042994631
966.0,19603.943039174177
967.0,19603.965535764306
968.0,19603.988152867576
969.0,19604.01040400323
970.0,19604.03278531545
971.0,19604.054970034293
972.0,19604.077014674895
973.0,19604.098338520005
974.0,19604.120114984427
975.0,19604.1425330269
976.0,19604.164381643543
977.0,19604.18568359642
978.0,19604.208374980066
979.0,19604.230656624146
980.0,19604.25267967808
981.0,19604.274646756137
982.0,19604.295516905524
983.0,19604.314998735805
984.0,19604.33060155211
985.0,19604.342767599734
986.0,19604.35102888184
987.0,19604.351512254234
988.0,19604.351998052567
989.0,19604.352503259463
990.0,19604.35301300432
991.0,19604.353399355627
992.0,19604.353513257494
993.0,19604.3536012369
994.0,19604.353704737026
995.0,19604.353797563974
996.0,19604.35388752137
997.0,19604.353894444448
998.0,19604.353894444448
999.0,19604.353894444448
1000.0,19604.353894444448
1001.0,19604.353894444448
1002.0,19604.353894444448
1003.0,19604.353894444448
1004.0,19604.353894444448
1005.0,19604.353894444448
1006.0,19604.353894444448
1007.0,19604.353894444448
1008.0,19604.353894444448
1009.0,19604.353894444448
1010.0,19604.353894444448
1011.0,19604.353894444448
1012.0,19604.353894444448
1013.0,19604.353894444448
1014.0,19604.353894444448
1015.0,19604.353894444448
1016.0,19604.353894444448
1017.0,19604.353894444448
1018.0,19604.353894444448
1019.0,19604.353894444448
1020.0,19604.353894444448
1021.0,19604.353894444448
1022.0,19604.353894444448
1023.0,19604.353894444448
1024.0,19604.353894444448
1025.0,19604.353894444448
1026.0,19604.353894444448
1027.0,19604.353894444448
1028.0,19604.353894444448
1029.0,19604.353894444448
1030.0,19604.353894444448
1031.0,19604.353894444448
1032.0,19604.353894444448
1033.0,19604.353894444448
1034.0,19604.353894444448
1035.0,19604.353894444448
1036.0,19604.353894444448
1037.0,19604.353894444448
1038.0,19604.353894444448
1039.0,19604.353894444448
1040.0,19604.353894444448
1041.0,19604.353894444448
1042.0,19604.353894444448
1043.0,19604.353894444448
1044.0,19604.353894444448
1045.0,19604.353894444448
1046.0,19604.353894444448
1047.0,19604.353894444448
1048.0,19604.353894444448
1049.0,19604.353894444448
1050.0,19604.353894444448
1051.0,19604.353894444448
1052.0,19604.353894444448
1053.0,19604.353894444448
1054.0,19604.353894444448
1055.0,19604.353894444448
1056.0,19604.353894444448
1057.0,19604.353894444448
1058.0,19604.353894444448
1059.0,19604.353894444448
1060.0,19604.353894444448
1061.0,19604.353894444448
1062.0,19604.353894444448
1063.0,19604.353894444448
1064.0,19604.353894444448
1065.0,19604.353894444448
1066.0,19604.353894444448
1067.0,19604.353894444448
1068.0,19604.353894444448
1069.0,19604.353894444448
1070.0,19604.353894444448
1071.0,19604.353894444448
1072.0,19604.353894444448
1073.0,19604.353894444448
1074.0,19604.353894444448
1075.0,19604.353894444448
1076.0,19604.353894444448
1077.0,19604.353894444448
1078.0,19604.353894444448
1079.0,19604.353894444448
1080.0,19604.353894444448
1081.0,19604.353894444448
1082.0,19604.353894444448
1083.0,19604.353894444448
1084.0,19604.353894444448
1085.0,19604.353894444448
1086.0,19604.353894444448
1087.0,19604.353894444448
1088.0,19604.353894444448
1089.0,19604.353894444448
1090.0,19604.353894444448
1091.0,19604.353894444448
1092.0,19604.353894444448
1093.0,19604.353894444448
1094.0,19604.353894444448
1095.0,19604.353894444448
1096.0,19604.353894444448
1097.0,19604.353894444448
1098.0,19604.353894444448
1099.0,19604.353894444448
1100.0,19604.353894444448
1101.0,19604.353894444448
1102.0,19604.353894444448
1103.0,19604.353894444448
1104.0,19604.353894444448
1105.0,19604.353894444448
1106.0,19604.353894444448
1107.0,19604.353894444448
1108.0,19604.353894444448
1109.0,19604.353894444448
1110.0,19604.353894444448
1111.0,19604.353894444448
1112.0,19604.353894444448
1113.0,19604.353894444448
1114.0,19604.353894444448
1115.0,19604.353894444448
1116.0,19604.353894444448
1117.0,19604.353894444448
1118.0,19604.353894444448
1119.0,19604.353894444448
1120.0,19604.353894444448
1121.0,19604.353894444448
1122.0,19604.353894444448
1123.0,19604.353894444448
1124.0,19604.353894444448
1125.0,19604.353894444448
1126.0,19604.353894444448
1127.0,19604.353894444448
1128.0,19604.353894444448
1129.0,19604.353894444448
1130.0,19604.353894444448
1131.0,19604.353894444448
1132.0,19604.353894444448
1133.0,19604.353894444448
1134.0,19604.353894444448
1135.0,19604.353894444448
1136.0,19604.353894444448
1137.0,19604.353894444448
1138.0,19604.353894444448
1139.0,19604.353894444448
1140.0,19604.353894444448
1141.0,19604.353894444448
1142.0,19604.353894444448
1143.0,19604.353894444448
1144.0,19604.353894444448
1145.0,19604.353894444448
1146.0,19604.353894444448
1147.0,19604.353894444448
1148.0,19604.353894444448
1149.0,19604.353894444448
1150.0,19604.353894444448
1151.0,19604.353894444448
1152.0,19604.353894444448
1153.0,19604.353894444448
1154.0,19604.353894444448
1155.0,19604.353894444448
1156.0,19604.353894444448
1157.0,19604.353894444448
1158.0,19604.353894444448
1159.0,19604.353894444448
1160.0,19604.353894444448
1161.0,19604.353894444448
1162.0,19604.353894444448
1163.0,19604.353894444448
1164.0,19604.353894444448
1165.0,19604.353894444448
1166.0,19604.353894444448
1167.0,19604.353894444448
1168.0,19604.353894444448
1169.0,19604.353894444448
1170.0,19604.353894444448
1171.0,19604.353894444448
1172.0,19604.353894444448
1173.0,19604.353894444448
1174.0,19604.353894444448
1175.0,19604.353894444448
1176.0,19604.353894444448
1177.0,19604.353894444448
1178.0,19604.353894444448
1179.0,19604.353894444448
1180.0,19604.353894444448
1181.0,19604.353894444448
1182.0,19604.353894444448
1183.0,19604.353894444448
1184.0,19604.353894444448
1185.0,19604.353894444448
1186.0,19604.353894444448
1187.0,19604.353894444448
1188.0,19604.353894444448
1189.0,19604.353894444448
1190.0,19604.353894444448
1191.0,19604.353894444448
1192.0,19604.353894444448
1193.0,19604.353894444448
1194.0,19604.353894444448
1195.0,19604.353894444448
1196.0,19604.353894444448
1197.0,19604.353894444448
1198.0,19604.353894444448
1199.0,19604.353894444448
1200.0,19604.353894444448
1201.0,19604.353894444448
1202.0,19604.353894444448
1203.0,19604.353894444448
1204.0,19604.353894444448
1205.0,19604.353894444448
1206.0,19604.353894444448
1207.0,19604.353894444448
1208.0,19604.353894444448
1209.0,19604.353894444448
1210.0,19604.353894444448
1211.0,19604.353894444448
1212.0,19604.353894444448
1213.0,19604.353894444448
1214.0,19604.353894444448
1215.0,19604.353894444448
1216.0,19604.353894444448
1217.0,19604.353894444448
1218.0,19604.353894444448
1219.0,19604.353894444448
1220.0,19604.353894444448
1221.0,19604.353894444448
1222.0,19604.353894444448
1223.0,19604.353894444448
1224.0,19604.353894444448
1225.0,19604.353894444448
1226.0,19604.353894444448
1227.0,19604.353894444448
1228.0,19604.353894444448
1229.0,19604.353894444448
1230.0,19604.353894444448
1231.0,19604.353894444448
1232.0,19604.353894444448
1233.0,19604.353894444448
1234.0,19604.353894444448
1235.0,19604.353894444448
1236.0,19604.353894444448
1237.0,19604.353894444448
1238.0,19604.353894444448
1239.0,19604.353894444448
1240.0,19604.353894444448
1241.0,19604.353894444448
1242.0,19604.353894444448
1243.0,19604.353894444448
1244.0,19604.353894444448
1245.0,19604.353894444448
1246.0,19604.353894444448
1247.0,19604.353894444448
1248.0,19604.353894444448
1249.0,19604.353894444448
1250.0,19604.353894444448
1251.0,19604.353894444448
1252.0,19604.353894444448
1253.0,19604.353894444448
1254.0,19604.353894444448
1255.0,19604.353894444448
1256.0,19604.353894444448
1257.0,19604.353894444448
1258.0,19604.353894444448
1259.0,19604.353894444448
1260.0,19604.353894444448
1261.0,19604.353894444448
1262.0,19604.353894444448
1263.0,19604.353894444448
1264.0,19604.353894444448
1265.0,19604.353894444448
1266.0,19604.353894444448
1267.0,19604.353894444448
1268.0,19604.353894444448
1269.0,19604.353894444448
1270.0,19604.353894444448
1271.0,19604.353894444448
1272.0,19604.353894444448
1273.0,19604.353894444448
1274.0,19604.353894444448
1275.0,19604.353894444448
1276.0,19604.353894444448
1277.0,19604.353894444448
1278.0,19604.353894444448
1279.0,19604.353894444448
1280.0,19604.353894444448
1281.0,19604.353894444448
1282.0,19604.353894444448
1283.0,19604.353894444448
1284.0,19604.353894444448
1285.0,19604.353894444448
1286.0,19604.353894444448
1287.0,19604.353894444448
1288.0,19604.353894444448
1289.0,19604.353894444448
1290.0,19604.353894444448
1291.0,19604.353894444448
1292.0,19604.353894444448
1293.0,19604.353894444448
1294.0,19604.353894444448
1295.0,19604.353894444448
1296.0,19604.353894444448
1297.0,19604.353894444448
1298.0,19604.353894444448
1299.0,19604.353894444448
1300.0,19604.353894444448
1301.0,19604.353894444448
1302.0,19604.353894444448
1303.0,19604.353894444448
1304.0,19604.353894444448
1305.0,19604.353894444448
1306.0,19604.353894444448
1307.0,19604.353894444448
1308.0,19604.353894444448
1309.0,19604.353894444448
1310.0,19604.353894444448
1311.0,19604.353894444448
1312.0,19604.353894444448
1313.0,19604.353894444448
1314.0,19604.353894444448
1315.0,19604.353894444448
1316.0,19604.353894444448
1317.0,19604.353894444448
1318.0,19604.353894444448
1319.0,19604.353894444448
1320.0,19604.353894444448
1321.0,19604.353894444448
1322.0,19604.353894444448
1323.0,19604.353894444448
1324.0,19604.353894444448
1325.0,19604.353894444448
1326.0,19604.353894444448
1327.0,19604.353894444448
1328.0,19604.353894444448
1329.0,19604.353894444448
1330.0,19604.353894444448
1331.0,19604.353894444448
1332.0,19604.353894444448
1333.0,19604.353894444448
1334.0,19604.353894444448
1335.0,19604.353894444448
1336.0,19604.353894444448
1337.0,19604.353894444448
1338.0,19604.353894444448
1339.0,19604.353894444448
1340.0,19604.353894444448
1341.0,19604.353894444448
1342.0,19604.353894444448
1343.0,19604.353894444448
1344.0,19604.353894444448
1345.0,19604.353894444448
1346.0,19604.353894444448
1347.0,19604.353894444448
1348.0,19604.353894444448
1349.0,19604.353894444448
1350.0,19604.353894444448
1351.0,19604.353894444448
1352.0,19604.353894444448
1353.0,19604.353894444448
1354.0,19604.353894444448
1355.0,19604.353894444448
1356.0,19604.353894444448
1357.0,19604.353894444448
1358.0,19604.353894444448
1359.0,19604.353894444448
1360.0,19604.353894444448
1361.0,19604.353894444448
1362.0,19604.353894444448
1363.0,19604.353894444448
1364.0,19604.353894444448
1365.0,19604.353894444448
1366.0,19604.353894444448
1367.0,19604.353894444448
1368.0,19604.353894444448
1369.0,19604.353894444448
1370.0,19604.353894444448
1371.0,19604.353894444448
1372.0,19604.353894444448
1373.0,19604.353894444448
1374.0,19604.353894444448
1375.0,19604.353894444448
1376.0,19604.353894444448
1377.0,19604.353894444448
1378.0,19604.353894444448
1379.0,19604.353894444448
1380.0,19604.353894444448
1381.0,19604.353894444448
1382.0,19604.353894444448
1383.0,19604.353894444448
1384.0,19604.353894444448
1385.0,19604.353894444448
1386.0,19604.353894444448
1387.0,19604.353894444448
1388.0,19604.353894444448
1389.0,19604.353894444448
1390.0,19604.353894444448
1391.0,19604.353894444448
1392.0,19604.353894444448
1393.0,19604.353894444448
1394.0,19604.353894444448
1395.0,19604.353894444448
1396.0,19604.353894444448
1397.0,19604.353894444448
1398.0,19604.353894444448
1399.0,19604.353894444448
1400.0,19604.353894444448
1401.0,19604.353894444448
1402.0,19604.353894444448
1403.0,19604.353894444448
1404.0,19604.353894444448
1405.0,19604.353894444448
1406.0,19604.353894444448
1407.0,19604.353894444448
1408.0,19604.353894444448
1409.0,19604.353894444448
1410.0,19604.353894444448
1411.0,19604.353894444448
1412.0,19604.353894444448
1413.0,19604.353894444448
1414.0,19604.353894444448
1415.0,19604.353894444448
1416.0,19604.353894444448
1417.0,19604.353894444448
1418.0,19604.353894444448
1419.0,19604.353894444448
1420.0,19604.353894444448
1421.0,19604.353894444448
1422.0,19604.353894444448
1423.0,19604.353894444448
1424.0,19604.353894444448
1425.0,19604.353894444448
1426.0,19604.353894444448
1427.0,19604.353894444448
1428.0,19604.353894444448
1429.0,19604.353894444448
1430.0,19604.353894444448
1431.0,19604.353894444448
1432.0,19604.353894444448
1433.0,19604.353894444448
1434.0,19604.353894444448
1435.0,19604.353894444448
1436.0,19604.353894444448
1437.0,19604.353894444448
1438.0,19604.353894444448
1439.0,19604.353894444448
1440.0,19604.353894444448
1441.0,19604.353894444448
1442.0,19604.353894444448
1443.0,19604.353894444448
1444.0,19604.353894444448
1445.0,19604.353894444448
1446.0,19604.353894444448
1447.0,19604.353894444448
1448.0,19604.353894444448
1449.0,19604.353894444448
1450.0,19604.353894444448
1451.0,19604.353894444448
1452.0,19604.353894444448
1453.0,19604.353894444448
1454.0,19604.353894444448
1455.0,19604.353894444448
1456.0,19604.353894444448
1457.0,19604.353894444448
1458.0,19604.353894444448
1459.0,19604.353894444448
1460.0,19604.353894444448
1461.0,19604.353894444448
1462.0,19604.353894444448
1463.0,19604.353894444448
1464.0,19604.353894444448
1465.0,19604.353894444448
1466.0,19604.353894444448
1467.0,19604.353894444448
1468.0,19604.353894444448
1469.0,19604.353894444448
1470.0,19604.353894444448
1471.0,19604.353894444448
1472.0,19604.353894444448
1473.0,19604.353894444448
1474.0,19604.353894444448
1475.0,19604.353894444448
1476.0,19604.353894444448
1477.0,19604.353894444448
1478.0,19604.353894444448
1479.0,19604.353894444448
1480.0,19604.353894444448
1481.0,19604.353894444448
1482.0,19604.353894444448
1483.0,19604.353894444448
1484.0,19604.353894444448
1485.0,19604.353894444448
1486.0,19604.353894444448
1487.0,19604.353894444448
1488.0,19604.353894444448
1489.0,19604.353894444448
1490.0,19604.353894444448
1491.0,19604.353894444448
1492.0,19604.353894444448
1493.0,19604.353894444448
1494.0,19604.353894444448
1495.0,19604.353894444448
1496.0,19604.353894444448
1497.0,19604.353894444448
1498.0,19604.353894444448
1499.0,19604.353894444448
1500.0,19604.353894444448
1501.0,19604.353894444448
1502.0,19604.353894444448
1503.0,19604.353894444448
1504.0,19604.353894444448
1505.0,19604.353894444448
1506.0,19604.353894444448
1507.0,19604.353894444448
1508.0,19604.353894444448
1509.0,19604.353894444448
1510.0,19604.353894444448
1511.0,19604.353894444448
1512.0,19604.353894444448
1513.0,19604.353894444448
1514.0,19604.353894444448
1515.0,19604.353894444448
1516.0,19604.353894444448
1517.0,19604.353894444448
1518.0,19604.353894444448
1519.0,19604.353894444448
1520.0,19604.353894444448
1521.0,19604.353894444448
1522.0,19604.353894444448
1523.0,19604.353894444448
1524.0,19604.353894444448
1525.0,19604.353894444448
1526.0,19604.353894444448
1527.0,19604.353894444448
1528.0,19604.353894444448
1529.0,19604.353894444448
1530.0,19604.353894444448
1531.0,19604.353894444448
1532.0,19604.353894444448
1533.0,19604.353894444448
1534.0,19604.353894444448
1535.0,19604.353894444448
1536.0,19604.353894444448
1537.0,19604.353894444448
1538.0,19604.353894444448
1539.0,19604.353894444448
1540.0,19604.353894444448
1541.0,19604.353894444448
1542.0,19604.353894444448
1543.0,19604.353894444448
1544.0,19604.353894444448
1545.0,19604.353894444448
1546.0,19604.353894444448
1547.0,19604.353894444448
1548.0,19604.353894444448
1549.0,19604.353894444448
1550.0,19604.353894444448
1551.0,19604.353894444448
1552.0,19604.353894444448
1553.0,19604.353894444448
1554.0,19604.353894444448
1555.0,19604.353894444448
1556.0,19604.353894444448
1557.0,19604.353894444448
1558.0,19604.353894444448
1559.0,19604.353894444448
1560.0,19604.353894444448
1561.0,19604.353894444448
1562.0,19604.353894444448
1563.0,19604.353894444448
1564.0,19604.353894444448
1565.0,19604.353894444448
1566.0,19604.353894444448
1567.0,19604.353894444448
1568.0,19604.353894444448
1569.0,19604.353894444448
1570.0,19604.353894444448
1571.0,19604.353894444448
1572.0,19604.353894444448
1573.0,19604.353894444448
1574.0,19604.353894444448
1575.0,19604.353894444448
1576.0,19604.353894444448
1577.0,19604.353894444448
1578.0,19604.353894444448
1579.0,19604.353894444448
1580.0,19604.353894444448
1581.0,19604.353894444448
1582.0,19604.353894444448
1583.0,19604.353894444448
1584.0,19604.353894444448
1585.0,19604.353894444448
1586.0,19604.353894444448
1587.0,19604.353894444448
1588.0,19604.353894444448
1589.0,19604.353894444448
1590.0,19604.353894444448
1591.0,19604.353894444448
1592.0,19604.353894444448
1593.0,19604.353894444448
1594.0,19604.353894444448
1595.0,19604.353894444448
1596.0,19604.353894444448
1597.0,19604.353894444448
1598.0,19604.353894444448
1599.0,19604.353894444448
1600.0,19604.353894444448
1601.0,19604.353894444448
1602.0,19604.353894444448
1603.0,19604.353894444448
1604.0,19604.353894444448
1605.0,19604.353894444448
1606.0,19604.353894444448
1607.0,19604.353894444448
1608.0,19604.353894444448
1609.0,19604.353894444448
1610.0,19604.353894444448
1611.0,19604.353894444448
1612.0,19604.353894444448
1613.0,19604.353894444448
1614.0,19604.353894444448
1615.0,19604.353894444448
1616.0,19604.353894444448
1617.0,19604.353894444448
1618.0,19604.353894444448
1619.0,19604.353894444448
1620.0,19604.353894444448
1621.0,19604.353894444448
1622.0,19604.353894444448
1623.0,19604.353894444448
1624.0,19604.353894444448
1625.0,19604.353894444448
1626.0,19604.353894444448
1627.0,19604.353894444448
1628.0,19604.353894444448
1629.0,19604.353894444448
1630.0,19604.353894444448
1631.0,19604.353894444448
1632.0,19604.353894444448
1633.0,19604.353894444448
1634.0,19604.353894444448
1635.0,19604.353894444448
1636.0,19604.353894444448
1637.0,19604.353894444448
1638.0,19604.353894444448
1639.0,19604.353894444448
1640.0,19604.353894444448
1641.0,19604.353894444448
1642.0,19604.353894444448
1643.0,19604.353894444448
1644.0,19604.353894444448
1645.0,19604.353894444448
1646.0,19604.353894444448
1647.0,19604.353894444448
1648.0,19604.353894444448
1649.0,19604.353894444448
1650.0,19604.353894444448
1651.0,19604.353894444448
1652.0,19604.353894444448
1653.0,19604.353894444448
1654.0,19604.353894444448
1655.0,19604.353894444448
1656.0,19604.353894444448
1657.0,19604.353894444448
1658.0,19604.353894444448
1659.0,19604.353894444448
1660.0,19604.353894444448
1661.0,19604.353894444448
1662.0,19604.353894444448
1663.0,19604.353894444448
1664.0,19604.353894444448
1665.0,19604.353894444448
1666.0,19604.353894444448
1667.0,19604.353894444448
1668.0,19604.353894444448
1669.0,19604.353894444448
1670.0,19604.353894444448
1671.0,19604.353894444448
1672.0,19604.353894444448
1673.0,19604.353894444448
1674.0,19604.353894444448
1675.0,19604.353894444448
1676.0,19604.353894444448
1677.0,19604.353894444448
1678.0,19604.353894444448
1679.0,19604.353894444448
1680.0,19604.353894444448
1681.0,19604.353894444448
1682.0,19604.353894444448
1683.0,19604.353894444448
1684.0,19604.353894444448
1685.0,19604.353894444448
1686.0,19604.353894444448
1687.0,19604.353894444448
1688.0,19604.353894444448
1689.0,19604.353894444448
1690.0,19604.353894444448
1691.0,19604.353894444448
1692.0,19604.353894444448
1693.0,19604.353894444448
1694.0,19604.353894444448
1695.0,19604.353894444448
1696.0,19604.353894444448
1697.0,19604.353894444448
1698.0,19604.353894444448
1699.0,19604.353894444448
1700.0,19604.353894444448
1701.0,19604.353894444448
1702.0,19604.353894444448
1703.0,19604.353894444448
1704.0,19604.353894444448
1705.0,19604.353894444448
1706.0,19604.353894444448
1707.0,19604.353894444448
1708.0,19604.353894444448
1709.0,19604.353894444448
1710.0,19604.353894444448
1711.0,19604.353894444448
1712.0,19604.353894444448
1713.0,19604.353894444448
1714.0,19604.353894444448
1715.0,19604.353894444448
1716.0,19604.353894444448
1717.0,19604.353894444448
1718.0,19604.353894444448
1719.0,19604.353894444448
1720.0,19604.353894444448
1721.0,19604.353894444448
1722.0,19604.353894444448
1723.0,19604.353894444448
1724.0,19604.353894444448
1725.0,19604.353894444448
1726.0,19604.353894444448
1727.0,19604.353894444448
1728.0,19604.353894444448
1729.0,19604.353894444448
1730.0,19604.353894444448
1731.0,19604.353894444448
1732.0,19604.353894444448
1733.0,19604.353894444448
1734.0,19604.353894444448
1735.0,19604.353894444448
1736.0,19604.353894444448
1737.0,19604.353894444448
1738.0,19604.353894444448
1739.0,19604.353894444448
1740.0,19604.353894444448
1741.0,19604.353894444448
1742.0,19604.353894444448
1743.0,19604.353894444448
1744.0,19604.353894444448
1745.0,19604.353894444448
1746.0,19604.353894444448
1747.0,19604.353894444448
1748.0,19604.353894444448
1749.0,19604.353894444448
1750.0,19604.353894444448
1751.0,19604.353894444448
1752.0,19604.353894444448
1753.0,19604.353894444448
1754.0,19604.353894444448
1755.0,19604.353894444448
1756.0,19604.353894444448
1757.0,19604.353894444448
1758.0,19604.353894444448
1759.0,19604.353894444448
1760.0,19604.353894444448
1761.0,19604.353894444448
1762.0,19604.353894444448
1763.0,19604.353894444448
1764.0,19604.353894444448
1765.0,19604.353894444448
1766.0,19604.353894444448
1767.0,19604.353894444448
1768.0,19604.353894444448
1769.0,19604.353894444448
1770.0,19604.353894444448
1771.0,19604.353894444448
1772.0,19604.353894444448
1773.0,19604.353894444448
1774.0,19604.353894444448
1775.0,19604.353894444448
1776.0,19604.353894444448
1777.0,19604.353894444448
1778.0,19604.353894444448
1779.0,19604.353894444448
1780.0,19604.353894444448
1781.0,19604.353894444448
1782.0,19604.353894444448
1783.0,19604.353894444448
1784.0,19604.353894444448
1785.0,19604.353894444448
1786.0,19604.353894444448
1787.0,19604.353894444448
1788.0,19604.353894444448
1789.0,19604.353894444448
1790.0,19604.353894444448
1791.0,19604.353894444448
1792.0,19604.353894444448
1793.0,19604.353894444448
1794.0,19604.353894444448
1795.0,19604.353894444448
1796.0,19604.353894444448
1797.0,19604.353894444448
1798.0,19604.353894444448
1799.0,19604.353894444448
1800.0,19604.353894444448
1801.0,19604.353894444448
1802.0,19604.353894444448
1803.0,19604.353894444448
1804.0,19604.353894444448
1805.0,19604.353894444448
1806.0,19604.353894444448
1807.0,19604.353894444448
1808.0,19604.353894444448
1809.0,19604.353894444448
1810.0,19604.353894444448
1811.0,19604.353894444448
1812.0,19604.353894444448
1813.0,19604.353894444448
1814.0,19604.353894444448
1815.0,19604.353894444448
1816.0,19604.353894444448
1817.0,19604.353894444448
1818.0,19604.353894444448
1819.0,19604.353894444448
1820.0,19604.353894444448
1821.0,19604.353894444448
1822.0,19604.353894444448
1823.0,19604.353894444448
1824.0,19604.353894444448
1825.0,19604.353894444448
1826.0,19604.353894444448
1827.0,19604.353894444448
1828.0,19604.353894444448
1829.0,19604.353894444448
1830.0,19604.353894444448
1831.0,19604.353894444448
1832.0,19604.353894444448
1833.0,19604.353894444448
1834.0,19604.353894444448
1835.0,19604.353894444448
1836.0,19604.353894444448
1837.0,19604.353894444448
1838.0,19604.353894444448
1839.0,19604.353894444448
1840.0,19604.353894444448
1841.0,19604.353894444448
1842.0,19604.353894444448
1843.0,19604.353894444448
1844.0,19604.353894444448
1845.0,19604.353894444448
1846.0,19604.353894444448
1847.0,19604.353894444448
1848.0,19604.353894444448
1849.0,19604.353894444448
1850.0,19604.353894444448
1851.0,19604.353894444448
1852.0,19604.353894444448
1853.0,19604.353894444448
1854.0,19604.353894444448
1855.0,19604.353894444448
1856.0,19604.353894444448
1857.0,19604.353894444448
1858.0,19604.353894444448
1859.0,19604.353894444448
1860.0,19604.353894444448
1861.0,19604.353894444448
1862.0,19604.353894444448
1863.0,19604.353894444448
1864.0,19604.353894444448
1865.0,19604.353894444448
1866.0,19604.353894444448
1867.0,19604.353894444448
1868.0,19604.353894444448
1869.0,19604.353894444448
1870.0,19604.353894444448
1871.0,19604.353894444448
1872.0,19604.353894444448
1873.0,19604.353894444448
1874.0,19604.353894444448
1875.0,19604.353894444448
1876.0,19604.353894444448
1877.0,19604.353894444448
1878.0,19604.353894444448
1879.0,19604.353894444448
1880.0,19604.353894444448
1881.0,19604.353894444448
1882.0,19604.353894444448
1883.0,19604.353894444448
1884.0,19604.353894444448
1885.0,19604.353894444448
1886.0,19604.353894444448
1887.0,19604.353894444448
1888.0,19604.353894444448
1889.0,19604.353894444448
1890.0,19604.353894444448
1891.0,19604.353894444448
1892.0,19604.353894444448
1893.0,19604.353894444448
1894.0,19604.353894444448
1895.0,19604.353894444448
1896.0,19604.353894444448
1897.0,19604.353894444448
1898.0,19604.353894444448
1899.0,19604.353894444448
1900.0,19604.353894444448
1901.0,19604.353894444448
1902.0,19604.353894444448
1903.0,19604.353894444448
1904.0,19604.353894444448
1905.0,19604.353894444448
1906.0,19604.353894444448
1907.0,19604.353894444448
1908.0,19604.353894444448
1909.0,19604.353894444448
1910.0,19604.353894444448
1911.0,19604.353894444448
1912.0,19604.353894444448
1913.0,19604.353894444448
1914.0,19604.353894444448
1915.0,19604.353894444448
1916.0,19604.353894444448
1917.0,19604.353894444448
1918.0,19604.353894444448
1919.0,19604.353894444448
1920.0,19604.353894444448
1921.0,19604.353894444448
1922.0,19604.353894444448
1923.0,19604.353894444448
1924.0,19604.353894444448
1925.0,19604.353894444448
1926.0,19604.353894444448
1927.0,19604.353894444448
1928.0,19604.353894444448
1929.0,19604.353894444448
1930.0,19604.353894444448
1931.0,19604.353894444448
1932.0,19604.353894444448
1933.0,19604.353894444448
1934.0,19604.353894444448
1935.0,19604.353894444448
1936.0,19604.353894444448
1937.0,19604.353894444448
1938.0,19604.353894444448
1939.0,19604.353894444448
1940.0,19604.353894444448
1941.0,19604.353894444448
1942.0,19604.353894444448
1943.0,19604.353894444448
1944.0,19604.353894444448
1945.0,19604.353894444448
1946.0,19604.353894444448
1947.0,19604.353894444448
1948.0,19604.353894444448
1949.0,19604.353894444448
1950.0,19604.353894444448
1951.0,19604.353894444448
1952.0,19604.353894444448
1953.0,19604.353894444448
1954.0,19604.353894444448
1955.0,19604.353894444448
1956.0,19604.353894444448
1957.0,19604.353894444448
1958.0,19604.353894444448
1959.0,19604.353894444448
1960.0,19604.353894444448
1961.0,19604.353894444448
1962.0,19604.353894444448
1963.0,19604.353894444448
1964.0,19604.353894444448
1965.0,19604.353894444448
1966.0,19604.353894444448
1967.0,19604.353894444448
1968.0,19604.353894444448
1969.0,19604.353894444448
1970.0,19604.353894444448
1971.0,19604.353894444448
1972.0,19604.353894444448
1973.0,19604.353894444448
1974.0,19604.353894444448
1975.0,19604.353894444448
1976.0,19604.353894444448
1977.0,19604.353894444448
1978.0,19604.353894444448
1979.0,19604.353894444448
1980.0,19604.353894444448
1981.0,19604.353894444448
1982.0,19604.353894444448
1983.0,19604.353894444448
1984.0,19604.353894444448
1985.0,19604.353894444448
1986.0,19604.353894444448
1987.0,19604.353894444448
1988.0,19604.353894444448
1989.0,19604.353894444448
1990.0,19604.353894444448
1991.0,19604.353894444448
1992.0,19604.353894444448
1993.0,19604.353894444448
1994.0,19604.353894444448
1995.0,19604.353894444448
1996.0,19604.353894444448
1997.0,19604.353894444448
1998.0,19604.353894444448
1999.0,19604.353894444448


==> figures/logs/mean_convergence_plots/mrf_color_seg_n8_gpu.csv <==
1.0,19843.310113863055
2.0,19934.42891669953
3.0,19963.893290848493
4.0,19975.07567298303
5.0,19980.440970124204
6.0,19983.46286202599
7.0,19985.35979728244
8.0,19986.662823061273
9.0,19987.563387500442
10.0,19988.22512373348
11.0,19988.732830929013
12.0,19989.13576626389
13.0,19989.458234045753
14.0,19989.72104466667
15.0,19989.929582361114
16.0,19990.100709868588
17.0,19990.240611565358
18.0,19990.354966481482
19.0,19990.447513328683
20.0,19990.518990638888
21.0,19990.577147598768
22.0,19990.624284045753
23.0,19990.664986210726
24.0,19990.70020477778
25.0,19990.730020234478
26.0,19990.75655444227
27.0,19990.77909376389
28.0,19990.796316444445
29.0,19990.812494812864
30.0,19990.82743522222
31.0,19990.840568
32.0,19990.85152077778
33.0,19990.85152077778
34.0,19990.85152077778
35.0,19990.85152077778
36.0,19990.85152077778
37.0,19990.85152077778
38.0,19990.85152077778
39.0,19990.85152077778
40.0,19990.85152077778
41.0,19990.85152077778
42.0,19990.85152077778
43.0,19990.85152077778
44.0,19990.85152077778
45.0,19990.85152077778
46.0,19990.85152077778
47.0,19990.85152077778
48.0,19990.85152077778
49.0,19990.85152077778
50.0,19990.85152077778
51.0,19990.85152077778
52.0,19990.85152077778
53.0,19990.85152077778
54.0,19990.85152077778
55.0,19990.85152077778
56.0,19990.85152077778
57.0,19990.85152077778
58.0,19990.85152077778
59.0,19990.85152077778
60.0,19990.85152077778
61.0,19990.85152077778
62.0,19990.85152077778
63.0,19990.85152077778
64.0,19990.85152077778
65.0,19990.85152077778
66.0,19990.85152077778
67.0,19990.85152077778
68.0,19990.85152077778
69.0,19990.85152077778
70.0,19990.85152077778
71.0,19990.85152077778
72.0,19990.85152077778
73.0,19990.85152077778
74.0,19990.85152077778
75.0,19990.85152077778
76.0,19990.85152077778
77.0,19990.85152077778
78.0,19990.85152077778
79.0,19990.85152077778
80.0,19990.85152077778
81.0,19990.85152077778
82.0,19990.85152077778
83.0,19990.85152077778
84.0,19990.85152077778
85.0,19990.85152077778
86.0,19990.85152077778
87.0,19990.85152077778
88.0,19990.85152077778
89.0,19990.85152077778
90.0,19990.85152077778
91.0,19990.85152077778
92.0,19990.85152077778
93.0,19990.85152077778
94.0,19990.85152077778
95.0,19990.85152077778
96.0,19990.85152077778
97.0,19990.85152077778
98.0,19990.85152077778
99.0,19990.85152077778
100.0,19990.85152077778
101.0,19990.85152077778
102.0,19990.85152077778
103.0,19990.85152077778
104.0,19990.85152077778
105.0,19990.85152077778
106.0,19990.85152077778
107.0,19990.85152077778
108.0,19990.85152077778
109.0,19990.85152077778
110.0,19990.85152077778
111.0,19990.85152077778
112.0,19990.85152077778
113.0,19990.85152077778
114.0,19990.85152077778
115.0,19990.85152077778
116.0,19990.85152077778
117.0,19990.85152077778
118.0,19990.85152077778
119.0,19990.85152077778
120.0,19990.85152077778
121.0,19990.85152077778
122.0,19990.85152077778
123.0,19990.85152077778
124.0,19990.85152077778
125.0,19990.85152077778
126.0,19990.85152077778
127.0,19990.85152077778
128.0,19990.85152077778
129.0,19990.85152077778
130.0,19990.85152077778
131.0,19990.85152077778
132.0,19990.85152077778
133.0,19990.85152077778
134.0,19990.85152077778
135.0,19990.85152077778
136.0,19990.85152077778
137.0,19990.85152077778
138.0,19990.85152077778
139.0,19990.85152077778
140.0,19990.85152077778
141.0,19990.85152077778
142.0,19990.85152077778
143.0,19990.85152077778
144.0,19990.85152077778
145.0,19990.85152077778
146.0,19990.85152077778
147.0,19990.85152077778
148.0,19990.85152077778
149.0,19990.85152077778
150.0,19990.85152077778
151.0,19990.85152077778
152.0,19990.85152077778
153.0,19990.85152077778
154.0,19990.85152077778
155.0,19990.85152077778
156.0,19990.85152077778
157.0,19990.85152077778
158.0,19990.85152077778
159.0,19990.85152077778
160.0,19990.85152077778
161.0,19990.85152077778
162.0,19990.85152077778
163.0,19990.85152077778
164.0,19990.85152077778
165.0,19990.85152077778
166.0,19990.85152077778
167.0,19990.85152077778
168.0,19990.85152077778
169.0,19990.85152077778
170.0,19990.85152077778
171.0,19990.85152077778
172.0,19990.85152077778
173.0,19990.85152077778
174.0,19990.85152077778
175.0,19990.85152077778
176.0,19990.85152077778
177.0,19990.85152077778
178.0,19990.85152077778
179.0,19990.85152077778
180.0,19990.85152077778
181.0,19990.85152077778
182.0,19990.85152077778
183.0,19990.85152077778
184.0,19990.85152077778
185.0,19990.85152077778
186.0,19990.85152077778
187.0,19990.85152077778
188.0,19990.85152077778
189.0,19990.85152077778
190.0,19990.85152077778
191.0,19990.85152077778
192.0,19990.85152077778
193.0,19990.85152077778
194.0,19990.85152077778
195.0,19990.85152077778
196.0,19990.85152077778
197.0,19990.85152077778
198.0,19990.85152077778
199.0,19990.85152077778
200.0,19990.85152077778
201.0,19990.85152077778
202.0,19990.85152077778
203.0,19990.85152077778
204.0,19990.85152077778
205.0,19990.85152077778
206.0,19990.85152077778
207.0,19990.85152077778
208.0,19990.85152077778
209.0,19990.85152077778
210.0,19990.85152077778
211.0,19990.85152077778
212.0,19990.85152077778
213.0,19990.85152077778
214.0,19990.85152077778
215.0,19990.85152077778
216.0,19990.85152077778
217.0,19990.85152077778
218.0,19990.85152077778
219.0,19990.85152077778
220.0,19990.85152077778
221.0,19990.85152077778
222.0,19990.85152077778
223.0,19990.85152077778
224.0,19990.85152077778
225.0,19990.85152077778
226.0,19990.85152077778
227.0,19990.85152077778
228.0,19990.85152077778
229.0,19990.85152077778
230.0,19990.85152077778
231.0,19990.85152077778
232.0,19990.85152077778
233.0,19990.85152077778
234.0,19990.85152077778
235.0,19990.85152077778
236.0,19990.85152077778
237.0,19990.85152077778
238.0,19990.85152077778
239.0,19990.85152077778
240.0,19990.85152077778
241.0,19990.85152077778
242.0,19990.85152077778
243.0,19990.85152077778
244.0,19990.85152077778
245.0,19990.85152077778
246.0,19990.85152077778
247.0,19990.85152077778
248.0,19990.85152077778
249.0,19990.85152077778
250.0,19990.85152077778
251.0,19990.85152077778
252.0,19990.85152077778
253.0,19990.85152077778
254.0,19990.85152077778
255.0,19990.85152077778
256.0,19990.85152077778
257.0,19990.85152077778
258.0,19990.85152077778
259.0,19990.85152077778
260.0,19990.85152077778
261.0,19990.85152077778
262.0,19990.85152077778
263.0,19990.85152077778
264.0,19990.85152077778
265.0,19990.85152077778
266.0,19990.85152077778
267.0,19990.85152077778
268.0,19990.85152077778
269.0,19990.85152077778
270.0,19990.85152077778
271.0,19990.85152077778
272.0,19990.85152077778
273.0,19990.85152077778
274.0,19990.85152077778
275.0,19990.85152077778
276.0,19990.85152077778
277.0,19990.85152077778
278.0,19990.85152077778
279.0,19990.85152077778
280.0,19990.85152077778
281.0,19990.85152077778
282.0,19990.85152077778
283.0,19990.85152077778
284.0,19990.85152077778
285.0,19990.85152077778
286.0,19990.85152077778
287.0,19990.85152077778
288.0,19990.85152077778
289.0,19990.85152077778
290.0,19990.85152077778
291.0,19990.85152077778
292.0,19990.85152077778
293.0,19990.85152077778
294.0,19990.85152077778
295.0,19990.85152077778
296.0,19990.85152077778
297.0,19990.85152077778
298.0,19990.85152077778
299.0,19990.85152077778
300.0,19990.85152077778
301.0,19990.85152077778
302.0,19990.85152077778
303.0,19990.85152077778
304.0,19990.85152077778
305.0,19990.85152077778
306.0,19990.85152077778
307.0,19990.85152077778
308.0,19990.85152077778
309.0,19990.85152077778
310.0,19990.85152077778
311.0,19990.85152077778
312.0,19990.85152077778
313.0,19990.85152077778
314.0,19990.85152077778
315.0,19990.85152077778
316.0,19990.85152077778
317.0,19990.85152077778
318.0,19990.85152077778
319.0,19990.85152077778
320.0,19990.85152077778
321.0,19990.85152077778
322.0,19990.85152077778
323.0,19990.85152077778
324.0,19990.85152077778
325.0,19990.85152077778
326.0,19990.85152077778
327.0,19990.85152077778
328.0,19990.85152077778
329.0,19990.85152077778
330.0,19990.85152077778
331.0,19990.85152077778
332.0,19990.85152077778
333.0,19990.85152077778
334.0,19990.85152077778
335.0,19990.85152077778
336.0,19990.85152077778
337.0,19990.85152077778
338.0,19990.85152077778
339.0,19990.85152077778
340.0,19990.85152077778
341.0,19990.85152077778
342.0,19990.85152077778
343.0,19990.85152077778
344.0,19990.85152077778
345.0,19990.85152077778
346.0,19990.85152077778
347.0,19990.85152077778
348.0,19990.85152077778
349.0,19990.85152077778
350.0,19990.85152077778
351.0,19990.85152077778
352.0,19990.85152077778
353.0,19990.85152077778
354.0,19990.85152077778
355.0,19990.85152077778
356.0,19990.85152077778
357.0,19990.85152077778
358.0,19990.85152077778
359.0,19990.85152077778
360.0,19990.85152077778
361.0,19990.85152077778
362.0,19990.85152077778
363.0,19990.85152077778
364.0,19990.85152077778
365.0,19990.85152077778
366.0,19990.85152077778
367.0,19990.85152077778
368.0,19990.85152077778
369.0,19990.85152077778
370.0,19990.85152077778
371.0,19990.85152077778
372.0,19990.85152077778
373.0,19990.85152077778
374.0,19990.85152077778
375.0,19990.85152077778
376.0,19990.85152077778
377.0,19990.85152077778
378.0,19990.85152077778
379.0,19990.85152077778
380.0,19990.85152077778
381.0,19990.85152077778
382.0,19990.85152077778
383.0,19990.85152077778
384.0,19990.85152077778
385.0,19990.85152077778
386.0,19990.85152077778
387.0,19990.85152077778
388.0,19990.85152077778
389.0,19990.85152077778
390.0,19990.85152077778
391.0,19990.85152077778
392.0,19990.85152077778
393.0,19990.85152077778
394.0,19990.85152077778
395.0,19990.85152077778
396.0,19990.85152077778
397.0,19990.85152077778
398.0,19990.85152077778
399.0,19990.85152077778
400.0,19990.85152077778
401.0,19990.85152077778
402.0,19990.85152077778
403.0,19990.85152077778
404.0,19990.85152077778
405.0,19990.85152077778
406.0,19990.85152077778
407.0,19990.85152077778
408.0,19990.85152077778
409.0,19990.85152077778
410.0,19990.85152077778
411.0,19990.85152077778
412.0,19990.85152077778
413.0,19990.85152077778
414.0,19990.85152077778
415.0,19990.85152077778
416.0,19990.85152077778
417.0,19990.85152077778
418.0,19990.85152077778
419.0,19990.85152077778
420.0,19990.85152077778
421.0,19990.85152077778
422.0,19990.85152077778
423.0,19990.85152077778
424.0,19990.85152077778
425.0,19990.85152077778
426.0,19990.85152077778
427.0,19990.85152077778
428.0,19990.85152077778
429.0,19990.85152077778
430.0,19990.85152077778
431.0,19990.85152077778
432.0,19990.85152077778
433.0,19990.85152077778
434.0,19990.85152077778
435.0,19990.85152077778
436.0,19990.85152077778
437.0,19990.85152077778
438.0,19990.85152077778
439.0,19990.85152077778
440.0,19990.85152077778
441.0,19990.85152077778
442.0,19990.85152077778
443.0,19990.85152077778
444.0,19990.85152077778
445.0,19990.85152077778
446.0,19990.85152077778
447.0,19990.85152077778
448.0,19990.85152077778
449.0,19990.85152077778
450.0,19990.85152077778
451.0,19990.85152077778
452.0,19990.85152077778
453.0,19990.85152077778
454.0,19990.85152077778
455.0,19990.85152077778
456.0,19990.85152077778
457.0,19990.85152077778
458.0,19990.85152077778
459.0,19990.85152077778
460.0,19990.85152077778
461.0,19990.85152077778
462.0,19990.85152077778
463.0,19990.85152077778
464.0,19990.85152077778
465.0,19990.85152077778
466.0,19990.85152077778
467.0,19990.85152077778
468.0,19990.85152077778
469.0,19990.85152077778
470.0,19990.85152077778
471.0,19990.85152077778
472.0,19990.85152077778
473.0,19990.85152077778
474.0,19990.85152077778
475.0,19990.85152077778
476.0,19990.85152077778
477.0,19990.85152077778
478.0,19990.85152077778
479.0,19990.85152077778
480.0,19990.85152077778
481.0,19990.85152077778
482.0,19990.85152077778
483.0,19990.85152077778
484.0,19990.85152077778
485.0,19990.85152077778
486.0,19990.85152077778
487.0,19990.85152077778
488.0,19990.85152077778
489.0,19990.85152077778
490.0,19990.85152077778
491.0,19990.85152077778
492.0,19990.85152077778
493.0,19990.85152077778
494.0,19990.85152077778
495.0,19990.85152077778
496.0,19990.85152077778
497.0,19990.85152077778
498.0,19990.85152077778
499.0,19990.85152077778
500.0,19990.85152077778
501.0,19990.85152077778
502.0,19990.85152077778
503.0,19990.85152077778
504.0,19990.85152077778
505.0,19990.85152077778
506.0,19990.85152077778
507.0,19990.85152077778
508.0,19990.85152077778
509.0,19990.85152077778
510.0,19990.85152077778
511.0,19990.85152077778
512.0,19990.85152077778
513.0,19990.85152077778
514.0,19990.85152077778
515.0,19990.85152077778
516.0,19990.85152077778
517.0,19990.85152077778
518.0,19990.85152077778
519.0,19990.85152077778
520.0,19990.85152077778
521.0,19990.85152077778
522.0,19990.85152077778
523.0,19990.85152077778
524.0,19990.85152077778
525.0,19990.85152077778
526.0,19990.85152077778
527.0,19990.85152077778
528.0,19990.85152077778
529.0,19990.85152077778
530.0,19990.85152077778
531.0,19990.85152077778
532.0,19990.85152077778
533.0,19990.85152077778
534.0,19990.85152077778
535.0,19990.85152077778
536.0,19990.85152077778
537.0,19990.85152077778
538.0,19990.85152077778
539.0,19990.85152077778
540.0,19990.85152077778
541.0,19990.85152077778
542.0,19990.85152077778
543.0,19990.85152077778
544.0,19990.85152077778
545.0,19990.85152077778
546.0,19990.85152077778
547.0,19990.85152077778
548.0,19990.85152077778
549.0,19990.85152077778
550.0,19990.85152077778
551.0,19990.85152077778
552.0,19990.85152077778
553.0,19990.85152077778
554.0,19990.85152077778
555.0,19990.85152077778
556.0,19990.85152077778
557.0,19990.85152077778
558.0,19990.85152077778
559.0,19990.85152077778
560.0,19990.85152077778
561.0,19990.85152077778
562.0,19990.85152077778
563.0,19990.85152077778
564.0,19990.85152077778
565.0,19990.85152077778
566.0,19990.85152077778
567.0,19990.85152077778
568.0,19990.85152077778
569.0,19990.85152077778
570.0,19990.85152077778
571.0,19990.85152077778
572.0,19990.85152077778
573.0,19990.85152077778
574.0,19990.85152077778
575.0,19990.85152077778
576.0,19990.85152077778
577.0,19990.85152077778
578.0,19990.85152077778
579.0,19990.85152077778
580.0,19990.85152077778
581.0,19990.85152077778
582.0,19990.85152077778
583.0,19990.85152077778
584.0,19990.85152077778
585.0,19990.85152077778
586.0,19990.85152077778
587.0,19990.85152077778
588.0,19990.85152077778
589.0,19990.85152077778
590.0,19990.85152077778
591.0,19990.85152077778
592.0,19990.85152077778
593.0,19990.85152077778
594.0,19990.85152077778
595.0,19990.85152077778
596.0,19990.85152077778
597.0,19990.85152077778
598.0,19990.85152077778
599.0,19990.85152077778
600.0,19990.85152077778
601.0,19990.85152077778
602.0,19990.85152077778
603.0,19990.85152077778
604.0,19990.85152077778
605.0,19990.85152077778
606.0,19990.85152077778
607.0,19990.85152077778
608.0,19990.85152077778
609.0,19990.85152077778
610.0,19990.85152077778
611.0,19990.85152077778
612.0,19990.85152077778
613.0,19990.85152077778
614.0,19990.85152077778
615.0,19990.85152077778
616.0,19990.85152077778
617.0,19990.85152077778
618.0,19990.85152077778
619.0,19990.85152077778
620.0,19990.85152077778
621.0,19990.85152077778
622.0,19990.85152077778
623.0,19990.85152077778
624.0,19990.85152077778
625.0,19990.85152077778
626.0,19990.85152077778
627.0,19990.85152077778
628.0,19990.85152077778
629.0,19990.85152077778
630.0,19990.85152077778
631.0,19990.85152077778
632.0,19990.85152077778
633.0,19990.85152077778
634.0,19990.85152077778
635.0,19990.85152077778
636.0,19990.85152077778
637.0,19990.85152077778
638.0,19990.85152077778
639.0,19990.85152077778
640.0,19990.85152077778
641.0,19990.85152077778
642.0,19990.85152077778
643.0,19990.85152077778
644.0,19990.85152077778
645.0,19990.85152077778
646.0,19990.85152077778
647.0,19990.85152077778
648.0,19990.85152077778
649.0,19990.85152077778
650.0,19990.85152077778
651.0,19990.85152077778
652.0,19990.85152077778
653.0,19990.85152077778
654.0,19990.85152077778
655.0,19990.85152077778
656.0,19990.85152077778
657.0,19990.85152077778
658.0,19990.85152077778
659.0,19990.85152077778
660.0,19990.85152077778
661.0,19990.85152077778
662.0,19990.85152077778
663.0,19990.85152077778
664.0,19990.85152077778
665.0,19990.85152077778
666.0,19990.85152077778
667.0,19990.85152077778
668.0,19990.85152077778
669.0,19990.85152077778
670.0,19990.85152077778
671.0,19990.85152077778
672.0,19990.85152077778
673.0,19990.85152077778
674.0,19990.85152077778
675.0,19990.85152077778
676.0,19990.85152077778
677.0,19990.85152077778
678.0,19990.85152077778
679.0,19990.85152077778
680.0,19990.85152077778
681.0,19990.85152077778
682.0,19990.85152077778
683.0,19990.85152077778
684.0,19990.85152077778
685.0,19990.85152077778
686.0,19990.85152077778
687.0,19990.85152077778
688.0,19990.85152077778
689.0,19990.85152077778
690.0,19990.85152077778
691.0,19990.85152077778
692.0,19990.85152077778
693.0,19990.85152077778
694.0,19990.85152077778
695.0,19990.85152077778
696.0,19990.85152077778
697.0,19990.85152077778
698.0,19990.85152077778
699.0,19990.85152077778
700.0,19990.85152077778
701.0,19990.85152077778
702.0,19990.85152077778
703.0,19990.85152077778
704.0,19990.85152077778
705.0,19990.85152077778
706.0,19990.85152077778
707.0,19990.85152077778
708.0,19990.85152077778
709.0,19990.85152077778
710.0,19990.85152077778
711.0,19990.85152077778
712.0,19990.85152077778
713.0,19990.85152077778
714.0,19990.85152077778
715.0,19990.85152077778
716.0,19990.85152077778
717.0,19990.85152077778
718.0,19990.85152077778
719.0,19990.85152077778
720.0,19990.85152077778
721.0,19990.85152077778
722.0,19990.85152077778
723.0,19990.85152077778
724.0,19990.85152077778
725.0,19990.85152077778
726.0,19990.85152077778
727.0,19990.85152077778
728.0,19990.85152077778
729.0,19990.85152077778
730.0,19990.85152077778
731.0,19990.85152077778
732.0,19990.85152077778
733.0,19990.85152077778
734.0,19990.85152077778
735.0,19990.85152077778
736.0,19990.85152077778
737.0,19990.85152077778
738.0,19990.85152077778
739.0,19990.85152077778
740.0,19990.85152077778
741.0,19990.85152077778
742.0,19990.85152077778
743.0,19990.85152077778
744.0,19990.85152077778
745.0,19990.85152077778
746.0,19990.85152077778
747.0,19990.85152077778
748.0,19990.85152077778
749.0,19990.85152077778
750.0,19990.85152077778
751.0,19990.85152077778
752.0,19990.85152077778
753.0,19990.85152077778
754.0,19990.85152077778
755.0,19990.85152077778
756.0,19990.85152077778
757.0,19990.85152077778
758.0,19990.85152077778
759.0,19990.85152077778
760.0,19990.85152077778
761.0,19990.85152077778
762.0,19990.85152077778
763.0,19990.85152077778
764.0,19990.85152077778
765.0,19990.85152077778
766.0,19990.85152077778
767.0,19990.85152077778
768.0,19990.85152077778
769.0,19990.85152077778
770.0,19990.85152077778
771.0,19990.85152077778
772.0,19990.85152077778
773.0,19990.85152077778
774.0,19990.85152077778
775.0,19990.85152077778
776.0,19990.85152077778
777.0,19990.85152077778
778.0,19990.85152077778
779.0,19990.85152077778
780.0,19990.85152077778
781.0,19990.85152077778
782.0,19990.85152077778
783.0,19990.85152077778
784.0,19990.85152077778
785.0,19990.85152077778
786.0,19990.85152077778
787.0,19990.85152077778
788.0,19990.85152077778
789.0,19990.85152077778
790.0,19990.85152077778
791.0,19990.85152077778
792.0,19990.85152077778
793.0,19990.85152077778
794.0,19990.85152077778
795.0,19990.85152077778
796.0,19990.85152077778
797.0,19990.85152077778
798.0,19990.85152077778
799.0,19990.85152077778
800.0,19990.85152077778
801.0,19990.85152077778
802.0,19990.85152077778
803.0,19990.85152077778
804.0,19990.85152077778
805.0,19990.85152077778
806.0,19990.85152077778
807.0,19990.85152077778
808.0,19990.85152077778
809.0,19990.85152077778
810.0,19990.85152077778
811.0,19990.85152077778
812.0,19990.85152077778
813.0,19990.85152077778
814.0,19990.85152077778
815.0,19990.85152077778
816.0,19990.85152077778
817.0,19990.85152077778
818.0,19990.85152077778
819.0,19990.85152077778
820.0,19990.85152077778
821.0,19990.85152077778
822.0,19990.85152077778
823.0,19990.85152077778
824.0,19990.85152077778
825.0,19990.85152077778
826.0,19990.85152077778
827.0,19990.85152077778
828.0,19990.85152077778
829.0,19990.85152077778
830.0,19990.85152077778
831.0,19990.85152077778
832.0,19990.85152077778
833.0,19990.85152077778
834.0,19990.85152077778
835.0,19990.85152077778
836.0,19990.85152077778
837.0,19990.85152077778
838.0,19990.85152077778
839.0,19990.85152077778
840.0,19990.85152077778
841.0,19990.85152077778
842.0,19990.85152077778
843.0,19990.85152077778
844.0,19990.85152077778
845.0,19990.85152077778
846.0,19990.85152077778
847.0,19990.85152077778
848.0,19990.85152077778
849.0,19990.85152077778
850.0,19990.85152077778
851.0,19990.85152077778
852.0,19990.85152077778
853.0,19990.85152077778
854.0,19990.85152077778
855.0,19990.85152077778
856.0,19990.85152077778
857.0,19990.85152077778
858.0,19990.85152077778
859.0,19990.85152077778
860.0,19990.85152077778
861.0,19990.85152077778
862.0,19990.85152077778
863.0,19990.85152077778
864.0,19990.85152077778
865.0,19990.85152077778
866.0,19990.85152077778
867.0,19990.85152077778
868.0,19990.85152077778
869.0,19990.85152077778
870.0,19990.85152077778
871.0,19990.85152077778
872.0,19990.85152077778
873.0,19990.85152077778
874.0,19990.85152077778
875.0,19990.85152077778
876.0,19990.85152077778
877.0,19990.85152077778
878.0,19990.85152077778
879.0,19990.85152077778
880.0,19990.85152077778
881.0,19990.85152077778
882.0,19990.85152077778
883.0,19990.85152077778
884.0,19990.85152077778
885.0,19990.85152077778
886.0,19990.85152077778
887.0,19990.85152077778
888.0,19990.85152077778
889.0,19990.85152077778
890.0,19990.85152077778
891.0,19990.85152077778
892.0,19990.85152077778
893.0,19990.85152077778
894.0,19990.85152077778
895.0,19990.85152077778
896.0,19990.85152077778
897.0,19990.85152077778
898.0,19990.85152077778
899.0,19990.85152077778
900.0,19990.85152077778
901.0,19990.85152077778
902.0,19990.85152077778
903.0,19990.85152077778
904.0,19990.85152077778
905.0,19990.85152077778
906.0,19990.85152077778
907.0,19990.85152077778
908.0,19990.85152077778
909.0,19990.85152077778
910.0,19990.85152077778
911.0,19990.85152077778
912.0,19990.85152077778
913.0,19990.85152077778
914.0,19990.85152077778
915.0,19990.85152077778
916.0,19990.85152077778
917.0,19990.85152077778
918.0,19990.85152077778
919.0,19990.85152077778
920.0,19990.85152077778
921.0,19990.85152077778
922.0,19990.85152077778
923.0,19990.85152077778
924.0,19990.85152077778
925.0,19990.85152077778
926.0,19990.85152077778
927.0,19990.85152077778
928.0,19990.85152077778
929.0,19990.85152077778
930.0,19990.85152077778
931.0,19990.85152077778
932.0,19990.85152077778
933.0,19990.85152077778
934.0,19990.85152077778
935.0,19990.85152077778
936.0,19990.85152077778
937.0,19990.85152077778
938.0,19990.85152077778
939.0,19990.85152077778
940.0,19990.85152077778
941.0,19990.85152077778
942.0,19990.85152077778
943.0,19990.85152077778
944.0,19990.85152077778
945.0,19990.85152077778
946.0,19990.85152077778
947.0,19990.85152077778
948.0,19990.85152077778
949.0,19990.85152077778
950.0,19990.85152077778
951.0,19990.85152077778
952.0,19990.85152077778
953.0,19990.85152077778
954.0,19990.85152077778
955.0,19990.85152077778
956.0,19990.85152077778
957.0,19990.85152077778
958.0,19990.85152077778
959.0,19990.85152077778
960.0,19990.85152077778
961.0,19990.85152077778
962.0,19990.85152077778
963.0,19990.85152077778
964.0,19990.85152077778
965.0,19990.85152077778
966.0,19990.85152077778
967.0,19990.85152077778
968.0,19990.85152077778
969.0,19990.85152077778
970.0,19990.85152077778
971.0,19990.85152077778
972.0,19990.85152077778
973.0,19990.85152077778
974.0,19990.85152077778
975.0,19990.85152077778
976.0,19990.85152077778
977.0,19990.85152077778
978.0,19990.85152077778
979.0,19990.85152077778
980.0,19990.85152077778
981.0,19990.85152077778
982.0,19990.85152077778
983.0,19990.85152077778
984.0,19990.85152077778
985.0,19990.85152077778
986.0,19990.85152077778
987.0,19990.85152077778
988.0,19990.85152077778
989.0,19990.85152077778
990.0,19990.85152077778
991.0,19990.85152077778
992.0,19990.85152077778
993.0,19990.85152077778
994.0,19990.85152077778
995.0,19990.85152077778
996.0,19990.85152077778
997.0,19990.85152077778
998.0,19990.85152077778
999.0,19990.85152077778
1000.0,19990.85152077778
1001.0,19990.85152077778
1002.0,19990.85152077778
1003.0,19990.85152077778
1004.0,19990.85152077778
1005.0,19990.85152077778
1006.0,19990.85152077778
1007.0,19990.85152077778
1008.0,19990.85152077778
1009.0,19990.85152077778
1010.0,19990.85152077778
1011.0,19990.85152077778
1012.0,19990.85152077778
1013.0,19990.85152077778
1014.0,19990.85152077778
1015.0,19990.85152077778
1016.0,19990.85152077778
1017.0,19990.85152077778
1018.0,19990.85152077778
1019.0,19990.85152077778
1020.0,19990.85152077778
1021.0,19990.85152077778
1022.0,19990.85152077778
1023.0,19990.85152077778
1024.0,19990.85152077778
1025.0,19990.85152077778
1026.0,19990.85152077778
1027.0,19990.85152077778
1028.0,19990.85152077778
1029.0,19990.85152077778
1030.0,19990.85152077778
1031.0,19990.85152077778
1032.0,19990.85152077778
1033.0,19990.85152077778
1034.0,19990.85152077778
1035.0,19990.85152077778
1036.0,19990.85152077778
1037.0,19990.85152077778
1038.0,19990.85152077778
1039.0,19990.85152077778
1040.0,19990.85152077778
1041.0,19990.85152077778
1042.0,19990.85152077778
1043.0,19990.85152077778
1044.0,19990.85152077778
1045.0,19990.85152077778
1046.0,19990.85152077778
1047.0,19990.85152077778
1048.0,19990.85152077778
1049.0,19990.85152077778
1050.0,19990.85152077778
1051.0,19990.85152077778
1052.0,19990.85152077778
1053.0,19990.85152077778
1054.0,19990.85152077778
1055.0,19990.85152077778
1056.0,19990.85152077778
1057.0,19990.85152077778
1058.0,19990.85152077778
1059.0,19990.85152077778
1060.0,19990.85152077778
1061.0,19990.85152077778
1062.0,19990.85152077778
1063.0,19990.85152077778
1064.0,19990.85152077778
1065.0,19990.85152077778
1066.0,19990.85152077778
1067.0,19990.85152077778
1068.0,19990.85152077778
1069.0,19990.85152077778
1070.0,19990.85152077778
1071.0,19990.85152077778
1072.0,19990.85152077778
1073.0,19990.85152077778
1074.0,19990.85152077778
1075.0,19990.85152077778
1076.0,19990.85152077778
1077.0,19990.85152077778
1078.0,19990.85152077778
1079.0,19990.85152077778
1080.0,19990.85152077778
1081.0,19990.85152077778
1082.0,19990.85152077778
1083.0,19990.85152077778
1084.0,19990.85152077778
1085.0,19990.85152077778
1086.0,19990.85152077778
1087.0,19990.85152077778
1088.0,19990.85152077778
1089.0,19990.85152077778
1090.0,19990.85152077778
1091.0,19990.85152077778
1092.0,19990.85152077778
1093.0,19990.85152077778
1094.0,19990.85152077778
1095.0,19990.85152077778
1096.0,19990.85152077778
1097.0,19990.85152077778
1098.0,19990.85152077778
1099.0,19990.85152077778
1100.0,19990.85152077778
1101.0,19990.85152077778
1102.0,19990.85152077778
1103.0,19990.85152077778
1104.0,19990.85152077778
1105.0,19990.85152077778
1106.0,19990.85152077778
1107.0,19990.85152077778
1108.0,19990.85152077778
1109.0,19990.85152077778
1110.0,19990.85152077778
1111.0,19990.85152077778
1112.0,19990.85152077778
1113.0,19990.85152077778
1114.0,19990.85152077778
1115.0,19990.85152077778
1116.0,19990.85152077778
1117.0,19990.85152077778
1118.0,19990.85152077778
1119.0,19990.85152077778
1120.0,19990.85152077778
1121.0,19990.85152077778
1122.0,19990.85152077778
1123.0,19990.85152077778
1124.0,19990.85152077778
1125.0,19990.85152077778
1126.0,19990.85152077778
1127.0,19990.85152077778
1128.0,19990.85152077778
1129.0,19990.85152077778
1130.0,19990.85152077778
1131.0,19990.85152077778
1132.0,19990.85152077778
1133.0,19990.85152077778
1134.0,19990.85152077778
1135.0,19990.85152077778
1136.0,19990.85152077778
1137.0,19990.85152077778
1138.0,19990.85152077778
1139.0,19990.85152077778
1140.0,19990.85152077778
1141.0,19990.85152077778
1142.0,19990.85152077778
1143.0,19990.85152077778
1144.0,19990.85152077778
1145.0,19990.85152077778
1146.0,19990.85152077778
1147.0,19990.85152077778
1148.0,19990.85152077778
1149.0,19990.85152077778
1150.0,19990.85152077778
1151.0,19990.85152077778
1152.0,19990.85152077778
1153.0,19990.85152077778
1154.0,19990.85152077778
1155.0,19990.85152077778
1156.0,19990.85152077778
1157.0,19990.85152077778
1158.0,19990.85152077778
1159.0,19990.85152077778
1160.0,19990.85152077778
1161.0,19990.85152077778
1162.0,19990.85152077778
1163.0,19990.85152077778
1164.0,19990.85152077778
1165.0,19990.85152077778
1166.0,19990.85152077778
1167.0,19990.85152077778
1168.0,19990.85152077778
1169.0,19990.85152077778
1170.0,19990.85152077778
1171.0,19990.85152077778
1172.0,19990.85152077778
1173.0,19990.85152077778
1174.0,19990.85152077778
1175.0,19990.85152077778
1176.0,19990.85152077778
1177.0,19990.85152077778
1178.0,19990.85152077778
1179.0,19990.85152077778
1180.0,19990.85152077778
1181.0,19990.85152077778
1182.0,19990.85152077778
1183.0,19990.85152077778
1184.0,19990.85152077778
1185.0,19990.85152077778
1186.0,19990.85152077778
1187.0,19990.85152077778
1188.0,19990.85152077778
1189.0,19990.85152077778
1190.0,19990.85152077778
1191.0,19990.85152077778
1192.0,19990.85152077778
1193.0,19990.85152077778
1194.0,19990.85152077778
1195.0,19990.85152077778
1196.0,19990.85152077778
1197.0,19990.85152077778
1198.0,19990.85152077778
1199.0,19990.85152077778
1200.0,19990.85152077778
1201.0,19990.85152077778
1202.0,19990.85152077778
1203.0,19990.85152077778
1204.0,19990.85152077778
1205.0,19990.85152077778
1206.0,19990.85152077778
1207.0,19990.85152077778
1208.0,19990.85152077778
1209.0,19990.85152077778
1210.0,19990.85152077778
1211.0,19990.85152077778
1212.0,19990.85152077778
1213.0,19990.85152077778
1214.0,19990.85152077778
1215.0,19990.85152077778
1216.0,19990.85152077778
1217.0,19990.85152077778
1218.0,19990.85152077778
1219.0,19990.85152077778
1220.0,19990.85152077778
1221.0,19990.85152077778
1222.0,19990.85152077778
1223.0,19990.85152077778
1224.0,19990.85152077778
1225.0,19990.85152077778
1226.0,19990.85152077778
1227.0,19990.85152077778
1228.0,19990.85152077778
1229.0,19990.85152077778
1230.0,19990.85152077778
1231.0,19990.85152077778
1232.0,19990.85152077778
1233.0,19990.85152077778
1234.0,19990.85152077778
1235.0,19990.85152077778
1236.0,19990.85152077778
1237.0,19990.85152077778
1238.0,19990.85152077778
1239.0,19990.85152077778
1240.0,19990.85152077778
1241.0,19990.85152077778
1242.0,19990.85152077778
1243.0,19990.85152077778
1244.0,19990.85152077778
1245.0,19990.85152077778
1246.0,19990.85152077778
1247.0,19990.85152077778
1248.0,19990.85152077778
1249.0,19990.85152077778
1250.0,19990.85152077778
1251.0,19990.85152077778
1252.0,19990.85152077778
1253.0,19990.85152077778
1254.0,19990.85152077778
1255.0,19990.85152077778
1256.0,19990.85152077778
1257.0,19990.85152077778
1258.0,19990.85152077778
1259.0,19990.85152077778
1260.0,19990.85152077778
1261.0,19990.85152077778
1262.0,19990.85152077778
1263.0,19990.85152077778
1264.0,19990.85152077778
1265.0,19990.85152077778
1266.0,19990.85152077778
1267.0,19990.85152077778
1268.0,19990.85152077778
1269.0,19990.85152077778
1270.0,19990.85152077778
1271.0,19990.85152077778
1272.0,19990.85152077778
1273.0,19990.85152077778
1274.0,19990.85152077778
1275.0,19990.85152077778
1276.0,19990.85152077778
1277.0,19990.85152077778
1278.0,19990.85152077778
1279.0,19990.85152077778
1280.0,19990.85152077778
1281.0,19990.85152077778
1282.0,19990.85152077778
1283.0,19990.85152077778
1284.0,19990.85152077778
1285.0,19990.85152077778
1286.0,19990.85152077778
1287.0,19990.85152077778
1288.0,19990.85152077778
1289.0,19990.85152077778
1290.0,19990.85152077778
1291.0,19990.85152077778
1292.0,19990.85152077778
1293.0,19990.85152077778
1294.0,19990.85152077778
1295.0,19990.85152077778
1296.0,19990.85152077778
1297.0,19990.85152077778
1298.0,19990.85152077778
1299.0,19990.85152077778
1300.0,19990.85152077778
1301.0,19990.85152077778
1302.0,19990.85152077778
1303.0,19990.85152077778
1304.0,19990.85152077778
1305.0,19990.85152077778
1306.0,19990.85152077778
1307.0,19990.85152077778
1308.0,19990.85152077778
1309.0,19990.85152077778
1310.0,19990.85152077778
1311.0,19990.85152077778
1312.0,19990.85152077778
1313.0,19990.85152077778
1314.0,19990.85152077778
1315.0,19990.85152077778
1316.0,19990.85152077778
1317.0,19990.85152077778
1318.0,19990.85152077778
1319.0,19990.85152077778
1320.0,19990.85152077778
1321.0,19990.85152077778
1322.0,19990.85152077778
1323.0,19990.85152077778
1324.0,19990.85152077778
1325.0,19990.85152077778
1326.0,19990.85152077778
1327.0,19990.85152077778
1328.0,19990.85152077778
1329.0,19990.85152077778
1330.0,19990.85152077778
1331.0,19990.85152077778
1332.0,19990.85152077778
1333.0,19990.85152077778
1334.0,19990.85152077778
1335.0,19990.85152077778
1336.0,19990.85152077778
1337.0,19990.85152077778
1338.0,19990.85152077778
1339.0,19990.85152077778
1340.0,19990.85152077778
1341.0,19990.85152077778
1342.0,19990.85152077778
1343.0,19990.85152077778
1344.0,19990.85152077778
1345.0,19990.85152077778
1346.0,19990.85152077778
1347.0,19990.85152077778
1348.0,19990.85152077778
1349.0,19990.85152077778
1350.0,19990.85152077778
1351.0,19990.85152077778
1352.0,19990.85152077778
1353.0,19990.85152077778
1354.0,19990.85152077778
1355.0,19990.85152077778
1356.0,19990.85152077778
1357.0,19990.85152077778
1358.0,19990.85152077778
1359.0,19990.85152077778
1360.0,19990.85152077778
1361.0,19990.85152077778
1362.0,19990.85152077778
1363.0,19990.85152077778
1364.0,19990.85152077778
1365.0,19990.85152077778
1366.0,19990.85152077778
1367.0,19990.85152077778
1368.0,19990.85152077778
1369.0,19990.85152077778
1370.0,19990.85152077778
1371.0,19990.85152077778
1372.0,19990.85152077778
1373.0,19990.85152077778
1374.0,19990.85152077778
1375.0,19990.85152077778
1376.0,19990.85152077778
1377.0,19990.85152077778
1378.0,19990.85152077778
1379.0,19990.85152077778
1380.0,19990.85152077778
1381.0,19990.85152077778
1382.0,19990.85152077778
1383.0,19990.85152077778
1384.0,19990.85152077778
1385.0,19990.85152077778
1386.0,19990.85152077778
1387.0,19990.85152077778
1388.0,19990.85152077778
1389.0,19990.85152077778
1390.0,19990.85152077778
1391.0,19990.85152077778
1392.0,19990.85152077778
1393.0,19990.85152077778
1394.0,19990.85152077778
1395.0,19990.85152077778
1396.0,19990.85152077778
1397.0,19990.85152077778
1398.0,19990.85152077778
1399.0,19990.85152077778
1400.0,19990.85152077778
1401.0,19990.85152077778
1402.0,19990.85152077778
1403.0,19990.85152077778
1404.0,19990.85152077778
1405.0,19990.85152077778
1406.0,19990.85152077778
1407.0,19990.85152077778
1408.0,19990.85152077778
1409.0,19990.85152077778
1410.0,19990.85152077778
1411.0,19990.85152077778
1412.0,19990.85152077778
1413.0,19990.85152077778
1414.0,19990.85152077778
1415.0,19990.85152077778
1416.0,19990.85152077778
1417.0,19990.85152077778
1418.0,19990.85152077778
1419.0,19990.85152077778
1420.0,19990.85152077778
1421.0,19990.85152077778
1422.0,19990.85152077778
1423.0,19990.85152077778
1424.0,19990.85152077778
1425.0,19990.85152077778
1426.0,19990.85152077778
1427.0,19990.85152077778
1428.0,19990.85152077778
1429.0,19990.85152077778
1430.0,19990.85152077778
1431.0,19990.85152077778
1432.0,19990.85152077778
1433.0,19990.85152077778
1434.0,19990.85152077778
1435.0,19990.85152077778
1436.0,19990.85152077778
1437.0,19990.85152077778
1438.0,19990.85152077778
1439.0,19990.85152077778
1440.0,19990.85152077778
1441.0,19990.85152077778
1442.0,19990.85152077778
1443.0,19990.85152077778
1444.0,19990.85152077778
1445.0,19990.85152077778
1446.0,19990.85152077778
1447.0,19990.85152077778
1448.0,19990.85152077778
1449.0,19990.85152077778
1450.0,19990.85152077778
1451.0,19990.85152077778
1452.0,19990.85152077778
1453.0,19990.85152077778
1454.0,19990.85152077778
1455.0,19990.85152077778
1456.0,19990.85152077778
1457.0,19990.85152077778
1458.0,19990.85152077778
1459.0,19990.85152077778
1460.0,19990.85152077778
1461.0,19990.85152077778
1462.0,19990.85152077778
1463.0,19990.85152077778
1464.0,19990.85152077778
1465.0,19990.85152077778
1466.0,19990.85152077778
1467.0,19990.85152077778
1468.0,19990.85152077778
1469.0,19990.85152077778
1470.0,19990.85152077778
1471.0,19990.85152077778
1472.0,19990.85152077778
1473.0,19990.85152077778
1474.0,19990.85152077778
1475.0,19990.85152077778
1476.0,19990.85152077778
1477.0,19990.85152077778
1478.0,19990.85152077778
1479.0,19990.85152077778
1480.0,19990.85152077778
1481.0,19990.85152077778
1482.0,19990.85152077778
1483.0,19990.85152077778
1484.0,19990.85152077778
1485.0,19990.85152077778
1486.0,19990.85152077778
1487.0,19990.85152077778
1488.0,19990.85152077778
1489.0,19990.85152077778
1490.0,19990.85152077778
1491.0,19990.85152077778
1492.0,19990.85152077778
1493.0,19990.85152077778
1494.0,19990.85152077778
1495.0,19990.85152077778
1496.0,19990.85152077778
1497.0,19990.85152077778
1498.0,19990.85152077778
1499.0,19990.85152077778
1500.0,19990.85152077778
1501.0,19990.85152077778
1502.0,19990.85152077778
1503.0,19990.85152077778
1504.0,19990.85152077778
1505.0,19990.85152077778
1506.0,19990.85152077778
1507.0,19990.85152077778
1508.0,19990.85152077778
1509.0,19990.85152077778
1510.0,19990.85152077778
1511.0,19990.85152077778
1512.0,19990.85152077778
1513.0,19990.85152077778
1514.0,19990.85152077778
1515.0,19990.85152077778
1516.0,19990.85152077778
1517.0,19990.85152077778
1518.0,19990.85152077778
1519.0,19990.85152077778
1520.0,19990.85152077778
1521.0,19990.85152077778
1522.0,19990.85152077778
1523.0,19990.85152077778
1524.0,19990.85152077778
1525.0,19990.85152077778
1526.0,19990.85152077778
1527.0,19990.85152077778
1528.0,19990.85152077778
1529.0,19990.85152077778
1530.0,19990.85152077778
1531.0,19990.85152077778
1532.0,19990.85152077778
1533.0,19990.85152077778
1534.0,19990.85152077778
1535.0,19990.85152077778
1536.0,19990.85152077778
1537.0,19990.85152077778
1538.0,19990.85152077778
1539.0,19990.85152077778
1540.0,19990.85152077778
1541.0,19990.85152077778
1542.0,19990.85152077778
1543.0,19990.85152077778
1544.0,19990.85152077778
1545.0,19990.85152077778
1546.0,19990.85152077778
1547.0,19990.85152077778
1548.0,19990.85152077778
1549.0,19990.85152077778
1550.0,19990.85152077778
1551.0,19990.85152077778
1552.0,19990.85152077778
1553.0,19990.85152077778
1554.0,19990.85152077778
1555.0,19990.85152077778
1556.0,19990.85152077778
1557.0,19990.85152077778
1558.0,19990.85152077778
1559.0,19990.85152077778
1560.0,19990.85152077778
1561.0,19990.85152077778
1562.0,19990.85152077778
1563.0,19990.85152077778
1564.0,19990.85152077778
1565.0,19990.85152077778
1566.0,19990.85152077778
1567.0,19990.85152077778
1568.0,19990.85152077778
1569.0,19990.85152077778
1570.0,19990.85152077778
1571.0,19990.85152077778
1572.0,19990.85152077778
1573.0,19990.85152077778
1574.0,19990.85152077778
1575.0,19990.85152077778
1576.0,19990.85152077778
1577.0,19990.85152077778
1578.0,19990.85152077778
1579.0,19990.85152077778
1580.0,19990.85152077778
1581.0,19990.85152077778
1582.0,19990.85152077778
1583.0,19990.85152077778
1584.0,19990.85152077778
1585.0,19990.85152077778
1586.0,19990.85152077778
1587.0,19990.85152077778
1588.0,19990.85152077778
1589.0,19990.85152077778
1590.0,19990.85152077778
1591.0,19990.85152077778
1592.0,19990.85152077778
1593.0,19990.85152077778
1594.0,19990.85152077778
1595.0,19990.85152077778
1596.0,19990.85152077778
1597.0,19990.85152077778
1598.0,19990.85152077778
1599.0,19990.85152077778
1600.0,19990.85152077778
1601.0,19990.85152077778
1602.0,19990.85152077778
1603.0,19990.85152077778
1604.0,19990.85152077778
1605.0,19990.85152077778
1606.0,19990.85152077778
1607.0,19990.85152077778
1608.0,19990.85152077778
1609.0,19990.85152077778
1610.0,19990.85152077778
1611.0,19990.85152077778
1612.0,19990.85152077778
1613.0,19990.85152077778
1614.0,19990.85152077778
1615.0,19990.85152077778
1616.0,19990.85152077778
1617.0,19990.85152077778
1618.0,19990.85152077778
1619.0,19990.85152077778
1620.0,19990.85152077778
1621.0,19990.85152077778
1622.0,19990.85152077778
1623.0,19990.85152077778
1624.0,19990.85152077778
1625.0,19990.85152077778
1626.0,19990.85152077778
1627.0,19990.85152077778
1628.0,19990.85152077778
1629.0,19990.85152077778
1630.0,19990.85152077778
1631.0,19990.85152077778
1632.0,19990.85152077778
1633.0,19990.85152077778
1634.0,19990.85152077778
1635.0,19990.85152077778
1636.0,19990.85152077778
1637.0,19990.85152077778
1638.0,19990.85152077778
1639.0,19990.85152077778
1640.0,19990.85152077778
1641.0,19990.85152077778
1642.0,19990.85152077778
1643.0,19990.85152077778
1644.0,19990.85152077778
1645.0,19990.85152077778
1646.0,19990.85152077778
1647.0,19990.85152077778
1648.0,19990.85152077778
1649.0,19990.85152077778
1650.0,19990.85152077778
1651.0,19990.85152077778
1652.0,19990.85152077778
1653.0,19990.85152077778
1654.0,19990.85152077778
1655.0,19990.85152077778
1656.0,19990.85152077778
1657.0,19990.85152077778
1658.0,19990.85152077778
1659.0,19990.85152077778
1660.0,19990.85152077778
1661.0,19990.85152077778
1662.0,19990.85152077778
1663.0,19990.85152077778
1664.0,19990.85152077778
1665.0,19990.85152077778
1666.0,19990.85152077778
1667.0,19990.85152077778
1668.0,19990.85152077778
1669.0,19990.85152077778
1670.0,19990.85152077778
1671.0,19990.85152077778
1672.0,19990.85152077778
1673.0,19990.85152077778
1674.0,19990.85152077778
1675.0,19990.85152077778
1676.0,19990.85152077778
1677.0,19990.85152077778
1678.0,19990.85152077778
1679.0,19990.85152077778
1680.0,19990.85152077778
1681.0,19990.85152077778
1682.0,19990.85152077778
1683.0,19990.85152077778
1684.0,19990.85152077778
1685.0,19990.85152077778
1686.0,19990.85152077778
1687.0,19990.85152077778
1688.0,19990.85152077778
1689.0,19990.85152077778
1690.0,19990.85152077778
1691.0,19990.85152077778
1692.0,19990.85152077778
1693.0,19990.85152077778
1694.0,19990.85152077778
1695.0,19990.85152077778
1696.0,19990.85152077778
1697.0,19990.85152077778
1698.0,19990.85152077778
1699.0,19990.85152077778
1700.0,19990.85152077778
1701.0,19990.85152077778
1702.0,19990.85152077778
1703.0,19990.85152077778
1704.0,19990.85152077778
1705.0,19990.85152077778
1706.0,19990.85152077778
1707.0,19990.85152077778
1708.0,19990.85152077778
1709.0,19990.85152077778
1710.0,19990.85152077778
1711.0,19990.85152077778
1712.0,19990.85152077778
1713.0,19990.85152077778
1714.0,19990.85152077778
1715.0,19990.85152077778
1716.0,19990.85152077778
1717.0,19990.85152077778
1718.0,19990.85152077778
1719.0,19990.85152077778
1720.0,19990.85152077778
1721.0,19990.85152077778
1722.0,19990.85152077778
1723.0,19990.85152077778
1724.0,19990.85152077778
1725.0,19990.85152077778
1726.0,19990.85152077778
1727.0,19990.85152077778
1728.0,19990.85152077778
1729.0,19990.85152077778
1730.0,19990.85152077778
1731.0,19990.85152077778
1732.0,19990.85152077778
1733.0,19990.85152077778
1734.0,19990.85152077778
1735.0,19990.85152077778
1736.0,19990.85152077778
1737.0,19990.85152077778
1738.0,19990.85152077778
1739.0,19990.85152077778
1740.0,19990.85152077778
1741.0,19990.85152077778
1742.0,19990.85152077778
1743.0,19990.85152077778
1744.0,19990.85152077778
1745.0,19990.85152077778
1746.0,19990.85152077778
1747.0,19990.85152077778
1748.0,19990.85152077778
1749.0,19990.85152077778
1750.0,19990.85152077778
1751.0,19990.85152077778
1752.0,19990.85152077778
1753.0,19990.85152077778
1754.0,19990.85152077778
1755.0,19990.85152077778
1756.0,19990.85152077778
1757.0,19990.85152077778
1758.0,19990.85152077778
1759.0,19990.85152077778
1760.0,19990.85152077778
1761.0,19990.85152077778
1762.0,19990.85152077778
1763.0,19990.85152077778
1764.0,19990.85152077778
1765.0,19990.85152077778
1766.0,19990.85152077778
1767.0,19990.85152077778
1768.0,19990.85152077778
1769.0,19990.85152077778
1770.0,19990.85152077778
1771.0,19990.85152077778
1772.0,19990.85152077778
1773.0,19990.85152077778
1774.0,19990.85152077778
1775.0,19990.85152077778
1776.0,19990.85152077778
1777.0,19990.85152077778
1778.0,19990.85152077778
1779.0,19990.85152077778
1780.0,19990.85152077778
1781.0,19990.85152077778
1782.0,19990.85152077778
1783.0,19990.85152077778
1784.0,19990.85152077778
1785.0,19990.85152077778
1786.0,19990.85152077778
1787.0,19990.85152077778
1788.0,19990.85152077778
1789.0,19990.85152077778
1790.0,19990.85152077778
1791.0,19990.85152077778
1792.0,19990.85152077778
1793.0,19990.85152077778
1794.0,19990.85152077778
1795.0,19990.85152077778
1796.0,19990.85152077778
1797.0,19990.85152077778
1798.0,19990.85152077778
1799.0,19990.85152077778
1800.0,19990.85152077778
1801.0,19990.85152077778
1802.0,19990.85152077778
1803.0,19990.85152077778
1804.0,19990.85152077778
1805.0,19990.85152077778
1806.0,19990.85152077778
1807.0,19990.85152077778
1808.0,19990.85152077778
1809.0,19990.85152077778
1810.0,19990.85152077778
1811.0,19990.85152077778
1812.0,19990.85152077778
1813.0,19990.85152077778
1814.0,19990.85152077778
1815.0,19990.85152077778
1816.0,19990.85152077778
1817.0,19990.85152077778
1818.0,19990.85152077778
1819.0,19990.85152077778
1820.0,19990.85152077778
1821.0,19990.85152077778
1822.0,19990.85152077778
1823.0,19990.85152077778
1824.0,19990.85152077778
1825.0,19990.85152077778
1826.0,19990.85152077778
1827.0,19990.85152077778
1828.0,19990.85152077778
1829.0,19990.85152077778
1830.0,19990.85152077778
1831.0,19990.85152077778
1832.0,19990.85152077778
1833.0,19990.85152077778
1834.0,19990.85152077778
1835.0,19990.85152077778
1836.0,19990.85152077778
1837.0,19990.85152077778
1838.0,19990.85152077778
1839.0,19990.85152077778
1840.0,19990.85152077778
1841.0,19990.85152077778
1842.0,19990.85152077778
1843.0,19990.85152077778
1844.0,19990.85152077778
1845.0,19990.85152077778
1846.0,19990.85152077778
1847.0,19990.85152077778
1848.0,19990.85152077778
1849.0,19990.85152077778
1850.0,19990.85152077778
1851.0,19990.85152077778
1852.0,19990.85152077778
1853.0,19990.85152077778
1854.0,19990.85152077778
1855.0,19990.85152077778
1856.0,19990.85152077778
1857.0,19990.85152077778
1858.0,19990.85152077778
1859.0,19990.85152077778
1860.0,19990.85152077778
1861.0,19990.85152077778
1862.0,19990.85152077778
1863.0,19990.85152077778
1864.0,19990.85152077778
1865.0,19990.85152077778
1866.0,19990.85152077778
1867.0,19990.85152077778
1868.0,19990.85152077778
1869.0,19990.85152077778
1870.0,19990.85152077778
1871.0,19990.85152077778
1872.0,19990.85152077778
1873.0,19990.85152077778
1874.0,19990.85152077778
1875.0,19990.85152077778
1876.0,19990.85152077778
1877.0,19990.85152077778
1878.0,19990.85152077778
1879.0,19990.85152077778
1880.0,19990.85152077778
1881.0,19990.85152077778
1882.0,19990.85152077778
1883.0,19990.85152077778
1884.0,19990.85152077778
1885.0,19990.85152077778
1886.0,19990.85152077778
1887.0,19990.85152077778
1888.0,19990.85152077778
1889.0,19990.85152077778
1890.0,19990.85152077778
1891.0,19990.85152077778
1892.0,19990.85152077778
1893.0,19990.85152077778
1894.0,19990.85152077778
1895.0,19990.85152077778
1896.0,19990.85152077778
1897.0,19990.85152077778
1898.0,19990.85152077778
1899.0,19990.85152077778
1900.0,19990.85152077778
1901.0,19990.85152077778
1902.0,19990.85152077778
1903.0,19990.85152077778
1904.0,19990.85152077778
1905.0,19990.85152077778
1906.0,19990.85152077778
1907.0,19990.85152077778
1908.0,19990.85152077778
1909.0,19990.85152077778
1910.0,19990.85152077778
1911.0,19990.85152077778
1912.0,19990.85152077778
1913.0,19990.85152077778
1914.0,19990.85152077778
1915.0,19990.85152077778
1916.0,19990.85152077778
1917.0,19990.85152077778
1918.0,19990.85152077778
1919.0,19990.85152077778
1920.0,19990.85152077778
1921.0,19990.85152077778
1922.0,19990.85152077778
1923.0,19990.85152077778
1924.0,19990.85152077778
1925.0,19990.85152077778
1926.0,19990.85152077778
1927.0,19990.85152077778
1928.0,19990.85152077778
1929.0,19990.85152077778
1930.0,19990.85152077778
1931.0,19990.85152077778
1932.0,19990.85152077778
1933.0,19990.85152077778
1934.0,19990.85152077778
1935.0,19990.85152077778
1936.0,19990.85152077778
1937.0,19990.85152077778
1938.0,19990.85152077778
1939.0,19990.85152077778
1940.0,19990.85152077778
1941.0,19990.85152077778
1942.0,19990.85152077778
1943.0,19990.85152077778
1944.0,19990.85152077778
1945.0,19990.85152077778
1946.0,19990.85152077778
1947.0,19990.85152077778
1948.0,19990.85152077778
1949.0,19990.85152077778
1950.0,19990.85152077778
1951.0,19990.85152077778
1952.0,19990.85152077778
1953.0,19990.85152077778
1954.0,19990.85152077778
1955.0,19990.85152077778
1956.0,19990.85152077778
1957.0,19990.85152077778
1958.0,19990.85152077778
1959.0,19990.85152077778
1960.0,19990.85152077778
1961.0,19990.85152077778
1962.0,19990.85152077778
1963.0,19990.85152077778
1964.0,19990.85152077778
1965.0,19990.85152077778
1966.0,19990.85152077778
1967.0,19990.85152077778
1968.0,19990.85152077778
1969.0,19990.85152077778
1970.0,19990.85152077778
1971.0,19990.85152077778
1972.0,19990.85152077778
1973.0,19990.85152077778
1974.0,19990.85152077778
1975.0,19990.85152077778
1976.0,19990.85152077778
1977.0,19990.85152077778
1978.0,19990.85152077778
1979.0,19990.85152077778
1980.0,19990.85152077778
1981.0,19990.85152077778
1982.0,19990.85152077778
1983.0,19990.85152077778
1984.0,19990.85152077778
1985.0,19990.85152077778
1986.0,19990.85152077778
1987.0,19990.85152077778
1988.0,19990.85152077778
1989.0,19990.85152077778
1990.0,19990.85152077778
1991.0,19990.85152077778
1992.0,19990.85152077778
1993.0,19990.85152077778
1994.0,19990.85152077778
1995.0,19990.85152077778
1996.0,19990.85152077778
1997.0,19990.85152077778
1998.0,19990.85152077778
1999.0,19990.85152077778


==> figures/logs/mean_convergence_plots/mrf_color_seg_n8_gurobi.csv <==
1.0,0.0
2.0,0.0
3.0,0.0
4.0,7093.785844444445
5.0,8573.111588888889
6.0,8938.284
7.0,9101.335111111111
8.0,9918.48738888889
9.0,9976.036388888888
10.0,10033.552833333333
11.0,11612.389338888886
12.0,12387.870522222222
13.0,16002.041544444444
14.0,17772.258444444444
15.0,18194.60063148148
16.0,18585.01012962963
17.0,18731.41360925926
18.0,18809.332555555553
19.0,18887.25150185185
20.0,18955.77067037037
21.0,19004.84100740741
22.0,19053.945455555557
23.0,19092.828477777774
24.0,19121.256314814815
25.0,19147.291248148147
26.0,19170.58105
27.0,19192.106307407408
28.0,19209.144894708992
29.0,19224.135500529097
30.0,19239.370402645505
31.0,19252.709249206342
32.0,19265.46887354497
33.0,19276.414386772485
34.0,19288.1679
35.0,19298.618566666664
36.0,19307.955066666666
37.0,19317.291566666667
38.0,19324.14725185185
39.0,19331.002937037036
40.0,19337.782788888886
41.0,19345.020923809523
42.0,19352.259058730153
43.0,19357.608489947088
44.0,19362.957921164023
45.0,19367.741222751323
46.0,19373.101228042324
47.0,19378.461233333335
48.0,19384.374085185184
49.0,19390.276492592588
50.0,19394.924640740737
51.0,19399.572788888887
52.0,19403.7461037037
53.0,19407.876899999996
54.0,19411.34545555555
55.0,19414.861399999998
56.0,19418.67123333333
57.0,19422.322066666664
58.0,19425.824955555552
59.0,19429.043344444442
60.0,19431.89015925926
61.0,19434.661399999997
62.0,19437.580140740738
63.0,19440.680511111106
64.0,19443.522270370366
65.0,19446.063659259256
66.0,19448.605048148147
67.0,19450.950963492058
68.0,19453.541804761902
69.0,19456.1092015873
70.0,19458.62343174603
71.0,19460.970643386237
72.0,19463.102577248676
73.0,19465.222955555553
74.0,19467.875146031743
75.0,19470.65924391534
76.0,19473.454564021158
77.0,19476.003735978837
78.0,19478.37798201058
79.0,19480.752228042325
80.0,19483.258696296296
81.0,19486.388302116404
82.0,19489.53301904762
83.0,19492.45677301587
84.0,19495.13391587301
85.0,19497.811058730156
86.0,19500.577886772488
87.0,19503.497548148145
88.0,19506.44906402116
89.0,19509.34795026455
90.0,19512.23211428571
91.0,19515.102926455023
92.0,19517.968016402116
93.0,19520.7016989418
94.0,19523.58047407407
95.0,19526.411804761905
96.0,19529.284987301584
97.0,19532.15816984127
98.0,19534.784889417984
99.0,19537.411608994706
100.0,19540.038328571427
101.0,19542.84951111111
102.0,19544.923150000002
103.0,19546.87234444444
104.0,19548.82153888889
105.0,19550.689677777777
106.0,19552.656483333332
107.0,19554.623288888884
108.0,19556.649149999997
109.0,19558.675011111114
110.0,19560.359191005293
111.0,19562.04337089947
112.0,19563.727550793654
113.0,19565.617415873017
114.0,19567.50728095238
115.0,19569.344646031743
116.0,19571.18201111111
117.0,19572.576317989417
118.0,19573.970624867725
119.0,19575.36493174603
120.0,19576.890368253968
121.0,19578.415804761902
122.0,19579.88085238095
123.0,19581.3459
124.0,19582.55226507936
125.0,19583.82574126984
126.0,19585.099217460316
127.0,19586.442693650795
128.0,19587.78616984127
129.0,19588.97472010582
130.0,19590.16327037037
131.0,19591.161487301586
132.0,19592.235630158728
133.0,19593.309773015873
134.0,19594.296545502646
135.0,19595.28331798942
136.0,19596.207090476193
137.0,19597.199955555552
138.0,19598.077233333333
139.0,19599.03867777777
140.0,19600.00012222222
141.0,19600.91784444444
142.0,19601.83556666666
143.0,19602.63852962963
144.0,19603.441492592592
145.0,19604.15423333333
146.0,19604.965566666666
147.0,19605.776899999997
148.0,19606.4616037037
149.0,19607.146307407405
150.0,19607.83101111111
151.0,19608.65006666667
152.0,19609.416233333333
153.0,19610.11091851852
154.0,19610.805603703702
155.0,19611.461640740737
156.0,19612.171937037034
157.0,19612.882233333334
158.0,19613.604566666665
159.0,19614.310725396823
160.0,19614.917661904758
161.0,19615.524598412696
162.0,19616.13153492063
163.0,19616.814860317463
164.0,19617.498185714285
165.0,19618.198177777773
166.0,19618.827312698413
167.0,19619.368317989418
168.0,19619.909323280426
169.0,19620.450328571424
170.0,19621.046741269838
171.0,19621.643153968253
172.0,19622.198437037037
173.0,19622.754577248674
174.0,19623.26851375661
175.0,19623.813524338624
176.0,19624.358534920637
177.0,19624.898360317457
178.0,19625.438185714283
179.0,19625.9416037037
180.0,19626.453505820104
181.0,19626.965407936503
182.0,19627.51643968254
183.0,19628.067471428567
184.0,19628.57344761905
185.0,19629.079423809522
186.0,19629.554603703702
187.0,19630.074918518516
188.0,19630.59523333333
189.0,19631.11006666666
190.0,19631.624900000003
191.0,19632.0919
192.0,19632.603233333335
193.0,19633.114566666663
194.0,19633.672344444443
195.0,19634.230122222223
196.0,19634.74982592593
197.0,19635.265307407404
198.0,19635.78078888889
199.0,19636.33267777778
200.0,19636.91135238095
201.0,19637.45891587301
202.0,19637.964312698416
203.0,19638.46970952381
204.0,19639.01021746032
205.0,19639.59739206349
206.0,19640.140122222223
207.0,19640.553984656082
208.0,19640.96784708995
209.0,19641.409653968254
210.0,19641.84909047619
211.0,19642.2553973545
212.0,19642.6617042328
213.0,19643.104066666667
214.0,19643.53658253968
215.0,19643.924413227516
216.0,19644.282651322752
217.0,19644.640889417988
218.0,19645.031534920636
219.0,19645.462439682542
220.0,19645.858122222224
221.0,19646.240180423283
222.0,19646.622238624335
223.0,19647.005926455022
224.0,19647.424317989415
225.0,19647.842709523808
226.0,19648.23313809524
227.0,19648.62356666666
228.0,19648.97456666666
229.0,19649.348529629628
230.0,19649.72249259259
231.0,19650.074862962963
232.0,19650.452048148145
233.0,19650.829233333334
234.0,19651.17452962963
235.0,19651.511794179893
236.0,19651.84905873016
237.0,19652.230638095236
238.0,19652.61221746031
239.0,19652.95263015873
240.0,19653.29304285714
241.0,19653.633455555555
242.0,19653.921228042323
243.0,19654.2090005291
244.0,19654.496773015868
245.0,19654.811230687832
246.0,19655.12568835979
247.0,19655.418127513225
248.0,19655.73852962963
249.0,19656.07328888889
250.0,19656.376122222217
251.0,19656.67895555556
252.0,19656.98178888889
253.0,19657.27784444444
254.0,19657.5739
255.0,19657.844328571427
256.0,19658.119534920635
257.0,19658.394741269836
258.0,19658.669947619044
259.0,19658.958950264547
260.0,19659.24795291005
261.0,19659.51652962963
262.0,19659.780995238092
263.0,19660.04546084656
264.0,19660.306852380952
265.0,19660.569169841267
266.0,19660.831487301588
267.0,19661.10058253968
268.0,19661.364788888888
269.0,19661.641407936506
270.0,19661.915545502645
271.0,19662.190053439157
272.0,19662.46456137566
273.0,19662.743921164023
274.0,19663.025280952377
275.0,19663.306640740735
276.0,19663.617034920633
277.0,19663.94916984127
278.0,19664.241175132272
279.0,19664.50220820106
280.0,19664.76324126984
281.0,19665.026015079366
282.0,19665.288788888887
283.0,19665.567923809525
284.0,19665.84728095238
285.0,19666.105582539683
286.0,19666.363884126982
287.0,19666.615815343917
288.0,19666.86822804233
289.0,19667.120640740744
290.0,19667.375905291003
291.0,19667.631836507935
292.0,19667.887767724867
293.0,19668.141995238097
294.0,19668.401296825396
295.0,19668.660598412698
296.0,19668.943677777774
297.0,19669.252196296293
298.0,19669.528742592593
299.0,19669.80528888889
300.0,19670.07772407407
301.0,19670.350159259262
302.0,19670.627603703702
303.0,19670.860603703703
304.0,19671.093603703703
305.0,19671.347622222223
306.0,19671.600862962965
307.0,19671.833085185182
308.0,19672.065307407407
309.0,19672.294529629624
310.0,19672.49531666666
311.0,19672.696103703704
312.0,19672.89729814815
313.0,19673.093307407406
314.0,19673.28931666667
315.0,19673.487214814813
316.0,19673.684594444447
317.0,19673.881974074073
318.0,19674.09488941799
319.0,19674.307434391536
320.0,19674.51997936508
321.0,19674.732302116397
322.0,19674.942402645498
323.0,19675.1525031746
324.0,19675.35873333333
325.0,19675.58125185185
326.0,19675.803770370367
327.0,19676.02628888889
328.0,19676.24901111111
329.0,19676.47173333333
330.0,19676.694455555556
331.0,19676.886503174603
332.0,19677.078550793653
333.0,19677.2705984127
334.0,19677.460979365078
335.0,19677.651360317457
336.0,19677.841741269844
337.0,19678.02975185185
338.0,19678.208413227512
339.0,19678.387074603175
340.0,19678.56004153439
341.0,19678.733008465606
342.0,19678.90597539682
343.0,19679.0762015873
344.0,19679.265066666663
345.0,19679.447677777775
346.0,19679.611640740743
347.0,19679.775603703703
348.0,19679.939566666668
349.0,19680.104307407404
350.0,19680.288825925923
351.0,19680.473344444446
352.0,19680.646032275134
353.0,19680.81872010582
354.0,19680.991407936504
355.0,19681.165392063493
356.0,19681.347635449732
357.0,19681.529878835976
358.0,19681.70386296296
359.0,19681.869847089944
360.0,19682.03583121693
361.0,19682.201704232804
362.0,19682.370577248672
363.0,19682.53945026455
364.0,19682.701767724866
365.0,19682.860603703703
366.0,19683.031696296297
367.0,19683.208381481483
368.0,19683.381548148147
369.0,19683.55471481481
370.0,19683.719575925923
371.0,19683.888807407406
372.0,19684.042004497354
373.0,19684.1952015873
374.0,19684.334778306875
375.0,19684.474355026454
376.0,19684.61393174603
377.0,19684.752138095235
378.0,19684.898714814815
379.0,19685.03846613756
380.0,19685.180143386242
381.0,19685.32219100529
382.0,19685.46423862434
383.0,19685.607138095234
384.0,19685.75125978836
385.0,19685.895381481478
386.0,19686.026460846555
387.0,19686.159503174604
388.0,19686.29254550264
389.0,19686.427180423278
390.0,19686.556259788358
391.0,19686.68533915344
392.0,19686.80673333333
393.0,19686.924217460313
394.0,19687.0417015873
395.0,19687.15918571428
396.0,19687.28365132275
397.0,19687.408116931212
398.0,19687.532582539683
399.0,19687.65434444444
400.0,19687.807677777775
401.0,19687.96101111111
402.0,19688.109112962964
403.0,19688.257214814814
404.0,19688.405316666667
405.0,19688.55378888889
406.0,19688.691148677244
407.0,19688.82850846561
408.0,19688.96342380952
409.0,19689.09741322751
410.0,19689.231402645502
411.0,19689.365392063493
412.0,19689.49897407407
413.0,19689.629714814815
414.0,19689.760455555555
415.0,19689.88151111111
416.0,19690.002566666666
417.0,19690.12362222222
418.0,19690.24326111111
419.0,19690.368325925923
420.0,19690.49470820106
421.0,19690.621090476187
422.0,19690.755185714283
423.0,19690.88928095238
424.0,19691.02337619047
425.0,19691.153767724863
426.0,19691.284159259256
427.0,19691.408598412694
428.0,19691.53459312169
429.0,19691.655310052905
430.0,19691.776026984127
431.0,19691.893253174603
432.0,19692.010479365083
433.0,19692.128650000002
434.0,19692.25543968254
435.0,19692.38223862434
436.0,19692.512333862433
437.0,19692.64242910053
438.0,19692.774783597884
439.0,19692.905508465607
440.0,19693.036233333332
441.0,19693.158566666665
442.0,19693.276344444443
443.0,19693.39412222222
444.0,19693.506927777773
445.0,19693.61973333333
446.0,19693.73431666666
447.0,19693.848899999997
448.0,19693.965206878303
449.0,19694.083476719577
450.0,19694.201746560848
451.0,19694.32342380952
452.0,19694.441026984125
453.0,19694.558630158732
454.0,19694.672344444443
455.0,19694.793646031743
456.0,19694.918280952385
457.0,19695.03808253968
458.0,19695.15788412698
459.0,19695.27293571428
460.0,19695.387987301587
461.0,19695.504983333332
462.0,19695.614026984127
463.0,19695.725191005287
464.0,19695.835688359788
465.0,19695.94618571429
466.0,19696.055497883593
467.0,19696.161810052912
468.0,19696.268122222224
469.0,19696.369594444444
470.0,19696.471066666665
471.0,19696.574612962962
472.0,19696.67815925926
473.0,19696.78015
474.0,19696.878483333334
475.0,19696.97681666666
476.0,19697.072435714286
477.0,19697.167832539682
478.0,19697.266442328037
479.0,19697.3650521164
480.0,19697.463661904763
481.0,19697.563216137565
482.0,19697.66277037037
483.0,19697.75921349206
484.0,19697.85224920635
485.0,19697.94617380952
486.0,19698.0400984127
487.0,19698.13402301587
488.0,19698.22976243386
489.0,19698.32450185185
490.0,19698.42105079365
491.0,19698.51381269841
492.0,19698.606574603175
493.0,19698.699336507932
494.0,19698.792098412698
495.0,19698.8886473545
496.0,19698.985196296293
497.0,19699.089631481478
498.0,19699.191029629626
499.0,19699.29242777778
500.0,19699.393825925927
501.0,19699.49341851852
502.0,19699.59427037037
503.0,19699.67783121693
504.0,19699.761392063494
505.0,19699.84413068783
506.0,19699.926869312167
507.0,19700.009607936507
508.0,19700.090013227516
509.0,19700.17041851852
510.0,19700.258074603174
511.0,19700.344054761907
512.0,19700.43003492063
513.0,19700.51620026455
514.0,19700.60236560846
515.0,19700.69091058201
516.0,19700.786714814818
517.0,19700.87867777778
518.0,19700.96978888889
519.0,19701.056122222224
520.0,19701.14245555555
521.0,19701.22715
522.0,19701.306311111108
523.0,19701.385472222217
524.0,19701.471728571425
525.0,19701.557957142857
526.0,19701.64418571428
527.0,19701.73716984127
528.0,19701.83015396825
529.0,19701.92133253968
530.0,19702.012511111112
531.0,19702.105784920634
532.0,19702.199058730155
533.0,19702.29236031746
534.0,19702.37718042328
535.0,19702.4620005291
536.0,19702.546820634918
537.0,19702.627196296293
538.0,19702.707794179893
539.0,19702.78839206349
540.0,19702.86731402116
541.0,19702.946235978834
542.0,19703.025157936507
543.0,19703.100542857144
544.0,19703.174677777777
545.0,19703.25451111111
546.0,19703.33434444444
547.0,19703.414955555552
548.0,19703.495261111108
549.0,19703.573872222223
550.0,19703.652483333328
551.0,19703.70972936508
552.0,19703.768355026452
553.0,19703.826508465605
554.0,19703.884661904754
555.0,19703.942157936508
556.0,19703.999737301583
557.0,19704.05731666666
558.0,19704.11907063492
559.0,19704.179207936504
560.0,19704.239428571425
561.0,19704.299649206347
562.0,19704.359869841268
563.0,19704.420090476186
564.0,19704.48015
565.0,19704.534257142855
566.0,19704.588364285715
567.0,19704.64247142857
568.0,19704.698319312167
569.0,19704.754167195766
570.0,19704.810015079365
571.0,19704.864594444443
572.0,19704.9234515873
573.0,19704.98230873016
574.0,19705.041165873015
575.0,19705.099384126985
576.0,19705.157407936505
577.0,19705.21543174603
578.0,19705.273455555558
579.0,19705.33376111111
580.0,19705.394066666668
581.0,19705.45437222222
582.0,19705.514677777777
583.0,19705.576307407406
584.0,19705.637937037034
585.0,19705.699566666663
586.0,19705.76886428571
587.0,19705.838161904758
588.0,19705.907459523805
589.0,19705.976757142853
590.0,19706.04536031746
591.0,19706.11396349206
592.0,19706.182566666666
593.0,19706.239709523805
594.0,19706.296741269838
595.0,19706.353773015868
596.0,19706.410804761905
597.0,19706.46783650793
598.0,19706.52509047619
599.0,19706.582344444443
600.0,19706.641265079365
601.0,19706.700185714282
602.0,19706.75916190476
603.0,19706.818138095234
604.0,19706.877114285715
605.0,19706.93609047619
606.0,19706.996159259255
607.0,19707.05675185185
608.0,19707.117344444443
609.0,19707.177233333332
610.0,19707.237122222217
611.0,19707.297011111106
612.0,19707.356344444444
613.0,19707.415677777775
614.0,19707.47952962963
615.0,19707.5429
616.0,19707.606270370372
617.0,19707.669640740743
618.0,19707.732788888887
619.0,19707.795937037037
620.0,19707.842927777776
621.0,19707.889437037036
622.0,19707.935946296293
623.0,19707.982455555557
624.0,19708.028427777772
625.0,19708.074399999998
626.0,19708.12037222222
627.0,19708.166344444442
628.0,19708.227585185185
629.0,19708.288825925923
630.0,19708.350066666666
631.0,19708.41130740741
632.0,19708.47198148148
633.0,19708.532655555555
634.0,19708.584763492065
635.0,19708.63687142857
636.0,19708.68897936508
637.0,19708.740753968254
638.0,19708.792528571426
639.0,19708.844303174603
640.0,19708.896077777776
641.0,19708.94315396825
642.0,19708.990491269837
643.0,19709.03782857143
644.0,19709.085165873013
645.0,19709.132503174602
646.0,19709.179201587296
647.0,19709.2259
648.0,19709.275661904758
649.0,19709.325423809518
650.0,19709.375185714285
651.0,19709.424947619045
652.0,19709.47470952381
653.0,19709.524715873013
654.0,19709.57472222222
655.0,19709.624030158724
656.0,19709.673338095236
657.0,19709.722646031743
658.0,19709.77165396825
659.0,19709.820661904763
660.0,19709.869669841268
661.0,19709.918677777776
662.0,19709.961447619044
663.0,19710.00421746032
664.0,19710.046987301586
665.0,19710.089757142854
666.0,19710.132286243388
667.0,19710.17481534391
668.0,19710.217344444445
669.0,19710.25844497354
670.0,19710.299545502647
671.0,19710.340646031746
672.0,19710.381635449736
673.0,19710.422624867726
674.0,19710.46361428571
675.0,19710.5046037037
676.0,19710.544640740736
677.0,19710.584677777777
678.0,19710.62471481481
679.0,19710.664751851848
680.0,19710.70478888889
681.0,19710.744830555555
682.0,19710.78487222222
683.0,19710.829191666664
684.0,19710.873511111113
685.0,19710.91783055555
686.0,19710.962149999996
687.0,19711.006469444445
688.0,19711.05078888889
689.0,19711.08320709876
690.0,19711.115625308637
691.0,19711.14804351852
692.0,19711.180461728396
693.0,19711.212879938266
694.0,19711.245298148147
695.0,19711.277716358025
696.0,19711.310134567902
697.0,19711.36091851852
698.0,19711.411746560847
699.0,19711.46257460317
700.0,19711.5134026455
701.0,19711.564230687825
702.0,19711.615058730156
703.0,19711.655376190476
704.0,19711.695693650792
705.0,19711.735812698415
706.0,19711.775931746026
707.0,19711.816050793645
708.0,19711.856169841267
709.0,19711.896288888885
710.0,19711.93861428571
711.0,19711.980939682533
712.0,19712.023265079362
713.0,19712.065550793646
714.0,19712.107836507934
715.0,19712.150122222218
716.0,19712.192407936505
717.0,19712.236661904757
718.0,19712.280915873016
719.0,19712.325169841268
720.0,19712.36933386243
721.0,19712.413497883594
722.0,19712.45766190476
723.0,19712.501825925927
724.0,19712.543513756613
725.0,19712.585201587302
726.0,19712.626796825396
727.0,19712.668392063486
728.0,19712.709987301587
729.0,19712.75158253968
730.0,19712.793177777778
731.0,19712.831788888885
732.0,19712.870344444444
733.0,19712.9089
734.0,19712.94745555555
735.0,19712.986011111105
736.0,19713.024566666663
737.0,19713.06312222222
738.0,19713.100524999998
739.0,19713.137927777774
740.0,19713.17533055555
741.0,19713.21273333333
742.0,19713.250136111106
743.0,19713.287538888882
744.0,19713.324941666662
745.0,19713.362344444446
746.0,19713.398423809518
747.0,19713.4345031746
748.0,19713.47058253968
749.0,19713.50666190476
750.0,19713.542741269837
751.0,19713.578820634917
752.0,19713.6149
753.0,19713.645399999998
754.0,19713.6759
755.0,19713.7064
756.0,19713.7369
757.0,19713.767399999997
758.0,19713.797899999998
759.0,19713.8284
760.0,19713.8589
761.0,19713.89296349206
762.0,19713.927026984125
763.0,19713.961090476187
764.0,19713.995153968248
765.0,19714.029217460316
766.0,19714.063280952378
767.0,19714.097344444443
768.0,19714.135233333327
769.0,19714.17312222222
770.0,19714.21101111111
771.0,19714.2489
772.0,19714.286788888883
773.0,19714.324677777775
774.0,19714.362566666663
775.0,19714.395191666663
776.0,19714.427816666663
777.0,19714.460441666663
778.0,19714.493066666666
779.0,19714.525691666666
780.0,19714.558316666666
781.0,19714.590941666665
782.0,19714.62356666666
783.0,19714.664362962958
784.0,19714.705159259254
785.0,19714.74595555555
786.0,19714.786751851847
787.0,19714.827548148143
788.0,19714.86834444444
789.0,19714.896025
790.0,19714.92370555555
791.0,19714.951386111108
792.0,19714.979066666663
793.0,19715.00674722222
794.0,19715.034427777773
795.0,19715.06210833333
796.0,19715.089788888887
797.0,19715.12194761904
798.0,19715.154106349204
799.0,19715.186265079363
800.0,19715.21842380952
801.0,19715.250582539677
802.0,19715.28274126984
803.0,19715.314899999998
804.0,19715.345614285714
805.0,19715.376328571427
806.0,19715.407042857143
807.0,19715.437757142852
808.0,19715.46847142857
809.0,19715.49918571428
810.0,19715.529899999998
811.0,19715.56199523809
812.0,19715.594090476185
813.0,19715.62618571428
814.0,19715.658280952382
815.0,19715.690376190476
816.0,19715.72247142857
817.0,19715.754566666663
818.0,19715.790185714282
819.0,19715.825804761902
820.0,19715.86142380952
821.0,19715.89704285714
822.0,19715.93266190476
823.0,19715.96828095238
824.0,19716.003899999996
825.0,19716.03434444444
826.0,19716.06478888889
827.0,19716.09523333333
828.0,19716.125677777778
829.0,19716.15612222222
830.0,19716.18656666666
831.0,19716.217011111108
832.0,19716.248344444444
833.0,19716.279677777777
834.0,19716.311011111113
835.0,19716.342344444438
836.0,19716.373677777774
837.0,19716.405011111106
838.0,19716.436344444443
839.0,19716.47096349206
840.0,19716.50558253968
841.0,19716.540201587297
842.0,19716.574820634916
843.0,19716.60943968254
844.0,19716.644058730155
845.0,19716.678677777774
846.0,19716.70702698412
847.0,19716.73537619047
848.0,19716.76372539682
849.0,19716.79207460317
850.0,19716.82042380952
851.0,19716.84877301587
852.0,19716.87712222222
853.0,19716.911169841263
854.0,19716.945217460318
855.0,19716.97926507936
856.0,19717.013312698415
857.0,19717.047360317458
858.0,19717.081407936505
859.0,19717.115455555555
860.0,19717.14701111111
861.0,19717.178566666662
862.0,19717.210122222215
863.0,19717.241677777776
864.0,19717.27323333333
865.0,19717.304788888883
866.0,19717.33634444444
867.0,19717.369328571425
868.0,19717.40231269841
869.0,19717.43529682539
870.0,19717.46828095238
871.0,19717.501265079365
872.0,19717.534249206346
873.0,19717.56723333333
874.0,19717.601042857143
875.0,19717.63485238095
876.0,19717.66866190476
877.0,19717.70247142857
878.0,19717.73628095238
879.0,19717.770090476188
880.0,19717.8039
881.0,19717.834439682534
882.0,19717.864979365077
883.0,19717.89551904761
884.0,19717.926058730154
885.0,19717.956598412697
886.0,19717.987138095235
887.0,19718.017677777778
888.0,19718.047884126983
889.0,19718.07809047619
890.0,19718.108296825394
891.0,19718.138503174603
892.0,19718.16870952381
893.0,19718.198915873014
894.0,19718.22912222222
895.0,19718.260159259255
896.0,19718.291196296297
897.0,19718.32223333333
898.0,19718.35327037037
899.0,19718.384307407407
900.0,19718.41534444444
901.0,19718.440969444444
902.0,19718.46659444444
903.0,19718.49221944444
904.0,19718.517844444446
905.0,19718.54346944444
906.0,19718.569094444443
907.0,19718.59471944444
908.0,19718.620344444444
909.0,19718.661585185186
910.0,19718.70282592592
911.0,19718.744066666663
912.0,19718.785307407405
913.0,19718.826548148147
914.0,19718.86778888889
915.0,19718.89628095238
916.0,19718.92477301587
917.0,19718.953265079363
918.0,19718.981757142854
919.0,19719.010249206345
920.0,19719.03874126984
921.0,19719.06723333333
922.0,19719.08904285714
923.0,19719.11085238095
924.0,19719.132661904758
925.0,19719.154471428566
926.0,19719.176280952375
927.0,19719.19809047619
928.0,19719.2199
929.0,19719.244265079364
930.0,19719.268630158724
931.0,19719.292995238095
932.0,19719.31736031746
933.0,19719.341725396822
934.0,19719.36609047619
935.0,19719.390455555553
936.0,19719.414788888884
937.0,19719.439122222222
938.0,19719.463455555553
939.0,19719.487788888884
940.0,19719.512122222222
941.0,19719.536455555553
942.0,19719.560788888884
943.0,19719.584074603175
944.0,19719.607360317455
945.0,19719.630646031743
946.0,19719.653931746027
947.0,19719.677217460314
948.0,19719.700503174605
949.0,19719.723788888885
950.0,19719.750153968253
951.0,19719.776519047613
952.0,19719.80288412698
953.0,19719.82924920635
954.0,19719.85561428571
955.0,19719.881979365076
956.0,19719.908344444444
957.0,19719.93534444444
958.0,19719.96234444444
959.0,19719.989344444442
960.0,19720.016344444444
961.0,19720.04334444444
962.0,19720.07034444444
963.0,19720.092455555554
964.0,19720.114566666663
965.0,19720.136677777777
966.0,19720.158788888883
967.0,19720.180899999996
968.0,19720.20301111111
969.0,19720.22512222222
970.0,19720.248677777774
971.0,19720.27223333333
972.0,19720.295788888885
973.0,19720.31934444444
974.0,19720.342899999996
975.0,19720.36645555555
976.0,19720.390011111107
977.0,19720.41447142857
978.0,19720.438931746026
979.0,19720.46339206349
980.0,19720.487852380946
981.0,19720.51231269841
982.0,19720.53677301587
983.0,19720.56123333333
984.0,19720.583598412697
985.0,19720.60596349206
986.0,19720.628328571427
987.0,19720.65069365079
988.0,19720.673058730157
989.0,19720.69542380952
990.0,19720.717788888884
991.0,19720.73585238095
992.0,19720.753915873014
993.0,19720.771979365076
994.0,19720.79004285714
995.0,19720.808106349206
996.0,19720.826169841268
997.0,19720.844233333333
998.0,19720.869550793646
999.0,19720.894868253963
1000.0,19720.92018571428
1001.0,19720.9455031746
1002.0,19720.970820634917
1003.0,19720.996138095234
1004.0,19721.021455555554
1005.0,19721.04855079365
1006.0,19721.075646031746
1007.0,19721.102741269842
1008.0,19721.12983650794
1009.0,19721.156931746027
1010.0,19721.184026984123
1011.0,19721.21112222222
1012.0,19721.236661904757
1013.0,19721.262201587302
1014.0,19721.28774126984
1015.0,19721.313280952378
1016.0,19721.33882063492
1017.0,19721.364360317457
1018.0,19721.389899999995
1019.0,19721.411852380952
1020.0,19721.433804761902
1021.0,19721.455757142852
1022.0,19721.47770952381
1023.0,19721.49966190476
1024.0,19721.52161428571
1025.0,19721.543566666667
1026.0,19721.565884126983
1027.0,19721.588201587303
1028.0,19721.61051904762
1029.0,19721.63283650793
1030.0,19721.655153968248
1031.0,19721.677471428568
1032.0,19721.699788888884
1033.0,19721.733788888887
1034.0,19721.767788888887
1035.0,19721.801788888886
1036.0,19721.83578888889
1037.0,19721.869788888886
1038.0,19721.903788888885
1039.0,19721.925705555554
1040.0,19721.94762222222
1041.0,19721.969538888887
1042.0,19721.99145555555
1043.0,19722.01337222222
1044.0,19722.035288888885
1045.0,19722.057205555553
1046.0,19722.07912222222
1047.0,19722.100918518514
1048.0,19722.122714814814
1049.0,19722.144511111106
1050.0,19722.166307407406
1051.0,19722.188103703706
1052.0,19722.209899999998
1053.0,19722.2288047619
1054.0,19722.24770952381
1055.0,19722.266614285712
1056.0,19722.285519047615
1057.0,19722.304423809524
1058.0,19722.323328571427
1059.0,19722.34223333333
1060.0,19722.36031269841
1061.0,19722.37839206349
1062.0,19722.39647142857
1063.0,19722.41455079365
1064.0,19722.432630158728
1065.0,19722.450709523808
1066.0,19722.468788888888
1067.0,19722.48891587301
1068.0,19722.509042857142
1069.0,19722.52916984127
1070.0,19722.549296825393
1071.0,19722.569423809517
1072.0,19722.58955079365
1073.0,19722.609677777775
1074.0,19722.630106349203
1075.0,19722.650534920635
1076.0,19722.670963492063
1077.0,19722.691392063487
1078.0,19722.711820634915
1079.0,19722.732249206347
1080.0,19722.752677777775
1081.0,19722.806937037036
1082.0,19722.861196296297
1083.0,19722.915455555558
1084.0,19722.938862962958
1085.0,19722.962270370368
1086.0,19722.985677777775
1087.0,19723.009085185186
1088.0,19723.03249259259
1089.0,19723.055899999996
1090.0,19723.078103703698
1091.0,19723.100307407407
1092.0,19723.12251111111
1093.0,19723.14471481481
1094.0,19723.166918518513
1095.0,19723.189122222222
1096.0,19723.204566666664
1097.0,19723.22001111111
1098.0,19723.23545555555
1099.0,19723.2509
1100.0,19723.266344444444
1101.0,19723.281788888886
1102.0,19723.29723333333
1103.0,19723.312677777772
1104.0,19723.32812222222
1105.0,19723.33916262626
1106.0,19723.350203030303
1107.0,19723.36124343434
1108.0,19723.37228383838
1109.0,19723.383324242423
1110.0,19723.39436464646
1111.0,19723.4054050505
1112.0,19723.416445454543
1113.0,19723.42748585858
1114.0,19723.438526262627
1115.0,19723.449566666663
1116.0,19723.460353703704
1117.0,19723.471140740738
1118.0,19723.481927777775
1119.0,19723.49271481481
1120.0,19723.50350185185
1121.0,19723.514288888888
1122.0,19723.52507592592
1123.0,19723.535862962963
1124.0,19723.54665
1125.0,19723.557437037034
1126.0,19723.56822407407
1127.0,19723.579011111106
1128.0,19723.584656613755
1129.0,19723.590302116398
1130.0,19723.595947619044
1131.0,19723.601593121693
1132.0,19723.607238624336
1133.0,19723.61288412698
1134.0,19723.618529629628
1135.0,19723.62417513227
1136.0,19723.629820634917
1137.0,19723.635466137566
1138.0,19723.64111164021
1139.0,19723.64675714286
1140.0,19723.6524026455
1141.0,19723.658048148143
1142.0,19723.663693650793
1143.0,19723.669339153435
1144.0,19723.67498465608
1145.0,19723.68063015873
1146.0,19723.686275661374
1147.0,19723.691921164016
1148.0,19723.697566666666
1149.0,19723.703972222218
1150.0,19723.710377777777
1151.0,19723.71678333333
1152.0,19723.723188888882
1153.0,19723.72959444444
1154.0,19723.735999999994
1155.0,19723.742405555553
1156.0,19723.748811111105
1157.0,19723.755216666665
1158.0,19723.761622222217
1159.0,19723.768027777776
1160.0,19723.77443333333
1161.0,19723.780838888888
1162.0,19723.78724444444
1163.0,19723.79365
1164.0,19723.80005555555
1165.0,19723.806461111104
1166.0,19723.812866666663
1167.0,19723.819272222216
1168.0,19723.825677777775
1169.0,19723.83271944444
1170.0,19723.83976111111
1171.0,19723.84680277777
1172.0,19723.853844444442
1173.0,19723.860886111113
1174.0,19723.867927777774
1175.0,19723.874969444445
1176.0,19723.88201111111
1177.0,19723.889052777777
1178.0,19723.89609444444
1179.0,19723.903136111112
1180.0,19723.910177777772
1181.0,19723.917219444444
1182.0,19723.924261111108
1183.0,19723.931302777775
1184.0,19723.93834444444
1185.0,19723.94286618357
1186.0,19723.947387922704
1187.0,19723.951909661835
1188.0,19723.956431400962
1189.0,19723.960953140093
1190.0,19723.965474879227
1191.0,19723.969996618354
1192.0,19723.974518357485
1193.0,19723.979040096616
1194.0,19723.983561835743
1195.0,19723.988083574877
1196.0,19723.992605314008
1197.0,19723.99712705314
1198.0,19724.001648792266
1199.0,19724.0061705314
1200.0,19724.01069227053
1201.0,19724.015214009658
1202.0,19724.01973574879
1203.0,19724.024257487923
1204.0,19724.028779227054
1205.0,19724.03330096618
1206.0,19724.03782270531
1207.0,19724.042344444446
1208.0,19724.047944444446
1209.0,19724.05354444444
1210.0,19724.05914444444
1211.0,19724.06474444444
1212.0,19724.07034444444
1213.0,19724.07594444444
1214.0,19724.081544444445
1215.0,19724.087144444446
1216.0,19724.092744444446
1217.0,19724.09834444444
1218.0,19724.10394444444
1219.0,19724.10954444444
1220.0,19724.11514444444
1221.0,19724.120744444444
1222.0,19724.126344444445
1223.0,19724.131944444445
1224.0,19724.13754444444
1225.0,19724.14314444444
1226.0,19724.14874444444
1227.0,19724.15434444444
1228.0,19724.159488888883
1229.0,19724.164633333334
1230.0,19724.169777777777
1231.0,19724.17492222222
1232.0,19724.180066666664
1233.0,19724.185211111107
1234.0,19724.190355555555
1235.0,19724.195499999998
1236.0,19724.20064444444
1237.0,19724.205788888885
1238.0,19724.210933333336
1239.0,19724.216077777775
1240.0,19724.22122222222
1241.0,19724.226366666662
1242.0,19724.231511111106
1243.0,19724.236655555556
1244.0,19724.2418
1245.0,19724.246944444443
1246.0,19724.252088888883
1247.0,19724.257233333326
1248.0,19724.261469444442
1249.0,19724.265705555554
1250.0,19724.269941666662
1251.0,19724.274177777774
1252.0,19724.27841388889
1253.0,19724.282649999994
1254.0,19724.28688611111
1255.0,19724.29112222222
1256.0,19724.29535833333
1257.0,19724.29959444444
1258.0,19724.303830555556
1259.0,19724.308066666665
1260.0,19724.312302777776
1261.0,19724.316538888885
1262.0,19724.320774999997
1263.0,19724.325011111112
1264.0,19724.329247222217
1265.0,19724.333483333332
1266.0,19724.337719444444
1267.0,19724.341955555552
1268.0,19724.346191666664
1269.0,19724.35042777778
1270.0,19724.354663888884
1271.0,19724.3589
1272.0,19724.362570940168
1273.0,19724.366241880336
1274.0,19724.36991282051
1275.0,19724.37358376068
1276.0,19724.377254700852
1277.0,19724.38092564102
1278.0,19724.384596581196
1279.0,19724.388267521364
1280.0,19724.391938461533
1281.0,19724.39560940171
1282.0,19724.39928034188
1283.0,19724.40295128205
1284.0,19724.406622222217
1285.0,19724.410293162393
1286.0,19724.41396410256
1287.0,19724.41763504273
1288.0,19724.4213059829
1289.0,19724.424976923077
1290.0,19724.428647863246
1291.0,19724.432318803414
1292.0,19724.43598974359
1293.0,19724.439660683758
1294.0,19724.44333162393
1295.0,19724.4470025641
1296.0,19724.450673504274
1297.0,19724.454344444443
1298.0,19724.458460386475
1299.0,19724.4625763285
1300.0,19724.46669227053
1301.0,19724.470808212554
1302.0,19724.474924154587
1303.0,19724.479040096616
1304.0,19724.48315603864
1305.0,19724.487271980674
1306.0,19724.491387922706
1307.0,19724.49550386473
1308.0,19724.49961980676
1309.0,19724.503735748793
1310.0,19724.507851690818
1311.0,19724.511967632847
1312.0,19724.51608357488
1313.0,19724.520199516905
1314.0,19724.524315458937
1315.0,19724.528431400962
1316.0,19724.53254734299
1317.0,19724.536663285024
1318.0,19724.54077922705
1319.0,19724.544895169078
1320.0,19724.54901111111
1321.0,19724.552505363983
1322.0,19724.555999616852
1323.0,19724.559493869732
1324.0,19724.5629881226
1325.0,19724.566482375478
1326.0,19724.56997662835
1327.0,19724.573470881223
1328.0,19724.5769651341
1329.0,19724.58045938697
1330.0,19724.58395363984
1331.0,19724.587447892718
1332.0,19724.59094214559
1333.0,19724.594436398467
1334.0,19724.59793065134
1335.0,19724.60142490421
1336.0,19724.60491915709
1337.0,19724.60841340996
1338.0,19724.61190766283
1339.0,19724.615401915707
1340.0,19724.61889616858
1341.0,19724.62239042145
1342.0,19724.62588467433
1343.0,19724.6293789272
1344.0,19724.632873180075
1345.0,19724.636367432948
1346.0,19724.63986168582
1347.0,19724.643355938697
1348.0,19724.646850191566
1349.0,19724.65034444444
1350.0,19724.655434391534
1351.0,19724.66052433862
1352.0,19724.665614285714
1353.0,19724.6707042328
1354.0,19724.675794179893
1355.0,19724.68088412698
1356.0,19724.68597407407
1357.0,19724.69106402116
1358.0,19724.69615396825
1359.0,19724.701243915344
1360.0,19724.70633386243
1361.0,19724.711423809524
1362.0,19724.71651375661
1363.0,19724.7216037037
1364.0,19724.72669365079
1365.0,19724.73178359788
1366.0,19724.73687354497
1367.0,19724.74196349206
1368.0,19724.747053439154
1369.0,19724.752143386242
1370.0,19724.757233333326
1371.0,19724.76062796935
1372.0,19724.764022605363
1373.0,19724.76741724138
1374.0,19724.770811877395
1375.0,19724.774206513408
1376.0,19724.777601149424
1377.0,19724.78099578544
1378.0,19724.784390421453
1379.0,19724.78778505747
1380.0,19724.791179693486
1381.0,19724.7945743295
1382.0,19724.797968965515
1383.0,19724.80136360153
1384.0,19724.804758237544
1385.0,19724.80815287356
1386.0,19724.811547509576
1387.0,19724.81494214559
1388.0,19724.818336781605
1389.0,19724.82173141762
1390.0,19724.825126053634
1391.0,19724.82852068965
1392.0,19724.831915325667
1393.0,19724.83530996168
1394.0,19724.838704597696
1395.0,19724.842099233712
1396.0,19724.845493869725
1397.0,19724.84888850574
1398.0,19724.852283141758
1399.0,19724.855677777778
1400.0,19724.859107885302
1401.0,19724.862537992827
1402.0,19724.86596810036
1403.0,19724.869398207884
1404.0,19724.872828315405
1405.0,19724.876258422937
1406.0,19724.879688530462
1407.0,19724.883118637994
1408.0,19724.88654874552
1409.0,19724.88997885304
1410.0,19724.893408960572
1411.0,19724.896839068097
1412.0,19724.90026917563
1413.0,19724.903699283153
1414.0,19724.907129390675
1415.0,19724.910559498207
1416.0,19724.91398960573
1417.0,19724.917419713263
1418.0,19724.920849820788
1419.0,19724.92427992831
1420.0,19724.92771003584
1421.0,19724.931140143366
1422.0,19724.93457025089
1423.0,19724.938000358423
1424.0,19724.941430465944
1425.0,19724.944860573476
1426.0,19724.948290681
1427.0,19724.951720788526
1428.0,19724.955150896058
1429.0,19724.95858100358
1430.0,19724.96201111111
1431.0,19724.965819999998
1432.0,19724.969628888888
1433.0,19724.97343777777
1434.0,19724.97724666666
1435.0,19724.981055555556
1436.0,19724.98486444444
1437.0,19724.98867333333
1438.0,19724.992482222224
1439.0,19724.996291111107
1440.0,19725.000099999997
1441.0,19725.003908888884
1442.0,19725.007717777775
1443.0,19725.011526666665
1444.0,19725.015335555552
1445.0,19725.019144444443
1446.0,19725.022953333333
1447.0,19725.026762222216
1448.0,19725.03057111111
1449.0,19725.03438
1450.0,19725.038188888884
1451.0,19725.04199777778
1452.0,19725.04580666666
1453.0,19725.049615555552
1454.0,19725.053424444442
1455.0,19725.05723333333
1456.0,19725.06025763889
1457.0,19725.063281944444
1458.0,19725.066306249995
1459.0,19725.069330555554
1460.0,19725.07235486111
1461.0,19725.07537916666
1462.0,19725.07840347222
1463.0,19725.081427777775
1464.0,19725.084452083327
1465.0,19725.087476388886
1466.0,19725.09050069444
1467.0,19725.093525
1468.0,19725.096549305556
1469.0,19725.099573611107
1470.0,19725.102597916666
1471.0,19725.10562222222
1472.0,19725.108646527773
1473.0,19725.111670833332
1474.0,19725.114695138887
1475.0,19725.11771944444
1476.0,19725.120743749998
1477.0,19725.123768055553
1478.0,19725.126792361105
1479.0,19725.129816666667
1480.0,19725.13284097222
1481.0,19725.13586527777
1482.0,19725.138889583333
1483.0,19725.141913888885
1484.0,19725.14493819444
1485.0,19725.1479625
1486.0,19725.15098680555
1487.0,19725.15401111111
1488.0,19725.157284920635
1489.0,19725.160558730156
1490.0,19725.163832539678
1491.0,19725.167106349203
1492.0,19725.170380158725
1493.0,19725.173653968253
1494.0,19725.17692777778
1495.0,19725.1802015873
1496.0,19725.18347539682
1497.0,19725.186749206347
1498.0,19725.190023015868
1499.0,19725.193296825397
1500.0,19725.19657063492
1501.0,19725.199844444443
1502.0,19725.203118253965
1503.0,19725.206392063486
1504.0,19725.20966587301
1505.0,19725.21293968254
1506.0,19725.21621349206
1507.0,19725.219487301583
1508.0,19725.22276111111
1509.0,19725.22603492063
1510.0,19725.22930873015
1511.0,19725.232582539684
1512.0,19725.235856349205
1513.0,19725.239130158727
1514.0,19725.242403968252
1515.0,19725.245677777773
1516.0,19725.24906269841
1517.0,19725.252447619045
1518.0,19725.25583253968
1519.0,19725.259217460316
1520.0,19725.26260238095
1521.0,19725.26598730158
1522.0,19725.26937222222
1523.0,19725.272757142855
1524.0,19725.276142063492
1525.0,19725.279526984126
1526.0,19725.282911904756
1527.0,19725.286296825398
1528.0,19725.289681746028
1529.0,19725.29306666666
1530.0,19725.296451587303
1531.0,19725.299836507933
1532.0,19725.303221428567
1533.0,19725.306606349204
1534.0,19725.309991269838
1535.0,19725.313376190472
1536.0,19725.31676111111
1537.0,19725.320146031743
1538.0,19725.32353095238
1539.0,19725.326915873015
1540.0,19725.33030079365
1541.0,19725.333685714286
1542.0,19725.33707063492
1543.0,19725.34045555555
1544.0,19725.344019047618
1545.0,19725.347582539678
1546.0,19725.35114603174
1547.0,19725.354709523806
1548.0,19725.358273015867
1549.0,19725.361836507935
1550.0,19725.365399999995
1551.0,19725.36896349206
1552.0,19725.372526984123
1553.0,19725.376090476188
1554.0,19725.37965396825
1555.0,19725.383217460316
1556.0,19725.38678095238
1557.0,19725.390344444444
1558.0,19725.393907936505
1559.0,19725.397471428572
1560.0,19725.401034920633
1561.0,19725.4045984127
1562.0,19725.40816190476
1563.0,19725.41172539682
1564.0,19725.41528888889
1565.0,19725.41885238095
1566.0,19725.422415873018
1567.0,19725.425979365078
1568.0,19725.42954285714
1569.0,19725.433106349206
1570.0,19725.436669841267
1571.0,19725.440233333335
1572.0,19725.44473574879
1573.0,19725.44923816425
1574.0,19725.45374057971
1575.0,19725.458242995166
1576.0,19725.462745410623
1577.0,19725.467247826087
1578.0,19725.471750241544
1579.0,19725.476252656998
1580.0,19725.48075507246
1581.0,19725.48525748792
1582.0,19725.489759903383
1583.0,19725.49426231884
1584.0,19725.498764734293
1585.0,19725.503267149757
1586.0,19725.507769565214
1587.0,19725.51227198067
1588.0,19725.516774396136
1589.0,19725.52127681159
1590.0,19725.525779227053
1591.0,19725.53028164251
1592.0,19725.534784057967
1593.0,19725.53928647343
1594.0,19725.543788888885
1595.0,19725.546410416668
1596.0,19725.54903194444
1597.0,19725.551653472223
1598.0,19725.554274999995
1599.0,19725.556896527778
1600.0,19725.55951805555
1601.0,19725.56213958333
1602.0,19725.564761111113
1603.0,19725.567382638885
1604.0,19725.570004166668
1605.0,19725.57262569444
1606.0,19725.575247222223
1607.0,19725.577868749995
1608.0,19725.580490277775
1609.0,19725.58311180555
1610.0,19725.58573333333
1611.0,19725.588354861113
1612.0,19725.590976388885
1613.0,19725.593597916668
1614.0,19725.59621944444
1615.0,19725.59884097222
1616.0,19725.601462499995
1617.0,19725.604084027775
1618.0,19725.60670555555
1619.0,19725.60932708333
1620.0,19725.611948611113
1621.0,19725.614570138885
1622.0,19725.617191666664
1623.0,19725.61981319444
1624.0,19725.62243472222
1625.0,19725.625056249995
1626.0,19725.627677777775
1627.0,19725.63116337448
1628.0,19725.634648971187
1629.0,19725.6381345679
1630.0,19725.641620164606
1631.0,19725.645105761316
1632.0,19725.64859135802
1633.0,19725.652076954728
1634.0,19725.65556255144
1635.0,19725.659048148147
1636.0,19725.662533744853
1637.0,19725.66601934156
1638.0,19725.669504938272
1639.0,19725.67299053498
1640.0,19725.676476131684
1641.0,19725.67996172839
1642.0,19725.683447325096
1643.0,19725.68693292181
1644.0,19725.690418518516
1645.0,19725.69390411522
1646.0,19725.69738971193
1647.0,19725.700875308637
1648.0,19725.70436090535
1649.0,19725.707846502057
1650.0,19725.711332098763
1651.0,19725.71481769547
1652.0,19725.718303292182
1653.0,19725.721788888888
1654.0,19725.724993189957
1655.0,19725.728197491037
1656.0,19725.731401792113
1657.0,19725.73460609319
1658.0,19725.73781039426
1659.0,19725.741014695337
1660.0,19725.744218996417
1661.0,19725.747423297486
1662.0,19725.750627598565
1663.0,19725.75383189964
1664.0,19725.75703620071
1665.0,19725.76024050179
1666.0,19725.763444802866
1667.0,19725.766649103938
1668.0,19725.769853405014
1669.0,19725.77305770609
1670.0,19725.77626200717
1671.0,19725.77946630824
1672.0,19725.78267060932
1673.0,19725.785874910394
1674.0,19725.789079211463
1675.0,19725.792283512543
1676.0,19725.79548781362
1677.0,19725.79869211469
1678.0,19725.801896415767
1679.0,19725.805100716843
1680.0,19725.808305017923
1681.0,19725.81150931899
1682.0,19725.81471362007
1683.0,19725.817917921147
1684.0,19725.821122222216
1685.0,19725.823668253965
1686.0,19725.82621428571
1687.0,19725.828760317454
1688.0,19725.831306349202
1689.0,19725.833852380947
1690.0,19725.83639841269
1691.0,19725.83894444444
1692.0,19725.841490476185
1693.0,19725.84403650793
1694.0,19725.846582539678
1695.0,19725.849128571423
1696.0,19725.851674603167
1697.0,19725.854220634916
1698.0,19725.856766666668
1699.0,19725.859312698412
1700.0,19725.86185873016
1701.0,19725.864404761905
1702.0,19725.86695079365
1703.0,19725.8694968254
1704.0,19725.872042857143
1705.0,19725.874588888888
1706.0,19725.877134920636
1707.0,19725.87968095238
1708.0,19725.882226984126
1709.0,19725.884773015874
1710.0,19725.88731904762
1711.0,19725.889865079364
1712.0,19725.892411111112
1713.0,19725.894957142857
1714.0,19725.8975031746
1715.0,19725.90004920635
1716.0,19725.902595238094
1717.0,19725.90514126984
1718.0,19725.907687301587
1719.0,19725.910233333332
1720.0,19725.91418985507
1721.0,19725.918146376807
1722.0,19725.92210289855
1723.0,19725.926059420286
1724.0,19725.930015942024
1725.0,19725.93397246377
1726.0,19725.937928985506
1727.0,19725.941885507244
1728.0,19725.945842028985
1729.0,19725.949798550722
1730.0,19725.95375507246
1731.0,19725.957711594197
1732.0,19725.96166811594
1733.0,19725.965624637676
1734.0,19725.96958115942
1735.0,19725.97353768116
1736.0,19725.977494202896
1737.0,19725.981450724634
1738.0,19725.985407246375
1739.0,19725.989363768113
1740.0,19725.99332028985
1741.0,19725.997276811588
1742.0,19726.001233333332
1743.0,19726.003912698412
1744.0,19726.00659206349
1745.0,19726.00927142857
1746.0,19726.01195079365
1747.0,19726.01463015873
1748.0,19726.01730952381
1749.0,19726.01998888889
1750.0,19726.022668253965
1751.0,19726.025347619045
1752.0,19726.028026984124
1753.0,19726.030706349204
1754.0,19726.033385714283
1755.0,19726.036065079363
1756.0,19726.038744444442
1757.0,19726.04142380952
1758.0,19726.0441031746
1759.0,19726.046782539677
1760.0,19726.049461904757
1761.0,19726.052141269836
1762.0,19726.054820634916
1763.0,19726.057499999995
1764.0,19726.060179365075
1765.0,19726.062858730154
1766.0,19726.065538095234
1767.0,19726.068217460313
1768.0,19726.070896825397
1769.0,19726.073576190476
1770.0,19726.076255555556
1771.0,19726.078934920635
1772.0,19726.081614285715
1773.0,19726.084293650794
1774.0,19726.086973015874
1775.0,19726.08965238095
1776.0,19726.09233174603
1777.0,19726.09501111111
1778.0,19726.097633333335
1779.0,19726.10025555555
1780.0,19726.102877777776
1781.0,19726.105499999998
1782.0,19726.108122222224
1783.0,19726.11074444444
1784.0,19726.113366666665
1785.0,19726.115988888887
1786.0,19726.118611111113
1787.0,19726.121233333328
1788.0,19726.123855555554
1789.0,19726.126477777776
1790.0,19726.129100000002
1791.0,19726.131722222217
1792.0,19726.134344444443
1793.0,19726.136966666665
1794.0,19726.139588888884
1795.0,19726.142211111106
1796.0,19726.144833333332
1797.0,19726.147455555554
1798.0,19726.150077777773
1799.0,19726.152699999995
1800.0,19726.15532222222
1801.0,19726.157944444443
1802.0,19726.160566666662
1803.0,19726.163188888884
1804.0,19726.16581111111
1805.0,19726.168433333332
1806.0,19726.17105555555
1807.0,19726.173677777773
1808.0,19726.1763
1809.0,19726.17892222222
1810.0,19726.18154444444
1811.0,19726.184166666662
1812.0,19726.18678888889
1813.0,19726.18970645161
1814.0,19726.192624014337
1815.0,19726.195541577057
1816.0,19726.198459139778
1817.0,19726.201376702506
1818.0,19726.20429426523
1819.0,19726.207211827958
1820.0,19726.210129390678
1821.0,19726.213046953406
1822.0,19726.215964516126
1823.0,19726.218882078847
1824.0,19726.221799641575
1825.0,19726.2247172043
1826.0,19726.227634767027
1827.0,19726.230552329747
1828.0,19726.233469892468
1829.0,19726.236387455196
1830.0,19726.239305017916
1831.0,19726.242222580644
1832.0,19726.245140143365
1833.0,19726.24805770609
1834.0,19726.250975268817
1835.0,19726.253892831537
1836.0,19726.256810394265
1837.0,19726.259727956985
1838.0,19726.262645519713
1839.0,19726.265563082434
1840.0,19726.268480645158
1841.0,19726.271398207886
1842.0,19726.274315770606
1843.0,19726.277233333334
1844.0,19726.280969444444
1845.0,19726.28470555555
1846.0,19726.288441666667
1847.0,19726.292177777777
1848.0,19726.295913888884
1849.0,19726.299649999994
1850.0,19726.30338611111
1851.0,19726.30712222222
1852.0,19726.310858333327
1853.0,19726.314594444444
1854.0,19726.318330555554
1855.0,19726.32206666666
1856.0,19726.325802777777
1857.0,19726.329538888887
1858.0,19726.333274999997
1859.0,19726.33701111111
1860.0,19726.34074722222
1861.0,19726.34448333333
1862.0,19726.348219444444
1863.0,19726.351955555554
1864.0,19726.355691666664
1865.0,19726.359427777774
1866.0,19726.363163888887
1867.0,19726.366899999997
1868.0,19726.370159259255
1869.0,19726.373418518517
1870.0,19726.376677777775
1871.0,19726.379937037036
1872.0,19726.383196296294
1873.0,19726.38645555555
1874.0,19726.389714814813
1875.0,19726.39297407407
1876.0,19726.396233333333
1877.0,19726.39949259259
1878.0,19726.402751851845
1879.0,19726.40601111111
1880.0,19726.409270370365
1881.0,19726.41252962963
1882.0,19726.415788888888
1883.0,19726.419048148142
1884.0,19726.422307407407
1885.0,19726.42556666666
1886.0,19726.428825925927
1887.0,19726.43208518518
1888.0,19726.43534444444
1889.0,19726.438603703704
1890.0,19726.441862962958
1891.0,19726.445122222223
1892.0,19726.448381481478
1893.0,19726.451640740735
1894.0,19726.454899999997
1895.0,19726.458494017093
1896.0,19726.462088034183
1897.0,19726.46568205128
1898.0,19726.469276068376
1899.0,19726.472870085465
1900.0,19726.47646410256
1901.0,19726.480058119658
1902.0,19726.483652136747
1903.0,19726.487246153843
1904.0,19726.49084017094
1905.0,19726.49443418803
1906.0,19726.498028205126
1907.0,19726.501622222222
1908.0,19726.50521623931
1909.0,19726.508810256408
1910.0,19726.512404273504
1911.0,19726.515998290593
1912.0,19726.51959230769
1913.0,19726.523186324786
1914.0,19726.526780341876
1915.0,19726.530374358972
1916.0,19726.53396837607
1917.0,19726.53756239316
1918.0,19726.541156410254
1919.0,19726.544750427347
1920.0,19726.548344444444
1921.0,19726.550976190476
1922.0,19726.55360793651
1923.0,19726.556239682533
1924.0,19726.558871428566
1925.0,19726.5615031746
1926.0,19726.56413492063
1927.0,19726.566766666663
1928.0,19726.569398412696
1929.0,19726.572030158728
1930.0,19726.574661904757
1931.0,19726.57729365079
1932.0,19726.57992539682
1933.0,19726.582557142854
1934.0,19726.585188888886
1935.0,19726.58782063492
1936.0,19726.59045238095
1937.0,19726.593084126984
1938.0,19726.595715873016
1939.0,19726.598347619045
1940.0,19726.600979365077
1941.0,19726.60361111111
1942.0,19726.606242857142
1943.0,19726.608874603175
1944.0,19726.611506349207
1945.0,19726.61413809524
1946.0,19726.616769841265
1947.0,19726.619401587297
1948.0,19726.62203333333
1949.0,19726.624665079362
1950.0,19726.62729682539
1951.0,19726.629928571423
1952.0,19726.632560317455
1953.0,19726.635192063488
1954.0,19726.63782380952
1955.0,19726.640455555553
1956.0,19726.642788888887
1957.0,19726.64512222222
1958.0,19726.647455555554
1959.0,19726.649788888888
1960.0,19726.652122222218
1961.0,19726.654455555552
1962.0,19726.656788888886
1963.0,19726.65912222222
1964.0,19726.661455555553
1965.0,19726.663788888887
1966.0,19726.66612222222
1967.0,19726.66845555555
1968.0,19726.670788888885
1969.0,19726.67312222222
1970.0,19726.675455555553
1971.0,19726.677788888886
1972.0,19726.68012222222
1973.0,19726.682455555554
1974.0,19726.684788888888
1975.0,19726.687122222218
1976.0,19726.689455555552
1977.0,19726.691788888886
1978.0,19726.69412222222
1979.0,19726.696455555553
1980.0,19726.698788888887
1981.0,19726.70112222222
1982.0,19726.70345555555
1983.0,19726.705788888885
1984.0,19726.70812222222
1985.0,19726.710455555552
1986.0,19726.712788888886
1987.0,19726.71512222222
1988.0,19726.717455555554
1989.0,19726.719788888884
1990.0,19726.722122222218
1991.0,19726.72445555555
1992.0,19726.726712865497
1993.0,19726.728970175434
1994.0,19726.73122748538
1995.0,19726.733484795317
1996.0,19726.735742105262
1997.0,19726.7379994152
1998.0,19726.740256725145
1999.0,19726.742514035082
2000.0,19726.744771345027
2001.0,19726.747028654965
2002.0,19726.74928596491
2003.0,19726.751543274855
2004.0,19726.753800584793
2005.0,19726.756057894738
2006.0,19726.758315204675
2007.0,19726.76057251462
2008.0,19726.762829824558
2009.0,19726.765087134503
2010.0,19726.76734444444
2011.0,19726.769601754386
2012.0,19726.771859064324
2013.0,19726.77411637427
2014.0,19726.776373684206
2015.0,19726.77863099415
2016.0,19726.78088830409
2017.0,19726.783145614034
2018.0,19726.78540292397
2019.0,19726.787660233917
2020.0,19726.78991754386
2021.0,19726.7921748538
2022.0,19726.794432163744
2023.0,19726.796689473682
2024.0,19726.798946783627
2025.0,19726.801204093565
2026.0,19726.80346140351
2027.0,19726.805718713447
2028.0,19726.807976023392
2029.0,19726.81023333333
2030.0,19726.812572839503
2031.0,19726.814912345675
2032.0,19726.817251851848
2033.0,19726.81959135802
2034.0,19726.821930864193
2035.0,19726.824270370373
2036.0,19726.826609876545
2037.0,19726.828949382718
2038.0,19726.83128888889
2039.0,19726.833628395063
2040.0,19726.835967901236
2041.0,19726.838307407408
2042.0,19726.84064691358
2043.0,19726.842986419753
2044.0,19726.845325925926
2045.0,19726.8476654321
2046.0,19726.85000493827
2047.0,19726.852344444444
2048.0,19726.854683950616
2049.0,19726.85702345679
2050.0,19726.85936296296
2051.0,19726.861702469134
2052.0,19726.864041975306
2053.0,19726.86638148148
2054.0,19726.86872098765
2055.0,19726.871060493824
2056.0,19726.873399999997
2057.0,19726.87573950617
2058.0,19726.878079012342
2059.0,19726.880418518514
2060.0,19726.88275802469
2061.0,19726.885097530863
2062.0,19726.887437037036
2063.0,19726.88977654321
2064.0,19726.89211604938
2065.0,19726.894455555554
2066.0,19726.897166666666
2067.0,19726.899877777774
2068.0,19726.902588888886
2069.0,19726.9053
2070.0,19726.908011111107
2071.0,19726.91072222222
2072.0,19726.913433333328
2073.0,19726.91614444444
2074.0,19726.918855555556
2075.0,19726.921566666668
2076.0,19726.924277777776
2077.0,19726.92698888889
2078.0,19726.929699999997
2079.0,19726.93241111111
2080.0,19726.935122222218
2081.0,19726.93783333333
2082.0,19726.940544444442
2083.0,19726.94325555555
2084.0,19726.945966666663
2085.0,19726.94867777778
2086.0,19726.95138888889
2087.0,19726.9541
2088.0,19726.95681111111
2089.0,19726.95952222222
2090.0,19726.962233333332
2091.0,19726.96494444444
2092.0,19726.967655555552
2093.0,19726.97036666666
2094.0,19726.973077777773
2095.0,19726.975788888885
2096.0,19726.978499999994
2097.0,19726.98121111111
2098.0,19726.98392222222
2099.0,19726.986633333334
2100.0,19726.989344444442
2101.0,19726.991686549703
2102.0,19726.994028654964
2103.0,19726.996370760233
2104.0,19726.998712865494
2105.0,19727.001054970755
2106.0,19727.003397076023
2107.0,19727.005739181284
2108.0,19727.008081286545
2109.0,19727.01042339181
2110.0,19727.01276549707
2111.0,19727.015107602332
2112.0,19727.0174497076
2113.0,19727.01979181286
2114.0,19727.022133918123
2115.0,19727.02447602339
2116.0,19727.026818128652
2117.0,19727.029160233913
2118.0,19727.03150233918
2119.0,19727.033844444442
2120.0,19727.036186549703
2121.0,19727.03852865497
2122.0,19727.040870760233
2123.0,19727.043212865494
2124.0,19727.04555497076
2125.0,19727.04789707602
2126.0,19727.05023918128
2127.0,19727.05258128655
2128.0,19727.05492339181
2129.0,19727.05726549707
2130.0,19727.05960760234
2131.0,19727.0619497076
2132.0,19727.06429181286
2133.0,19727.06663391813
2134.0,19727.06897602339
2135.0,19727.071318128652
2136.0,19727.073660233917
2137.0,19727.076002339178
2138.0,19727.07834444444
2139.0,19727.080438888883
2140.0,19727.082533333327
2141.0,19727.08462777778
2142.0,19727.086722222222
2143.0,19727.088816666666
2144.0,19727.09091111111
2145.0,19727.09300555555
2146.0,19727.095099999995
2147.0,19727.09719444444
2148.0,19727.099288888883
2149.0,19727.101383333335
2150.0,19727.10347777778
2151.0,19727.105572222223
2152.0,19727.107666666663
2153.0,19727.109761111107
2154.0,19727.11185555555
2155.0,19727.113949999995
2156.0,19727.11604444444
2157.0,19727.118138888884
2158.0,19727.120233333335
2159.0,19727.122327777775
2160.0,19727.12442222222
2161.0,19727.126516666664
2162.0,19727.128611111108
2163.0,19727.13070555555
2164.0,19727.132799999996
2165.0,19727.13489444444
2166.0,19727.136988888888
2167.0,19727.13908333333
2168.0,19727.141177777776
2169.0,19727.14327222222
2170.0,19727.145366666664
2171.0,19727.147461111108
2172.0,19727.149555555552
2173.0,19727.151649999996
2174.0,19727.15374444444
2175.0,19727.155838888888
2176.0,19727.157933333332
2177.0,19727.160027777776
2178.0,19727.16212222222
2179.0,19727.164104204203
2180.0,19727.166086186182
2181.0,19727.16806816817
2182.0,19727.170050150147
2183.0,19727.17203213213
2184.0,19727.17401411411
2185.0,19727.17599609609
2186.0,19727.177978078078
2187.0,19727.179960060057
2188.0,19727.18194204204
2189.0,19727.18392402402
2190.0,19727.185906006005
2191.0,19727.187887987988
2192.0,19727.189869969967
2193.0,19727.191851951953
2194.0,19727.19383393393
2195.0,19727.195815915915
2196.0,19727.197797897894
2197.0,19727.199779879877
2198.0,19727.201761861863
2199.0,19727.203743843842
2200.0,19727.205725825825
2201.0,19727.207707807804
2202.0,19727.209689789786
2203.0,19727.211671771765
2204.0,19727.21365375375
2205.0,19727.215635735734
2206.0,19727.217617717713
2207.0,19727.2195996997
2208.0,19727.221581681675
2209.0,19727.22356366366
2210.0,19727.225545645648
2211.0,19727.227527627623
2212.0,19727.22950960961
2213.0,19727.23149159159
2214.0,19727.23347357357
2215.0,19727.23545555555
2216.0,19727.237788888884
2217.0,19727.240122222218
2218.0,19727.24245555555
2219.0,19727.244788888886
2220.0,19727.247122222223
2221.0,19727.249455555557
2222.0,19727.251788888883
2223.0,19727.254122222217
2224.0,19727.25645555555
2225.0,19727.258788888885
2226.0,19727.26112222222
2227.0,19727.263455555556
2228.0,19727.26578888889
2229.0,19727.268122222224
2230.0,19727.27045555555
2231.0,19727.272788888884
2232.0,19727.275122222218
2233.0,19727.27745555555
2234.0,19727.27978888889
2235.0,19727.282122222223
2236.0,19727.284455555557
2237.0,19727.286788888883
2238.0,19727.289122222217
2239.0,19727.29145555555
2240.0,19727.293788888885
2241.0,19727.296122222222
2242.0,19727.298455555556
2243.0,19727.30078888889
2244.0,19727.303122222216
2245.0,19727.30545555555
2246.0,19727.30834032922
2247.0,19727.31122510288
2248.0,19727.314109876537
2249.0,19727.316994650206
2250.0,19727.319879423867
2251.0,19727.322764197525
2252.0,19727.325648971193
2253.0,19727.328533744854
2254.0,19727.331418518515
2255.0,19727.33430329218
2256.0,19727.33718806584
2257.0,19727.340072839503
2258.0,19727.342957613168
2259.0,19727.34584238683
2260.0,19727.34872716049
2261.0,19727.351611934155
2262.0,19727.354496707816
2263.0,19727.357381481477
2264.0,19727.360266255142
2265.0,19727.363151028803
2266.0,19727.366035802464
2267.0,19727.368920576133
2268.0,19727.37180534979
2269.0,19727.37469012345
2270.0,19727.37757489712
2271.0,19727.380459670778
2272.0,19727.38334444444
2273.0,19727.386161648745
2274.0,19727.388978853047
2275.0,19727.391796057345
2276.0,19727.394613261644
2277.0,19727.397430465946
2278.0,19727.40024767025
2279.0,19727.40306487455
2280.0,19727.40588207885
2281.0,19727.40869928315
2282.0,19727.41151648745
2283.0,19727.414333691755
2284.0,19727.417150896057
2285.0,19727.419968100356
2286.0,19727.422785304654
2287.0,19727.42560250896
2288.0,19727.428419713262
2289.0,19727.43123691756
2290.0,19727.43405412186
2291.0,19727.43687132616
2292.0,19727.439688530467
2293.0,19727.442505734765
2294.0,19727.445322939064
2295.0,19727.448140143366
2296.0,19727.450957347664
2297.0,19727.45377455197
2298.0,19727.456591756272
2299.0,19727.45940896057
2300.0,19727.46222616487
2301.0,19727.465043369175
2302.0,19727.467860573477
2303.0,19727.470677777776
2304.0,19727.47275185185
2305.0,19727.474825925925
2306.0,19727.476899999994
2307.0,19727.478974074074
2308.0,19727.481048148144
2309.0,19727.483122222224
2310.0,19727.485196296293
2311.0,19727.487270370366
2312.0,19727.489344444442
2313.0,19727.491418518515
2314.0,19727.49349259259
2315.0,19727.495566666665
2316.0,19727.49764074074
2317.0,19727.49971481481
2318.0,19727.501788888883
2319.0,19727.50386296296
2320.0,19727.505937037033
2321.0,19727.50801111111
2322.0,19727.510085185182
2323.0,19727.51215925926
2324.0,19727.51423333333
2325.0,19727.516307407408
2326.0,19727.51838148148
2327.0,19727.52045555555
2328.0,19727.522529629627
2329.0,19727.5246037037
2330.0,19727.526677777776
2331.0,19727.52875185185
2332.0,19727.530825925925
2333.0,19727.5329
2334.0,19727.534974074068
2335.0,19727.537048148148
2336.0,19727.539122222217
2337.0,19727.541196296297
2338.0,19727.543270370366
2339.0,19727.545344444443
2340.0,19727.547418518516
2341.0,19727.54949259259
2342.0,19727.551566666665
2343.0,19727.553633918127
2344.0,19727.555701169586
2345.0,19727.557768421048
2346.0,19727.559835672513
2347.0,19727.561902923975
2348.0,19727.563970175437
2349.0,19727.566037426895
2350.0,19727.568104678357
2351.0,19727.570171929823
2352.0,19727.572239181285
2353.0,19727.574306432747
2354.0,19727.576373684205
2355.0,19727.578440935667
2356.0,19727.580508187137
2357.0,19727.582575438595
2358.0,19727.584642690057
2359.0,19727.58670994152
2360.0,19727.588777192977
2361.0,19727.59084444444
2362.0,19727.592911695905
2363.0,19727.594978947367
2364.0,19727.59704619883
2365.0,19727.599113450287
2366.0,19727.60118070175
2367.0,19727.603247953215
2368.0,19727.605315204677
2369.0,19727.60738245614
2370.0,19727.609449707597
2371.0,19727.61151695906
2372.0,19727.61358421052
2373.0,19727.615651461987
2374.0,19727.61771871345
2375.0,19727.61978596491
2376.0,19727.62185321637
2377.0,19727.62392046783
2378.0,19727.625987719297
2379.0,19727.62805497076
2380.0,19727.63012222222
2381.0,19727.631866408265
2382.0,19727.633610594312
2383.0,19727.63535478036
2384.0,19727.637098966406
2385.0,19727.638843152454
2386.0,19727.640587338497
2387.0,19727.642331524545
2388.0,19727.644075710592
2389.0,19727.64581989664
2390.0,19727.647564082683
2391.0,19727.64930826873
2392.0,19727.651052454778
2393.0,19727.652796640825
2394.0,19727.654540826872
2395.0,19727.656285012916
2396.0,19727.658029198963
2397.0,19727.65977338501
2398.0,19727.661517571058
2399.0,19727.6632617571
2400.0,19727.66500594315
2401.0,19727.666750129196
2402.0,19727.668494315243
2403.0,19727.67023850129
2404.0,19727.671982687334
2405.0,19727.67372687338
2406.0,19727.67547105943
2407.0,19727.677215245476
2408.0,19727.67895943152
2409.0,19727.680703617567
2410.0,19727.682447803614
2411.0,19727.68419198966
2412.0,19727.68593617571
2413.0,19727.687680361752
2414.0,19727.6894245478
2415.0,19727.691168733847
2416.0,19727.692912919894
2417.0,19727.694657105938
2418.0,19727.696401291985
2419.0,19727.698145478033
2420.0,19727.69988966408
2421.0,19727.701633850127
2422.0,19727.70337803617
2423.0,19727.705122222218
2424.0,19727.706714058953
2425.0,19727.708305895692
2426.0,19727.709897732428
2427.0,19727.711489569156
2428.0,19727.71308140589
2429.0,19727.71467324263
2430.0,19727.716265079365
2431.0,19727.717856916093
2432.0,19727.719448752832
2433.0,19727.721040589568
2434.0,19727.722632426303
2435.0,19727.72422426304
2436.0,19727.72581609977
2437.0,19727.727407936505
2438.0,19727.72899977324
2439.0,19727.730591609976
2440.0,19727.732183446707
2441.0,19727.733775283443
2442.0,19727.735367120178
2443.0,19727.736958956913
2444.0,19727.738550793652
2445.0,19727.74014263038
2446.0,19727.741734467116
2447.0,19727.743326303855
2448.0,19727.74491814059
2449.0,19727.746509977318
2450.0,19727.748101814053
2451.0,19727.749693650792
2452.0,19727.751285487528
2453.0,19727.752877324263
2454.0,19727.754469160995
2455.0,19727.75606099773
2456.0,19727.757652834465
2457.0,19727.7592446712
2458.0,19727.760836507932
2459.0,19727.762428344668
2460.0,19727.764020181403
2461.0,19727.76561201814
2462.0,19727.767203854877
2463.0,19727.768795691605
2464.0,19727.77038752834
2465.0,19727.771979365076
2466.0,19727.773571201815
2467.0,19727.775163038543
2468.0,19727.776754875278
2469.0,19727.778346712017
2470.0,19727.779938548752
2471.0,19727.781530385488
2472.0,19727.783122222216
2473.0,19727.785024031007
2474.0,19727.78692583979
2475.0,19727.788827648576
2476.0,19727.790729457363
2477.0,19727.792631266148
2478.0,19727.79453307493
2479.0,19727.79643488372
2480.0,19727.798336692504
2481.0,19727.800238501288
2482.0,19727.802140310076
2483.0,19727.80404211886
2484.0,19727.805943927644
2485.0,19727.80784573643
2486.0,19727.809747545216
2487.0,19727.811649354
2488.0,19727.81355116279
2489.0,19727.815452971572
2490.0,19727.817354780356
2491.0,19727.819256589148
2492.0,19727.82115839793
2493.0,19727.823060206712
2494.0,19727.824962015504
2495.0,19727.826863824288
2496.0,19727.82876563307
2497.0,19727.83066744186
2498.0,19727.832569250644
2499.0,19727.834471059425


==> figures/logs/mean_convergence_plots/mrf_obj_seg_cpu.csv <==
1.0,20945.947369786903
2.0,28157.056335890353
3.0,29458.170261995907
4.0,29740.927181777435
5.0,29822.85300667039
6.0,29864.338336763853
7.0,29895.74173302577
8.0,29922.373518828408
9.0,29945.900897381787
10.0,29967.420507786283
11.0,29987.32717726498
12.0,30005.65693612739
13.0,30022.35378273922
14.0,30038.092792036874
15.0,30052.63218312471
16.0,30066.294783649722
17.0,30079.43771337711
18.0,30091.965819552795
19.0,30104.030017568188
20.0,30115.254257376364
21.0,30126.073933880347
22.0,30136.39842662135
23.0,30146.67009156602
24.0,30156.558504212462
25.0,30166.10119823987
26.0,30175.394095463504
27.0,30184.408717007736
28.0,30193.215613025437
29.0,30201.84788751211
30.0,30210.35661510066
31.0,30218.623846133833
32.0,30226.837391554018
33.0,30234.80138757241
34.0,30242.543643414218
35.0,30250.240128358448
36.0,30257.84890907127
37.0,30265.336075511714
38.0,30272.656017971865
39.0,30279.784730123076
40.0,30286.62830820153
41.0,30293.420332414484
42.0,30300.117470189685
43.0,30306.724947183568
44.0,30313.24153028002
45.0,30319.602975692756
46.0,30325.900606878615
47.0,30332.077949273975
48.0,30338.176612658786
49.0,30344.15822942918
50.0,30350.05663007198
51.0,30355.883291382972
52.0,30361.622592513973
53.0,30367.28715787331
54.0,30372.92289881229
55.0,30378.410084434574
56.0,30383.917566818323
57.0,30389.310993626237
58.0,30394.735796670157
59.0,30400.03936118884
60.0,30405.260109710518
61.0,30410.36504800087
62.0,30415.404394345136
63.0,30420.35220919659
64.0,30425.26035385956
65.0,30430.159453273653
66.0,30434.95323909609
67.0,30439.696551417845
68.0,30444.41568179456
69.0,30449.076541151437
70.0,30453.72269843577
71.0,30458.299316643028
72.0,30462.83937411789
73.0,30467.28545424286
74.0,30471.665227897756
75.0,30475.993011608614
76.0,30480.301492798542
77.0,30484.631736443804
78.0,30488.931328995142
79.0,30493.173321437258
80.0,30497.417648532828
81.0,30501.544726512493
82.0,30505.59033841234
83.0,30509.642504017043
84.0,30513.625335095945
85.0,30517.609670064725
86.0,30521.596081162843
87.0,30525.537618929433
88.0,30529.444923870178
89.0,30533.280336370604
90.0,30537.121990493346
91.0,30540.927159236337
92.0,30544.603623430572
93.0,30548.243125614004
94.0,30551.861920726766
95.0,30555.43738618334
96.0,30558.96579331346
97.0,30562.573358788766
98.0,30566.092412422855
99.0,30569.553817569493
100.0,30573.006328390715
101.0,30576.45510201336
102.0,30579.867970520532
103.0,30583.214684939874
104.0,30586.558842161583
105.0,30589.902658799874
106.0,30593.216506167886
107.0,30596.499175613582
108.0,30599.737030969605
109.0,30602.97100903323
110.0,30606.134544005537
111.0,30609.284304887035
112.0,30612.400674443536
113.0,30615.523069824685
114.0,30618.669495286107
115.0,30621.79666856681
116.0,30624.90543475498
117.0,30627.969039044914
118.0,30631.064610736277
119.0,30634.10610483036
120.0,30637.140770819424
121.0,30640.166209783365
122.0,30643.163552748352
123.0,30646.11819156013
124.0,30649.068768558343
125.0,30651.97012479805
126.0,30654.80002430348
127.0,30657.593982816114
128.0,30660.362195286154
129.0,30663.10549907199
130.0,30665.835262884946
131.0,30668.58751532092
132.0,30671.33433860154
133.0,30674.093581401197
134.0,30676.82425166625
135.0,30679.54036203931
136.0,30682.261676812905
137.0,30684.953891408222
138.0,30687.641911015497
139.0,30690.293695322987
140.0,30692.89532586914
141.0,30695.467691602757
142.0,30698.000858461863
143.0,30700.533006222708
144.0,30703.083359721677
145.0,30705.5711646286
146.0,30708.072932725918
147.0,30710.5523536472
148.0,30713.020240962458
149.0,30715.470410410686
150.0,30717.890968719188
151.0,30720.298410816224
152.0,30722.69045516433
153.0,30725.05058079331
154.0,30727.42652283706
155.0,30729.804933291605
156.0,30732.151115094246
157.0,30734.45819850709
158.0,30736.74845017097
159.0,30739.039559060846
160.0,30741.303143412177
161.0,30743.552014246496
162.0,30745.806833140687
163.0,30748.082506251558
164.0,30750.31912896341
165.0,30752.5483530127
166.0,30754.758370731455
167.0,30756.949571702175
168.0,30759.146801410814
169.0,30761.292817477846
170.0,30763.434092046868
171.0,30765.564600282327
172.0,30767.651741420086
173.0,30769.7798572824
174.0,30771.87161067407
175.0,30773.947898523526
176.0,30776.011540457966
177.0,30778.078468529762
178.0,30780.13543302096
179.0,30782.1593608875
180.0,30784.16545513126
181.0,30786.17648261236
182.0,30788.171182989725
183.0,30790.14379615945
184.0,30792.101351845187
185.0,30794.048880348295
186.0,30795.987474907975
187.0,30797.9126509204
188.0,30799.815901423608
189.0,30801.71351172876
190.0,30803.593166107807
191.0,30805.475481552876
192.0,30807.35506352866
193.0,30809.172714766453
194.0,30810.985858896434
195.0,30812.796179095854
196.0,30814.59232013407
197.0,30816.380565615043
198.0,30818.14910211538
199.0,30819.911820000132
200.0,30821.669392062548
201.0,30823.427547933552
202.0,30825.17200459991
203.0,30826.883185170438
204.0,30828.60520989734
205.0,30830.340696304756
206.0,30832.047783991322
207.0,30833.76334491411
208.0,30835.46489858567
209.0,30837.140938892968
210.0,30838.796984235367
211.0,30840.44172627211
212.0,30842.084634281404
213.0,30843.71133688979
214.0,30845.343237889418
215.0,30846.954508030634
216.0,30848.557731834087
217.0,30850.16299398939
218.0,30851.756935733203
219.0,30853.328303575865
220.0,30854.88537747506
221.0,30856.437792446195
222.0,30857.972881144156
223.0,30859.492649397736
224.0,30861.018688452034
225.0,30862.521231803228
226.0,30864.01991485444
227.0,30865.513210090507
228.0,30867.00492273948
229.0,30868.49093014833
230.0,30869.97953789372
231.0,30871.459564824974
232.0,30872.923450728693
233.0,30874.394381990984
234.0,30875.85671798372
235.0,30877.31315312165
236.0,30878.754857417276
237.0,30880.18629931262
238.0,30881.6151699478
239.0,30883.031207284854
240.0,30884.45080421252
241.0,30885.868330032565
242.0,30887.277763653972
243.0,30888.678951231577
244.0,30890.093100457965
245.0,30891.507806073845
246.0,30892.902441257826
247.0,30894.30014071536
248.0,30895.69376517714
249.0,30897.073759493353
250.0,30898.448117124797
251.0,30899.83235738021
252.0,30901.19946107317
253.0,30902.551545596893
254.0,30903.886865126267
255.0,30905.209947753396
256.0,30906.537140370427
257.0,30907.856589077935
258.0,30909.159553252928
259.0,30910.46673874745
260.0,30911.783001001917
261.0,30913.086127483693
262.0,30914.375104185536
263.0,30915.684586880863
264.0,30916.9749678966
265.0,30918.259178939392
266.0,30919.535211052407
267.0,30920.80624699412
268.0,30922.07722797432
269.0,30923.33735933025
270.0,30924.593065016998
271.0,30925.861599686184
272.0,30927.115962763048
273.0,30928.342808198817
274.0,30929.560841382343
275.0,30930.779208634252
276.0,30931.99707976774
277.0,30933.2314373263
278.0,30934.449612526874
279.0,30935.657233192283
280.0,30936.87278243093
281.0,30938.07314886014
282.0,30939.266302205586
283.0,30940.45689403753
284.0,30941.647623489902
285.0,30942.84584882094
286.0,30944.0324306942
287.0,30945.211619843467
288.0,30946.385943674424
289.0,30947.541535331657
290.0,30948.68721116971
291.0,30949.828846212593
292.0,30950.962980930046
293.0,30952.094949440914
294.0,30953.21726184732
295.0,30954.332286475004
296.0,30955.44798671845
297.0,30956.556703130645
298.0,30957.66569378293
299.0,30958.78783645281
300.0,30959.904564666824
301.0,30961.02009313628
302.0,30962.125244322895
303.0,30963.22934648947
304.0,30964.32281971782
305.0,30965.41727631374
306.0,30966.506844686002
307.0,30967.594714045186
308.0,30968.66803295312
309.0,30969.733108701395
310.0,30970.789677238085
311.0,30971.845258511916
312.0,30972.8841189238
313.0,30973.922176323995
314.0,30974.960075500672
315.0,30975.990195368948
316.0,30977.018123819318
317.0,30978.04089652522
318.0,30979.051769404166
319.0,30980.058171194094
320.0,30981.06008875011
321.0,30982.06663186557
322.0,30983.085600520346
323.0,30984.110283273465
324.0,30985.135225244645
325.0,30986.157727089856
326.0,30987.161541274872
327.0,30988.16302550413
328.0,30989.149401220795
329.0,30990.130891756144
330.0,30991.09794043965
331.0,30992.068010100233
332.0,30993.04550660157
333.0,30994.02470679396
334.0,30995.002665097796
335.0,30995.978512017922
336.0,30996.936512387492
337.0,30997.885563341988
338.0,30998.840520379676
339.0,30999.800820026536
340.0,31000.75772934255
341.0,31001.704609859287
342.0,31002.64570188399
343.0,31003.592792946805
344.0,31004.536479921033
345.0,31005.464109066183
346.0,31006.394579603628
347.0,31007.334429904848
348.0,31008.25658365788
349.0,31009.154233522753
350.0,31010.062712381776
351.0,31010.970641432184
352.0,31011.88266257384
353.0,31012.790718753724
354.0,31013.684782721615
355.0,31014.574926491412
356.0,31015.469918293227
357.0,31016.35506193494
358.0,31017.21208137956
359.0,31018.08306441651
360.0,31018.954389388848
361.0,31019.808028600655
362.0,31020.667082781285
363.0,31021.528986173915
364.0,31022.38013053959
365.0,31023.222372209828
366.0,31024.061361016833
367.0,31024.904741402133
368.0,31025.744451765506
369.0,31026.574110414553
370.0,31027.39906321306
371.0,31028.226119466086
372.0,31029.05211805758
373.0,31029.867920221943
374.0,31030.6658651067
375.0,31031.47112929736
376.0,31032.280663129477
377.0,31033.09524416597
378.0,31033.880911773078
379.0,31034.65884599345
380.0,31035.44331089865
381.0,31036.22885148488
382.0,31037.010372127465
383.0,31037.790948365575
384.0,31038.57193697374
385.0,31039.355149365747
386.0,31040.140042946405
387.0,31040.925880789902
388.0,31041.71805876548
389.0,31042.509628895503
390.0,31043.290261838272
391.0,31044.069805793803
392.0,31044.850702985143
393.0,31045.62363939608
394.0,31046.377939155187
395.0,31047.132371913387
396.0,31047.883517237904
397.0,31048.637305314525
398.0,31049.392621001367
399.0,31050.135340542754
400.0,31050.890383728303
401.0,31051.63677305128
402.0,31052.38359771383
403.0,31053.1358886125
404.0,31053.89533399905
405.0,31054.650721226226
406.0,31055.390383487724
407.0,31056.129765220066
408.0,31056.86194932288
409.0,31057.59214345938
410.0,31058.319358911354
411.0,31059.052335285814
412.0,31059.78156930512
413.0,31060.505964051496
414.0,31061.22969348837
415.0,31061.948381094087
416.0,31062.665638279606
417.0,31063.375145758553
418.0,31064.094459001528
419.0,31064.8154384641
420.0,31065.52985369682
421.0,31066.23960242929
422.0,31066.940548442413
423.0,31067.635668666237
424.0,31068.326071097108
425.0,31069.0173036385
426.0,31069.705473752587
427.0,31070.39069396622
428.0,31071.067571753636
429.0,31071.73924122974
430.0,31072.41267741162
431.0,31073.09155672289
432.0,31073.758155915926
433.0,31074.42554509591
434.0,31075.090412894155
435.0,31075.74546642138
436.0,31076.388938214783
437.0,31077.034751242434
438.0,31077.67209952597
439.0,31078.30942380397
440.0,31078.955374492838
441.0,31079.586244699625
442.0,31080.222717183788
443.0,31080.867101723816
444.0,31081.513342072685
445.0,31082.153092341683
446.0,31082.796227482897
447.0,31083.433097303077
448.0,31084.06632118249
449.0,31084.70275134429
450.0,31085.346662514832
451.0,31085.985755444337
452.0,31086.620372825982
453.0,31087.253315565373
454.0,31087.871963636117
455.0,31088.495946000632
456.0,31089.11167968047
457.0,31089.723940219534
458.0,31090.339589042705
459.0,31090.94849456348
460.0,31091.56197041869
461.0,31092.173375430873
462.0,31092.78069922657
463.0,31093.382718481364
464.0,31093.98065443882
465.0,31094.576407304317
466.0,31095.162047839658
467.0,31095.747789680958
468.0,31096.333328642864
469.0,31096.908760661514
470.0,31097.488390383543
471.0,31098.06294939595
472.0,31098.640169085866
473.0,31099.219383498326
474.0,31099.794183561597
475.0,31100.367561511135
476.0,31100.93284278838
477.0,31101.49615892087
478.0,31102.0631988413
479.0,31102.63034761177
480.0,31103.195480175706
481.0,31103.761908911554
482.0,31104.337629981932
483.0,31104.910894555574
484.0,31105.490768368065
485.0,31106.064010485203
486.0,31106.63293718692
487.0,31107.19631881466
488.0,31107.75551901625
489.0,31108.304999351716
490.0,31108.857040734834
491.0,31109.410589283296
492.0,31109.96010225862
493.0,31110.510367057228
494.0,31111.055737963623
495.0,31111.600683761375
496.0,31112.142884213965
497.0,31112.683797970938
498.0,31113.23012913952
499.0,31113.77230064724
500.0,31114.30382660554
501.0,31114.83814038909
502.0,31115.37005820711
503.0,31115.90205331992
504.0,31116.42735022153
505.0,31116.951788770908
506.0,31117.47541454403
507.0,31117.99597143374
508.0,31118.51068165094
509.0,31119.025507876613
510.0,31119.5404576935
511.0,31120.05249544948
512.0,31120.561520013704
513.0,31121.0678885092
514.0,31121.563931552584
515.0,31122.068536487513
516.0,31122.574753289227
517.0,31123.07620551825
518.0,31123.580584249936
519.0,31124.070533413247
520.0,31124.564277930243
521.0,31125.05297015871
522.0,31125.54130221364
523.0,31126.031433269516
524.0,31126.518941545994
525.0,31127.016132589935
526.0,31127.510558902257
527.0,31127.998913795775
528.0,31128.488520841733
529.0,31128.9799896028
530.0,31129.470922002838
531.0,31129.954596202275
532.0,31130.434241953284
533.0,31130.910126439187
534.0,31131.38868152608
535.0,31131.86293972307
536.0,31132.333665553993
537.0,31132.80453482964
538.0,31133.270510168048
539.0,31133.729189619662
540.0,31134.197518337365
541.0,31134.6675488338
542.0,31135.134117395908
543.0,31135.588652219703
544.0,31136.044411012474
545.0,31136.48894417377
546.0,31136.93236461984
547.0,31137.379449992986
548.0,31137.832607223478
549.0,31138.27896177139
550.0,31138.72498752519
551.0,31139.166004701547
552.0,31139.603232958703
553.0,31140.04213628136
554.0,31140.471553510008
555.0,31140.910478841943
556.0,31141.346288595836
557.0,31141.778168385055
558.0,31142.208177176926
559.0,31142.637746585096
560.0,31143.06073275475
561.0,31143.47535524718
562.0,31143.88814900371
563.0,31144.303489912894
564.0,31144.719726964024
565.0,31145.13619838947
566.0,31145.55195224408
567.0,31145.958976439615
568.0,31146.355851146876
569.0,31146.75400479597
570.0,31147.15954080741
571.0,31147.559782445653
572.0,31147.962007315167
573.0,31148.36666813006
574.0,31148.767756027006
575.0,31149.16266935044
576.0,31149.5612931574
577.0,31149.952000821446
578.0,31150.341804169264
579.0,31150.7268822756
580.0,31151.116518845753
581.0,31151.502437299194
582.0,31151.888031728373
583.0,31152.269568325562
584.0,31152.64959316525
585.0,31153.033983542176
586.0,31153.416248320747
587.0,31153.799802528218
588.0,31154.178392228303
589.0,31154.554677811895
590.0,31154.932724999897
591.0,31155.3099023811
592.0,31155.682938270165
593.0,31156.05399303054
594.0,31156.427774639626
595.0,31156.796823511373
596.0,31157.164893942314
597.0,31157.543746789288
598.0,31157.92485729629
599.0,31158.305518877507
600.0,31158.683328275256
601.0,31159.052456219197
602.0,31159.426526675245
603.0,31159.80220449801
604.0,31160.177002321994
605.0,31160.550577987313
606.0,31160.921910619065
607.0,31161.286704803544
608.0,31161.653698382346
609.0,31162.02069155028
610.0,31162.384559244536
611.0,31162.748421698052
612.0,31163.105554751888
613.0,31163.464782060597
614.0,31163.816455734865
615.0,31164.169414538657
616.0,31164.51868507489
617.0,31164.863487629053
618.0,31165.211462678017
619.0,31165.55474180539
620.0,31165.898921049793
621.0,31166.241210480694
622.0,31166.57920535681
623.0,31166.915788221853
624.0,31167.247353215236
625.0,31167.57440862158
626.0,31167.907824100133
627.0,31168.242284962304
628.0,31168.579318188626
629.0,31168.913394056668
630.0,31169.24483041762
631.0,31169.573520283117
632.0,31169.898942118598
633.0,31170.228548204235
634.0,31170.558799490645
635.0,31170.8866174452
636.0,31171.212005603837
637.0,31171.53592187789
638.0,31171.857878583185
639.0,31172.174991960106
640.0,31172.49494346501
641.0,31172.811931872002
642.0,31173.127109873283
643.0,31173.435966365185
644.0,31173.754628910276
645.0,31174.059601464083
646.0,31174.36104848716
647.0,31174.660547939257
648.0,31174.973463205817
649.0,31175.27500318361
650.0,31175.577058729126
651.0,31175.875778995152
652.0,31176.16926115209
653.0,31176.463925456726
654.0,31176.756576005457
655.0,31177.049199070498
656.0,31177.339818761007
657.0,31177.63035516443
658.0,31177.91965598152
659.0,31178.206930211025
660.0,31178.50136376908
661.0,31178.792798330804
662.0,31179.08092362161
663.0,31179.370573853328
664.0,31179.657393412803
665.0,31179.94861666803
666.0,31180.2363006706
667.0,31180.52111144546
668.0,31180.8012426036
669.0,31181.07668316568
670.0,31181.354081559763
671.0,31181.632456388314
672.0,31181.912652884366
673.0,31182.1972869645
674.0,31182.481833560938
675.0,31182.763692546538
676.0,31183.041311783636
677.0,31183.321030957526
678.0,31183.600204292674
679.0,31183.876400074816
680.0,31184.151525668676
681.0,31184.428989754833
682.0,31184.706610606983
683.0,31184.982994856382
684.0,31185.258788035455
685.0,31185.5314657767
686.0,31185.803208956495
687.0,31186.074818064237
688.0,31186.341837361582
689.0,31186.60501177117
690.0,31186.86741974402
691.0,31187.12651035671
692.0,31187.390229211374
693.0,31187.650399272552
694.0,31187.91062698156
695.0,31188.17069487165
696.0,31188.4307724652
697.0,31188.69089336081
698.0,31188.947669617803
699.0,31189.202981063503
700.0,31189.45849910853
701.0,31189.712743991462
702.0,31189.965223078925
703.0,31190.218583914997
704.0,31190.469280381774
705.0,31190.71984891583
706.0,31190.969870687277
707.0,31191.217232558185
708.0,31191.457520912296
709.0,31191.6965598552
710.0,31191.93141810696
711.0,31192.162763356475
712.0,31192.397226003628
713.0,31192.63063014358
714.0,31192.865027082058
715.0,31193.095998525554
716.0,31193.326532854488
717.0,31193.55821323499
718.0,31193.788657408808
719.0,31194.01579379014
720.0,31194.24232445116
721.0,31194.46828636822
722.0,31194.694156285677
723.0,31194.918715394324
724.0,31195.14402809185
725.0,31195.367357537354
726.0,31195.593939308146
727.0,31195.81939454159
728.0,31196.042854524858
729.0,31196.266016387188
730.0,31196.487547297853
731.0,31196.709566760965
732.0,31196.930064529115
733.0,31197.151899796376
734.0,31197.37251882034
735.0,31197.59280779979
736.0,31197.809979772323
737.0,31198.019361603678
738.0,31198.23282154404
739.0,31198.4409744542
740.0,31198.64760372125
741.0,31198.85926685452
742.0,31199.066589069098
743.0,31199.273198260373
744.0,31199.478020017792
745.0,31199.683985005646
746.0,31199.889380412595
747.0,31200.093114627038
748.0,31200.296002879157
749.0,31200.499008125596
750.0,31200.703357164566
751.0,31200.905556214566
752.0,31201.103592808988
753.0,31201.30068409597
754.0,31201.49564816086
755.0,31201.692901486414
756.0,31201.88893002236
757.0,31202.080694674107
758.0,31202.273484542064
759.0,31202.464278948242
760.0,31202.653817370032
761.0,31202.84223244139
762.0,31203.02917664365
763.0,31203.21305189198
764.0,31203.393867630035
765.0,31203.575920603587
766.0,31203.75882306138
767.0,31203.940267661284
768.0,31204.11935063756
769.0,31204.298304241733
770.0,31204.47725776188
771.0,31204.65516355684
772.0,31204.83068569872
773.0,31205.00528281673
774.0,31205.181197117607
775.0,31205.35675035509
776.0,31205.52963425375
777.0,31205.703286053682
778.0,31205.876754130168
779.0,31206.049176116903
780.0,31206.2228271926
781.0,31206.396561579393
782.0,31206.563114409637
783.0,31206.730727022386
784.0,31206.897773616733
785.0,31207.063783917012
786.0,31207.23042303249
787.0,31207.39602834325
788.0,31207.561959870054
789.0,31207.72691061601
790.0,31207.88844493206
791.0,31208.046072673682
792.0,31208.208330279296
793.0,31208.37100798348
794.0,31208.537337681406
795.0,31208.702314693008
796.0,31208.86530275869
797.0,31209.02485621149
798.0,31209.182855931518
799.0,31209.34173962776
800.0,31209.499189962273
801.0,31209.659234176564
802.0,31209.81917289989
803.0,31209.979461521674
804.0,31210.139809782355
805.0,31210.297892469116
806.0,31210.457675267116
807.0,31210.616942025576
808.0,31210.774231308547
809.0,31210.926794698036
810.0,31211.080646636554
811.0,31211.230521572066
812.0,31211.381887412736
813.0,31211.53256244707
814.0,31211.68237543609
815.0,31211.828030195436
816.0,31211.980556459737
817.0,31212.13143823097
818.0,31212.282941042125
819.0,31212.433461152425
820.0,31212.58397916496
821.0,31212.733758268925
822.0,31212.882850501308
823.0,31213.030944434468
824.0,31213.179877082224
825.0,31213.32861259803
826.0,31213.477561749147
827.0,31213.625007389706
828.0,31213.7715490837
829.0,31213.91792432745
830.0,31214.063013873867
831.0,31214.209126640868
832.0,31214.351815702343
833.0,31214.494557969658
834.0,31214.63713723562
835.0,31214.778876991895
836.0,31214.920810306434
837.0,31215.06203615393
838.0,31215.199664408847
839.0,31215.336414922705
840.0,31215.47428918664
841.0,31215.609007859824
842.0,31215.74600633948
843.0,31215.884313868777
844.0,31216.02288695916
845.0,31216.15684003047
846.0,31216.29244265025
847.0,31216.428115495954
848.0,31216.565210772806
849.0,31216.704090557236
850.0,31216.839370092093
851.0,31216.97029653081
852.0,31217.104743122974
853.0,31217.238362200354
854.0,31217.3706901517
855.0,31217.502156451013
856.0,31217.633822708314
857.0,31217.76277628619
858.0,31217.890987309518
859.0,31218.021154066537
860.0,31218.15623079841
861.0,31218.29025192592
862.0,31218.422198307373
863.0,31218.553749002458
864.0,31218.687712912048
865.0,31218.820457889793
866.0,31218.952495954953
867.0,31219.08052514608
868.0,31219.21005975335
869.0,31219.339868058705
870.0,31219.470328635805
871.0,31219.598765843904
872.0,31219.72721488634
873.0,31219.85561733695
874.0,31219.983291514487
875.0,31220.105300751282
876.0,31220.22625448522
877.0,31220.347914007387
878.0,31220.465669931866
879.0,31220.58309904739
880.0,31220.700163930363
881.0,31220.81651837888
882.0,31220.933220702405
883.0,31221.048805321032
884.0,31221.16383067989
885.0,31221.280135806628
886.0,31221.395773757737
887.0,31221.510836989095
888.0,31221.62590969221
889.0,31221.745088600903
890.0,31221.865541616375
891.0,31221.98450984698
892.0,31222.1031099405
893.0,31222.221531312833
894.0,31222.340828258057
895.0,31222.459669959637
896.0,31222.574657211255
897.0,31222.690691975917
898.0,31222.807127641667
899.0,31222.919539749866
900.0,31223.031955561535
901.0,31223.146158234293
902.0,31223.256967450357
903.0,31223.369919589073
904.0,31223.482470974996
905.0,31223.593185192265
906.0,31223.705595793483
907.0,31223.81647342134
908.0,31223.927163993958
909.0,31224.03834346644
910.0,31224.14886854979
911.0,31224.258431683185
912.0,31224.36665075777
913.0,31224.47378355931
914.0,31224.580558380607
915.0,31224.688152893203
916.0,31224.79558191814
917.0,31224.90269049677
918.0,31225.00970780472
919.0,31225.11536636712
920.0,31225.221102310403
921.0,31225.32597042683
922.0,31225.430535245152
923.0,31225.53475585166
924.0,31225.63997882978
925.0,31225.744593574498
926.0,31225.84962758026
927.0,31225.95296408788
928.0,31226.054425722872
929.0,31226.154921038367
930.0,31226.254562637827
931.0,31226.354013219498
932.0,31226.451699402685
933.0,31226.550979670028
934.0,31226.651225674363
935.0,31226.750996976603
936.0,31226.84882343153
937.0,31226.950449957978
938.0,31227.04924916668
939.0,31227.146364254928
940.0,31227.245218241733
941.0,31227.343602754805
942.0,31227.442816791903
943.0,31227.54567102436
944.0,31227.64734912662
945.0,31227.748842909314
946.0,31227.850162518407
947.0,31227.951036547638
948.0,31228.04928682575
949.0,31228.14739504826
950.0,31228.246023213713
951.0,31228.344672948024
952.0,31228.442703684286
953.0,31228.54025005533
954.0,31228.637630869915
955.0,31228.734791363444
956.0,31228.83180128754
957.0,31228.92894979799
958.0,31229.02517386839
959.0,31229.12160805695
960.0,31229.218314508522
961.0,31229.314688278937
962.0,31229.410716746723
963.0,31229.505518403683
964.0,31229.59827422211
965.0,31229.69105253874
966.0,31229.780854908506
967.0,31229.87144245835
968.0,31229.960814428057
969.0,31230.05132897729
970.0,31230.142193676973
971.0,31230.232498770936
972.0,31230.321540819656
973.0,31230.40920803428
974.0,31230.495991128602
975.0,31230.58346104237
976.0,31230.671380370295
977.0,31230.759250965126
978.0,31230.846544407123
979.0,31230.933093923395
980.0,31231.020134565224
981.0,31231.10689418621
982.0,31231.192994364486
983.0,31231.278333484184
984.0,31231.364974430435
985.0,31231.45213716738
986.0,31231.539477809896
987.0,31231.623970330227
988.0,31231.70807292288
989.0,31231.792958346843
990.0,31231.879677455738
991.0,31231.96615804721
992.0,31232.05069737508
993.0,31232.135759888268
994.0,31232.22032593444
995.0,31232.305165111895
996.0,31232.389053916246
997.0,31232.437564957527
998.0,31232.4502018
999.0,31232.4502018
1000.0,31232.4502018
1001.0,31232.4502018
1002.0,31232.4502018
1003.0,31232.4502018
1004.0,31232.4502018
1005.0,31232.4502018
1006.0,31232.4502018
1007.0,31232.4502018
1008.0,31232.4502018
1009.0,31232.4502018
1010.0,31232.4502018
1011.0,31232.4502018
1012.0,31232.4502018
1013.0,31232.4502018
1014.0,31232.4502018
1015.0,31232.4502018
1016.0,31232.4502018
1017.0,31232.4502018
1018.0,31232.4502018
1019.0,31232.4502018
1020.0,31232.4502018
1021.0,31232.4502018
1022.0,31232.4502018
1023.0,31232.4502018
1024.0,31232.4502018
1025.0,31232.4502018
1026.0,31232.4502018
1027.0,31232.4502018
1028.0,31232.4502018
1029.0,31232.4502018
1030.0,31232.4502018
1031.0,31232.4502018
1032.0,31232.4502018
1033.0,31232.4502018
1034.0,31232.4502018
1035.0,31232.4502018
1036.0,31232.4502018
1037.0,31232.4502018
1038.0,31232.4502018
1039.0,31232.4502018
1040.0,31232.4502018
1041.0,31232.4502018
1042.0,31232.4502018
1043.0,31232.4502018
1044.0,31232.4502018
1045.0,31232.4502018
1046.0,31232.4502018
1047.0,31232.4502018
1048.0,31232.4502018
1049.0,31232.4502018
1050.0,31232.4502018
1051.0,31232.4502018
1052.0,31232.4502018
1053.0,31232.4502018
1054.0,31232.4502018
1055.0,31232.4502018
1056.0,31232.4502018
1057.0,31232.4502018
1058.0,31232.4502018
1059.0,31232.4502018
1060.0,31232.4502018
1061.0,31232.4502018
1062.0,31232.4502018
1063.0,31232.4502018
1064.0,31232.4502018
1065.0,31232.4502018
1066.0,31232.4502018
1067.0,31232.4502018
1068.0,31232.4502018
1069.0,31232.4502018
1070.0,31232.4502018
1071.0,31232.4502018
1072.0,31232.4502018
1073.0,31232.4502018
1074.0,31232.4502018
1075.0,31232.4502018
1076.0,31232.4502018
1077.0,31232.4502018
1078.0,31232.4502018
1079.0,31232.4502018
1080.0,31232.4502018
1081.0,31232.4502018
1082.0,31232.4502018
1083.0,31232.4502018
1084.0,31232.4502018
1085.0,31232.4502018
1086.0,31232.4502018
1087.0,31232.4502018
1088.0,31232.4502018
1089.0,31232.4502018
1090.0,31232.4502018
1091.0,31232.4502018
1092.0,31232.4502018
1093.0,31232.4502018
1094.0,31232.4502018
1095.0,31232.4502018
1096.0,31232.4502018
1097.0,31232.4502018
1098.0,31232.4502018
1099.0,31232.4502018
1100.0,31232.4502018
1101.0,31232.4502018
1102.0,31232.4502018
1103.0,31232.4502018
1104.0,31232.4502018
1105.0,31232.4502018
1106.0,31232.4502018
1107.0,31232.4502018
1108.0,31232.4502018
1109.0,31232.4502018
1110.0,31232.4502018
1111.0,31232.4502018
1112.0,31232.4502018
1113.0,31232.4502018
1114.0,31232.4502018
1115.0,31232.4502018
1116.0,31232.4502018
1117.0,31232.4502018
1118.0,31232.4502018
1119.0,31232.4502018
1120.0,31232.4502018
1121.0,31232.4502018
1122.0,31232.4502018
1123.0,31232.4502018
1124.0,31232.4502018
1125.0,31232.4502018
1126.0,31232.4502018
1127.0,31232.4502018
1128.0,31232.4502018
1129.0,31232.4502018
1130.0,31232.4502018
1131.0,31232.4502018
1132.0,31232.4502018
1133.0,31232.4502018
1134.0,31232.4502018
1135.0,31232.4502018
1136.0,31232.4502018
1137.0,31232.4502018
1138.0,31232.4502018
1139.0,31232.4502018
1140.0,31232.4502018
1141.0,31232.4502018
1142.0,31232.4502018
1143.0,31232.4502018
1144.0,31232.4502018
1145.0,31232.4502018
1146.0,31232.4502018
1147.0,31232.4502018
1148.0,31232.4502018
1149.0,31232.4502018
1150.0,31232.4502018
1151.0,31232.4502018
1152.0,31232.4502018
1153.0,31232.4502018
1154.0,31232.4502018
1155.0,31232.4502018
1156.0,31232.4502018
1157.0,31232.4502018
1158.0,31232.4502018
1159.0,31232.4502018
1160.0,31232.4502018
1161.0,31232.4502018
1162.0,31232.4502018
1163.0,31232.4502018
1164.0,31232.4502018
1165.0,31232.4502018
1166.0,31232.4502018
1167.0,31232.4502018
1168.0,31232.4502018
1169.0,31232.4502018
1170.0,31232.4502018
1171.0,31232.4502018
1172.0,31232.4502018
1173.0,31232.4502018
1174.0,31232.4502018
1175.0,31232.4502018
1176.0,31232.4502018
1177.0,31232.4502018
1178.0,31232.4502018
1179.0,31232.4502018
1180.0,31232.4502018
1181.0,31232.4502018
1182.0,31232.4502018
1183.0,31232.4502018
1184.0,31232.4502018
1185.0,31232.4502018
1186.0,31232.4502018
1187.0,31232.4502018
1188.0,31232.4502018
1189.0,31232.4502018
1190.0,31232.4502018
1191.0,31232.4502018
1192.0,31232.4502018
1193.0,31232.4502018
1194.0,31232.4502018
1195.0,31232.4502018
1196.0,31232.4502018
1197.0,31232.4502018
1198.0,31232.4502018
1199.0,31232.4502018
1200.0,31232.4502018
1201.0,31232.4502018
1202.0,31232.4502018
1203.0,31232.4502018
1204.0,31232.4502018
1205.0,31232.4502018
1206.0,31232.4502018
1207.0,31232.4502018
1208.0,31232.4502018
1209.0,31232.4502018
1210.0,31232.4502018
1211.0,31232.4502018
1212.0,31232.4502018
1213.0,31232.4502018
1214.0,31232.4502018
1215.0,31232.4502018
1216.0,31232.4502018
1217.0,31232.4502018
1218.0,31232.4502018
1219.0,31232.4502018
1220.0,31232.4502018
1221.0,31232.4502018
1222.0,31232.4502018
1223.0,31232.4502018
1224.0,31232.4502018
1225.0,31232.4502018
1226.0,31232.4502018
1227.0,31232.4502018
1228.0,31232.4502018
1229.0,31232.4502018
1230.0,31232.4502018
1231.0,31232.4502018
1232.0,31232.4502018
1233.0,31232.4502018
1234.0,31232.4502018
1235.0,31232.4502018
1236.0,31232.4502018
1237.0,31232.4502018
1238.0,31232.4502018
1239.0,31232.4502018
1240.0,31232.4502018
1241.0,31232.4502018
1242.0,31232.4502018
1243.0,31232.4502018
1244.0,31232.4502018
1245.0,31232.4502018
1246.0,31232.4502018
1247.0,31232.4502018
1248.0,31232.4502018
1249.0,31232.4502018
1250.0,31232.4502018
1251.0,31232.4502018
1252.0,31232.4502018
1253.0,31232.4502018
1254.0,31232.4502018
1255.0,31232.4502018
1256.0,31232.4502018
1257.0,31232.4502018
1258.0,31232.4502018
1259.0,31232.4502018
1260.0,31232.4502018
1261.0,31232.4502018
1262.0,31232.4502018
1263.0,31232.4502018
1264.0,31232.4502018
1265.0,31232.4502018
1266.0,31232.4502018
1267.0,31232.4502018
1268.0,31232.4502018
1269.0,31232.4502018
1270.0,31232.4502018
1271.0,31232.4502018
1272.0,31232.4502018
1273.0,31232.4502018
1274.0,31232.4502018
1275.0,31232.4502018
1276.0,31232.4502018
1277.0,31232.4502018
1278.0,31232.4502018
1279.0,31232.4502018
1280.0,31232.4502018
1281.0,31232.4502018
1282.0,31232.4502018
1283.0,31232.4502018
1284.0,31232.4502018
1285.0,31232.4502018
1286.0,31232.4502018
1287.0,31232.4502018
1288.0,31232.4502018
1289.0,31232.4502018
1290.0,31232.4502018
1291.0,31232.4502018
1292.0,31232.4502018
1293.0,31232.4502018
1294.0,31232.4502018
1295.0,31232.4502018
1296.0,31232.4502018
1297.0,31232.4502018
1298.0,31232.4502018
1299.0,31232.4502018
1300.0,31232.4502018
1301.0,31232.4502018
1302.0,31232.4502018
1303.0,31232.4502018
1304.0,31232.4502018
1305.0,31232.4502018
1306.0,31232.4502018
1307.0,31232.4502018
1308.0,31232.4502018
1309.0,31232.4502018
1310.0,31232.4502018
1311.0,31232.4502018
1312.0,31232.4502018
1313.0,31232.4502018
1314.0,31232.4502018
1315.0,31232.4502018
1316.0,31232.4502018
1317.0,31232.4502018
1318.0,31232.4502018
1319.0,31232.4502018
1320.0,31232.4502018
1321.0,31232.4502018
1322.0,31232.4502018
1323.0,31232.4502018
1324.0,31232.4502018
1325.0,31232.4502018
1326.0,31232.4502018
1327.0,31232.4502018
1328.0,31232.4502018
1329.0,31232.4502018
1330.0,31232.4502018
1331.0,31232.4502018
1332.0,31232.4502018
1333.0,31232.4502018
1334.0,31232.4502018
1335.0,31232.4502018
1336.0,31232.4502018
1337.0,31232.4502018
1338.0,31232.4502018
1339.0,31232.4502018
1340.0,31232.4502018
1341.0,31232.4502018
1342.0,31232.4502018
1343.0,31232.4502018
1344.0,31232.4502018
1345.0,31232.4502018
1346.0,31232.4502018
1347.0,31232.4502018
1348.0,31232.4502018
1349.0,31232.4502018
1350.0,31232.4502018
1351.0,31232.4502018
1352.0,31232.4502018
1353.0,31232.4502018
1354.0,31232.4502018
1355.0,31232.4502018
1356.0,31232.4502018
1357.0,31232.4502018
1358.0,31232.4502018
1359.0,31232.4502018
1360.0,31232.4502018
1361.0,31232.4502018
1362.0,31232.4502018
1363.0,31232.4502018
1364.0,31232.4502018
1365.0,31232.4502018
1366.0,31232.4502018
1367.0,31232.4502018
1368.0,31232.4502018
1369.0,31232.4502018
1370.0,31232.4502018
1371.0,31232.4502018
1372.0,31232.4502018
1373.0,31232.4502018
1374.0,31232.4502018
1375.0,31232.4502018
1376.0,31232.4502018
1377.0,31232.4502018
1378.0,31232.4502018
1379.0,31232.4502018
1380.0,31232.4502018
1381.0,31232.4502018
1382.0,31232.4502018
1383.0,31232.4502018
1384.0,31232.4502018
1385.0,31232.4502018
1386.0,31232.4502018
1387.0,31232.4502018
1388.0,31232.4502018
1389.0,31232.4502018
1390.0,31232.4502018
1391.0,31232.4502018
1392.0,31232.4502018
1393.0,31232.4502018
1394.0,31232.4502018
1395.0,31232.4502018
1396.0,31232.4502018
1397.0,31232.4502018
1398.0,31232.4502018
1399.0,31232.4502018
1400.0,31232.4502018
1401.0,31232.4502018
1402.0,31232.4502018
1403.0,31232.4502018
1404.0,31232.4502018
1405.0,31232.4502018
1406.0,31232.4502018
1407.0,31232.4502018
1408.0,31232.4502018
1409.0,31232.4502018
1410.0,31232.4502018
1411.0,31232.4502018
1412.0,31232.4502018
1413.0,31232.4502018
1414.0,31232.4502018
1415.0,31232.4502018
1416.0,31232.4502018
1417.0,31232.4502018
1418.0,31232.4502018
1419.0,31232.4502018
1420.0,31232.4502018
1421.0,31232.4502018
1422.0,31232.4502018
1423.0,31232.4502018
1424.0,31232.4502018
1425.0,31232.4502018
1426.0,31232.4502018
1427.0,31232.4502018
1428.0,31232.4502018
1429.0,31232.4502018
1430.0,31232.4502018
1431.0,31232.4502018
1432.0,31232.4502018
1433.0,31232.4502018
1434.0,31232.4502018
1435.0,31232.4502018
1436.0,31232.4502018
1437.0,31232.4502018
1438.0,31232.4502018
1439.0,31232.4502018
1440.0,31232.4502018
1441.0,31232.4502018
1442.0,31232.4502018
1443.0,31232.4502018
1444.0,31232.4502018
1445.0,31232.4502018
1446.0,31232.4502018
1447.0,31232.4502018
1448.0,31232.4502018
1449.0,31232.4502018
1450.0,31232.4502018
1451.0,31232.4502018
1452.0,31232.4502018
1453.0,31232.4502018
1454.0,31232.4502018
1455.0,31232.4502018
1456.0,31232.4502018
1457.0,31232.4502018
1458.0,31232.4502018
1459.0,31232.4502018
1460.0,31232.4502018
1461.0,31232.4502018
1462.0,31232.4502018
1463.0,31232.4502018
1464.0,31232.4502018
1465.0,31232.4502018
1466.0,31232.4502018
1467.0,31232.4502018
1468.0,31232.4502018
1469.0,31232.4502018
1470.0,31232.4502018
1471.0,31232.4502018
1472.0,31232.4502018
1473.0,31232.4502018
1474.0,31232.4502018
1475.0,31232.4502018
1476.0,31232.4502018
1477.0,31232.4502018
1478.0,31232.4502018
1479.0,31232.4502018
1480.0,31232.4502018
1481.0,31232.4502018
1482.0,31232.4502018
1483.0,31232.4502018
1484.0,31232.4502018
1485.0,31232.4502018
1486.0,31232.4502018
1487.0,31232.4502018
1488.0,31232.4502018
1489.0,31232.4502018
1490.0,31232.4502018
1491.0,31232.4502018
1492.0,31232.4502018
1493.0,31232.4502018
1494.0,31232.4502018
1495.0,31232.4502018
1496.0,31232.4502018
1497.0,31232.4502018
1498.0,31232.4502018
1499.0,31232.4502018
1500.0,31232.4502018
1501.0,31232.4502018
1502.0,31232.4502018
1503.0,31232.4502018
1504.0,31232.4502018
1505.0,31232.4502018
1506.0,31232.4502018
1507.0,31232.4502018
1508.0,31232.4502018
1509.0,31232.4502018
1510.0,31232.4502018
1511.0,31232.4502018
1512.0,31232.4502018
1513.0,31232.4502018
1514.0,31232.4502018
1515.0,31232.4502018
1516.0,31232.4502018
1517.0,31232.4502018
1518.0,31232.4502018
1519.0,31232.4502018
1520.0,31232.4502018
1521.0,31232.4502018
1522.0,31232.4502018
1523.0,31232.4502018
1524.0,31232.4502018
1525.0,31232.4502018
1526.0,31232.4502018
1527.0,31232.4502018
1528.0,31232.4502018
1529.0,31232.4502018
1530.0,31232.4502018
1531.0,31232.4502018
1532.0,31232.4502018
1533.0,31232.4502018
1534.0,31232.4502018
1535.0,31232.4502018
1536.0,31232.4502018
1537.0,31232.4502018
1538.0,31232.4502018
1539.0,31232.4502018
1540.0,31232.4502018
1541.0,31232.4502018
1542.0,31232.4502018
1543.0,31232.4502018
1544.0,31232.4502018
1545.0,31232.4502018
1546.0,31232.4502018
1547.0,31232.4502018
1548.0,31232.4502018
1549.0,31232.4502018
1550.0,31232.4502018
1551.0,31232.4502018
1552.0,31232.4502018
1553.0,31232.4502018
1554.0,31232.4502018
1555.0,31232.4502018
1556.0,31232.4502018
1557.0,31232.4502018
1558.0,31232.4502018
1559.0,31232.4502018
1560.0,31232.4502018
1561.0,31232.4502018
1562.0,31232.4502018
1563.0,31232.4502018
1564.0,31232.4502018
1565.0,31232.4502018
1566.0,31232.4502018
1567.0,31232.4502018
1568.0,31232.4502018
1569.0,31232.4502018
1570.0,31232.4502018
1571.0,31232.4502018
1572.0,31232.4502018
1573.0,31232.4502018
1574.0,31232.4502018
1575.0,31232.4502018
1576.0,31232.4502018
1577.0,31232.4502018
1578.0,31232.4502018
1579.0,31232.4502018
1580.0,31232.4502018
1581.0,31232.4502018
1582.0,31232.4502018
1583.0,31232.4502018
1584.0,31232.4502018
1585.0,31232.4502018
1586.0,31232.4502018
1587.0,31232.4502018
1588.0,31232.4502018
1589.0,31232.4502018
1590.0,31232.4502018
1591.0,31232.4502018
1592.0,31232.4502018
1593.0,31232.4502018
1594.0,31232.4502018
1595.0,31232.4502018
1596.0,31232.4502018
1597.0,31232.4502018
1598.0,31232.4502018
1599.0,31232.4502018
1600.0,31232.4502018
1601.0,31232.4502018
1602.0,31232.4502018
1603.0,31232.4502018
1604.0,31232.4502018
1605.0,31232.4502018
1606.0,31232.4502018
1607.0,31232.4502018
1608.0,31232.4502018
1609.0,31232.4502018
1610.0,31232.4502018
1611.0,31232.4502018
1612.0,31232.4502018
1613.0,31232.4502018
1614.0,31232.4502018
1615.0,31232.4502018
1616.0,31232.4502018
1617.0,31232.4502018
1618.0,31232.4502018
1619.0,31232.4502018
1620.0,31232.4502018
1621.0,31232.4502018
1622.0,31232.4502018
1623.0,31232.4502018
1624.0,31232.4502018
1625.0,31232.4502018
1626.0,31232.4502018
1627.0,31232.4502018
1628.0,31232.4502018
1629.0,31232.4502018
1630.0,31232.4502018
1631.0,31232.4502018
1632.0,31232.4502018
1633.0,31232.4502018
1634.0,31232.4502018
1635.0,31232.4502018
1636.0,31232.4502018
1637.0,31232.4502018
1638.0,31232.4502018
1639.0,31232.4502018
1640.0,31232.4502018
1641.0,31232.4502018
1642.0,31232.4502018
1643.0,31232.4502018
1644.0,31232.4502018
1645.0,31232.4502018
1646.0,31232.4502018
1647.0,31232.4502018
1648.0,31232.4502018
1649.0,31232.4502018
1650.0,31232.4502018
1651.0,31232.4502018
1652.0,31232.4502018
1653.0,31232.4502018
1654.0,31232.4502018
1655.0,31232.4502018
1656.0,31232.4502018
1657.0,31232.4502018
1658.0,31232.4502018
1659.0,31232.4502018
1660.0,31232.4502018
1661.0,31232.4502018
1662.0,31232.4502018
1663.0,31232.4502018
1664.0,31232.4502018
1665.0,31232.4502018
1666.0,31232.4502018
1667.0,31232.4502018
1668.0,31232.4502018
1669.0,31232.4502018
1670.0,31232.4502018
1671.0,31232.4502018
1672.0,31232.4502018
1673.0,31232.4502018
1674.0,31232.4502018
1675.0,31232.4502018
1676.0,31232.4502018
1677.0,31232.4502018
1678.0,31232.4502018
1679.0,31232.4502018
1680.0,31232.4502018
1681.0,31232.4502018
1682.0,31232.4502018
1683.0,31232.4502018
1684.0,31232.4502018
1685.0,31232.4502018
1686.0,31232.4502018
1687.0,31232.4502018
1688.0,31232.4502018
1689.0,31232.4502018
1690.0,31232.4502018
1691.0,31232.4502018
1692.0,31232.4502018
1693.0,31232.4502018
1694.0,31232.4502018
1695.0,31232.4502018
1696.0,31232.4502018
1697.0,31232.4502018
1698.0,31232.4502018
1699.0,31232.4502018
1700.0,31232.4502018
1701.0,31232.4502018
1702.0,31232.4502018
1703.0,31232.4502018
1704.0,31232.4502018
1705.0,31232.4502018
1706.0,31232.4502018
1707.0,31232.4502018
1708.0,31232.4502018
1709.0,31232.4502018
1710.0,31232.4502018
1711.0,31232.4502018
1712.0,31232.4502018
1713.0,31232.4502018
1714.0,31232.4502018
1715.0,31232.4502018
1716.0,31232.4502018
1717.0,31232.4502018
1718.0,31232.4502018
1719.0,31232.4502018
1720.0,31232.4502018
1721.0,31232.4502018
1722.0,31232.4502018
1723.0,31232.4502018
1724.0,31232.4502018
1725.0,31232.4502018
1726.0,31232.4502018
1727.0,31232.4502018
1728.0,31232.4502018
1729.0,31232.4502018
1730.0,31232.4502018
1731.0,31232.4502018
1732.0,31232.4502018
1733.0,31232.4502018
1734.0,31232.4502018
1735.0,31232.4502018
1736.0,31232.4502018
1737.0,31232.4502018
1738.0,31232.4502018
1739.0,31232.4502018
1740.0,31232.4502018
1741.0,31232.4502018
1742.0,31232.4502018
1743.0,31232.4502018
1744.0,31232.4502018
1745.0,31232.4502018
1746.0,31232.4502018
1747.0,31232.4502018
1748.0,31232.4502018
1749.0,31232.4502018
1750.0,31232.4502018
1751.0,31232.4502018
1752.0,31232.4502018
1753.0,31232.4502018
1754.0,31232.4502018
1755.0,31232.4502018
1756.0,31232.4502018
1757.0,31232.4502018
1758.0,31232.4502018
1759.0,31232.4502018
1760.0,31232.4502018
1761.0,31232.4502018
1762.0,31232.4502018
1763.0,31232.4502018
1764.0,31232.4502018
1765.0,31232.4502018
1766.0,31232.4502018
1767.0,31232.4502018
1768.0,31232.4502018
1769.0,31232.4502018
1770.0,31232.4502018
1771.0,31232.4502018
1772.0,31232.4502018
1773.0,31232.4502018
1774.0,31232.4502018
1775.0,31232.4502018
1776.0,31232.4502018
1777.0,31232.4502018
1778.0,31232.4502018
1779.0,31232.4502018
1780.0,31232.4502018
1781.0,31232.4502018
1782.0,31232.4502018
1783.0,31232.4502018
1784.0,31232.4502018
1785.0,31232.4502018
1786.0,31232.4502018
1787.0,31232.4502018
1788.0,31232.4502018
1789.0,31232.4502018
1790.0,31232.4502018
1791.0,31232.4502018
1792.0,31232.4502018
1793.0,31232.4502018
1794.0,31232.4502018
1795.0,31232.4502018
1796.0,31232.4502018
1797.0,31232.4502018
1798.0,31232.4502018
1799.0,31232.4502018
1800.0,31232.4502018
1801.0,31232.4502018
1802.0,31232.4502018
1803.0,31232.4502018
1804.0,31232.4502018
1805.0,31232.4502018
1806.0,31232.4502018
1807.0,31232.4502018
1808.0,31232.4502018
1809.0,31232.4502018
1810.0,31232.4502018
1811.0,31232.4502018
1812.0,31232.4502018
1813.0,31232.4502018
1814.0,31232.4502018
1815.0,31232.4502018
1816.0,31232.4502018
1817.0,31232.4502018
1818.0,31232.4502018
1819.0,31232.4502018
1820.0,31232.4502018
1821.0,31232.4502018
1822.0,31232.4502018
1823.0,31232.4502018
1824.0,31232.4502018
1825.0,31232.4502018
1826.0,31232.4502018
1827.0,31232.4502018
1828.0,31232.4502018
1829.0,31232.4502018
1830.0,31232.4502018
1831.0,31232.4502018
1832.0,31232.4502018
1833.0,31232.4502018
1834.0,31232.4502018
1835.0,31232.4502018
1836.0,31232.4502018
1837.0,31232.4502018
1838.0,31232.4502018
1839.0,31232.4502018
1840.0,31232.4502018
1841.0,31232.4502018
1842.0,31232.4502018
1843.0,31232.4502018
1844.0,31232.4502018
1845.0,31232.4502018
1846.0,31232.4502018
1847.0,31232.4502018
1848.0,31232.4502018
1849.0,31232.4502018
1850.0,31232.4502018
1851.0,31232.4502018
1852.0,31232.4502018
1853.0,31232.4502018
1854.0,31232.4502018
1855.0,31232.4502018
1856.0,31232.4502018
1857.0,31232.4502018
1858.0,31232.4502018
1859.0,31232.4502018
1860.0,31232.4502018
1861.0,31232.4502018
1862.0,31232.4502018
1863.0,31232.4502018
1864.0,31232.4502018
1865.0,31232.4502018
1866.0,31232.4502018
1867.0,31232.4502018
1868.0,31232.4502018
1869.0,31232.4502018
1870.0,31232.4502018
1871.0,31232.4502018
1872.0,31232.4502018
1873.0,31232.4502018
1874.0,31232.4502018
1875.0,31232.4502018
1876.0,31232.4502018
1877.0,31232.4502018
1878.0,31232.4502018
1879.0,31232.4502018
1880.0,31232.4502018
1881.0,31232.4502018
1882.0,31232.4502018
1883.0,31232.4502018
1884.0,31232.4502018
1885.0,31232.4502018
1886.0,31232.4502018
1887.0,31232.4502018
1888.0,31232.4502018
1889.0,31232.4502018
1890.0,31232.4502018
1891.0,31232.4502018
1892.0,31232.4502018
1893.0,31232.4502018
1894.0,31232.4502018
1895.0,31232.4502018
1896.0,31232.4502018
1897.0,31232.4502018
1898.0,31232.4502018
1899.0,31232.4502018
1900.0,31232.4502018
1901.0,31232.4502018
1902.0,31232.4502018
1903.0,31232.4502018
1904.0,31232.4502018
1905.0,31232.4502018
1906.0,31232.4502018
1907.0,31232.4502018
1908.0,31232.4502018
1909.0,31232.4502018
1910.0,31232.4502018
1911.0,31232.4502018
1912.0,31232.4502018
1913.0,31232.4502018
1914.0,31232.4502018
1915.0,31232.4502018
1916.0,31232.4502018
1917.0,31232.4502018
1918.0,31232.4502018
1919.0,31232.4502018
1920.0,31232.4502018
1921.0,31232.4502018
1922.0,31232.4502018
1923.0,31232.4502018
1924.0,31232.4502018
1925.0,31232.4502018
1926.0,31232.4502018
1927.0,31232.4502018
1928.0,31232.4502018
1929.0,31232.4502018
1930.0,31232.4502018
1931.0,31232.4502018
1932.0,31232.4502018
1933.0,31232.4502018
1934.0,31232.4502018
1935.0,31232.4502018
1936.0,31232.4502018
1937.0,31232.4502018
1938.0,31232.4502018
1939.0,31232.4502018
1940.0,31232.4502018
1941.0,31232.4502018
1942.0,31232.4502018
1943.0,31232.4502018
1944.0,31232.4502018
1945.0,31232.4502018
1946.0,31232.4502018
1947.0,31232.4502018
1948.0,31232.4502018
1949.0,31232.4502018
1950.0,31232.4502018
1951.0,31232.4502018
1952.0,31232.4502018
1953.0,31232.4502018
1954.0,31232.4502018
1955.0,31232.4502018
1956.0,31232.4502018
1957.0,31232.4502018
1958.0,31232.4502018
1959.0,31232.4502018
1960.0,31232.4502018
1961.0,31232.4502018
1962.0,31232.4502018
1963.0,31232.4502018
1964.0,31232.4502018
1965.0,31232.4502018
1966.0,31232.4502018
1967.0,31232.4502018
1968.0,31232.4502018
1969.0,31232.4502018
1970.0,31232.4502018
1971.0,31232.4502018
1972.0,31232.4502018
1973.0,31232.4502018
1974.0,31232.4502018
1975.0,31232.4502018
1976.0,31232.4502018
1977.0,31232.4502018
1978.0,31232.4502018
1979.0,31232.4502018
1980.0,31232.4502018
1981.0,31232.4502018
1982.0,31232.4502018
1983.0,31232.4502018
1984.0,31232.4502018
1985.0,31232.4502018
1986.0,31232.4502018
1987.0,31232.4502018
1988.0,31232.4502018
1989.0,31232.4502018
1990.0,31232.4502018
1991.0,31232.4502018
1992.0,31232.4502018
1993.0,31232.4502018
1994.0,31232.4502018
1995.0,31232.4502018
1996.0,31232.4502018
1997.0,31232.4502018
1998.0,31232.4502018
1999.0,31232.4502018


==> figures/logs/mean_convergence_plots/mrf_obj_seg_gpu.csv <==
1.0,30396.175997000002
2.0,30686.27787097143
3.0,30856.043095199995
4.0,30968.3856425
5.0,31048.109606766666
6.0,31100.430209000002
7.0,31137.15198204286
8.0,31166.39713182727
9.0,31190.2428739
10.0,31209.0686268
11.0,31224.8891318
12.0,31237.725978000002
13.0,31248.5137308
14.0,31257.5734597
15.0,31265.228324899996
16.0,31272.1324161
17.0,31277.859289233333
18.0,31282.4273011
19.0,31286.6332664
20.0,31290.316947000003
21.0,31293.287567500003
22.0,31295.9281598
23.0,31298.3046433
24.0,31300.377992800008
25.0,31302.277748200002
26.0,31303.994135800003
27.0,31305.5262759
28.0,31306.9152538
29.0,31308.192942000005
30.0,31309.2748563
31.0,31310.258553200005
32.0,31311.161659700003
33.0,31311.9526176
34.0,31312.709165300002
35.0,31313.3876553
36.0,31313.9616907
37.0,31314.4674658
38.0,31314.884571000002
39.0,31315.204974399996
40.0,31315.473812600005
41.0,31315.671731533337
42.0,31315.833546899998
43.0,31315.9601224
44.0,31316.055172
45.0,31316.133010100002
46.0,31316.196524800005
47.0,31316.2478168
48.0,31316.296060400004
49.0,31316.344046490914
50.0,31316.3873824
51.0,31316.426140100004
52.0,31316.466066599998
53.0,31316.504016
54.0,31316.541472599998
55.0,31316.5771646
56.0,31316.6084782
57.0,31316.6380932
58.0,31316.6683952
59.0,31316.6970362
60.0,31316.724043914284
61.0,31316.7491027
62.0,31316.772350199997
63.0,31316.795614199997
64.0,31316.8187042
65.0,31316.84046286667
66.0,31316.862489866664
67.0,31316.8849087
68.0,31316.906454699998
69.0,31316.9284782
70.0,31316.950038866664
71.0,31316.9700702
72.0,31316.9890282
73.0,31317.006780199998
74.0,31317.023462200003
75.0,31317.040574199997
76.0,31317.057710200002
77.0,31317.074292600002
78.0,31317.090522199996
79.0,31317.106579200004
80.0,31317.122444200002
81.0,31317.13831762857
82.0,31317.1540302
83.0,31317.1686302
84.0,31317.183665057142
85.0,31317.1986862
86.0,31317.2118042
87.0,31317.22115962857
88.0,31317.226731200004
89.0,31317.2277422
90.0,31317.2277422
91.0,31317.2277422
92.0,31317.2277422
93.0,31317.2277422
94.0,31317.2277422
95.0,31317.2277422
96.0,31317.2277422
97.0,31317.2277422
98.0,31317.2277422
99.0,31317.2277422
100.0,31317.2277422
101.0,31317.2277422
102.0,31317.2277422
103.0,31317.2277422
104.0,31317.2277422
105.0,31317.2277422
106.0,31317.2277422
107.0,31317.2277422
108.0,31317.2277422
109.0,31317.2277422
110.0,31317.2277422
111.0,31317.2277422
112.0,31317.2277422
113.0,31317.2277422
114.0,31317.2277422
115.0,31317.2277422
116.0,31317.2277422
117.0,31317.2277422
118.0,31317.2277422
119.0,31317.2277422
120.0,31317.2277422
121.0,31317.2277422
122.0,31317.2277422
123.0,31317.2277422
124.0,31317.2277422
125.0,31317.2277422
126.0,31317.2277422
127.0,31317.2277422
128.0,31317.2277422
129.0,31317.2277422
130.0,31317.2277422
131.0,31317.2277422
132.0,31317.2277422
133.0,31317.2277422
134.0,31317.2277422
135.0,31317.2277422
136.0,31317.2277422
137.0,31317.2277422
138.0,31317.2277422
139.0,31317.2277422
140.0,31317.2277422
141.0,31317.2277422
142.0,31317.2277422
143.0,31317.2277422
144.0,31317.2277422
145.0,31317.2277422
146.0,31317.2277422
147.0,31317.2277422
148.0,31317.2277422
149.0,31317.2277422
150.0,31317.2277422
151.0,31317.2277422
152.0,31317.2277422
153.0,31317.2277422
154.0,31317.2277422
155.0,31317.2277422
156.0,31317.2277422
157.0,31317.2277422
158.0,31317.2277422
159.0,31317.2277422
160.0,31317.2277422
161.0,31317.2277422
162.0,31317.2277422
163.0,31317.2277422
164.0,31317.2277422
165.0,31317.2277422
166.0,31317.2277422
167.0,31317.2277422
168.0,31317.2277422
169.0,31317.2277422
170.0,31317.2277422
171.0,31317.2277422
172.0,31317.2277422
173.0,31317.2277422
174.0,31317.2277422
175.0,31317.2277422
176.0,31317.2277422
177.0,31317.2277422
178.0,31317.2277422
179.0,31317.2277422
180.0,31317.2277422
181.0,31317.2277422
182.0,31317.2277422
183.0,31317.2277422
184.0,31317.2277422
185.0,31317.2277422
186.0,31317.2277422
187.0,31317.2277422
188.0,31317.2277422
189.0,31317.2277422
190.0,31317.2277422
191.0,31317.2277422
192.0,31317.2277422
193.0,31317.2277422
194.0,31317.2277422
195.0,31317.2277422
196.0,31317.2277422
197.0,31317.2277422
198.0,31317.2277422
199.0,31317.2277422
200.0,31317.2277422
201.0,31317.2277422
202.0,31317.2277422
203.0,31317.2277422
204.0,31317.2277422
205.0,31317.2277422
206.0,31317.2277422
207.0,31317.2277422
208.0,31317.2277422
209.0,31317.2277422
210.0,31317.2277422
211.0,31317.2277422
212.0,31317.2277422
213.0,31317.2277422
214.0,31317.2277422
215.0,31317.2277422
216.0,31317.2277422
217.0,31317.2277422
218.0,31317.2277422
219.0,31317.2277422
220.0,31317.2277422
221.0,31317.2277422
222.0,31317.2277422
223.0,31317.2277422
224.0,31317.2277422
225.0,31317.2277422
226.0,31317.2277422
227.0,31317.2277422
228.0,31317.2277422
229.0,31317.2277422
230.0,31317.2277422
231.0,31317.2277422
232.0,31317.2277422
233.0,31317.2277422
234.0,31317.2277422
235.0,31317.2277422
236.0,31317.2277422
237.0,31317.2277422
238.0,31317.2277422
239.0,31317.2277422
240.0,31317.2277422
241.0,31317.2277422
242.0,31317.2277422
243.0,31317.2277422
244.0,31317.2277422
245.0,31317.2277422
246.0,31317.2277422
247.0,31317.2277422
248.0,31317.2277422
249.0,31317.2277422
250.0,31317.2277422
251.0,31317.2277422
252.0,31317.2277422
253.0,31317.2277422
254.0,31317.2277422
255.0,31317.2277422
256.0,31317.2277422
257.0,31317.2277422
258.0,31317.2277422
259.0,31317.2277422
260.0,31317.2277422
261.0,31317.2277422
262.0,31317.2277422
263.0,31317.2277422
264.0,31317.2277422
265.0,31317.2277422
266.0,31317.2277422
267.0,31317.2277422
268.0,31317.2277422
269.0,31317.2277422
270.0,31317.2277422
271.0,31317.2277422
272.0,31317.2277422
273.0,31317.2277422
274.0,31317.2277422
275.0,31317.2277422
276.0,31317.2277422
277.0,31317.2277422
278.0,31317.2277422
279.0,31317.2277422
280.0,31317.2277422
281.0,31317.2277422
282.0,31317.2277422
283.0,31317.2277422
284.0,31317.2277422
285.0,31317.2277422
286.0,31317.2277422
287.0,31317.2277422
288.0,31317.2277422
289.0,31317.2277422
290.0,31317.2277422
291.0,31317.2277422
292.0,31317.2277422
293.0,31317.2277422
294.0,31317.2277422
295.0,31317.2277422
296.0,31317.2277422
297.0,31317.2277422
298.0,31317.2277422
299.0,31317.2277422
300.0,31317.2277422
301.0,31317.2277422
302.0,31317.2277422
303.0,31317.2277422
304.0,31317.2277422
305.0,31317.2277422
306.0,31317.2277422
307.0,31317.2277422
308.0,31317.2277422
309.0,31317.2277422
310.0,31317.2277422
311.0,31317.2277422
312.0,31317.2277422
313.0,31317.2277422
314.0,31317.2277422
315.0,31317.2277422
316.0,31317.2277422
317.0,31317.2277422
318.0,31317.2277422
319.0,31317.2277422
320.0,31317.2277422
321.0,31317.2277422
322.0,31317.2277422
323.0,31317.2277422
324.0,31317.2277422
325.0,31317.2277422
326.0,31317.2277422
327.0,31317.2277422
328.0,31317.2277422
329.0,31317.2277422
330.0,31317.2277422
331.0,31317.2277422
332.0,31317.2277422
333.0,31317.2277422
334.0,31317.2277422
335.0,31317.2277422
336.0,31317.2277422
337.0,31317.2277422
338.0,31317.2277422
339.0,31317.2277422
340.0,31317.2277422
341.0,31317.2277422
342.0,31317.2277422
343.0,31317.2277422
344.0,31317.2277422
345.0,31317.2277422
346.0,31317.2277422
347.0,31317.2277422
348.0,31317.2277422
349.0,31317.2277422
350.0,31317.2277422
351.0,31317.2277422
352.0,31317.2277422
353.0,31317.2277422
354.0,31317.2277422
355.0,31317.2277422
356.0,31317.2277422
357.0,31317.2277422
358.0,31317.2277422
359.0,31317.2277422
360.0,31317.2277422
361.0,31317.2277422
362.0,31317.2277422
363.0,31317.2277422
364.0,31317.2277422
365.0,31317.2277422
366.0,31317.2277422
367.0,31317.2277422
368.0,31317.2277422
369.0,31317.2277422
370.0,31317.2277422
371.0,31317.2277422
372.0,31317.2277422
373.0,31317.2277422
374.0,31317.2277422
375.0,31317.2277422
376.0,31317.2277422
377.0,31317.2277422
378.0,31317.2277422
379.0,31317.2277422
380.0,31317.2277422
381.0,31317.2277422
382.0,31317.2277422
383.0,31317.2277422
384.0,31317.2277422
385.0,31317.2277422
386.0,31317.2277422
387.0,31317.2277422
388.0,31317.2277422
389.0,31317.2277422
390.0,31317.2277422
391.0,31317.2277422
392.0,31317.2277422
393.0,31317.2277422
394.0,31317.2277422
395.0,31317.2277422
396.0,31317.2277422
397.0,31317.2277422
398.0,31317.2277422
399.0,31317.2277422
400.0,31317.2277422
401.0,31317.2277422
402.0,31317.2277422
403.0,31317.2277422
404.0,31317.2277422
405.0,31317.2277422
406.0,31317.2277422
407.0,31317.2277422
408.0,31317.2277422
409.0,31317.2277422
410.0,31317.2277422
411.0,31317.2277422
412.0,31317.2277422
413.0,31317.2277422
414.0,31317.2277422
415.0,31317.2277422
416.0,31317.2277422
417.0,31317.2277422
418.0,31317.2277422
419.0,31317.2277422
420.0,31317.2277422
421.0,31317.2277422
422.0,31317.2277422
423.0,31317.2277422
424.0,31317.2277422
425.0,31317.2277422
426.0,31317.2277422
427.0,31317.2277422
428.0,31317.2277422
429.0,31317.2277422
430.0,31317.2277422
431.0,31317.2277422
432.0,31317.2277422
433.0,31317.2277422
434.0,31317.2277422
435.0,31317.2277422
436.0,31317.2277422
437.0,31317.2277422
438.0,31317.2277422
439.0,31317.2277422
440.0,31317.2277422
441.0,31317.2277422
442.0,31317.2277422
443.0,31317.2277422
444.0,31317.2277422
445.0,31317.2277422
446.0,31317.2277422
447.0,31317.2277422
448.0,31317.2277422
449.0,31317.2277422
450.0,31317.2277422
451.0,31317.2277422
452.0,31317.2277422
453.0,31317.2277422
454.0,31317.2277422
455.0,31317.2277422
456.0,31317.2277422
457.0,31317.2277422
458.0,31317.2277422
459.0,31317.2277422
460.0,31317.2277422
461.0,31317.2277422
462.0,31317.2277422
463.0,31317.2277422
464.0,31317.2277422
465.0,31317.2277422
466.0,31317.2277422
467.0,31317.2277422
468.0,31317.2277422
469.0,31317.2277422
470.0,31317.2277422
471.0,31317.2277422
472.0,31317.2277422
473.0,31317.2277422
474.0,31317.2277422
475.0,31317.2277422
476.0,31317.2277422
477.0,31317.2277422
478.0,31317.2277422
479.0,31317.2277422
480.0,31317.2277422
481.0,31317.2277422
482.0,31317.2277422
483.0,31317.2277422
484.0,31317.2277422
485.0,31317.2277422
486.0,31317.2277422
487.0,31317.2277422
488.0,31317.2277422
489.0,31317.2277422
490.0,31317.2277422
491.0,31317.2277422
492.0,31317.2277422
493.0,31317.2277422
494.0,31317.2277422
495.0,31317.2277422
496.0,31317.2277422
497.0,31317.2277422
498.0,31317.2277422
499.0,31317.2277422
500.0,31317.2277422
501.0,31317.2277422
502.0,31317.2277422
503.0,31317.2277422
504.0,31317.2277422
505.0,31317.2277422
506.0,31317.2277422
507.0,31317.2277422
508.0,31317.2277422
509.0,31317.2277422
510.0,31317.2277422
511.0,31317.2277422
512.0,31317.2277422
513.0,31317.2277422
514.0,31317.2277422
515.0,31317.2277422
516.0,31317.2277422
517.0,31317.2277422
518.0,31317.2277422
519.0,31317.2277422
520.0,31317.2277422
521.0,31317.2277422
522.0,31317.2277422
523.0,31317.2277422
524.0,31317.2277422
525.0,31317.2277422
526.0,31317.2277422
527.0,31317.2277422
528.0,31317.2277422
529.0,31317.2277422
530.0,31317.2277422
531.0,31317.2277422
532.0,31317.2277422
533.0,31317.2277422
534.0,31317.2277422
535.0,31317.2277422
536.0,31317.2277422
537.0,31317.2277422
538.0,31317.2277422
539.0,31317.2277422
540.0,31317.2277422
541.0,31317.2277422
542.0,31317.2277422
543.0,31317.2277422
544.0,31317.2277422
545.0,31317.2277422
546.0,31317.2277422
547.0,31317.2277422
548.0,31317.2277422
549.0,31317.2277422
550.0,31317.2277422
551.0,31317.2277422
552.0,31317.2277422
553.0,31317.2277422
554.0,31317.2277422
555.0,31317.2277422
556.0,31317.2277422
557.0,31317.2277422
558.0,31317.2277422
559.0,31317.2277422
560.0,31317.2277422
561.0,31317.2277422
562.0,31317.2277422
563.0,31317.2277422
564.0,31317.2277422
565.0,31317.2277422
566.0,31317.2277422
567.0,31317.2277422
568.0,31317.2277422
569.0,31317.2277422
570.0,31317.2277422
571.0,31317.2277422
572.0,31317.2277422
573.0,31317.2277422
574.0,31317.2277422
575.0,31317.2277422
576.0,31317.2277422
577.0,31317.2277422
578.0,31317.2277422
579.0,31317.2277422
580.0,31317.2277422
581.0,31317.2277422
582.0,31317.2277422
583.0,31317.2277422
584.0,31317.2277422
585.0,31317.2277422
586.0,31317.2277422
587.0,31317.2277422
588.0,31317.2277422
589.0,31317.2277422
590.0,31317.2277422
591.0,31317.2277422
592.0,31317.2277422
593.0,31317.2277422
594.0,31317.2277422
595.0,31317.2277422
596.0,31317.2277422
597.0,31317.2277422
598.0,31317.2277422
599.0,31317.2277422
600.0,31317.2277422
601.0,31317.2277422
602.0,31317.2277422
603.0,31317.2277422
604.0,31317.2277422
605.0,31317.2277422
606.0,31317.2277422
607.0,31317.2277422
608.0,31317.2277422
609.0,31317.2277422
610.0,31317.2277422
611.0,31317.2277422
612.0,31317.2277422
613.0,31317.2277422
614.0,31317.2277422
615.0,31317.2277422
616.0,31317.2277422
617.0,31317.2277422
618.0,31317.2277422
619.0,31317.2277422
620.0,31317.2277422
621.0,31317.2277422
622.0,31317.2277422
623.0,31317.2277422
624.0,31317.2277422
625.0,31317.2277422
626.0,31317.2277422
627.0,31317.2277422
628.0,31317.2277422
629.0,31317.2277422
630.0,31317.2277422
631.0,31317.2277422
632.0,31317.2277422
633.0,31317.2277422
634.0,31317.2277422
635.0,31317.2277422
636.0,31317.2277422
637.0,31317.2277422
638.0,31317.2277422
639.0,31317.2277422
640.0,31317.2277422
641.0,31317.2277422
642.0,31317.2277422
643.0,31317.2277422
644.0,31317.2277422
645.0,31317.2277422
646.0,31317.2277422
647.0,31317.2277422
648.0,31317.2277422
649.0,31317.2277422
650.0,31317.2277422
651.0,31317.2277422
652.0,31317.2277422
653.0,31317.2277422
654.0,31317.2277422
655.0,31317.2277422
656.0,31317.2277422
657.0,31317.2277422
658.0,31317.2277422
659.0,31317.2277422
660.0,31317.2277422
661.0,31317.2277422
662.0,31317.2277422
663.0,31317.2277422
664.0,31317.2277422
665.0,31317.2277422
666.0,31317.2277422
667.0,31317.2277422
668.0,31317.2277422
669.0,31317.2277422
670.0,31317.2277422
671.0,31317.2277422
672.0,31317.2277422
673.0,31317.2277422
674.0,31317.2277422
675.0,31317.2277422
676.0,31317.2277422
677.0,31317.2277422
678.0,31317.2277422
679.0,31317.2277422
680.0,31317.2277422
681.0,31317.2277422
682.0,31317.2277422
683.0,31317.2277422
684.0,31317.2277422
685.0,31317.2277422
686.0,31317.2277422
687.0,31317.2277422
688.0,31317.2277422
689.0,31317.2277422
690.0,31317.2277422
691.0,31317.2277422
692.0,31317.2277422
693.0,31317.2277422
694.0,31317.2277422
695.0,31317.2277422
696.0,31317.2277422
697.0,31317.2277422
698.0,31317.2277422
699.0,31317.2277422
700.0,31317.2277422
701.0,31317.2277422
702.0,31317.2277422
703.0,31317.2277422
704.0,31317.2277422
705.0,31317.2277422
706.0,31317.2277422
707.0,31317.2277422
708.0,31317.2277422
709.0,31317.2277422
710.0,31317.2277422
711.0,31317.2277422
712.0,31317.2277422
713.0,31317.2277422
714.0,31317.2277422
715.0,31317.2277422
716.0,31317.2277422
717.0,31317.2277422
718.0,31317.2277422
719.0,31317.2277422
720.0,31317.2277422
721.0,31317.2277422
722.0,31317.2277422
723.0,31317.2277422
724.0,31317.2277422
725.0,31317.2277422
726.0,31317.2277422
727.0,31317.2277422
728.0,31317.2277422
729.0,31317.2277422
730.0,31317.2277422
731.0,31317.2277422
732.0,31317.2277422
733.0,31317.2277422
734.0,31317.2277422
735.0,31317.2277422
736.0,31317.2277422
737.0,31317.2277422
738.0,31317.2277422
739.0,31317.2277422
740.0,31317.2277422
741.0,31317.2277422
742.0,31317.2277422
743.0,31317.2277422
744.0,31317.2277422
745.0,31317.2277422
746.0,31317.2277422
747.0,31317.2277422
748.0,31317.2277422
749.0,31317.2277422
750.0,31317.2277422
751.0,31317.2277422
752.0,31317.2277422
753.0,31317.2277422
754.0,31317.2277422
755.0,31317.2277422
756.0,31317.2277422
757.0,31317.2277422
758.0,31317.2277422
759.0,31317.2277422
760.0,31317.2277422
761.0,31317.2277422
762.0,31317.2277422
763.0,31317.2277422
764.0,31317.2277422
765.0,31317.2277422
766.0,31317.2277422
767.0,31317.2277422
768.0,31317.2277422
769.0,31317.2277422
770.0,31317.2277422
771.0,31317.2277422
772.0,31317.2277422
773.0,31317.2277422
774.0,31317.2277422
775.0,31317.2277422
776.0,31317.2277422
777.0,31317.2277422
778.0,31317.2277422
779.0,31317.2277422
780.0,31317.2277422
781.0,31317.2277422
782.0,31317.2277422
783.0,31317.2277422
784.0,31317.2277422
785.0,31317.2277422
786.0,31317.2277422
787.0,31317.2277422
788.0,31317.2277422
789.0,31317.2277422
790.0,31317.2277422
791.0,31317.2277422
792.0,31317.2277422
793.0,31317.2277422
794.0,31317.2277422
795.0,31317.2277422
796.0,31317.2277422
797.0,31317.2277422
798.0,31317.2277422
799.0,31317.2277422
800.0,31317.2277422
801.0,31317.2277422
802.0,31317.2277422
803.0,31317.2277422
804.0,31317.2277422
805.0,31317.2277422
806.0,31317.2277422
807.0,31317.2277422
808.0,31317.2277422
809.0,31317.2277422
810.0,31317.2277422
811.0,31317.2277422
812.0,31317.2277422
813.0,31317.2277422
814.0,31317.2277422
815.0,31317.2277422
816.0,31317.2277422
817.0,31317.2277422
818.0,31317.2277422
819.0,31317.2277422
820.0,31317.2277422
821.0,31317.2277422
822.0,31317.2277422
823.0,31317.2277422
824.0,31317.2277422
825.0,31317.2277422
826.0,31317.2277422
827.0,31317.2277422
828.0,31317.2277422
829.0,31317.2277422
830.0,31317.2277422
831.0,31317.2277422
832.0,31317.2277422
833.0,31317.2277422
834.0,31317.2277422
835.0,31317.2277422
836.0,31317.2277422
837.0,31317.2277422
838.0,31317.2277422
839.0,31317.2277422
840.0,31317.2277422
841.0,31317.2277422
842.0,31317.2277422
843.0,31317.2277422
844.0,31317.2277422
845.0,31317.2277422
846.0,31317.2277422
847.0,31317.2277422
848.0,31317.2277422
849.0,31317.2277422
850.0,31317.2277422
851.0,31317.2277422
852.0,31317.2277422
853.0,31317.2277422
854.0,31317.2277422
855.0,31317.2277422
856.0,31317.2277422
857.0,31317.2277422
858.0,31317.2277422
859.0,31317.2277422
860.0,31317.2277422
861.0,31317.2277422
862.0,31317.2277422
863.0,31317.2277422
864.0,31317.2277422
865.0,31317.2277422
866.0,31317.2277422
867.0,31317.2277422
868.0,31317.2277422
869.0,31317.2277422
870.0,31317.2277422
871.0,31317.2277422
872.0,31317.2277422
873.0,31317.2277422
874.0,31317.2277422
875.0,31317.2277422
876.0,31317.2277422
877.0,31317.2277422
878.0,31317.2277422
879.0,31317.2277422
880.0,31317.2277422
881.0,31317.2277422
882.0,31317.2277422
883.0,31317.2277422
884.0,31317.2277422
885.0,31317.2277422
886.0,31317.2277422
887.0,31317.2277422
888.0,31317.2277422
889.0,31317.2277422
890.0,31317.2277422
891.0,31317.2277422
892.0,31317.2277422
893.0,31317.2277422
894.0,31317.2277422
895.0,31317.2277422
896.0,31317.2277422
897.0,31317.2277422
898.0,31317.2277422
899.0,31317.2277422
900.0,31317.2277422
901.0,31317.2277422
902.0,31317.2277422
903.0,31317.2277422
904.0,31317.2277422
905.0,31317.2277422
906.0,31317.2277422
907.0,31317.2277422
908.0,31317.2277422
909.0,31317.2277422
910.0,31317.2277422
911.0,31317.2277422
912.0,31317.2277422
913.0,31317.2277422
914.0,31317.2277422
915.0,31317.2277422
916.0,31317.2277422
917.0,31317.2277422
918.0,31317.2277422
919.0,31317.2277422
920.0,31317.2277422
921.0,31317.2277422
922.0,31317.2277422
923.0,31317.2277422
924.0,31317.2277422
925.0,31317.2277422
926.0,31317.2277422
927.0,31317.2277422
928.0,31317.2277422
929.0,31317.2277422
930.0,31317.2277422
931.0,31317.2277422
932.0,31317.2277422
933.0,31317.2277422
934.0,31317.2277422
935.0,31317.2277422
936.0,31317.2277422
937.0,31317.2277422
938.0,31317.2277422
939.0,31317.2277422
940.0,31317.2277422
941.0,31317.2277422
942.0,31317.2277422
943.0,31317.2277422
944.0,31317.2277422
945.0,31317.2277422
946.0,31317.2277422
947.0,31317.2277422
948.0,31317.2277422
949.0,31317.2277422
950.0,31317.2277422
951.0,31317.2277422
952.0,31317.2277422
953.0,31317.2277422
954.0,31317.2277422
955.0,31317.2277422
956.0,31317.2277422
957.0,31317.2277422
958.0,31317.2277422
959.0,31317.2277422
960.0,31317.2277422
961.0,31317.2277422
962.0,31317.2277422
963.0,31317.2277422
964.0,31317.2277422
965.0,31317.2277422
966.0,31317.2277422
967.0,31317.2277422
968.0,31317.2277422
969.0,31317.2277422
970.0,31317.2277422
971.0,31317.2277422
972.0,31317.2277422
973.0,31317.2277422
974.0,31317.2277422
975.0,31317.2277422
976.0,31317.2277422
977.0,31317.2277422
978.0,31317.2277422
979.0,31317.2277422
980.0,31317.2277422
981.0,31317.2277422
982.0,31317.2277422
983.0,31317.2277422
984.0,31317.2277422
985.0,31317.2277422
986.0,31317.2277422
987.0,31317.2277422
988.0,31317.2277422
989.0,31317.2277422
990.0,31317.2277422
991.0,31317.2277422
992.0,31317.2277422
993.0,31317.2277422
994.0,31317.2277422
995.0,31317.2277422
996.0,31317.2277422
997.0,31317.2277422
998.0,31317.2277422
999.0,31317.2277422
1000.0,31317.2277422
1001.0,31317.2277422
1002.0,31317.2277422
1003.0,31317.2277422
1004.0,31317.2277422
1005.0,31317.2277422
1006.0,31317.2277422
1007.0,31317.2277422
1008.0,31317.2277422
1009.0,31317.2277422
1010.0,31317.2277422
1011.0,31317.2277422
1012.0,31317.2277422
1013.0,31317.2277422
1014.0,31317.2277422
1015.0,31317.2277422
1016.0,31317.2277422
1017.0,31317.2277422
1018.0,31317.2277422
1019.0,31317.2277422
1020.0,31317.2277422
1021.0,31317.2277422
1022.0,31317.2277422
1023.0,31317.2277422
1024.0,31317.2277422
1025.0,31317.2277422
1026.0,31317.2277422
1027.0,31317.2277422
1028.0,31317.2277422
1029.0,31317.2277422
1030.0,31317.2277422
1031.0,31317.2277422
1032.0,31317.2277422
1033.0,31317.2277422
1034.0,31317.2277422
1035.0,31317.2277422
1036.0,31317.2277422
1037.0,31317.2277422
1038.0,31317.2277422
1039.0,31317.2277422
1040.0,31317.2277422
1041.0,31317.2277422
1042.0,31317.2277422
1043.0,31317.2277422
1044.0,31317.2277422
1045.0,31317.2277422
1046.0,31317.2277422
1047.0,31317.2277422
1048.0,31317.2277422
1049.0,31317.2277422
1050.0,31317.2277422
1051.0,31317.2277422
1052.0,31317.2277422
1053.0,31317.2277422
1054.0,31317.2277422
1055.0,31317.2277422
1056.0,31317.2277422
1057.0,31317.2277422
1058.0,31317.2277422
1059.0,31317.2277422
1060.0,31317.2277422
1061.0,31317.2277422
1062.0,31317.2277422
1063.0,31317.2277422
1064.0,31317.2277422
1065.0,31317.2277422
1066.0,31317.2277422
1067.0,31317.2277422
1068.0,31317.2277422
1069.0,31317.2277422
1070.0,31317.2277422
1071.0,31317.2277422
1072.0,31317.2277422
1073.0,31317.2277422
1074.0,31317.2277422
1075.0,31317.2277422
1076.0,31317.2277422
1077.0,31317.2277422
1078.0,31317.2277422
1079.0,31317.2277422
1080.0,31317.2277422
1081.0,31317.2277422
1082.0,31317.2277422
1083.0,31317.2277422
1084.0,31317.2277422
1085.0,31317.2277422
1086.0,31317.2277422
1087.0,31317.2277422
1088.0,31317.2277422
1089.0,31317.2277422
1090.0,31317.2277422
1091.0,31317.2277422
1092.0,31317.2277422
1093.0,31317.2277422
1094.0,31317.2277422
1095.0,31317.2277422
1096.0,31317.2277422
1097.0,31317.2277422
1098.0,31317.2277422
1099.0,31317.2277422
1100.0,31317.2277422
1101.0,31317.2277422
1102.0,31317.2277422
1103.0,31317.2277422
1104.0,31317.2277422
1105.0,31317.2277422
1106.0,31317.2277422
1107.0,31317.2277422
1108.0,31317.2277422
1109.0,31317.2277422
1110.0,31317.2277422
1111.0,31317.2277422
1112.0,31317.2277422
1113.0,31317.2277422
1114.0,31317.2277422
1115.0,31317.2277422
1116.0,31317.2277422
1117.0,31317.2277422
1118.0,31317.2277422
1119.0,31317.2277422
1120.0,31317.2277422
1121.0,31317.2277422
1122.0,31317.2277422
1123.0,31317.2277422
1124.0,31317.2277422
1125.0,31317.2277422
1126.0,31317.2277422
1127.0,31317.2277422
1128.0,31317.2277422
1129.0,31317.2277422
1130.0,31317.2277422
1131.0,31317.2277422
1132.0,31317.2277422
1133.0,31317.2277422
1134.0,31317.2277422
1135.0,31317.2277422
1136.0,31317.2277422
1137.0,31317.2277422
1138.0,31317.2277422
1139.0,31317.2277422
1140.0,31317.2277422
1141.0,31317.2277422
1142.0,31317.2277422
1143.0,31317.2277422
1144.0,31317.2277422
1145.0,31317.2277422
1146.0,31317.2277422
1147.0,31317.2277422
1148.0,31317.2277422
1149.0,31317.2277422
1150.0,31317.2277422
1151.0,31317.2277422
1152.0,31317.2277422
1153.0,31317.2277422
1154.0,31317.2277422
1155.0,31317.2277422
1156.0,31317.2277422
1157.0,31317.2277422
1158.0,31317.2277422
1159.0,31317.2277422
1160.0,31317.2277422
1161.0,31317.2277422
1162.0,31317.2277422
1163.0,31317.2277422
1164.0,31317.2277422
1165.0,31317.2277422
1166.0,31317.2277422
1167.0,31317.2277422
1168.0,31317.2277422
1169.0,31317.2277422
1170.0,31317.2277422
1171.0,31317.2277422
1172.0,31317.2277422
1173.0,31317.2277422
1174.0,31317.2277422
1175.0,31317.2277422
1176.0,31317.2277422
1177.0,31317.2277422
1178.0,31317.2277422
1179.0,31317.2277422
1180.0,31317.2277422
1181.0,31317.2277422
1182.0,31317.2277422
1183.0,31317.2277422
1184.0,31317.2277422
1185.0,31317.2277422
1186.0,31317.2277422
1187.0,31317.2277422
1188.0,31317.2277422
1189.0,31317.2277422
1190.0,31317.2277422
1191.0,31317.2277422
1192.0,31317.2277422
1193.0,31317.2277422
1194.0,31317.2277422
1195.0,31317.2277422
1196.0,31317.2277422
1197.0,31317.2277422
1198.0,31317.2277422
1199.0,31317.2277422
1200.0,31317.2277422
1201.0,31317.2277422
1202.0,31317.2277422
1203.0,31317.2277422
1204.0,31317.2277422
1205.0,31317.2277422
1206.0,31317.2277422
1207.0,31317.2277422
1208.0,31317.2277422
1209.0,31317.2277422
1210.0,31317.2277422
1211.0,31317.2277422
1212.0,31317.2277422
1213.0,31317.2277422
1214.0,31317.2277422
1215.0,31317.2277422
1216.0,31317.2277422
1217.0,31317.2277422
1218.0,31317.2277422
1219.0,31317.2277422
1220.0,31317.2277422
1221.0,31317.2277422
1222.0,31317.2277422
1223.0,31317.2277422
1224.0,31317.2277422
1225.0,31317.2277422
1226.0,31317.2277422
1227.0,31317.2277422
1228.0,31317.2277422
1229.0,31317.2277422
1230.0,31317.2277422
1231.0,31317.2277422
1232.0,31317.2277422
1233.0,31317.2277422
1234.0,31317.2277422
1235.0,31317.2277422
1236.0,31317.2277422
1237.0,31317.2277422
1238.0,31317.2277422
1239.0,31317.2277422
1240.0,31317.2277422
1241.0,31317.2277422
1242.0,31317.2277422
1243.0,31317.2277422
1244.0,31317.2277422
1245.0,31317.2277422
1246.0,31317.2277422
1247.0,31317.2277422
1248.0,31317.2277422
1249.0,31317.2277422
1250.0,31317.2277422
1251.0,31317.2277422
1252.0,31317.2277422
1253.0,31317.2277422
1254.0,31317.2277422
1255.0,31317.2277422
1256.0,31317.2277422
1257.0,31317.2277422
1258.0,31317.2277422
1259.0,31317.2277422
1260.0,31317.2277422
1261.0,31317.2277422
1262.0,31317.2277422
1263.0,31317.2277422
1264.0,31317.2277422
1265.0,31317.2277422
1266.0,31317.2277422
1267.0,31317.2277422
1268.0,31317.2277422
1269.0,31317.2277422
1270.0,31317.2277422
1271.0,31317.2277422
1272.0,31317.2277422
1273.0,31317.2277422
1274.0,31317.2277422
1275.0,31317.2277422
1276.0,31317.2277422
1277.0,31317.2277422
1278.0,31317.2277422
1279.0,31317.2277422
1280.0,31317.2277422
1281.0,31317.2277422
1282.0,31317.2277422
1283.0,31317.2277422
1284.0,31317.2277422
1285.0,31317.2277422
1286.0,31317.2277422
1287.0,31317.2277422
1288.0,31317.2277422
1289.0,31317.2277422
1290.0,31317.2277422
1291.0,31317.2277422
1292.0,31317.2277422
1293.0,31317.2277422
1294.0,31317.2277422
1295.0,31317.2277422
1296.0,31317.2277422
1297.0,31317.2277422
1298.0,31317.2277422
1299.0,31317.2277422
1300.0,31317.2277422
1301.0,31317.2277422
1302.0,31317.2277422
1303.0,31317.2277422
1304.0,31317.2277422
1305.0,31317.2277422
1306.0,31317.2277422
1307.0,31317.2277422
1308.0,31317.2277422
1309.0,31317.2277422
1310.0,31317.2277422
1311.0,31317.2277422
1312.0,31317.2277422
1313.0,31317.2277422
1314.0,31317.2277422
1315.0,31317.2277422
1316.0,31317.2277422
1317.0,31317.2277422
1318.0,31317.2277422
1319.0,31317.2277422
1320.0,31317.2277422
1321.0,31317.2277422
1322.0,31317.2277422
1323.0,31317.2277422
1324.0,31317.2277422
1325.0,31317.2277422
1326.0,31317.2277422
1327.0,31317.2277422
1328.0,31317.2277422
1329.0,31317.2277422
1330.0,31317.2277422
1331.0,31317.2277422
1332.0,31317.2277422
1333.0,31317.2277422
1334.0,31317.2277422
1335.0,31317.2277422
1336.0,31317.2277422
1337.0,31317.2277422
1338.0,31317.2277422
1339.0,31317.2277422
1340.0,31317.2277422
1341.0,31317.2277422
1342.0,31317.2277422
1343.0,31317.2277422
1344.0,31317.2277422
1345.0,31317.2277422
1346.0,31317.2277422
1347.0,31317.2277422
1348.0,31317.2277422
1349.0,31317.2277422
1350.0,31317.2277422
1351.0,31317.2277422
1352.0,31317.2277422
1353.0,31317.2277422
1354.0,31317.2277422
1355.0,31317.2277422
1356.0,31317.2277422
1357.0,31317.2277422
1358.0,31317.2277422
1359.0,31317.2277422
1360.0,31317.2277422
1361.0,31317.2277422
1362.0,31317.2277422
1363.0,31317.2277422
1364.0,31317.2277422
1365.0,31317.2277422
1366.0,31317.2277422
1367.0,31317.2277422
1368.0,31317.2277422
1369.0,31317.2277422
1370.0,31317.2277422
1371.0,31317.2277422
1372.0,31317.2277422
1373.0,31317.2277422
1374.0,31317.2277422
1375.0,31317.2277422
1376.0,31317.2277422
1377.0,31317.2277422
1378.0,31317.2277422
1379.0,31317.2277422
1380.0,31317.2277422
1381.0,31317.2277422
1382.0,31317.2277422
1383.0,31317.2277422
1384.0,31317.2277422
1385.0,31317.2277422
1386.0,31317.2277422
1387.0,31317.2277422
1388.0,31317.2277422
1389.0,31317.2277422
1390.0,31317.2277422
1391.0,31317.2277422
1392.0,31317.2277422
1393.0,31317.2277422
1394.0,31317.2277422
1395.0,31317.2277422
1396.0,31317.2277422
1397.0,31317.2277422
1398.0,31317.2277422
1399.0,31317.2277422
1400.0,31317.2277422
1401.0,31317.2277422
1402.0,31317.2277422
1403.0,31317.2277422
1404.0,31317.2277422
1405.0,31317.2277422
1406.0,31317.2277422
1407.0,31317.2277422
1408.0,31317.2277422
1409.0,31317.2277422
1410.0,31317.2277422
1411.0,31317.2277422
1412.0,31317.2277422
1413.0,31317.2277422
1414.0,31317.2277422
1415.0,31317.2277422
1416.0,31317.2277422
1417.0,31317.2277422
1418.0,31317.2277422
1419.0,31317.2277422
1420.0,31317.2277422
1421.0,31317.2277422
1422.0,31317.2277422
1423.0,31317.2277422
1424.0,31317.2277422
1425.0,31317.2277422
1426.0,31317.2277422
1427.0,31317.2277422
1428.0,31317.2277422
1429.0,31317.2277422
1430.0,31317.2277422
1431.0,31317.2277422
1432.0,31317.2277422
1433.0,31317.2277422
1434.0,31317.2277422
1435.0,31317.2277422
1436.0,31317.2277422
1437.0,31317.2277422
1438.0,31317.2277422
1439.0,31317.2277422
1440.0,31317.2277422
1441.0,31317.2277422
1442.0,31317.2277422
1443.0,31317.2277422
1444.0,31317.2277422
1445.0,31317.2277422
1446.0,31317.2277422
1447.0,31317.2277422
1448.0,31317.2277422
1449.0,31317.2277422
1450.0,31317.2277422
1451.0,31317.2277422
1452.0,31317.2277422
1453.0,31317.2277422
1454.0,31317.2277422
1455.0,31317.2277422
1456.0,31317.2277422
1457.0,31317.2277422
1458.0,31317.2277422
1459.0,31317.2277422
1460.0,31317.2277422
1461.0,31317.2277422
1462.0,31317.2277422
1463.0,31317.2277422
1464.0,31317.2277422
1465.0,31317.2277422
1466.0,31317.2277422
1467.0,31317.2277422
1468.0,31317.2277422
1469.0,31317.2277422
1470.0,31317.2277422
1471.0,31317.2277422
1472.0,31317.2277422
1473.0,31317.2277422
1474.0,31317.2277422
1475.0,31317.2277422
1476.0,31317.2277422
1477.0,31317.2277422
1478.0,31317.2277422
1479.0,31317.2277422
1480.0,31317.2277422
1481.0,31317.2277422
1482.0,31317.2277422
1483.0,31317.2277422
1484.0,31317.2277422
1485.0,31317.2277422
1486.0,31317.2277422
1487.0,31317.2277422
1488.0,31317.2277422
1489.0,31317.2277422
1490.0,31317.2277422
1491.0,31317.2277422
1492.0,31317.2277422
1493.0,31317.2277422
1494.0,31317.2277422
1495.0,31317.2277422
1496.0,31317.2277422
1497.0,31317.2277422
1498.0,31317.2277422
1499.0,31317.2277422
1500.0,31317.2277422
1501.0,31317.2277422
1502.0,31317.2277422
1503.0,31317.2277422
1504.0,31317.2277422
1505.0,31317.2277422
1506.0,31317.2277422
1507.0,31317.2277422
1508.0,31317.2277422
1509.0,31317.2277422
1510.0,31317.2277422
1511.0,31317.2277422
1512.0,31317.2277422
1513.0,31317.2277422
1514.0,31317.2277422
1515.0,31317.2277422
1516.0,31317.2277422
1517.0,31317.2277422
1518.0,31317.2277422
1519.0,31317.2277422
1520.0,31317.2277422
1521.0,31317.2277422
1522.0,31317.2277422
1523.0,31317.2277422
1524.0,31317.2277422
1525.0,31317.2277422
1526.0,31317.2277422
1527.0,31317.2277422
1528.0,31317.2277422
1529.0,31317.2277422
1530.0,31317.2277422
1531.0,31317.2277422
1532.0,31317.2277422
1533.0,31317.2277422
1534.0,31317.2277422
1535.0,31317.2277422
1536.0,31317.2277422
1537.0,31317.2277422
1538.0,31317.2277422
1539.0,31317.2277422
1540.0,31317.2277422
1541.0,31317.2277422
1542.0,31317.2277422
1543.0,31317.2277422
1544.0,31317.2277422
1545.0,31317.2277422
1546.0,31317.2277422
1547.0,31317.2277422
1548.0,31317.2277422
1549.0,31317.2277422
1550.0,31317.2277422
1551.0,31317.2277422
1552.0,31317.2277422
1553.0,31317.2277422
1554.0,31317.2277422
1555.0,31317.2277422
1556.0,31317.2277422
1557.0,31317.2277422
1558.0,31317.2277422
1559.0,31317.2277422
1560.0,31317.2277422
1561.0,31317.2277422
1562.0,31317.2277422
1563.0,31317.2277422
1564.0,31317.2277422
1565.0,31317.2277422
1566.0,31317.2277422
1567.0,31317.2277422
1568.0,31317.2277422
1569.0,31317.2277422
1570.0,31317.2277422
1571.0,31317.2277422
1572.0,31317.2277422
1573.0,31317.2277422
1574.0,31317.2277422
1575.0,31317.2277422
1576.0,31317.2277422
1577.0,31317.2277422
1578.0,31317.2277422
1579.0,31317.2277422
1580.0,31317.2277422
1581.0,31317.2277422
1582.0,31317.2277422
1583.0,31317.2277422
1584.0,31317.2277422
1585.0,31317.2277422
1586.0,31317.2277422
1587.0,31317.2277422
1588.0,31317.2277422
1589.0,31317.2277422
1590.0,31317.2277422
1591.0,31317.2277422
1592.0,31317.2277422
1593.0,31317.2277422
1594.0,31317.2277422
1595.0,31317.2277422
1596.0,31317.2277422
1597.0,31317.2277422
1598.0,31317.2277422
1599.0,31317.2277422
1600.0,31317.2277422
1601.0,31317.2277422
1602.0,31317.2277422
1603.0,31317.2277422
1604.0,31317.2277422
1605.0,31317.2277422
1606.0,31317.2277422
1607.0,31317.2277422
1608.0,31317.2277422
1609.0,31317.2277422
1610.0,31317.2277422
1611.0,31317.2277422
1612.0,31317.2277422
1613.0,31317.2277422
1614.0,31317.2277422
1615.0,31317.2277422
1616.0,31317.2277422
1617.0,31317.2277422
1618.0,31317.2277422
1619.0,31317.2277422
1620.0,31317.2277422
1621.0,31317.2277422
1622.0,31317.2277422
1623.0,31317.2277422
1624.0,31317.2277422
1625.0,31317.2277422
1626.0,31317.2277422
1627.0,31317.2277422
1628.0,31317.2277422
1629.0,31317.2277422
1630.0,31317.2277422
1631.0,31317.2277422
1632.0,31317.2277422
1633.0,31317.2277422
1634.0,31317.2277422
1635.0,31317.2277422
1636.0,31317.2277422
1637.0,31317.2277422
1638.0,31317.2277422
1639.0,31317.2277422
1640.0,31317.2277422
1641.0,31317.2277422
1642.0,31317.2277422
1643.0,31317.2277422
1644.0,31317.2277422
1645.0,31317.2277422
1646.0,31317.2277422
1647.0,31317.2277422
1648.0,31317.2277422
1649.0,31317.2277422
1650.0,31317.2277422
1651.0,31317.2277422
1652.0,31317.2277422
1653.0,31317.2277422
1654.0,31317.2277422
1655.0,31317.2277422
1656.0,31317.2277422
1657.0,31317.2277422
1658.0,31317.2277422
1659.0,31317.2277422
1660.0,31317.2277422
1661.0,31317.2277422
1662.0,31317.2277422
1663.0,31317.2277422
1664.0,31317.2277422
1665.0,31317.2277422
1666.0,31317.2277422
1667.0,31317.2277422
1668.0,31317.2277422
1669.0,31317.2277422
1670.0,31317.2277422
1671.0,31317.2277422
1672.0,31317.2277422
1673.0,31317.2277422
1674.0,31317.2277422
1675.0,31317.2277422
1676.0,31317.2277422
1677.0,31317.2277422
1678.0,31317.2277422
1679.0,31317.2277422
1680.0,31317.2277422
1681.0,31317.2277422
1682.0,31317.2277422
1683.0,31317.2277422
1684.0,31317.2277422
1685.0,31317.2277422
1686.0,31317.2277422
1687.0,31317.2277422
1688.0,31317.2277422
1689.0,31317.2277422
1690.0,31317.2277422
1691.0,31317.2277422
1692.0,31317.2277422
1693.0,31317.2277422
1694.0,31317.2277422
1695.0,31317.2277422
1696.0,31317.2277422
1697.0,31317.2277422
1698.0,31317.2277422
1699.0,31317.2277422
1700.0,31317.2277422
1701.0,31317.2277422
1702.0,31317.2277422
1703.0,31317.2277422
1704.0,31317.2277422
1705.0,31317.2277422
1706.0,31317.2277422
1707.0,31317.2277422
1708.0,31317.2277422
1709.0,31317.2277422
1710.0,31317.2277422
1711.0,31317.2277422
1712.0,31317.2277422
1713.0,31317.2277422
1714.0,31317.2277422
1715.0,31317.2277422
1716.0,31317.2277422
1717.0,31317.2277422
1718.0,31317.2277422
1719.0,31317.2277422
1720.0,31317.2277422
1721.0,31317.2277422
1722.0,31317.2277422
1723.0,31317.2277422
1724.0,31317.2277422
1725.0,31317.2277422
1726.0,31317.2277422
1727.0,31317.2277422
1728.0,31317.2277422
1729.0,31317.2277422
1730.0,31317.2277422
1731.0,31317.2277422
1732.0,31317.2277422
1733.0,31317.2277422
1734.0,31317.2277422
1735.0,31317.2277422
1736.0,31317.2277422
1737.0,31317.2277422
1738.0,31317.2277422
1739.0,31317.2277422
1740.0,31317.2277422
1741.0,31317.2277422
1742.0,31317.2277422
1743.0,31317.2277422
1744.0,31317.2277422
1745.0,31317.2277422
1746.0,31317.2277422
1747.0,31317.2277422
1748.0,31317.2277422
1749.0,31317.2277422
1750.0,31317.2277422
1751.0,31317.2277422
1752.0,31317.2277422
1753.0,31317.2277422
1754.0,31317.2277422
1755.0,31317.2277422
1756.0,31317.2277422
1757.0,31317.2277422
1758.0,31317.2277422
1759.0,31317.2277422
1760.0,31317.2277422
1761.0,31317.2277422
1762.0,31317.2277422
1763.0,31317.2277422
1764.0,31317.2277422
1765.0,31317.2277422
1766.0,31317.2277422
1767.0,31317.2277422
1768.0,31317.2277422
1769.0,31317.2277422
1770.0,31317.2277422
1771.0,31317.2277422
1772.0,31317.2277422
1773.0,31317.2277422
1774.0,31317.2277422
1775.0,31317.2277422
1776.0,31317.2277422
1777.0,31317.2277422
1778.0,31317.2277422
1779.0,31317.2277422
1780.0,31317.2277422
1781.0,31317.2277422
1782.0,31317.2277422
1783.0,31317.2277422
1784.0,31317.2277422
1785.0,31317.2277422
1786.0,31317.2277422
1787.0,31317.2277422
1788.0,31317.2277422
1789.0,31317.2277422
1790.0,31317.2277422
1791.0,31317.2277422
1792.0,31317.2277422
1793.0,31317.2277422
1794.0,31317.2277422
1795.0,31317.2277422
1796.0,31317.2277422
1797.0,31317.2277422
1798.0,31317.2277422
1799.0,31317.2277422
1800.0,31317.2277422
1801.0,31317.2277422
1802.0,31317.2277422
1803.0,31317.2277422
1804.0,31317.2277422
1805.0,31317.2277422
1806.0,31317.2277422
1807.0,31317.2277422
1808.0,31317.2277422
1809.0,31317.2277422
1810.0,31317.2277422
1811.0,31317.2277422
1812.0,31317.2277422
1813.0,31317.2277422
1814.0,31317.2277422
1815.0,31317.2277422
1816.0,31317.2277422
1817.0,31317.2277422
1818.0,31317.2277422
1819.0,31317.2277422
1820.0,31317.2277422
1821.0,31317.2277422
1822.0,31317.2277422
1823.0,31317.2277422
1824.0,31317.2277422
1825.0,31317.2277422
1826.0,31317.2277422
1827.0,31317.2277422
1828.0,31317.2277422
1829.0,31317.2277422
1830.0,31317.2277422
1831.0,31317.2277422
1832.0,31317.2277422
1833.0,31317.2277422
1834.0,31317.2277422
1835.0,31317.2277422
1836.0,31317.2277422
1837.0,31317.2277422
1838.0,31317.2277422
1839.0,31317.2277422
1840.0,31317.2277422
1841.0,31317.2277422
1842.0,31317.2277422
1843.0,31317.2277422
1844.0,31317.2277422
1845.0,31317.2277422
1846.0,31317.2277422
1847.0,31317.2277422
1848.0,31317.2277422
1849.0,31317.2277422
1850.0,31317.2277422
1851.0,31317.2277422
1852.0,31317.2277422
1853.0,31317.2277422
1854.0,31317.2277422
1855.0,31317.2277422
1856.0,31317.2277422
1857.0,31317.2277422
1858.0,31317.2277422
1859.0,31317.2277422
1860.0,31317.2277422
1861.0,31317.2277422
1862.0,31317.2277422
1863.0,31317.2277422
1864.0,31317.2277422
1865.0,31317.2277422
1866.0,31317.2277422
1867.0,31317.2277422
1868.0,31317.2277422
1869.0,31317.2277422
1870.0,31317.2277422
1871.0,31317.2277422
1872.0,31317.2277422
1873.0,31317.2277422
1874.0,31317.2277422
1875.0,31317.2277422
1876.0,31317.2277422
1877.0,31317.2277422
1878.0,31317.2277422
1879.0,31317.2277422
1880.0,31317.2277422
1881.0,31317.2277422
1882.0,31317.2277422
1883.0,31317.2277422
1884.0,31317.2277422
1885.0,31317.2277422
1886.0,31317.2277422
1887.0,31317.2277422
1888.0,31317.2277422
1889.0,31317.2277422
1890.0,31317.2277422
1891.0,31317.2277422
1892.0,31317.2277422
1893.0,31317.2277422
1894.0,31317.2277422
1895.0,31317.2277422
1896.0,31317.2277422
1897.0,31317.2277422
1898.0,31317.2277422
1899.0,31317.2277422
1900.0,31317.2277422
1901.0,31317.2277422
1902.0,31317.2277422
1903.0,31317.2277422
1904.0,31317.2277422
1905.0,31317.2277422
1906.0,31317.2277422
1907.0,31317.2277422
1908.0,31317.2277422
1909.0,31317.2277422
1910.0,31317.2277422
1911.0,31317.2277422
1912.0,31317.2277422
1913.0,31317.2277422
1914.0,31317.2277422
1915.0,31317.2277422
1916.0,31317.2277422
1917.0,31317.2277422
1918.0,31317.2277422
1919.0,31317.2277422
1920.0,31317.2277422
1921.0,31317.2277422
1922.0,31317.2277422
1923.0,31317.2277422
1924.0,31317.2277422
1925.0,31317.2277422
1926.0,31317.2277422
1927.0,31317.2277422
1928.0,31317.2277422
1929.0,31317.2277422
1930.0,31317.2277422
1931.0,31317.2277422
1932.0,31317.2277422
1933.0,31317.2277422
1934.0,31317.2277422
1935.0,31317.2277422
1936.0,31317.2277422
1937.0,31317.2277422
1938.0,31317.2277422
1939.0,31317.2277422
1940.0,31317.2277422
1941.0,31317.2277422
1942.0,31317.2277422
1943.0,31317.2277422
1944.0,31317.2277422
1945.0,31317.2277422
1946.0,31317.2277422
1947.0,31317.2277422
1948.0,31317.2277422
1949.0,31317.2277422
1950.0,31317.2277422
1951.0,31317.2277422
1952.0,31317.2277422
1953.0,31317.2277422
1954.0,31317.2277422
1955.0,31317.2277422
1956.0,31317.2277422
1957.0,31317.2277422
1958.0,31317.2277422
1959.0,31317.2277422
1960.0,31317.2277422
1961.0,31317.2277422
1962.0,31317.2277422
1963.0,31317.2277422
1964.0,31317.2277422
1965.0,31317.2277422
1966.0,31317.2277422
1967.0,31317.2277422
1968.0,31317.2277422
1969.0,31317.2277422
1970.0,31317.2277422
1971.0,31317.2277422
1972.0,31317.2277422
1973.0,31317.2277422
1974.0,31317.2277422
1975.0,31317.2277422
1976.0,31317.2277422
1977.0,31317.2277422
1978.0,31317.2277422
1979.0,31317.2277422
1980.0,31317.2277422
1981.0,31317.2277422
1982.0,31317.2277422
1983.0,31317.2277422
1984.0,31317.2277422
1985.0,31317.2277422
1986.0,31317.2277422
1987.0,31317.2277422
1988.0,31317.2277422
1989.0,31317.2277422
1990.0,31317.2277422
1991.0,31317.2277422
1992.0,31317.2277422
1993.0,31317.2277422
1994.0,31317.2277422
1995.0,31317.2277422
1996.0,31317.2277422
1997.0,31317.2277422
1998.0,31317.2277422
1999.0,31317.2277422


==> figures/logs/mean_convergence_plots/mrf_obj_seg_gurobi.csv <==
1.0,0.0
2.0,164.53915
3.0,15071.374359999998
4.0,30197.70942
5.0,30406.827980000002
6.0,30521.497199999994
7.0,30608.806099999998
8.0,30680.00786
9.0,30736.891819999997
10.0,30789.7429
11.0,30823.400400000002
12.0,30857.33158
13.0,30889.2527
14.0,30912.529740000005
15.0,30932.9147
16.0,30949.379699999998
17.0,30969.55986
18.0,30987.472660000007
19.0,31001.47126
20.0,31014.621460000002
21.0,31026.334259999996
22.0,31038.037859999993
23.0,31049.810859999998
24.0,31060.787659999995
25.0,31068.544460000005
26.0,31077.766460000003
27.0,31084.707759999998
28.0,31092.00886
29.0,31099.541260000005
30.0,31103.63626
31.0,31110.69126
32.0,31117.643460000003
33.0,31121.795059999997
34.0,31126.178060000006
35.0,31132.15786
36.0,31137.179060000006
37.0,31143.824459999996
38.0,31147.596160000005
39.0,31151.574060000003
40.0,31155.341759999992
41.0,31159.90406
42.0,31162.904260000003
43.0,31165.555460000003
44.0,31167.716460000003
45.0,31170.13296
46.0,31172.89776
47.0,31175.295260000003
48.0,31177.013060000005
49.0,31181.130660000003
50.0,31183.02126
51.0,31186.45146
52.0,31189.250060000002
53.0,31190.890060000005
54.0,31193.303859999996
55.0,31195.74766
56.0,31197.637860000006
57.0,31198.82646
58.0,31200.551760000002
59.0,31202.09276
60.0,31203.900860000005
61.0,31204.69586
62.0,31205.73946
63.0,31206.64506
64.0,31207.600560000003
65.0,31209.42406
66.0,31210.477060000005
67.0,31211.86446
68.0,31213.765859999996
69.0,31215.142460000003
70.0,31216.02276
71.0,31216.903060000004
72.0,31218.00046
73.0,31219.755660000003
74.0,31220.819460000006
75.0,31221.734160000004
76.0,31222.34586
77.0,31223.37446
78.0,31224.37366
79.0,31225.31706000001
80.0,31226.303260000004
81.0,31226.893259999993
82.0,31227.780359999997
83.0,31228.250560000004
84.0,31228.794459999997
85.0,31229.927860000003
86.0,31230.294660000003
87.0,31230.78656
88.0,31231.27846
89.0,31231.84586
90.0,31233.198860000004
91.0,31233.895660000002
92.0,31234.45246
93.0,31234.889860000003
94.0,31235.488660000003
95.0,31235.96186
96.0,31236.32846
97.0,31236.804259999997
98.0,31237.58646
99.0,31238.13666
100.0,31238.38056
101.0,31238.62446
102.0,31238.97366
103.0,31239.285860000004
104.0,31239.61706
105.0,31239.854760000006
106.0,31240.092460000003
107.0,31240.346960000003
108.0,31240.601459999998
109.0,31240.93626
110.0,31241.15036
111.0,31241.36446
112.0,31241.689560000006
113.0,31242.014659999997
114.0,31242.259960000003
115.0,31242.505259999998
116.0,31242.90346
117.0,31243.071860000004
118.0,31243.240260000002
119.0,31243.43576
120.0,31243.631260000002
121.0,31244.03966
122.0,31244.342460000003
123.0,31244.48126
124.0,31244.620059999997
125.0,31245.08646
126.0,31245.54646
127.0,31245.85946
128.0,31246.013560000003
129.0,31246.16766
130.0,31246.537060000002
131.0,31246.83866
132.0,31247.09596
133.0,31247.353260000004
134.0,31247.66506
135.0,31247.86016
136.0,31248.05526
137.0,31248.210360000005
138.0,31248.36546
139.0,31248.61926
140.0,31248.78336
141.0,31248.947460000003
142.0,31249.19706
143.0,31249.34596
144.0,31249.49486
145.0,31249.595559999998
146.0,31249.696260000004
147.0,31249.80946
148.0,31249.92266
149.0,31250.01186
150.0,31250.101060000005
151.0,31250.190260000003
152.0,31250.30796
153.0,31250.42566
154.0,31250.56216
155.0,31250.698660000002
156.0,31251.03846
157.0,31251.197659999998
158.0,31251.35686
159.0,31251.47756
160.0,31251.59826
161.0,31251.70956
162.0,31251.82086
163.0,31251.888193333336
164.0,31251.95552666667
165.0,31252.022860000005
166.0,31252.109593333334
167.0,31252.196326666668
168.0,31252.283059999998
169.0,31252.45536
170.0,31252.62766
171.0,31252.90786
172.0,31253.023460000004
173.0,31253.139060000005
174.0,31253.26276
175.0,31253.386459999998
176.0,31253.63186
177.0,31253.769959999998
178.0,31253.908059999998
179.0,31254.050560000003
180.0,31254.19306
181.0,31254.465860000004
182.0,31254.54966
183.0,31254.63346
184.0,31254.726659999997
185.0,31254.81986
186.0,31254.93796
187.0,31255.056060000003
188.0,31255.15406
189.0,31255.25206
190.0,31255.437660000003
191.0,31255.58746
192.0,31255.73726
193.0,31255.85806
194.0,31255.978860000003
195.0,31256.11986
196.0,31256.260860000002
197.0,31256.46346
198.0,31256.66606
199.0,31256.72226
200.0,31256.77846
201.0,31256.83466
202.0,31256.96986
203.0,31257.10506
204.0,31257.21996
205.0,31257.334860000003
206.0,31257.43406
207.0,31257.533260000004
208.0,31257.586460000002
209.0,31257.639659999997
210.0,31257.69286
211.0,31257.760560000002
212.0,31257.828260000002
213.0,31257.90676
214.0,31257.985259999998
215.0,31258.05786
216.0,31258.130460000004
217.0,31258.22046
218.0,31258.31046
219.0,31258.50146
220.0,31258.605960000004
221.0,31258.710460000002
222.0,31258.765460000002
223.0,31258.82046
224.0,31258.87546
225.0,31258.957459999998
226.0,31259.03946
227.0,31259.121460000002
228.0,31259.186793333334
229.0,31259.25212666667
230.0,31259.317460000002
231.0,31259.37526
232.0,31259.43306
233.0,31259.49086
234.0,31259.54866
235.0,31259.606460000003
236.0,31259.66241
237.0,31259.71836
238.0,31259.77431
239.0,31259.83026
240.0,31259.86976
241.0,31259.909259999997
242.0,31259.94876
243.0,31259.988260000002
244.0,31260.027760000004
245.0,31260.06726
246.0,31260.10576
247.0,31260.14426
248.0,31260.182760000003
249.0,31260.22126
250.0,31260.259759999997
251.0,31260.29826
252.0,31260.3243
253.0,31260.350339999997
254.0,31260.37638
255.0,31260.40242
256.0,31260.428460000003
257.0,31260.461226666666
258.0,31260.49399333333
259.0,31260.52676
260.0,31260.559526666668
261.0,31260.59229333333
262.0,31260.625060000002
263.0,31260.678260000004
264.0,31260.731460000003
265.0,31260.784660000005
266.0,31260.83786
267.0,31260.89351
268.0,31260.94916
269.0,31261.004810000002
270.0,31261.06046
271.0,31261.10991
272.0,31261.15936
273.0,31261.20881
274.0,31261.258260000002
275.0,31261.28912666667
276.0,31261.31999333333
277.0,31261.35086
278.0,31261.381726666667
279.0,31261.412593333334
280.0,31261.443460000002
281.0,31261.467385000004
282.0,31261.49131
283.0,31261.515235
284.0,31261.539159999997
285.0,31261.563085
286.0,31261.58701
287.0,31261.610935000004
288.0,31261.634860000002
289.0,31261.671980000003
290.0,31261.7091
291.0,31261.74622
292.0,31261.78334
293.0,31261.82046
294.0,31261.839526666667
295.0,31261.858593333338
296.0,31261.87766
297.0,31261.89672666667
298.0,31261.915793333337
299.0,31261.93486
300.0,31261.95392666667
301.0,31261.972993333336
302.0,31261.99206
303.0,31262.020431428573
304.0,31262.04880285714
305.0,31262.077174285718
306.0,31262.105545714287
307.0,31262.13391714286
308.0,31262.162288571428
309.0,31262.19066
310.0,31262.20662
311.0,31262.22258
312.0,31262.238540000002
313.0,31262.2545
314.0,31262.27046
315.0,31262.28642
316.0,31262.30238
317.0,31262.318339999998
318.0,31262.3343
319.0,31262.35026
320.0,31262.37048857143
321.0,31262.390717142855
322.0,31262.410945714288
323.0,31262.431174285717
324.0,31262.451402857143
325.0,31262.47163142857
326.0,31262.49186
327.0,31262.51799333333
328.0,31262.544126666668
329.0,31262.57026
330.0,31262.596393333333
331.0,31262.622526666666
332.0,31262.64866
333.0,31262.671774285718
334.0,31262.69488857143
335.0,31262.71800285714
336.0,31262.741117142858
337.0,31262.764231428573
338.0,31262.787345714285
339.0,31262.81046
340.0,31262.83448857143
341.0,31262.858517142857
342.0,31262.88254571429
343.0,31262.906574285716
344.0,31262.930602857145
345.0,31262.954631428573
346.0,31262.97866
347.0,31262.997184999997
348.0,31263.01571
349.0,31263.034235
350.0,31263.052760000002
351.0,31263.071285
352.0,31263.089809999998
353.0,31263.108335000004
354.0,31263.12686
355.0,31263.148517142858
356.0,31263.17017428572
357.0,31263.19183142857
358.0,31263.213488571426
359.0,31263.235145714287
360.0,31263.256802857144
361.0,31263.27846
362.0,31263.30712666667
363.0,31263.33579333334
364.0,31263.36446
365.0,31263.39312666667
366.0,31263.421793333335
367.0,31263.45046
368.0,31263.475517142855
369.0,31263.500574285717
370.0,31263.525631428573
371.0,31263.55068857143
372.0,31263.575745714286
373.0,31263.600802857145
374.0,31263.62586
375.0,31263.652345714287
376.0,31263.67883142857
377.0,31263.705317142856
378.0,31263.731802857143
379.0,31263.75828857143
380.0,31263.78477428572
381.0,31263.81126
382.0,31263.843960000006
383.0,31263.876659999998
384.0,31263.90936
385.0,31263.94206
386.0,31263.97476
387.0,31264.00746
388.0,31264.03768857143
389.0,31264.067917142856
390.0,31264.098145714284
391.0,31264.128374285716
392.0,31264.15860285714
393.0,31264.18883142857
394.0,31264.219059999996
395.0,31264.252402857142
396.0,31264.285745714285
397.0,31264.319088571425
398.0,31264.35243142857
399.0,31264.385774285714
400.0,31264.41911714286
401.0,31264.45246
402.0,31264.482631428575
403.0,31264.51280285714
404.0,31264.542974285712
405.0,31264.573145714287
406.0,31264.60331714286
407.0,31264.633488571428
408.0,31264.663660000002
409.0,31264.694488571433
410.0,31264.725317142857
411.0,31264.756145714287
412.0,31264.78697428572
413.0,31264.817802857142
414.0,31264.848631428573
415.0,31264.879460000004
416.0,31264.905926666666
417.0,31264.932393333333
418.0,31264.958860000002
419.0,31264.985326666665
420.0,31265.01179333333
421.0,31265.03826
422.0,31265.073860000004
423.0,31265.10946
424.0,31265.14506
425.0,31265.18066
426.0,31265.216260000005
427.0,31265.246493333332
428.0,31265.27672666667
429.0,31265.306960000005
430.0,31265.337193333333
431.0,31265.367426666664
432.0,31265.39766
433.0,31265.44414
434.0,31265.490620000004
435.0,31265.537099999998
436.0,31265.58358
437.0,31265.630060000003
438.0,31265.656574285716
439.0,31265.683088571426
440.0,31265.709602857143
441.0,31265.736117142857
442.0,31265.762631428574
443.0,31265.78914571429
444.0,31265.81566
445.0,31265.83343142857
446.0,31265.851202857146
447.0,31265.868974285713
448.0,31265.886745714284
449.0,31265.90451714286
450.0,31265.922288571426
451.0,31265.94006
452.0,31265.96411714286
453.0,31265.988174285718
454.0,31266.012231428573
455.0,31266.036288571428
456.0,31266.060345714282
457.0,31266.084402857145
458.0,31266.10846
459.0,31266.13228857143
460.0,31266.15611714286
461.0,31266.179945714284
462.0,31266.203774285714
463.0,31266.227602857143
464.0,31266.251431428573
465.0,31266.275260000002
466.0,31266.29354571429
467.0,31266.31183142857
468.0,31266.330117142857
469.0,31266.34840285714
470.0,31266.366688571426
471.0,31266.384974285716
472.0,31266.403260000003
473.0,31266.420135
474.0,31266.43701
475.0,31266.453885000003
476.0,31266.470760000004
477.0,31266.487635000005
478.0,31266.50451
479.0,31266.521385
480.0,31266.53826
481.0,31266.55886
482.0,31266.57946
483.0,31266.600060000004
484.0,31266.620660000004
485.0,31266.641260000004
486.0,31266.661860000004
487.0,31266.68246
488.0,31266.70306
489.0,31266.72948857143
490.0,31266.755917142855
491.0,31266.782345714288
492.0,31266.808774285717
493.0,31266.835202857143
494.0,31266.861631428572
495.0,31266.888060000005
496.0,31266.906317142857
497.0,31266.924574285717
498.0,31266.94283142857
499.0,31266.96108857143
500.0,31266.979345714288
501.0,31266.997602857144
502.0,31267.015860000003
503.0,31267.034685
504.0,31267.053509999998
505.0,31267.072334999997
506.0,31267.09116
507.0,31267.109985
508.0,31267.128810000002
509.0,31267.147635
510.0,31267.16646
511.0,31267.19211714286
512.0,31267.217774285713
513.0,31267.243431428575
514.0,31267.269088571426
515.0,31267.294745714287
516.0,31267.32040285714
517.0,31267.34606
518.0,31267.377174285717
519.0,31267.40828857143
520.0,31267.439402857144
521.0,31267.470517142858
522.0,31267.501631428568
523.0,31267.53274571429
524.0,31267.563860000002
525.0,31267.58701
526.0,31267.61016
527.0,31267.633309999997
528.0,31267.656460000006
529.0,31267.679610000003
530.0,31267.702760000004
531.0,31267.72591
532.0,31267.749060000002
533.0,31267.770802857143
534.0,31267.79254571429
535.0,31267.81428857143
536.0,31267.836031428575
537.0,31267.857774285716
538.0,31267.879517142857
539.0,31267.901260000002
540.0,31267.916985
541.0,31267.93271
542.0,31267.948435
543.0,31267.964159999996
544.0,31267.979885
545.0,31267.99561
546.0,31268.011335
547.0,31268.02706
548.0,31268.042209999996
549.0,31268.05736
550.0,31268.072510000005
551.0,31268.08766
552.0,31268.10281
553.0,31268.117960000003
554.0,31268.133110000002
555.0,31268.148259999998
556.0,31268.17903142857
557.0,31268.209802857145
558.0,31268.240574285715
559.0,31268.27134571429
560.0,31268.302117142863
561.0,31268.33288857143
562.0,31268.363660000003
563.0,31268.384485
564.0,31268.405310000002
565.0,31268.426135000005
566.0,31268.44696
567.0,31268.467784999997
568.0,31268.48861
569.0,31268.509435000004
570.0,31268.53026
571.0,31268.552374285715
572.0,31268.574488571427
573.0,31268.596602857142
574.0,31268.618717142857
575.0,31268.640831428573
576.0,31268.662945714284
577.0,31268.68506
578.0,31268.71986
579.0,31268.75466
580.0,31268.78946
581.0,31268.82426
582.0,31268.85906
583.0,31268.8919
584.0,31268.92474
585.0,31268.95758
586.0,31268.99042
587.0,31269.023259999998
588.0,31269.04968857143
589.0,31269.07611714286
590.0,31269.102545714286
591.0,31269.128974285715
592.0,31269.155402857148
593.0,31269.18183142857
594.0,31269.208260000003
595.0,31269.236031428572
596.0,31269.263802857145
597.0,31269.291574285715
598.0,31269.319345714284
599.0,31269.347117142857
600.0,31269.374888571434
601.0,31269.40266
602.0,31269.441260000003
603.0,31269.47986
604.0,31269.518460000003
605.0,31269.55706
606.0,31269.595660000003
607.0,31269.619534999998
608.0,31269.64341
609.0,31269.667284999996
610.0,31269.69116
611.0,31269.715035
612.0,31269.738910000004
613.0,31269.762785
614.0,31269.78666
615.0,31269.817293333334
616.0,31269.84792666667
617.0,31269.87856
618.0,31269.909193333333
619.0,31269.93982666667
620.0,31269.97046
621.0,31269.987885
622.0,31270.00531
623.0,31270.022735
624.0,31270.040159999997
625.0,31270.057585000002
626.0,31270.07501
627.0,31270.092435
628.0,31270.109860000004
629.0,31270.131374285713
630.0,31270.15288857143
631.0,31270.17440285714
632.0,31270.195917142857
633.0,31270.217431428573
634.0,31270.238945714285
635.0,31270.26046
636.0,31270.289488571427
637.0,31270.31851714286
638.0,31270.347545714285
639.0,31270.376574285714
640.0,31270.405602857143
641.0,31270.434631428572
642.0,31270.46366
643.0,31270.480709999996
644.0,31270.49776
645.0,31270.51481
646.0,31270.53186
647.0,31270.54891
648.0,31270.56596
649.0,31270.583010000002
650.0,31270.600060000004
651.0,31270.63076
652.0,31270.661460000003
653.0,31270.69216
654.0,31270.72286
655.0,31270.75356
656.0,31270.784259999997
657.0,31270.805145714286
658.0,31270.82603142857
659.0,31270.84691714286
660.0,31270.86780285714
661.0,31270.88868857143
662.0,31270.909574285713
663.0,31270.930460000003
664.0,31270.954960000003
665.0,31270.979460000002
666.0,31271.003960000002
667.0,31271.02846
668.0,31271.05296
669.0,31271.07746
670.0,31271.10196
671.0,31271.12646
672.0,31271.140860000003
673.0,31271.15526
674.0,31271.169660000003
675.0,31271.18406
676.0,31271.198460000003
677.0,31271.21286
678.0,31271.227260000003
679.0,31271.24166
680.0,31271.256060000003
681.0,31271.27046
682.0,31271.284860000003
683.0,31271.309688571433
684.0,31271.33451714286
685.0,31271.35934571429
686.0,31271.38417428571
687.0,31271.409002857145
688.0,31271.433831428574
689.0,31271.458660000004
690.0,31271.490831428575
691.0,31271.523002857146
692.0,31271.555174285713
693.0,31271.587345714284
694.0,31271.619517142863
695.0,31271.651688571426
696.0,31271.68386
697.0,31271.701
698.0,31271.71814
699.0,31271.73528
700.0,31271.752419999997
701.0,31271.769559999997
702.0,31271.786700000004
703.0,31271.80384
704.0,31271.82098
705.0,31271.83812
706.0,31271.85526
707.0,31271.871504444443
708.0,31271.88774888889
709.0,31271.903993333333
710.0,31271.920237777776
711.0,31271.93648222222
712.0,31271.952726666663
713.0,31271.968971111113
714.0,31271.985215555556
715.0,31272.00146
716.0,31272.01362363637
717.0,31272.02578727273
718.0,31272.037950909093
719.0,31272.05011454546
720.0,31272.06227818182
721.0,31272.074441818182
722.0,31272.086605454544
723.0,31272.098769090906
724.0,31272.110932727275
725.0,31272.123096363637
726.0,31272.13526
727.0,31272.145304444442
728.0,31272.15534888889
729.0,31272.165393333336
730.0,31272.17543777778
731.0,31272.185482222227
732.0,31272.195526666666
733.0,31272.20557111111
734.0,31272.215615555557
735.0,31272.225660000004
736.0,31272.243435
737.0,31272.261210000004
738.0,31272.278985
739.0,31272.296759999997
740.0,31272.314535
741.0,31272.332310000005
742.0,31272.350085000002
743.0,31272.36786
744.0,31272.385860000002
745.0,31272.403860000002
746.0,31272.421860000002
747.0,31272.439860000002
748.0,31272.457860000002
749.0,31272.47586
750.0,31272.49386
751.0,31272.51852666667
752.0,31272.543193333335
753.0,31272.56786
754.0,31272.592526666667
755.0,31272.61719333333
756.0,31272.641859999996
757.0,31272.669293333332
758.0,31272.69672666667
759.0,31272.72416
760.0,31272.75159333333
761.0,31272.779026666667
762.0,31272.806460000003
763.0,31272.830826666665
764.0,31272.855193333333
765.0,31272.87956
766.0,31272.90392666667
767.0,31272.928293333338
768.0,31272.95266
769.0,31272.975517142855
770.0,31272.99837428571
771.0,31273.021231428567
772.0,31273.04408857143
773.0,31273.066945714287
774.0,31273.089802857146
775.0,31273.112660000003
776.0,31273.130960000002
777.0,31273.14926
778.0,31273.16756
779.0,31273.185860000005
780.0,31273.20416
781.0,31273.22246
782.0,31273.240760000004
783.0,31273.25906
784.0,31273.280985
785.0,31273.302910000006
786.0,31273.324835
787.0,31273.346759999997
788.0,31273.368685
789.0,31273.390610000002
790.0,31273.412535
791.0,31273.43446
792.0,31273.447571111108
793.0,31273.460682222223
794.0,31273.47379333333
795.0,31273.486904444446
796.0,31273.500015555554
797.0,31273.51312666667
798.0,31273.526237777776
799.0,31273.539348888888
800.0,31273.55246
801.0,31273.567485
802.0,31273.58251
803.0,31273.597535
804.0,31273.61256
805.0,31273.627585
806.0,31273.642610000003
807.0,31273.657635
808.0,31273.67266
809.0,31273.697145714286
810.0,31273.72163142857
811.0,31273.746117142855
812.0,31273.77060285715
813.0,31273.795088571427
814.0,31273.819574285717
815.0,31273.844059999996
816.0,31273.86580285714
817.0,31273.887545714282
818.0,31273.909288571427
819.0,31273.931031428576
820.0,31273.952774285717
821.0,31273.97451714286
822.0,31273.996260000004
823.0,31274.0305
824.0,31274.06474
825.0,31274.09898
826.0,31274.13322
827.0,31274.167460000004
828.0,31274.19426
829.0,31274.22106
830.0,31274.247860000003
831.0,31274.274660000003
832.0,31274.30146
833.0,31274.328260000002
834.0,31274.35086
835.0,31274.373460000003
836.0,31274.39606
837.0,31274.418660000003
838.0,31274.441260000003
839.0,31274.46386
840.0,31274.486326666665
841.0,31274.508793333334
842.0,31274.53126
843.0,31274.553726666665
844.0,31274.576193333334
845.0,31274.59866
846.0,31274.61751
847.0,31274.636360000004
848.0,31274.655209999997
849.0,31274.67406
850.0,31274.69291
851.0,31274.71176
852.0,31274.73061
853.0,31274.74946
854.0,31274.768317142858
855.0,31274.787174285717
856.0,31274.806031428576
857.0,31274.824888571427
858.0,31274.843745714286
859.0,31274.862602857145
860.0,31274.881460000004
861.0,31274.90303142857
862.0,31274.924602857143
863.0,31274.946174285713
864.0,31274.967745714286
865.0,31274.98931714286
866.0,31275.010888571433
867.0,31275.03246
868.0,31275.050385
869.0,31275.068310000002
870.0,31275.086235000002
871.0,31275.10416
872.0,31275.122085
873.0,31275.140009999996
874.0,31275.157935000003
875.0,31275.17586
876.0,31275.19161
877.0,31275.20736
878.0,31275.22311
879.0,31275.23886
880.0,31275.254610000004
881.0,31275.270360000002
882.0,31275.286109999997
883.0,31275.30186
884.0,31275.318831428573
885.0,31275.335802857146
886.0,31275.35277428572
887.0,31275.369745714288
888.0,31275.386717142857
889.0,31275.403688571427
890.0,31275.420660000003
891.0,31275.447593333334
892.0,31275.47452666667
893.0,31275.50146
894.0,31275.528393333334
895.0,31275.555326666672
896.0,31275.582260000003
897.0,31275.59916
898.0,31275.61606
899.0,31275.63296
900.0,31275.649860000005
901.0,31275.666760000004
902.0,31275.683660000002
903.0,31275.700560000005
904.0,31275.717460000003
905.0,31275.737135000003
906.0,31275.756810000003
907.0,31275.776485000002
908.0,31275.796160000005
909.0,31275.815835000005
910.0,31275.835510000004
911.0,31275.855185
912.0,31275.87486
913.0,31275.895693333332
914.0,31275.916526666668
915.0,31275.93736
916.0,31275.958193333332
917.0,31275.979026666668
918.0,31275.99986
919.0,31276.015885
920.0,31276.03191
921.0,31276.047935000002
922.0,31276.06396
923.0,31276.079985
924.0,31276.09601
925.0,31276.112035
926.0,31276.12806
927.0,31276.142610000003
928.0,31276.157160000002
929.0,31276.171710000002
930.0,31276.18626
931.0,31276.20081
932.0,31276.215360000002
933.0,31276.229910000002
934.0,31276.244459999998
935.0,31276.256235
936.0,31276.26801
937.0,31276.279785
938.0,31276.29156
939.0,31276.303335000004
940.0,31276.315110000003
941.0,31276.326885
942.0,31276.33866
943.0,31276.35381
944.0,31276.368960000003
945.0,31276.384110000003
946.0,31276.39926
947.0,31276.414410000005
948.0,31276.42956
949.0,31276.44471
950.0,31276.459860000003
951.0,31276.479035000004
952.0,31276.49821
953.0,31276.517385000003
954.0,31276.53656
955.0,31276.555735
956.0,31276.574910000003
957.0,31276.594085
958.0,31276.613260000002
959.0,31276.630615555554
960.0,31276.64797111111
961.0,31276.66532666667
962.0,31276.68268222222
963.0,31276.70003777778
964.0,31276.717393333336
965.0,31276.734748888888
966.0,31276.752104444447
967.0,31276.76946
968.0,31276.789559999997
969.0,31276.80966
970.0,31276.82976
971.0,31276.84986
972.0,31276.86996
973.0,31276.890059999998
974.0,31276.91016
975.0,31276.93026
976.0,31276.948060000002
977.0,31276.965860000004
978.0,31276.983660000005
979.0,31277.00146
980.0,31277.01926
981.0,31277.037060000002
982.0,31277.054859999997
983.0,31277.072659999998
984.0,31277.10342666667
985.0,31277.13419333333
986.0,31277.164960000002
987.0,31277.19572666667
988.0,31277.22649333334
989.0,31277.257260000002
990.0,31277.285526666667
991.0,31277.313793333335
992.0,31277.342060000003
993.0,31277.370326666667
994.0,31277.398593333335
995.0,31277.42686
996.0,31277.44997428572
997.0,31277.47308857143
998.0,31277.49620285714
999.0,31277.51931714286
1000.0,31277.542431428574
1001.0,31277.565545714286
1002.0,31277.58866
1003.0,31277.618593333336
1004.0,31277.648526666668
1005.0,31277.678460000003
1006.0,31277.708393333334
1007.0,31277.738326666666
1008.0,31277.76826
1009.0,31277.792293333332
1010.0,31277.81632666667
1011.0,31277.840360000002
1012.0,31277.864393333333
1013.0,31277.888426666665
1014.0,31277.91246
1015.0,31277.93434571429
1016.0,31277.956231428572
1017.0,31277.978117142855
1018.0,31278.000002857145
1019.0,31278.02188857143
1020.0,31278.043774285714
1021.0,31278.06566
1022.0,31278.083685
1023.0,31278.10171
1024.0,31278.119735000004
1025.0,31278.13776
1026.0,31278.155785
1027.0,31278.17381
1028.0,31278.191834999998
1029.0,31278.209860000003
1030.0,31278.228574285713
1031.0,31278.247288571427
1032.0,31278.266002857144
1033.0,31278.284717142862
1034.0,31278.303431428572
1035.0,31278.322145714286
1036.0,31278.340860000004
1037.0,31278.353035
1038.0,31278.36521
1039.0,31278.377385
1040.0,31278.389560000003
1041.0,31278.401735
1042.0,31278.413910000003
1043.0,31278.426085000003
1044.0,31278.438260000003
1045.0,31278.455402857147
1046.0,31278.472545714285
1047.0,31278.489688571426
1048.0,31278.50683142857
1049.0,31278.523974285716
1050.0,31278.541117142857
1051.0,31278.55826
1052.0,31278.573785000004
1053.0,31278.58931
1054.0,31278.604835
1055.0,31278.62036
1056.0,31278.635885000003
1057.0,31278.651410000002
1058.0,31278.666934999997
1059.0,31278.68246
1060.0,31278.703574285715
1061.0,31278.72468857143
1062.0,31278.745802857145
1063.0,31278.76691714286
1064.0,31278.788031428576
1065.0,31278.809145714284
1066.0,31278.83026
1067.0,31278.849174285715
1068.0,31278.86808857143
1069.0,31278.887002857147
1070.0,31278.905917142856
1071.0,31278.924831428572
1072.0,31278.943745714285
1073.0,31278.96266
1074.0,31278.977485
1075.0,31278.99231
1076.0,31279.007135
1077.0,31279.021960000002
1078.0,31279.036785000004
1079.0,31279.051610000002
1080.0,31279.066434999997
1081.0,31279.08126
1082.0,31279.098034999995
1083.0,31279.11481
1084.0,31279.131585000003
1085.0,31279.148360000003
1086.0,31279.165135
1087.0,31279.181910000003
1088.0,31279.198685
1089.0,31279.21546
1090.0,31279.231359999998
1091.0,31279.247259999996
1092.0,31279.263160000002
1093.0,31279.27906
1094.0,31279.29496
1095.0,31279.310860000005
1096.0,31279.326760000004
1097.0,31279.342660000002
1098.0,31279.36474888889
1099.0,31279.386837777776
1100.0,31279.408926666667
1101.0,31279.431015555554
1102.0,31279.45310444444
1103.0,31279.475193333335
1104.0,31279.497282222223
1105.0,31279.51937111111
1106.0,31279.54146
1107.0,31279.560288571425
1108.0,31279.579117142857
1109.0,31279.59794571429
1110.0,31279.616774285714
1111.0,31279.635602857143
1112.0,31279.654431428575
1113.0,31279.67326
1114.0,31279.69401
1115.0,31279.714760000003
1116.0,31279.73551
1117.0,31279.756260000002
1118.0,31279.77701
1119.0,31279.797759999998
1120.0,31279.81851
1121.0,31279.83926
1122.0,31279.850459999998
1123.0,31279.861660000002
1124.0,31279.872860000003
1125.0,31279.88406
1126.0,31279.89526
1127.0,31279.906460000006
1128.0,31279.91766
1129.0,31279.928860000004
1130.0,31279.94006
1131.0,31279.954402857147
1132.0,31279.968745714286
1133.0,31279.983088571425
1134.0,31279.997431428572
1135.0,31280.011774285715
1136.0,31280.02611714286
1137.0,31280.04046
1138.0,31280.05516
1139.0,31280.06986
1140.0,31280.08456
1141.0,31280.09926
1142.0,31280.11396
1143.0,31280.12866
1144.0,31280.14336
1145.0,31280.158059999998
1146.0,31280.175160000003
1147.0,31280.19226
1148.0,31280.20936
1149.0,31280.226459999998
1150.0,31280.243559999995
1151.0,31280.26066
1152.0,31280.277760000004
1153.0,31280.29486
1154.0,31280.318735
1155.0,31280.342610000003
1156.0,31280.366485
1157.0,31280.39036
1158.0,31280.414234999997
1159.0,31280.43811
1160.0,31280.461985
1161.0,31280.485860000004
1162.0,31280.509626666666
1163.0,31280.533393333335
1164.0,31280.557160000004
1165.0,31280.580926666666
1166.0,31280.604693333335
1167.0,31280.62846
1168.0,31280.64631714286
1169.0,31280.664174285717
1170.0,31280.68203142857
1171.0,31280.699888571435
1172.0,31280.717745714286
1173.0,31280.735602857145
1174.0,31280.75346
1175.0,31280.76941
1176.0,31280.78536
1177.0,31280.80131
1178.0,31280.817260000003
1179.0,31280.83321
1180.0,31280.84916
1181.0,31280.865110000002
1182.0,31280.881060000003
1183.0,31280.895985
1184.0,31280.91091
1185.0,31280.925835000002
1186.0,31280.940760000005
1187.0,31280.955685
1188.0,31280.97061
1189.0,31280.985535000003
1190.0,31281.00046
1191.0,31281.01683142857
1192.0,31281.033202857147
1193.0,31281.049574285717
1194.0,31281.065945714286
1195.0,31281.082317142856
1196.0,31281.09868857143
1197.0,31281.11506
1198.0,31281.130002857146
1199.0,31281.144945714284
1200.0,31281.15988857143
1201.0,31281.174831428572
1202.0,31281.189774285718
1203.0,31281.204717142857
1204.0,31281.219660000002
1205.0,31281.24301
1206.0,31281.26636
1207.0,31281.28971
1208.0,31281.313060000004
1209.0,31281.33641
1210.0,31281.35976
1211.0,31281.383110000002
1212.0,31281.406460000006
1213.0,31281.424585
1214.0,31281.442710000003
1215.0,31281.460834999998
1216.0,31281.47896
1217.0,31281.497085000003
1218.0,31281.51521
1219.0,31281.533335000004
1220.0,31281.55146
1221.0,31281.571545714287
1222.0,31281.59163142857
1223.0,31281.611717142856
1224.0,31281.631802857144
1225.0,31281.65188857143
1226.0,31281.671974285717
1227.0,31281.69206
1228.0,31281.711688571428
1229.0,31281.731317142858
1230.0,31281.750945714284
1231.0,31281.770574285718
1232.0,31281.790202857148
1233.0,31281.809831428574
1234.0,31281.82946
1235.0,31281.844585000003
1236.0,31281.85971
1237.0,31281.874835000002
1238.0,31281.88996
1239.0,31281.905085
1240.0,31281.92021
1241.0,31281.935335
1242.0,31281.95046
1243.0,31281.971085000005
1244.0,31281.991710000002
1245.0,31282.012335
1246.0,31282.03296
1247.0,31282.053584999998
1248.0,31282.074210000002
1249.0,31282.094835000004
1250.0,31282.11546
1251.0,31282.13332666667
1252.0,31282.151193333335
1253.0,31282.169059999997
1254.0,31282.18692666667
1255.0,31282.20479333333
1256.0,31282.22266
1257.0,31282.24052666667
1258.0,31282.258393333334
1259.0,31282.276260000002
1260.0,31282.29486
1261.0,31282.313459999998
1262.0,31282.332059999997
1263.0,31282.350660000004
1264.0,31282.36926
1265.0,31282.38786
1266.0,31282.406460000006
1267.0,31282.42506
1268.0,31282.446293333334
1269.0,31282.467526666667
1270.0,31282.48876
1271.0,31282.509993333333
1272.0,31282.531226666666
1273.0,31282.55246
1274.0,31282.570660000005
1275.0,31282.58886
1276.0,31282.60706
1277.0,31282.62526
1278.0,31282.643460000003
1279.0,31282.66166
1280.0,31282.679859999997
1281.0,31282.698060000002
1282.0,31282.720974285716
1283.0,31282.74388857143
1284.0,31282.766802857142
1285.0,31282.789717142856
1286.0,31282.812631428573
1287.0,31282.835545714286
1288.0,31282.85846
1289.0,31282.877882222227
1290.0,31282.897304444446
1291.0,31282.916726666666
1292.0,31282.93614888889
1293.0,31282.95557111111
1294.0,31282.974993333337
1295.0,31282.994415555557
1296.0,31283.013837777777
1297.0,31283.033260000004
1298.0,31283.049415555557
1299.0,31283.065571111114
1300.0,31283.081726666667
1301.0,31283.09788222222
1302.0,31283.11403777778
1303.0,31283.130193333334
1304.0,31283.14634888889
1305.0,31283.162504444444
1306.0,31283.178659999998
1307.0,31283.195085000003
1308.0,31283.21151
1309.0,31283.227935000003
1310.0,31283.24436
1311.0,31283.260785000002
1312.0,31283.27721
1313.0,31283.293634999998
1314.0,31283.31006
1315.0,31283.329185000002
1316.0,31283.34831
1317.0,31283.367435
1318.0,31283.386560000003
1319.0,31283.405684999998
1320.0,31283.424809999997
1321.0,31283.443935
1322.0,31283.463060000002
1323.0,31283.48181555556
1324.0,31283.50057111111
1325.0,31283.51932666667
1326.0,31283.53808222222
1327.0,31283.55683777778
1328.0,31283.575593333335
1329.0,31283.59434888889
1330.0,31283.613104444445
1331.0,31283.63186
1332.0,31283.652410000002
1333.0,31283.672960000004
1334.0,31283.69351
1335.0,31283.714060000006
1336.0,31283.734610000003
1337.0,31283.75516
1338.0,31283.775710000005
1339.0,31283.796260000003
1340.0,31283.811860000005
1341.0,31283.82746
1342.0,31283.843060000003
1343.0,31283.858660000005
1344.0,31283.87426
1345.0,31283.889860000003
1346.0,31283.90546
1347.0,31283.92106
1348.0,31283.93666
1349.0,31283.957631428573
1350.0,31283.978602857143
1351.0,31283.999574285717
1352.0,31284.020545714284
1353.0,31284.041517142858
1354.0,31284.062488571428
1355.0,31284.08346
1356.0,31284.105960000004
1357.0,31284.12846
1358.0,31284.15096
1359.0,31284.173459999998
1360.0,31284.19596
1361.0,31284.218460000004
1362.0,31284.240960000003
1363.0,31284.26346
1364.0,31284.284334999997
1365.0,31284.30521
1366.0,31284.326085
1367.0,31284.346960000003
1368.0,31284.367835
1369.0,31284.38871
1370.0,31284.409584999998
1371.0,31284.430460000003
1372.0,31284.449193333334
1373.0,31284.467926666664
1374.0,31284.486660000002
1375.0,31284.505393333337
1376.0,31284.524126666667
1377.0,31284.542859999998
1378.0,31284.561593333336
1379.0,31284.580326666666
1380.0,31284.59906
1381.0,31284.614304444443
1382.0,31284.629548888886
1383.0,31284.644793333333
1384.0,31284.660037777776
1385.0,31284.675282222226
1386.0,31284.690526666665
1387.0,31284.705771111116
1388.0,31284.72101555556
1389.0,31284.736259999998
1390.0,31284.75448222222
1391.0,31284.772704444447
1392.0,31284.79092666667
1393.0,31284.80914888889
1394.0,31284.82737111111
1395.0,31284.84559333334
1396.0,31284.86381555556
1397.0,31284.88203777778
1398.0,31284.900260000002
1399.0,31284.919385000005
1400.0,31284.93851
1401.0,31284.957635
1402.0,31284.97676
1403.0,31284.995885
1404.0,31285.015009999996
1405.0,31285.034135
1406.0,31285.053260000004
1407.0,31285.07646
1408.0,31285.09966
1409.0,31285.122860000003
1410.0,31285.14606
1411.0,31285.169260000002
1412.0,31285.192460000002
1413.0,31285.215659999998
1414.0,31285.23886
1415.0,31285.25528
1416.0,31285.2717
1417.0,31285.28812
1418.0,31285.30454
1419.0,31285.32096
1420.0,31285.33738
1421.0,31285.3538
1422.0,31285.37022
1423.0,31285.38664
1424.0,31285.40306
1425.0,31285.42626
1426.0,31285.449459999996
1427.0,31285.47266
1428.0,31285.495860000003
1429.0,31285.51906
1430.0,31285.54226
1431.0,31285.556504444445
1432.0,31285.570748888887
1433.0,31285.584993333334
1434.0,31285.59923777778
1435.0,31285.613482222223
1436.0,31285.627726666666
1437.0,31285.641971111112
1438.0,31285.65621555556
1439.0,31285.67046
1440.0,31285.687882222224
1441.0,31285.705304444447
1442.0,31285.72272666667
1443.0,31285.74014888889
1444.0,31285.757571111113
1445.0,31285.774993333336
1446.0,31285.792415555556
1447.0,31285.80983777778
1448.0,31285.827260000002
1449.0,31285.839805454547
1450.0,31285.85235090909
1451.0,31285.864896363637
1452.0,31285.877441818186
1453.0,31285.889987272727
1454.0,31285.902532727272
1455.0,31285.91507818182
1456.0,31285.927623636362
1457.0,31285.94016909091
1458.0,31285.952714545456
1459.0,31285.965260000004
1460.0,31285.975732727275
1461.0,31285.986205454545
1462.0,31285.99667818182
1463.0,31286.00715090909
1464.0,31286.017623636366
1465.0,31286.028096363636
1466.0,31286.03856909091
1467.0,31286.04904181818
1468.0,31286.05951454545
1469.0,31286.069987272727
1470.0,31286.080460000005
1471.0,31286.094660000002
1472.0,31286.10886
1473.0,31286.12306
1474.0,31286.13726
1475.0,31286.15146
1476.0,31286.16566
1477.0,31286.179859999997
1478.0,31286.194059999998
1479.0,31286.208259999996
1480.0,31286.22246
1481.0,31286.23238
1482.0,31286.2423
1483.0,31286.252220000002
1484.0,31286.26214
1485.0,31286.27206
1486.0,31286.28198
1487.0,31286.2919
1488.0,31286.30182
1489.0,31286.311739999997
1490.0,31286.321660000005
1491.0,31286.33164
1492.0,31286.34162
1493.0,31286.3516
1494.0,31286.361580000004
1495.0,31286.37156
1496.0,31286.381540000002
1497.0,31286.391519999997
1498.0,31286.4015
1499.0,31286.41148
1500.0,31286.42146
1501.0,31286.4299
1502.0,31286.43834
1503.0,31286.44678
1504.0,31286.455220000003
1505.0,31286.463659999998
1506.0,31286.472100000003
1507.0,31286.48054
1508.0,31286.488980000002
1509.0,31286.49742
1510.0,31286.505859999997
1511.0,31286.519200000002
1512.0,31286.532539999997
1513.0,31286.54588
1514.0,31286.559220000003
1515.0,31286.57256
1516.0,31286.5859
1517.0,31286.59924
1518.0,31286.612580000005
1519.0,31286.62592
1520.0,31286.639260000004
1521.0,31286.650459999997
1522.0,31286.66166
1523.0,31286.672860000002
1524.0,31286.68406
1525.0,31286.69526
1526.0,31286.706459999998
1527.0,31286.717660000002
1528.0,31286.728859999996
1529.0,31286.74006
1530.0,31286.75126
1531.0,31286.76333272727
1532.0,31286.775405454544
1533.0,31286.787478181817
1534.0,31286.799550909094
1535.0,31286.811623636364
1536.0,31286.823696363637
1537.0,31286.835769090907
1538.0,31286.847841818184
1539.0,31286.859914545457
1540.0,31286.87198727273
1541.0,31286.88406
1542.0,31286.89296909091
1543.0,31286.901878181823
1544.0,31286.910787272725
1545.0,31286.91969636364
1546.0,31286.928605454545
1547.0,31286.937514545454
1548.0,31286.946423636364
1549.0,31286.955332727277
1550.0,31286.964241818183
1551.0,31286.973150909093
1552.0,31286.98206
1553.0,31286.99783777778
1554.0,31287.013615555556
1555.0,31287.029393333338
1556.0,31287.045171111113
1557.0,31287.060948888888
1558.0,31287.07672666667
1559.0,31287.092504444445
1560.0,31287.108282222227
1561.0,31287.124060000002
1562.0,31287.1348
1563.0,31287.145539999998
1564.0,31287.156280000003
1565.0,31287.16702
1566.0,31287.177760000002
1567.0,31287.1885
1568.0,31287.199239999998
1569.0,31287.209980000003
1570.0,31287.22072
1571.0,31287.231460000003
1572.0,31287.249040000002
1573.0,31287.26662
1574.0,31287.284200000002
1575.0,31287.30178
1576.0,31287.31936
1577.0,31287.33694
1578.0,31287.35452
1579.0,31287.3721
1580.0,31287.38968
1581.0,31287.40726
1582.0,31287.40726
1583.0,31287.40726
1584.0,31287.40726
1585.0,31287.40726
1586.0,31287.40726
1587.0,31287.40726
1588.0,31287.40726
1589.0,31287.40726
1590.0,31287.40726
1591.0,31287.40726
1592.0,31287.40726
1593.0,31287.40726
1594.0,31287.40726
1595.0,31287.40726
1596.0,31287.40726
1597.0,31287.40726
1598.0,31287.40726
1599.0,31287.40726
1600.0,31287.40726
1601.0,31287.40726
1602.0,31287.40726
1603.0,31287.40726
1604.0,31287.40726
1605.0,31287.40726
1606.0,31287.40726
1607.0,31287.40726
1608.0,31287.40726
1609.0,31287.40726
1610.0,31287.40726
1611.0,31287.40726
1612.0,31287.40726
1613.0,31287.40726
1614.0,31287.40726
1615.0,31287.40726
1616.0,31287.40726
1617.0,31287.40726
1618.0,31287.40726
1619.0,31287.40726
1620.0,31287.40726
1621.0,31287.40726
1622.0,31287.40726
1623.0,31287.40726
1624.0,31287.40726
1625.0,31287.40726
1626.0,31287.40726
1627.0,31287.40726
1628.0,31287.40726
1629.0,31287.40726
1630.0,31287.40726
1631.0,31287.40726
1632.0,31287.40726
1633.0,31287.40726
1634.0,31287.40726
1635.0,31287.40726
1636.0,31287.40726
1637.0,31287.40726
1638.0,31287.40726
1639.0,31287.40726
1640.0,31287.40726
1641.0,31287.40726
1642.0,31287.40726
1643.0,31287.40726
1644.0,31287.40726
1645.0,31287.40726
1646.0,31287.40726
1647.0,31287.40726
1648.0,31287.40726
1649.0,31287.40726
1650.0,31287.40726
1651.0,31287.40726
1652.0,31287.40726
1653.0,31287.40726
1654.0,31287.40726
1655.0,31287.40726
1656.0,31287.40726
1657.0,31287.40726
1658.0,31287.40726
1659.0,31287.40726
1660.0,31287.40726
1661.0,31287.40726
1662.0,31287.40726
1663.0,31287.40726
1664.0,31287.40726
1665.0,31287.40726
1666.0,31287.40726
1667.0,31287.40726
1668.0,31287.40726
1669.0,31287.40726
1670.0,31287.40726
1671.0,31287.40726
1672.0,31287.40726
1673.0,31287.40726
1674.0,31287.40726
1675.0,31287.40726
1676.0,31287.40726
1677.0,31287.40726
1678.0,31287.40726
1679.0,31287.40726
1680.0,31287.40726
1681.0,31287.40726
1682.0,31287.40726
1683.0,31287.40726
1684.0,31287.40726
1685.0,31287.40726
1686.0,31287.40726
1687.0,31287.40726
1688.0,31287.40726
1689.0,31287.40726
1690.0,31287.40726
1691.0,31287.40726
1692.0,31287.40726
1693.0,31287.40726
1694.0,31287.40726
1695.0,31287.40726
1696.0,31287.40726
1697.0,31287.40726
1698.0,31287.40726
1699.0,31287.40726
1700.0,31287.40726
1701.0,31287.40726
1702.0,31287.40726
1703.0,31287.40726
1704.0,31287.40726
1705.0,31287.40726
1706.0,31287.40726
1707.0,31287.40726
1708.0,31287.40726
1709.0,31287.40726
1710.0,31287.40726
1711.0,31287.40726
1712.0,31287.40726
1713.0,31287.40726
1714.0,31287.40726
1715.0,31287.40726
1716.0,31287.40726
1717.0,31287.40726
1718.0,31287.40726
1719.0,31287.40726
1720.0,31287.40726
1721.0,31287.40726
1722.0,31287.40726
1723.0,31287.40726
1724.0,31287.40726
1725.0,31287.40726
1726.0,31287.40726
1727.0,31287.40726
1728.0,31287.40726
1729.0,31287.40726
1730.0,31287.40726
1731.0,31287.40726
1732.0,31287.40726
1733.0,31287.40726
1734.0,31287.40726
1735.0,31287.40726
1736.0,31287.40726
1737.0,31287.40726
1738.0,31287.40726
1739.0,31287.40726
1740.0,31287.40726
1741.0,31287.40726
1742.0,31287.40726
1743.0,31287.40726
1744.0,31287.40726
1745.0,31287.40726
1746.0,31287.40726
1747.0,31287.40726
1748.0,31287.40726
1749.0,31287.40726
1750.0,31287.40726
1751.0,31287.40726
1752.0,31287.40726
1753.0,31287.40726
1754.0,31287.40726
1755.0,31287.40726
1756.0,31287.40726
1757.0,31287.40726
1758.0,31287.40726
1759.0,31287.40726
1760.0,31287.40726
1761.0,31287.40726
1762.0,31287.40726
1763.0,31287.40726
1764.0,31287.40726
1765.0,31287.40726
1766.0,31287.40726
1767.0,31287.40726
1768.0,31287.40726
1769.0,31287.40726
1770.0,31287.40726
1771.0,31287.40726
1772.0,31287.40726
1773.0,31287.40726
1774.0,31287.40726
1775.0,31287.40726
1776.0,31287.40726
1777.0,31287.40726
1778.0,31287.40726
1779.0,31287.40726
1780.0,31287.40726
1781.0,31287.40726
1782.0,31287.40726
1783.0,31287.40726
1784.0,31287.40726
1785.0,31287.40726
1786.0,31287.40726
1787.0,31287.40726
1788.0,31287.40726
1789.0,31287.40726
1790.0,31287.40726
1791.0,31287.40726
1792.0,31287.40726
1793.0,31287.40726
1794.0,31287.40726
1795.0,31287.40726
1796.0,31287.40726
1797.0,31287.40726
1798.0,31287.40726
1799.0,31287.40726
1800.0,31287.40726
1801.0,31287.40726
1802.0,31287.40726
1803.0,31287.40726
1804.0,31287.40726
1805.0,31287.40726
1806.0,31287.40726
1807.0,31287.40726
1808.0,31287.40726
1809.0,31287.40726
1810.0,31287.40726
1811.0,31287.40726
1812.0,31287.40726
1813.0,31287.40726
1814.0,31287.40726
1815.0,31287.40726
1816.0,31287.40726
1817.0,31287.40726
1818.0,31287.40726
1819.0,31287.40726
1820.0,31287.40726
1821.0,31287.40726
1822.0,31287.40726
1823.0,31287.40726
1824.0,31287.40726
1825.0,31287.40726
1826.0,31287.40726
1827.0,31287.40726
1828.0,31287.40726
1829.0,31287.40726
1830.0,31287.40726
1831.0,31287.40726
1832.0,31287.40726
1833.0,31287.40726
1834.0,31287.40726
1835.0,31287.40726
1836.0,31287.40726
1837.0,31287.40726
1838.0,31287.40726
1839.0,31287.40726
1840.0,31287.40726
1841.0,31287.40726
1842.0,31287.40726
1843.0,31287.40726
1844.0,31287.40726
1845.0,31287.40726
1846.0,31287.40726
1847.0,31287.40726
1848.0,31287.40726
1849.0,31287.40726
1850.0,31287.40726
1851.0,31287.40726
1852.0,31287.40726
1853.0,31287.40726
1854.0,31287.40726
1855.0,31287.40726
1856.0,31287.40726
1857.0,31287.40726
1858.0,31287.40726
1859.0,31287.40726
1860.0,31287.40726
1861.0,31287.40726
1862.0,31287.40726
1863.0,31287.40726
1864.0,31287.40726
1865.0,31287.40726
1866.0,31287.40726
1867.0,31287.40726
1868.0,31287.40726
1869.0,31287.40726
1870.0,31287.40726
1871.0,31287.40726
1872.0,31287.40726
1873.0,31287.40726
1874.0,31287.40726
1875.0,31287.40726
1876.0,31287.40726
1877.0,31287.40726
1878.0,31287.40726
1879.0,31287.40726
1880.0,31287.40726
1881.0,31287.40726
1882.0,31287.40726
1883.0,31287.40726
1884.0,31287.40726
1885.0,31287.40726
1886.0,31287.40726
1887.0,31287.40726
1888.0,31287.40726
1889.0,31287.40726
1890.0,31287.40726
1891.0,31287.40726
1892.0,31287.40726
1893.0,31287.40726
1894.0,31287.40726
1895.0,31287.40726
1896.0,31287.40726
1897.0,31287.40726
1898.0,31287.40726
1899.0,31287.40726
1900.0,31287.40726
1901.0,31287.40726
1902.0,31287.40726
1903.0,31287.40726
1904.0,31287.40726
1905.0,31287.40726
1906.0,31287.40726
1907.0,31287.40726
1908.0,31287.40726
1909.0,31287.40726
1910.0,31287.40726
1911.0,31287.40726
1912.0,31287.40726
1913.0,31287.40726
1914.0,31287.40726
1915.0,31287.40726
1916.0,31287.40726
1917.0,31287.40726
1918.0,31287.40726
1919.0,31287.40726
1920.0,31287.40726
1921.0,31287.40726
1922.0,31287.40726
1923.0,31287.40726
1924.0,31287.40726
1925.0,31287.40726
1926.0,31287.40726
1927.0,31287.40726
1928.0,31287.40726
1929.0,31287.40726
1930.0,31287.40726
1931.0,31287.40726
1932.0,31287.40726
1933.0,31287.40726
1934.0,31287.40726
1935.0,31287.40726
1936.0,31287.40726
1937.0,31287.40726
1938.0,31287.40726
1939.0,31287.40726
1940.0,31287.40726
1941.0,31287.40726
1942.0,31287.40726
1943.0,31287.40726
1944.0,31287.40726
1945.0,31287.40726
1946.0,31287.40726
1947.0,31287.40726
1948.0,31287.40726
1949.0,31287.40726
1950.0,31287.40726
1951.0,31287.40726
1952.0,31287.40726
1953.0,31287.40726
1954.0,31287.40726
1955.0,31287.40726
1956.0,31287.40726
1957.0,31287.40726
1958.0,31287.40726
1959.0,31287.40726
1960.0,31287.40726
1961.0,31287.40726
1962.0,31287.40726
1963.0,31287.40726
1964.0,31287.40726
1965.0,31287.40726
1966.0,31287.40726
1967.0,31287.40726
1968.0,31287.40726
1969.0,31287.40726
1970.0,31287.40726
1971.0,31287.40726
1972.0,31287.40726
1973.0,31287.40726
1974.0,31287.40726
1975.0,31287.40726
1976.0,31287.40726
1977.0,31287.40726
1978.0,31287.40726
1979.0,31287.40726
1980.0,31287.40726
1981.0,31287.40726
1982.0,31287.40726
1983.0,31287.40726
1984.0,31287.40726
1985.0,31287.40726
1986.0,31287.40726
1987.0,31287.40726
1988.0,31287.40726
1989.0,31287.40726
1990.0,31287.40726
1991.0,31287.40726
1992.0,31287.40726
1993.0,31287.40726
1994.0,31287.40726
1995.0,31287.40726
1996.0,31287.40726
1997.0,31287.40726
1998.0,31287.40726
1999.0,31287.40726
2000.0,31287.40726
2001.0,31287.40726
2002.0,31287.40726
2003.0,31287.40726
2004.0,31287.40726
2005.0,31287.40726
2006.0,31287.40726
2007.0,31287.40726
2008.0,31287.40726
2009.0,31287.40726
2010.0,31287.40726
2011.0,31287.40726
2012.0,31287.40726
2013.0,31287.40726
2014.0,31287.40726
2015.0,31287.40726
2016.0,31287.40726
2017.0,31287.40726
2018.0,31287.40726
2019.0,31287.40726
2020.0,31287.40726
2021.0,31287.40726
2022.0,31287.40726
2023.0,31287.40726
2024.0,31287.40726
2025.0,31287.40726
2026.0,31287.40726
2027.0,31287.40726
2028.0,31287.40726
2029.0,31287.40726
2030.0,31287.40726
2031.0,31287.40726
2032.0,31287.40726
2033.0,31287.40726
2034.0,31287.40726
2035.0,31287.40726
2036.0,31287.40726
2037.0,31287.40726
2038.0,31287.40726
2039.0,31287.40726
2040.0,31287.40726
2041.0,31287.40726
2042.0,31287.40726
2043.0,31287.40726
2044.0,31287.40726
2045.0,31287.40726
2046.0,31287.40726
2047.0,31287.40726
2048.0,31287.40726
2049.0,31287.40726
2050.0,31287.40726
2051.0,31287.40726
2052.0,31287.40726
2053.0,31287.40726
2054.0,31287.40726
2055.0,31287.40726
2056.0,31287.40726
2057.0,31287.40726
2058.0,31287.40726
2059.0,31287.40726
2060.0,31287.40726
2061.0,31287.40726
2062.0,31287.40726
2063.0,31287.40726
2064.0,31287.40726
2065.0,31287.40726
2066.0,31287.40726
2067.0,31287.40726
2068.0,31287.40726
2069.0,31287.40726
2070.0,31287.40726
2071.0,31287.40726
2072.0,31287.40726
2073.0,31287.40726
2074.0,31287.40726
2075.0,31287.40726
2076.0,31287.40726
2077.0,31287.40726
2078.0,31287.40726
2079.0,31287.40726
2080.0,31287.40726
2081.0,31287.40726
2082.0,31287.40726
2083.0,31287.40726
2084.0,31287.40726
2085.0,31287.40726
2086.0,31287.40726
2087.0,31287.40726
2088.0,31287.40726
2089.0,31287.40726
2090.0,31287.40726
2091.0,31287.40726
2092.0,31287.40726
2093.0,31287.40726
2094.0,31287.40726
2095.0,31287.40726
2096.0,31287.40726
2097.0,31287.40726
2098.0,31287.40726
2099.0,31287.40726
2100.0,31287.40726
2101.0,31287.40726
2102.0,31287.40726
2103.0,31287.40726
2104.0,31287.40726
2105.0,31287.40726
2106.0,31287.40726
2107.0,31287.40726
2108.0,31287.40726
2109.0,31287.40726
2110.0,31287.40726
2111.0,31287.40726
2112.0,31287.40726
2113.0,31287.40726
2114.0,31287.40726
2115.0,31287.40726
2116.0,31287.40726
2117.0,31287.40726
2118.0,31287.40726
2119.0,31287.40726
2120.0,31287.40726
2121.0,31287.40726
2122.0,31287.40726
2123.0,31287.40726
2124.0,31287.40726
2125.0,31287.40726
2126.0,31287.40726
2127.0,31287.40726
2128.0,31287.40726
2129.0,31287.40726
2130.0,31287.40726
2131.0,31287.40726
2132.0,31287.40726
2133.0,31287.40726
2134.0,31287.40726
2135.0,31287.40726
2136.0,31287.40726
2137.0,31287.40726
2138.0,31287.40726
2139.0,31287.40726
2140.0,31287.40726
2141.0,31287.40726
2142.0,31287.40726
2143.0,31287.40726
2144.0,31287.40726
2145.0,31287.40726
2146.0,31287.40726
2147.0,31287.40726
2148.0,31287.40726
2149.0,31287.40726
2150.0,31287.40726
2151.0,31287.40726
2152.0,31287.40726
2153.0,31287.40726
2154.0,31287.40726
2155.0,31287.40726
2156.0,31287.40726
2157.0,31287.40726
2158.0,31287.40726
2159.0,31287.40726
2160.0,31287.40726
2161.0,31287.40726
2162.0,31287.40726
2163.0,31287.40726
2164.0,31287.40726
2165.0,31287.40726
2166.0,31287.40726
2167.0,31287.40726
2168.0,31287.40726
2169.0,31287.40726
2170.0,31287.40726
2171.0,31287.40726
2172.0,31287.40726
2173.0,31287.40726
2174.0,31287.40726
2175.0,31287.40726
2176.0,31287.40726
2177.0,31287.40726
2178.0,31287.40726
2179.0,31287.40726
2180.0,31287.40726
2181.0,31287.40726
2182.0,31287.40726
2183.0,31287.40726
2184.0,31287.40726
2185.0,31287.40726
2186.0,31287.40726
2187.0,31287.40726
2188.0,31287.40726
2189.0,31287.40726
2190.0,31287.40726
2191.0,31287.40726
2192.0,31287.40726
2193.0,31287.40726
2194.0,31287.40726
2195.0,31287.40726
2196.0,31287.40726
2197.0,31287.40726
2198.0,31287.40726
2199.0,31287.40726
2200.0,31287.40726
2201.0,31287.40726
2202.0,31287.40726
2203.0,31287.40726
2204.0,31287.40726
2205.0,31287.40726
2206.0,31287.40726
2207.0,31287.40726
2208.0,31287.40726
2209.0,31287.40726
2210.0,31287.40726
2211.0,31287.40726
2212.0,31287.40726
2213.0,31287.40726
2214.0,31287.40726
2215.0,31287.40726
2216.0,31287.40726
2217.0,31287.40726
2218.0,31287.40726
2219.0,31287.40726
2220.0,31287.40726
2221.0,31287.40726
2222.0,31287.40726
2223.0,31287.40726
2224.0,31287.40726
2225.0,31287.40726
2226.0,31287.40726
2227.0,31287.40726
2228.0,31287.40726
2229.0,31287.40726
2230.0,31287.40726
2231.0,31287.40726
2232.0,31287.40726
2233.0,31287.40726
2234.0,31287.40726
2235.0,31287.40726
2236.0,31287.40726
2237.0,31287.40726
2238.0,31287.40726
2239.0,31287.40726
2240.0,31287.40726
2241.0,31287.40726
2242.0,31287.40726
2243.0,31287.40726
2244.0,31287.40726
2245.0,31287.40726
2246.0,31287.40726
2247.0,31287.40726
2248.0,31287.40726
2249.0,31287.40726
2250.0,31287.40726
2251.0,31287.40726
2252.0,31287.40726
2253.0,31287.40726
2254.0,31287.40726
2255.0,31287.40726
2256.0,31287.40726
2257.0,31287.40726
2258.0,31287.40726
2259.0,31287.40726
2260.0,31287.40726
2261.0,31287.40726
2262.0,31287.40726
2263.0,31287.40726
2264.0,31287.40726
2265.0,31287.40726
2266.0,31287.40726
2267.0,31287.40726
2268.0,31287.40726
2269.0,31287.40726
2270.0,31287.40726
2271.0,31287.40726
2272.0,31287.40726
2273.0,31287.40726
2274.0,31287.40726
2275.0,31287.40726
2276.0,31287.40726
2277.0,31287.40726
2278.0,31287.40726
2279.0,31287.40726
2280.0,31287.40726
2281.0,31287.40726
2282.0,31287.40726
2283.0,31287.40726
2284.0,31287.40726
2285.0,31287.40726
2286.0,31287.40726
2287.0,31287.40726
2288.0,31287.40726
2289.0,31287.40726
2290.0,31287.40726
2291.0,31287.40726
2292.0,31287.40726
2293.0,31287.40726
2294.0,31287.40726
2295.0,31287.40726
2296.0,31287.40726
2297.0,31287.40726
2298.0,31287.40726
2299.0,31287.40726
2300.0,31287.40726
2301.0,31287.40726
2302.0,31287.40726
2303.0,31287.40726
2304.0,31287.40726
2305.0,31287.40726
2306.0,31287.40726
2307.0,31287.40726
2308.0,31287.40726
2309.0,31287.40726
2310.0,31287.40726
2311.0,31287.40726
2312.0,31287.40726
2313.0,31287.40726
2314.0,31287.40726
2315.0,31287.40726
2316.0,31287.40726
2317.0,31287.40726
2318.0,31287.40726
2319.0,31287.40726
2320.0,31287.40726
2321.0,31287.40726
2322.0,31287.40726
2323.0,31287.40726
2324.0,31287.40726
2325.0,31287.40726
2326.0,31287.40726
2327.0,31287.40726
2328.0,31287.40726
2329.0,31287.40726
2330.0,31287.40726
2331.0,31287.40726
2332.0,31287.40726
2333.0,31287.40726
2334.0,31287.40726
2335.0,31287.40726
2336.0,31287.40726
2337.0,31287.40726
2338.0,31287.40726
2339.0,31287.40726
2340.0,31287.40726
2341.0,31287.40726
2342.0,31287.40726
2343.0,31287.40726
2344.0,31287.40726
2345.0,31287.40726
2346.0,31287.40726
2347.0,31287.40726
2348.0,31287.40726
2349.0,31287.40726
2350.0,31287.40726
2351.0,31287.40726
2352.0,31287.40726
2353.0,31287.40726
2354.0,31287.40726
2355.0,31287.40726
2356.0,31287.40726
2357.0,31287.40726
2358.0,31287.40726
2359.0,31287.40726
2360.0,31287.40726
2361.0,31287.40726
2362.0,31287.40726
2363.0,31287.40726
2364.0,31287.40726
2365.0,31287.40726
2366.0,31287.40726
2367.0,31287.40726
2368.0,31287.40726
2369.0,31287.40726
2370.0,31287.40726
2371.0,31287.40726
2372.0,31287.40726
2373.0,31287.40726
2374.0,31287.40726
2375.0,31287.40726
2376.0,31287.40726
2377.0,31287.40726
2378.0,31287.40726
2379.0,31287.40726
2380.0,31287.40726
2381.0,31287.40726
2382.0,31287.40726
2383.0,31287.40726
2384.0,31287.40726
2385.0,31287.40726
2386.0,31287.40726
2387.0,31287.40726
2388.0,31287.40726
2389.0,31287.40726
2390.0,31287.40726
2391.0,31287.40726
2392.0,31287.40726
2393.0,31287.40726
2394.0,31287.40726
2395.0,31287.40726
2396.0,31287.40726
2397.0,31287.40726
2398.0,31287.40726
2399.0,31287.40726
2400.0,31287.40726
2401.0,31287.40726
2402.0,31287.40726
2403.0,31287.40726
2404.0,31287.40726
2405.0,31287.40726
2406.0,31287.40726
2407.0,31287.40726
2408.0,31287.40726
2409.0,31287.40726
2410.0,31287.40726
2411.0,31287.40726
2412.0,31287.40726
2413.0,31287.40726
2414.0,31287.40726
2415.0,31287.40726
2416.0,31287.40726
2417.0,31287.40726
2418.0,31287.40726
2419.0,31287.40726
2420.0,31287.40726
2421.0,31287.40726
2422.0,31287.40726
2423.0,31287.40726
2424.0,31287.40726
2425.0,31287.40726
2426.0,31287.40726
2427.0,31287.40726
2428.0,31287.40726
2429.0,31287.40726
2430.0,31287.40726
2431.0,31287.40726
2432.0,31287.40726
2433.0,31287.40726
2434.0,31287.40726
2435.0,31287.40726
2436.0,31287.40726
2437.0,31287.40726
2438.0,31287.40726
2439.0,31287.40726
2440.0,31287.40726
2441.0,31287.40726
2442.0,31287.40726
2443.0,31287.40726
2444.0,31287.40726
2445.0,31287.40726
2446.0,31287.40726
2447.0,31287.40726
2448.0,31287.40726
2449.0,31287.40726
2450.0,31287.40726
2451.0,31287.40726
2452.0,31287.40726
2453.0,31287.40726
2454.0,31287.40726
2455.0,31287.40726
2456.0,31287.40726
2457.0,31287.40726
2458.0,31287.40726
2459.0,31287.40726
2460.0,31287.40726
2461.0,31287.40726
2462.0,31287.40726
2463.0,31287.40726
2464.0,31287.40726
2465.0,31287.40726
2466.0,31287.40726
2467.0,31287.40726
2468.0,31287.40726
2469.0,31287.40726
2470.0,31287.40726
2471.0,31287.40726
2472.0,31287.40726
2473.0,31287.40726
2474.0,31287.40726
2475.0,31287.40726
2476.0,31287.40726
2477.0,31287.40726
2478.0,31287.40726
2479.0,31287.40726
2480.0,31287.40726
2481.0,31287.40726
2482.0,31287.40726
2483.0,31287.40726
2484.0,31287.40726
2485.0,31287.40726
2486.0,31287.40726
2487.0,31287.40726
2488.0,31287.40726
2489.0,31287.40726
2490.0,31287.40726
2491.0,31287.40726
2492.0,31287.40726
2493.0,31287.40726
2494.0,31287.40726
2495.0,31287.40726
2496.0,31287.40726
2497.0,31287.40726
2498.0,31287.40726
2499.0,31287.40726


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg.csv <==
1.0,308467946.7769163,308483680.72920537
2.0,308469805.8152819,308479882.5522662
3.0,308470637.459801,308477707.11653227
4.0,308471073.099605,308476662.8736458
5.0,308471341.67929345,308476316.8909465
6.0,308471530.2160928,308475522.8074534
7.0,308471663.9206046,308475123.5267295
8.0,308471761.15077287,308474883.5823254
9.0,308471835.05294055,308474779.915878
10.0,308471893.06476927,308474413.24561405
11.0,308471941.6233222,308474109.35894406
12.0,308471981.64491135,308474086.7592593
13.0,308472014.1550767,308474069.66492146
14.0,308472041.7576594,308473974.2208697
15.0,308472065.92976797,308473822.8553846
16.0,308472086.75943696,308473779.28811777
17.0,308472104.57646465,308473555.9578189
18.0,308472120.3073786,308473393.7868956
19.0,308472134.0885007,308473268.6666667
20.0,308472146.02566415,308473268.6666667
21.0,308472156.4136121,308473207.0
22.0,308472165.70575875,308473185.8182762
23.0,308472173.73625463,308473161.3333333
24.0,308472180.5668755,308472962.0238837
25.0,308472186.40862036,308472969.6666667
26.0,308472191.3446837,308472818.5384615
27.0,308472195.87736225,308472810.6666667
28.0,308472200.1255513,308472810.6666667
29.0,308472204.0148251,308472799.6666667
30.0,308472207.52163124,308472779.3333333
31.0,308472210.6986801,308472779.3333333
32.0,308472213.42024446,308472651.9208861
33.0,308472215.76049083,308472619.0
34.0,308472217.9148921,308472595.8610241
35.0,308472219.9294748,308472526.8947368
36.0,308472221.8573106,308472548.978903
37.0,308472223.4988912,308472559.6666667
38.0,308472224.97916824,308472559.6666667
39.0,308472226.3940391,308472552.77287066
40.0,308472227.7571518,308472510.0
41.0,308472229.0363983,308472603.4791667
42.0,308472230.2546048,308472598.3333333
43.0,308472231.4230594,308472598.3333333
44.0,308472232.52870566,308472582.6666667
45.0,308472233.5820005,308472582.6666667
46.0,308472234.5776266,308472582.6666667
47.0,308472235.5164036,308472579.6666667
48.0,308472236.4165671,308472579.6666667
49.0,308472237.2536091,308472579.6666667
50.0,308472238.0322553,308472589.0
51.0,308472238.74093676,308472568.6666667
52.0,308472239.41549057,308472568.6666667
53.0,308472240.07075787,308472539.8248945
54.0,308472240.6428185,308472537.6666667
55.0,308472241.15652126,308472537.6666667
56.0,308472241.6535874,308472537.6666667
57.0,308472242.1273518,308472537.6666667
58.0,308472242.58471656,308472537.6666667
59.0,308472243.011797,308472425.0
60.0,308472243.41934127,308472404.6666667
61.0,308472243.80033714,308472404.6666667
62.0,308472244.16192585,308472375.3333333
63.0,308472244.50018877,308472368.6666667
64.0,308472244.827964,308472363.3333333
65.0,308472245.14746696,308472363.3333333
66.0,308472245.4573167,308472344.0
67.0,308472245.7633409,308472344.0
68.0,308472246.0668561,308472342.8134058
69.0,308472246.368958,308472342.3333333
70.0,308472246.66322607,308472342.3333333
71.0,308472246.9542478,308472342.3333333
72.0,308472247.24176437,308472342.3333333
73.0,308472247.52700317,308472342.3333333
74.0,308472247.80597645,308472342.3333333
75.0,308472248.08064324,308472342.3333333
76.0,308472248.3519378,308472342.3333333
77.0,308472248.62047964,308472342.3333333
78.0,308472248.88407314,308472342.3333333
79.0,308472249.1397553,308472342.3333333
80.0,308472249.3905838,308472342.3333333
81.0,308472249.63881165,308472342.3333333
82.0,308472249.8828773,308472342.3333333
83.0,308472250.1221109,308472342.3333333
84.0,308472250.35975826,308472342.3333333
85.0,308472250.5914397,308472342.3333333
86.0,308472250.8165166,308472342.3333333
87.0,308472251.0377117,308472342.3333333
88.0,308472251.2556332,308472342.3333333
89.0,308472251.4727039,308472342.3333333
90.0,308472251.6862735,308472342.3333333
91.0,308472251.89524007,308472342.3333333
92.0,308472252.10154176,308472342.29710144
93.0,308472252.3033707,308472341.6666667
94.0,308472252.50332457,308472341.6666667
95.0,308472252.70113176,308472341.6666667
96.0,308472252.89370626,308472341.6666667
97.0,308472253.0824221,308472334.3229491
98.0,308472253.2688307,308472330.3333333
99.0,308472253.4560447,308472330.3333333
100.0,308472253.64167756,308472330.3333333
101.0,308472253.82513094,308472330.3333333
102.0,308472254.0073847,308472330.3333333
103.0,308472254.18884283,308472330.3333333
104.0,308472254.3678195,308472380.0
105.0,308472254.5430143,308472380.0
106.0,308472254.7172596,308472380.0
107.0,308472254.8904714,308472331.2606438
108.0,308472255.0608943,308472330.6666667
109.0,308472255.22858244,308472330.6666667
110.0,308472255.3950841,308472330.6666667
111.0,308472255.5605298,308472330.6666667
112.0,308472255.7238646,308472330.6666667
113.0,308472255.88677496,308472330.6666667
114.0,308472256.0450606,308472330.6666667
115.0,308472256.200705,308472330.6666667
116.0,308472256.35335344,308472330.6666667
117.0,308472256.5053627,308472329.0
118.0,308472256.6549514,308472329.0
119.0,308472256.8014429,308472322.0
120.0,308472256.9435552,308472322.0
121.0,308472257.0823861,308472322.0
122.0,308472257.2210784,308472322.0
123.0,308472257.3588735,308472322.0
124.0,308472257.49574775,308472322.0
125.0,308472257.63076866,308472322.0
126.0,308472257.76519936,308472322.0
127.0,308472257.89919716,308472322.0
128.0,308472258.0327043,308472322.0
129.0,308472258.1649102,308472322.0
130.0,308472258.29607517,308472322.0
131.0,308472258.42756325,308472322.0
132.0,308472258.55778366,308472322.0
133.0,308472258.6867375,308472322.0
134.0,308472258.8152297,308472322.0
135.0,308472258.94173646,308472322.0
136.0,308472259.06743765,308472322.0
137.0,308472259.19124985,308472322.0
138.0,308472259.3156273,308472312.3333333
139.0,308472259.4385953,308472312.3333333
140.0,308472259.56169623,308472312.3333333
141.0,308472259.6837502,308472312.3333333
142.0,308472259.8043683,308472312.3333333
143.0,308472259.92591697,308472312.3333333
144.0,308472260.0461464,308472312.3333333
145.0,308472260.16612506,308472312.3333333
146.0,308472260.28393346,308472312.3333333
147.0,308472260.4011252,308472312.3333333
148.0,308472260.5177128,308472312.3333333
149.0,308472260.63464147,308472312.3333333
150.0,308472260.75094485,308472312.3333333
151.0,308472260.8665595,308472312.3333333
152.0,308472260.9817087,308472312.3333333
153.0,308472261.0959746,308472312.3333333
154.0,308472261.210272,308472312.3333333
155.0,308472261.3228175,308472312.3333333
156.0,308472261.4351899,308472312.3333333
157.0,308472261.54678506,308472312.3333333
158.0,308472261.65806377,308472312.3333333
159.0,308472261.76880217,308472312.3333333
160.0,308472261.8791876,308472312.3333333
161.0,308472261.98879856,308472312.3333333
162.0,308472262.0975951,308472312.3333333
163.0,308472262.2051277,308472312.3333333
164.0,308472262.31166166,308472312.3333333
165.0,308472262.4174928,308472312.3333333
166.0,308472262.5230054,308472312.3333333
167.0,308472262.62842137,308472312.3333333
168.0,308472262.73284596,308472312.3333333
169.0,308472262.8372758,308472312.3333333
170.0,308472262.93980455,308472312.3333333
171.0,308472263.0425019,308472312.3333333
172.0,308472263.1447795,308472312.3333333
173.0,308472263.2462716,308472312.3333333
174.0,308472263.3478189,308472312.3333333
175.0,308472263.4484772,308472312.3333333
176.0,308472263.54775137,308472312.3333333
177.0,308472263.6459925,308472312.3333333
178.0,308472263.7438906,308472312.3333333
179.0,308472263.8411436,308472312.3333333
180.0,308472263.938385,308472312.3333333
181.0,308472264.03440976,308472312.3333333
182.0,308472264.1299061,308472312.3333333
183.0,308472264.22521895,308472312.3333333
184.0,308472264.3194868,308472312.3333333
185.0,308472264.4125333,308472312.3333333
186.0,308472264.5045849,308472312.3333333
187.0,308472264.59545815,308472312.3333333
188.0,308472264.6852965,308472312.3333333
189.0,308472264.7743928,308472312.3333333
190.0,308472264.8631034,308472312.3333333
191.0,308472264.95077616,308472312.3333333
192.0,308472265.0382281,308472312.3333333
193.0,308472265.12476,308472312.3333333
194.0,308472265.21125996,308472312.3333333
195.0,308472265.2972738,308472312.3333333
196.0,308472265.38280195,308472312.3333333
197.0,308472265.4679305,308472312.3333333
198.0,308472265.5526772,308472312.3333333
199.0,308472265.6369079,308472312.3333333
200.0,308472265.7206871,308472312.3333333
201.0,308472265.8041599,308472312.3333333
202.0,308472265.88742346,308472312.3333333
203.0,308472265.9699321,308472312.3333333
204.0,308472266.0520077,308472312.3333333
205.0,308472266.1331859,308472312.3333333
206.0,308472266.21463066,308472312.3333333
207.0,308472266.2948544,308472312.3333333
208.0,308472266.3743953,308472312.3333333
209.0,308472266.45419747,308472312.3333333
210.0,308472266.53324157,308472312.3333333
211.0,308472266.6122646,308472312.3333333
212.0,308472266.6908013,308472312.3333333
213.0,308472266.76921576,308472312.3333333
214.0,308472266.84672534,308472312.3333333
215.0,308472266.923932,308472312.3333333
216.0,308472267.0009033,308472312.3333333
217.0,308472267.07708293,308472312.3333333
218.0,308472267.15306705,308472312.3333333
219.0,308472267.2282512,308472312.3333333
220.0,308472267.30299634,308472312.3333333
221.0,308472267.37738204,308472312.3333333
222.0,308472267.4515357,308472312.3333333
223.0,308472267.5240705,308472311.3584905
224.0,308472267.5875328,308472310.6666667
225.0,308472267.65019304,308472310.6666667
226.0,308472267.7121826,308472310.6666667
227.0,308472267.7743172,308472310.6666667
228.0,308472267.8357046,308472310.6666667
229.0,308472267.89710313,308472310.6666667
230.0,308472267.9579236,308472310.6666667
231.0,308472268.01853293,308472310.6666667
232.0,308472268.07891077,308472310.6666667
233.0,308472268.1385774,308472310.6666667
234.0,308472268.1982483,308472310.6666667
235.0,308472268.25741976,308472310.6666667
236.0,308472268.31657857,308472310.6666667
237.0,308472268.3752722,308472310.6666667
238.0,308472268.4336765,308472310.6666667
239.0,308472268.49191993,308472310.6666667
240.0,308472268.5489856,308472310.6666667
241.0,308472268.6057327,308472310.6666667
242.0,308472268.66181666,308472310.6666667
243.0,308472268.7177928,308472310.6666667
244.0,308472268.7733135,308472310.6666667
245.0,308472268.8289039,308472310.6666667
246.0,308472268.88400537,308472310.6666667
247.0,308472268.9384511,308472310.6666667
248.0,308472268.99254346,308472310.6666667
249.0,308472269.04625225,308472310.6666667
250.0,308472269.1001157,308472310.6666667
251.0,308472269.1534342,308472310.6666667
252.0,308472269.20698357,308472310.6666667
253.0,308472269.2600791,308472310.6666667
254.0,308472269.31255585,308472310.6666667
255.0,308472269.3650961,308472310.6666667
256.0,308472269.41702956,308472310.6666667
257.0,308472269.4690385,308472310.6666667
258.0,308472269.52064127,308472310.6666667
259.0,308472269.5720115,308472310.6666667
260.0,308472269.62245566,308472310.6666667
261.0,308472269.6717259,308472310.6666667
262.0,308472269.7208848,308472310.6666667
263.0,308472269.7697294,308472310.6666667
264.0,308472269.8187538,308472310.6666667
265.0,308472269.86717916,308472310.6666667
266.0,308472269.91557604,308472310.6666667
267.0,308472269.9638904,308472310.6666667
268.0,308472270.01170236,308472310.6666667
269.0,308472270.0592795,308472310.6666667
270.0,308472270.1064252,308472310.6666667
271.0,308472270.153655,308472310.6666667
272.0,308472270.2006984,308472310.6666667
273.0,308472270.2475324,308472310.6666667
274.0,308472270.29382485,308472310.6666667
275.0,308472270.3397307,308472310.6666667
276.0,308472270.3855524,308472310.6666667
277.0,308472270.4301384,308472310.6666667
278.0,308472270.4744152,308472310.6666667
279.0,308472270.51852727,308472310.6666667
280.0,308472270.56263137,308472310.6666667
281.0,308472270.60616654,308472310.6666667
282.0,308472270.64963245,308472310.6666667
283.0,308472270.69273406,308472310.6666667
284.0,308472270.7355713,308472310.6666667
285.0,308472270.77830124,308472310.6666667
286.0,308472270.8208476,308472310.6666667
287.0,308472270.8632204,308472310.6666667
288.0,308472270.9051063,308472310.6666667
289.0,308472270.9466195,308472310.6666667
290.0,308472270.98814386,308472310.6666667
291.0,308472271.028432,308472310.6666667
292.0,308472271.0685547,308472310.6666667
293.0,308472271.10844606,308472310.6666667
294.0,308472271.1483214,308472310.6666667
295.0,308472271.1877288,308472310.6666667
296.0,308472271.22687393,308472310.6666667
297.0,308472271.26599646,308472310.6666667
298.0,308472271.3048439,308472310.6666667
299.0,308472271.34374934,308472294.9382716
300.0,308472271.3819713,308472296.89341694
301.0,308472271.4199092,308472298.9492753
302.0,308472271.4577128,308472303.8955696
303.0,308472271.4945542,308472301.56449944
304.0,308472271.5311391,308472310.6666667
305.0,308472271.56743336,308472307.57246375
306.0,308472271.60375804,308472295.1086498
307.0,308472271.6400709,308472309.1111111
308.0,308472271.67614824,308472294.3333333
309.0,308472271.7117622,308472294.3333333
310.0,308472271.74709976,308472294.3333333
311.0,308472271.78248596,308472310.6666667
312.0,308472271.81771237,308472307.1958333
313.0,308472271.8514759,308472294.3333333
314.0,308472271.8848122,308472309.52953583
315.0,308472271.9180596,308472310.6666667
316.0,308472271.95126075,308472294.3333333
317.0,308472271.9841922,308472294.3333333
318.0,308472272.0166833,308472294.3333333
319.0,308472272.04919386,308472307.1226415
320.0,308472272.081467,308472295.67721516
321.0,308472272.1139255,308472294.3333333
322.0,308472272.1452835,308472294.3333333
323.0,308472272.17628384,308472300.0370371
324.0,308472272.20709497,308472294.3333333
325.0,308472272.2373516,308472294.3333333
326.0,308472272.2675535,308472310.6666667
327.0,308472272.29763985,308472294.3333333
328.0,308472272.3275342,308472312.43915343
329.0,308472272.35730815,308472298.77812177
330.0,308472272.38570446,308472306.99375004
331.0,308472272.41370434,308472303.89267284
332.0,308472272.44166607,308472311.89695054
333.0,308472272.4696376,308472309.62277955
334.0,308472272.497646,308472295.76931214
335.0,308472272.52537066,308472295.373673
336.0,308472272.552384,308472310.6666667
337.0,308472272.5781893,308472294.3333333
338.0,308472272.60399795,308472294.3333333
339.0,308472272.6297172,308472294.3333333
340.0,308472272.6552904,308472294.3333333
341.0,308472272.68053555,308472294.3333333
342.0,308472272.7049734,308472294.3333333
343.0,308472272.72896504,308472294.3333333
344.0,308472272.75270945,308472294.3333333
345.0,308472272.7761843,308472294.3333333
346.0,308472272.79948837,308472294.3333333
347.0,308472272.8215558,308472294.3333333
348.0,308472272.84314126,308472294.3333333
349.0,308472272.8644288,308472294.3333333
350.0,308472272.8855352,308472294.3333333
351.0,308472272.9057095,308472294.3333333
352.0,308472272.92544514,308472294.3333333
353.0,308472272.9451569,308472294.3333333
354.0,308472272.96407217,308472294.3333333
355.0,308472272.98247737,308472294.3333333
356.0,308472273.00054806,308472294.3333333
357.0,308472273.0177467,308472294.3333333
358.0,308472273.0340807,308472294.3333333
359.0,308472273.0490107,308472285.3333333
360.0,308472273.06306833,308472285.3333333
361.0,308472273.0774045,308472285.3333333
362.0,308472273.09143394,308472285.3333333
363.0,308472273.1053579,308472285.3333333
364.0,308472273.11910063,308472285.3333333
365.0,308472273.13274723,308472285.3333333
366.0,308472273.14643264,308472285.3333333
367.0,308472273.1600599,308472285.3333333
368.0,308472273.1735127,308472285.3333333
369.0,308472273.18683785,308472285.3333333
370.0,308472273.20014304,308472285.3333333
371.0,308472273.2135024,308472285.3333333
372.0,308472273.22679013,308472285.3333333
373.0,308472273.2399159,308472285.3333333
374.0,308472273.2531214,308472285.3333333
375.0,308472273.2665362,308472285.3333333
376.0,308472273.2797912,308472285.3333333
377.0,308472273.2929612,308472285.3333333
378.0,308472273.3058014,308472285.3333333
379.0,308472273.3185926,308472285.3333333
380.0,308472273.3314125,308472285.3333333
381.0,308472273.3440963,308472285.3333333
382.0,308472273.3567338,308472285.3333333
383.0,308472273.36921215,308472285.3333333
384.0,308472273.38173795,308472285.3333333
385.0,308472273.3941997,308472285.3333333
386.0,308472273.40662354,308472285.3333333
387.0,308472273.4187313,308472285.3333333
388.0,308472273.43091464,308472285.3333333
389.0,308472273.4430449,308472285.3333333
390.0,308472273.4551032,308472285.3333333
391.0,308472273.46713346,308472285.3333333
392.0,308472273.4790419,308472285.3333333
393.0,308472273.4909448,308472285.3333333
394.0,308472273.50283056,308472285.3333333
395.0,308472273.5144539,308472285.3333333
396.0,308472273.5259164,308472285.3333333
397.0,308472273.53731257,308472285.3333333
398.0,308472273.5487447,308472285.3333333
399.0,308472273.56009823,308472285.3333333
400.0,308472273.57139355,308472285.3333333
401.0,308472273.58258253,308472285.3333333
402.0,308472273.5938882,308472285.3333333
403.0,308472273.60485387,308472285.3333333
404.0,308472273.61569786,308472285.3333333
405.0,308472273.6265852,308472285.3333333
406.0,308472273.6373883,308472285.3333333
407.0,308472273.6482772,308472285.3333333
408.0,308472273.6590887,308472285.3333333
409.0,308472273.66976327,308472285.3333333
410.0,308472273.68028665,308472285.3333333
411.0,308472273.690685,308472285.3333333
412.0,308472273.70088226,308472285.3333333
413.0,308472273.71111184,308472285.3333333
414.0,308472273.7212611,308472285.3333333
415.0,308472273.73161334,308472285.3333333
416.0,308472273.74166065,308472285.3333333
417.0,308472273.751454,308472285.3333333
418.0,308472273.76111215,308472285.3333333
419.0,308472273.7706947,308472285.3333333
420.0,308472273.7803345,308472285.3333333
421.0,308472273.7899497,308472285.3333333
422.0,308472273.7995913,308472285.3333333
423.0,308472273.80904835,308472285.3333333
424.0,308472273.818209,308472285.3333333
425.0,308472273.8273516,308472285.3333333
426.0,308472273.8365168,308472285.3333333
427.0,308472273.84551805,308472285.3333333
428.0,308472273.8544977,308472285.3333333
429.0,308472273.863355,308472285.3333333
430.0,308472273.8718671,308472285.3333333
431.0,308472273.8803441,308472285.3333333
432.0,308472273.88879174,308472285.3333333
433.0,308472273.89721906,308472285.3333333
434.0,308472273.9056589,308472285.3333333
435.0,308472273.9137067,308472285.3333333
436.0,308472273.92163396,308472285.3333333
437.0,308472273.92955583,308472285.3333333
438.0,308472273.93753606,308472285.3333333
439.0,308472273.9454413,308472285.3333333
440.0,308472273.95296246,308472285.3333333
441.0,308472273.96036506,308472285.3333333
442.0,308472273.9677213,308472285.3333333
443.0,308472273.97505325,308472285.3333333
444.0,308472273.9820934,308472285.3333333
445.0,308472273.9888882,308472285.3333333
446.0,308472273.9956517,308472285.3333333
447.0,308472274.0024106,308472285.3333333
448.0,308472274.008853,308472285.3333333
449.0,308472274.0151103,308472285.3333333
450.0,308472274.02135986,308472285.3333333
451.0,308472274.02745503,308472285.3333333
452.0,308472274.03323716,308472285.3333333
453.0,308472274.03885025,308472285.3333333
454.0,308472274.04435974,308472285.3333333
455.0,308472274.0493695,308472285.3333333
456.0,308472274.0541682,308472285.3333333
457.0,308472274.0588625,308472285.3333333
458.0,308472274.0633109,308472285.3333333
459.0,308472274.06774926,308472285.3333333
460.0,308472274.07188267,308472285.3333333
461.0,308472274.0759112,308472285.3333333
462.0,308472274.0797047,308472285.3333333
463.0,308472274.0831644,308472285.3333333
464.0,308472274.08612174,308472285.3333333
465.0,308472274.088986,308472285.3333333
466.0,308472274.09181833,308472285.3333333
467.0,308472274.0946714,308472285.3333333
468.0,308472274.0974914,308472285.3333333
469.0,308472274.1002683,308472285.3333333
470.0,308472274.10294884,308472285.3333333
471.0,308472274.105638,308472285.3333333
472.0,308472274.10831267,308472285.3333333
473.0,308472274.11098737,308472285.3333333
474.0,308472274.1136878,308472285.3333333
475.0,308472274.11636513,308472285.3333333
476.0,308472274.11905676,308472285.3333333
477.0,308472274.12173635,308472285.3333333
478.0,308472274.1244204,308472285.3333333
479.0,308472274.1271151,308472285.3333333
480.0,308472274.1297988,308472285.3333333
481.0,308472274.1324938,308472285.3333333
482.0,308472274.1351264,308472285.3333333
483.0,308472274.13767797,308472285.3333333
484.0,308472274.1402082,308472285.3333333
485.0,308472274.1427576,308472285.3333333
486.0,308472274.14529914,308472285.3333333
487.0,308472274.1478397,308472285.3333333
488.0,308472274.150376,308472285.3333333
489.0,308472274.1529086,308472285.3333333
490.0,308472274.155451,308472285.3333333
491.0,308472274.1579972,308472285.3333333
492.0,308472274.1605417,308472285.3333333
493.0,308472274.1630842,308472285.3333333
494.0,308472274.1656284,308472285.3333333
495.0,308472274.1680086,308472285.3333333
496.0,308472274.17040795,308472285.3333333
497.0,308472274.1727955,308472285.3333333
498.0,308472274.17518544,308472285.3333333
499.0,308472274.1775787,308472285.3333333
500.0,308472274.1799745,308472285.3333333
501.0,308472274.1823507,308472285.3333333
502.0,308472274.184761,308472285.3333333
503.0,308472274.1871484,308472285.3333333
504.0,308472274.1895414,308472285.3333333
505.0,308472274.1919377,308472285.3333333
506.0,308472274.19428426,308472285.3333333
507.0,308472274.1965324,308472285.3333333
508.0,308472274.1987688,308472285.3333333
509.0,308472274.2010158,308472285.3333333
510.0,308472274.20325524,308472285.3333333
511.0,308472274.20549875,308472285.3333333
512.0,308472274.2077361,308472285.3333333
513.0,308472274.2099866,308472285.3333333
514.0,308472274.2122214,308472285.3333333
515.0,308472274.2144633,308472285.3333333
516.0,308472274.21671176,308472285.3333333
517.0,308472274.2189345,308472285.3333333
518.0,308472274.2210536,308472285.3333333
519.0,308472274.2231445,308472285.3333333
520.0,308472274.2252474,308472285.3333333
521.0,308472274.22734714,308472285.3333333
522.0,308472274.2294395,308472285.3333333
523.0,308472274.2315363,308472285.3333333
524.0,308472274.2336383,308472285.3333333
525.0,308472274.2357449,308472285.3333333
526.0,308472274.23784095,308472285.3333333
527.0,308472274.23993224,308472285.3333333
528.0,308472274.241906,308472285.3333333
529.0,308472274.2438592,308472285.3333333
530.0,308472274.2458075,308472285.3333333
531.0,308472274.2477668,308472285.3333333
532.0,308472274.2497216,308472285.3333333
533.0,308472274.2516739,308472285.3333333
534.0,308472274.25361913,308472285.3333333
535.0,308472274.2555724,308472285.3333333
536.0,308472274.2575204,308472285.3333333
537.0,308472274.2594392,308472285.3333333
538.0,308472274.261248,308472285.3333333
539.0,308472274.2630463,308472285.3333333
540.0,308472274.26485145,308472285.3333333
541.0,308472274.26664853,308472285.3333333
542.0,308472274.2684543,308472285.3333333
543.0,308472274.2702582,308472285.3333333
544.0,308472274.2720676,308472285.3333333
545.0,308472274.273861,308472285.3333333
546.0,308472274.2756322,308472285.3333333
547.0,308472274.27728087,308472285.3333333
548.0,308472274.2789367,308472285.3333333
549.0,308472274.2805874,308472285.3333333
550.0,308472274.2822371,308472285.3333333
551.0,308472274.2838952,308472285.3333333
552.0,308472274.2855568,308472285.3333333
553.0,308472274.28722256,308472285.3333333
554.0,308472274.28885645,308472285.3333333
555.0,308472274.2903678,308472285.3333333
556.0,308472274.291873,308472285.3333333
557.0,308472274.2933736,308472285.3333333
558.0,308472274.2948754,308472285.3333333
559.0,308472274.2963815,308472285.3333333
560.0,308472274.29788494,308472285.3333333
561.0,308472274.29938936,308472285.3333333
562.0,308472274.30081964,308472285.3333333
563.0,308472274.3021867,308472285.3333333
564.0,308472274.30354434,308472285.3333333
565.0,308472274.3048999,308472285.3333333
566.0,308472274.30625343,308472285.3333333
567.0,308472274.30761284,308472285.3333333
568.0,308472274.3089674,308472285.3333333
569.0,308472274.31021386,308472285.3333333
570.0,308472274.3114186,308472285.3333333
571.0,308472274.3126392,308472285.3333333
572.0,308472274.3138456,308472285.3333333
573.0,308472274.31505424,308472285.3333333
574.0,308472274.31625915,308472285.3333333
575.0,308472274.31736535,308472285.3333333
576.0,308472274.3184273,308472285.3333333
577.0,308472274.31949544,308472285.3333333
578.0,308472274.32056576,308472285.3333333
579.0,308472274.32162625,308472285.3333333
580.0,308472274.32262737,308472285.3333333
581.0,308472274.3235498,308472285.3333333
582.0,308472274.3244696,308472285.3333333
583.0,308472274.32538325,308472285.3333333
584.0,308472274.32629937,308472285.3333333
585.0,308472274.32709914,308472285.3333333
586.0,308472274.32787514,308472285.3333333
587.0,308472274.3286491,308472285.3333333
588.0,308472274.3294148,308472285.3333333
589.0,308472274.33005196,308472285.3333333
590.0,308472274.3306804,308472285.3333333
591.0,308472274.33130854,308472285.3333333
592.0,308472274.331811,308472285.3333333
593.0,308472274.33229244,308472285.3333333
594.0,308472274.33271056,308472285.3333333
595.0,308472274.33305085,308472285.3333333
596.0,308472274.33326936,308472284.4080997
597.0,308472274.33331925,308472274.3333333
598.0,308472274.33332133,308472274.3333333
599.0,308472274.33332133,308472274.3333333
600.0,308472274.33332133,308472274.3333333
601.0,308472274.33332133,308472274.3333333
602.0,308472274.33332133,308472274.3333333
603.0,308472274.33332133,308472274.3333333
604.0,308472274.33332133,308472274.3333333
605.0,308472274.33332133,308472274.3333333
606.0,308472274.33332133,308472274.3333333
607.0,308472274.33332133,308472274.3333333
608.0,308472274.33332133,308472274.3333333
609.0,308472274.33332133,308472274.3333333
610.0,308472274.33332133,308472274.3333333
611.0,308472274.33332133,308472274.3333333
612.0,308472274.33332133,308472274.3333333
613.0,308472274.33332133,308472274.3333333
614.0,308472274.33332133,308472274.3333333
615.0,308472274.33332133,308472274.3333333
616.0,308472274.33332133,308472274.3333333
617.0,308472274.33332133,308472274.3333333
618.0,308472274.33332133,308472274.3333333
619.0,308472274.33332133,308472274.3333333
620.0,308472274.33332133,308472274.3333333
621.0,308472274.33332133,308472274.3333333
622.0,308472274.33332133,308472274.3333333
623.0,308472274.33332133,308472274.3333333
624.0,308472274.33332133,308472274.3333333
625.0,308472274.33332133,308472274.3333333
626.0,308472274.33332133,308472274.3333333
627.0,308472274.33332133,308472274.3333333
628.0,308472274.33332133,308472274.3333333
629.0,308472274.33332133,308472274.3333333
630.0,308472274.33332133,308472274.3333333
631.0,308472274.33332133,308472274.3333333
632.0,308472274.33332133,308472274.3333333
633.0,308472274.33332133,308472274.3333333
634.0,308472274.33332133,308472274.3333333
635.0,308472274.33332133,308472274.3333333
636.0,308472274.33332133,308472274.3333333
637.0,308472274.33332133,308472274.3333333
638.0,308472274.33332133,308472274.3333333
639.0,308472274.33332133,308472274.3333333
640.0,308472274.33332133,308472274.3333333
641.0,308472274.33332133,308472274.3333333
642.0,308472274.33332133,308472274.3333333
643.0,308472274.33332133,308472274.3333333
644.0,308472274.33332133,308472274.3333333
645.0,308472274.33332133,308472274.3333333
646.0,308472274.33332133,308472274.3333333
647.0,308472274.33332133,308472274.3333333
648.0,308472274.33332133,308472274.3333333
649.0,308472274.33332133,308472274.3333333
650.0,308472274.33332133,308472274.3333333
651.0,308472274.33332133,308472274.3333333
652.0,308472274.33332133,308472274.3333333
653.0,308472274.33332133,308472274.3333333
654.0,308472274.33332133,308472274.3333333
655.0,308472274.33332133,308472274.3333333
656.0,308472274.33332133,308472274.3333333
657.0,308472274.33332133,308472274.3333333
658.0,308472274.33332133,308472274.3333333
659.0,308472274.33332133,308472274.3333333
660.0,308472274.33332133,308472274.3333333
661.0,308472274.33332133,308472274.3333333
662.0,308472274.33332133,308472274.3333333
663.0,308472274.33332133,308472274.3333333
664.0,308472274.33332133,308472274.3333333
665.0,308472274.33332133,308472274.3333333
666.0,308472274.33332133,308472274.3333333
667.0,308472274.33332133,308472274.3333333
668.0,308472274.33332133,308472274.3333333
669.0,308472274.33332133,308472274.3333333
670.0,308472274.33332133,308472274.3333333
671.0,308472274.33332133,308472274.3333333
672.0,308472274.33332133,308472274.3333333
673.0,308472274.33332133,308472274.3333333
674.0,308472274.33332133,308472274.3333333
675.0,308472274.33332133,308472274.3333333
676.0,308472274.33332133,308472274.3333333
677.0,308472274.33332133,308472274.3333333
678.0,308472274.33332133,308472274.3333333
679.0,308472274.33332133,308472274.3333333
680.0,308472274.33332133,308472274.3333333
681.0,308472274.33332133,308472274.3333333
682.0,308472274.33332133,308472274.3333333
683.0,308472274.33332133,308472274.3333333
684.0,308472274.33332133,308472274.3333333
685.0,308472274.33332133,308472274.3333333
686.0,308472274.33332133,308472274.3333333
687.0,308472274.33332133,308472274.3333333
688.0,308472274.33332133,308472274.3333333
689.0,308472274.33332133,308472274.3333333
690.0,308472274.33332133,308472274.3333333
691.0,308472274.33332133,308472274.3333333
692.0,308472274.33332133,308472274.3333333
693.0,308472274.33332133,308472274.3333333
694.0,308472274.33332133,308472274.3333333
695.0,308472274.33332133,308472274.3333333
696.0,308472274.33332133,308472274.3333333
697.0,308472274.33332133,308472274.3333333
698.0,308472274.33332133,308472274.3333333
699.0,308472274.33332133,308472274.3333333
700.0,308472274.33332133,308472274.3333333
701.0,308472274.33332133,308472274.3333333
702.0,308472274.33332133,308472274.3333333
703.0,308472274.33332133,308472274.3333333
704.0,308472274.33332133,308472274.3333333
705.0,308472274.33332133,308472274.3333333
706.0,308472274.33332133,308472274.3333333
707.0,308472274.33332133,308472274.3333333
708.0,308472274.33332133,308472274.3333333
709.0,308472274.33332133,308472274.3333333
710.0,308472274.33332133,308472274.3333333
711.0,308472274.33332133,308472274.3333333
712.0,308472274.33332133,308472274.3333333
713.0,308472274.33332133,308472274.3333333
714.0,308472274.33332133,308472274.3333333
715.0,308472274.33332133,308472274.3333333
716.0,308472274.33332133,308472274.3333333
717.0,308472274.33332133,308472274.3333333
718.0,308472274.33332133,308472274.3333333
719.0,308472274.33332133,308472274.3333333
720.0,308472274.33332133,308472274.3333333
721.0,308472274.33332133,308472274.3333333
722.0,308472274.33332133,308472274.3333333
723.0,308472274.33332133,308472274.3333333
724.0,308472274.33332133,308472274.3333333
725.0,308472274.33332133,308472274.3333333
726.0,308472274.33332133,308472274.3333333
727.0,308472274.33332133,308472274.3333333
728.0,308472274.33332133,308472274.3333333
729.0,308472274.33332133,308472274.3333333
730.0,308472274.33332133,308472274.3333333
731.0,308472274.33332133,308472274.3333333
732.0,308472274.33332133,308472274.3333333
733.0,308472274.33332133,308472274.3333333
734.0,308472274.33332133,308472274.3333333
735.0,308472274.33332133,308472274.3333333
736.0,308472274.33332133,308472274.3333333
737.0,308472274.33332133,308472274.3333333
738.0,308472274.33332133,308472274.3333333
739.0,308472274.33332133,308472274.3333333
740.0,308472274.33332133,308472274.3333333
741.0,308472274.33332133,308472274.3333333
742.0,308472274.33332133,308472274.3333333
743.0,308472274.33332133,308472274.3333333
744.0,308472274.33332133,308472274.3333333
745.0,308472274.33332133,308472274.3333333
746.0,308472274.33332133,308472274.3333333
747.0,308472274.33332133,308472274.3333333
748.0,308472274.33332133,308472274.3333333
749.0,308472274.33332133,308472274.3333333
750.0,308472274.33332133,308472274.3333333
751.0,308472274.33332133,308472274.3333333
752.0,308472274.33332133,308472274.3333333
753.0,308472274.33332133,308472274.3333333
754.0,308472274.33332133,308472274.3333333
755.0,308472274.33332133,308472274.3333333
756.0,308472274.33332133,308472274.3333333
757.0,308472274.33332133,308472274.3333333
758.0,308472274.33332133,308472274.3333333
759.0,308472274.33332133,308472274.3333333
760.0,308472274.33332133,308472274.3333333
761.0,308472274.33332133,308472274.3333333
762.0,308472274.33332133,308472274.3333333
763.0,308472274.33332133,308472274.3333333
764.0,308472274.33332133,308472274.3333333
765.0,308472274.33332133,308472274.3333333
766.0,308472274.33332133,308472274.3333333
767.0,308472274.33332133,308472274.3333333
768.0,308472274.33332133,308472274.3333333
769.0,308472274.33332133,308472274.3333333
770.0,308472274.33332133,308472274.3333333
771.0,308472274.33332133,308472274.3333333
772.0,308472274.33332133,308472274.3333333
773.0,308472274.33332133,308472274.3333333
774.0,308472274.33332133,308472274.3333333
775.0,308472274.33332133,308472274.3333333
776.0,308472274.33332133,308472274.3333333
777.0,308472274.33332133,308472274.3333333
778.0,308472274.33332133,308472274.3333333
779.0,308472274.33332133,308472274.3333333
780.0,308472274.33332133,308472274.3333333
781.0,308472274.33332133,308472274.3333333
782.0,308472274.33332133,308472274.3333333
783.0,308472274.33332133,308472274.3333333
784.0,308472274.33332133,308472274.3333333
785.0,308472274.33332133,308472274.3333333
786.0,308472274.33332133,308472274.3333333
787.0,308472274.33332133,308472274.3333333
788.0,308472274.33332133,308472274.3333333
789.0,308472274.33332133,308472274.3333333
790.0,308472274.33332133,308472274.3333333
791.0,308472274.33332133,308472274.3333333
792.0,308472274.33332133,308472274.3333333
793.0,308472274.33332133,308472274.3333333
794.0,308472274.33332133,308472274.3333333
795.0,308472274.33332133,308472274.3333333
796.0,308472274.33332133,308472274.3333333
797.0,308472274.33332133,308472274.3333333
798.0,308472274.33332133,308472274.3333333
799.0,308472274.33332133,308472274.3333333
800.0,308472274.33332133,308472274.3333333
801.0,308472274.33332133,308472274.3333333
802.0,308472274.33332133,308472274.3333333
803.0,308472274.33332133,308472274.3333333
804.0,308472274.33332133,308472274.3333333
805.0,308472274.33332133,308472274.3333333
806.0,308472274.33332133,308472274.3333333
807.0,308472274.33332133,308472274.3333333
808.0,308472274.33332133,308472274.3333333
809.0,308472274.33332133,308472274.3333333
810.0,308472274.33332133,308472274.3333333
811.0,308472274.33332133,308472274.3333333
812.0,308472274.33332133,308472274.3333333
813.0,308472274.33332133,308472274.3333333
814.0,308472274.33332133,308472274.3333333
815.0,308472274.33332133,308472274.3333333
816.0,308472274.33332133,308472274.3333333
817.0,308472274.33332133,308472274.3333333
818.0,308472274.33332133,308472274.3333333
819.0,308472274.33332133,308472274.3333333
820.0,308472274.33332133,308472274.3333333
821.0,308472274.33332133,308472274.3333333
822.0,308472274.33332133,308472274.3333333
823.0,308472274.33332133,308472274.3333333
824.0,308472274.33332133,308472274.3333333
825.0,308472274.33332133,308472274.3333333
826.0,308472274.33332133,308472274.3333333
827.0,308472274.33332133,308472274.3333333
828.0,308472274.33332133,308472274.3333333
829.0,308472274.33332133,308472274.3333333
830.0,308472274.33332133,308472274.3333333
831.0,308472274.33332133,308472274.3333333
832.0,308472274.33332133,308472274.3333333
833.0,308472274.33332133,308472274.3333333
834.0,308472274.33332133,308472274.3333333
835.0,308472274.33332133,308472274.3333333
836.0,308472274.33332133,308472274.3333333
837.0,308472274.33332133,308472274.3333333
838.0,308472274.33332133,308472274.3333333
839.0,308472274.33332133,308472274.3333333
840.0,308472274.33332133,308472274.3333333
841.0,308472274.33332133,308472274.3333333
842.0,308472274.33332133,308472274.3333333
843.0,308472274.33332133,308472274.3333333
844.0,308472274.33332133,308472274.3333333
845.0,308472274.33332133,308472274.3333333
846.0,308472274.33332133,308472274.3333333
847.0,308472274.33332133,308472274.3333333
848.0,308472274.33332133,308472274.3333333
849.0,308472274.33332133,308472274.3333333
850.0,308472274.33332133,308472274.3333333
851.0,308472274.33332133,308472274.3333333
852.0,308472274.33332133,308472274.3333333
853.0,308472274.33332133,308472274.3333333
854.0,308472274.33332133,308472274.3333333
855.0,308472274.33332133,308472274.3333333
856.0,308472274.33332133,308472274.3333333
857.0,308472274.33332133,308472274.3333333
858.0,308472274.33332133,308472274.3333333
859.0,308472274.33332133,308472274.3333333
860.0,308472274.33332133,308472274.3333333
861.0,308472274.33332133,308472274.3333333
862.0,308472274.33332133,308472274.3333333
863.0,308472274.33332133,308472274.3333333
864.0,308472274.33332133,308472274.3333333
865.0,308472274.33332133,308472274.3333333
866.0,308472274.33332133,308472274.3333333
867.0,308472274.33332133,308472274.3333333
868.0,308472274.33332133,308472274.3333333
869.0,308472274.33332133,308472274.3333333
870.0,308472274.33332133,308472274.3333333
871.0,308472274.33332133,308472274.3333333
872.0,308472274.33332133,308472274.3333333
873.0,308472274.33332133,308472274.3333333
874.0,308472274.33332133,308472274.3333333
875.0,308472274.33332133,308472274.3333333
876.0,308472274.33332133,308472274.3333333
877.0,308472274.33332133,308472274.3333333
878.0,308472274.33332133,308472274.3333333
879.0,308472274.33332133,308472274.3333333
880.0,308472274.33332133,308472274.3333333
881.0,308472274.33332133,308472274.3333333
882.0,308472274.33332133,308472274.3333333
883.0,308472274.33332133,308472274.3333333
884.0,308472274.33332133,308472274.3333333
885.0,308472274.33332133,308472274.3333333
886.0,308472274.33332133,308472274.3333333
887.0,308472274.33332133,308472274.3333333
888.0,308472274.33332133,308472274.3333333
889.0,308472274.33332133,308472274.3333333
890.0,308472274.33332133,308472274.3333333
891.0,308472274.33332133,308472274.3333333
892.0,308472274.33332133,308472274.3333333
893.0,308472274.33332133,308472274.3333333
894.0,308472274.33332133,308472274.3333333
895.0,308472274.33332133,308472274.3333333
896.0,308472274.33332133,308472274.3333333
897.0,308472274.33332133,308472274.3333333
898.0,308472274.33332133,308472274.3333333
899.0,308472274.33332133,308472274.3333333
900.0,308472274.33332133,308472274.3333333
901.0,308472274.33332133,308472274.3333333
902.0,308472274.33332133,308472274.3333333
903.0,308472274.33332133,308472274.3333333
904.0,308472274.33332133,308472274.3333333
905.0,308472274.33332133,308472274.3333333
906.0,308472274.33332133,308472274.3333333
907.0,308472274.33332133,308472274.3333333
908.0,308472274.33332133,308472274.3333333
909.0,308472274.33332133,308472274.3333333
910.0,308472274.33332133,308472274.3333333
911.0,308472274.33332133,308472274.3333333
912.0,308472274.33332133,308472274.3333333
913.0,308472274.33332133,308472274.3333333
914.0,308472274.33332133,308472274.3333333
915.0,308472274.33332133,308472274.3333333
916.0,308472274.33332133,308472274.3333333
917.0,308472274.33332133,308472274.3333333
918.0,308472274.33332133,308472274.3333333
919.0,308472274.33332133,308472274.3333333
920.0,308472274.33332133,308472274.3333333
921.0,308472274.33332133,308472274.3333333
922.0,308472274.33332133,308472274.3333333
923.0,308472274.33332133,308472274.3333333
924.0,308472274.33332133,308472274.3333333
925.0,308472274.33332133,308472274.3333333
926.0,308472274.33332133,308472274.3333333
927.0,308472274.33332133,308472274.3333333
928.0,308472274.33332133,308472274.3333333
929.0,308472274.33332133,308472274.3333333
930.0,308472274.33332133,308472274.3333333
931.0,308472274.33332133,308472274.3333333
932.0,308472274.33332133,308472274.3333333
933.0,308472274.33332133,308472274.3333333
934.0,308472274.33332133,308472274.3333333
935.0,308472274.33332133,308472274.3333333
936.0,308472274.33332133,308472274.3333333
937.0,308472274.33332133,308472274.3333333
938.0,308472274.33332133,308472274.3333333
939.0,308472274.33332133,308472274.3333333
940.0,308472274.33332133,308472274.3333333
941.0,308472274.33332133,308472274.3333333
942.0,308472274.33332133,308472274.3333333
943.0,308472274.33332133,308472274.3333333
944.0,308472274.33332133,308472274.3333333
945.0,308472274.33332133,308472274.3333333
946.0,308472274.33332133,308472274.3333333
947.0,308472274.33332133,308472274.3333333
948.0,308472274.33332133,308472274.3333333
949.0,308472274.33332133,308472274.3333333
950.0,308472274.33332133,308472274.3333333
951.0,308472274.33332133,308472274.3333333
952.0,308472274.33332133,308472274.3333333
953.0,308472274.33332133,308472274.3333333
954.0,308472274.33332133,308472274.3333333
955.0,308472274.33332133,308472274.3333333
956.0,308472274.33332133,308472274.3333333
957.0,308472274.33332133,308472274.3333333
958.0,308472274.33332133,308472274.3333333
959.0,308472274.33332133,308472274.3333333
960.0,308472274.33332133,308472274.3333333
961.0,308472274.33332133,308472274.3333333
962.0,308472274.33332133,308472274.3333333
963.0,308472274.33332133,308472274.3333333
964.0,308472274.33332133,308472274.3333333
965.0,308472274.33332133,308472274.3333333
966.0,308472274.33332133,308472274.3333333
967.0,308472274.33332133,308472274.3333333
968.0,308472274.33332133,308472274.3333333
969.0,308472274.33332133,308472274.3333333
970.0,308472274.33332133,308472274.3333333
971.0,308472274.33332133,308472274.3333333
972.0,308472274.33332133,308472274.3333333
973.0,308472274.33332133,308472274.3333333
974.0,308472274.33332133,308472274.3333333
975.0,308472274.33332133,308472274.3333333
976.0,308472274.33332133,308472274.3333333
977.0,308472274.33332133,308472274.3333333
978.0,308472274.33332133,308472274.3333333
979.0,308472274.33332133,308472274.3333333
980.0,308472274.33332133,308472274.3333333
981.0,308472274.33332133,308472274.3333333
982.0,308472274.33332133,308472274.3333333
983.0,308472274.33332133,308472274.3333333
984.0,308472274.33332133,308472274.3333333
985.0,308472274.33332133,308472274.3333333
986.0,308472274.33332133,308472274.3333333
987.0,308472274.33332133,308472274.3333333
988.0,308472274.33332133,308472274.3333333
989.0,308472274.33332133,308472274.3333333
990.0,308472274.33332133,308472274.3333333
991.0,308472274.33332133,308472274.3333333
992.0,308472274.33332133,308472274.3333333
993.0,308472274.33332133,308472274.3333333
994.0,308472274.33332133,308472274.3333333
995.0,308472274.33332133,308472274.3333333
996.0,308472274.33332133,308472274.3333333
997.0,308472274.33332133,308472274.3333333
998.0,308472274.33332133,308472274.3333333
999.0,308472274.33332133,308472274.3333333
1000.0,308472274.33332133,308472274.3333333
1001.0,308472274.33332133,308472274.3333333
1002.0,308472274.33332133,308472274.3333333
1003.0,308472274.33332133,308472274.3333333
1004.0,308472274.33332133,308472274.3333333
1005.0,308472274.33332133,308472274.3333333
1006.0,308472274.33332133,308472274.3333333
1007.0,308472274.33332133,308472274.3333333
1008.0,308472274.33332133,308472274.3333333
1009.0,308472274.33332133,308472274.3333333
1010.0,308472274.33332133,308472274.3333333
1011.0,308472274.33332133,308472274.3333333
1012.0,308472274.33332133,308472274.3333333
1013.0,308472274.33332133,308472274.3333333
1014.0,308472274.33332133,308472274.3333333
1015.0,308472274.33332133,308472274.3333333
1016.0,308472274.33332133,308472274.3333333
1017.0,308472274.33332133,308472274.3333333
1018.0,308472274.33332133,308472274.3333333
1019.0,308472274.33332133,308472274.3333333
1020.0,308472274.33332133,308472274.3333333
1021.0,308472274.33332133,308472274.3333333
1022.0,308472274.33332133,308472274.3333333
1023.0,308472274.33332133,308472274.3333333
1024.0,308472274.33332133,308472274.3333333
1025.0,308472274.33332133,308472274.3333333
1026.0,308472274.33332133,308472274.3333333
1027.0,308472274.33332133,308472274.3333333
1028.0,308472274.33332133,308472274.3333333
1029.0,308472274.33332133,308472274.3333333
1030.0,308472274.33332133,308472274.3333333
1031.0,308472274.33332133,308472274.3333333
1032.0,308472274.33332133,308472274.3333333
1033.0,308472274.33332133,308472274.3333333
1034.0,308472274.33332133,308472274.3333333
1035.0,308472274.33332133,308472274.3333333
1036.0,308472274.33332133,308472274.3333333
1037.0,308472274.33332133,308472274.3333333
1038.0,308472274.33332133,308472274.3333333
1039.0,308472274.33332133,308472274.3333333
1040.0,308472274.33332133,308472274.3333333
1041.0,308472274.33332133,308472274.3333333
1042.0,308472274.33332133,308472274.3333333
1043.0,308472274.33332133,308472274.3333333
1044.0,308472274.33332133,308472274.3333333
1045.0,308472274.33332133,308472274.3333333
1046.0,308472274.33332133,308472274.3333333
1047.0,308472274.33332133,308472274.3333333
1048.0,308472274.33332133,308472274.3333333
1049.0,308472274.33332133,308472274.3333333
1050.0,308472274.33332133,308472274.3333333
1051.0,308472274.33332133,308472274.3333333
1052.0,308472274.33332133,308472274.3333333
1053.0,308472274.33332133,308472274.3333333
1054.0,308472274.33332133,308472274.3333333
1055.0,308472274.33332133,308472274.3333333
1056.0,308472274.33332133,308472274.3333333
1057.0,308472274.33332133,308472274.3333333
1058.0,308472274.33332133,308472274.3333333
1059.0,308472274.33332133,308472274.3333333
1060.0,308472274.33332133,308472274.3333333
1061.0,308472274.33332133,308472274.3333333
1062.0,308472274.33332133,308472274.3333333
1063.0,308472274.33332133,308472274.3333333
1064.0,308472274.33332133,308472274.3333333
1065.0,308472274.33332133,308472274.3333333
1066.0,308472274.33332133,308472274.3333333
1067.0,308472274.33332133,308472274.3333333
1068.0,308472274.33332133,308472274.3333333
1069.0,308472274.33332133,308472274.3333333
1070.0,308472274.33332133,308472274.3333333
1071.0,308472274.33332133,308472274.3333333
1072.0,308472274.33332133,308472274.3333333
1073.0,308472274.33332133,308472274.3333333
1074.0,308472274.33332133,308472274.3333333
1075.0,308472274.33332133,308472274.3333333
1076.0,308472274.33332133,308472274.3333333
1077.0,308472274.33332133,308472274.3333333
1078.0,308472274.33332133,308472274.3333333
1079.0,308472274.33332133,308472274.3333333
1080.0,308472274.33332133,308472274.3333333
1081.0,308472274.33332133,308472274.3333333
1082.0,308472274.33332133,308472274.3333333
1083.0,308472274.33332133,308472274.3333333
1084.0,308472274.33332133,308472274.3333333
1085.0,308472274.33332133,308472274.3333333
1086.0,308472274.33332133,308472274.3333333
1087.0,308472274.33332133,308472274.3333333
1088.0,308472274.33332133,308472274.3333333
1089.0,308472274.33332133,308472274.3333333
1090.0,308472274.33332133,308472274.3333333
1091.0,308472274.33332133,308472274.3333333
1092.0,308472274.33332133,308472274.3333333
1093.0,308472274.33332133,308472274.3333333
1094.0,308472274.33332133,308472274.3333333
1095.0,308472274.33332133,308472274.3333333
1096.0,308472274.33332133,308472274.3333333
1097.0,308472274.33332133,308472274.3333333
1098.0,308472274.33332133,308472274.3333333
1099.0,308472274.33332133,308472274.3333333
1100.0,308472274.33332133,308472274.3333333
1101.0,308472274.33332133,308472274.3333333
1102.0,308472274.33332133,308472274.3333333
1103.0,308472274.33332133,308472274.3333333
1104.0,308472274.33332133,308472274.3333333
1105.0,308472274.33332133,308472274.3333333
1106.0,308472274.33332133,308472274.3333333
1107.0,308472274.33332133,308472274.3333333
1108.0,308472274.33332133,308472274.3333333
1109.0,308472274.33332133,308472274.3333333
1110.0,308472274.33332133,308472274.3333333
1111.0,308472274.33332133,308472274.3333333
1112.0,308472274.33332133,308472274.3333333
1113.0,308472274.33332133,308472274.3333333
1114.0,308472274.33332133,308472274.3333333
1115.0,308472274.33332133,308472274.3333333
1116.0,308472274.33332133,308472274.3333333
1117.0,308472274.33332133,308472274.3333333
1118.0,308472274.33332133,308472274.3333333
1119.0,308472274.33332133,308472274.3333333
1120.0,308472274.33332133,308472274.3333333
1121.0,308472274.33332133,308472274.3333333
1122.0,308472274.33332133,308472274.3333333
1123.0,308472274.33332133,308472274.3333333
1124.0,308472274.33332133,308472274.3333333
1125.0,308472274.33332133,308472274.3333333
1126.0,308472274.33332133,308472274.3333333
1127.0,308472274.33332133,308472274.3333333
1128.0,308472274.33332133,308472274.3333333
1129.0,308472274.33332133,308472274.3333333
1130.0,308472274.33332133,308472274.3333333
1131.0,308472274.33332133,308472274.3333333
1132.0,308472274.33332133,308472274.3333333
1133.0,308472274.33332133,308472274.3333333
1134.0,308472274.33332133,308472274.3333333
1135.0,308472274.33332133,308472274.3333333
1136.0,308472274.33332133,308472274.3333333
1137.0,308472274.33332133,308472274.3333333
1138.0,308472274.33332133,308472274.3333333
1139.0,308472274.33332133,308472274.3333333
1140.0,308472274.33332133,308472274.3333333
1141.0,308472274.33332133,308472274.3333333
1142.0,308472274.33332133,308472274.3333333
1143.0,308472274.33332133,308472274.3333333
1144.0,308472274.33332133,308472274.3333333
1145.0,308472274.33332133,308472274.3333333
1146.0,308472274.33332133,308472274.3333333
1147.0,308472274.33332133,308472274.3333333
1148.0,308472274.33332133,308472274.3333333
1149.0,308472274.33332133,308472274.3333333
1150.0,308472274.33332133,308472274.3333333
1151.0,308472274.33332133,308472274.3333333
1152.0,308472274.33332133,308472274.3333333
1153.0,308472274.33332133,308472274.3333333
1154.0,308472274.33332133,308472274.3333333
1155.0,308472274.33332133,308472274.3333333
1156.0,308472274.33332133,308472274.3333333
1157.0,308472274.33332133,308472274.3333333
1158.0,308472274.33332133,308472274.3333333
1159.0,308472274.33332133,308472274.3333333
1160.0,308472274.33332133,308472274.3333333
1161.0,308472274.33332133,308472274.3333333
1162.0,308472274.33332133,308472274.3333333
1163.0,308472274.33332133,308472274.3333333
1164.0,308472274.33332133,308472274.3333333
1165.0,308472274.33332133,308472274.3333333
1166.0,308472274.33332133,308472274.3333333
1167.0,308472274.33332133,308472274.3333333
1168.0,308472274.33332133,308472274.3333333
1169.0,308472274.33332133,308472274.3333333
1170.0,308472274.33332133,308472274.3333333
1171.0,308472274.33332133,308472274.3333333
1172.0,308472274.33332133,308472274.3333333
1173.0,308472274.33332133,308472274.3333333
1174.0,308472274.33332133,308472274.3333333
1175.0,308472274.33332133,308472274.3333333
1176.0,308472274.33332133,308472274.3333333
1177.0,308472274.33332133,308472274.3333333
1178.0,308472274.33332133,308472274.3333333
1179.0,308472274.33332133,308472274.3333333
1180.0,308472274.33332133,308472274.3333333
1181.0,308472274.33332133,308472274.3333333
1182.0,308472274.33332133,308472274.3333333
1183.0,308472274.33332133,308472274.3333333
1184.0,308472274.33332133,308472274.3333333
1185.0,308472274.33332133,308472274.3333333
1186.0,308472274.33332133,308472274.3333333
1187.0,308472274.33332133,308472274.3333333
1188.0,308472274.33332133,308472274.3333333
1189.0,308472274.33332133,308472274.3333333
1190.0,308472274.33332133,308472274.3333333
1191.0,308472274.33332133,308472274.3333333
1192.0,308472274.33332133,308472274.3333333
1193.0,308472274.33332133,308472274.3333333
1194.0,308472274.33332133,308472274.3333333
1195.0,308472274.33332133,308472274.3333333
1196.0,308472274.33332133,308472274.3333333
1197.0,308472274.33332133,308472274.3333333
1198.0,308472274.33332133,308472274.3333333
1199.0,308472274.33332133,308472274.3333333
1200.0,308472274.33332133,308472274.3333333
1201.0,308472274.33332133,308472274.3333333
1202.0,308472274.33332133,308472274.3333333
1203.0,308472274.33332133,308472274.3333333
1204.0,308472274.33332133,308472274.3333333
1205.0,308472274.33332133,308472274.3333333
1206.0,308472274.33332133,308472274.3333333
1207.0,308472274.33332133,308472274.3333333
1208.0,308472274.33332133,308472274.3333333
1209.0,308472274.33332133,308472274.3333333
1210.0,308472274.33332133,308472274.3333333
1211.0,308472274.33332133,308472274.3333333
1212.0,308472274.33332133,308472274.3333333
1213.0,308472274.33332133,308472274.3333333
1214.0,308472274.33332133,308472274.3333333
1215.0,308472274.33332133,308472274.3333333
1216.0,308472274.33332133,308472274.3333333
1217.0,308472274.33332133,308472274.3333333
1218.0,308472274.33332133,308472274.3333333
1219.0,308472274.33332133,308472274.3333333
1220.0,308472274.33332133,308472274.3333333
1221.0,308472274.33332133,308472274.3333333
1222.0,308472274.33332133,308472274.3333333
1223.0,308472274.33332133,308472274.3333333
1224.0,308472274.33332133,308472274.3333333
1225.0,308472274.33332133,308472274.3333333
1226.0,308472274.33332133,308472274.3333333
1227.0,308472274.33332133,308472274.3333333
1228.0,308472274.33332133,308472274.3333333
1229.0,308472274.33332133,308472274.3333333
1230.0,308472274.33332133,308472274.3333333
1231.0,308472274.33332133,308472274.3333333
1232.0,308472274.33332133,308472274.3333333
1233.0,308472274.33332133,308472274.3333333
1234.0,308472274.33332133,308472274.3333333
1235.0,308472274.33332133,308472274.3333333
1236.0,308472274.33332133,308472274.3333333
1237.0,308472274.33332133,308472274.3333333
1238.0,308472274.33332133,308472274.3333333
1239.0,308472274.33332133,308472274.3333333
1240.0,308472274.33332133,308472274.3333333
1241.0,308472274.33332133,308472274.3333333
1242.0,308472274.33332133,308472274.3333333
1243.0,308472274.33332133,308472274.3333333
1244.0,308472274.33332133,308472274.3333333
1245.0,308472274.33332133,308472274.3333333
1246.0,308472274.33332133,308472274.3333333
1247.0,308472274.33332133,308472274.3333333
1248.0,308472274.33332133,308472274.3333333
1249.0,308472274.33332133,308472274.3333333
1250.0,308472274.33332133,308472274.3333333
1251.0,308472274.33332133,308472274.3333333
1252.0,308472274.33332133,308472274.3333333
1253.0,308472274.33332133,308472274.3333333
1254.0,308472274.33332133,308472274.3333333
1255.0,308472274.33332133,308472274.3333333
1256.0,308472274.33332133,308472274.3333333
1257.0,308472274.33332133,308472274.3333333
1258.0,308472274.33332133,308472274.3333333
1259.0,308472274.33332133,308472274.3333333
1260.0,308472274.33332133,308472274.3333333
1261.0,308472274.33332133,308472274.3333333
1262.0,308472274.33332133,308472274.3333333
1263.0,308472274.33332133,308472274.3333333
1264.0,308472274.33332133,308472274.3333333
1265.0,308472274.33332133,308472274.3333333
1266.0,308472274.33332133,308472274.3333333
1267.0,308472274.33332133,308472274.3333333
1268.0,308472274.33332133,308472274.3333333
1269.0,308472274.33332133,308472274.3333333
1270.0,308472274.33332133,308472274.3333333
1271.0,308472274.33332133,308472274.3333333
1272.0,308472274.33332133,308472274.3333333
1273.0,308472274.33332133,308472274.3333333
1274.0,308472274.33332133,308472274.3333333
1275.0,308472274.33332133,308472274.3333333
1276.0,308472274.33332133,308472274.3333333
1277.0,308472274.33332133,308472274.3333333
1278.0,308472274.33332133,308472274.3333333
1279.0,308472274.33332133,308472274.3333333
1280.0,308472274.33332133,308472274.3333333
1281.0,308472274.33332133,308472274.3333333
1282.0,308472274.33332133,308472274.3333333
1283.0,308472274.33332133,308472274.3333333
1284.0,308472274.33332133,308472274.3333333
1285.0,308472274.33332133,308472274.3333333
1286.0,308472274.33332133,308472274.3333333
1287.0,308472274.33332133,308472274.3333333
1288.0,308472274.33332133,308472274.3333333
1289.0,308472274.33332133,308472274.3333333
1290.0,308472274.33332133,308472274.3333333
1291.0,308472274.33332133,308472274.3333333
1292.0,308472274.33332133,308472274.3333333
1293.0,308472274.33332133,308472274.3333333
1294.0,308472274.33332133,308472274.3333333
1295.0,308472274.33332133,308472274.3333333
1296.0,308472274.33332133,308472274.3333333
1297.0,308472274.33332133,308472274.3333333
1298.0,308472274.33332133,308472274.3333333
1299.0,308472274.33332133,308472274.3333333
1300.0,308472274.33332133,308472274.3333333
1301.0,308472274.33332133,308472274.3333333
1302.0,308472274.33332133,308472274.3333333
1303.0,308472274.33332133,308472274.3333333
1304.0,308472274.33332133,308472274.3333333
1305.0,308472274.33332133,308472274.3333333
1306.0,308472274.33332133,308472274.3333333
1307.0,308472274.33332133,308472274.3333333
1308.0,308472274.33332133,308472274.3333333
1309.0,308472274.33332133,308472274.3333333
1310.0,308472274.33332133,308472274.3333333
1311.0,308472274.33332133,308472274.3333333
1312.0,308472274.33332133,308472274.3333333
1313.0,308472274.33332133,308472274.3333333
1314.0,308472274.33332133,308472274.3333333
1315.0,308472274.33332133,308472274.3333333
1316.0,308472274.33332133,308472274.3333333
1317.0,308472274.33332133,308472274.3333333
1318.0,308472274.33332133,308472274.3333333
1319.0,308472274.33332133,308472274.3333333
1320.0,308472274.33332133,308472274.3333333
1321.0,308472274.33332133,308472274.3333333
1322.0,308472274.33332133,308472274.3333333
1323.0,308472274.33332133,308472274.3333333
1324.0,308472274.33332133,308472274.3333333
1325.0,308472274.33332133,308472274.3333333
1326.0,308472274.33332133,308472274.3333333
1327.0,308472274.33332133,308472274.3333333
1328.0,308472274.33332133,308472274.3333333
1329.0,308472274.33332133,308472274.3333333
1330.0,308472274.33332133,308472274.3333333
1331.0,308472274.33332133,308472274.3333333
1332.0,308472274.33332133,308472274.3333333
1333.0,308472274.33332133,308472274.3333333
1334.0,308472274.33332133,308472274.3333333
1335.0,308472274.33332133,308472274.3333333
1336.0,308472274.33332133,308472274.3333333
1337.0,308472274.33332133,308472274.3333333
1338.0,308472274.33332133,308472274.3333333
1339.0,308472274.33332133,308472274.3333333
1340.0,308472274.33332133,308472274.3333333
1341.0,308472274.33332133,308472274.3333333
1342.0,308472274.33332133,308472274.3333333
1343.0,308472274.33332133,308472274.3333333
1344.0,308472274.33332133,308472274.3333333
1345.0,308472274.33332133,308472274.3333333
1346.0,308472274.33332133,308472274.3333333
1347.0,308472274.33332133,308472274.3333333
1348.0,308472274.33332133,308472274.3333333
1349.0,308472274.33332133,308472274.3333333
1350.0,308472274.33332133,308472274.3333333
1351.0,308472274.33332133,308472274.3333333
1352.0,308472274.33332133,308472274.3333333
1353.0,308472274.33332133,308472274.3333333
1354.0,308472274.33332133,308472274.3333333
1355.0,308472274.33332133,308472274.3333333
1356.0,308472274.33332133,308472274.3333333
1357.0,308472274.33332133,308472274.3333333
1358.0,308472274.33332133,308472274.3333333
1359.0,308472274.33332133,308472274.3333333
1360.0,308472274.33332133,308472274.3333333
1361.0,308472274.33332133,308472274.3333333
1362.0,308472274.33332133,308472274.3333333
1363.0,308472274.33332133,308472274.3333333
1364.0,308472274.33332133,308472274.3333333
1365.0,308472274.33332133,308472274.3333333
1366.0,308472274.33332133,308472274.3333333
1367.0,308472274.33332133,308472274.3333333
1368.0,308472274.33332133,308472274.3333333
1369.0,308472274.33332133,308472274.3333333
1370.0,308472274.33332133,308472274.3333333
1371.0,308472274.33332133,308472274.3333333
1372.0,308472274.33332133,308472274.3333333
1373.0,308472274.33332133,308472274.3333333
1374.0,308472274.33332133,308472274.3333333
1375.0,308472274.33332133,308472274.3333333
1376.0,308472274.33332133,308472274.3333333
1377.0,308472274.33332133,308472274.3333333
1378.0,308472274.33332133,308472274.3333333
1379.0,308472274.33332133,308472274.3333333
1380.0,308472274.33332133,308472274.3333333
1381.0,308472274.33332133,308472274.3333333
1382.0,308472274.33332133,308472274.3333333
1383.0,308472274.33332133,308472274.3333333
1384.0,308472274.33332133,308472274.3333333
1385.0,308472274.33332133,308472274.3333333
1386.0,308472274.33332133,308472274.3333333
1387.0,308472274.33332133,308472274.3333333
1388.0,308472274.33332133,308472274.3333333
1389.0,308472274.33332133,308472274.3333333
1390.0,308472274.33332133,308472274.3333333
1391.0,308472274.33332133,308472274.3333333
1392.0,308472274.33332133,308472274.3333333
1393.0,308472274.33332133,308472274.3333333
1394.0,308472274.33332133,308472274.3333333
1395.0,308472274.33332133,308472274.3333333
1396.0,308472274.33332133,308472274.3333333
1397.0,308472274.33332133,308472274.3333333
1398.0,308472274.33332133,308472274.3333333
1399.0,308472274.33332133,308472274.3333333
1400.0,308472274.33332133,308472274.3333333
1401.0,308472274.33332133,308472274.3333333
1402.0,308472274.33332133,308472274.3333333
1403.0,308472274.33332133,308472274.3333333
1404.0,308472274.33332133,308472274.3333333
1405.0,308472274.33332133,308472274.3333333
1406.0,308472274.33332133,308472274.3333333
1407.0,308472274.33332133,308472274.3333333
1408.0,308472274.33332133,308472274.3333333
1409.0,308472274.33332133,308472274.3333333
1410.0,308472274.33332133,308472274.3333333
1411.0,308472274.33332133,308472274.3333333
1412.0,308472274.33332133,308472274.3333333
1413.0,308472274.33332133,308472274.3333333
1414.0,308472274.33332133,308472274.3333333
1415.0,308472274.33332133,308472274.3333333
1416.0,308472274.33332133,308472274.3333333
1417.0,308472274.33332133,308472274.3333333
1418.0,308472274.33332133,308472274.3333333
1419.0,308472274.33332133,308472274.3333333
1420.0,308472274.33332133,308472274.3333333
1421.0,308472274.33332133,308472274.3333333
1422.0,308472274.33332133,308472274.3333333
1423.0,308472274.33332133,308472274.3333333
1424.0,308472274.33332133,308472274.3333333
1425.0,308472274.33332133,308472274.3333333
1426.0,308472274.33332133,308472274.3333333
1427.0,308472274.33332133,308472274.3333333
1428.0,308472274.33332133,308472274.3333333
1429.0,308472274.33332133,308472274.3333333
1430.0,308472274.33332133,308472274.3333333
1431.0,308472274.33332133,308472274.3333333
1432.0,308472274.33332133,308472274.3333333
1433.0,308472274.33332133,308472274.3333333
1434.0,308472274.33332133,308472274.3333333
1435.0,308472274.33332133,308472274.3333333
1436.0,308472274.33332133,308472274.3333333
1437.0,308472274.33332133,308472274.3333333
1438.0,308472274.33332133,308472274.3333333
1439.0,308472274.33332133,308472274.3333333
1440.0,308472274.33332133,308472274.3333333
1441.0,308472274.33332133,308472274.3333333
1442.0,308472274.33332133,308472274.3333333
1443.0,308472274.33332133,308472274.3333333
1444.0,308472274.33332133,308472274.3333333
1445.0,308472274.33332133,308472274.3333333
1446.0,308472274.33332133,308472274.3333333
1447.0,308472274.33332133,308472274.3333333
1448.0,308472274.33332133,308472274.3333333
1449.0,308472274.33332133,308472274.3333333
1450.0,308472274.33332133,308472274.3333333
1451.0,308472274.33332133,308472274.3333333
1452.0,308472274.33332133,308472274.3333333
1453.0,308472274.33332133,308472274.3333333
1454.0,308472274.33332133,308472274.3333333
1455.0,308472274.33332133,308472274.3333333
1456.0,308472274.33332133,308472274.3333333
1457.0,308472274.33332133,308472274.3333333
1458.0,308472274.33332133,308472274.3333333
1459.0,308472274.33332133,308472274.3333333
1460.0,308472274.33332133,308472274.3333333
1461.0,308472274.33332133,308472274.3333333
1462.0,308472274.33332133,308472274.3333333
1463.0,308472274.33332133,308472274.3333333
1464.0,308472274.33332133,308472274.3333333
1465.0,308472274.33332133,308472274.3333333
1466.0,308472274.33332133,308472274.3333333
1467.0,308472274.33332133,308472274.3333333
1468.0,308472274.33332133,308472274.3333333
1469.0,308472274.33332133,308472274.3333333
1470.0,308472274.33332133,308472274.3333333
1471.0,308472274.33332133,308472274.3333333
1472.0,308472274.33332133,308472274.3333333
1473.0,308472274.33332133,308472274.3333333
1474.0,308472274.33332133,308472274.3333333
1475.0,308472274.33332133,308472274.3333333
1476.0,308472274.33332133,308472274.3333333
1477.0,308472274.33332133,308472274.3333333
1478.0,308472274.33332133,308472274.3333333
1479.0,308472274.33332133,308472274.3333333
1480.0,308472274.33332133,308472274.3333333
1481.0,308472274.33332133,308472274.3333333
1482.0,308472274.33332133,308472274.3333333
1483.0,308472274.33332133,308472274.3333333
1484.0,308472274.33332133,308472274.3333333
1485.0,308472274.33332133,308472274.3333333
1486.0,308472274.33332133,308472274.3333333
1487.0,308472274.33332133,308472274.3333333
1488.0,308472274.33332133,308472274.3333333
1489.0,308472274.33332133,308472274.3333333
1490.0,308472274.33332133,308472274.3333333
1491.0,308472274.33332133,308472274.3333333
1492.0,308472274.33332133,308472274.3333333
1493.0,308472274.33332133,308472274.3333333
1494.0,308472274.33332133,308472274.3333333
1495.0,308472274.33332133,308472274.3333333
1496.0,308472274.33332133,308472274.3333333
1497.0,308472274.33332133,308472274.3333333
1498.0,308472274.33332133,308472274.3333333
1499.0,308472274.33332133,308472274.3333333
1500.0,308472274.33332133,308472274.3333333
1501.0,308472274.33332133,308472274.3333333
1502.0,308472274.33332133,308472274.3333333
1503.0,308472274.33332133,308472274.3333333
1504.0,308472274.33332133,308472274.3333333
1505.0,308472274.33332133,308472274.3333333
1506.0,308472274.33332133,308472274.3333333
1507.0,308472274.33332133,308472274.3333333
1508.0,308472274.33332133,308472274.3333333
1509.0,308472274.33332133,308472274.3333333
1510.0,308472274.33332133,308472274.3333333
1511.0,308472274.33332133,308472274.3333333
1512.0,308472274.33332133,308472274.3333333
1513.0,308472274.33332133,308472274.3333333
1514.0,308472274.33332133,308472274.3333333
1515.0,308472274.33332133,308472274.3333333
1516.0,308472274.33332133,308472274.3333333
1517.0,308472274.33332133,308472274.3333333
1518.0,308472274.33332133,308472274.3333333
1519.0,308472274.33332133,308472274.3333333
1520.0,308472274.33332133,308472274.3333333
1521.0,308472274.33332133,308472274.3333333
1522.0,308472274.33332133,308472274.3333333
1523.0,308472274.33332133,308472274.3333333
1524.0,308472274.33332133,308472274.3333333
1525.0,308472274.33332133,308472274.3333333
1526.0,308472274.33332133,308472274.3333333
1527.0,308472274.33332133,308472274.3333333
1528.0,308472274.33332133,308472274.3333333
1529.0,308472274.33332133,308472274.3333333
1530.0,308472274.33332133,308472274.3333333
1531.0,308472274.33332133,308472274.3333333
1532.0,308472274.33332133,308472274.3333333
1533.0,308472274.33332133,308472274.3333333
1534.0,308472274.33332133,308472274.3333333
1535.0,308472274.33332133,308472274.3333333
1536.0,308472274.33332133,308472274.3333333
1537.0,308472274.33332133,308472274.3333333
1538.0,308472274.33332133,308472274.3333333
1539.0,308472274.33332133,308472274.3333333
1540.0,308472274.33332133,308472274.3333333
1541.0,308472274.33332133,308472274.3333333
1542.0,308472274.33332133,308472274.3333333
1543.0,308472274.33332133,308472274.3333333
1544.0,308472274.33332133,308472274.3333333
1545.0,308472274.33332133,308472274.3333333
1546.0,308472274.33332133,308472274.3333333
1547.0,308472274.33332133,308472274.3333333
1548.0,308472274.33332133,308472274.3333333
1549.0,308472274.33332133,308472274.3333333
1550.0,308472274.33332133,308472274.3333333
1551.0,308472274.33332133,308472274.3333333
1552.0,308472274.33332133,308472274.3333333
1553.0,308472274.33332133,308472274.3333333
1554.0,308472274.33332133,308472274.3333333
1555.0,308472274.33332133,308472274.3333333
1556.0,308472274.33332133,308472274.3333333
1557.0,308472274.33332133,308472274.3333333
1558.0,308472274.33332133,308472274.3333333
1559.0,308472274.33332133,308472274.3333333
1560.0,308472274.33332133,308472274.3333333
1561.0,308472274.33332133,308472274.3333333
1562.0,308472274.33332133,308472274.3333333
1563.0,308472274.33332133,308472274.3333333
1564.0,308472274.33332133,308472274.3333333
1565.0,308472274.33332133,308472274.3333333
1566.0,308472274.33332133,308472274.3333333
1567.0,308472274.33332133,308472274.3333333
1568.0,308472274.33332133,308472274.3333333
1569.0,308472274.33332133,308472274.3333333
1570.0,308472274.33332133,308472274.3333333
1571.0,308472274.33332133,308472274.3333333
1572.0,308472274.33332133,308472274.3333333
1573.0,308472274.33332133,308472274.3333333
1574.0,308472274.33332133,308472274.3333333
1575.0,308472274.33332133,308472274.3333333
1576.0,308472274.33332133,308472274.3333333
1577.0,308472274.33332133,308472274.3333333
1578.0,308472274.33332133,308472274.3333333
1579.0,308472274.33332133,308472274.3333333
1580.0,308472274.33332133,308472274.3333333
1581.0,308472274.33332133,308472274.3333333
1582.0,308472274.33332133,308472274.3333333
1583.0,308472274.33332133,308472274.3333333
1584.0,308472274.33332133,308472274.3333333
1585.0,308472274.33332133,308472274.3333333
1586.0,308472274.33332133,308472274.3333333
1587.0,308472274.33332133,308472274.3333333
1588.0,308472274.33332133,308472274.3333333
1589.0,308472274.33332133,308472274.3333333
1590.0,308472274.33332133,308472274.3333333
1591.0,308472274.33332133,308472274.3333333
1592.0,308472274.33332133,308472274.3333333
1593.0,308472274.33332133,308472274.3333333
1594.0,308472274.33332133,308472274.3333333
1595.0,308472274.33332133,308472274.3333333
1596.0,308472274.33332133,308472274.3333333
1597.0,308472274.33332133,308472274.3333333
1598.0,308472274.33332133,308472274.3333333
1599.0,308472274.33332133,308472274.3333333
1600.0,308472274.33332133,308472274.3333333
1601.0,308472274.33332133,308472274.3333333
1602.0,308472274.33332133,308472274.3333333
1603.0,308472274.33332133,308472274.3333333
1604.0,308472274.33332133,308472274.3333333
1605.0,308472274.33332133,308472274.3333333
1606.0,308472274.33332133,308472274.3333333
1607.0,308472274.33332133,308472274.3333333
1608.0,308472274.33332133,308472274.3333333
1609.0,308472274.33332133,308472274.3333333
1610.0,308472274.33332133,308472274.3333333
1611.0,308472274.33332133,308472274.3333333
1612.0,308472274.33332133,308472274.3333333
1613.0,308472274.33332133,308472274.3333333
1614.0,308472274.33332133,308472274.3333333
1615.0,308472274.33332133,308472274.3333333
1616.0,308472274.33332133,308472274.3333333
1617.0,308472274.33332133,308472274.3333333
1618.0,308472274.33332133,308472274.3333333
1619.0,308472274.33332133,308472274.3333333
1620.0,308472274.33332133,308472274.3333333
1621.0,308472274.33332133,308472274.3333333
1622.0,308472274.33332133,308472274.3333333
1623.0,308472274.33332133,308472274.3333333
1624.0,308472274.33332133,308472274.3333333
1625.0,308472274.33332133,308472274.3333333
1626.0,308472274.33332133,308472274.3333333
1627.0,308472274.33332133,308472274.3333333
1628.0,308472274.33332133,308472274.3333333
1629.0,308472274.33332133,308472274.3333333
1630.0,308472274.33332133,308472274.3333333
1631.0,308472274.33332133,308472274.3333333
1632.0,308472274.33332133,308472274.3333333
1633.0,308472274.33332133,308472274.3333333
1634.0,308472274.33332133,308472274.3333333
1635.0,308472274.33332133,308472274.3333333
1636.0,308472274.33332133,308472274.3333333
1637.0,308472274.33332133,308472274.3333333
1638.0,308472274.33332133,308472274.3333333
1639.0,308472274.33332133,308472274.3333333
1640.0,308472274.33332133,308472274.3333333
1641.0,308472274.33332133,308472274.3333333
1642.0,308472274.33332133,308472274.3333333
1643.0,308472274.33332133,308472274.3333333
1644.0,308472274.33332133,308472274.3333333
1645.0,308472274.33332133,308472274.3333333
1646.0,308472274.33332133,308472274.3333333
1647.0,308472274.33332133,308472274.3333333
1648.0,308472274.33332133,308472274.3333333
1649.0,308472274.33332133,308472274.3333333
1650.0,308472274.33332133,308472274.3333333
1651.0,308472274.33332133,308472274.3333333
1652.0,308472274.33332133,308472274.3333333
1653.0,308472274.33332133,308472274.3333333
1654.0,308472274.33332133,308472274.3333333
1655.0,308472274.33332133,308472274.3333333
1656.0,308472274.33332133,308472274.3333333
1657.0,308472274.33332133,308472274.3333333
1658.0,308472274.33332133,308472274.3333333
1659.0,308472274.33332133,308472274.3333333
1660.0,308472274.33332133,308472274.3333333
1661.0,308472274.33332133,308472274.3333333
1662.0,308472274.33332133,308472274.3333333
1663.0,308472274.33332133,308472274.3333333
1664.0,308472274.33332133,308472274.3333333
1665.0,308472274.33332133,308472274.3333333
1666.0,308472274.33332133,308472274.3333333
1667.0,308472274.33332133,308472274.3333333
1668.0,308472274.33332133,308472274.3333333
1669.0,308472274.33332133,308472274.3333333
1670.0,308472274.33332133,308472274.3333333
1671.0,308472274.33332133,308472274.3333333
1672.0,308472274.33332133,308472274.3333333
1673.0,308472274.33332133,308472274.3333333
1674.0,308472274.33332133,308472274.3333333
1675.0,308472274.33332133,308472274.3333333
1676.0,308472274.33332133,308472274.3333333
1677.0,308472274.33332133,308472274.3333333
1678.0,308472274.33332133,308472274.3333333
1679.0,308472274.33332133,308472274.3333333
1680.0,308472274.33332133,308472274.3333333
1681.0,308472274.33332133,308472274.3333333
1682.0,308472274.33332133,308472274.3333333
1683.0,308472274.33332133,308472274.3333333
1684.0,308472274.33332133,308472274.3333333
1685.0,308472274.33332133,308472274.3333333
1686.0,308472274.33332133,308472274.3333333
1687.0,308472274.33332133,308472274.3333333
1688.0,308472274.33332133,308472274.3333333
1689.0,308472274.33332133,308472274.3333333
1690.0,308472274.33332133,308472274.3333333
1691.0,308472274.33332133,308472274.3333333
1692.0,308472274.33332133,308472274.3333333
1693.0,308472274.33332133,308472274.3333333
1694.0,308472274.33332133,308472274.3333333
1695.0,308472274.33332133,308472274.3333333
1696.0,308472274.33332133,308472274.3333333
1697.0,308472274.33332133,308472274.3333333
1698.0,308472274.33332133,308472274.3333333
1699.0,308472274.33332133,308472274.3333333
1700.0,308472274.33332133,308472274.3333333
1701.0,308472274.33332133,308472274.3333333
1702.0,308472274.33332133,308472274.3333333
1703.0,308472274.33332133,308472274.3333333
1704.0,308472274.33332133,308472274.3333333
1705.0,308472274.33332133,308472274.3333333
1706.0,308472274.33332133,308472274.3333333
1707.0,308472274.33332133,308472274.3333333
1708.0,308472274.33332133,308472274.3333333
1709.0,308472274.33332133,308472274.3333333
1710.0,308472274.33332133,308472274.3333333
1711.0,308472274.33332133,308472274.3333333
1712.0,308472274.33332133,308472274.3333333
1713.0,308472274.33332133,308472274.3333333
1714.0,308472274.33332133,308472274.3333333
1715.0,308472274.33332133,308472274.3333333
1716.0,308472274.33332133,308472274.3333333
1717.0,308472274.33332133,308472274.3333333
1718.0,308472274.33332133,308472274.3333333
1719.0,308472274.33332133,308472274.3333333
1720.0,308472274.33332133,308472274.3333333
1721.0,308472274.33332133,308472274.3333333
1722.0,308472274.33332133,308472274.3333333
1723.0,308472274.33332133,308472274.3333333
1724.0,308472274.33332133,308472274.3333333
1725.0,308472274.33332133,308472274.3333333
1726.0,308472274.33332133,308472274.3333333
1727.0,308472274.33332133,308472274.3333333
1728.0,308472274.33332133,308472274.3333333
1729.0,308472274.33332133,308472274.3333333
1730.0,308472274.33332133,308472274.3333333
1731.0,308472274.33332133,308472274.3333333
1732.0,308472274.33332133,308472274.3333333
1733.0,308472274.33332133,308472274.3333333
1734.0,308472274.33332133,308472274.3333333
1735.0,308472274.33332133,308472274.3333333
1736.0,308472274.33332133,308472274.3333333
1737.0,308472274.33332133,308472274.3333333
1738.0,308472274.33332133,308472274.3333333
1739.0,308472274.33332133,308472274.3333333
1740.0,308472274.33332133,308472274.3333333
1741.0,308472274.33332133,308472274.3333333
1742.0,308472274.33332133,308472274.3333333
1743.0,308472274.33332133,308472274.3333333
1744.0,308472274.33332133,308472274.3333333
1745.0,308472274.33332133,308472274.3333333
1746.0,308472274.33332133,308472274.3333333
1747.0,308472274.33332133,308472274.3333333
1748.0,308472274.33332133,308472274.3333333
1749.0,308472274.33332133,308472274.3333333
1750.0,308472274.33332133,308472274.3333333
1751.0,308472274.33332133,308472274.3333333
1752.0,308472274.33332133,308472274.3333333
1753.0,308472274.33332133,308472274.3333333
1754.0,308472274.33332133,308472274.3333333
1755.0,308472274.33332133,308472274.3333333
1756.0,308472274.33332133,308472274.3333333
1757.0,308472274.33332133,308472274.3333333
1758.0,308472274.33332133,308472274.3333333
1759.0,308472274.33332133,308472274.3333333
1760.0,308472274.33332133,308472274.3333333
1761.0,308472274.33332133,308472274.3333333
1762.0,308472274.33332133,308472274.3333333
1763.0,308472274.33332133,308472274.3333333
1764.0,308472274.33332133,308472274.3333333
1765.0,308472274.33332133,308472274.3333333
1766.0,308472274.33332133,308472274.3333333
1767.0,308472274.33332133,308472274.3333333
1768.0,308472274.33332133,308472274.3333333
1769.0,308472274.33332133,308472274.3333333
1770.0,308472274.33332133,308472274.3333333
1771.0,308472274.33332133,308472274.3333333
1772.0,308472274.33332133,308472274.3333333
1773.0,308472274.33332133,308472274.3333333
1774.0,308472274.33332133,308472274.3333333
1775.0,308472274.33332133,308472274.3333333
1776.0,308472274.33332133,308472274.3333333
1777.0,308472274.33332133,308472274.3333333
1778.0,308472274.33332133,308472274.3333333
1779.0,308472274.33332133,308472274.3333333
1780.0,308472274.33332133,308472274.3333333
1781.0,308472274.33332133,308472274.3333333
1782.0,308472274.33332133,308472274.3333333
1783.0,308472274.33332133,308472274.3333333
1784.0,308472274.33332133,308472274.3333333
1785.0,308472274.33332133,308472274.3333333
1786.0,308472274.33332133,308472274.3333333
1787.0,308472274.33332133,308472274.3333333
1788.0,308472274.33332133,308472274.3333333
1789.0,308472274.33332133,308472274.3333333
1790.0,308472274.33332133,308472274.3333333
1791.0,308472274.33332133,308472274.3333333
1792.0,308472274.33332133,308472274.3333333
1793.0,308472274.33332133,308472274.3333333
1794.0,308472274.33332133,308472274.3333333
1795.0,308472274.33332133,308472274.3333333
1796.0,308472274.33332133,308472274.3333333
1797.0,308472274.33332133,308472274.3333333
1798.0,308472274.33332133,308472274.3333333
1799.0,308472274.33332133,308472274.3333333
1800.0,308472274.33332133,308472274.3333333
1801.0,308472274.33332133,308472274.3333333
1802.0,308472274.33332133,308472274.3333333
1803.0,308472274.33332133,308472274.3333333
1804.0,308472274.33332133,308472274.3333333
1805.0,308472274.33332133,308472274.3333333
1806.0,308472274.33332133,308472274.3333333
1807.0,308472274.33332133,308472274.3333333
1808.0,308472274.33332133,308472274.3333333
1809.0,308472274.33332133,308472274.3333333
1810.0,308472274.33332133,308472274.3333333
1811.0,308472274.33332133,308472274.3333333
1812.0,308472274.33332133,308472274.3333333
1813.0,308472274.33332133,308472274.3333333
1814.0,308472274.33332133,308472274.3333333
1815.0,308472274.33332133,308472274.3333333
1816.0,308472274.33332133,308472274.3333333
1817.0,308472274.33332133,308472274.3333333
1818.0,308472274.33332133,308472274.3333333
1819.0,308472274.33332133,308472274.3333333
1820.0,308472274.33332133,308472274.3333333
1821.0,308472274.33332133,308472274.3333333
1822.0,308472274.33332133,308472274.3333333
1823.0,308472274.33332133,308472274.3333333
1824.0,308472274.33332133,308472274.3333333
1825.0,308472274.33332133,308472274.3333333
1826.0,308472274.33332133,308472274.3333333
1827.0,308472274.33332133,308472274.3333333
1828.0,308472274.33332133,308472274.3333333
1829.0,308472274.33332133,308472274.3333333
1830.0,308472274.33332133,308472274.3333333
1831.0,308472274.33332133,308472274.3333333
1832.0,308472274.33332133,308472274.3333333
1833.0,308472274.33332133,308472274.3333333
1834.0,308472274.33332133,308472274.3333333
1835.0,308472274.33332133,308472274.3333333
1836.0,308472274.33332133,308472274.3333333
1837.0,308472274.33332133,308472274.3333333
1838.0,308472274.33332133,308472274.3333333
1839.0,308472274.33332133,308472274.3333333
1840.0,308472274.33332133,308472274.3333333
1841.0,308472274.33332133,308472274.3333333
1842.0,308472274.33332133,308472274.3333333
1843.0,308472274.33332133,308472274.3333333
1844.0,308472274.33332133,308472274.3333333
1845.0,308472274.33332133,308472274.3333333
1846.0,308472274.33332133,308472274.3333333
1847.0,308472274.33332133,308472274.3333333
1848.0,308472274.33332133,308472274.3333333
1849.0,308472274.33332133,308472274.3333333
1850.0,308472274.33332133,308472274.3333333
1851.0,308472274.33332133,308472274.3333333
1852.0,308472274.33332133,308472274.3333333
1853.0,308472274.33332133,308472274.3333333
1854.0,308472274.33332133,308472274.3333333
1855.0,308472274.33332133,308472274.3333333
1856.0,308472274.33332133,308472274.3333333
1857.0,308472274.33332133,308472274.3333333
1858.0,308472274.33332133,308472274.3333333
1859.0,308472274.33332133,308472274.3333333
1860.0,308472274.33332133,308472274.3333333
1861.0,308472274.33332133,308472274.3333333
1862.0,308472274.33332133,308472274.3333333
1863.0,308472274.33332133,308472274.3333333
1864.0,308472274.33332133,308472274.3333333
1865.0,308472274.33332133,308472274.3333333
1866.0,308472274.33332133,308472274.3333333
1867.0,308472274.33332133,308472274.3333333
1868.0,308472274.33332133,308472274.3333333
1869.0,308472274.33332133,308472274.3333333
1870.0,308472274.33332133,308472274.3333333
1871.0,308472274.33332133,308472274.3333333
1872.0,308472274.33332133,308472274.3333333
1873.0,308472274.33332133,308472274.3333333
1874.0,308472274.33332133,308472274.3333333
1875.0,308472274.33332133,308472274.3333333
1876.0,308472274.33332133,308472274.3333333
1877.0,308472274.33332133,308472274.3333333
1878.0,308472274.33332133,308472274.3333333
1879.0,308472274.33332133,308472274.3333333
1880.0,308472274.33332133,308472274.3333333
1881.0,308472274.33332133,308472274.3333333
1882.0,308472274.33332133,308472274.3333333
1883.0,308472274.33332133,308472274.3333333
1884.0,308472274.33332133,308472274.3333333
1885.0,308472274.33332133,308472274.3333333
1886.0,308472274.33332133,308472274.3333333
1887.0,308472274.33332133,308472274.3333333
1888.0,308472274.33332133,308472274.3333333
1889.0,308472274.33332133,308472274.3333333
1890.0,308472274.33332133,308472274.3333333
1891.0,308472274.33332133,308472274.3333333
1892.0,308472274.33332133,308472274.3333333
1893.0,308472274.33332133,308472274.3333333
1894.0,308472274.33332133,308472274.3333333
1895.0,308472274.33332133,308472274.3333333
1896.0,308472274.33332133,308472274.3333333
1897.0,308472274.33332133,308472274.3333333
1898.0,308472274.33332133,308472274.3333333
1899.0,308472274.33332133,308472274.3333333
1900.0,308472274.33332133,308472274.3333333
1901.0,308472274.33332133,308472274.3333333
1902.0,308472274.33332133,308472274.3333333
1903.0,308472274.33332133,308472274.3333333
1904.0,308472274.33332133,308472274.3333333
1905.0,308472274.33332133,308472274.3333333
1906.0,308472274.33332133,308472274.3333333
1907.0,308472274.33332133,308472274.3333333
1908.0,308472274.33332133,308472274.3333333
1909.0,308472274.33332133,308472274.3333333
1910.0,308472274.33332133,308472274.3333333
1911.0,308472274.33332133,308472274.3333333
1912.0,308472274.33332133,308472274.3333333
1913.0,308472274.33332133,308472274.3333333
1914.0,308472274.33332133,308472274.3333333
1915.0,308472274.33332133,308472274.3333333
1916.0,308472274.33332133,308472274.3333333
1917.0,308472274.33332133,308472274.3333333
1918.0,308472274.33332133,308472274.3333333
1919.0,308472274.33332133,308472274.3333333
1920.0,308472274.33332133,308472274.3333333
1921.0,308472274.33332133,308472274.3333333
1922.0,308472274.33332133,308472274.3333333
1923.0,308472274.33332133,308472274.3333333
1924.0,308472274.33332133,308472274.3333333
1925.0,308472274.33332133,308472274.3333333
1926.0,308472274.33332133,308472274.3333333
1927.0,308472274.33332133,308472274.3333333
1928.0,308472274.33332133,308472274.3333333
1929.0,308472274.33332133,308472274.3333333
1930.0,308472274.33332133,308472274.3333333
1931.0,308472274.33332133,308472274.3333333
1932.0,308472274.33332133,308472274.3333333
1933.0,308472274.33332133,308472274.3333333
1934.0,308472274.33332133,308472274.3333333
1935.0,308472274.33332133,308472274.3333333
1936.0,308472274.33332133,308472274.3333333
1937.0,308472274.33332133,308472274.3333333
1938.0,308472274.33332133,308472274.3333333
1939.0,308472274.33332133,308472274.3333333
1940.0,308472274.33332133,308472274.3333333
1941.0,308472274.33332133,308472274.3333333
1942.0,308472274.33332133,308472274.3333333
1943.0,308472274.33332133,308472274.3333333
1944.0,308472274.33332133,308472274.3333333
1945.0,308472274.33332133,308472274.3333333
1946.0,308472274.33332133,308472274.3333333
1947.0,308472274.33332133,308472274.3333333
1948.0,308472274.33332133,308472274.3333333
1949.0,308472274.33332133,308472274.3333333
1950.0,308472274.33332133,308472274.3333333
1951.0,308472274.33332133,308472274.3333333
1952.0,308472274.33332133,308472274.3333333
1953.0,308472274.33332133,308472274.3333333
1954.0,308472274.33332133,308472274.3333333
1955.0,308472274.33332133,308472274.3333333
1956.0,308472274.33332133,308472274.3333333
1957.0,308472274.33332133,308472274.3333333
1958.0,308472274.33332133,308472274.3333333
1959.0,308472274.33332133,308472274.3333333
1960.0,308472274.33332133,308472274.3333333
1961.0,308472274.33332133,308472274.3333333
1962.0,308472274.33332133,308472274.3333333
1963.0,308472274.33332133,308472274.3333333
1964.0,308472274.33332133,308472274.3333333
1965.0,308472274.33332133,308472274.3333333
1966.0,308472274.33332133,308472274.3333333
1967.0,308472274.33332133,308472274.3333333
1968.0,308472274.33332133,308472274.3333333
1969.0,308472274.33332133,308472274.3333333
1970.0,308472274.33332133,308472274.3333333
1971.0,308472274.33332133,308472274.3333333
1972.0,308472274.33332133,308472274.3333333
1973.0,308472274.33332133,308472274.3333333
1974.0,308472274.33332133,308472274.3333333
1975.0,308472274.33332133,308472274.3333333
1976.0,308472274.33332133,308472274.3333333
1977.0,308472274.33332133,308472274.3333333
1978.0,308472274.33332133,308472274.3333333
1979.0,308472274.33332133,308472274.3333333
1980.0,308472274.33332133,308472274.3333333
1981.0,308472274.33332133,308472274.3333333
1982.0,308472274.33332133,308472274.3333333
1983.0,308472274.33332133,308472274.3333333
1984.0,308472274.33332133,308472274.3333333
1985.0,308472274.33332133,308472274.3333333
1986.0,308472274.33332133,308472274.3333333
1987.0,308472274.33332133,308472274.3333333
1988.0,308472274.33332133,308472274.3333333
1989.0,308472274.33332133,308472274.3333333
1990.0,308472274.33332133,308472274.3333333
1991.0,308472274.33332133,308472274.3333333
1992.0,308472274.33332133,308472274.3333333
1993.0,308472274.33332133,308472274.3333333
1994.0,308472274.33332133,308472274.3333333
1995.0,308472274.33332133,308472274.3333333
1996.0,308472274.33332133,308472274.3333333
1997.0,308472274.33332133,308472274.3333333
1998.0,308472274.33332133,308472274.3333333
1999.0,308472274.33332133,308472274.3333333
2000.0,308472274.33332133,308472274.3333333
2001.0,308472274.33332133,308472274.3333333
2002.0,308472274.33332133,308472274.3333333
2003.0,308472274.33332133,308472274.3333333
2004.0,308472274.33332133,308472274.3333333
2005.0,308472274.33332133,308472274.3333333
2006.0,308472274.33332133,308472274.3333333
2007.0,308472274.33332133,308472274.3333333
2008.0,308472274.33332133,308472274.3333333
2009.0,308472274.33332133,308472274.3333333
2010.0,308472274.33332133,308472274.3333333
2011.0,308472274.33332133,308472274.3333333
2012.0,308472274.33332133,308472274.3333333
2013.0,308472274.33332133,308472274.3333333
2014.0,308472274.33332133,308472274.3333333
2015.0,308472274.33332133,308472274.3333333
2016.0,308472274.33332133,308472274.3333333
2017.0,308472274.33332133,308472274.3333333
2018.0,308472274.33332133,308472274.3333333
2019.0,308472274.33332133,308472274.3333333
2020.0,308472274.33332133,308472274.3333333
2021.0,308472274.33332133,308472274.3333333
2022.0,308472274.33332133,308472274.3333333
2023.0,308472274.33332133,308472274.3333333
2024.0,308472274.33332133,308472274.3333333
2025.0,308472274.33332133,308472274.3333333
2026.0,308472274.33332133,308472274.3333333
2027.0,308472274.33332133,308472274.3333333
2028.0,308472274.33332133,308472274.3333333
2029.0,308472274.33332133,308472274.3333333
2030.0,308472274.33332133,308472274.3333333
2031.0,308472274.33332133,308472274.3333333
2032.0,308472274.33332133,308472274.3333333
2033.0,308472274.33332133,308472274.3333333
2034.0,308472274.33332133,308472274.3333333
2035.0,308472274.33332133,308472274.3333333
2036.0,308472274.33332133,308472274.3333333
2037.0,308472274.33332133,308472274.3333333
2038.0,308472274.33332133,308472274.3333333
2039.0,308472274.33332133,308472274.3333333
2040.0,308472274.33332133,308472274.3333333
2041.0,308472274.33332133,308472274.3333333
2042.0,308472274.33332133,308472274.3333333
2043.0,308472274.33332133,308472274.3333333
2044.0,308472274.33332133,308472274.3333333
2045.0,308472274.33332133,308472274.3333333
2046.0,308472274.33332133,308472274.3333333
2047.0,308472274.33332133,308472274.3333333
2048.0,308472274.33332133,308472274.3333333
2049.0,308472274.33332133,308472274.3333333
2050.0,308472274.33332133,308472274.3333333
2051.0,308472274.33332133,308472274.3333333
2052.0,308472274.33332133,308472274.3333333
2053.0,308472274.33332133,308472274.3333333
2054.0,308472274.33332133,308472274.3333333
2055.0,308472274.33332133,308472274.3333333
2056.0,308472274.33332133,308472274.3333333
2057.0,308472274.33332133,308472274.3333333
2058.0,308472274.33332133,308472274.3333333
2059.0,308472274.33332133,308472274.3333333
2060.0,308472274.33332133,308472274.3333333
2061.0,308472274.33332133,308472274.3333333
2062.0,308472274.33332133,308472274.3333333
2063.0,308472274.33332133,308472274.3333333
2064.0,308472274.33332133,308472274.3333333
2065.0,308472274.33332133,308472274.3333333
2066.0,308472274.33332133,308472274.3333333
2067.0,308472274.33332133,308472274.3333333
2068.0,308472274.33332133,308472274.3333333
2069.0,308472274.33332133,308472274.3333333
2070.0,308472274.33332133,308472274.3333333
2071.0,308472274.33332133,308472274.3333333
2072.0,308472274.33332133,308472274.3333333
2073.0,308472274.33332133,308472274.3333333
2074.0,308472274.33332133,308472274.3333333
2075.0,308472274.33332133,308472274.3333333
2076.0,308472274.33332133,308472274.3333333
2077.0,308472274.33332133,308472274.3333333
2078.0,308472274.33332133,308472274.3333333
2079.0,308472274.33332133,308472274.3333333
2080.0,308472274.33332133,308472274.3333333
2081.0,308472274.33332133,308472274.3333333
2082.0,308472274.33332133,308472274.3333333
2083.0,308472274.33332133,308472274.3333333
2084.0,308472274.33332133,308472274.3333333
2085.0,308472274.33332133,308472274.3333333
2086.0,308472274.33332133,308472274.3333333
2087.0,308472274.33332133,308472274.3333333
2088.0,308472274.33332133,308472274.3333333
2089.0,308472274.33332133,308472274.3333333
2090.0,308472274.33332133,308472274.3333333
2091.0,308472274.33332133,308472274.3333333
2092.0,308472274.33332133,308472274.3333333
2093.0,308472274.33332133,308472274.3333333
2094.0,308472274.33332133,308472274.3333333
2095.0,308472274.33332133,308472274.3333333
2096.0,308472274.33332133,308472274.3333333
2097.0,308472274.33332133,308472274.3333333
2098.0,308472274.33332133,308472274.3333333
2099.0,308472274.33332133,308472274.3333333
2100.0,308472274.33332133,308472274.3333333
2101.0,308472274.33332133,308472274.3333333
2102.0,308472274.33332133,308472274.3333333
2103.0,308472274.33332133,308472274.3333333
2104.0,308472274.33332133,308472274.3333333
2105.0,308472274.33332133,308472274.3333333
2106.0,308472274.33332133,308472274.3333333
2107.0,308472274.33332133,308472274.3333333
2108.0,308472274.33332133,308472274.3333333
2109.0,308472274.33332133,308472274.3333333
2110.0,308472274.33332133,308472274.3333333
2111.0,308472274.33332133,308472274.3333333
2112.0,308472274.33332133,308472274.3333333
2113.0,308472274.33332133,308472274.3333333
2114.0,308472274.33332133,308472274.3333333
2115.0,308472274.33332133,308472274.3333333
2116.0,308472274.33332133,308472274.3333333
2117.0,308472274.33332133,308472274.3333333
2118.0,308472274.33332133,308472274.3333333
2119.0,308472274.33332133,308472274.3333333
2120.0,308472274.33332133,308472274.3333333
2121.0,308472274.33332133,308472274.3333333
2122.0,308472274.33332133,308472274.3333333
2123.0,308472274.33332133,308472274.3333333
2124.0,308472274.33332133,308472274.3333333
2125.0,308472274.33332133,308472274.3333333
2126.0,308472274.33332133,308472274.3333333
2127.0,308472274.33332133,308472274.3333333
2128.0,308472274.33332133,308472274.3333333
2129.0,308472274.33332133,308472274.3333333
2130.0,308472274.33332133,308472274.3333333
2131.0,308472274.33332133,308472274.3333333
2132.0,308472274.33332133,308472274.3333333
2133.0,308472274.33332133,308472274.3333333
2134.0,308472274.33332133,308472274.3333333
2135.0,308472274.33332133,308472274.3333333
2136.0,308472274.33332133,308472274.3333333
2137.0,308472274.33332133,308472274.3333333
2138.0,308472274.33332133,308472274.3333333
2139.0,308472274.33332133,308472274.3333333
2140.0,308472274.33332133,308472274.3333333
2141.0,308472274.33332133,308472274.3333333
2142.0,308472274.33332133,308472274.3333333
2143.0,308472274.33332133,308472274.3333333
2144.0,308472274.33332133,308472274.3333333
2145.0,308472274.33332133,308472274.3333333
2146.0,308472274.33332133,308472274.3333333
2147.0,308472274.33332133,308472274.3333333
2148.0,308472274.33332133,308472274.3333333
2149.0,308472274.33332133,308472274.3333333
2150.0,308472274.33332133,308472274.3333333
2151.0,308472274.33332133,308472274.3333333
2152.0,308472274.33332133,308472274.3333333
2153.0,308472274.33332133,308472274.3333333
2154.0,308472274.33332133,308472274.3333333
2155.0,308472274.33332133,308472274.3333333
2156.0,308472274.33332133,308472274.3333333
2157.0,308472274.33332133,308472274.3333333
2158.0,308472274.33332133,308472274.3333333
2159.0,308472274.33332133,308472274.3333333
2160.0,308472274.33332133,308472274.3333333
2161.0,308472274.33332133,308472274.3333333
2162.0,308472274.33332133,308472274.3333333
2163.0,308472274.33332133,308472274.3333333
2164.0,308472274.33332133,308472274.3333333
2165.0,308472274.33332133,308472274.3333333
2166.0,308472274.33332133,308472274.3333333
2167.0,308472274.33332133,308472274.3333333
2168.0,308472274.33332133,308472274.3333333
2169.0,308472274.33332133,308472274.3333333
2170.0,308472274.33332133,308472274.3333333
2171.0,308472274.33332133,308472274.3333333
2172.0,308472274.33332133,308472274.3333333
2173.0,308472274.33332133,308472274.3333333
2174.0,308472274.33332133,308472274.3333333
2175.0,308472274.33332133,308472274.3333333
2176.0,308472274.33332133,308472274.3333333
2177.0,308472274.33332133,308472274.3333333
2178.0,308472274.33332133,308472274.3333333
2179.0,308472274.33332133,308472274.3333333
2180.0,308472274.33332133,308472274.3333333
2181.0,308472274.33332133,308472274.3333333
2182.0,308472274.33332133,308472274.3333333
2183.0,308472274.33332133,308472274.3333333
2184.0,308472274.33332133,308472274.3333333
2185.0,308472274.33332133,308472274.3333333
2186.0,308472274.33332133,308472274.3333333
2187.0,308472274.33332133,308472274.3333333
2188.0,308472274.33332133,308472274.3333333
2189.0,308472274.33332133,308472274.3333333
2190.0,308472274.33332133,308472274.3333333
2191.0,308472274.33332133,308472274.3333333
2192.0,308472274.33332133,308472274.3333333
2193.0,308472274.33332133,308472274.3333333
2194.0,308472274.33332133,308472274.3333333
2195.0,308472274.33332133,308472274.3333333
2196.0,308472274.33332133,308472274.3333333
2197.0,308472274.33332133,308472274.3333333
2198.0,308472274.33332133,308472274.3333333
2199.0,308472274.33332133,308472274.3333333
2200.0,308472274.33332133,308472274.3333333
2201.0,308472274.33332133,308472274.3333333
2202.0,308472274.33332133,308472274.3333333
2203.0,308472274.33332133,308472274.3333333
2204.0,308472274.33332133,308472274.3333333
2205.0,308472274.33332133,308472274.3333333
2206.0,308472274.33332133,308472274.3333333
2207.0,308472274.33332133,308472274.3333333
2208.0,308472274.33332133,308472274.3333333
2209.0,308472274.33332133,308472274.3333333
2210.0,308472274.33332133,308472274.3333333
2211.0,308472274.33332133,308472274.3333333
2212.0,308472274.33332133,308472274.3333333
2213.0,308472274.33332133,308472274.3333333
2214.0,308472274.33332133,308472274.3333333
2215.0,308472274.33332133,308472274.3333333
2216.0,308472274.33332133,308472274.3333333
2217.0,308472274.33332133,308472274.3333333
2218.0,308472274.33332133,308472274.3333333
2219.0,308472274.33332133,308472274.3333333
2220.0,308472274.33332133,308472274.3333333
2221.0,308472274.33332133,308472274.3333333
2222.0,308472274.33332133,308472274.3333333
2223.0,308472274.33332133,308472274.3333333
2224.0,308472274.33332133,308472274.3333333
2225.0,308472274.33332133,308472274.3333333
2226.0,308472274.33332133,308472274.3333333
2227.0,308472274.33332133,308472274.3333333
2228.0,308472274.33332133,308472274.3333333
2229.0,308472274.33332133,308472274.3333333
2230.0,308472274.33332133,308472274.3333333
2231.0,308472274.33332133,308472274.3333333
2232.0,308472274.33332133,308472274.3333333
2233.0,308472274.33332133,308472274.3333333
2234.0,308472274.33332133,308472274.3333333
2235.0,308472274.33332133,308472274.3333333
2236.0,308472274.33332133,308472274.3333333
2237.0,308472274.33332133,308472274.3333333
2238.0,308472274.33332133,308472274.3333333
2239.0,308472274.33332133,308472274.3333333
2240.0,308472274.33332133,308472274.3333333
2241.0,308472274.33332133,308472274.3333333
2242.0,308472274.33332133,308472274.3333333
2243.0,308472274.33332133,308472274.3333333
2244.0,308472274.33332133,308472274.3333333
2245.0,308472274.33332133,308472274.3333333
2246.0,308472274.33332133,308472274.3333333
2247.0,308472274.33332133,308472274.3333333
2248.0,308472274.33332133,308472274.3333333
2249.0,308472274.33332133,308472274.3333333
2250.0,308472274.33332133,308472274.3333333
2251.0,308472274.33332133,308472274.3333333
2252.0,308472274.33332133,308472274.3333333
2253.0,308472274.33332133,308472274.3333333
2254.0,308472274.33332133,308472274.3333333
2255.0,308472274.33332133,308472274.3333333
2256.0,308472274.33332133,308472274.3333333
2257.0,308472274.33332133,308472274.3333333
2258.0,308472274.33332133,308472274.3333333
2259.0,308472274.33332133,308472274.3333333
2260.0,308472274.33332133,308472274.3333333
2261.0,308472274.33332133,308472274.3333333
2262.0,308472274.33332133,308472274.3333333
2263.0,308472274.33332133,308472274.3333333
2264.0,308472274.33332133,308472274.3333333
2265.0,308472274.33332133,308472274.3333333
2266.0,308472274.33332133,308472274.3333333
2267.0,308472274.33332133,308472274.3333333
2268.0,308472274.33332133,308472274.3333333
2269.0,308472274.33332133,308472274.3333333
2270.0,308472274.33332133,308472274.3333333
2271.0,308472274.33332133,308472274.3333333
2272.0,308472274.33332133,308472274.3333333
2273.0,308472274.33332133,308472274.3333333
2274.0,308472274.33332133,308472274.3333333
2275.0,308472274.33332133,308472274.3333333
2276.0,308472274.33332133,308472274.3333333
2277.0,308472274.33332133,308472274.3333333
2278.0,308472274.33332133,308472274.3333333
2279.0,308472274.33332133,308472274.3333333
2280.0,308472274.33332133,308472274.3333333
2281.0,308472274.33332133,308472274.3333333
2282.0,308472274.33332133,308472274.3333333
2283.0,308472274.33332133,308472274.3333333
2284.0,308472274.33332133,308472274.3333333
2285.0,308472274.33332133,308472274.3333333
2286.0,308472274.33332133,308472274.3333333
2287.0,308472274.33332133,308472274.3333333
2288.0,308472274.33332133,308472274.3333333
2289.0,308472274.33332133,308472274.3333333
2290.0,308472274.33332133,308472274.3333333
2291.0,308472274.33332133,308472274.3333333
2292.0,308472274.33332133,308472274.3333333
2293.0,308472274.33332133,308472274.3333333
2294.0,308472274.33332133,308472274.3333333
2295.0,308472274.33332133,308472274.3333333
2296.0,308472274.33332133,308472274.3333333
2297.0,308472274.33332133,308472274.3333333
2298.0,308472274.33332133,308472274.3333333
2299.0,308472274.33332133,308472274.3333333
2300.0,308472274.33332133,308472274.3333333
2301.0,308472274.33332133,308472274.3333333
2302.0,308472274.33332133,308472274.3333333
2303.0,308472274.33332133,308472274.3333333
2304.0,308472274.33332133,308472274.3333333
2305.0,308472274.33332133,308472274.3333333
2306.0,308472274.33332133,308472274.3333333
2307.0,308472274.33332133,308472274.3333333
2308.0,308472274.33332133,308472274.3333333
2309.0,308472274.33332133,308472274.3333333
2310.0,308472274.33332133,308472274.3333333
2311.0,308472274.33332133,308472274.3333333
2312.0,308472274.33332133,308472274.3333333
2313.0,308472274.33332133,308472274.3333333
2314.0,308472274.33332133,308472274.3333333
2315.0,308472274.33332133,308472274.3333333
2316.0,308472274.33332133,308472274.3333333
2317.0,308472274.33332133,308472274.3333333
2318.0,308472274.33332133,308472274.3333333
2319.0,308472274.33332133,308472274.3333333
2320.0,308472274.33332133,308472274.3333333
2321.0,308472274.33332133,308472274.3333333
2322.0,308472274.33332133,308472274.3333333
2323.0,308472274.33332133,308472274.3333333
2324.0,308472274.33332133,308472274.3333333
2325.0,308472274.33332133,308472274.3333333
2326.0,308472274.33332133,308472274.3333333
2327.0,308472274.33332133,308472274.3333333
2328.0,308472274.33332133,308472274.3333333
2329.0,308472274.33332133,308472274.3333333
2330.0,308472274.33332133,308472274.3333333
2331.0,308472274.33332133,308472274.3333333
2332.0,308472274.33332133,308472274.3333333
2333.0,308472274.33332133,308472274.3333333
2334.0,308472274.33332133,308472274.3333333
2335.0,308472274.33332133,308472274.3333333
2336.0,308472274.33332133,308472274.3333333
2337.0,308472274.33332133,308472274.3333333
2338.0,308472274.33332133,308472274.3333333
2339.0,308472274.33332133,308472274.3333333
2340.0,308472274.33332133,308472274.3333333
2341.0,308472274.33332133,308472274.3333333
2342.0,308472274.33332133,308472274.3333333
2343.0,308472274.33332133,308472274.3333333
2344.0,308472274.33332133,308472274.3333333
2345.0,308472274.33332133,308472274.3333333
2346.0,308472274.33332133,308472274.3333333
2347.0,308472274.33332133,308472274.3333333
2348.0,308472274.33332133,308472274.3333333
2349.0,308472274.33332133,308472274.3333333
2350.0,308472274.33332133,308472274.3333333
2351.0,308472274.33332133,308472274.3333333
2352.0,308472274.33332133,308472274.3333333
2353.0,308472274.33332133,308472274.3333333
2354.0,308472274.33332133,308472274.3333333
2355.0,308472274.33332133,308472274.3333333
2356.0,308472274.33332133,308472274.3333333
2357.0,308472274.33332133,308472274.3333333
2358.0,308472274.33332133,308472274.3333333
2359.0,308472274.33332133,308472274.3333333
2360.0,308472274.33332133,308472274.3333333
2361.0,308472274.33332133,308472274.3333333
2362.0,308472274.33332133,308472274.3333333
2363.0,308472274.33332133,308472274.3333333
2364.0,308472274.33332133,308472274.3333333
2365.0,308472274.33332133,308472274.3333333
2366.0,308472274.33332133,308472274.3333333
2367.0,308472274.33332133,308472274.3333333
2368.0,308472274.33332133,308472274.3333333
2369.0,308472274.33332133,308472274.3333333
2370.0,308472274.33332133,308472274.3333333
2371.0,308472274.33332133,308472274.3333333
2372.0,308472274.33332133,308472274.3333333
2373.0,308472274.33332133,308472274.3333333
2374.0,308472274.33332133,308472274.3333333
2375.0,308472274.33332133,308472274.3333333
2376.0,308472274.33332133,308472274.3333333
2377.0,308472274.33332133,308472274.3333333
2378.0,308472274.33332133,308472274.3333333
2379.0,308472274.33332133,308472274.3333333
2380.0,308472274.33332133,308472274.3333333
2381.0,308472274.33332133,308472274.3333333
2382.0,308472274.33332133,308472274.3333333
2383.0,308472274.33332133,308472274.3333333
2384.0,308472274.33332133,308472274.3333333
2385.0,308472274.33332133,308472274.3333333
2386.0,308472274.33332133,308472274.3333333
2387.0,308472274.33332133,308472274.3333333
2388.0,308472274.33332133,308472274.3333333
2389.0,308472274.33332133,308472274.3333333
2390.0,308472274.33332133,308472274.3333333
2391.0,308472274.33332133,308472274.3333333
2392.0,308472274.33332133,308472274.3333333
2393.0,308472274.33332133,308472274.3333333
2394.0,308472274.33332133,308472274.3333333
2395.0,308472274.33332133,308472274.3333333
2396.0,308472274.33332133,308472274.3333333
2397.0,308472274.33332133,308472274.3333333
2398.0,308472274.33332133,308472274.3333333
2399.0,308472274.33332133,308472274.3333333
2400.0,308472274.33332133,308472274.3333333
2401.0,308472274.33332133,308472274.3333333
2402.0,308472274.33332133,308472274.3333333
2403.0,308472274.33332133,308472274.3333333
2404.0,308472274.33332133,308472274.3333333
2405.0,308472274.33332133,308472274.3333333
2406.0,308472274.33332133,308472274.3333333
2407.0,308472274.33332133,308472274.3333333
2408.0,308472274.33332133,308472274.3333333
2409.0,308472274.33332133,308472274.3333333
2410.0,308472274.33332133,308472274.3333333
2411.0,308472274.33332133,308472274.3333333
2412.0,308472274.33332133,308472274.3333333
2413.0,308472274.33332133,308472274.3333333
2414.0,308472274.33332133,308472274.3333333
2415.0,308472274.33332133,308472274.3333333
2416.0,308472274.33332133,308472274.3333333
2417.0,308472274.33332133,308472274.3333333
2418.0,308472274.33332133,308472274.3333333
2419.0,308472274.33332133,308472274.3333333
2420.0,308472274.33332133,308472274.3333333
2421.0,308472274.33332133,308472274.3333333
2422.0,308472274.33332133,308472274.3333333
2423.0,308472274.33332133,308472274.3333333
2424.0,308472274.33332133,308472274.3333333
2425.0,308472274.33332133,308472274.3333333
2426.0,308472274.33332133,308472274.3333333
2427.0,308472274.33332133,308472274.3333333
2428.0,308472274.33332133,308472274.3333333
2429.0,308472274.33332133,308472274.3333333
2430.0,308472274.33332133,308472274.3333333
2431.0,308472274.33332133,308472274.3333333
2432.0,308472274.33332133,308472274.3333333
2433.0,308472274.33332133,308472274.3333333
2434.0,308472274.33332133,308472274.3333333
2435.0,308472274.33332133,308472274.3333333
2436.0,308472274.33332133,308472274.3333333
2437.0,308472274.33332133,308472274.3333333
2438.0,308472274.33332133,308472274.3333333
2439.0,308472274.33332133,308472274.3333333
2440.0,308472274.33332133,308472274.3333333
2441.0,308472274.33332133,308472274.3333333
2442.0,308472274.33332133,308472274.3333333
2443.0,308472274.33332133,308472274.3333333
2444.0,308472274.33332133,308472274.3333333
2445.0,308472274.33332133,308472274.3333333
2446.0,308472274.33332133,308472274.3333333
2447.0,308472274.33332133,308472274.3333333
2448.0,308472274.33332133,308472274.3333333
2449.0,308472274.33332133,308472274.3333333
2450.0,308472274.33332133,308472274.3333333
2451.0,308472274.33332133,308472274.3333333
2452.0,308472274.33332133,308472274.3333333
2453.0,308472274.33332133,308472274.3333333
2454.0,308472274.33332133,308472274.3333333
2455.0,308472274.33332133,308472274.3333333
2456.0,308472274.33332133,308472274.3333333
2457.0,308472274.33332133,308472274.3333333
2458.0,308472274.33332133,308472274.3333333
2459.0,308472274.33332133,308472274.3333333
2460.0,308472274.33332133,308472274.3333333
2461.0,308472274.33332133,308472274.3333333
2462.0,308472274.33332133,308472274.3333333
2463.0,308472274.33332133,308472274.3333333
2464.0,308472274.33332133,308472274.3333333
2465.0,308472274.33332133,308472274.3333333
2466.0,308472274.33332133,308472274.3333333
2467.0,308472274.33332133,308472274.3333333
2468.0,308472274.33332133,308472274.3333333
2469.0,308472274.33332133,308472274.3333333
2470.0,308472274.33332133,308472274.3333333
2471.0,308472274.33332133,308472274.3333333
2472.0,308472274.33332133,308472274.3333333
2473.0,308472274.33332133,308472274.3333333
2474.0,308472274.33332133,308472274.3333333
2475.0,308472274.33332133,308472274.3333333
2476.0,308472274.33332133,308472274.3333333
2477.0,308472274.33332133,308472274.3333333
2478.0,308472274.33332133,308472274.3333333
2479.0,308472274.33332133,308472274.3333333
2480.0,308472274.33332133,308472274.3333333
2481.0,308472274.33332133,308472274.3333333
2482.0,308472274.33332133,308472274.3333333
2483.0,308472274.33332133,308472274.3333333
2484.0,308472274.33332133,308472274.3333333
2485.0,308472274.33332133,308472274.3333333
2486.0,308472274.33332133,308472274.3333333
2487.0,308472274.33332133,308472274.3333333
2488.0,308472274.33332133,308472274.3333333
2489.0,308472274.33332133,308472274.3333333
2490.0,308472274.33332133,308472274.3333333
2491.0,308472274.33332133,308472274.3333333
2492.0,308472274.33332133,308472274.3333333
2493.0,308472274.33332133,308472274.3333333
2494.0,308472274.33332133,308472274.3333333
2495.0,308472274.33332133,308472274.3333333
2496.0,308472274.33332133,308472274.3333333
2497.0,308472274.33332133,308472274.3333333
2498.0,308472274.33332133,308472274.3333333
2499.0,308472274.33332133,308472274.3333333
2500.0,308472274.33332133,308472274.3333333
2501.0,308472274.33332133,308472274.3333333
2502.0,308472274.33332133,308472274.3333333
2503.0,308472274.33332133,308472274.3333333
2504.0,308472274.33332133,308472274.3333333
2505.0,308472274.33332133,308472274.3333333
2506.0,308472274.33332133,308472274.3333333
2507.0,308472274.33332133,308472274.3333333
2508.0,308472274.33332133,308472274.3333333
2509.0,308472274.33332133,308472274.3333333
2510.0,308472274.33332133,308472274.3333333
2511.0,308472274.33332133,308472274.3333333
2512.0,308472274.33332133,308472274.3333333
2513.0,308472274.33332133,308472274.3333333
2514.0,308472274.33332133,308472274.3333333
2515.0,308472274.33332133,308472274.3333333
2516.0,308472274.33332133,308472274.3333333
2517.0,308472274.33332133,308472274.3333333
2518.0,308472274.33332133,308472274.3333333
2519.0,308472274.33332133,308472274.3333333
2520.0,308472274.33332133,308472274.3333333
2521.0,308472274.33332133,308472274.3333333
2522.0,308472274.33332133,308472274.3333333
2523.0,308472274.33332133,308472274.3333333
2524.0,308472274.33332133,308472274.3333333
2525.0,308472274.33332133,308472274.3333333
2526.0,308472274.33332133,308472274.3333333
2527.0,308472274.33332133,308472274.3333333
2528.0,308472274.33332133,308472274.3333333
2529.0,308472274.33332133,308472274.3333333
2530.0,308472274.33332133,308472274.3333333
2531.0,308472274.33332133,308472274.3333333
2532.0,308472274.33332133,308472274.3333333
2533.0,308472274.33332133,308472274.3333333
2534.0,308472274.33332133,308472274.3333333
2535.0,308472274.33332133,308472274.3333333
2536.0,308472274.33332133,308472274.3333333
2537.0,308472274.33332133,308472274.3333333
2538.0,308472274.33332133,308472274.3333333
2539.0,308472274.33332133,308472274.3333333
2540.0,308472274.33332133,308472274.3333333
2541.0,308472274.33332133,308472274.3333333
2542.0,308472274.33332133,308472274.3333333
2543.0,308472274.33332133,308472274.3333333
2544.0,308472274.33332133,308472274.3333333
2545.0,308472274.33332133,308472274.3333333
2546.0,308472274.33332133,308472274.3333333
2547.0,308472274.33332133,308472274.3333333
2548.0,308472274.33332133,308472274.3333333
2549.0,308472274.33332133,308472274.3333333
2550.0,308472274.33332133,308472274.3333333
2551.0,308472274.33332133,308472274.3333333
2552.0,308472274.33332133,308472274.3333333
2553.0,308472274.33332133,308472274.3333333
2554.0,308472274.33332133,308472274.3333333
2555.0,308472274.33332133,308472274.3333333
2556.0,308472274.33332133,308472274.3333333
2557.0,308472274.33332133,308472274.3333333
2558.0,308472274.33332133,308472274.3333333
2559.0,308472274.33332133,308472274.3333333
2560.0,308472274.33332133,308472274.3333333
2561.0,308472274.33332133,308472274.3333333
2562.0,308472274.33332133,308472274.3333333
2563.0,308472274.33332133,308472274.3333333
2564.0,308472274.33332133,308472274.3333333
2565.0,308472274.33332133,308472274.3333333
2566.0,308472274.33332133,308472274.3333333
2567.0,308472274.33332133,308472274.3333333
2568.0,308472274.33332133,308472274.3333333
2569.0,308472274.33332133,308472274.3333333
2570.0,308472274.33332133,308472274.3333333
2571.0,308472274.33332133,308472274.3333333
2572.0,308472274.33332133,308472274.3333333
2573.0,308472274.33332133,308472274.3333333
2574.0,308472274.33332133,308472274.3333333
2575.0,308472274.33332133,308472274.3333333
2576.0,308472274.33332133,308472274.3333333
2577.0,308472274.33332133,308472274.3333333
2578.0,308472274.33332133,308472274.3333333
2579.0,308472274.33332133,308472274.3333333
2580.0,308472274.33332133,308472274.3333333
2581.0,308472274.33332133,308472274.3333333
2582.0,308472274.33332133,308472274.3333333
2583.0,308472274.33332133,308472274.3333333
2584.0,308472274.33332133,308472274.3333333
2585.0,308472274.33332133,308472274.3333333
2586.0,308472274.33332133,308472274.3333333
2587.0,308472274.33332133,308472274.3333333
2588.0,308472274.33332133,308472274.3333333
2589.0,308472274.33332133,308472274.3333333
2590.0,308472274.33332133,308472274.3333333
2591.0,308472274.33332133,308472274.3333333
2592.0,308472274.33332133,308472274.3333333
2593.0,308472274.33332133,308472274.3333333
2594.0,308472274.33332133,308472274.3333333
2595.0,308472274.33332133,308472274.3333333
2596.0,308472274.33332133,308472274.3333333
2597.0,308472274.33332133,308472274.3333333
2598.0,308472274.33332133,308472274.3333333
2599.0,308472274.33332133,308472274.3333333
2600.0,308472274.33332133,308472274.3333333
2601.0,308472274.33332133,308472274.3333333
2602.0,308472274.33332133,308472274.3333333
2603.0,308472274.33332133,308472274.3333333
2604.0,308472274.33332133,308472274.3333333
2605.0,308472274.33332133,308472274.3333333
2606.0,308472274.33332133,308472274.3333333
2607.0,308472274.33332133,308472274.3333333
2608.0,308472274.33332133,308472274.3333333
2609.0,308472274.33332133,308472274.3333333
2610.0,308472274.33332133,308472274.3333333
2611.0,308472274.33332133,308472274.3333333
2612.0,308472274.33332133,308472274.3333333
2613.0,308472274.33332133,308472274.3333333
2614.0,308472274.33332133,308472274.3333333
2615.0,308472274.33332133,308472274.3333333
2616.0,308472274.33332133,308472274.3333333
2617.0,308472274.33332133,308472274.3333333
2618.0,308472274.33332133,308472274.3333333
2619.0,308472274.33332133,308472274.3333333
2620.0,308472274.33332133,308472274.3333333
2621.0,308472274.33332133,308472274.3333333
2622.0,308472274.33332133,308472274.3333333
2623.0,308472274.33332133,308472274.3333333
2624.0,308472274.33332133,308472274.3333333
2625.0,308472274.33332133,308472274.3333333
2626.0,308472274.33332133,308472274.3333333
2627.0,308472274.33332133,308472274.3333333
2628.0,308472274.33332133,308472274.3333333
2629.0,308472274.33332133,308472274.3333333
2630.0,308472274.33332133,308472274.3333333
2631.0,308472274.33332133,308472274.3333333
2632.0,308472274.33332133,308472274.3333333
2633.0,308472274.33332133,308472274.3333333
2634.0,308472274.33332133,308472274.3333333
2635.0,308472274.33332133,308472274.3333333
2636.0,308472274.33332133,308472274.3333333
2637.0,308472274.33332133,308472274.3333333
2638.0,308472274.33332133,308472274.3333333
2639.0,308472274.33332133,308472274.3333333
2640.0,308472274.33332133,308472274.3333333
2641.0,308472274.33332133,308472274.3333333
2642.0,308472274.33332133,308472274.3333333
2643.0,308472274.33332133,308472274.3333333
2644.0,308472274.33332133,308472274.3333333
2645.0,308472274.33332133,308472274.3333333
2646.0,308472274.33332133,308472274.3333333
2647.0,308472274.33332133,308472274.3333333
2648.0,308472274.33332133,308472274.3333333
2649.0,308472274.33332133,308472274.3333333
2650.0,308472274.33332133,308472274.3333333
2651.0,308472274.33332133,308472274.3333333
2652.0,308472274.33332133,308472274.3333333
2653.0,308472274.33332133,308472274.3333333
2654.0,308472274.33332133,308472274.3333333
2655.0,308472274.33332133,308472274.3333333
2656.0,308472274.33332133,308472274.3333333
2657.0,308472274.33332133,308472274.3333333
2658.0,308472274.33332133,308472274.3333333
2659.0,308472274.33332133,308472274.3333333
2660.0,308472274.33332133,308472274.3333333
2661.0,308472274.33332133,308472274.3333333
2662.0,308472274.33332133,308472274.3333333
2663.0,308472274.33332133,308472274.3333333
2664.0,308472274.33332133,308472274.3333333
2665.0,308472274.33332133,308472274.3333333
2666.0,308472274.33332133,308472274.3333333
2667.0,308472274.33332133,308472274.3333333
2668.0,308472274.33332133,308472274.3333333
2669.0,308472274.33332133,308472274.3333333
2670.0,308472274.33332133,308472274.3333333
2671.0,308472274.33332133,308472274.3333333
2672.0,308472274.33332133,308472274.3333333
2673.0,308472274.33332133,308472274.3333333
2674.0,308472274.33332133,308472274.3333333
2675.0,308472274.33332133,308472274.3333333
2676.0,308472274.33332133,308472274.3333333
2677.0,308472274.33332133,308472274.3333333
2678.0,308472274.33332133,308472274.3333333
2679.0,308472274.33332133,308472274.3333333
2680.0,308472274.33332133,308472274.3333333
2681.0,308472274.33332133,308472274.3333333
2682.0,308472274.33332133,308472274.3333333
2683.0,308472274.33332133,308472274.3333333
2684.0,308472274.33332133,308472274.3333333
2685.0,308472274.33332133,308472274.3333333
2686.0,308472274.33332133,308472274.3333333
2687.0,308472274.33332133,308472274.3333333
2688.0,308472274.33332133,308472274.3333333
2689.0,308472274.33332133,308472274.3333333
2690.0,308472274.33332133,308472274.3333333
2691.0,308472274.33332133,308472274.3333333
2692.0,308472274.33332133,308472274.3333333
2693.0,308472274.33332133,308472274.3333333
2694.0,308472274.33332133,308472274.3333333
2695.0,308472274.33332133,308472274.3333333
2696.0,308472274.33332133,308472274.3333333
2697.0,308472274.33332133,308472274.3333333
2698.0,308472274.33332133,308472274.3333333
2699.0,308472274.33332133,308472274.3333333
2700.0,308472274.33332133,308472274.3333333
2701.0,308472274.33332133,308472274.3333333
2702.0,308472274.33332133,308472274.3333333
2703.0,308472274.33332133,308472274.3333333
2704.0,308472274.33332133,308472274.3333333
2705.0,308472274.33332133,308472274.3333333
2706.0,308472274.33332133,308472274.3333333
2707.0,308472274.33332133,308472274.3333333
2708.0,308472274.33332133,308472274.3333333
2709.0,308472274.33332133,308472274.3333333
2710.0,308472274.33332133,308472274.3333333
2711.0,308472274.33332133,308472274.3333333
2712.0,308472274.33332133,308472274.3333333
2713.0,308472274.33332133,308472274.3333333
2714.0,308472274.33332133,308472274.3333333
2715.0,308472274.33332133,308472274.3333333
2716.0,308472274.33332133,308472274.3333333
2717.0,308472274.33332133,308472274.3333333
2718.0,308472274.33332133,308472274.3333333
2719.0,308472274.33332133,308472274.3333333
2720.0,308472274.33332133,308472274.3333333
2721.0,308472274.33332133,308472274.3333333
2722.0,308472274.33332133,308472274.3333333
2723.0,308472274.33332133,308472274.3333333
2724.0,308472274.33332133,308472274.3333333
2725.0,308472274.33332133,308472274.3333333
2726.0,308472274.33332133,308472274.3333333
2727.0,308472274.33332133,308472274.3333333
2728.0,308472274.33332133,308472274.3333333
2729.0,308472274.33332133,308472274.3333333
2730.0,308472274.33332133,308472274.3333333
2731.0,308472274.33332133,308472274.3333333
2732.0,308472274.33332133,308472274.3333333
2733.0,308472274.33332133,308472274.3333333
2734.0,308472274.33332133,308472274.3333333
2735.0,308472274.33332133,308472274.3333333
2736.0,308472274.33332133,308472274.3333333
2737.0,308472274.33332133,308472274.3333333
2738.0,308472274.33332133,308472274.3333333
2739.0,308472274.33332133,308472274.3333333
2740.0,308472274.33332133,308472274.3333333
2741.0,308472274.33332133,308472274.3333333
2742.0,308472274.33332133,308472274.3333333
2743.0,308472274.33332133,308472274.3333333
2744.0,308472274.33332133,308472274.3333333
2745.0,308472274.33332133,308472274.3333333
2746.0,308472274.33332133,308472274.3333333
2747.0,308472274.33332133,308472274.3333333
2748.0,308472274.33332133,308472274.3333333
2749.0,308472274.33332133,308472274.3333333
2750.0,308472274.33332133,308472274.3333333
2751.0,308472274.33332133,308472274.3333333
2752.0,308472274.33332133,308472274.3333333
2753.0,308472274.33332133,308472274.3333333
2754.0,308472274.33332133,308472274.3333333
2755.0,308472274.33332133,308472274.3333333
2756.0,308472274.33332133,308472274.3333333
2757.0,308472274.33332133,308472274.3333333
2758.0,308472274.33332133,308472274.3333333
2759.0,308472274.33332133,308472274.3333333
2760.0,308472274.33332133,308472274.3333333
2761.0,308472274.33332133,308472274.3333333
2762.0,308472274.33332133,308472274.3333333
2763.0,308472274.33332133,308472274.3333333
2764.0,308472274.33332133,308472274.3333333
2765.0,308472274.33332133,308472274.3333333
2766.0,308472274.33332133,308472274.3333333
2767.0,308472274.33332133,308472274.3333333
2768.0,308472274.33332133,308472274.3333333
2769.0,308472274.33332133,308472274.3333333
2770.0,308472274.33332133,308472274.3333333
2771.0,308472274.33332133,308472274.3333333
2772.0,308472274.33332133,308472274.3333333
2773.0,308472274.33332133,308472274.3333333
2774.0,308472274.33332133,308472274.3333333
2775.0,308472274.33332133,308472274.3333333
2776.0,308472274.33332133,308472274.3333333
2777.0,308472274.33332133,308472274.3333333
2778.0,308472274.33332133,308472274.3333333
2779.0,308472274.33332133,308472274.3333333
2780.0,308472274.33332133,308472274.3333333
2781.0,308472274.33332133,308472274.3333333
2782.0,308472274.33332133,308472274.3333333
2783.0,308472274.33332133,308472274.3333333
2784.0,308472274.33332133,308472274.3333333
2785.0,308472274.33332133,308472274.3333333
2786.0,308472274.33332133,308472274.3333333
2787.0,308472274.33332133,308472274.3333333
2788.0,308472274.33332133,308472274.3333333
2789.0,308472274.33332133,308472274.3333333
2790.0,308472274.33332133,308472274.3333333
2791.0,308472274.33332133,308472274.3333333
2792.0,308472274.33332133,308472274.3333333
2793.0,308472274.33332133,308472274.3333333
2794.0,308472274.33332133,308472274.3333333
2795.0,308472274.33332133,308472274.3333333
2796.0,308472274.33332133,308472274.3333333
2797.0,308472274.33332133,308472274.3333333
2798.0,308472274.33332133,308472274.3333333
2799.0,308472274.33332133,308472274.3333333
2800.0,308472274.33332133,308472274.3333333
2801.0,308472274.33332133,308472274.3333333
2802.0,308472274.33332133,308472274.3333333
2803.0,308472274.33332133,308472274.3333333
2804.0,308472274.33332133,308472274.3333333
2805.0,308472274.33332133,308472274.3333333
2806.0,308472274.33332133,308472274.3333333
2807.0,308472274.33332133,308472274.3333333
2808.0,308472274.33332133,308472274.3333333
2809.0,308472274.33332133,308472274.3333333
2810.0,308472274.33332133,308472274.3333333
2811.0,308472274.33332133,308472274.3333333
2812.0,308472274.33332133,308472274.3333333
2813.0,308472274.33332133,308472274.3333333
2814.0,308472274.33332133,308472274.3333333
2815.0,308472274.33332133,308472274.3333333
2816.0,308472274.33332133,308472274.3333333
2817.0,308472274.33332133,308472274.3333333
2818.0,308472274.33332133,308472274.3333333
2819.0,308472274.33332133,308472274.3333333
2820.0,308472274.33332133,308472274.3333333
2821.0,308472274.33332133,308472274.3333333
2822.0,308472274.33332133,308472274.3333333
2823.0,308472274.33332133,308472274.3333333
2824.0,308472274.33332133,308472274.3333333
2825.0,308472274.33332133,308472274.3333333
2826.0,308472274.33332133,308472274.3333333
2827.0,308472274.33332133,308472274.3333333
2828.0,308472274.33332133,308472274.3333333
2829.0,308472274.33332133,308472274.3333333
2830.0,308472274.33332133,308472274.3333333
2831.0,308472274.33332133,308472274.3333333
2832.0,308472274.33332133,308472274.3333333
2833.0,308472274.33332133,308472274.3333333
2834.0,308472274.33332133,308472274.3333333
2835.0,308472274.33332133,308472274.3333333
2836.0,308472274.33332133,308472274.3333333
2837.0,308472274.33332133,308472274.3333333
2838.0,308472274.33332133,308472274.3333333
2839.0,308472274.33332133,308472274.3333333
2840.0,308472274.33332133,308472274.3333333
2841.0,308472274.33332133,308472274.3333333
2842.0,308472274.33332133,308472274.3333333
2843.0,308472274.33332133,308472274.3333333
2844.0,308472274.33332133,308472274.3333333
2845.0,308472274.33332133,308472274.3333333
2846.0,308472274.33332133,308472274.3333333
2847.0,308472274.33332133,308472274.3333333
2848.0,308472274.33332133,308472274.3333333
2849.0,308472274.33332133,308472274.3333333
2850.0,308472274.33332133,308472274.3333333
2851.0,308472274.33332133,308472274.3333333
2852.0,308472274.33332133,308472274.3333333
2853.0,308472274.33332133,308472274.3333333
2854.0,308472274.33332133,308472274.3333333
2855.0,308472274.33332133,308472274.3333333
2856.0,308472274.33332133,308472274.3333333
2857.0,308472274.33332133,308472274.3333333
2858.0,308472274.33332133,308472274.3333333
2859.0,308472274.33332133,308472274.3333333
2860.0,308472274.33332133,308472274.3333333
2861.0,308472274.33332133,308472274.3333333
2862.0,308472274.33332133,308472274.3333333
2863.0,308472274.33332133,308472274.3333333
2864.0,308472274.33332133,308472274.3333333
2865.0,308472274.33332133,308472274.3333333
2866.0,308472274.33332133,308472274.3333333
2867.0,308472274.33332133,308472274.3333333
2868.0,308472274.33332133,308472274.3333333
2869.0,308472274.33332133,308472274.3333333
2870.0,308472274.33332133,308472274.3333333
2871.0,308472274.33332133,308472274.3333333
2872.0,308472274.33332133,308472274.3333333
2873.0,308472274.33332133,308472274.3333333
2874.0,308472274.33332133,308472274.3333333
2875.0,308472274.33332133,308472274.3333333
2876.0,308472274.33332133,308472274.3333333
2877.0,308472274.33332133,308472274.3333333
2878.0,308472274.33332133,308472274.3333333
2879.0,308472274.33332133,308472274.3333333
2880.0,308472274.33332133,308472274.3333333
2881.0,308472274.33332133,308472274.3333333
2882.0,308472274.33332133,308472274.3333333
2883.0,308472274.33332133,308472274.3333333
2884.0,308472274.33332133,308472274.3333333
2885.0,308472274.33332133,308472274.3333333
2886.0,308472274.33332133,308472274.3333333
2887.0,308472274.33332133,308472274.3333333
2888.0,308472274.33332133,308472274.3333333
2889.0,308472274.33332133,308472274.3333333
2890.0,308472274.33332133,308472274.3333333
2891.0,308472274.33332133,308472274.3333333
2892.0,308472274.33332133,308472274.3333333
2893.0,308472274.33332133,308472274.3333333
2894.0,308472274.33332133,308472274.3333333
2895.0,308472274.33332133,308472274.3333333
2896.0,308472274.33332133,308472274.3333333
2897.0,308472274.33332133,308472274.3333333
2898.0,308472274.33332133,308472274.3333333
2899.0,308472274.33332133,308472274.3333333
2900.0,308472274.33332133,308472274.3333333
2901.0,308472274.33332133,308472274.3333333
2902.0,308472274.33332133,308472274.3333333
2903.0,308472274.33332133,308472274.3333333
2904.0,308472274.33332133,308472274.3333333
2905.0,308472274.33332133,308472274.3333333
2906.0,308472274.33332133,308472274.3333333
2907.0,308472274.33332133,308472274.3333333
2908.0,308472274.33332133,308472274.3333333
2909.0,308472274.33332133,308472274.3333333
2910.0,308472274.33332133,308472274.3333333
2911.0,308472274.33332133,308472274.3333333
2912.0,308472274.33332133,308472274.3333333
2913.0,308472274.33332133,308472274.3333333
2914.0,308472274.33332133,308472274.3333333
2915.0,308472274.33332133,308472274.3333333
2916.0,308472274.33332133,308472274.3333333
2917.0,308472274.33332133,308472274.3333333
2918.0,308472274.33332133,308472274.3333333
2919.0,308472274.33332133,308472274.3333333
2920.0,308472274.33332133,308472274.3333333
2921.0,308472274.33332133,308472274.3333333
2922.0,308472274.33332133,308472274.3333333
2923.0,308472274.33332133,308472274.3333333
2924.0,308472274.33332133,308472274.3333333
2925.0,308472274.33332133,308472274.3333333
2926.0,308472274.33332133,308472274.3333333
2927.0,308472274.33332133,308472274.3333333
2928.0,308472274.33332133,308472274.3333333
2929.0,308472274.33332133,308472274.3333333
2930.0,308472274.33332133,308472274.3333333
2931.0,308472274.33332133,308472274.3333333
2932.0,308472274.33332133,308472274.3333333
2933.0,308472274.33332133,308472274.3333333
2934.0,308472274.33332133,308472274.3333333
2935.0,308472274.33332133,308472274.3333333
2936.0,308472274.33332133,308472274.3333333
2937.0,308472274.33332133,308472274.3333333
2938.0,308472274.33332133,308472274.3333333
2939.0,308472274.33332133,308472274.3333333
2940.0,308472274.33332133,308472274.3333333
2941.0,308472274.33332133,308472274.3333333
2942.0,308472274.33332133,308472274.3333333
2943.0,308472274.33332133,308472274.3333333
2944.0,308472274.33332133,308472274.3333333
2945.0,308472274.33332133,308472274.3333333
2946.0,308472274.33332133,308472274.3333333
2947.0,308472274.33332133,308472274.3333333
2948.0,308472274.33332133,308472274.3333333
2949.0,308472274.33332133,308472274.3333333
2950.0,308472274.33332133,308472274.3333333
2951.0,308472274.33332133,308472274.3333333
2952.0,308472274.33332133,308472274.3333333
2953.0,308472274.33332133,308472274.3333333
2954.0,308472274.33332133,308472274.3333333
2955.0,308472274.33332133,308472274.3333333
2956.0,308472274.33332133,308472274.3333333
2957.0,308472274.33332133,308472274.3333333
2958.0,308472274.33332133,308472274.3333333
2959.0,308472274.33332133,308472274.3333333
2960.0,308472274.33332133,308472274.3333333
2961.0,308472274.33332133,308472274.3333333
2962.0,308472274.33332133,308472274.3333333
2963.0,308472274.33332133,308472274.3333333
2964.0,308472274.33332133,308472274.3333333
2965.0,308472274.33332133,308472274.3333333
2966.0,308472274.33332133,308472274.3333333
2967.0,308472274.33332133,308472274.3333333
2968.0,308472274.33332133,308472274.3333333
2969.0,308472274.33332133,308472274.3333333
2970.0,308472274.33332133,308472274.3333333
2971.0,308472274.33332133,308472274.3333333
2972.0,308472274.33332133,308472274.3333333
2973.0,308472274.33332133,308472274.3333333
2974.0,308472274.33332133,308472274.3333333
2975.0,308472274.33332133,308472274.3333333
2976.0,308472274.33332133,308472274.3333333
2977.0,308472274.33332133,308472274.3333333
2978.0,308472274.33332133,308472274.3333333
2979.0,308472274.33332133,308472274.3333333
2980.0,308472274.33332133,308472274.3333333
2981.0,308472274.33332133,308472274.3333333
2982.0,308472274.33332133,308472274.3333333
2983.0,308472274.33332133,308472274.3333333
2984.0,308472274.33332133,308472274.3333333
2985.0,308472274.33332133,308472274.3333333
2986.0,308472274.33332133,308472274.3333333
2987.0,308472274.33332133,308472274.3333333
2988.0,308472274.33332133,308472274.3333333
2989.0,308472274.33332133,308472274.3333333
2990.0,308472274.33332133,308472274.3333333
2991.0,308472274.33332133,308472274.3333333
2992.0,308472274.33332133,308472274.3333333
2993.0,308472274.33332133,308472274.3333333
2994.0,308472274.33332133,308472274.3333333
2995.0,308472274.33332133,308472274.3333333
2996.0,308472274.33332133,308472274.3333333
2997.0,308472274.33332133,308472274.3333333
2998.0,308472274.33332133,308472274.3333333
2999.0,308472274.33332133,308472274.3333333
3000.0,308472274.33332133,308472274.3333333
3001.0,308472274.33332133,308472274.3333333
3002.0,308472274.33332133,308472274.3333333
3003.0,308472274.33332133,308472274.3333333
3004.0,308472274.33332133,308472274.3333333
3005.0,308472274.33332133,308472274.3333333
3006.0,308472274.33332133,308472274.3333333
3007.0,308472274.33332133,308472274.3333333
3008.0,308472274.33332133,308472274.3333333
3009.0,308472274.33332133,308472274.3333333
3010.0,308472274.33332133,308472274.3333333
3011.0,308472274.33332133,308472274.3333333
3012.0,308472274.33332133,308472274.3333333
3013.0,308472274.33332133,308472274.3333333
3014.0,308472274.33332133,308472274.3333333
3015.0,308472274.33332133,308472274.3333333
3016.0,308472274.33332133,308472274.3333333
3017.0,308472274.33332133,308472274.3333333
3018.0,308472274.33332133,308472274.3333333
3019.0,308472274.33332133,308472274.3333333
3020.0,308472274.33332133,308472274.3333333
3021.0,308472274.33332133,308472274.3333333
3022.0,308472274.33332133,308472274.3333333
3023.0,308472274.33332133,308472274.3333333
3024.0,308472274.33332133,308472274.3333333
3025.0,308472274.33332133,308472274.3333333
3026.0,308472274.33332133,308472274.3333333
3027.0,308472274.33332133,308472274.3333333
3028.0,308472274.33332133,308472274.3333333
3029.0,308472274.33332133,308472274.3333333
3030.0,308472274.33332133,308472274.3333333
3031.0,308472274.33332133,308472274.3333333
3032.0,308472274.33332133,308472274.3333333
3033.0,308472274.33332133,308472274.3333333
3034.0,308472274.33332133,308472274.3333333
3035.0,308472274.33332133,308472274.3333333
3036.0,308472274.33332133,308472274.3333333
3037.0,308472274.33332133,308472274.3333333
3038.0,308472274.33332133,308472274.3333333
3039.0,308472274.33332133,308472274.3333333
3040.0,308472274.33332133,308472274.3333333
3041.0,308472274.33332133,308472274.3333333
3042.0,308472274.33332133,308472274.3333333
3043.0,308472274.33332133,308472274.3333333
3044.0,308472274.33332133,308472274.3333333
3045.0,308472274.33332133,308472274.3333333
3046.0,308472274.33332133,308472274.3333333
3047.0,308472274.33332133,308472274.3333333
3048.0,308472274.33332133,308472274.3333333
3049.0,308472274.33332133,308472274.3333333
3050.0,308472274.33332133,308472274.3333333
3051.0,308472274.33332133,308472274.3333333
3052.0,308472274.33332133,308472274.3333333
3053.0,308472274.33332133,308472274.3333333
3054.0,308472274.33332133,308472274.3333333
3055.0,308472274.33332133,308472274.3333333
3056.0,308472274.33332133,308472274.3333333
3057.0,308472274.33332133,308472274.3333333
3058.0,308472274.33332133,308472274.3333333
3059.0,308472274.33332133,308472274.3333333
3060.0,308472274.33332133,308472274.3333333
3061.0,308472274.33332133,308472274.3333333
3062.0,308472274.33332133,308472274.3333333
3063.0,308472274.33332133,308472274.3333333
3064.0,308472274.33332133,308472274.3333333
3065.0,308472274.33332133,308472274.3333333
3066.0,308472274.33332133,308472274.3333333
3067.0,308472274.33332133,308472274.3333333
3068.0,308472274.33332133,308472274.3333333
3069.0,308472274.33332133,308472274.3333333
3070.0,308472274.33332133,308472274.3333333
3071.0,308472274.33332133,308472274.3333333
3072.0,308472274.33332133,308472274.3333333
3073.0,308472274.33332133,308472274.3333333
3074.0,308472274.33332133,308472274.3333333
3075.0,308472274.33332133,308472274.3333333
3076.0,308472274.33332133,308472274.3333333
3077.0,308472274.33332133,308472274.3333333
3078.0,308472274.33332133,308472274.3333333
3079.0,308472274.33332133,308472274.3333333
3080.0,308472274.33332133,308472274.3333333
3081.0,308472274.33332133,308472274.3333333
3082.0,308472274.33332133,308472274.3333333
3083.0,308472274.33332133,308472274.3333333
3084.0,308472274.33332133,308472274.3333333
3085.0,308472274.33332133,308472274.3333333
3086.0,308472274.33332133,308472274.3333333
3087.0,308472274.33332133,308472274.3333333
3088.0,308472274.33332133,308472274.3333333
3089.0,308472274.33332133,308472274.3333333
3090.0,308472274.33332133,308472274.3333333
3091.0,308472274.33332133,308472274.3333333
3092.0,308472274.33332133,308472274.3333333
3093.0,308472274.33332133,308472274.3333333
3094.0,308472274.33332133,308472274.3333333
3095.0,308472274.33332133,308472274.3333333
3096.0,308472274.33332133,308472274.3333333
3097.0,308472274.33332133,308472274.3333333
3098.0,308472274.33332133,308472274.3333333
3099.0,308472274.33332133,308472274.3333333
3100.0,308472274.33332133,308472274.3333333
3101.0,308472274.33332133,308472274.3333333
3102.0,308472274.33332133,308472274.3333333
3103.0,308472274.33332133,308472274.3333333
3104.0,308472274.33332133,308472274.3333333
3105.0,308472274.33332133,308472274.3333333
3106.0,308472274.33332133,308472274.3333333
3107.0,308472274.33332133,308472274.3333333
3108.0,308472274.33332133,308472274.3333333
3109.0,308472274.33332133,308472274.3333333
3110.0,308472274.33332133,308472274.3333333
3111.0,308472274.33332133,308472274.3333333
3112.0,308472274.33332133,308472274.3333333
3113.0,308472274.33332133,308472274.3333333
3114.0,308472274.33332133,308472274.3333333
3115.0,308472274.33332133,308472274.3333333
3116.0,308472274.33332133,308472274.3333333
3117.0,308472274.33332133,308472274.3333333
3118.0,308472274.33332133,308472274.3333333
3119.0,308472274.33332133,308472274.3333333
3120.0,308472274.33332133,308472274.3333333
3121.0,308472274.33332133,308472274.3333333
3122.0,308472274.33332133,308472274.3333333
3123.0,308472274.33332133,308472274.3333333
3124.0,308472274.33332133,308472274.3333333
3125.0,308472274.33332133,308472274.3333333
3126.0,308472274.33332133,308472274.3333333
3127.0,308472274.33332133,308472274.3333333
3128.0,308472274.33332133,308472274.3333333
3129.0,308472274.33332133,308472274.3333333
3130.0,308472274.33332133,308472274.3333333
3131.0,308472274.33332133,308472274.3333333
3132.0,308472274.33332133,308472274.3333333
3133.0,308472274.33332133,308472274.3333333
3134.0,308472274.33332133,308472274.3333333
3135.0,308472274.33332133,308472274.3333333
3136.0,308472274.33332133,308472274.3333333
3137.0,308472274.33332133,308472274.3333333
3138.0,308472274.33332133,308472274.3333333
3139.0,308472274.33332133,308472274.3333333
3140.0,308472274.33332133,308472274.3333333
3141.0,308472274.33332133,308472274.3333333
3142.0,308472274.33332133,308472274.3333333
3143.0,308472274.33332133,308472274.3333333
3144.0,308472274.33332133,308472274.3333333
3145.0,308472274.33332133,308472274.3333333
3146.0,308472274.33332133,308472274.3333333
3147.0,308472274.33332133,308472274.3333333
3148.0,308472274.33332133,308472274.3333333
3149.0,308472274.33332133,308472274.3333333
3150.0,308472274.33332133,308472274.3333333
3151.0,308472274.33332133,308472274.3333333
3152.0,308472274.33332133,308472274.3333333
3153.0,308472274.33332133,308472274.3333333
3154.0,308472274.33332133,308472274.3333333
3155.0,308472274.33332133,308472274.3333333
3156.0,308472274.33332133,308472274.3333333
3157.0,308472274.33332133,308472274.3333333
3158.0,308472274.33332133,308472274.3333333
3159.0,308472274.33332133,308472274.3333333
3160.0,308472274.33332133,308472274.3333333
3161.0,308472274.33332133,308472274.3333333
3162.0,308472274.33332133,308472274.3333333
3163.0,308472274.33332133,308472274.3333333
3164.0,308472274.33332133,308472274.3333333
3165.0,308472274.33332133,308472274.3333333
3166.0,308472274.33332133,308472274.3333333
3167.0,308472274.33332133,308472274.3333333
3168.0,308472274.33332133,308472274.3333333
3169.0,308472274.33332133,308472274.3333333
3170.0,308472274.33332133,308472274.3333333
3171.0,308472274.33332133,308472274.3333333
3172.0,308472274.33332133,308472274.3333333
3173.0,308472274.33332133,308472274.3333333
3174.0,308472274.33332133,308472274.3333333
3175.0,308472274.33332133,308472274.3333333
3176.0,308472274.33332133,308472274.3333333
3177.0,308472274.33332133,308472274.3333333
3178.0,308472274.33332133,308472274.3333333
3179.0,308472274.33332133,308472274.3333333
3180.0,308472274.33332133,308472274.3333333
3181.0,308472274.33332133,308472274.3333333
3182.0,308472274.33332133,308472274.3333333
3183.0,308472274.33332133,308472274.3333333
3184.0,308472274.33332133,308472274.3333333
3185.0,308472274.33332133,308472274.3333333
3186.0,308472274.33332133,308472274.3333333
3187.0,308472274.33332133,308472274.3333333
3188.0,308472274.33332133,308472274.3333333
3189.0,308472274.33332133,308472274.3333333
3190.0,308472274.33332133,308472274.3333333
3191.0,308472274.33332133,308472274.3333333
3192.0,308472274.33332133,308472274.3333333
3193.0,308472274.33332133,308472274.3333333
3194.0,308472274.33332133,308472274.3333333
3195.0,308472274.33332133,308472274.3333333
3196.0,308472274.33332133,308472274.3333333
3197.0,308472274.33332133,308472274.3333333
3198.0,308472274.33332133,308472274.3333333
3199.0,308472274.33332133,308472274.3333333
3200.0,308472274.33332133,308472274.3333333
3201.0,308472274.33332133,308472274.3333333
3202.0,308472274.33332133,308472274.3333333
3203.0,308472274.33332133,308472274.3333333
3204.0,308472274.33332133,308472274.3333333
3205.0,308472274.33332133,308472274.3333333
3206.0,308472274.33332133,308472274.3333333
3207.0,308472274.33332133,308472274.3333333
3208.0,308472274.33332133,308472274.3333333
3209.0,308472274.33332133,308472274.3333333
3210.0,308472274.33332133,308472274.3333333
3211.0,308472274.33332133,308472274.3333333
3212.0,308472274.33332133,308472274.3333333
3213.0,308472274.33332133,308472274.3333333
3214.0,308472274.33332133,308472274.3333333
3215.0,308472274.33332133,308472274.3333333
3216.0,308472274.33332133,308472274.3333333
3217.0,308472274.33332133,308472274.3333333
3218.0,308472274.33332133,308472274.3333333
3219.0,308472274.33332133,308472274.3333333
3220.0,308472274.33332133,308472274.3333333
3221.0,308472274.33332133,308472274.3333333
3222.0,308472274.33332133,308472274.3333333
3223.0,308472274.33332133,308472274.3333333
3224.0,308472274.33332133,308472274.3333333
3225.0,308472274.33332133,308472274.3333333
3226.0,308472274.33332133,308472274.3333333
3227.0,308472274.33332133,308472274.3333333
3228.0,308472274.33332133,308472274.3333333
3229.0,308472274.33332133,308472274.3333333
3230.0,308472274.33332133,308472274.3333333
3231.0,308472274.33332133,308472274.3333333
3232.0,308472274.33332133,308472274.3333333
3233.0,308472274.33332133,308472274.3333333
3234.0,308472274.33332133,308472274.3333333
3235.0,308472274.33332133,308472274.3333333
3236.0,308472274.33332133,308472274.3333333
3237.0,308472274.33332133,308472274.3333333
3238.0,308472274.33332133,308472274.3333333
3239.0,308472274.33332133,308472274.3333333
3240.0,308472274.33332133,308472274.3333333
3241.0,308472274.33332133,308472274.3333333
3242.0,308472274.33332133,308472274.3333333
3243.0,308472274.33332133,308472274.3333333
3244.0,308472274.33332133,308472274.3333333
3245.0,308472274.33332133,308472274.3333333
3246.0,308472274.33332133,308472274.3333333
3247.0,308472274.33332133,308472274.3333333
3248.0,308472274.33332133,308472274.3333333
3249.0,308472274.33332133,308472274.3333333
3250.0,308472274.33332133,308472274.3333333
3251.0,308472274.33332133,308472274.3333333
3252.0,308472274.33332133,308472274.3333333
3253.0,308472274.33332133,308472274.3333333
3254.0,308472274.33332133,308472274.3333333
3255.0,308472274.33332133,308472274.3333333
3256.0,308472274.33332133,308472274.3333333
3257.0,308472274.33332133,308472274.3333333
3258.0,308472274.33332133,308472274.3333333
3259.0,308472274.33332133,308472274.3333333
3260.0,308472274.33332133,308472274.3333333
3261.0,308472274.33332133,308472274.3333333
3262.0,308472274.33332133,308472274.3333333
3263.0,308472274.33332133,308472274.3333333
3264.0,308472274.33332133,308472274.3333333
3265.0,308472274.33332133,308472274.3333333
3266.0,308472274.33332133,308472274.3333333
3267.0,308472274.33332133,308472274.3333333
3268.0,308472274.33332133,308472274.3333333
3269.0,308472274.33332133,308472274.3333333
3270.0,308472274.33332133,308472274.3333333
3271.0,308472274.33332133,308472274.3333333
3272.0,308472274.33332133,308472274.3333333
3273.0,308472274.33332133,308472274.3333333
3274.0,308472274.33332133,308472274.3333333
3275.0,308472274.33332133,308472274.3333333
3276.0,308472274.33332133,308472274.3333333
3277.0,308472274.33332133,308472274.3333333
3278.0,308472274.33332133,308472274.3333333
3279.0,308472274.33332133,308472274.3333333
3280.0,308472274.33332133,308472274.3333333
3281.0,308472274.33332133,308472274.3333333
3282.0,308472274.33332133,308472274.3333333
3283.0,308472274.33332133,308472274.3333333
3284.0,308472274.33332133,308472274.3333333
3285.0,308472274.33332133,308472274.3333333
3286.0,308472274.33332133,308472274.3333333
3287.0,308472274.33332133,308472274.3333333
3288.0,308472274.33332133,308472274.3333333
3289.0,308472274.33332133,308472274.3333333
3290.0,308472274.33332133,308472274.3333333
3291.0,308472274.33332133,308472274.3333333
3292.0,308472274.33332133,308472274.3333333
3293.0,308472274.33332133,308472274.3333333
3294.0,308472274.33332133,308472274.3333333
3295.0,308472274.33332133,308472274.3333333
3296.0,308472274.33332133,308472274.3333333
3297.0,308472274.33332133,308472274.3333333
3298.0,308472274.33332133,308472274.3333333
3299.0,308472274.33332133,308472274.3333333
3300.0,308472274.33332133,308472274.3333333
3301.0,308472274.33332133,308472274.3333333
3302.0,308472274.33332133,308472274.3333333
3303.0,308472274.33332133,308472274.3333333
3304.0,308472274.33332133,308472274.3333333
3305.0,308472274.33332133,308472274.3333333
3306.0,308472274.33332133,308472274.3333333
3307.0,308472274.33332133,308472274.3333333
3308.0,308472274.33332133,308472274.3333333
3309.0,308472274.33332133,308472274.3333333
3310.0,308472274.33332133,308472274.3333333
3311.0,308472274.33332133,308472274.3333333
3312.0,308472274.33332133,308472274.3333333
3313.0,308472274.33332133,308472274.3333333
3314.0,308472274.33332133,308472274.3333333
3315.0,308472274.33332133,308472274.3333333
3316.0,308472274.33332133,308472274.3333333
3317.0,308472274.33332133,308472274.3333333
3318.0,308472274.33332133,308472274.3333333
3319.0,308472274.33332133,308472274.3333333
3320.0,308472274.33332133,308472274.3333333
3321.0,308472274.33332133,308472274.3333333
3322.0,308472274.33332133,308472274.3333333
3323.0,308472274.33332133,308472274.3333333
3324.0,308472274.33332133,308472274.3333333
3325.0,308472274.33332133,308472274.3333333
3326.0,308472274.33332133,308472274.3333333
3327.0,308472274.33332133,308472274.3333333
3328.0,308472274.33332133,308472274.3333333
3329.0,308472274.33332133,308472274.3333333
3330.0,308472274.33332133,308472274.3333333
3331.0,308472274.33332133,308472274.3333333
3332.0,308472274.33332133,308472274.3333333
3333.0,308472274.33332133,308472274.3333333
3334.0,308472274.33332133,308472274.3333333
3335.0,308472274.33332133,308472274.3333333
3336.0,308472274.33332133,308472274.3333333
3337.0,308472274.33332133,308472274.3333333
3338.0,308472274.33332133,308472274.3333333
3339.0,308472274.33332133,308472274.3333333
3340.0,308472274.33332133,308472274.3333333
3341.0,308472274.33332133,308472274.3333333
3342.0,308472274.33332133,308472274.3333333
3343.0,308472274.33332133,308472274.3333333
3344.0,308472274.33332133,308472274.3333333
3345.0,308472274.33332133,308472274.3333333
3346.0,308472274.33332133,308472274.3333333
3347.0,308472274.33332133,308472274.3333333
3348.0,308472274.33332133,308472274.3333333
3349.0,308472274.33332133,308472274.3333333
3350.0,308472274.33332133,308472274.3333333
3351.0,308472274.33332133,308472274.3333333
3352.0,308472274.33332133,308472274.3333333
3353.0,308472274.33332133,308472274.3333333
3354.0,308472274.33332133,308472274.3333333
3355.0,308472274.33332133,308472274.3333333
3356.0,308472274.33332133,308472274.3333333
3357.0,308472274.33332133,308472274.3333333
3358.0,308472274.33332133,308472274.3333333
3359.0,308472274.33332133,308472274.3333333
3360.0,308472274.33332133,308472274.3333333
3361.0,308472274.33332133,308472274.3333333
3362.0,308472274.33332133,308472274.3333333
3363.0,308472274.33332133,308472274.3333333
3364.0,308472274.33332133,308472274.3333333
3365.0,308472274.33332133,308472274.3333333
3366.0,308472274.33332133,308472274.3333333
3367.0,308472274.33332133,308472274.3333333
3368.0,308472274.33332133,308472274.3333333
3369.0,308472274.33332133,308472274.3333333
3370.0,308472274.33332133,308472274.3333333
3371.0,308472274.33332133,308472274.3333333
3372.0,308472274.33332133,308472274.3333333
3373.0,308472274.33332133,308472274.3333333
3374.0,308472274.33332133,308472274.3333333
3375.0,308472274.33332133,308472274.3333333
3376.0,308472274.33332133,308472274.3333333
3377.0,308472274.33332133,308472274.3333333
3378.0,308472274.33332133,308472274.3333333
3379.0,308472274.33332133,308472274.3333333
3380.0,308472274.33332133,308472274.3333333
3381.0,308472274.33332133,308472274.3333333
3382.0,308472274.33332133,308472274.3333333
3383.0,308472274.33332133,308472274.3333333
3384.0,308472274.33332133,308472274.3333333
3385.0,308472274.33332133,308472274.3333333
3386.0,308472274.33332133,308472274.3333333
3387.0,308472274.33332133,308472274.3333333
3388.0,308472274.33332133,308472274.3333333
3389.0,308472274.33332133,308472274.3333333
3390.0,308472274.33332133,308472274.3333333
3391.0,308472274.33332133,308472274.3333333
3392.0,308472274.33332133,308472274.3333333
3393.0,308472274.33332133,308472274.3333333
3394.0,308472274.33332133,308472274.3333333
3395.0,308472274.33332133,308472274.3333333
3396.0,308472274.33332133,308472274.3333333
3397.0,308472274.33332133,308472274.3333333
3398.0,308472274.33332133,308472274.3333333
3399.0,308472274.33332133,308472274.3333333
3400.0,308472274.33332133,308472274.3333333
3401.0,308472274.33332133,308472274.3333333
3402.0,308472274.33332133,308472274.3333333
3403.0,308472274.33332133,308472274.3333333
3404.0,308472274.33332133,308472274.3333333
3405.0,308472274.33332133,308472274.3333333
3406.0,308472274.33332133,308472274.3333333
3407.0,308472274.33332133,308472274.3333333
3408.0,308472274.33332133,308472274.3333333
3409.0,308472274.33332133,308472274.3333333
3410.0,308472274.33332133,308472274.3333333
3411.0,308472274.33332133,308472274.3333333
3412.0,308472274.33332133,308472274.3333333
3413.0,308472274.33332133,308472274.3333333
3414.0,308472274.33332133,308472274.3333333
3415.0,308472274.33332133,308472274.3333333
3416.0,308472274.33332133,308472274.3333333
3417.0,308472274.33332133,308472274.3333333
3418.0,308472274.33332133,308472274.3333333
3419.0,308472274.33332133,308472274.3333333
3420.0,308472274.33332133,308472274.3333333
3421.0,308472274.33332133,308472274.3333333
3422.0,308472274.33332133,308472274.3333333
3423.0,308472274.33332133,308472274.3333333
3424.0,308472274.33332133,308472274.3333333
3425.0,308472274.33332133,308472274.3333333
3426.0,308472274.33332133,308472274.3333333
3427.0,308472274.33332133,308472274.3333333
3428.0,308472274.33332133,308472274.3333333
3429.0,308472274.33332133,308472274.3333333
3430.0,308472274.33332133,308472274.3333333
3431.0,308472274.33332133,308472274.3333333
3432.0,308472274.33332133,308472274.3333333
3433.0,308472274.33332133,308472274.3333333
3434.0,308472274.33332133,308472274.3333333
3435.0,308472274.33332133,308472274.3333333
3436.0,308472274.33332133,308472274.3333333
3437.0,308472274.33332133,308472274.3333333
3438.0,308472274.33332133,308472274.3333333
3439.0,308472274.33332133,308472274.3333333
3440.0,308472274.33332133,308472274.3333333
3441.0,308472274.33332133,308472274.3333333
3442.0,308472274.33332133,308472274.3333333
3443.0,308472274.33332133,308472274.3333333
3444.0,308472274.33332133,308472274.3333333
3445.0,308472274.33332133,308472274.3333333
3446.0,308472274.33332133,308472274.3333333
3447.0,308472274.33332133,308472274.3333333
3448.0,308472274.33332133,308472274.3333333
3449.0,308472274.33332133,308472274.3333333
3450.0,308472274.33332133,308472274.3333333
3451.0,308472274.33332133,308472274.3333333
3452.0,308472274.33332133,308472274.3333333
3453.0,308472274.33332133,308472274.3333333
3454.0,308472274.33332133,308472274.3333333
3455.0,308472274.33332133,308472274.3333333
3456.0,308472274.33332133,308472274.3333333
3457.0,308472274.33332133,308472274.3333333
3458.0,308472274.33332133,308472274.3333333
3459.0,308472274.33332133,308472274.3333333
3460.0,308472274.33332133,308472274.3333333
3461.0,308472274.33332133,308472274.3333333
3462.0,308472274.33332133,308472274.3333333
3463.0,308472274.33332133,308472274.3333333
3464.0,308472274.33332133,308472274.3333333
3465.0,308472274.33332133,308472274.3333333
3466.0,308472274.33332133,308472274.3333333
3467.0,308472274.33332133,308472274.3333333
3468.0,308472274.33332133,308472274.3333333
3469.0,308472274.33332133,308472274.3333333
3470.0,308472274.33332133,308472274.3333333
3471.0,308472274.33332133,308472274.3333333
3472.0,308472274.33332133,308472274.3333333
3473.0,308472274.33332133,308472274.3333333
3474.0,308472274.33332133,308472274.3333333
3475.0,308472274.33332133,308472274.3333333
3476.0,308472274.33332133,308472274.3333333
3477.0,308472274.33332133,308472274.3333333
3478.0,308472274.33332133,308472274.3333333
3479.0,308472274.33332133,308472274.3333333
3480.0,308472274.33332133,308472274.3333333
3481.0,308472274.33332133,308472274.3333333
3482.0,308472274.33332133,308472274.3333333
3483.0,308472274.33332133,308472274.3333333
3484.0,308472274.33332133,308472274.3333333
3485.0,308472274.33332133,308472274.3333333
3486.0,308472274.33332133,308472274.3333333
3487.0,308472274.33332133,308472274.3333333
3488.0,308472274.33332133,308472274.3333333
3489.0,308472274.33332133,308472274.3333333
3490.0,308472274.33332133,308472274.3333333
3491.0,308472274.33332133,308472274.3333333
3492.0,308472274.33332133,308472274.3333333
3493.0,308472274.33332133,308472274.3333333
3494.0,308472274.33332133,308472274.3333333
3495.0,308472274.33332133,308472274.3333333
3496.0,308472274.33332133,308472274.3333333
3497.0,308472274.33332133,308472274.3333333
3498.0,308472274.33332133,308472274.3333333
3499.0,308472274.33332133,308472274.3333333
3500.0,308472274.33332133,308472274.3333333
3501.0,308472274.33332133,308472274.3333333
3502.0,308472274.33332133,308472274.3333333
3503.0,308472274.33332133,308472274.3333333
3504.0,308472274.33332133,308472274.3333333
3505.0,308472274.33332133,308472274.3333333
3506.0,308472274.33332133,308472274.3333333
3507.0,308472274.33332133,308472274.3333333
3508.0,308472274.33332133,308472274.3333333
3509.0,308472274.33332133,308472274.3333333
3510.0,308472274.33332133,308472274.3333333
3511.0,308472274.33332133,308472274.3333333
3512.0,308472274.33332133,308472274.3333333
3513.0,308472274.33332133,308472274.3333333
3514.0,308472274.33332133,308472274.3333333
3515.0,308472274.33332133,308472274.3333333
3516.0,308472274.33332133,308472274.3333333
3517.0,308472274.33332133,308472274.3333333
3518.0,308472274.33332133,308472274.3333333
3519.0,308472274.33332133,308472274.3333333
3520.0,308472274.33332133,308472274.3333333
3521.0,308472274.33332133,308472274.3333333
3522.0,308472274.33332133,308472274.3333333
3523.0,308472274.33332133,308472274.3333333
3524.0,308472274.33332133,308472274.3333333
3525.0,308472274.33332133,308472274.3333333
3526.0,308472274.33332133,308472274.3333333
3527.0,308472274.33332133,308472274.3333333
3528.0,308472274.33332133,308472274.3333333
3529.0,308472274.33332133,308472274.3333333
3530.0,308472274.33332133,308472274.3333333
3531.0,308472274.33332133,308472274.3333333
3532.0,308472274.33332133,308472274.3333333
3533.0,308472274.33332133,308472274.3333333
3534.0,308472274.33332133,308472274.3333333
3535.0,308472274.33332133,308472274.3333333
3536.0,308472274.33332133,308472274.3333333
3537.0,308472274.33332133,308472274.3333333
3538.0,308472274.33332133,308472274.3333333
3539.0,308472274.33332133,308472274.3333333
3540.0,308472274.33332133,308472274.3333333
3541.0,308472274.33332133,308472274.3333333
3542.0,308472274.33332133,308472274.3333333
3543.0,308472274.33332133,308472274.3333333
3544.0,308472274.33332133,308472274.3333333
3545.0,308472274.33332133,308472274.3333333
3546.0,308472274.33332133,308472274.3333333
3547.0,308472274.33332133,308472274.3333333
3548.0,308472274.33332133,308472274.3333333
3549.0,308472274.33332133,308472274.3333333
3550.0,308472274.33332133,308472274.3333333
3551.0,308472274.33332133,308472274.3333333
3552.0,308472274.33332133,308472274.3333333
3553.0,308472274.33332133,308472274.3333333
3554.0,308472274.33332133,308472274.3333333
3555.0,308472274.33332133,308472274.3333333
3556.0,308472274.33332133,308472274.3333333
3557.0,308472274.33332133,308472274.3333333
3558.0,308472274.33332133,308472274.3333333
3559.0,308472274.33332133,308472274.3333333
3560.0,308472274.33332133,308472274.3333333
3561.0,308472274.33332133,308472274.3333333
3562.0,308472274.33332133,308472274.3333333
3563.0,308472274.33332133,308472274.3333333
3564.0,308472274.33332133,308472274.3333333
3565.0,308472274.33332133,308472274.3333333
3566.0,308472274.33332133,308472274.3333333
3567.0,308472274.33332133,308472274.3333333
3568.0,308472274.33332133,308472274.3333333
3569.0,308472274.33332133,308472274.3333333
3570.0,308472274.33332133,308472274.3333333
3571.0,308472274.33332133,308472274.3333333
3572.0,308472274.33332133,308472274.3333333
3573.0,308472274.33332133,308472274.3333333
3574.0,308472274.33332133,308472274.3333333
3575.0,308472274.33332133,308472274.3333333
3576.0,308472274.33332133,308472274.3333333
3577.0,308472274.33332133,308472274.3333333
3578.0,308472274.33332133,308472274.3333333
3579.0,308472274.33332133,308472274.3333333
3580.0,308472274.33332133,308472274.3333333
3581.0,308472274.33332133,308472274.3333333
3582.0,308472274.33332133,308472274.3333333
3583.0,308472274.33332133,308472274.3333333
3584.0,308472274.33332133,308472274.3333333
3585.0,308472274.33332133,308472274.3333333
3586.0,308472274.33332133,308472274.3333333
3587.0,308472274.33332133,308472274.3333333
3588.0,308472274.33332133,308472274.3333333
3589.0,308472274.33332133,308472274.3333333
3590.0,308472274.33332133,308472274.3333333
3591.0,308472274.33332133,308472274.3333333
3592.0,308472274.33332133,308472274.3333333
3593.0,308472274.33332133,308472274.3333333
3594.0,308472274.33332133,308472274.3333333
3595.0,308472274.33332133,308472274.3333333
3596.0,308472274.33332133,308472274.3333333
3597.0,308472274.33332133,308472274.3333333
3598.0,308472274.33332133,308472274.3333333
3599.0,308472274.33332133,308472274.3333333


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_general.csv <==
1.0,308467946.7769163,308483680.72920537
2.0,308469805.8152819,308479882.5522662
3.0,308470637.459801,308477707.11653227
4.0,308471073.099605,308476662.8736458
5.0,308471341.67929345,308476316.8909465
6.0,308471530.2160928,308475522.8074534
7.0,308471663.9206046,308475123.5267295
8.0,308471761.15077287,308474883.5823254
9.0,308471835.05294055,308474779.915878
10.0,308471893.06476927,308474413.24561405
11.0,308471941.6233222,308474109.35894406
12.0,308471981.64491135,308474086.7592593
13.0,308472014.1550767,308474069.66492146
14.0,308472041.7576594,308473974.2208697
15.0,308472065.92976797,308473822.8553846
16.0,308472086.75943696,308473779.28811777
17.0,308472104.57646465,308473555.9578189
18.0,308472120.3073786,308473393.7868956
19.0,308472134.0885007,308473268.6666667
20.0,308472146.02566415,308473268.6666667
21.0,308472156.4136121,308473207.0
22.0,308472165.70575875,308473185.8182762
23.0,308472173.73625463,308473161.3333333
24.0,308472180.5668755,308472962.0238837
25.0,308472186.40862036,308472969.6666667
26.0,308472191.3446837,308472818.5384615
27.0,308472195.87736225,308472810.6666667
28.0,308472200.1255513,308472810.6666667
29.0,308472204.0148251,308472799.6666667
30.0,308472207.52163124,308472779.3333333
31.0,308472210.6986801,308472779.3333333
32.0,308472213.42024446,308472651.9208861
33.0,308472215.76049083,308472619.0
34.0,308472217.9148921,308472595.8610241
35.0,308472219.9294748,308472526.8947368
36.0,308472221.8573106,308472548.978903
37.0,308472223.4988912,308472559.6666667
38.0,308472224.97916824,308472559.6666667
39.0,308472226.3940391,308472552.77287066
40.0,308472227.7571518,308472510.0
41.0,308472229.0363983,308472603.4791667
42.0,308472230.2546048,308472598.3333333
43.0,308472231.4230594,308472598.3333333
44.0,308472232.52870566,308472582.6666667
45.0,308472233.5820005,308472582.6666667
46.0,308472234.5776266,308472582.6666667
47.0,308472235.5164036,308472579.6666667
48.0,308472236.4165671,308472579.6666667
49.0,308472237.2536091,308472579.6666667
50.0,308472238.0322553,308472589.0
51.0,308472238.74093676,308472568.6666667
52.0,308472239.41549057,308472568.6666667
53.0,308472240.07075787,308472539.8248945
54.0,308472240.6428185,308472537.6666667
55.0,308472241.15652126,308472537.6666667
56.0,308472241.6535874,308472537.6666667
57.0,308472242.1273518,308472537.6666667
58.0,308472242.58471656,308472537.6666667
59.0,308472243.011797,308472425.0
60.0,308472243.41934127,308472404.6666667
61.0,308472243.80033714,308472404.6666667
62.0,308472244.16192585,308472375.3333333
63.0,308472244.50018877,308472368.6666667
64.0,308472244.827964,308472363.3333333
65.0,308472245.14746696,308472363.3333333
66.0,308472245.4573167,308472344.0
67.0,308472245.7633409,308472344.0
68.0,308472246.0668561,308472342.8134058
69.0,308472246.368958,308472342.3333333
70.0,308472246.66322607,308472342.3333333
71.0,308472246.9542478,308472342.3333333
72.0,308472247.24176437,308472342.3333333
73.0,308472247.52700317,308472342.3333333
74.0,308472247.80597645,308472342.3333333
75.0,308472248.08064324,308472342.3333333
76.0,308472248.3519378,308472342.3333333
77.0,308472248.62047964,308472342.3333333
78.0,308472248.88407314,308472342.3333333
79.0,308472249.1397553,308472342.3333333
80.0,308472249.3905838,308472342.3333333
81.0,308472249.63881165,308472342.3333333
82.0,308472249.8828773,308472342.3333333
83.0,308472250.1221109,308472342.3333333
84.0,308472250.35975826,308472342.3333333
85.0,308472250.5914397,308472342.3333333
86.0,308472250.8165166,308472342.3333333
87.0,308472251.0377117,308472342.3333333
88.0,308472251.2556332,308472342.3333333
89.0,308472251.4727039,308472342.3333333
90.0,308472251.6862735,308472342.3333333
91.0,308472251.89524007,308472342.3333333
92.0,308472252.10154176,308472342.29710144
93.0,308472252.3033707,308472341.6666667
94.0,308472252.50332457,308472341.6666667
95.0,308472252.70113176,308472341.6666667
96.0,308472252.89370626,308472341.6666667
97.0,308472253.0824221,308472334.3229491
98.0,308472253.2688307,308472330.3333333
99.0,308472253.4560447,308472330.3333333
100.0,308472253.64167756,308472330.3333333
101.0,308472253.82513094,308472330.3333333
102.0,308472254.0073847,308472330.3333333
103.0,308472254.18884283,308472330.3333333
104.0,308472254.3678195,308472380.0
105.0,308472254.5430143,308472380.0
106.0,308472254.7172596,308472380.0
107.0,308472254.8904714,308472331.2606438
108.0,308472255.0608943,308472330.6666667
109.0,308472255.22858244,308472330.6666667
110.0,308472255.3950841,308472330.6666667
111.0,308472255.5605298,308472330.6666667
112.0,308472255.7238646,308472330.6666667
113.0,308472255.88677496,308472330.6666667
114.0,308472256.0450606,308472330.6666667
115.0,308472256.200705,308472330.6666667
116.0,308472256.35335344,308472330.6666667
117.0,308472256.5053627,308472329.0
118.0,308472256.6549514,308472329.0
119.0,308472256.8014429,308472322.0
120.0,308472256.9435552,308472322.0
121.0,308472257.0823861,308472322.0
122.0,308472257.2210784,308472322.0
123.0,308472257.3588735,308472322.0
124.0,308472257.49574775,308472322.0
125.0,308472257.63076866,308472322.0
126.0,308472257.76519936,308472322.0
127.0,308472257.89919716,308472322.0
128.0,308472258.0327043,308472322.0
129.0,308472258.1649102,308472322.0
130.0,308472258.29607517,308472322.0
131.0,308472258.42756325,308472322.0
132.0,308472258.55778366,308472322.0
133.0,308472258.6867375,308472322.0
134.0,308472258.8152297,308472322.0
135.0,308472258.94173646,308472322.0
136.0,308472259.06743765,308472322.0
137.0,308472259.19124985,308472322.0
138.0,308472259.3156273,308472312.3333333
139.0,308472259.4385953,308472312.3333333
140.0,308472259.56169623,308472312.3333333
141.0,308472259.6837502,308472312.3333333
142.0,308472259.8043683,308472312.3333333
143.0,308472259.92591697,308472312.3333333
144.0,308472260.0461464,308472312.3333333
145.0,308472260.16612506,308472312.3333333
146.0,308472260.28393346,308472312.3333333
147.0,308472260.4011252,308472312.3333333
148.0,308472260.5177128,308472312.3333333
149.0,308472260.63464147,308472312.3333333
150.0,308472260.75094485,308472312.3333333
151.0,308472260.8665595,308472312.3333333
152.0,308472260.9817087,308472312.3333333
153.0,308472261.0959746,308472312.3333333
154.0,308472261.210272,308472312.3333333
155.0,308472261.3228175,308472312.3333333
156.0,308472261.4351899,308472312.3333333
157.0,308472261.54678506,308472312.3333333
158.0,308472261.65806377,308472312.3333333
159.0,308472261.76880217,308472312.3333333
160.0,308472261.8791876,308472312.3333333
161.0,308472261.98879856,308472312.3333333
162.0,308472262.0975951,308472312.3333333
163.0,308472262.2051277,308472312.3333333
164.0,308472262.31166166,308472312.3333333
165.0,308472262.4174928,308472312.3333333
166.0,308472262.5230054,308472312.3333333
167.0,308472262.62842137,308472312.3333333
168.0,308472262.73284596,308472312.3333333
169.0,308472262.8372758,308472312.3333333
170.0,308472262.93980455,308472312.3333333
171.0,308472263.0425019,308472312.3333333
172.0,308472263.1447795,308472312.3333333
173.0,308472263.2462716,308472312.3333333
174.0,308472263.3478189,308472312.3333333
175.0,308472263.4484772,308472312.3333333
176.0,308472263.54775137,308472312.3333333
177.0,308472263.6459925,308472312.3333333
178.0,308472263.7438906,308472312.3333333
179.0,308472263.8411436,308472312.3333333
180.0,308472263.938385,308472312.3333333
181.0,308472264.03440976,308472312.3333333
182.0,308472264.1299061,308472312.3333333
183.0,308472264.22521895,308472312.3333333
184.0,308472264.3194868,308472312.3333333
185.0,308472264.4125333,308472312.3333333
186.0,308472264.5045849,308472312.3333333
187.0,308472264.59545815,308472312.3333333
188.0,308472264.6852965,308472312.3333333
189.0,308472264.7743928,308472312.3333333
190.0,308472264.8631034,308472312.3333333
191.0,308472264.95077616,308472312.3333333
192.0,308472265.0382281,308472312.3333333
193.0,308472265.12476,308472312.3333333
194.0,308472265.21125996,308472312.3333333
195.0,308472265.2972738,308472312.3333333
196.0,308472265.38280195,308472312.3333333
197.0,308472265.4679305,308472312.3333333
198.0,308472265.5526772,308472312.3333333
199.0,308472265.6369079,308472312.3333333
200.0,308472265.7206871,308472312.3333333
201.0,308472265.8041599,308472312.3333333
202.0,308472265.88742346,308472312.3333333
203.0,308472265.9699321,308472312.3333333
204.0,308472266.0520077,308472312.3333333
205.0,308472266.1331859,308472312.3333333
206.0,308472266.21463066,308472312.3333333
207.0,308472266.2948544,308472312.3333333
208.0,308472266.3743953,308472312.3333333
209.0,308472266.45419747,308472312.3333333
210.0,308472266.53324157,308472312.3333333
211.0,308472266.6122646,308472312.3333333
212.0,308472266.6908013,308472312.3333333
213.0,308472266.76921576,308472312.3333333
214.0,308472266.84672534,308472312.3333333
215.0,308472266.923932,308472312.3333333
216.0,308472267.0009033,308472312.3333333
217.0,308472267.07708293,308472312.3333333
218.0,308472267.15306705,308472312.3333333
219.0,308472267.2282512,308472312.3333333
220.0,308472267.30299634,308472312.3333333
221.0,308472267.37738204,308472312.3333333
222.0,308472267.4515357,308472312.3333333
223.0,308472267.5240705,308472311.3584905
224.0,308472267.5875328,308472310.6666667
225.0,308472267.65019304,308472310.6666667
226.0,308472267.7121826,308472310.6666667
227.0,308472267.7743172,308472310.6666667
228.0,308472267.8357046,308472310.6666667
229.0,308472267.89710313,308472310.6666667
230.0,308472267.9579236,308472310.6666667
231.0,308472268.01853293,308472310.6666667
232.0,308472268.07891077,308472310.6666667
233.0,308472268.1385774,308472310.6666667
234.0,308472268.1982483,308472310.6666667
235.0,308472268.25741976,308472310.6666667
236.0,308472268.31657857,308472310.6666667
237.0,308472268.3752722,308472310.6666667
238.0,308472268.4336765,308472310.6666667
239.0,308472268.49191993,308472310.6666667
240.0,308472268.5489856,308472310.6666667
241.0,308472268.6057327,308472310.6666667
242.0,308472268.66181666,308472310.6666667
243.0,308472268.7177928,308472310.6666667
244.0,308472268.7733135,308472310.6666667
245.0,308472268.8289039,308472310.6666667
246.0,308472268.88400537,308472310.6666667
247.0,308472268.9384511,308472310.6666667
248.0,308472268.99254346,308472310.6666667
249.0,308472269.04625225,308472310.6666667
250.0,308472269.1001157,308472310.6666667
251.0,308472269.1534342,308472310.6666667
252.0,308472269.20698357,308472310.6666667
253.0,308472269.2600791,308472310.6666667
254.0,308472269.31255585,308472310.6666667
255.0,308472269.3650961,308472310.6666667
256.0,308472269.41702956,308472310.6666667
257.0,308472269.4690385,308472310.6666667
258.0,308472269.52064127,308472310.6666667
259.0,308472269.5720115,308472310.6666667
260.0,308472269.62245566,308472310.6666667
261.0,308472269.6717259,308472310.6666667
262.0,308472269.7208848,308472310.6666667
263.0,308472269.7697294,308472310.6666667
264.0,308472269.8187538,308472310.6666667
265.0,308472269.86717916,308472310.6666667
266.0,308472269.91557604,308472310.6666667
267.0,308472269.9638904,308472310.6666667
268.0,308472270.01170236,308472310.6666667
269.0,308472270.0592795,308472310.6666667
270.0,308472270.1064252,308472310.6666667
271.0,308472270.153655,308472310.6666667
272.0,308472270.2006984,308472310.6666667
273.0,308472270.2475324,308472310.6666667
274.0,308472270.29382485,308472310.6666667
275.0,308472270.3397307,308472310.6666667
276.0,308472270.3855524,308472310.6666667
277.0,308472270.4301384,308472310.6666667
278.0,308472270.4744152,308472310.6666667
279.0,308472270.51852727,308472310.6666667
280.0,308472270.56263137,308472310.6666667
281.0,308472270.60616654,308472310.6666667
282.0,308472270.64963245,308472310.6666667
283.0,308472270.69273406,308472310.6666667
284.0,308472270.7355713,308472310.6666667
285.0,308472270.77830124,308472310.6666667
286.0,308472270.8208476,308472310.6666667
287.0,308472270.8632204,308472310.6666667
288.0,308472270.9051063,308472310.6666667
289.0,308472270.9466195,308472310.6666667
290.0,308472270.98814386,308472310.6666667
291.0,308472271.028432,308472310.6666667
292.0,308472271.0685547,308472310.6666667
293.0,308472271.10844606,308472310.6666667
294.0,308472271.1483214,308472310.6666667
295.0,308472271.1877288,308472310.6666667
296.0,308472271.22687393,308472310.6666667
297.0,308472271.26599646,308472310.6666667
298.0,308472271.3048439,308472310.6666667
299.0,308472271.34374934,308472294.9382716
300.0,308472271.3819713,308472296.89341694
301.0,308472271.4199092,308472298.9492753
302.0,308472271.4577128,308472303.8955696
303.0,308472271.4945542,308472301.56449944
304.0,308472271.5311391,308472310.6666667
305.0,308472271.56743336,308472307.57246375
306.0,308472271.60375804,308472295.1086498
307.0,308472271.6400709,308472309.1111111
308.0,308472271.67614824,308472294.3333333
309.0,308472271.7117622,308472294.3333333
310.0,308472271.74709976,308472294.3333333
311.0,308472271.78248596,308472310.6666667
312.0,308472271.81771237,308472307.1958333
313.0,308472271.8514759,308472294.3333333
314.0,308472271.8848122,308472309.52953583
315.0,308472271.9180596,308472310.6666667
316.0,308472271.95126075,308472294.3333333
317.0,308472271.9841922,308472294.3333333
318.0,308472272.0166833,308472294.3333333
319.0,308472272.04919386,308472307.1226415
320.0,308472272.081467,308472295.67721516
321.0,308472272.1139255,308472294.3333333
322.0,308472272.1452835,308472294.3333333
323.0,308472272.17628384,308472300.0370371
324.0,308472272.20709497,308472294.3333333
325.0,308472272.2373516,308472294.3333333
326.0,308472272.2675535,308472310.6666667
327.0,308472272.29763985,308472294.3333333
328.0,308472272.3275342,308472312.43915343
329.0,308472272.35730815,308472298.77812177
330.0,308472272.38570446,308472306.99375004
331.0,308472272.41370434,308472303.89267284
332.0,308472272.44166607,308472311.89695054
333.0,308472272.4696376,308472309.62277955
334.0,308472272.497646,308472295.76931214
335.0,308472272.52537066,308472295.373673
336.0,308472272.552384,308472310.6666667
337.0,308472272.5781893,308472294.3333333
338.0,308472272.60399795,308472294.3333333
339.0,308472272.6297172,308472294.3333333
340.0,308472272.6552904,308472294.3333333
341.0,308472272.68053555,308472294.3333333
342.0,308472272.7049734,308472294.3333333
343.0,308472272.72896504,308472294.3333333
344.0,308472272.75270945,308472294.3333333
345.0,308472272.7761843,308472294.3333333
346.0,308472272.79948837,308472294.3333333
347.0,308472272.8215558,308472294.3333333
348.0,308472272.84314126,308472294.3333333
349.0,308472272.8644288,308472294.3333333
350.0,308472272.8855352,308472294.3333333
351.0,308472272.9057095,308472294.3333333
352.0,308472272.92544514,308472294.3333333
353.0,308472272.9451569,308472294.3333333
354.0,308472272.96407217,308472294.3333333
355.0,308472272.98247737,308472294.3333333
356.0,308472273.00054806,308472294.3333333
357.0,308472273.0177467,308472294.3333333
358.0,308472273.0340807,308472294.3333333
359.0,308472273.0490107,308472285.3333333
360.0,308472273.06306833,308472285.3333333
361.0,308472273.0774045,308472285.3333333
362.0,308472273.09143394,308472285.3333333
363.0,308472273.1053579,308472285.3333333
364.0,308472273.11910063,308472285.3333333
365.0,308472273.13274723,308472285.3333333
366.0,308472273.14643264,308472285.3333333
367.0,308472273.1600599,308472285.3333333
368.0,308472273.1735127,308472285.3333333
369.0,308472273.18683785,308472285.3333333
370.0,308472273.20014304,308472285.3333333
371.0,308472273.2135024,308472285.3333333
372.0,308472273.22679013,308472285.3333333
373.0,308472273.2399159,308472285.3333333
374.0,308472273.2531214,308472285.3333333
375.0,308472273.2665362,308472285.3333333
376.0,308472273.2797912,308472285.3333333
377.0,308472273.2929612,308472285.3333333
378.0,308472273.3058014,308472285.3333333
379.0,308472273.3185926,308472285.3333333
380.0,308472273.3314125,308472285.3333333
381.0,308472273.3440963,308472285.3333333
382.0,308472273.3567338,308472285.3333333
383.0,308472273.36921215,308472285.3333333
384.0,308472273.38173795,308472285.3333333
385.0,308472273.3941997,308472285.3333333
386.0,308472273.40662354,308472285.3333333
387.0,308472273.4187313,308472285.3333333
388.0,308472273.43091464,308472285.3333333
389.0,308472273.4430449,308472285.3333333
390.0,308472273.4551032,308472285.3333333
391.0,308472273.46713346,308472285.3333333
392.0,308472273.4790419,308472285.3333333
393.0,308472273.4909448,308472285.3333333
394.0,308472273.50283056,308472285.3333333
395.0,308472273.5144539,308472285.3333333
396.0,308472273.5259164,308472285.3333333
397.0,308472273.53731257,308472285.3333333
398.0,308472273.5487447,308472285.3333333
399.0,308472273.56009823,308472285.3333333
400.0,308472273.57139355,308472285.3333333
401.0,308472273.58258253,308472285.3333333
402.0,308472273.5938882,308472285.3333333
403.0,308472273.60485387,308472285.3333333
404.0,308472273.61569786,308472285.3333333
405.0,308472273.6265852,308472285.3333333
406.0,308472273.6373883,308472285.3333333
407.0,308472273.6482772,308472285.3333333
408.0,308472273.6590887,308472285.3333333
409.0,308472273.66976327,308472285.3333333
410.0,308472273.68028665,308472285.3333333
411.0,308472273.690685,308472285.3333333
412.0,308472273.70088226,308472285.3333333
413.0,308472273.71111184,308472285.3333333
414.0,308472273.7212611,308472285.3333333
415.0,308472273.73161334,308472285.3333333
416.0,308472273.74166065,308472285.3333333
417.0,308472273.751454,308472285.3333333
418.0,308472273.76111215,308472285.3333333
419.0,308472273.7706947,308472285.3333333
420.0,308472273.7803345,308472285.3333333
421.0,308472273.7899497,308472285.3333333
422.0,308472273.7995913,308472285.3333333
423.0,308472273.80904835,308472285.3333333
424.0,308472273.818209,308472285.3333333
425.0,308472273.8273516,308472285.3333333
426.0,308472273.8365168,308472285.3333333
427.0,308472273.84551805,308472285.3333333
428.0,308472273.8544977,308472285.3333333
429.0,308472273.863355,308472285.3333333
430.0,308472273.8718671,308472285.3333333
431.0,308472273.8803441,308472285.3333333
432.0,308472273.88879174,308472285.3333333
433.0,308472273.89721906,308472285.3333333
434.0,308472273.9056589,308472285.3333333
435.0,308472273.9137067,308472285.3333333
436.0,308472273.92163396,308472285.3333333
437.0,308472273.92955583,308472285.3333333
438.0,308472273.93753606,308472285.3333333
439.0,308472273.9454413,308472285.3333333
440.0,308472273.95296246,308472285.3333333
441.0,308472273.96036506,308472285.3333333
442.0,308472273.9677213,308472285.3333333
443.0,308472273.97505325,308472285.3333333
444.0,308472273.9820934,308472285.3333333
445.0,308472273.9888882,308472285.3333333
446.0,308472273.9956517,308472285.3333333
447.0,308472274.0024106,308472285.3333333
448.0,308472274.008853,308472285.3333333
449.0,308472274.0151103,308472285.3333333
450.0,308472274.02135986,308472285.3333333
451.0,308472274.02745503,308472285.3333333
452.0,308472274.03323716,308472285.3333333
453.0,308472274.03885025,308472285.3333333
454.0,308472274.04435974,308472285.3333333
455.0,308472274.0493695,308472285.3333333
456.0,308472274.0541682,308472285.3333333
457.0,308472274.0588625,308472285.3333333
458.0,308472274.0633109,308472285.3333333
459.0,308472274.06774926,308472285.3333333
460.0,308472274.07188267,308472285.3333333
461.0,308472274.0759112,308472285.3333333
462.0,308472274.0797047,308472285.3333333
463.0,308472274.0831644,308472285.3333333
464.0,308472274.08612174,308472285.3333333
465.0,308472274.088986,308472285.3333333
466.0,308472274.09181833,308472285.3333333
467.0,308472274.0946714,308472285.3333333
468.0,308472274.0974914,308472285.3333333
469.0,308472274.1002683,308472285.3333333
470.0,308472274.10294884,308472285.3333333
471.0,308472274.105638,308472285.3333333
472.0,308472274.10831267,308472285.3333333
473.0,308472274.11098737,308472285.3333333
474.0,308472274.1136878,308472285.3333333
475.0,308472274.11636513,308472285.3333333
476.0,308472274.11905676,308472285.3333333
477.0,308472274.12173635,308472285.3333333
478.0,308472274.1244204,308472285.3333333
479.0,308472274.1271151,308472285.3333333
480.0,308472274.1297988,308472285.3333333
481.0,308472274.1324938,308472285.3333333
482.0,308472274.1351264,308472285.3333333
483.0,308472274.13767797,308472285.3333333
484.0,308472274.1402082,308472285.3333333
485.0,308472274.1427576,308472285.3333333
486.0,308472274.14529914,308472285.3333333
487.0,308472274.1478397,308472285.3333333
488.0,308472274.150376,308472285.3333333
489.0,308472274.1529086,308472285.3333333
490.0,308472274.155451,308472285.3333333
491.0,308472274.1579972,308472285.3333333
492.0,308472274.1605417,308472285.3333333
493.0,308472274.1630842,308472285.3333333
494.0,308472274.1656284,308472285.3333333
495.0,308472274.1680086,308472285.3333333
496.0,308472274.17040795,308472285.3333333
497.0,308472274.1727955,308472285.3333333
498.0,308472274.17518544,308472285.3333333
499.0,308472274.1775787,308472285.3333333
500.0,308472274.1799745,308472285.3333333
501.0,308472274.1823507,308472285.3333333
502.0,308472274.184761,308472285.3333333
503.0,308472274.1871484,308472285.3333333
504.0,308472274.1895414,308472285.3333333
505.0,308472274.1919377,308472285.3333333
506.0,308472274.19428426,308472285.3333333
507.0,308472274.1965324,308472285.3333333
508.0,308472274.1987688,308472285.3333333
509.0,308472274.2010158,308472285.3333333
510.0,308472274.20325524,308472285.3333333
511.0,308472274.20549875,308472285.3333333
512.0,308472274.2077361,308472285.3333333
513.0,308472274.2099866,308472285.3333333
514.0,308472274.2122214,308472285.3333333
515.0,308472274.2144633,308472285.3333333
516.0,308472274.21671176,308472285.3333333
517.0,308472274.2189345,308472285.3333333
518.0,308472274.2210536,308472285.3333333
519.0,308472274.2231445,308472285.3333333
520.0,308472274.2252474,308472285.3333333
521.0,308472274.22734714,308472285.3333333
522.0,308472274.2294395,308472285.3333333
523.0,308472274.2315363,308472285.3333333
524.0,308472274.2336383,308472285.3333333
525.0,308472274.2357449,308472285.3333333
526.0,308472274.23784095,308472285.3333333
527.0,308472274.23993224,308472285.3333333
528.0,308472274.241906,308472285.3333333
529.0,308472274.2438592,308472285.3333333
530.0,308472274.2458075,308472285.3333333
531.0,308472274.2477668,308472285.3333333
532.0,308472274.2497216,308472285.3333333
533.0,308472274.2516739,308472285.3333333
534.0,308472274.25361913,308472285.3333333
535.0,308472274.2555724,308472285.3333333
536.0,308472274.2575204,308472285.3333333
537.0,308472274.2594392,308472285.3333333
538.0,308472274.261248,308472285.3333333
539.0,308472274.2630463,308472285.3333333
540.0,308472274.26485145,308472285.3333333
541.0,308472274.26664853,308472285.3333333
542.0,308472274.2684543,308472285.3333333
543.0,308472274.2702582,308472285.3333333
544.0,308472274.2720676,308472285.3333333
545.0,308472274.273861,308472285.3333333
546.0,308472274.2756322,308472285.3333333
547.0,308472274.27728087,308472285.3333333
548.0,308472274.2789367,308472285.3333333
549.0,308472274.2805874,308472285.3333333
550.0,308472274.2822371,308472285.3333333
551.0,308472274.2838952,308472285.3333333
552.0,308472274.2855568,308472285.3333333
553.0,308472274.28722256,308472285.3333333
554.0,308472274.28885645,308472285.3333333
555.0,308472274.2903678,308472285.3333333
556.0,308472274.291873,308472285.3333333
557.0,308472274.2933736,308472285.3333333
558.0,308472274.2948754,308472285.3333333
559.0,308472274.2963815,308472285.3333333
560.0,308472274.29788494,308472285.3333333
561.0,308472274.29938936,308472285.3333333
562.0,308472274.30081964,308472285.3333333
563.0,308472274.3021867,308472285.3333333
564.0,308472274.30354434,308472285.3333333
565.0,308472274.3048999,308472285.3333333
566.0,308472274.30625343,308472285.3333333
567.0,308472274.30761284,308472285.3333333
568.0,308472274.3089674,308472285.3333333
569.0,308472274.31021386,308472285.3333333
570.0,308472274.3114186,308472285.3333333
571.0,308472274.3126392,308472285.3333333
572.0,308472274.3138456,308472285.3333333
573.0,308472274.31505424,308472285.3333333
574.0,308472274.31625915,308472285.3333333
575.0,308472274.31736535,308472285.3333333
576.0,308472274.3184273,308472285.3333333
577.0,308472274.31949544,308472285.3333333
578.0,308472274.32056576,308472285.3333333
579.0,308472274.32162625,308472285.3333333
580.0,308472274.32262737,308472285.3333333
581.0,308472274.3235498,308472285.3333333
582.0,308472274.3244696,308472285.3333333
583.0,308472274.32538325,308472285.3333333
584.0,308472274.32629937,308472285.3333333
585.0,308472274.32709914,308472285.3333333
586.0,308472274.32787514,308472285.3333333
587.0,308472274.3286491,308472285.3333333
588.0,308472274.3294148,308472285.3333333
589.0,308472274.33005196,308472285.3333333
590.0,308472274.3306804,308472285.3333333
591.0,308472274.33130854,308472285.3333333
592.0,308472274.331811,308472285.3333333
593.0,308472274.33229244,308472285.3333333
594.0,308472274.33271056,308472285.3333333
595.0,308472274.33305085,308472285.3333333
596.0,308472274.33326936,308472284.4080997
597.0,308472274.33331925,308472274.3333333
598.0,308472274.33332133,308472274.3333333
599.0,308472274.33332133,308472274.3333333
600.0,308472274.33332133,308472274.3333333
601.0,308472274.33332133,308472274.3333333
602.0,308472274.33332133,308472274.3333333
603.0,308472274.33332133,308472274.3333333
604.0,308472274.33332133,308472274.3333333
605.0,308472274.33332133,308472274.3333333
606.0,308472274.33332133,308472274.3333333
607.0,308472274.33332133,308472274.3333333
608.0,308472274.33332133,308472274.3333333
609.0,308472274.33332133,308472274.3333333
610.0,308472274.33332133,308472274.3333333
611.0,308472274.33332133,308472274.3333333
612.0,308472274.33332133,308472274.3333333
613.0,308472274.33332133,308472274.3333333
614.0,308472274.33332133,308472274.3333333
615.0,308472274.33332133,308472274.3333333
616.0,308472274.33332133,308472274.3333333
617.0,308472274.33332133,308472274.3333333
618.0,308472274.33332133,308472274.3333333
619.0,308472274.33332133,308472274.3333333
620.0,308472274.33332133,308472274.3333333
621.0,308472274.33332133,308472274.3333333
622.0,308472274.33332133,308472274.3333333
623.0,308472274.33332133,308472274.3333333
624.0,308472274.33332133,308472274.3333333
625.0,308472274.33332133,308472274.3333333
626.0,308472274.33332133,308472274.3333333
627.0,308472274.33332133,308472274.3333333
628.0,308472274.33332133,308472274.3333333
629.0,308472274.33332133,308472274.3333333
630.0,308472274.33332133,308472274.3333333
631.0,308472274.33332133,308472274.3333333
632.0,308472274.33332133,308472274.3333333
633.0,308472274.33332133,308472274.3333333
634.0,308472274.33332133,308472274.3333333
635.0,308472274.33332133,308472274.3333333
636.0,308472274.33332133,308472274.3333333
637.0,308472274.33332133,308472274.3333333
638.0,308472274.33332133,308472274.3333333
639.0,308472274.33332133,308472274.3333333
640.0,308472274.33332133,308472274.3333333
641.0,308472274.33332133,308472274.3333333
642.0,308472274.33332133,308472274.3333333
643.0,308472274.33332133,308472274.3333333
644.0,308472274.33332133,308472274.3333333
645.0,308472274.33332133,308472274.3333333
646.0,308472274.33332133,308472274.3333333
647.0,308472274.33332133,308472274.3333333
648.0,308472274.33332133,308472274.3333333
649.0,308472274.33332133,308472274.3333333
650.0,308472274.33332133,308472274.3333333
651.0,308472274.33332133,308472274.3333333
652.0,308472274.33332133,308472274.3333333
653.0,308472274.33332133,308472274.3333333
654.0,308472274.33332133,308472274.3333333
655.0,308472274.33332133,308472274.3333333
656.0,308472274.33332133,308472274.3333333
657.0,308472274.33332133,308472274.3333333
658.0,308472274.33332133,308472274.3333333
659.0,308472274.33332133,308472274.3333333
660.0,308472274.33332133,308472274.3333333
661.0,308472274.33332133,308472274.3333333
662.0,308472274.33332133,308472274.3333333
663.0,308472274.33332133,308472274.3333333
664.0,308472274.33332133,308472274.3333333
665.0,308472274.33332133,308472274.3333333
666.0,308472274.33332133,308472274.3333333
667.0,308472274.33332133,308472274.3333333
668.0,308472274.33332133,308472274.3333333
669.0,308472274.33332133,308472274.3333333
670.0,308472274.33332133,308472274.3333333
671.0,308472274.33332133,308472274.3333333
672.0,308472274.33332133,308472274.3333333
673.0,308472274.33332133,308472274.3333333
674.0,308472274.33332133,308472274.3333333
675.0,308472274.33332133,308472274.3333333
676.0,308472274.33332133,308472274.3333333
677.0,308472274.33332133,308472274.3333333
678.0,308472274.33332133,308472274.3333333
679.0,308472274.33332133,308472274.3333333
680.0,308472274.33332133,308472274.3333333
681.0,308472274.33332133,308472274.3333333
682.0,308472274.33332133,308472274.3333333
683.0,308472274.33332133,308472274.3333333
684.0,308472274.33332133,308472274.3333333
685.0,308472274.33332133,308472274.3333333
686.0,308472274.33332133,308472274.3333333
687.0,308472274.33332133,308472274.3333333
688.0,308472274.33332133,308472274.3333333
689.0,308472274.33332133,308472274.3333333
690.0,308472274.33332133,308472274.3333333
691.0,308472274.33332133,308472274.3333333
692.0,308472274.33332133,308472274.3333333
693.0,308472274.33332133,308472274.3333333
694.0,308472274.33332133,308472274.3333333
695.0,308472274.33332133,308472274.3333333
696.0,308472274.33332133,308472274.3333333
697.0,308472274.33332133,308472274.3333333
698.0,308472274.33332133,308472274.3333333
699.0,308472274.33332133,308472274.3333333
700.0,308472274.33332133,308472274.3333333
701.0,308472274.33332133,308472274.3333333
702.0,308472274.33332133,308472274.3333333
703.0,308472274.33332133,308472274.3333333
704.0,308472274.33332133,308472274.3333333
705.0,308472274.33332133,308472274.3333333
706.0,308472274.33332133,308472274.3333333
707.0,308472274.33332133,308472274.3333333
708.0,308472274.33332133,308472274.3333333
709.0,308472274.33332133,308472274.3333333
710.0,308472274.33332133,308472274.3333333
711.0,308472274.33332133,308472274.3333333
712.0,308472274.33332133,308472274.3333333
713.0,308472274.33332133,308472274.3333333
714.0,308472274.33332133,308472274.3333333
715.0,308472274.33332133,308472274.3333333
716.0,308472274.33332133,308472274.3333333
717.0,308472274.33332133,308472274.3333333
718.0,308472274.33332133,308472274.3333333
719.0,308472274.33332133,308472274.3333333
720.0,308472274.33332133,308472274.3333333
721.0,308472274.33332133,308472274.3333333
722.0,308472274.33332133,308472274.3333333
723.0,308472274.33332133,308472274.3333333
724.0,308472274.33332133,308472274.3333333
725.0,308472274.33332133,308472274.3333333
726.0,308472274.33332133,308472274.3333333
727.0,308472274.33332133,308472274.3333333
728.0,308472274.33332133,308472274.3333333
729.0,308472274.33332133,308472274.3333333
730.0,308472274.33332133,308472274.3333333
731.0,308472274.33332133,308472274.3333333
732.0,308472274.33332133,308472274.3333333
733.0,308472274.33332133,308472274.3333333
734.0,308472274.33332133,308472274.3333333
735.0,308472274.33332133,308472274.3333333
736.0,308472274.33332133,308472274.3333333
737.0,308472274.33332133,308472274.3333333
738.0,308472274.33332133,308472274.3333333
739.0,308472274.33332133,308472274.3333333
740.0,308472274.33332133,308472274.3333333
741.0,308472274.33332133,308472274.3333333
742.0,308472274.33332133,308472274.3333333
743.0,308472274.33332133,308472274.3333333
744.0,308472274.33332133,308472274.3333333
745.0,308472274.33332133,308472274.3333333
746.0,308472274.33332133,308472274.3333333
747.0,308472274.33332133,308472274.3333333
748.0,308472274.33332133,308472274.3333333
749.0,308472274.33332133,308472274.3333333
750.0,308472274.33332133,308472274.3333333
751.0,308472274.33332133,308472274.3333333
752.0,308472274.33332133,308472274.3333333
753.0,308472274.33332133,308472274.3333333
754.0,308472274.33332133,308472274.3333333
755.0,308472274.33332133,308472274.3333333
756.0,308472274.33332133,308472274.3333333
757.0,308472274.33332133,308472274.3333333
758.0,308472274.33332133,308472274.3333333
759.0,308472274.33332133,308472274.3333333
760.0,308472274.33332133,308472274.3333333
761.0,308472274.33332133,308472274.3333333
762.0,308472274.33332133,308472274.3333333
763.0,308472274.33332133,308472274.3333333
764.0,308472274.33332133,308472274.3333333
765.0,308472274.33332133,308472274.3333333
766.0,308472274.33332133,308472274.3333333
767.0,308472274.33332133,308472274.3333333
768.0,308472274.33332133,308472274.3333333
769.0,308472274.33332133,308472274.3333333
770.0,308472274.33332133,308472274.3333333
771.0,308472274.33332133,308472274.3333333
772.0,308472274.33332133,308472274.3333333
773.0,308472274.33332133,308472274.3333333
774.0,308472274.33332133,308472274.3333333
775.0,308472274.33332133,308472274.3333333
776.0,308472274.33332133,308472274.3333333
777.0,308472274.33332133,308472274.3333333
778.0,308472274.33332133,308472274.3333333
779.0,308472274.33332133,308472274.3333333
780.0,308472274.33332133,308472274.3333333
781.0,308472274.33332133,308472274.3333333
782.0,308472274.33332133,308472274.3333333
783.0,308472274.33332133,308472274.3333333
784.0,308472274.33332133,308472274.3333333
785.0,308472274.33332133,308472274.3333333
786.0,308472274.33332133,308472274.3333333
787.0,308472274.33332133,308472274.3333333
788.0,308472274.33332133,308472274.3333333
789.0,308472274.33332133,308472274.3333333
790.0,308472274.33332133,308472274.3333333
791.0,308472274.33332133,308472274.3333333
792.0,308472274.33332133,308472274.3333333
793.0,308472274.33332133,308472274.3333333
794.0,308472274.33332133,308472274.3333333
795.0,308472274.33332133,308472274.3333333
796.0,308472274.33332133,308472274.3333333
797.0,308472274.33332133,308472274.3333333
798.0,308472274.33332133,308472274.3333333
799.0,308472274.33332133,308472274.3333333
800.0,308472274.33332133,308472274.3333333
801.0,308472274.33332133,308472274.3333333
802.0,308472274.33332133,308472274.3333333
803.0,308472274.33332133,308472274.3333333
804.0,308472274.33332133,308472274.3333333
805.0,308472274.33332133,308472274.3333333
806.0,308472274.33332133,308472274.3333333
807.0,308472274.33332133,308472274.3333333
808.0,308472274.33332133,308472274.3333333
809.0,308472274.33332133,308472274.3333333
810.0,308472274.33332133,308472274.3333333
811.0,308472274.33332133,308472274.3333333
812.0,308472274.33332133,308472274.3333333
813.0,308472274.33332133,308472274.3333333
814.0,308472274.33332133,308472274.3333333
815.0,308472274.33332133,308472274.3333333
816.0,308472274.33332133,308472274.3333333
817.0,308472274.33332133,308472274.3333333
818.0,308472274.33332133,308472274.3333333
819.0,308472274.33332133,308472274.3333333
820.0,308472274.33332133,308472274.3333333
821.0,308472274.33332133,308472274.3333333
822.0,308472274.33332133,308472274.3333333
823.0,308472274.33332133,308472274.3333333
824.0,308472274.33332133,308472274.3333333
825.0,308472274.33332133,308472274.3333333
826.0,308472274.33332133,308472274.3333333
827.0,308472274.33332133,308472274.3333333
828.0,308472274.33332133,308472274.3333333
829.0,308472274.33332133,308472274.3333333
830.0,308472274.33332133,308472274.3333333
831.0,308472274.33332133,308472274.3333333
832.0,308472274.33332133,308472274.3333333
833.0,308472274.33332133,308472274.3333333
834.0,308472274.33332133,308472274.3333333
835.0,308472274.33332133,308472274.3333333
836.0,308472274.33332133,308472274.3333333
837.0,308472274.33332133,308472274.3333333
838.0,308472274.33332133,308472274.3333333
839.0,308472274.33332133,308472274.3333333
840.0,308472274.33332133,308472274.3333333
841.0,308472274.33332133,308472274.3333333
842.0,308472274.33332133,308472274.3333333
843.0,308472274.33332133,308472274.3333333
844.0,308472274.33332133,308472274.3333333
845.0,308472274.33332133,308472274.3333333
846.0,308472274.33332133,308472274.3333333
847.0,308472274.33332133,308472274.3333333
848.0,308472274.33332133,308472274.3333333
849.0,308472274.33332133,308472274.3333333
850.0,308472274.33332133,308472274.3333333
851.0,308472274.33332133,308472274.3333333
852.0,308472274.33332133,308472274.3333333
853.0,308472274.33332133,308472274.3333333
854.0,308472274.33332133,308472274.3333333
855.0,308472274.33332133,308472274.3333333
856.0,308472274.33332133,308472274.3333333
857.0,308472274.33332133,308472274.3333333
858.0,308472274.33332133,308472274.3333333
859.0,308472274.33332133,308472274.3333333
860.0,308472274.33332133,308472274.3333333
861.0,308472274.33332133,308472274.3333333
862.0,308472274.33332133,308472274.3333333
863.0,308472274.33332133,308472274.3333333
864.0,308472274.33332133,308472274.3333333
865.0,308472274.33332133,308472274.3333333
866.0,308472274.33332133,308472274.3333333
867.0,308472274.33332133,308472274.3333333
868.0,308472274.33332133,308472274.3333333
869.0,308472274.33332133,308472274.3333333
870.0,308472274.33332133,308472274.3333333
871.0,308472274.33332133,308472274.3333333
872.0,308472274.33332133,308472274.3333333
873.0,308472274.33332133,308472274.3333333
874.0,308472274.33332133,308472274.3333333
875.0,308472274.33332133,308472274.3333333
876.0,308472274.33332133,308472274.3333333
877.0,308472274.33332133,308472274.3333333
878.0,308472274.33332133,308472274.3333333
879.0,308472274.33332133,308472274.3333333
880.0,308472274.33332133,308472274.3333333
881.0,308472274.33332133,308472274.3333333
882.0,308472274.33332133,308472274.3333333
883.0,308472274.33332133,308472274.3333333
884.0,308472274.33332133,308472274.3333333
885.0,308472274.33332133,308472274.3333333
886.0,308472274.33332133,308472274.3333333
887.0,308472274.33332133,308472274.3333333
888.0,308472274.33332133,308472274.3333333
889.0,308472274.33332133,308472274.3333333
890.0,308472274.33332133,308472274.3333333
891.0,308472274.33332133,308472274.3333333
892.0,308472274.33332133,308472274.3333333
893.0,308472274.33332133,308472274.3333333
894.0,308472274.33332133,308472274.3333333
895.0,308472274.33332133,308472274.3333333
896.0,308472274.33332133,308472274.3333333
897.0,308472274.33332133,308472274.3333333
898.0,308472274.33332133,308472274.3333333
899.0,308472274.33332133,308472274.3333333
900.0,308472274.33332133,308472274.3333333
901.0,308472274.33332133,308472274.3333333
902.0,308472274.33332133,308472274.3333333
903.0,308472274.33332133,308472274.3333333
904.0,308472274.33332133,308472274.3333333
905.0,308472274.33332133,308472274.3333333
906.0,308472274.33332133,308472274.3333333
907.0,308472274.33332133,308472274.3333333
908.0,308472274.33332133,308472274.3333333
909.0,308472274.33332133,308472274.3333333
910.0,308472274.33332133,308472274.3333333
911.0,308472274.33332133,308472274.3333333
912.0,308472274.33332133,308472274.3333333
913.0,308472274.33332133,308472274.3333333
914.0,308472274.33332133,308472274.3333333
915.0,308472274.33332133,308472274.3333333
916.0,308472274.33332133,308472274.3333333
917.0,308472274.33332133,308472274.3333333
918.0,308472274.33332133,308472274.3333333
919.0,308472274.33332133,308472274.3333333
920.0,308472274.33332133,308472274.3333333
921.0,308472274.33332133,308472274.3333333
922.0,308472274.33332133,308472274.3333333
923.0,308472274.33332133,308472274.3333333
924.0,308472274.33332133,308472274.3333333
925.0,308472274.33332133,308472274.3333333
926.0,308472274.33332133,308472274.3333333
927.0,308472274.33332133,308472274.3333333
928.0,308472274.33332133,308472274.3333333
929.0,308472274.33332133,308472274.3333333
930.0,308472274.33332133,308472274.3333333
931.0,308472274.33332133,308472274.3333333
932.0,308472274.33332133,308472274.3333333
933.0,308472274.33332133,308472274.3333333
934.0,308472274.33332133,308472274.3333333
935.0,308472274.33332133,308472274.3333333
936.0,308472274.33332133,308472274.3333333
937.0,308472274.33332133,308472274.3333333
938.0,308472274.33332133,308472274.3333333
939.0,308472274.33332133,308472274.3333333
940.0,308472274.33332133,308472274.3333333
941.0,308472274.33332133,308472274.3333333
942.0,308472274.33332133,308472274.3333333
943.0,308472274.33332133,308472274.3333333
944.0,308472274.33332133,308472274.3333333
945.0,308472274.33332133,308472274.3333333
946.0,308472274.33332133,308472274.3333333
947.0,308472274.33332133,308472274.3333333
948.0,308472274.33332133,308472274.3333333
949.0,308472274.33332133,308472274.3333333
950.0,308472274.33332133,308472274.3333333
951.0,308472274.33332133,308472274.3333333
952.0,308472274.33332133,308472274.3333333
953.0,308472274.33332133,308472274.3333333
954.0,308472274.33332133,308472274.3333333
955.0,308472274.33332133,308472274.3333333
956.0,308472274.33332133,308472274.3333333
957.0,308472274.33332133,308472274.3333333
958.0,308472274.33332133,308472274.3333333
959.0,308472274.33332133,308472274.3333333
960.0,308472274.33332133,308472274.3333333
961.0,308472274.33332133,308472274.3333333
962.0,308472274.33332133,308472274.3333333
963.0,308472274.33332133,308472274.3333333
964.0,308472274.33332133,308472274.3333333
965.0,308472274.33332133,308472274.3333333
966.0,308472274.33332133,308472274.3333333
967.0,308472274.33332133,308472274.3333333
968.0,308472274.33332133,308472274.3333333
969.0,308472274.33332133,308472274.3333333
970.0,308472274.33332133,308472274.3333333
971.0,308472274.33332133,308472274.3333333
972.0,308472274.33332133,308472274.3333333
973.0,308472274.33332133,308472274.3333333
974.0,308472274.33332133,308472274.3333333
975.0,308472274.33332133,308472274.3333333
976.0,308472274.33332133,308472274.3333333
977.0,308472274.33332133,308472274.3333333
978.0,308472274.33332133,308472274.3333333
979.0,308472274.33332133,308472274.3333333
980.0,308472274.33332133,308472274.3333333
981.0,308472274.33332133,308472274.3333333
982.0,308472274.33332133,308472274.3333333
983.0,308472274.33332133,308472274.3333333
984.0,308472274.33332133,308472274.3333333
985.0,308472274.33332133,308472274.3333333
986.0,308472274.33332133,308472274.3333333
987.0,308472274.33332133,308472274.3333333
988.0,308472274.33332133,308472274.3333333
989.0,308472274.33332133,308472274.3333333
990.0,308472274.33332133,308472274.3333333
991.0,308472274.33332133,308472274.3333333
992.0,308472274.33332133,308472274.3333333
993.0,308472274.33332133,308472274.3333333
994.0,308472274.33332133,308472274.3333333
995.0,308472274.33332133,308472274.3333333
996.0,308472274.33332133,308472274.3333333
997.0,308472274.33332133,308472274.3333333
998.0,308472274.33332133,308472274.3333333
999.0,308472274.33332133,308472274.3333333
1000.0,308472274.33332133,308472274.3333333
1001.0,308472274.33332133,308472274.3333333
1002.0,308472274.33332133,308472274.3333333
1003.0,308472274.33332133,308472274.3333333
1004.0,308472274.33332133,308472274.3333333
1005.0,308472274.33332133,308472274.3333333
1006.0,308472274.33332133,308472274.3333333
1007.0,308472274.33332133,308472274.3333333
1008.0,308472274.33332133,308472274.3333333
1009.0,308472274.33332133,308472274.3333333
1010.0,308472274.33332133,308472274.3333333
1011.0,308472274.33332133,308472274.3333333
1012.0,308472274.33332133,308472274.3333333
1013.0,308472274.33332133,308472274.3333333
1014.0,308472274.33332133,308472274.3333333
1015.0,308472274.33332133,308472274.3333333
1016.0,308472274.33332133,308472274.3333333
1017.0,308472274.33332133,308472274.3333333
1018.0,308472274.33332133,308472274.3333333
1019.0,308472274.33332133,308472274.3333333
1020.0,308472274.33332133,308472274.3333333
1021.0,308472274.33332133,308472274.3333333
1022.0,308472274.33332133,308472274.3333333
1023.0,308472274.33332133,308472274.3333333
1024.0,308472274.33332133,308472274.3333333
1025.0,308472274.33332133,308472274.3333333
1026.0,308472274.33332133,308472274.3333333
1027.0,308472274.33332133,308472274.3333333
1028.0,308472274.33332133,308472274.3333333
1029.0,308472274.33332133,308472274.3333333
1030.0,308472274.33332133,308472274.3333333
1031.0,308472274.33332133,308472274.3333333
1032.0,308472274.33332133,308472274.3333333
1033.0,308472274.33332133,308472274.3333333
1034.0,308472274.33332133,308472274.3333333
1035.0,308472274.33332133,308472274.3333333
1036.0,308472274.33332133,308472274.3333333
1037.0,308472274.33332133,308472274.3333333
1038.0,308472274.33332133,308472274.3333333
1039.0,308472274.33332133,308472274.3333333
1040.0,308472274.33332133,308472274.3333333
1041.0,308472274.33332133,308472274.3333333
1042.0,308472274.33332133,308472274.3333333
1043.0,308472274.33332133,308472274.3333333
1044.0,308472274.33332133,308472274.3333333
1045.0,308472274.33332133,308472274.3333333
1046.0,308472274.33332133,308472274.3333333
1047.0,308472274.33332133,308472274.3333333
1048.0,308472274.33332133,308472274.3333333
1049.0,308472274.33332133,308472274.3333333
1050.0,308472274.33332133,308472274.3333333
1051.0,308472274.33332133,308472274.3333333
1052.0,308472274.33332133,308472274.3333333
1053.0,308472274.33332133,308472274.3333333
1054.0,308472274.33332133,308472274.3333333
1055.0,308472274.33332133,308472274.3333333
1056.0,308472274.33332133,308472274.3333333
1057.0,308472274.33332133,308472274.3333333
1058.0,308472274.33332133,308472274.3333333
1059.0,308472274.33332133,308472274.3333333
1060.0,308472274.33332133,308472274.3333333
1061.0,308472274.33332133,308472274.3333333
1062.0,308472274.33332133,308472274.3333333
1063.0,308472274.33332133,308472274.3333333
1064.0,308472274.33332133,308472274.3333333
1065.0,308472274.33332133,308472274.3333333
1066.0,308472274.33332133,308472274.3333333
1067.0,308472274.33332133,308472274.3333333
1068.0,308472274.33332133,308472274.3333333
1069.0,308472274.33332133,308472274.3333333
1070.0,308472274.33332133,308472274.3333333
1071.0,308472274.33332133,308472274.3333333
1072.0,308472274.33332133,308472274.3333333
1073.0,308472274.33332133,308472274.3333333
1074.0,308472274.33332133,308472274.3333333
1075.0,308472274.33332133,308472274.3333333
1076.0,308472274.33332133,308472274.3333333
1077.0,308472274.33332133,308472274.3333333
1078.0,308472274.33332133,308472274.3333333
1079.0,308472274.33332133,308472274.3333333
1080.0,308472274.33332133,308472274.3333333
1081.0,308472274.33332133,308472274.3333333
1082.0,308472274.33332133,308472274.3333333
1083.0,308472274.33332133,308472274.3333333
1084.0,308472274.33332133,308472274.3333333
1085.0,308472274.33332133,308472274.3333333
1086.0,308472274.33332133,308472274.3333333
1087.0,308472274.33332133,308472274.3333333
1088.0,308472274.33332133,308472274.3333333
1089.0,308472274.33332133,308472274.3333333
1090.0,308472274.33332133,308472274.3333333
1091.0,308472274.33332133,308472274.3333333
1092.0,308472274.33332133,308472274.3333333
1093.0,308472274.33332133,308472274.3333333
1094.0,308472274.33332133,308472274.3333333
1095.0,308472274.33332133,308472274.3333333
1096.0,308472274.33332133,308472274.3333333
1097.0,308472274.33332133,308472274.3333333
1098.0,308472274.33332133,308472274.3333333
1099.0,308472274.33332133,308472274.3333333
1100.0,308472274.33332133,308472274.3333333
1101.0,308472274.33332133,308472274.3333333
1102.0,308472274.33332133,308472274.3333333
1103.0,308472274.33332133,308472274.3333333
1104.0,308472274.33332133,308472274.3333333
1105.0,308472274.33332133,308472274.3333333
1106.0,308472274.33332133,308472274.3333333
1107.0,308472274.33332133,308472274.3333333
1108.0,308472274.33332133,308472274.3333333
1109.0,308472274.33332133,308472274.3333333
1110.0,308472274.33332133,308472274.3333333
1111.0,308472274.33332133,308472274.3333333
1112.0,308472274.33332133,308472274.3333333
1113.0,308472274.33332133,308472274.3333333
1114.0,308472274.33332133,308472274.3333333
1115.0,308472274.33332133,308472274.3333333
1116.0,308472274.33332133,308472274.3333333
1117.0,308472274.33332133,308472274.3333333
1118.0,308472274.33332133,308472274.3333333
1119.0,308472274.33332133,308472274.3333333
1120.0,308472274.33332133,308472274.3333333
1121.0,308472274.33332133,308472274.3333333
1122.0,308472274.33332133,308472274.3333333
1123.0,308472274.33332133,308472274.3333333
1124.0,308472274.33332133,308472274.3333333
1125.0,308472274.33332133,308472274.3333333
1126.0,308472274.33332133,308472274.3333333
1127.0,308472274.33332133,308472274.3333333
1128.0,308472274.33332133,308472274.3333333
1129.0,308472274.33332133,308472274.3333333
1130.0,308472274.33332133,308472274.3333333
1131.0,308472274.33332133,308472274.3333333
1132.0,308472274.33332133,308472274.3333333
1133.0,308472274.33332133,308472274.3333333
1134.0,308472274.33332133,308472274.3333333
1135.0,308472274.33332133,308472274.3333333
1136.0,308472274.33332133,308472274.3333333
1137.0,308472274.33332133,308472274.3333333
1138.0,308472274.33332133,308472274.3333333
1139.0,308472274.33332133,308472274.3333333
1140.0,308472274.33332133,308472274.3333333
1141.0,308472274.33332133,308472274.3333333
1142.0,308472274.33332133,308472274.3333333
1143.0,308472274.33332133,308472274.3333333
1144.0,308472274.33332133,308472274.3333333
1145.0,308472274.33332133,308472274.3333333
1146.0,308472274.33332133,308472274.3333333
1147.0,308472274.33332133,308472274.3333333
1148.0,308472274.33332133,308472274.3333333
1149.0,308472274.33332133,308472274.3333333
1150.0,308472274.33332133,308472274.3333333
1151.0,308472274.33332133,308472274.3333333
1152.0,308472274.33332133,308472274.3333333
1153.0,308472274.33332133,308472274.3333333
1154.0,308472274.33332133,308472274.3333333
1155.0,308472274.33332133,308472274.3333333
1156.0,308472274.33332133,308472274.3333333
1157.0,308472274.33332133,308472274.3333333
1158.0,308472274.33332133,308472274.3333333
1159.0,308472274.33332133,308472274.3333333
1160.0,308472274.33332133,308472274.3333333
1161.0,308472274.33332133,308472274.3333333
1162.0,308472274.33332133,308472274.3333333
1163.0,308472274.33332133,308472274.3333333
1164.0,308472274.33332133,308472274.3333333
1165.0,308472274.33332133,308472274.3333333
1166.0,308472274.33332133,308472274.3333333
1167.0,308472274.33332133,308472274.3333333
1168.0,308472274.33332133,308472274.3333333
1169.0,308472274.33332133,308472274.3333333
1170.0,308472274.33332133,308472274.3333333
1171.0,308472274.33332133,308472274.3333333
1172.0,308472274.33332133,308472274.3333333
1173.0,308472274.33332133,308472274.3333333
1174.0,308472274.33332133,308472274.3333333
1175.0,308472274.33332133,308472274.3333333
1176.0,308472274.33332133,308472274.3333333
1177.0,308472274.33332133,308472274.3333333
1178.0,308472274.33332133,308472274.3333333
1179.0,308472274.33332133,308472274.3333333
1180.0,308472274.33332133,308472274.3333333
1181.0,308472274.33332133,308472274.3333333
1182.0,308472274.33332133,308472274.3333333
1183.0,308472274.33332133,308472274.3333333
1184.0,308472274.33332133,308472274.3333333
1185.0,308472274.33332133,308472274.3333333
1186.0,308472274.33332133,308472274.3333333
1187.0,308472274.33332133,308472274.3333333
1188.0,308472274.33332133,308472274.3333333
1189.0,308472274.33332133,308472274.3333333
1190.0,308472274.33332133,308472274.3333333
1191.0,308472274.33332133,308472274.3333333
1192.0,308472274.33332133,308472274.3333333
1193.0,308472274.33332133,308472274.3333333
1194.0,308472274.33332133,308472274.3333333
1195.0,308472274.33332133,308472274.3333333
1196.0,308472274.33332133,308472274.3333333
1197.0,308472274.33332133,308472274.3333333
1198.0,308472274.33332133,308472274.3333333
1199.0,308472274.33332133,308472274.3333333
1200.0,308472274.33332133,308472274.3333333
1201.0,308472274.33332133,308472274.3333333
1202.0,308472274.33332133,308472274.3333333
1203.0,308472274.33332133,308472274.3333333
1204.0,308472274.33332133,308472274.3333333
1205.0,308472274.33332133,308472274.3333333
1206.0,308472274.33332133,308472274.3333333
1207.0,308472274.33332133,308472274.3333333
1208.0,308472274.33332133,308472274.3333333
1209.0,308472274.33332133,308472274.3333333
1210.0,308472274.33332133,308472274.3333333
1211.0,308472274.33332133,308472274.3333333
1212.0,308472274.33332133,308472274.3333333
1213.0,308472274.33332133,308472274.3333333
1214.0,308472274.33332133,308472274.3333333
1215.0,308472274.33332133,308472274.3333333
1216.0,308472274.33332133,308472274.3333333
1217.0,308472274.33332133,308472274.3333333
1218.0,308472274.33332133,308472274.3333333
1219.0,308472274.33332133,308472274.3333333
1220.0,308472274.33332133,308472274.3333333
1221.0,308472274.33332133,308472274.3333333
1222.0,308472274.33332133,308472274.3333333
1223.0,308472274.33332133,308472274.3333333
1224.0,308472274.33332133,308472274.3333333
1225.0,308472274.33332133,308472274.3333333
1226.0,308472274.33332133,308472274.3333333
1227.0,308472274.33332133,308472274.3333333
1228.0,308472274.33332133,308472274.3333333
1229.0,308472274.33332133,308472274.3333333
1230.0,308472274.33332133,308472274.3333333
1231.0,308472274.33332133,308472274.3333333
1232.0,308472274.33332133,308472274.3333333
1233.0,308472274.33332133,308472274.3333333
1234.0,308472274.33332133,308472274.3333333
1235.0,308472274.33332133,308472274.3333333
1236.0,308472274.33332133,308472274.3333333
1237.0,308472274.33332133,308472274.3333333
1238.0,308472274.33332133,308472274.3333333
1239.0,308472274.33332133,308472274.3333333
1240.0,308472274.33332133,308472274.3333333
1241.0,308472274.33332133,308472274.3333333
1242.0,308472274.33332133,308472274.3333333
1243.0,308472274.33332133,308472274.3333333
1244.0,308472274.33332133,308472274.3333333
1245.0,308472274.33332133,308472274.3333333
1246.0,308472274.33332133,308472274.3333333
1247.0,308472274.33332133,308472274.3333333
1248.0,308472274.33332133,308472274.3333333
1249.0,308472274.33332133,308472274.3333333
1250.0,308472274.33332133,308472274.3333333
1251.0,308472274.33332133,308472274.3333333
1252.0,308472274.33332133,308472274.3333333
1253.0,308472274.33332133,308472274.3333333
1254.0,308472274.33332133,308472274.3333333
1255.0,308472274.33332133,308472274.3333333
1256.0,308472274.33332133,308472274.3333333
1257.0,308472274.33332133,308472274.3333333
1258.0,308472274.33332133,308472274.3333333
1259.0,308472274.33332133,308472274.3333333
1260.0,308472274.33332133,308472274.3333333
1261.0,308472274.33332133,308472274.3333333
1262.0,308472274.33332133,308472274.3333333
1263.0,308472274.33332133,308472274.3333333
1264.0,308472274.33332133,308472274.3333333
1265.0,308472274.33332133,308472274.3333333
1266.0,308472274.33332133,308472274.3333333
1267.0,308472274.33332133,308472274.3333333
1268.0,308472274.33332133,308472274.3333333
1269.0,308472274.33332133,308472274.3333333
1270.0,308472274.33332133,308472274.3333333
1271.0,308472274.33332133,308472274.3333333
1272.0,308472274.33332133,308472274.3333333
1273.0,308472274.33332133,308472274.3333333
1274.0,308472274.33332133,308472274.3333333
1275.0,308472274.33332133,308472274.3333333
1276.0,308472274.33332133,308472274.3333333
1277.0,308472274.33332133,308472274.3333333
1278.0,308472274.33332133,308472274.3333333
1279.0,308472274.33332133,308472274.3333333
1280.0,308472274.33332133,308472274.3333333
1281.0,308472274.33332133,308472274.3333333
1282.0,308472274.33332133,308472274.3333333
1283.0,308472274.33332133,308472274.3333333
1284.0,308472274.33332133,308472274.3333333
1285.0,308472274.33332133,308472274.3333333
1286.0,308472274.33332133,308472274.3333333
1287.0,308472274.33332133,308472274.3333333
1288.0,308472274.33332133,308472274.3333333
1289.0,308472274.33332133,308472274.3333333
1290.0,308472274.33332133,308472274.3333333
1291.0,308472274.33332133,308472274.3333333
1292.0,308472274.33332133,308472274.3333333
1293.0,308472274.33332133,308472274.3333333
1294.0,308472274.33332133,308472274.3333333
1295.0,308472274.33332133,308472274.3333333
1296.0,308472274.33332133,308472274.3333333
1297.0,308472274.33332133,308472274.3333333
1298.0,308472274.33332133,308472274.3333333
1299.0,308472274.33332133,308472274.3333333
1300.0,308472274.33332133,308472274.3333333
1301.0,308472274.33332133,308472274.3333333
1302.0,308472274.33332133,308472274.3333333
1303.0,308472274.33332133,308472274.3333333
1304.0,308472274.33332133,308472274.3333333
1305.0,308472274.33332133,308472274.3333333
1306.0,308472274.33332133,308472274.3333333
1307.0,308472274.33332133,308472274.3333333
1308.0,308472274.33332133,308472274.3333333
1309.0,308472274.33332133,308472274.3333333
1310.0,308472274.33332133,308472274.3333333
1311.0,308472274.33332133,308472274.3333333
1312.0,308472274.33332133,308472274.3333333
1313.0,308472274.33332133,308472274.3333333
1314.0,308472274.33332133,308472274.3333333
1315.0,308472274.33332133,308472274.3333333
1316.0,308472274.33332133,308472274.3333333
1317.0,308472274.33332133,308472274.3333333
1318.0,308472274.33332133,308472274.3333333
1319.0,308472274.33332133,308472274.3333333
1320.0,308472274.33332133,308472274.3333333
1321.0,308472274.33332133,308472274.3333333
1322.0,308472274.33332133,308472274.3333333
1323.0,308472274.33332133,308472274.3333333
1324.0,308472274.33332133,308472274.3333333
1325.0,308472274.33332133,308472274.3333333
1326.0,308472274.33332133,308472274.3333333
1327.0,308472274.33332133,308472274.3333333
1328.0,308472274.33332133,308472274.3333333
1329.0,308472274.33332133,308472274.3333333
1330.0,308472274.33332133,308472274.3333333
1331.0,308472274.33332133,308472274.3333333
1332.0,308472274.33332133,308472274.3333333
1333.0,308472274.33332133,308472274.3333333
1334.0,308472274.33332133,308472274.3333333
1335.0,308472274.33332133,308472274.3333333
1336.0,308472274.33332133,308472274.3333333
1337.0,308472274.33332133,308472274.3333333
1338.0,308472274.33332133,308472274.3333333
1339.0,308472274.33332133,308472274.3333333
1340.0,308472274.33332133,308472274.3333333
1341.0,308472274.33332133,308472274.3333333
1342.0,308472274.33332133,308472274.3333333
1343.0,308472274.33332133,308472274.3333333
1344.0,308472274.33332133,308472274.3333333
1345.0,308472274.33332133,308472274.3333333
1346.0,308472274.33332133,308472274.3333333
1347.0,308472274.33332133,308472274.3333333
1348.0,308472274.33332133,308472274.3333333
1349.0,308472274.33332133,308472274.3333333
1350.0,308472274.33332133,308472274.3333333
1351.0,308472274.33332133,308472274.3333333
1352.0,308472274.33332133,308472274.3333333
1353.0,308472274.33332133,308472274.3333333
1354.0,308472274.33332133,308472274.3333333
1355.0,308472274.33332133,308472274.3333333
1356.0,308472274.33332133,308472274.3333333
1357.0,308472274.33332133,308472274.3333333
1358.0,308472274.33332133,308472274.3333333
1359.0,308472274.33332133,308472274.3333333
1360.0,308472274.33332133,308472274.3333333
1361.0,308472274.33332133,308472274.3333333
1362.0,308472274.33332133,308472274.3333333
1363.0,308472274.33332133,308472274.3333333
1364.0,308472274.33332133,308472274.3333333
1365.0,308472274.33332133,308472274.3333333
1366.0,308472274.33332133,308472274.3333333
1367.0,308472274.33332133,308472274.3333333
1368.0,308472274.33332133,308472274.3333333
1369.0,308472274.33332133,308472274.3333333
1370.0,308472274.33332133,308472274.3333333
1371.0,308472274.33332133,308472274.3333333
1372.0,308472274.33332133,308472274.3333333
1373.0,308472274.33332133,308472274.3333333
1374.0,308472274.33332133,308472274.3333333
1375.0,308472274.33332133,308472274.3333333
1376.0,308472274.33332133,308472274.3333333
1377.0,308472274.33332133,308472274.3333333
1378.0,308472274.33332133,308472274.3333333
1379.0,308472274.33332133,308472274.3333333
1380.0,308472274.33332133,308472274.3333333
1381.0,308472274.33332133,308472274.3333333
1382.0,308472274.33332133,308472274.3333333
1383.0,308472274.33332133,308472274.3333333
1384.0,308472274.33332133,308472274.3333333
1385.0,308472274.33332133,308472274.3333333
1386.0,308472274.33332133,308472274.3333333
1387.0,308472274.33332133,308472274.3333333
1388.0,308472274.33332133,308472274.3333333
1389.0,308472274.33332133,308472274.3333333
1390.0,308472274.33332133,308472274.3333333
1391.0,308472274.33332133,308472274.3333333
1392.0,308472274.33332133,308472274.3333333
1393.0,308472274.33332133,308472274.3333333
1394.0,308472274.33332133,308472274.3333333
1395.0,308472274.33332133,308472274.3333333
1396.0,308472274.33332133,308472274.3333333
1397.0,308472274.33332133,308472274.3333333
1398.0,308472274.33332133,308472274.3333333
1399.0,308472274.33332133,308472274.3333333
1400.0,308472274.33332133,308472274.3333333
1401.0,308472274.33332133,308472274.3333333
1402.0,308472274.33332133,308472274.3333333
1403.0,308472274.33332133,308472274.3333333
1404.0,308472274.33332133,308472274.3333333
1405.0,308472274.33332133,308472274.3333333
1406.0,308472274.33332133,308472274.3333333
1407.0,308472274.33332133,308472274.3333333
1408.0,308472274.33332133,308472274.3333333
1409.0,308472274.33332133,308472274.3333333
1410.0,308472274.33332133,308472274.3333333
1411.0,308472274.33332133,308472274.3333333
1412.0,308472274.33332133,308472274.3333333
1413.0,308472274.33332133,308472274.3333333
1414.0,308472274.33332133,308472274.3333333
1415.0,308472274.33332133,308472274.3333333
1416.0,308472274.33332133,308472274.3333333
1417.0,308472274.33332133,308472274.3333333
1418.0,308472274.33332133,308472274.3333333
1419.0,308472274.33332133,308472274.3333333
1420.0,308472274.33332133,308472274.3333333
1421.0,308472274.33332133,308472274.3333333
1422.0,308472274.33332133,308472274.3333333
1423.0,308472274.33332133,308472274.3333333
1424.0,308472274.33332133,308472274.3333333
1425.0,308472274.33332133,308472274.3333333
1426.0,308472274.33332133,308472274.3333333
1427.0,308472274.33332133,308472274.3333333
1428.0,308472274.33332133,308472274.3333333
1429.0,308472274.33332133,308472274.3333333
1430.0,308472274.33332133,308472274.3333333
1431.0,308472274.33332133,308472274.3333333
1432.0,308472274.33332133,308472274.3333333
1433.0,308472274.33332133,308472274.3333333
1434.0,308472274.33332133,308472274.3333333
1435.0,308472274.33332133,308472274.3333333
1436.0,308472274.33332133,308472274.3333333
1437.0,308472274.33332133,308472274.3333333
1438.0,308472274.33332133,308472274.3333333
1439.0,308472274.33332133,308472274.3333333
1440.0,308472274.33332133,308472274.3333333
1441.0,308472274.33332133,308472274.3333333
1442.0,308472274.33332133,308472274.3333333
1443.0,308472274.33332133,308472274.3333333
1444.0,308472274.33332133,308472274.3333333
1445.0,308472274.33332133,308472274.3333333
1446.0,308472274.33332133,308472274.3333333
1447.0,308472274.33332133,308472274.3333333
1448.0,308472274.33332133,308472274.3333333
1449.0,308472274.33332133,308472274.3333333
1450.0,308472274.33332133,308472274.3333333
1451.0,308472274.33332133,308472274.3333333
1452.0,308472274.33332133,308472274.3333333
1453.0,308472274.33332133,308472274.3333333
1454.0,308472274.33332133,308472274.3333333
1455.0,308472274.33332133,308472274.3333333
1456.0,308472274.33332133,308472274.3333333
1457.0,308472274.33332133,308472274.3333333
1458.0,308472274.33332133,308472274.3333333
1459.0,308472274.33332133,308472274.3333333
1460.0,308472274.33332133,308472274.3333333
1461.0,308472274.33332133,308472274.3333333
1462.0,308472274.33332133,308472274.3333333
1463.0,308472274.33332133,308472274.3333333
1464.0,308472274.33332133,308472274.3333333
1465.0,308472274.33332133,308472274.3333333
1466.0,308472274.33332133,308472274.3333333
1467.0,308472274.33332133,308472274.3333333
1468.0,308472274.33332133,308472274.3333333
1469.0,308472274.33332133,308472274.3333333
1470.0,308472274.33332133,308472274.3333333
1471.0,308472274.33332133,308472274.3333333
1472.0,308472274.33332133,308472274.3333333
1473.0,308472274.33332133,308472274.3333333
1474.0,308472274.33332133,308472274.3333333
1475.0,308472274.33332133,308472274.3333333
1476.0,308472274.33332133,308472274.3333333
1477.0,308472274.33332133,308472274.3333333
1478.0,308472274.33332133,308472274.3333333
1479.0,308472274.33332133,308472274.3333333
1480.0,308472274.33332133,308472274.3333333
1481.0,308472274.33332133,308472274.3333333
1482.0,308472274.33332133,308472274.3333333
1483.0,308472274.33332133,308472274.3333333
1484.0,308472274.33332133,308472274.3333333
1485.0,308472274.33332133,308472274.3333333
1486.0,308472274.33332133,308472274.3333333
1487.0,308472274.33332133,308472274.3333333
1488.0,308472274.33332133,308472274.3333333
1489.0,308472274.33332133,308472274.3333333
1490.0,308472274.33332133,308472274.3333333
1491.0,308472274.33332133,308472274.3333333
1492.0,308472274.33332133,308472274.3333333
1493.0,308472274.33332133,308472274.3333333
1494.0,308472274.33332133,308472274.3333333
1495.0,308472274.33332133,308472274.3333333
1496.0,308472274.33332133,308472274.3333333
1497.0,308472274.33332133,308472274.3333333
1498.0,308472274.33332133,308472274.3333333
1499.0,308472274.33332133,308472274.3333333
1500.0,308472274.33332133,308472274.3333333
1501.0,308472274.33332133,308472274.3333333
1502.0,308472274.33332133,308472274.3333333
1503.0,308472274.33332133,308472274.3333333
1504.0,308472274.33332133,308472274.3333333
1505.0,308472274.33332133,308472274.3333333
1506.0,308472274.33332133,308472274.3333333
1507.0,308472274.33332133,308472274.3333333
1508.0,308472274.33332133,308472274.3333333
1509.0,308472274.33332133,308472274.3333333
1510.0,308472274.33332133,308472274.3333333
1511.0,308472274.33332133,308472274.3333333
1512.0,308472274.33332133,308472274.3333333
1513.0,308472274.33332133,308472274.3333333
1514.0,308472274.33332133,308472274.3333333
1515.0,308472274.33332133,308472274.3333333
1516.0,308472274.33332133,308472274.3333333
1517.0,308472274.33332133,308472274.3333333
1518.0,308472274.33332133,308472274.3333333
1519.0,308472274.33332133,308472274.3333333
1520.0,308472274.33332133,308472274.3333333
1521.0,308472274.33332133,308472274.3333333
1522.0,308472274.33332133,308472274.3333333
1523.0,308472274.33332133,308472274.3333333
1524.0,308472274.33332133,308472274.3333333
1525.0,308472274.33332133,308472274.3333333
1526.0,308472274.33332133,308472274.3333333
1527.0,308472274.33332133,308472274.3333333
1528.0,308472274.33332133,308472274.3333333
1529.0,308472274.33332133,308472274.3333333
1530.0,308472274.33332133,308472274.3333333
1531.0,308472274.33332133,308472274.3333333
1532.0,308472274.33332133,308472274.3333333
1533.0,308472274.33332133,308472274.3333333
1534.0,308472274.33332133,308472274.3333333
1535.0,308472274.33332133,308472274.3333333
1536.0,308472274.33332133,308472274.3333333
1537.0,308472274.33332133,308472274.3333333
1538.0,308472274.33332133,308472274.3333333
1539.0,308472274.33332133,308472274.3333333
1540.0,308472274.33332133,308472274.3333333
1541.0,308472274.33332133,308472274.3333333
1542.0,308472274.33332133,308472274.3333333
1543.0,308472274.33332133,308472274.3333333
1544.0,308472274.33332133,308472274.3333333
1545.0,308472274.33332133,308472274.3333333
1546.0,308472274.33332133,308472274.3333333
1547.0,308472274.33332133,308472274.3333333
1548.0,308472274.33332133,308472274.3333333
1549.0,308472274.33332133,308472274.3333333
1550.0,308472274.33332133,308472274.3333333
1551.0,308472274.33332133,308472274.3333333
1552.0,308472274.33332133,308472274.3333333
1553.0,308472274.33332133,308472274.3333333
1554.0,308472274.33332133,308472274.3333333
1555.0,308472274.33332133,308472274.3333333
1556.0,308472274.33332133,308472274.3333333
1557.0,308472274.33332133,308472274.3333333
1558.0,308472274.33332133,308472274.3333333
1559.0,308472274.33332133,308472274.3333333
1560.0,308472274.33332133,308472274.3333333
1561.0,308472274.33332133,308472274.3333333
1562.0,308472274.33332133,308472274.3333333
1563.0,308472274.33332133,308472274.3333333
1564.0,308472274.33332133,308472274.3333333
1565.0,308472274.33332133,308472274.3333333
1566.0,308472274.33332133,308472274.3333333
1567.0,308472274.33332133,308472274.3333333
1568.0,308472274.33332133,308472274.3333333
1569.0,308472274.33332133,308472274.3333333
1570.0,308472274.33332133,308472274.3333333
1571.0,308472274.33332133,308472274.3333333
1572.0,308472274.33332133,308472274.3333333
1573.0,308472274.33332133,308472274.3333333
1574.0,308472274.33332133,308472274.3333333
1575.0,308472274.33332133,308472274.3333333
1576.0,308472274.33332133,308472274.3333333
1577.0,308472274.33332133,308472274.3333333
1578.0,308472274.33332133,308472274.3333333
1579.0,308472274.33332133,308472274.3333333
1580.0,308472274.33332133,308472274.3333333
1581.0,308472274.33332133,308472274.3333333
1582.0,308472274.33332133,308472274.3333333
1583.0,308472274.33332133,308472274.3333333
1584.0,308472274.33332133,308472274.3333333
1585.0,308472274.33332133,308472274.3333333
1586.0,308472274.33332133,308472274.3333333
1587.0,308472274.33332133,308472274.3333333
1588.0,308472274.33332133,308472274.3333333
1589.0,308472274.33332133,308472274.3333333
1590.0,308472274.33332133,308472274.3333333
1591.0,308472274.33332133,308472274.3333333
1592.0,308472274.33332133,308472274.3333333
1593.0,308472274.33332133,308472274.3333333
1594.0,308472274.33332133,308472274.3333333
1595.0,308472274.33332133,308472274.3333333
1596.0,308472274.33332133,308472274.3333333
1597.0,308472274.33332133,308472274.3333333
1598.0,308472274.33332133,308472274.3333333
1599.0,308472274.33332133,308472274.3333333
1600.0,308472274.33332133,308472274.3333333
1601.0,308472274.33332133,308472274.3333333
1602.0,308472274.33332133,308472274.3333333
1603.0,308472274.33332133,308472274.3333333
1604.0,308472274.33332133,308472274.3333333
1605.0,308472274.33332133,308472274.3333333
1606.0,308472274.33332133,308472274.3333333
1607.0,308472274.33332133,308472274.3333333
1608.0,308472274.33332133,308472274.3333333
1609.0,308472274.33332133,308472274.3333333
1610.0,308472274.33332133,308472274.3333333
1611.0,308472274.33332133,308472274.3333333
1612.0,308472274.33332133,308472274.3333333
1613.0,308472274.33332133,308472274.3333333
1614.0,308472274.33332133,308472274.3333333
1615.0,308472274.33332133,308472274.3333333
1616.0,308472274.33332133,308472274.3333333
1617.0,308472274.33332133,308472274.3333333
1618.0,308472274.33332133,308472274.3333333
1619.0,308472274.33332133,308472274.3333333
1620.0,308472274.33332133,308472274.3333333
1621.0,308472274.33332133,308472274.3333333
1622.0,308472274.33332133,308472274.3333333
1623.0,308472274.33332133,308472274.3333333
1624.0,308472274.33332133,308472274.3333333
1625.0,308472274.33332133,308472274.3333333
1626.0,308472274.33332133,308472274.3333333
1627.0,308472274.33332133,308472274.3333333
1628.0,308472274.33332133,308472274.3333333
1629.0,308472274.33332133,308472274.3333333
1630.0,308472274.33332133,308472274.3333333
1631.0,308472274.33332133,308472274.3333333
1632.0,308472274.33332133,308472274.3333333
1633.0,308472274.33332133,308472274.3333333
1634.0,308472274.33332133,308472274.3333333
1635.0,308472274.33332133,308472274.3333333
1636.0,308472274.33332133,308472274.3333333
1637.0,308472274.33332133,308472274.3333333
1638.0,308472274.33332133,308472274.3333333
1639.0,308472274.33332133,308472274.3333333
1640.0,308472274.33332133,308472274.3333333
1641.0,308472274.33332133,308472274.3333333
1642.0,308472274.33332133,308472274.3333333
1643.0,308472274.33332133,308472274.3333333
1644.0,308472274.33332133,308472274.3333333
1645.0,308472274.33332133,308472274.3333333
1646.0,308472274.33332133,308472274.3333333
1647.0,308472274.33332133,308472274.3333333
1648.0,308472274.33332133,308472274.3333333
1649.0,308472274.33332133,308472274.3333333
1650.0,308472274.33332133,308472274.3333333
1651.0,308472274.33332133,308472274.3333333
1652.0,308472274.33332133,308472274.3333333
1653.0,308472274.33332133,308472274.3333333
1654.0,308472274.33332133,308472274.3333333
1655.0,308472274.33332133,308472274.3333333
1656.0,308472274.33332133,308472274.3333333
1657.0,308472274.33332133,308472274.3333333
1658.0,308472274.33332133,308472274.3333333
1659.0,308472274.33332133,308472274.3333333
1660.0,308472274.33332133,308472274.3333333
1661.0,308472274.33332133,308472274.3333333
1662.0,308472274.33332133,308472274.3333333
1663.0,308472274.33332133,308472274.3333333
1664.0,308472274.33332133,308472274.3333333
1665.0,308472274.33332133,308472274.3333333
1666.0,308472274.33332133,308472274.3333333
1667.0,308472274.33332133,308472274.3333333
1668.0,308472274.33332133,308472274.3333333
1669.0,308472274.33332133,308472274.3333333
1670.0,308472274.33332133,308472274.3333333
1671.0,308472274.33332133,308472274.3333333
1672.0,308472274.33332133,308472274.3333333
1673.0,308472274.33332133,308472274.3333333
1674.0,308472274.33332133,308472274.3333333
1675.0,308472274.33332133,308472274.3333333
1676.0,308472274.33332133,308472274.3333333
1677.0,308472274.33332133,308472274.3333333
1678.0,308472274.33332133,308472274.3333333
1679.0,308472274.33332133,308472274.3333333
1680.0,308472274.33332133,308472274.3333333
1681.0,308472274.33332133,308472274.3333333
1682.0,308472274.33332133,308472274.3333333
1683.0,308472274.33332133,308472274.3333333
1684.0,308472274.33332133,308472274.3333333
1685.0,308472274.33332133,308472274.3333333
1686.0,308472274.33332133,308472274.3333333
1687.0,308472274.33332133,308472274.3333333
1688.0,308472274.33332133,308472274.3333333
1689.0,308472274.33332133,308472274.3333333
1690.0,308472274.33332133,308472274.3333333
1691.0,308472274.33332133,308472274.3333333
1692.0,308472274.33332133,308472274.3333333
1693.0,308472274.33332133,308472274.3333333
1694.0,308472274.33332133,308472274.3333333
1695.0,308472274.33332133,308472274.3333333
1696.0,308472274.33332133,308472274.3333333
1697.0,308472274.33332133,308472274.3333333
1698.0,308472274.33332133,308472274.3333333
1699.0,308472274.33332133,308472274.3333333
1700.0,308472274.33332133,308472274.3333333
1701.0,308472274.33332133,308472274.3333333
1702.0,308472274.33332133,308472274.3333333
1703.0,308472274.33332133,308472274.3333333
1704.0,308472274.33332133,308472274.3333333
1705.0,308472274.33332133,308472274.3333333
1706.0,308472274.33332133,308472274.3333333
1707.0,308472274.33332133,308472274.3333333
1708.0,308472274.33332133,308472274.3333333
1709.0,308472274.33332133,308472274.3333333
1710.0,308472274.33332133,308472274.3333333
1711.0,308472274.33332133,308472274.3333333
1712.0,308472274.33332133,308472274.3333333
1713.0,308472274.33332133,308472274.3333333
1714.0,308472274.33332133,308472274.3333333
1715.0,308472274.33332133,308472274.3333333
1716.0,308472274.33332133,308472274.3333333
1717.0,308472274.33332133,308472274.3333333
1718.0,308472274.33332133,308472274.3333333
1719.0,308472274.33332133,308472274.3333333
1720.0,308472274.33332133,308472274.3333333
1721.0,308472274.33332133,308472274.3333333
1722.0,308472274.33332133,308472274.3333333
1723.0,308472274.33332133,308472274.3333333
1724.0,308472274.33332133,308472274.3333333
1725.0,308472274.33332133,308472274.3333333
1726.0,308472274.33332133,308472274.3333333
1727.0,308472274.33332133,308472274.3333333
1728.0,308472274.33332133,308472274.3333333
1729.0,308472274.33332133,308472274.3333333
1730.0,308472274.33332133,308472274.3333333
1731.0,308472274.33332133,308472274.3333333
1732.0,308472274.33332133,308472274.3333333
1733.0,308472274.33332133,308472274.3333333
1734.0,308472274.33332133,308472274.3333333
1735.0,308472274.33332133,308472274.3333333
1736.0,308472274.33332133,308472274.3333333
1737.0,308472274.33332133,308472274.3333333
1738.0,308472274.33332133,308472274.3333333
1739.0,308472274.33332133,308472274.3333333
1740.0,308472274.33332133,308472274.3333333
1741.0,308472274.33332133,308472274.3333333
1742.0,308472274.33332133,308472274.3333333
1743.0,308472274.33332133,308472274.3333333
1744.0,308472274.33332133,308472274.3333333
1745.0,308472274.33332133,308472274.3333333
1746.0,308472274.33332133,308472274.3333333
1747.0,308472274.33332133,308472274.3333333
1748.0,308472274.33332133,308472274.3333333
1749.0,308472274.33332133,308472274.3333333
1750.0,308472274.33332133,308472274.3333333
1751.0,308472274.33332133,308472274.3333333
1752.0,308472274.33332133,308472274.3333333
1753.0,308472274.33332133,308472274.3333333
1754.0,308472274.33332133,308472274.3333333
1755.0,308472274.33332133,308472274.3333333
1756.0,308472274.33332133,308472274.3333333
1757.0,308472274.33332133,308472274.3333333
1758.0,308472274.33332133,308472274.3333333
1759.0,308472274.33332133,308472274.3333333
1760.0,308472274.33332133,308472274.3333333
1761.0,308472274.33332133,308472274.3333333
1762.0,308472274.33332133,308472274.3333333
1763.0,308472274.33332133,308472274.3333333
1764.0,308472274.33332133,308472274.3333333
1765.0,308472274.33332133,308472274.3333333
1766.0,308472274.33332133,308472274.3333333
1767.0,308472274.33332133,308472274.3333333
1768.0,308472274.33332133,308472274.3333333
1769.0,308472274.33332133,308472274.3333333
1770.0,308472274.33332133,308472274.3333333
1771.0,308472274.33332133,308472274.3333333
1772.0,308472274.33332133,308472274.3333333
1773.0,308472274.33332133,308472274.3333333
1774.0,308472274.33332133,308472274.3333333
1775.0,308472274.33332133,308472274.3333333
1776.0,308472274.33332133,308472274.3333333
1777.0,308472274.33332133,308472274.3333333
1778.0,308472274.33332133,308472274.3333333
1779.0,308472274.33332133,308472274.3333333
1780.0,308472274.33332133,308472274.3333333
1781.0,308472274.33332133,308472274.3333333
1782.0,308472274.33332133,308472274.3333333
1783.0,308472274.33332133,308472274.3333333
1784.0,308472274.33332133,308472274.3333333
1785.0,308472274.33332133,308472274.3333333
1786.0,308472274.33332133,308472274.3333333
1787.0,308472274.33332133,308472274.3333333
1788.0,308472274.33332133,308472274.3333333
1789.0,308472274.33332133,308472274.3333333
1790.0,308472274.33332133,308472274.3333333
1791.0,308472274.33332133,308472274.3333333
1792.0,308472274.33332133,308472274.3333333
1793.0,308472274.33332133,308472274.3333333
1794.0,308472274.33332133,308472274.3333333
1795.0,308472274.33332133,308472274.3333333
1796.0,308472274.33332133,308472274.3333333
1797.0,308472274.33332133,308472274.3333333
1798.0,308472274.33332133,308472274.3333333
1799.0,308472274.33332133,308472274.3333333
1800.0,308472274.33332133,308472274.3333333
1801.0,308472274.33332133,308472274.3333333
1802.0,308472274.33332133,308472274.3333333
1803.0,308472274.33332133,308472274.3333333
1804.0,308472274.33332133,308472274.3333333
1805.0,308472274.33332133,308472274.3333333
1806.0,308472274.33332133,308472274.3333333
1807.0,308472274.33332133,308472274.3333333
1808.0,308472274.33332133,308472274.3333333
1809.0,308472274.33332133,308472274.3333333
1810.0,308472274.33332133,308472274.3333333
1811.0,308472274.33332133,308472274.3333333
1812.0,308472274.33332133,308472274.3333333
1813.0,308472274.33332133,308472274.3333333
1814.0,308472274.33332133,308472274.3333333
1815.0,308472274.33332133,308472274.3333333
1816.0,308472274.33332133,308472274.3333333
1817.0,308472274.33332133,308472274.3333333
1818.0,308472274.33332133,308472274.3333333
1819.0,308472274.33332133,308472274.3333333
1820.0,308472274.33332133,308472274.3333333
1821.0,308472274.33332133,308472274.3333333
1822.0,308472274.33332133,308472274.3333333
1823.0,308472274.33332133,308472274.3333333
1824.0,308472274.33332133,308472274.3333333
1825.0,308472274.33332133,308472274.3333333
1826.0,308472274.33332133,308472274.3333333
1827.0,308472274.33332133,308472274.3333333
1828.0,308472274.33332133,308472274.3333333
1829.0,308472274.33332133,308472274.3333333
1830.0,308472274.33332133,308472274.3333333
1831.0,308472274.33332133,308472274.3333333
1832.0,308472274.33332133,308472274.3333333
1833.0,308472274.33332133,308472274.3333333
1834.0,308472274.33332133,308472274.3333333
1835.0,308472274.33332133,308472274.3333333
1836.0,308472274.33332133,308472274.3333333
1837.0,308472274.33332133,308472274.3333333
1838.0,308472274.33332133,308472274.3333333
1839.0,308472274.33332133,308472274.3333333
1840.0,308472274.33332133,308472274.3333333
1841.0,308472274.33332133,308472274.3333333
1842.0,308472274.33332133,308472274.3333333
1843.0,308472274.33332133,308472274.3333333
1844.0,308472274.33332133,308472274.3333333
1845.0,308472274.33332133,308472274.3333333
1846.0,308472274.33332133,308472274.3333333
1847.0,308472274.33332133,308472274.3333333
1848.0,308472274.33332133,308472274.3333333
1849.0,308472274.33332133,308472274.3333333
1850.0,308472274.33332133,308472274.3333333
1851.0,308472274.33332133,308472274.3333333
1852.0,308472274.33332133,308472274.3333333
1853.0,308472274.33332133,308472274.3333333
1854.0,308472274.33332133,308472274.3333333
1855.0,308472274.33332133,308472274.3333333
1856.0,308472274.33332133,308472274.3333333
1857.0,308472274.33332133,308472274.3333333
1858.0,308472274.33332133,308472274.3333333
1859.0,308472274.33332133,308472274.3333333
1860.0,308472274.33332133,308472274.3333333
1861.0,308472274.33332133,308472274.3333333
1862.0,308472274.33332133,308472274.3333333
1863.0,308472274.33332133,308472274.3333333
1864.0,308472274.33332133,308472274.3333333
1865.0,308472274.33332133,308472274.3333333
1866.0,308472274.33332133,308472274.3333333
1867.0,308472274.33332133,308472274.3333333
1868.0,308472274.33332133,308472274.3333333
1869.0,308472274.33332133,308472274.3333333
1870.0,308472274.33332133,308472274.3333333
1871.0,308472274.33332133,308472274.3333333
1872.0,308472274.33332133,308472274.3333333
1873.0,308472274.33332133,308472274.3333333
1874.0,308472274.33332133,308472274.3333333
1875.0,308472274.33332133,308472274.3333333
1876.0,308472274.33332133,308472274.3333333
1877.0,308472274.33332133,308472274.3333333
1878.0,308472274.33332133,308472274.3333333
1879.0,308472274.33332133,308472274.3333333
1880.0,308472274.33332133,308472274.3333333
1881.0,308472274.33332133,308472274.3333333
1882.0,308472274.33332133,308472274.3333333
1883.0,308472274.33332133,308472274.3333333
1884.0,308472274.33332133,308472274.3333333
1885.0,308472274.33332133,308472274.3333333
1886.0,308472274.33332133,308472274.3333333
1887.0,308472274.33332133,308472274.3333333
1888.0,308472274.33332133,308472274.3333333
1889.0,308472274.33332133,308472274.3333333
1890.0,308472274.33332133,308472274.3333333
1891.0,308472274.33332133,308472274.3333333
1892.0,308472274.33332133,308472274.3333333
1893.0,308472274.33332133,308472274.3333333
1894.0,308472274.33332133,308472274.3333333
1895.0,308472274.33332133,308472274.3333333
1896.0,308472274.33332133,308472274.3333333
1897.0,308472274.33332133,308472274.3333333
1898.0,308472274.33332133,308472274.3333333
1899.0,308472274.33332133,308472274.3333333
1900.0,308472274.33332133,308472274.3333333
1901.0,308472274.33332133,308472274.3333333
1902.0,308472274.33332133,308472274.3333333
1903.0,308472274.33332133,308472274.3333333
1904.0,308472274.33332133,308472274.3333333
1905.0,308472274.33332133,308472274.3333333
1906.0,308472274.33332133,308472274.3333333
1907.0,308472274.33332133,308472274.3333333
1908.0,308472274.33332133,308472274.3333333
1909.0,308472274.33332133,308472274.3333333
1910.0,308472274.33332133,308472274.3333333
1911.0,308472274.33332133,308472274.3333333
1912.0,308472274.33332133,308472274.3333333
1913.0,308472274.33332133,308472274.3333333
1914.0,308472274.33332133,308472274.3333333
1915.0,308472274.33332133,308472274.3333333
1916.0,308472274.33332133,308472274.3333333
1917.0,308472274.33332133,308472274.3333333
1918.0,308472274.33332133,308472274.3333333
1919.0,308472274.33332133,308472274.3333333
1920.0,308472274.33332133,308472274.3333333
1921.0,308472274.33332133,308472274.3333333
1922.0,308472274.33332133,308472274.3333333
1923.0,308472274.33332133,308472274.3333333
1924.0,308472274.33332133,308472274.3333333
1925.0,308472274.33332133,308472274.3333333
1926.0,308472274.33332133,308472274.3333333
1927.0,308472274.33332133,308472274.3333333
1928.0,308472274.33332133,308472274.3333333
1929.0,308472274.33332133,308472274.3333333
1930.0,308472274.33332133,308472274.3333333
1931.0,308472274.33332133,308472274.3333333
1932.0,308472274.33332133,308472274.3333333
1933.0,308472274.33332133,308472274.3333333
1934.0,308472274.33332133,308472274.3333333
1935.0,308472274.33332133,308472274.3333333
1936.0,308472274.33332133,308472274.3333333
1937.0,308472274.33332133,308472274.3333333
1938.0,308472274.33332133,308472274.3333333
1939.0,308472274.33332133,308472274.3333333
1940.0,308472274.33332133,308472274.3333333
1941.0,308472274.33332133,308472274.3333333
1942.0,308472274.33332133,308472274.3333333
1943.0,308472274.33332133,308472274.3333333
1944.0,308472274.33332133,308472274.3333333
1945.0,308472274.33332133,308472274.3333333
1946.0,308472274.33332133,308472274.3333333
1947.0,308472274.33332133,308472274.3333333
1948.0,308472274.33332133,308472274.3333333
1949.0,308472274.33332133,308472274.3333333
1950.0,308472274.33332133,308472274.3333333
1951.0,308472274.33332133,308472274.3333333
1952.0,308472274.33332133,308472274.3333333
1953.0,308472274.33332133,308472274.3333333
1954.0,308472274.33332133,308472274.3333333
1955.0,308472274.33332133,308472274.3333333
1956.0,308472274.33332133,308472274.3333333
1957.0,308472274.33332133,308472274.3333333
1958.0,308472274.33332133,308472274.3333333
1959.0,308472274.33332133,308472274.3333333
1960.0,308472274.33332133,308472274.3333333
1961.0,308472274.33332133,308472274.3333333
1962.0,308472274.33332133,308472274.3333333
1963.0,308472274.33332133,308472274.3333333
1964.0,308472274.33332133,308472274.3333333
1965.0,308472274.33332133,308472274.3333333
1966.0,308472274.33332133,308472274.3333333
1967.0,308472274.33332133,308472274.3333333
1968.0,308472274.33332133,308472274.3333333
1969.0,308472274.33332133,308472274.3333333
1970.0,308472274.33332133,308472274.3333333
1971.0,308472274.33332133,308472274.3333333
1972.0,308472274.33332133,308472274.3333333
1973.0,308472274.33332133,308472274.3333333
1974.0,308472274.33332133,308472274.3333333
1975.0,308472274.33332133,308472274.3333333
1976.0,308472274.33332133,308472274.3333333
1977.0,308472274.33332133,308472274.3333333
1978.0,308472274.33332133,308472274.3333333
1979.0,308472274.33332133,308472274.3333333
1980.0,308472274.33332133,308472274.3333333
1981.0,308472274.33332133,308472274.3333333
1982.0,308472274.33332133,308472274.3333333
1983.0,308472274.33332133,308472274.3333333
1984.0,308472274.33332133,308472274.3333333
1985.0,308472274.33332133,308472274.3333333
1986.0,308472274.33332133,308472274.3333333
1987.0,308472274.33332133,308472274.3333333
1988.0,308472274.33332133,308472274.3333333
1989.0,308472274.33332133,308472274.3333333
1990.0,308472274.33332133,308472274.3333333
1991.0,308472274.33332133,308472274.3333333
1992.0,308472274.33332133,308472274.3333333
1993.0,308472274.33332133,308472274.3333333
1994.0,308472274.33332133,308472274.3333333
1995.0,308472274.33332133,308472274.3333333
1996.0,308472274.33332133,308472274.3333333
1997.0,308472274.33332133,308472274.3333333
1998.0,308472274.33332133,308472274.3333333
1999.0,308472274.33332133,308472274.3333333
2000.0,308472274.33332133,308472274.3333333
2001.0,308472274.33332133,308472274.3333333
2002.0,308472274.33332133,308472274.3333333
2003.0,308472274.33332133,308472274.3333333
2004.0,308472274.33332133,308472274.3333333
2005.0,308472274.33332133,308472274.3333333
2006.0,308472274.33332133,308472274.3333333
2007.0,308472274.33332133,308472274.3333333
2008.0,308472274.33332133,308472274.3333333
2009.0,308472274.33332133,308472274.3333333
2010.0,308472274.33332133,308472274.3333333
2011.0,308472274.33332133,308472274.3333333
2012.0,308472274.33332133,308472274.3333333
2013.0,308472274.33332133,308472274.3333333
2014.0,308472274.33332133,308472274.3333333
2015.0,308472274.33332133,308472274.3333333
2016.0,308472274.33332133,308472274.3333333
2017.0,308472274.33332133,308472274.3333333
2018.0,308472274.33332133,308472274.3333333
2019.0,308472274.33332133,308472274.3333333
2020.0,308472274.33332133,308472274.3333333
2021.0,308472274.33332133,308472274.3333333
2022.0,308472274.33332133,308472274.3333333
2023.0,308472274.33332133,308472274.3333333
2024.0,308472274.33332133,308472274.3333333
2025.0,308472274.33332133,308472274.3333333
2026.0,308472274.33332133,308472274.3333333
2027.0,308472274.33332133,308472274.3333333
2028.0,308472274.33332133,308472274.3333333
2029.0,308472274.33332133,308472274.3333333
2030.0,308472274.33332133,308472274.3333333
2031.0,308472274.33332133,308472274.3333333
2032.0,308472274.33332133,308472274.3333333
2033.0,308472274.33332133,308472274.3333333
2034.0,308472274.33332133,308472274.3333333
2035.0,308472274.33332133,308472274.3333333
2036.0,308472274.33332133,308472274.3333333
2037.0,308472274.33332133,308472274.3333333
2038.0,308472274.33332133,308472274.3333333
2039.0,308472274.33332133,308472274.3333333
2040.0,308472274.33332133,308472274.3333333
2041.0,308472274.33332133,308472274.3333333
2042.0,308472274.33332133,308472274.3333333
2043.0,308472274.33332133,308472274.3333333
2044.0,308472274.33332133,308472274.3333333
2045.0,308472274.33332133,308472274.3333333
2046.0,308472274.33332133,308472274.3333333
2047.0,308472274.33332133,308472274.3333333
2048.0,308472274.33332133,308472274.3333333
2049.0,308472274.33332133,308472274.3333333
2050.0,308472274.33332133,308472274.3333333
2051.0,308472274.33332133,308472274.3333333
2052.0,308472274.33332133,308472274.3333333
2053.0,308472274.33332133,308472274.3333333
2054.0,308472274.33332133,308472274.3333333
2055.0,308472274.33332133,308472274.3333333
2056.0,308472274.33332133,308472274.3333333
2057.0,308472274.33332133,308472274.3333333
2058.0,308472274.33332133,308472274.3333333
2059.0,308472274.33332133,308472274.3333333
2060.0,308472274.33332133,308472274.3333333
2061.0,308472274.33332133,308472274.3333333
2062.0,308472274.33332133,308472274.3333333
2063.0,308472274.33332133,308472274.3333333
2064.0,308472274.33332133,308472274.3333333
2065.0,308472274.33332133,308472274.3333333
2066.0,308472274.33332133,308472274.3333333
2067.0,308472274.33332133,308472274.3333333
2068.0,308472274.33332133,308472274.3333333
2069.0,308472274.33332133,308472274.3333333
2070.0,308472274.33332133,308472274.3333333
2071.0,308472274.33332133,308472274.3333333
2072.0,308472274.33332133,308472274.3333333
2073.0,308472274.33332133,308472274.3333333
2074.0,308472274.33332133,308472274.3333333
2075.0,308472274.33332133,308472274.3333333
2076.0,308472274.33332133,308472274.3333333
2077.0,308472274.33332133,308472274.3333333
2078.0,308472274.33332133,308472274.3333333
2079.0,308472274.33332133,308472274.3333333
2080.0,308472274.33332133,308472274.3333333
2081.0,308472274.33332133,308472274.3333333
2082.0,308472274.33332133,308472274.3333333
2083.0,308472274.33332133,308472274.3333333
2084.0,308472274.33332133,308472274.3333333
2085.0,308472274.33332133,308472274.3333333
2086.0,308472274.33332133,308472274.3333333
2087.0,308472274.33332133,308472274.3333333
2088.0,308472274.33332133,308472274.3333333
2089.0,308472274.33332133,308472274.3333333
2090.0,308472274.33332133,308472274.3333333
2091.0,308472274.33332133,308472274.3333333
2092.0,308472274.33332133,308472274.3333333
2093.0,308472274.33332133,308472274.3333333
2094.0,308472274.33332133,308472274.3333333
2095.0,308472274.33332133,308472274.3333333
2096.0,308472274.33332133,308472274.3333333
2097.0,308472274.33332133,308472274.3333333
2098.0,308472274.33332133,308472274.3333333
2099.0,308472274.33332133,308472274.3333333
2100.0,308472274.33332133,308472274.3333333
2101.0,308472274.33332133,308472274.3333333
2102.0,308472274.33332133,308472274.3333333
2103.0,308472274.33332133,308472274.3333333
2104.0,308472274.33332133,308472274.3333333
2105.0,308472274.33332133,308472274.3333333
2106.0,308472274.33332133,308472274.3333333
2107.0,308472274.33332133,308472274.3333333
2108.0,308472274.33332133,308472274.3333333
2109.0,308472274.33332133,308472274.3333333
2110.0,308472274.33332133,308472274.3333333
2111.0,308472274.33332133,308472274.3333333
2112.0,308472274.33332133,308472274.3333333
2113.0,308472274.33332133,308472274.3333333
2114.0,308472274.33332133,308472274.3333333
2115.0,308472274.33332133,308472274.3333333
2116.0,308472274.33332133,308472274.3333333
2117.0,308472274.33332133,308472274.3333333
2118.0,308472274.33332133,308472274.3333333
2119.0,308472274.33332133,308472274.3333333
2120.0,308472274.33332133,308472274.3333333
2121.0,308472274.33332133,308472274.3333333
2122.0,308472274.33332133,308472274.3333333
2123.0,308472274.33332133,308472274.3333333
2124.0,308472274.33332133,308472274.3333333
2125.0,308472274.33332133,308472274.3333333
2126.0,308472274.33332133,308472274.3333333
2127.0,308472274.33332133,308472274.3333333
2128.0,308472274.33332133,308472274.3333333
2129.0,308472274.33332133,308472274.3333333
2130.0,308472274.33332133,308472274.3333333
2131.0,308472274.33332133,308472274.3333333
2132.0,308472274.33332133,308472274.3333333
2133.0,308472274.33332133,308472274.3333333
2134.0,308472274.33332133,308472274.3333333
2135.0,308472274.33332133,308472274.3333333
2136.0,308472274.33332133,308472274.3333333
2137.0,308472274.33332133,308472274.3333333
2138.0,308472274.33332133,308472274.3333333
2139.0,308472274.33332133,308472274.3333333
2140.0,308472274.33332133,308472274.3333333
2141.0,308472274.33332133,308472274.3333333
2142.0,308472274.33332133,308472274.3333333
2143.0,308472274.33332133,308472274.3333333
2144.0,308472274.33332133,308472274.3333333
2145.0,308472274.33332133,308472274.3333333
2146.0,308472274.33332133,308472274.3333333
2147.0,308472274.33332133,308472274.3333333
2148.0,308472274.33332133,308472274.3333333
2149.0,308472274.33332133,308472274.3333333
2150.0,308472274.33332133,308472274.3333333
2151.0,308472274.33332133,308472274.3333333
2152.0,308472274.33332133,308472274.3333333
2153.0,308472274.33332133,308472274.3333333
2154.0,308472274.33332133,308472274.3333333
2155.0,308472274.33332133,308472274.3333333
2156.0,308472274.33332133,308472274.3333333
2157.0,308472274.33332133,308472274.3333333
2158.0,308472274.33332133,308472274.3333333
2159.0,308472274.33332133,308472274.3333333
2160.0,308472274.33332133,308472274.3333333
2161.0,308472274.33332133,308472274.3333333
2162.0,308472274.33332133,308472274.3333333
2163.0,308472274.33332133,308472274.3333333
2164.0,308472274.33332133,308472274.3333333
2165.0,308472274.33332133,308472274.3333333
2166.0,308472274.33332133,308472274.3333333
2167.0,308472274.33332133,308472274.3333333
2168.0,308472274.33332133,308472274.3333333
2169.0,308472274.33332133,308472274.3333333
2170.0,308472274.33332133,308472274.3333333
2171.0,308472274.33332133,308472274.3333333
2172.0,308472274.33332133,308472274.3333333
2173.0,308472274.33332133,308472274.3333333
2174.0,308472274.33332133,308472274.3333333
2175.0,308472274.33332133,308472274.3333333
2176.0,308472274.33332133,308472274.3333333
2177.0,308472274.33332133,308472274.3333333
2178.0,308472274.33332133,308472274.3333333
2179.0,308472274.33332133,308472274.3333333
2180.0,308472274.33332133,308472274.3333333
2181.0,308472274.33332133,308472274.3333333
2182.0,308472274.33332133,308472274.3333333
2183.0,308472274.33332133,308472274.3333333
2184.0,308472274.33332133,308472274.3333333
2185.0,308472274.33332133,308472274.3333333
2186.0,308472274.33332133,308472274.3333333
2187.0,308472274.33332133,308472274.3333333
2188.0,308472274.33332133,308472274.3333333
2189.0,308472274.33332133,308472274.3333333
2190.0,308472274.33332133,308472274.3333333
2191.0,308472274.33332133,308472274.3333333
2192.0,308472274.33332133,308472274.3333333
2193.0,308472274.33332133,308472274.3333333
2194.0,308472274.33332133,308472274.3333333
2195.0,308472274.33332133,308472274.3333333
2196.0,308472274.33332133,308472274.3333333
2197.0,308472274.33332133,308472274.3333333
2198.0,308472274.33332133,308472274.3333333
2199.0,308472274.33332133,308472274.3333333
2200.0,308472274.33332133,308472274.3333333
2201.0,308472274.33332133,308472274.3333333
2202.0,308472274.33332133,308472274.3333333
2203.0,308472274.33332133,308472274.3333333
2204.0,308472274.33332133,308472274.3333333
2205.0,308472274.33332133,308472274.3333333
2206.0,308472274.33332133,308472274.3333333
2207.0,308472274.33332133,308472274.3333333
2208.0,308472274.33332133,308472274.3333333
2209.0,308472274.33332133,308472274.3333333
2210.0,308472274.33332133,308472274.3333333
2211.0,308472274.33332133,308472274.3333333
2212.0,308472274.33332133,308472274.3333333
2213.0,308472274.33332133,308472274.3333333
2214.0,308472274.33332133,308472274.3333333
2215.0,308472274.33332133,308472274.3333333
2216.0,308472274.33332133,308472274.3333333
2217.0,308472274.33332133,308472274.3333333
2218.0,308472274.33332133,308472274.3333333
2219.0,308472274.33332133,308472274.3333333
2220.0,308472274.33332133,308472274.3333333
2221.0,308472274.33332133,308472274.3333333
2222.0,308472274.33332133,308472274.3333333
2223.0,308472274.33332133,308472274.3333333
2224.0,308472274.33332133,308472274.3333333
2225.0,308472274.33332133,308472274.3333333
2226.0,308472274.33332133,308472274.3333333
2227.0,308472274.33332133,308472274.3333333
2228.0,308472274.33332133,308472274.3333333
2229.0,308472274.33332133,308472274.3333333
2230.0,308472274.33332133,308472274.3333333
2231.0,308472274.33332133,308472274.3333333
2232.0,308472274.33332133,308472274.3333333
2233.0,308472274.33332133,308472274.3333333
2234.0,308472274.33332133,308472274.3333333
2235.0,308472274.33332133,308472274.3333333
2236.0,308472274.33332133,308472274.3333333
2237.0,308472274.33332133,308472274.3333333
2238.0,308472274.33332133,308472274.3333333
2239.0,308472274.33332133,308472274.3333333
2240.0,308472274.33332133,308472274.3333333
2241.0,308472274.33332133,308472274.3333333
2242.0,308472274.33332133,308472274.3333333
2243.0,308472274.33332133,308472274.3333333
2244.0,308472274.33332133,308472274.3333333
2245.0,308472274.33332133,308472274.3333333
2246.0,308472274.33332133,308472274.3333333
2247.0,308472274.33332133,308472274.3333333
2248.0,308472274.33332133,308472274.3333333
2249.0,308472274.33332133,308472274.3333333
2250.0,308472274.33332133,308472274.3333333
2251.0,308472274.33332133,308472274.3333333
2252.0,308472274.33332133,308472274.3333333
2253.0,308472274.33332133,308472274.3333333
2254.0,308472274.33332133,308472274.3333333
2255.0,308472274.33332133,308472274.3333333
2256.0,308472274.33332133,308472274.3333333
2257.0,308472274.33332133,308472274.3333333
2258.0,308472274.33332133,308472274.3333333
2259.0,308472274.33332133,308472274.3333333
2260.0,308472274.33332133,308472274.3333333
2261.0,308472274.33332133,308472274.3333333
2262.0,308472274.33332133,308472274.3333333
2263.0,308472274.33332133,308472274.3333333
2264.0,308472274.33332133,308472274.3333333
2265.0,308472274.33332133,308472274.3333333
2266.0,308472274.33332133,308472274.3333333
2267.0,308472274.33332133,308472274.3333333
2268.0,308472274.33332133,308472274.3333333
2269.0,308472274.33332133,308472274.3333333
2270.0,308472274.33332133,308472274.3333333
2271.0,308472274.33332133,308472274.3333333
2272.0,308472274.33332133,308472274.3333333
2273.0,308472274.33332133,308472274.3333333
2274.0,308472274.33332133,308472274.3333333
2275.0,308472274.33332133,308472274.3333333
2276.0,308472274.33332133,308472274.3333333
2277.0,308472274.33332133,308472274.3333333
2278.0,308472274.33332133,308472274.3333333
2279.0,308472274.33332133,308472274.3333333
2280.0,308472274.33332133,308472274.3333333
2281.0,308472274.33332133,308472274.3333333
2282.0,308472274.33332133,308472274.3333333
2283.0,308472274.33332133,308472274.3333333
2284.0,308472274.33332133,308472274.3333333
2285.0,308472274.33332133,308472274.3333333
2286.0,308472274.33332133,308472274.3333333
2287.0,308472274.33332133,308472274.3333333
2288.0,308472274.33332133,308472274.3333333
2289.0,308472274.33332133,308472274.3333333
2290.0,308472274.33332133,308472274.3333333
2291.0,308472274.33332133,308472274.3333333
2292.0,308472274.33332133,308472274.3333333
2293.0,308472274.33332133,308472274.3333333
2294.0,308472274.33332133,308472274.3333333
2295.0,308472274.33332133,308472274.3333333
2296.0,308472274.33332133,308472274.3333333
2297.0,308472274.33332133,308472274.3333333
2298.0,308472274.33332133,308472274.3333333
2299.0,308472274.33332133,308472274.3333333
2300.0,308472274.33332133,308472274.3333333
2301.0,308472274.33332133,308472274.3333333
2302.0,308472274.33332133,308472274.3333333
2303.0,308472274.33332133,308472274.3333333
2304.0,308472274.33332133,308472274.3333333
2305.0,308472274.33332133,308472274.3333333
2306.0,308472274.33332133,308472274.3333333
2307.0,308472274.33332133,308472274.3333333
2308.0,308472274.33332133,308472274.3333333
2309.0,308472274.33332133,308472274.3333333
2310.0,308472274.33332133,308472274.3333333
2311.0,308472274.33332133,308472274.3333333
2312.0,308472274.33332133,308472274.3333333
2313.0,308472274.33332133,308472274.3333333
2314.0,308472274.33332133,308472274.3333333
2315.0,308472274.33332133,308472274.3333333
2316.0,308472274.33332133,308472274.3333333
2317.0,308472274.33332133,308472274.3333333
2318.0,308472274.33332133,308472274.3333333
2319.0,308472274.33332133,308472274.3333333
2320.0,308472274.33332133,308472274.3333333
2321.0,308472274.33332133,308472274.3333333
2322.0,308472274.33332133,308472274.3333333
2323.0,308472274.33332133,308472274.3333333
2324.0,308472274.33332133,308472274.3333333
2325.0,308472274.33332133,308472274.3333333
2326.0,308472274.33332133,308472274.3333333
2327.0,308472274.33332133,308472274.3333333
2328.0,308472274.33332133,308472274.3333333
2329.0,308472274.33332133,308472274.3333333
2330.0,308472274.33332133,308472274.3333333
2331.0,308472274.33332133,308472274.3333333
2332.0,308472274.33332133,308472274.3333333
2333.0,308472274.33332133,308472274.3333333
2334.0,308472274.33332133,308472274.3333333
2335.0,308472274.33332133,308472274.3333333
2336.0,308472274.33332133,308472274.3333333
2337.0,308472274.33332133,308472274.3333333
2338.0,308472274.33332133,308472274.3333333
2339.0,308472274.33332133,308472274.3333333
2340.0,308472274.33332133,308472274.3333333
2341.0,308472274.33332133,308472274.3333333
2342.0,308472274.33332133,308472274.3333333
2343.0,308472274.33332133,308472274.3333333
2344.0,308472274.33332133,308472274.3333333
2345.0,308472274.33332133,308472274.3333333
2346.0,308472274.33332133,308472274.3333333
2347.0,308472274.33332133,308472274.3333333
2348.0,308472274.33332133,308472274.3333333
2349.0,308472274.33332133,308472274.3333333
2350.0,308472274.33332133,308472274.3333333
2351.0,308472274.33332133,308472274.3333333
2352.0,308472274.33332133,308472274.3333333
2353.0,308472274.33332133,308472274.3333333
2354.0,308472274.33332133,308472274.3333333
2355.0,308472274.33332133,308472274.3333333
2356.0,308472274.33332133,308472274.3333333
2357.0,308472274.33332133,308472274.3333333
2358.0,308472274.33332133,308472274.3333333
2359.0,308472274.33332133,308472274.3333333
2360.0,308472274.33332133,308472274.3333333
2361.0,308472274.33332133,308472274.3333333
2362.0,308472274.33332133,308472274.3333333
2363.0,308472274.33332133,308472274.3333333
2364.0,308472274.33332133,308472274.3333333
2365.0,308472274.33332133,308472274.3333333
2366.0,308472274.33332133,308472274.3333333
2367.0,308472274.33332133,308472274.3333333
2368.0,308472274.33332133,308472274.3333333
2369.0,308472274.33332133,308472274.3333333
2370.0,308472274.33332133,308472274.3333333
2371.0,308472274.33332133,308472274.3333333
2372.0,308472274.33332133,308472274.3333333
2373.0,308472274.33332133,308472274.3333333
2374.0,308472274.33332133,308472274.3333333
2375.0,308472274.33332133,308472274.3333333
2376.0,308472274.33332133,308472274.3333333
2377.0,308472274.33332133,308472274.3333333
2378.0,308472274.33332133,308472274.3333333
2379.0,308472274.33332133,308472274.3333333
2380.0,308472274.33332133,308472274.3333333
2381.0,308472274.33332133,308472274.3333333
2382.0,308472274.33332133,308472274.3333333
2383.0,308472274.33332133,308472274.3333333
2384.0,308472274.33332133,308472274.3333333
2385.0,308472274.33332133,308472274.3333333
2386.0,308472274.33332133,308472274.3333333
2387.0,308472274.33332133,308472274.3333333
2388.0,308472274.33332133,308472274.3333333
2389.0,308472274.33332133,308472274.3333333
2390.0,308472274.33332133,308472274.3333333
2391.0,308472274.33332133,308472274.3333333
2392.0,308472274.33332133,308472274.3333333
2393.0,308472274.33332133,308472274.3333333
2394.0,308472274.33332133,308472274.3333333
2395.0,308472274.33332133,308472274.3333333
2396.0,308472274.33332133,308472274.3333333
2397.0,308472274.33332133,308472274.3333333
2398.0,308472274.33332133,308472274.3333333
2399.0,308472274.33332133,308472274.3333333
2400.0,308472274.33332133,308472274.3333333
2401.0,308472274.33332133,308472274.3333333
2402.0,308472274.33332133,308472274.3333333
2403.0,308472274.33332133,308472274.3333333
2404.0,308472274.33332133,308472274.3333333
2405.0,308472274.33332133,308472274.3333333
2406.0,308472274.33332133,308472274.3333333
2407.0,308472274.33332133,308472274.3333333
2408.0,308472274.33332133,308472274.3333333
2409.0,308472274.33332133,308472274.3333333
2410.0,308472274.33332133,308472274.3333333
2411.0,308472274.33332133,308472274.3333333
2412.0,308472274.33332133,308472274.3333333
2413.0,308472274.33332133,308472274.3333333
2414.0,308472274.33332133,308472274.3333333
2415.0,308472274.33332133,308472274.3333333
2416.0,308472274.33332133,308472274.3333333
2417.0,308472274.33332133,308472274.3333333
2418.0,308472274.33332133,308472274.3333333
2419.0,308472274.33332133,308472274.3333333
2420.0,308472274.33332133,308472274.3333333
2421.0,308472274.33332133,308472274.3333333
2422.0,308472274.33332133,308472274.3333333
2423.0,308472274.33332133,308472274.3333333
2424.0,308472274.33332133,308472274.3333333
2425.0,308472274.33332133,308472274.3333333
2426.0,308472274.33332133,308472274.3333333
2427.0,308472274.33332133,308472274.3333333
2428.0,308472274.33332133,308472274.3333333
2429.0,308472274.33332133,308472274.3333333
2430.0,308472274.33332133,308472274.3333333
2431.0,308472274.33332133,308472274.3333333
2432.0,308472274.33332133,308472274.3333333
2433.0,308472274.33332133,308472274.3333333
2434.0,308472274.33332133,308472274.3333333
2435.0,308472274.33332133,308472274.3333333
2436.0,308472274.33332133,308472274.3333333
2437.0,308472274.33332133,308472274.3333333
2438.0,308472274.33332133,308472274.3333333
2439.0,308472274.33332133,308472274.3333333
2440.0,308472274.33332133,308472274.3333333
2441.0,308472274.33332133,308472274.3333333
2442.0,308472274.33332133,308472274.3333333
2443.0,308472274.33332133,308472274.3333333
2444.0,308472274.33332133,308472274.3333333
2445.0,308472274.33332133,308472274.3333333
2446.0,308472274.33332133,308472274.3333333
2447.0,308472274.33332133,308472274.3333333
2448.0,308472274.33332133,308472274.3333333
2449.0,308472274.33332133,308472274.3333333
2450.0,308472274.33332133,308472274.3333333
2451.0,308472274.33332133,308472274.3333333
2452.0,308472274.33332133,308472274.3333333
2453.0,308472274.33332133,308472274.3333333
2454.0,308472274.33332133,308472274.3333333
2455.0,308472274.33332133,308472274.3333333
2456.0,308472274.33332133,308472274.3333333
2457.0,308472274.33332133,308472274.3333333
2458.0,308472274.33332133,308472274.3333333
2459.0,308472274.33332133,308472274.3333333
2460.0,308472274.33332133,308472274.3333333
2461.0,308472274.33332133,308472274.3333333
2462.0,308472274.33332133,308472274.3333333
2463.0,308472274.33332133,308472274.3333333
2464.0,308472274.33332133,308472274.3333333
2465.0,308472274.33332133,308472274.3333333
2466.0,308472274.33332133,308472274.3333333
2467.0,308472274.33332133,308472274.3333333
2468.0,308472274.33332133,308472274.3333333
2469.0,308472274.33332133,308472274.3333333
2470.0,308472274.33332133,308472274.3333333
2471.0,308472274.33332133,308472274.3333333
2472.0,308472274.33332133,308472274.3333333
2473.0,308472274.33332133,308472274.3333333
2474.0,308472274.33332133,308472274.3333333
2475.0,308472274.33332133,308472274.3333333
2476.0,308472274.33332133,308472274.3333333
2477.0,308472274.33332133,308472274.3333333
2478.0,308472274.33332133,308472274.3333333
2479.0,308472274.33332133,308472274.3333333
2480.0,308472274.33332133,308472274.3333333
2481.0,308472274.33332133,308472274.3333333
2482.0,308472274.33332133,308472274.3333333
2483.0,308472274.33332133,308472274.3333333
2484.0,308472274.33332133,308472274.3333333
2485.0,308472274.33332133,308472274.3333333
2486.0,308472274.33332133,308472274.3333333
2487.0,308472274.33332133,308472274.3333333
2488.0,308472274.33332133,308472274.3333333
2489.0,308472274.33332133,308472274.3333333
2490.0,308472274.33332133,308472274.3333333
2491.0,308472274.33332133,308472274.3333333
2492.0,308472274.33332133,308472274.3333333
2493.0,308472274.33332133,308472274.3333333
2494.0,308472274.33332133,308472274.3333333
2495.0,308472274.33332133,308472274.3333333
2496.0,308472274.33332133,308472274.3333333
2497.0,308472274.33332133,308472274.3333333
2498.0,308472274.33332133,308472274.3333333
2499.0,308472274.33332133,308472274.3333333
2500.0,308472274.33332133,308472274.3333333
2501.0,308472274.33332133,308472274.3333333
2502.0,308472274.33332133,308472274.3333333
2503.0,308472274.33332133,308472274.3333333
2504.0,308472274.33332133,308472274.3333333
2505.0,308472274.33332133,308472274.3333333
2506.0,308472274.33332133,308472274.3333333
2507.0,308472274.33332133,308472274.3333333
2508.0,308472274.33332133,308472274.3333333
2509.0,308472274.33332133,308472274.3333333
2510.0,308472274.33332133,308472274.3333333
2511.0,308472274.33332133,308472274.3333333
2512.0,308472274.33332133,308472274.3333333
2513.0,308472274.33332133,308472274.3333333
2514.0,308472274.33332133,308472274.3333333
2515.0,308472274.33332133,308472274.3333333
2516.0,308472274.33332133,308472274.3333333
2517.0,308472274.33332133,308472274.3333333
2518.0,308472274.33332133,308472274.3333333
2519.0,308472274.33332133,308472274.3333333
2520.0,308472274.33332133,308472274.3333333
2521.0,308472274.33332133,308472274.3333333
2522.0,308472274.33332133,308472274.3333333
2523.0,308472274.33332133,308472274.3333333
2524.0,308472274.33332133,308472274.3333333
2525.0,308472274.33332133,308472274.3333333
2526.0,308472274.33332133,308472274.3333333
2527.0,308472274.33332133,308472274.3333333
2528.0,308472274.33332133,308472274.3333333
2529.0,308472274.33332133,308472274.3333333
2530.0,308472274.33332133,308472274.3333333
2531.0,308472274.33332133,308472274.3333333
2532.0,308472274.33332133,308472274.3333333
2533.0,308472274.33332133,308472274.3333333
2534.0,308472274.33332133,308472274.3333333
2535.0,308472274.33332133,308472274.3333333
2536.0,308472274.33332133,308472274.3333333
2537.0,308472274.33332133,308472274.3333333
2538.0,308472274.33332133,308472274.3333333
2539.0,308472274.33332133,308472274.3333333
2540.0,308472274.33332133,308472274.3333333
2541.0,308472274.33332133,308472274.3333333
2542.0,308472274.33332133,308472274.3333333
2543.0,308472274.33332133,308472274.3333333
2544.0,308472274.33332133,308472274.3333333
2545.0,308472274.33332133,308472274.3333333
2546.0,308472274.33332133,308472274.3333333
2547.0,308472274.33332133,308472274.3333333
2548.0,308472274.33332133,308472274.3333333
2549.0,308472274.33332133,308472274.3333333
2550.0,308472274.33332133,308472274.3333333
2551.0,308472274.33332133,308472274.3333333
2552.0,308472274.33332133,308472274.3333333
2553.0,308472274.33332133,308472274.3333333
2554.0,308472274.33332133,308472274.3333333
2555.0,308472274.33332133,308472274.3333333
2556.0,308472274.33332133,308472274.3333333
2557.0,308472274.33332133,308472274.3333333
2558.0,308472274.33332133,308472274.3333333
2559.0,308472274.33332133,308472274.3333333
2560.0,308472274.33332133,308472274.3333333
2561.0,308472274.33332133,308472274.3333333
2562.0,308472274.33332133,308472274.3333333
2563.0,308472274.33332133,308472274.3333333
2564.0,308472274.33332133,308472274.3333333
2565.0,308472274.33332133,308472274.3333333
2566.0,308472274.33332133,308472274.3333333
2567.0,308472274.33332133,308472274.3333333
2568.0,308472274.33332133,308472274.3333333
2569.0,308472274.33332133,308472274.3333333
2570.0,308472274.33332133,308472274.3333333
2571.0,308472274.33332133,308472274.3333333
2572.0,308472274.33332133,308472274.3333333
2573.0,308472274.33332133,308472274.3333333
2574.0,308472274.33332133,308472274.3333333
2575.0,308472274.33332133,308472274.3333333
2576.0,308472274.33332133,308472274.3333333
2577.0,308472274.33332133,308472274.3333333
2578.0,308472274.33332133,308472274.3333333
2579.0,308472274.33332133,308472274.3333333
2580.0,308472274.33332133,308472274.3333333
2581.0,308472274.33332133,308472274.3333333
2582.0,308472274.33332133,308472274.3333333
2583.0,308472274.33332133,308472274.3333333
2584.0,308472274.33332133,308472274.3333333
2585.0,308472274.33332133,308472274.3333333
2586.0,308472274.33332133,308472274.3333333
2587.0,308472274.33332133,308472274.3333333
2588.0,308472274.33332133,308472274.3333333
2589.0,308472274.33332133,308472274.3333333
2590.0,308472274.33332133,308472274.3333333
2591.0,308472274.33332133,308472274.3333333
2592.0,308472274.33332133,308472274.3333333
2593.0,308472274.33332133,308472274.3333333
2594.0,308472274.33332133,308472274.3333333
2595.0,308472274.33332133,308472274.3333333
2596.0,308472274.33332133,308472274.3333333
2597.0,308472274.33332133,308472274.3333333
2598.0,308472274.33332133,308472274.3333333
2599.0,308472274.33332133,308472274.3333333
2600.0,308472274.33332133,308472274.3333333
2601.0,308472274.33332133,308472274.3333333
2602.0,308472274.33332133,308472274.3333333
2603.0,308472274.33332133,308472274.3333333
2604.0,308472274.33332133,308472274.3333333
2605.0,308472274.33332133,308472274.3333333
2606.0,308472274.33332133,308472274.3333333
2607.0,308472274.33332133,308472274.3333333
2608.0,308472274.33332133,308472274.3333333
2609.0,308472274.33332133,308472274.3333333
2610.0,308472274.33332133,308472274.3333333
2611.0,308472274.33332133,308472274.3333333
2612.0,308472274.33332133,308472274.3333333
2613.0,308472274.33332133,308472274.3333333
2614.0,308472274.33332133,308472274.3333333
2615.0,308472274.33332133,308472274.3333333
2616.0,308472274.33332133,308472274.3333333
2617.0,308472274.33332133,308472274.3333333
2618.0,308472274.33332133,308472274.3333333
2619.0,308472274.33332133,308472274.3333333
2620.0,308472274.33332133,308472274.3333333
2621.0,308472274.33332133,308472274.3333333
2622.0,308472274.33332133,308472274.3333333
2623.0,308472274.33332133,308472274.3333333
2624.0,308472274.33332133,308472274.3333333
2625.0,308472274.33332133,308472274.3333333
2626.0,308472274.33332133,308472274.3333333
2627.0,308472274.33332133,308472274.3333333
2628.0,308472274.33332133,308472274.3333333
2629.0,308472274.33332133,308472274.3333333
2630.0,308472274.33332133,308472274.3333333
2631.0,308472274.33332133,308472274.3333333
2632.0,308472274.33332133,308472274.3333333
2633.0,308472274.33332133,308472274.3333333
2634.0,308472274.33332133,308472274.3333333
2635.0,308472274.33332133,308472274.3333333
2636.0,308472274.33332133,308472274.3333333
2637.0,308472274.33332133,308472274.3333333
2638.0,308472274.33332133,308472274.3333333
2639.0,308472274.33332133,308472274.3333333
2640.0,308472274.33332133,308472274.3333333
2641.0,308472274.33332133,308472274.3333333
2642.0,308472274.33332133,308472274.3333333
2643.0,308472274.33332133,308472274.3333333
2644.0,308472274.33332133,308472274.3333333
2645.0,308472274.33332133,308472274.3333333
2646.0,308472274.33332133,308472274.3333333
2647.0,308472274.33332133,308472274.3333333
2648.0,308472274.33332133,308472274.3333333
2649.0,308472274.33332133,308472274.3333333
2650.0,308472274.33332133,308472274.3333333
2651.0,308472274.33332133,308472274.3333333
2652.0,308472274.33332133,308472274.3333333
2653.0,308472274.33332133,308472274.3333333
2654.0,308472274.33332133,308472274.3333333
2655.0,308472274.33332133,308472274.3333333
2656.0,308472274.33332133,308472274.3333333
2657.0,308472274.33332133,308472274.3333333
2658.0,308472274.33332133,308472274.3333333
2659.0,308472274.33332133,308472274.3333333
2660.0,308472274.33332133,308472274.3333333
2661.0,308472274.33332133,308472274.3333333
2662.0,308472274.33332133,308472274.3333333
2663.0,308472274.33332133,308472274.3333333
2664.0,308472274.33332133,308472274.3333333
2665.0,308472274.33332133,308472274.3333333
2666.0,308472274.33332133,308472274.3333333
2667.0,308472274.33332133,308472274.3333333
2668.0,308472274.33332133,308472274.3333333
2669.0,308472274.33332133,308472274.3333333
2670.0,308472274.33332133,308472274.3333333
2671.0,308472274.33332133,308472274.3333333
2672.0,308472274.33332133,308472274.3333333
2673.0,308472274.33332133,308472274.3333333
2674.0,308472274.33332133,308472274.3333333
2675.0,308472274.33332133,308472274.3333333
2676.0,308472274.33332133,308472274.3333333
2677.0,308472274.33332133,308472274.3333333
2678.0,308472274.33332133,308472274.3333333
2679.0,308472274.33332133,308472274.3333333
2680.0,308472274.33332133,308472274.3333333
2681.0,308472274.33332133,308472274.3333333
2682.0,308472274.33332133,308472274.3333333
2683.0,308472274.33332133,308472274.3333333
2684.0,308472274.33332133,308472274.3333333
2685.0,308472274.33332133,308472274.3333333
2686.0,308472274.33332133,308472274.3333333
2687.0,308472274.33332133,308472274.3333333
2688.0,308472274.33332133,308472274.3333333
2689.0,308472274.33332133,308472274.3333333
2690.0,308472274.33332133,308472274.3333333
2691.0,308472274.33332133,308472274.3333333
2692.0,308472274.33332133,308472274.3333333
2693.0,308472274.33332133,308472274.3333333
2694.0,308472274.33332133,308472274.3333333
2695.0,308472274.33332133,308472274.3333333
2696.0,308472274.33332133,308472274.3333333
2697.0,308472274.33332133,308472274.3333333
2698.0,308472274.33332133,308472274.3333333
2699.0,308472274.33332133,308472274.3333333
2700.0,308472274.33332133,308472274.3333333
2701.0,308472274.33332133,308472274.3333333
2702.0,308472274.33332133,308472274.3333333
2703.0,308472274.33332133,308472274.3333333
2704.0,308472274.33332133,308472274.3333333
2705.0,308472274.33332133,308472274.3333333
2706.0,308472274.33332133,308472274.3333333
2707.0,308472274.33332133,308472274.3333333
2708.0,308472274.33332133,308472274.3333333
2709.0,308472274.33332133,308472274.3333333
2710.0,308472274.33332133,308472274.3333333
2711.0,308472274.33332133,308472274.3333333
2712.0,308472274.33332133,308472274.3333333
2713.0,308472274.33332133,308472274.3333333
2714.0,308472274.33332133,308472274.3333333
2715.0,308472274.33332133,308472274.3333333
2716.0,308472274.33332133,308472274.3333333
2717.0,308472274.33332133,308472274.3333333
2718.0,308472274.33332133,308472274.3333333
2719.0,308472274.33332133,308472274.3333333
2720.0,308472274.33332133,308472274.3333333
2721.0,308472274.33332133,308472274.3333333
2722.0,308472274.33332133,308472274.3333333
2723.0,308472274.33332133,308472274.3333333
2724.0,308472274.33332133,308472274.3333333
2725.0,308472274.33332133,308472274.3333333
2726.0,308472274.33332133,308472274.3333333
2727.0,308472274.33332133,308472274.3333333
2728.0,308472274.33332133,308472274.3333333
2729.0,308472274.33332133,308472274.3333333
2730.0,308472274.33332133,308472274.3333333
2731.0,308472274.33332133,308472274.3333333
2732.0,308472274.33332133,308472274.3333333
2733.0,308472274.33332133,308472274.3333333
2734.0,308472274.33332133,308472274.3333333
2735.0,308472274.33332133,308472274.3333333
2736.0,308472274.33332133,308472274.3333333
2737.0,308472274.33332133,308472274.3333333
2738.0,308472274.33332133,308472274.3333333
2739.0,308472274.33332133,308472274.3333333
2740.0,308472274.33332133,308472274.3333333
2741.0,308472274.33332133,308472274.3333333
2742.0,308472274.33332133,308472274.3333333
2743.0,308472274.33332133,308472274.3333333
2744.0,308472274.33332133,308472274.3333333
2745.0,308472274.33332133,308472274.3333333
2746.0,308472274.33332133,308472274.3333333
2747.0,308472274.33332133,308472274.3333333
2748.0,308472274.33332133,308472274.3333333
2749.0,308472274.33332133,308472274.3333333
2750.0,308472274.33332133,308472274.3333333
2751.0,308472274.33332133,308472274.3333333
2752.0,308472274.33332133,308472274.3333333
2753.0,308472274.33332133,308472274.3333333
2754.0,308472274.33332133,308472274.3333333
2755.0,308472274.33332133,308472274.3333333
2756.0,308472274.33332133,308472274.3333333
2757.0,308472274.33332133,308472274.3333333
2758.0,308472274.33332133,308472274.3333333
2759.0,308472274.33332133,308472274.3333333
2760.0,308472274.33332133,308472274.3333333
2761.0,308472274.33332133,308472274.3333333
2762.0,308472274.33332133,308472274.3333333
2763.0,308472274.33332133,308472274.3333333
2764.0,308472274.33332133,308472274.3333333
2765.0,308472274.33332133,308472274.3333333
2766.0,308472274.33332133,308472274.3333333
2767.0,308472274.33332133,308472274.3333333
2768.0,308472274.33332133,308472274.3333333
2769.0,308472274.33332133,308472274.3333333
2770.0,308472274.33332133,308472274.3333333
2771.0,308472274.33332133,308472274.3333333
2772.0,308472274.33332133,308472274.3333333
2773.0,308472274.33332133,308472274.3333333
2774.0,308472274.33332133,308472274.3333333
2775.0,308472274.33332133,308472274.3333333
2776.0,308472274.33332133,308472274.3333333
2777.0,308472274.33332133,308472274.3333333
2778.0,308472274.33332133,308472274.3333333
2779.0,308472274.33332133,308472274.3333333
2780.0,308472274.33332133,308472274.3333333
2781.0,308472274.33332133,308472274.3333333
2782.0,308472274.33332133,308472274.3333333
2783.0,308472274.33332133,308472274.3333333
2784.0,308472274.33332133,308472274.3333333
2785.0,308472274.33332133,308472274.3333333
2786.0,308472274.33332133,308472274.3333333
2787.0,308472274.33332133,308472274.3333333
2788.0,308472274.33332133,308472274.3333333
2789.0,308472274.33332133,308472274.3333333
2790.0,308472274.33332133,308472274.3333333
2791.0,308472274.33332133,308472274.3333333
2792.0,308472274.33332133,308472274.3333333
2793.0,308472274.33332133,308472274.3333333
2794.0,308472274.33332133,308472274.3333333
2795.0,308472274.33332133,308472274.3333333
2796.0,308472274.33332133,308472274.3333333
2797.0,308472274.33332133,308472274.3333333
2798.0,308472274.33332133,308472274.3333333
2799.0,308472274.33332133,308472274.3333333
2800.0,308472274.33332133,308472274.3333333
2801.0,308472274.33332133,308472274.3333333
2802.0,308472274.33332133,308472274.3333333
2803.0,308472274.33332133,308472274.3333333
2804.0,308472274.33332133,308472274.3333333
2805.0,308472274.33332133,308472274.3333333
2806.0,308472274.33332133,308472274.3333333
2807.0,308472274.33332133,308472274.3333333
2808.0,308472274.33332133,308472274.3333333
2809.0,308472274.33332133,308472274.3333333
2810.0,308472274.33332133,308472274.3333333
2811.0,308472274.33332133,308472274.3333333
2812.0,308472274.33332133,308472274.3333333
2813.0,308472274.33332133,308472274.3333333
2814.0,308472274.33332133,308472274.3333333
2815.0,308472274.33332133,308472274.3333333
2816.0,308472274.33332133,308472274.3333333
2817.0,308472274.33332133,308472274.3333333
2818.0,308472274.33332133,308472274.3333333
2819.0,308472274.33332133,308472274.3333333
2820.0,308472274.33332133,308472274.3333333
2821.0,308472274.33332133,308472274.3333333
2822.0,308472274.33332133,308472274.3333333
2823.0,308472274.33332133,308472274.3333333
2824.0,308472274.33332133,308472274.3333333
2825.0,308472274.33332133,308472274.3333333
2826.0,308472274.33332133,308472274.3333333
2827.0,308472274.33332133,308472274.3333333
2828.0,308472274.33332133,308472274.3333333
2829.0,308472274.33332133,308472274.3333333
2830.0,308472274.33332133,308472274.3333333
2831.0,308472274.33332133,308472274.3333333
2832.0,308472274.33332133,308472274.3333333
2833.0,308472274.33332133,308472274.3333333
2834.0,308472274.33332133,308472274.3333333
2835.0,308472274.33332133,308472274.3333333
2836.0,308472274.33332133,308472274.3333333
2837.0,308472274.33332133,308472274.3333333
2838.0,308472274.33332133,308472274.3333333
2839.0,308472274.33332133,308472274.3333333
2840.0,308472274.33332133,308472274.3333333
2841.0,308472274.33332133,308472274.3333333
2842.0,308472274.33332133,308472274.3333333
2843.0,308472274.33332133,308472274.3333333
2844.0,308472274.33332133,308472274.3333333
2845.0,308472274.33332133,308472274.3333333
2846.0,308472274.33332133,308472274.3333333
2847.0,308472274.33332133,308472274.3333333
2848.0,308472274.33332133,308472274.3333333
2849.0,308472274.33332133,308472274.3333333
2850.0,308472274.33332133,308472274.3333333
2851.0,308472274.33332133,308472274.3333333
2852.0,308472274.33332133,308472274.3333333
2853.0,308472274.33332133,308472274.3333333
2854.0,308472274.33332133,308472274.3333333
2855.0,308472274.33332133,308472274.3333333
2856.0,308472274.33332133,308472274.3333333
2857.0,308472274.33332133,308472274.3333333
2858.0,308472274.33332133,308472274.3333333
2859.0,308472274.33332133,308472274.3333333
2860.0,308472274.33332133,308472274.3333333
2861.0,308472274.33332133,308472274.3333333
2862.0,308472274.33332133,308472274.3333333
2863.0,308472274.33332133,308472274.3333333
2864.0,308472274.33332133,308472274.3333333
2865.0,308472274.33332133,308472274.3333333
2866.0,308472274.33332133,308472274.3333333
2867.0,308472274.33332133,308472274.3333333
2868.0,308472274.33332133,308472274.3333333
2869.0,308472274.33332133,308472274.3333333
2870.0,308472274.33332133,308472274.3333333
2871.0,308472274.33332133,308472274.3333333
2872.0,308472274.33332133,308472274.3333333
2873.0,308472274.33332133,308472274.3333333
2874.0,308472274.33332133,308472274.3333333
2875.0,308472274.33332133,308472274.3333333
2876.0,308472274.33332133,308472274.3333333
2877.0,308472274.33332133,308472274.3333333
2878.0,308472274.33332133,308472274.3333333
2879.0,308472274.33332133,308472274.3333333
2880.0,308472274.33332133,308472274.3333333
2881.0,308472274.33332133,308472274.3333333
2882.0,308472274.33332133,308472274.3333333
2883.0,308472274.33332133,308472274.3333333
2884.0,308472274.33332133,308472274.3333333
2885.0,308472274.33332133,308472274.3333333
2886.0,308472274.33332133,308472274.3333333
2887.0,308472274.33332133,308472274.3333333
2888.0,308472274.33332133,308472274.3333333
2889.0,308472274.33332133,308472274.3333333
2890.0,308472274.33332133,308472274.3333333
2891.0,308472274.33332133,308472274.3333333
2892.0,308472274.33332133,308472274.3333333
2893.0,308472274.33332133,308472274.3333333
2894.0,308472274.33332133,308472274.3333333
2895.0,308472274.33332133,308472274.3333333
2896.0,308472274.33332133,308472274.3333333
2897.0,308472274.33332133,308472274.3333333
2898.0,308472274.33332133,308472274.3333333
2899.0,308472274.33332133,308472274.3333333
2900.0,308472274.33332133,308472274.3333333
2901.0,308472274.33332133,308472274.3333333
2902.0,308472274.33332133,308472274.3333333
2903.0,308472274.33332133,308472274.3333333
2904.0,308472274.33332133,308472274.3333333
2905.0,308472274.33332133,308472274.3333333
2906.0,308472274.33332133,308472274.3333333
2907.0,308472274.33332133,308472274.3333333
2908.0,308472274.33332133,308472274.3333333
2909.0,308472274.33332133,308472274.3333333
2910.0,308472274.33332133,308472274.3333333
2911.0,308472274.33332133,308472274.3333333
2912.0,308472274.33332133,308472274.3333333
2913.0,308472274.33332133,308472274.3333333
2914.0,308472274.33332133,308472274.3333333
2915.0,308472274.33332133,308472274.3333333
2916.0,308472274.33332133,308472274.3333333
2917.0,308472274.33332133,308472274.3333333
2918.0,308472274.33332133,308472274.3333333
2919.0,308472274.33332133,308472274.3333333
2920.0,308472274.33332133,308472274.3333333
2921.0,308472274.33332133,308472274.3333333
2922.0,308472274.33332133,308472274.3333333
2923.0,308472274.33332133,308472274.3333333
2924.0,308472274.33332133,308472274.3333333
2925.0,308472274.33332133,308472274.3333333
2926.0,308472274.33332133,308472274.3333333
2927.0,308472274.33332133,308472274.3333333
2928.0,308472274.33332133,308472274.3333333
2929.0,308472274.33332133,308472274.3333333
2930.0,308472274.33332133,308472274.3333333
2931.0,308472274.33332133,308472274.3333333
2932.0,308472274.33332133,308472274.3333333
2933.0,308472274.33332133,308472274.3333333
2934.0,308472274.33332133,308472274.3333333
2935.0,308472274.33332133,308472274.3333333
2936.0,308472274.33332133,308472274.3333333
2937.0,308472274.33332133,308472274.3333333
2938.0,308472274.33332133,308472274.3333333
2939.0,308472274.33332133,308472274.3333333
2940.0,308472274.33332133,308472274.3333333
2941.0,308472274.33332133,308472274.3333333
2942.0,308472274.33332133,308472274.3333333
2943.0,308472274.33332133,308472274.3333333
2944.0,308472274.33332133,308472274.3333333
2945.0,308472274.33332133,308472274.3333333
2946.0,308472274.33332133,308472274.3333333
2947.0,308472274.33332133,308472274.3333333
2948.0,308472274.33332133,308472274.3333333
2949.0,308472274.33332133,308472274.3333333
2950.0,308472274.33332133,308472274.3333333
2951.0,308472274.33332133,308472274.3333333
2952.0,308472274.33332133,308472274.3333333
2953.0,308472274.33332133,308472274.3333333
2954.0,308472274.33332133,308472274.3333333
2955.0,308472274.33332133,308472274.3333333
2956.0,308472274.33332133,308472274.3333333
2957.0,308472274.33332133,308472274.3333333
2958.0,308472274.33332133,308472274.3333333
2959.0,308472274.33332133,308472274.3333333
2960.0,308472274.33332133,308472274.3333333
2961.0,308472274.33332133,308472274.3333333
2962.0,308472274.33332133,308472274.3333333
2963.0,308472274.33332133,308472274.3333333
2964.0,308472274.33332133,308472274.3333333
2965.0,308472274.33332133,308472274.3333333
2966.0,308472274.33332133,308472274.3333333
2967.0,308472274.33332133,308472274.3333333
2968.0,308472274.33332133,308472274.3333333
2969.0,308472274.33332133,308472274.3333333
2970.0,308472274.33332133,308472274.3333333
2971.0,308472274.33332133,308472274.3333333
2972.0,308472274.33332133,308472274.3333333
2973.0,308472274.33332133,308472274.3333333
2974.0,308472274.33332133,308472274.3333333
2975.0,308472274.33332133,308472274.3333333
2976.0,308472274.33332133,308472274.3333333
2977.0,308472274.33332133,308472274.3333333
2978.0,308472274.33332133,308472274.3333333
2979.0,308472274.33332133,308472274.3333333
2980.0,308472274.33332133,308472274.3333333
2981.0,308472274.33332133,308472274.3333333
2982.0,308472274.33332133,308472274.3333333
2983.0,308472274.33332133,308472274.3333333
2984.0,308472274.33332133,308472274.3333333
2985.0,308472274.33332133,308472274.3333333
2986.0,308472274.33332133,308472274.3333333
2987.0,308472274.33332133,308472274.3333333
2988.0,308472274.33332133,308472274.3333333
2989.0,308472274.33332133,308472274.3333333
2990.0,308472274.33332133,308472274.3333333
2991.0,308472274.33332133,308472274.3333333
2992.0,308472274.33332133,308472274.3333333
2993.0,308472274.33332133,308472274.3333333
2994.0,308472274.33332133,308472274.3333333
2995.0,308472274.33332133,308472274.3333333
2996.0,308472274.33332133,308472274.3333333
2997.0,308472274.33332133,308472274.3333333
2998.0,308472274.33332133,308472274.3333333
2999.0,308472274.33332133,308472274.3333333
3000.0,308472274.33332133,308472274.3333333
3001.0,308472274.33332133,308472274.3333333
3002.0,308472274.33332133,308472274.3333333
3003.0,308472274.33332133,308472274.3333333
3004.0,308472274.33332133,308472274.3333333
3005.0,308472274.33332133,308472274.3333333
3006.0,308472274.33332133,308472274.3333333
3007.0,308472274.33332133,308472274.3333333
3008.0,308472274.33332133,308472274.3333333
3009.0,308472274.33332133,308472274.3333333
3010.0,308472274.33332133,308472274.3333333
3011.0,308472274.33332133,308472274.3333333
3012.0,308472274.33332133,308472274.3333333
3013.0,308472274.33332133,308472274.3333333
3014.0,308472274.33332133,308472274.3333333
3015.0,308472274.33332133,308472274.3333333
3016.0,308472274.33332133,308472274.3333333
3017.0,308472274.33332133,308472274.3333333
3018.0,308472274.33332133,308472274.3333333
3019.0,308472274.33332133,308472274.3333333
3020.0,308472274.33332133,308472274.3333333
3021.0,308472274.33332133,308472274.3333333
3022.0,308472274.33332133,308472274.3333333
3023.0,308472274.33332133,308472274.3333333
3024.0,308472274.33332133,308472274.3333333
3025.0,308472274.33332133,308472274.3333333
3026.0,308472274.33332133,308472274.3333333
3027.0,308472274.33332133,308472274.3333333
3028.0,308472274.33332133,308472274.3333333
3029.0,308472274.33332133,308472274.3333333
3030.0,308472274.33332133,308472274.3333333
3031.0,308472274.33332133,308472274.3333333
3032.0,308472274.33332133,308472274.3333333
3033.0,308472274.33332133,308472274.3333333
3034.0,308472274.33332133,308472274.3333333
3035.0,308472274.33332133,308472274.3333333
3036.0,308472274.33332133,308472274.3333333
3037.0,308472274.33332133,308472274.3333333
3038.0,308472274.33332133,308472274.3333333
3039.0,308472274.33332133,308472274.3333333
3040.0,308472274.33332133,308472274.3333333
3041.0,308472274.33332133,308472274.3333333
3042.0,308472274.33332133,308472274.3333333
3043.0,308472274.33332133,308472274.3333333
3044.0,308472274.33332133,308472274.3333333
3045.0,308472274.33332133,308472274.3333333
3046.0,308472274.33332133,308472274.3333333
3047.0,308472274.33332133,308472274.3333333
3048.0,308472274.33332133,308472274.3333333
3049.0,308472274.33332133,308472274.3333333
3050.0,308472274.33332133,308472274.3333333
3051.0,308472274.33332133,308472274.3333333
3052.0,308472274.33332133,308472274.3333333
3053.0,308472274.33332133,308472274.3333333
3054.0,308472274.33332133,308472274.3333333
3055.0,308472274.33332133,308472274.3333333
3056.0,308472274.33332133,308472274.3333333
3057.0,308472274.33332133,308472274.3333333
3058.0,308472274.33332133,308472274.3333333
3059.0,308472274.33332133,308472274.3333333
3060.0,308472274.33332133,308472274.3333333
3061.0,308472274.33332133,308472274.3333333
3062.0,308472274.33332133,308472274.3333333
3063.0,308472274.33332133,308472274.3333333
3064.0,308472274.33332133,308472274.3333333
3065.0,308472274.33332133,308472274.3333333
3066.0,308472274.33332133,308472274.3333333
3067.0,308472274.33332133,308472274.3333333
3068.0,308472274.33332133,308472274.3333333
3069.0,308472274.33332133,308472274.3333333
3070.0,308472274.33332133,308472274.3333333
3071.0,308472274.33332133,308472274.3333333
3072.0,308472274.33332133,308472274.3333333
3073.0,308472274.33332133,308472274.3333333
3074.0,308472274.33332133,308472274.3333333
3075.0,308472274.33332133,308472274.3333333
3076.0,308472274.33332133,308472274.3333333
3077.0,308472274.33332133,308472274.3333333
3078.0,308472274.33332133,308472274.3333333
3079.0,308472274.33332133,308472274.3333333
3080.0,308472274.33332133,308472274.3333333
3081.0,308472274.33332133,308472274.3333333
3082.0,308472274.33332133,308472274.3333333
3083.0,308472274.33332133,308472274.3333333
3084.0,308472274.33332133,308472274.3333333
3085.0,308472274.33332133,308472274.3333333
3086.0,308472274.33332133,308472274.3333333
3087.0,308472274.33332133,308472274.3333333
3088.0,308472274.33332133,308472274.3333333
3089.0,308472274.33332133,308472274.3333333
3090.0,308472274.33332133,308472274.3333333
3091.0,308472274.33332133,308472274.3333333
3092.0,308472274.33332133,308472274.3333333
3093.0,308472274.33332133,308472274.3333333
3094.0,308472274.33332133,308472274.3333333
3095.0,308472274.33332133,308472274.3333333
3096.0,308472274.33332133,308472274.3333333
3097.0,308472274.33332133,308472274.3333333
3098.0,308472274.33332133,308472274.3333333
3099.0,308472274.33332133,308472274.3333333
3100.0,308472274.33332133,308472274.3333333
3101.0,308472274.33332133,308472274.3333333
3102.0,308472274.33332133,308472274.3333333
3103.0,308472274.33332133,308472274.3333333
3104.0,308472274.33332133,308472274.3333333
3105.0,308472274.33332133,308472274.3333333
3106.0,308472274.33332133,308472274.3333333
3107.0,308472274.33332133,308472274.3333333
3108.0,308472274.33332133,308472274.3333333
3109.0,308472274.33332133,308472274.3333333
3110.0,308472274.33332133,308472274.3333333
3111.0,308472274.33332133,308472274.3333333
3112.0,308472274.33332133,308472274.3333333
3113.0,308472274.33332133,308472274.3333333
3114.0,308472274.33332133,308472274.3333333
3115.0,308472274.33332133,308472274.3333333
3116.0,308472274.33332133,308472274.3333333
3117.0,308472274.33332133,308472274.3333333
3118.0,308472274.33332133,308472274.3333333
3119.0,308472274.33332133,308472274.3333333
3120.0,308472274.33332133,308472274.3333333
3121.0,308472274.33332133,308472274.3333333
3122.0,308472274.33332133,308472274.3333333
3123.0,308472274.33332133,308472274.3333333
3124.0,308472274.33332133,308472274.3333333
3125.0,308472274.33332133,308472274.3333333
3126.0,308472274.33332133,308472274.3333333
3127.0,308472274.33332133,308472274.3333333
3128.0,308472274.33332133,308472274.3333333
3129.0,308472274.33332133,308472274.3333333
3130.0,308472274.33332133,308472274.3333333
3131.0,308472274.33332133,308472274.3333333
3132.0,308472274.33332133,308472274.3333333
3133.0,308472274.33332133,308472274.3333333
3134.0,308472274.33332133,308472274.3333333
3135.0,308472274.33332133,308472274.3333333
3136.0,308472274.33332133,308472274.3333333
3137.0,308472274.33332133,308472274.3333333
3138.0,308472274.33332133,308472274.3333333
3139.0,308472274.33332133,308472274.3333333
3140.0,308472274.33332133,308472274.3333333
3141.0,308472274.33332133,308472274.3333333
3142.0,308472274.33332133,308472274.3333333
3143.0,308472274.33332133,308472274.3333333
3144.0,308472274.33332133,308472274.3333333
3145.0,308472274.33332133,308472274.3333333
3146.0,308472274.33332133,308472274.3333333
3147.0,308472274.33332133,308472274.3333333
3148.0,308472274.33332133,308472274.3333333
3149.0,308472274.33332133,308472274.3333333
3150.0,308472274.33332133,308472274.3333333
3151.0,308472274.33332133,308472274.3333333
3152.0,308472274.33332133,308472274.3333333
3153.0,308472274.33332133,308472274.3333333
3154.0,308472274.33332133,308472274.3333333
3155.0,308472274.33332133,308472274.3333333
3156.0,308472274.33332133,308472274.3333333
3157.0,308472274.33332133,308472274.3333333
3158.0,308472274.33332133,308472274.3333333
3159.0,308472274.33332133,308472274.3333333
3160.0,308472274.33332133,308472274.3333333
3161.0,308472274.33332133,308472274.3333333
3162.0,308472274.33332133,308472274.3333333
3163.0,308472274.33332133,308472274.3333333
3164.0,308472274.33332133,308472274.3333333
3165.0,308472274.33332133,308472274.3333333
3166.0,308472274.33332133,308472274.3333333
3167.0,308472274.33332133,308472274.3333333
3168.0,308472274.33332133,308472274.3333333
3169.0,308472274.33332133,308472274.3333333
3170.0,308472274.33332133,308472274.3333333
3171.0,308472274.33332133,308472274.3333333
3172.0,308472274.33332133,308472274.3333333
3173.0,308472274.33332133,308472274.3333333
3174.0,308472274.33332133,308472274.3333333
3175.0,308472274.33332133,308472274.3333333
3176.0,308472274.33332133,308472274.3333333
3177.0,308472274.33332133,308472274.3333333
3178.0,308472274.33332133,308472274.3333333
3179.0,308472274.33332133,308472274.3333333
3180.0,308472274.33332133,308472274.3333333
3181.0,308472274.33332133,308472274.3333333
3182.0,308472274.33332133,308472274.3333333
3183.0,308472274.33332133,308472274.3333333
3184.0,308472274.33332133,308472274.3333333
3185.0,308472274.33332133,308472274.3333333
3186.0,308472274.33332133,308472274.3333333
3187.0,308472274.33332133,308472274.3333333
3188.0,308472274.33332133,308472274.3333333
3189.0,308472274.33332133,308472274.3333333
3190.0,308472274.33332133,308472274.3333333
3191.0,308472274.33332133,308472274.3333333
3192.0,308472274.33332133,308472274.3333333
3193.0,308472274.33332133,308472274.3333333
3194.0,308472274.33332133,308472274.3333333
3195.0,308472274.33332133,308472274.3333333
3196.0,308472274.33332133,308472274.3333333
3197.0,308472274.33332133,308472274.3333333
3198.0,308472274.33332133,308472274.3333333
3199.0,308472274.33332133,308472274.3333333
3200.0,308472274.33332133,308472274.3333333
3201.0,308472274.33332133,308472274.3333333
3202.0,308472274.33332133,308472274.3333333
3203.0,308472274.33332133,308472274.3333333
3204.0,308472274.33332133,308472274.3333333
3205.0,308472274.33332133,308472274.3333333
3206.0,308472274.33332133,308472274.3333333
3207.0,308472274.33332133,308472274.3333333
3208.0,308472274.33332133,308472274.3333333
3209.0,308472274.33332133,308472274.3333333
3210.0,308472274.33332133,308472274.3333333
3211.0,308472274.33332133,308472274.3333333
3212.0,308472274.33332133,308472274.3333333
3213.0,308472274.33332133,308472274.3333333
3214.0,308472274.33332133,308472274.3333333
3215.0,308472274.33332133,308472274.3333333
3216.0,308472274.33332133,308472274.3333333
3217.0,308472274.33332133,308472274.3333333
3218.0,308472274.33332133,308472274.3333333
3219.0,308472274.33332133,308472274.3333333
3220.0,308472274.33332133,308472274.3333333
3221.0,308472274.33332133,308472274.3333333
3222.0,308472274.33332133,308472274.3333333
3223.0,308472274.33332133,308472274.3333333
3224.0,308472274.33332133,308472274.3333333
3225.0,308472274.33332133,308472274.3333333
3226.0,308472274.33332133,308472274.3333333
3227.0,308472274.33332133,308472274.3333333
3228.0,308472274.33332133,308472274.3333333
3229.0,308472274.33332133,308472274.3333333
3230.0,308472274.33332133,308472274.3333333
3231.0,308472274.33332133,308472274.3333333
3232.0,308472274.33332133,308472274.3333333
3233.0,308472274.33332133,308472274.3333333
3234.0,308472274.33332133,308472274.3333333
3235.0,308472274.33332133,308472274.3333333
3236.0,308472274.33332133,308472274.3333333
3237.0,308472274.33332133,308472274.3333333
3238.0,308472274.33332133,308472274.3333333
3239.0,308472274.33332133,308472274.3333333
3240.0,308472274.33332133,308472274.3333333
3241.0,308472274.33332133,308472274.3333333
3242.0,308472274.33332133,308472274.3333333
3243.0,308472274.33332133,308472274.3333333
3244.0,308472274.33332133,308472274.3333333
3245.0,308472274.33332133,308472274.3333333
3246.0,308472274.33332133,308472274.3333333
3247.0,308472274.33332133,308472274.3333333
3248.0,308472274.33332133,308472274.3333333
3249.0,308472274.33332133,308472274.3333333
3250.0,308472274.33332133,308472274.3333333
3251.0,308472274.33332133,308472274.3333333
3252.0,308472274.33332133,308472274.3333333
3253.0,308472274.33332133,308472274.3333333
3254.0,308472274.33332133,308472274.3333333
3255.0,308472274.33332133,308472274.3333333
3256.0,308472274.33332133,308472274.3333333
3257.0,308472274.33332133,308472274.3333333
3258.0,308472274.33332133,308472274.3333333
3259.0,308472274.33332133,308472274.3333333
3260.0,308472274.33332133,308472274.3333333
3261.0,308472274.33332133,308472274.3333333
3262.0,308472274.33332133,308472274.3333333
3263.0,308472274.33332133,308472274.3333333
3264.0,308472274.33332133,308472274.3333333
3265.0,308472274.33332133,308472274.3333333
3266.0,308472274.33332133,308472274.3333333
3267.0,308472274.33332133,308472274.3333333
3268.0,308472274.33332133,308472274.3333333
3269.0,308472274.33332133,308472274.3333333
3270.0,308472274.33332133,308472274.3333333
3271.0,308472274.33332133,308472274.3333333
3272.0,308472274.33332133,308472274.3333333
3273.0,308472274.33332133,308472274.3333333
3274.0,308472274.33332133,308472274.3333333
3275.0,308472274.33332133,308472274.3333333
3276.0,308472274.33332133,308472274.3333333
3277.0,308472274.33332133,308472274.3333333
3278.0,308472274.33332133,308472274.3333333
3279.0,308472274.33332133,308472274.3333333
3280.0,308472274.33332133,308472274.3333333
3281.0,308472274.33332133,308472274.3333333
3282.0,308472274.33332133,308472274.3333333
3283.0,308472274.33332133,308472274.3333333
3284.0,308472274.33332133,308472274.3333333
3285.0,308472274.33332133,308472274.3333333
3286.0,308472274.33332133,308472274.3333333
3287.0,308472274.33332133,308472274.3333333
3288.0,308472274.33332133,308472274.3333333
3289.0,308472274.33332133,308472274.3333333
3290.0,308472274.33332133,308472274.3333333
3291.0,308472274.33332133,308472274.3333333
3292.0,308472274.33332133,308472274.3333333
3293.0,308472274.33332133,308472274.3333333
3294.0,308472274.33332133,308472274.3333333
3295.0,308472274.33332133,308472274.3333333
3296.0,308472274.33332133,308472274.3333333
3297.0,308472274.33332133,308472274.3333333
3298.0,308472274.33332133,308472274.3333333
3299.0,308472274.33332133,308472274.3333333
3300.0,308472274.33332133,308472274.3333333
3301.0,308472274.33332133,308472274.3333333
3302.0,308472274.33332133,308472274.3333333
3303.0,308472274.33332133,308472274.3333333
3304.0,308472274.33332133,308472274.3333333
3305.0,308472274.33332133,308472274.3333333
3306.0,308472274.33332133,308472274.3333333
3307.0,308472274.33332133,308472274.3333333
3308.0,308472274.33332133,308472274.3333333
3309.0,308472274.33332133,308472274.3333333
3310.0,308472274.33332133,308472274.3333333
3311.0,308472274.33332133,308472274.3333333
3312.0,308472274.33332133,308472274.3333333
3313.0,308472274.33332133,308472274.3333333
3314.0,308472274.33332133,308472274.3333333
3315.0,308472274.33332133,308472274.3333333
3316.0,308472274.33332133,308472274.3333333
3317.0,308472274.33332133,308472274.3333333
3318.0,308472274.33332133,308472274.3333333
3319.0,308472274.33332133,308472274.3333333
3320.0,308472274.33332133,308472274.3333333
3321.0,308472274.33332133,308472274.3333333
3322.0,308472274.33332133,308472274.3333333
3323.0,308472274.33332133,308472274.3333333
3324.0,308472274.33332133,308472274.3333333
3325.0,308472274.33332133,308472274.3333333
3326.0,308472274.33332133,308472274.3333333
3327.0,308472274.33332133,308472274.3333333
3328.0,308472274.33332133,308472274.3333333
3329.0,308472274.33332133,308472274.3333333
3330.0,308472274.33332133,308472274.3333333
3331.0,308472274.33332133,308472274.3333333
3332.0,308472274.33332133,308472274.3333333
3333.0,308472274.33332133,308472274.3333333
3334.0,308472274.33332133,308472274.3333333
3335.0,308472274.33332133,308472274.3333333
3336.0,308472274.33332133,308472274.3333333
3337.0,308472274.33332133,308472274.3333333
3338.0,308472274.33332133,308472274.3333333
3339.0,308472274.33332133,308472274.3333333
3340.0,308472274.33332133,308472274.3333333
3341.0,308472274.33332133,308472274.3333333
3342.0,308472274.33332133,308472274.3333333
3343.0,308472274.33332133,308472274.3333333
3344.0,308472274.33332133,308472274.3333333
3345.0,308472274.33332133,308472274.3333333
3346.0,308472274.33332133,308472274.3333333
3347.0,308472274.33332133,308472274.3333333
3348.0,308472274.33332133,308472274.3333333
3349.0,308472274.33332133,308472274.3333333
3350.0,308472274.33332133,308472274.3333333
3351.0,308472274.33332133,308472274.3333333
3352.0,308472274.33332133,308472274.3333333
3353.0,308472274.33332133,308472274.3333333
3354.0,308472274.33332133,308472274.3333333
3355.0,308472274.33332133,308472274.3333333
3356.0,308472274.33332133,308472274.3333333
3357.0,308472274.33332133,308472274.3333333
3358.0,308472274.33332133,308472274.3333333
3359.0,308472274.33332133,308472274.3333333
3360.0,308472274.33332133,308472274.3333333
3361.0,308472274.33332133,308472274.3333333
3362.0,308472274.33332133,308472274.3333333
3363.0,308472274.33332133,308472274.3333333
3364.0,308472274.33332133,308472274.3333333
3365.0,308472274.33332133,308472274.3333333
3366.0,308472274.33332133,308472274.3333333
3367.0,308472274.33332133,308472274.3333333
3368.0,308472274.33332133,308472274.3333333
3369.0,308472274.33332133,308472274.3333333
3370.0,308472274.33332133,308472274.3333333
3371.0,308472274.33332133,308472274.3333333
3372.0,308472274.33332133,308472274.3333333
3373.0,308472274.33332133,308472274.3333333
3374.0,308472274.33332133,308472274.3333333
3375.0,308472274.33332133,308472274.3333333
3376.0,308472274.33332133,308472274.3333333
3377.0,308472274.33332133,308472274.3333333
3378.0,308472274.33332133,308472274.3333333
3379.0,308472274.33332133,308472274.3333333
3380.0,308472274.33332133,308472274.3333333
3381.0,308472274.33332133,308472274.3333333
3382.0,308472274.33332133,308472274.3333333
3383.0,308472274.33332133,308472274.3333333
3384.0,308472274.33332133,308472274.3333333
3385.0,308472274.33332133,308472274.3333333
3386.0,308472274.33332133,308472274.3333333
3387.0,308472274.33332133,308472274.3333333
3388.0,308472274.33332133,308472274.3333333
3389.0,308472274.33332133,308472274.3333333
3390.0,308472274.33332133,308472274.3333333
3391.0,308472274.33332133,308472274.3333333
3392.0,308472274.33332133,308472274.3333333
3393.0,308472274.33332133,308472274.3333333
3394.0,308472274.33332133,308472274.3333333
3395.0,308472274.33332133,308472274.3333333
3396.0,308472274.33332133,308472274.3333333
3397.0,308472274.33332133,308472274.3333333
3398.0,308472274.33332133,308472274.3333333
3399.0,308472274.33332133,308472274.3333333
3400.0,308472274.33332133,308472274.3333333
3401.0,308472274.33332133,308472274.3333333
3402.0,308472274.33332133,308472274.3333333
3403.0,308472274.33332133,308472274.3333333
3404.0,308472274.33332133,308472274.3333333
3405.0,308472274.33332133,308472274.3333333
3406.0,308472274.33332133,308472274.3333333
3407.0,308472274.33332133,308472274.3333333
3408.0,308472274.33332133,308472274.3333333
3409.0,308472274.33332133,308472274.3333333
3410.0,308472274.33332133,308472274.3333333
3411.0,308472274.33332133,308472274.3333333
3412.0,308472274.33332133,308472274.3333333
3413.0,308472274.33332133,308472274.3333333
3414.0,308472274.33332133,308472274.3333333
3415.0,308472274.33332133,308472274.3333333
3416.0,308472274.33332133,308472274.3333333
3417.0,308472274.33332133,308472274.3333333
3418.0,308472274.33332133,308472274.3333333
3419.0,308472274.33332133,308472274.3333333
3420.0,308472274.33332133,308472274.3333333
3421.0,308472274.33332133,308472274.3333333
3422.0,308472274.33332133,308472274.3333333
3423.0,308472274.33332133,308472274.3333333
3424.0,308472274.33332133,308472274.3333333
3425.0,308472274.33332133,308472274.3333333
3426.0,308472274.33332133,308472274.3333333
3427.0,308472274.33332133,308472274.3333333
3428.0,308472274.33332133,308472274.3333333
3429.0,308472274.33332133,308472274.3333333
3430.0,308472274.33332133,308472274.3333333
3431.0,308472274.33332133,308472274.3333333
3432.0,308472274.33332133,308472274.3333333
3433.0,308472274.33332133,308472274.3333333
3434.0,308472274.33332133,308472274.3333333
3435.0,308472274.33332133,308472274.3333333
3436.0,308472274.33332133,308472274.3333333
3437.0,308472274.33332133,308472274.3333333
3438.0,308472274.33332133,308472274.3333333
3439.0,308472274.33332133,308472274.3333333
3440.0,308472274.33332133,308472274.3333333
3441.0,308472274.33332133,308472274.3333333
3442.0,308472274.33332133,308472274.3333333
3443.0,308472274.33332133,308472274.3333333
3444.0,308472274.33332133,308472274.3333333
3445.0,308472274.33332133,308472274.3333333
3446.0,308472274.33332133,308472274.3333333
3447.0,308472274.33332133,308472274.3333333
3448.0,308472274.33332133,308472274.3333333
3449.0,308472274.33332133,308472274.3333333
3450.0,308472274.33332133,308472274.3333333
3451.0,308472274.33332133,308472274.3333333
3452.0,308472274.33332133,308472274.3333333
3453.0,308472274.33332133,308472274.3333333
3454.0,308472274.33332133,308472274.3333333
3455.0,308472274.33332133,308472274.3333333
3456.0,308472274.33332133,308472274.3333333
3457.0,308472274.33332133,308472274.3333333
3458.0,308472274.33332133,308472274.3333333
3459.0,308472274.33332133,308472274.3333333
3460.0,308472274.33332133,308472274.3333333
3461.0,308472274.33332133,308472274.3333333
3462.0,308472274.33332133,308472274.3333333
3463.0,308472274.33332133,308472274.3333333
3464.0,308472274.33332133,308472274.3333333
3465.0,308472274.33332133,308472274.3333333
3466.0,308472274.33332133,308472274.3333333
3467.0,308472274.33332133,308472274.3333333
3468.0,308472274.33332133,308472274.3333333
3469.0,308472274.33332133,308472274.3333333
3470.0,308472274.33332133,308472274.3333333
3471.0,308472274.33332133,308472274.3333333
3472.0,308472274.33332133,308472274.3333333
3473.0,308472274.33332133,308472274.3333333
3474.0,308472274.33332133,308472274.3333333
3475.0,308472274.33332133,308472274.3333333
3476.0,308472274.33332133,308472274.3333333
3477.0,308472274.33332133,308472274.3333333
3478.0,308472274.33332133,308472274.3333333
3479.0,308472274.33332133,308472274.3333333
3480.0,308472274.33332133,308472274.3333333
3481.0,308472274.33332133,308472274.3333333
3482.0,308472274.33332133,308472274.3333333
3483.0,308472274.33332133,308472274.3333333
3484.0,308472274.33332133,308472274.3333333
3485.0,308472274.33332133,308472274.3333333
3486.0,308472274.33332133,308472274.3333333
3487.0,308472274.33332133,308472274.3333333
3488.0,308472274.33332133,308472274.3333333
3489.0,308472274.33332133,308472274.3333333
3490.0,308472274.33332133,308472274.3333333
3491.0,308472274.33332133,308472274.3333333
3492.0,308472274.33332133,308472274.3333333
3493.0,308472274.33332133,308472274.3333333
3494.0,308472274.33332133,308472274.3333333
3495.0,308472274.33332133,308472274.3333333
3496.0,308472274.33332133,308472274.3333333
3497.0,308472274.33332133,308472274.3333333
3498.0,308472274.33332133,308472274.3333333
3499.0,308472274.33332133,308472274.3333333
3500.0,308472274.33332133,308472274.3333333
3501.0,308472274.33332133,308472274.3333333
3502.0,308472274.33332133,308472274.3333333
3503.0,308472274.33332133,308472274.3333333
3504.0,308472274.33332133,308472274.3333333
3505.0,308472274.33332133,308472274.3333333
3506.0,308472274.33332133,308472274.3333333
3507.0,308472274.33332133,308472274.3333333
3508.0,308472274.33332133,308472274.3333333
3509.0,308472274.33332133,308472274.3333333
3510.0,308472274.33332133,308472274.3333333
3511.0,308472274.33332133,308472274.3333333
3512.0,308472274.33332133,308472274.3333333
3513.0,308472274.33332133,308472274.3333333
3514.0,308472274.33332133,308472274.3333333
3515.0,308472274.33332133,308472274.3333333
3516.0,308472274.33332133,308472274.3333333
3517.0,308472274.33332133,308472274.3333333
3518.0,308472274.33332133,308472274.3333333
3519.0,308472274.33332133,308472274.3333333
3520.0,308472274.33332133,308472274.3333333
3521.0,308472274.33332133,308472274.3333333
3522.0,308472274.33332133,308472274.3333333
3523.0,308472274.33332133,308472274.3333333
3524.0,308472274.33332133,308472274.3333333
3525.0,308472274.33332133,308472274.3333333
3526.0,308472274.33332133,308472274.3333333
3527.0,308472274.33332133,308472274.3333333
3528.0,308472274.33332133,308472274.3333333
3529.0,308472274.33332133,308472274.3333333
3530.0,308472274.33332133,308472274.3333333
3531.0,308472274.33332133,308472274.3333333
3532.0,308472274.33332133,308472274.3333333
3533.0,308472274.33332133,308472274.3333333
3534.0,308472274.33332133,308472274.3333333
3535.0,308472274.33332133,308472274.3333333
3536.0,308472274.33332133,308472274.3333333
3537.0,308472274.33332133,308472274.3333333
3538.0,308472274.33332133,308472274.3333333
3539.0,308472274.33332133,308472274.3333333
3540.0,308472274.33332133,308472274.3333333
3541.0,308472274.33332133,308472274.3333333
3542.0,308472274.33332133,308472274.3333333
3543.0,308472274.33332133,308472274.3333333
3544.0,308472274.33332133,308472274.3333333
3545.0,308472274.33332133,308472274.3333333
3546.0,308472274.33332133,308472274.3333333
3547.0,308472274.33332133,308472274.3333333
3548.0,308472274.33332133,308472274.3333333
3549.0,308472274.33332133,308472274.3333333
3550.0,308472274.33332133,308472274.3333333
3551.0,308472274.33332133,308472274.3333333
3552.0,308472274.33332133,308472274.3333333
3553.0,308472274.33332133,308472274.3333333
3554.0,308472274.33332133,308472274.3333333
3555.0,308472274.33332133,308472274.3333333
3556.0,308472274.33332133,308472274.3333333
3557.0,308472274.33332133,308472274.3333333
3558.0,308472274.33332133,308472274.3333333
3559.0,308472274.33332133,308472274.3333333
3560.0,308472274.33332133,308472274.3333333
3561.0,308472274.33332133,308472274.3333333
3562.0,308472274.33332133,308472274.3333333
3563.0,308472274.33332133,308472274.3333333
3564.0,308472274.33332133,308472274.3333333
3565.0,308472274.33332133,308472274.3333333
3566.0,308472274.33332133,308472274.3333333
3567.0,308472274.33332133,308472274.3333333
3568.0,308472274.33332133,308472274.3333333
3569.0,308472274.33332133,308472274.3333333
3570.0,308472274.33332133,308472274.3333333
3571.0,308472274.33332133,308472274.3333333
3572.0,308472274.33332133,308472274.3333333
3573.0,308472274.33332133,308472274.3333333
3574.0,308472274.33332133,308472274.3333333
3575.0,308472274.33332133,308472274.3333333
3576.0,308472274.33332133,308472274.3333333
3577.0,308472274.33332133,308472274.3333333
3578.0,308472274.33332133,308472274.3333333
3579.0,308472274.33332133,308472274.3333333
3580.0,308472274.33332133,308472274.3333333
3581.0,308472274.33332133,308472274.3333333
3582.0,308472274.33332133,308472274.3333333
3583.0,308472274.33332133,308472274.3333333
3584.0,308472274.33332133,308472274.3333333
3585.0,308472274.33332133,308472274.3333333
3586.0,308472274.33332133,308472274.3333333
3587.0,308472274.33332133,308472274.3333333
3588.0,308472274.33332133,308472274.3333333
3589.0,308472274.33332133,308472274.3333333
3590.0,308472274.33332133,308472274.3333333
3591.0,308472274.33332133,308472274.3333333
3592.0,308472274.33332133,308472274.3333333
3593.0,308472274.33332133,308472274.3333333
3594.0,308472274.33332133,308472274.3333333
3595.0,308472274.33332133,308472274.3333333
3596.0,308472274.33332133,308472274.3333333
3597.0,308472274.33332133,308472274.3333333
3598.0,308472274.33332133,308472274.3333333
3599.0,308472274.33332133,308472274.3333333


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n4.csv <==
1.0,19998.772450202356,20047.510598779118
2.0,20007.812167535685,20027.82312191057
3.0,20010.151539995884,20021.687883754774
4.0,20011.102790181412,20018.81852646001
5.0,20011.522287393567,20016.770304688507
6.0,20011.72341473311,20015.386417455036
7.0,20011.844398938312,20014.869896301116
8.0,20011.923189945555,20014.69815433926
9.0,20011.97745486843,20014.27437779159
10.0,20012.011634399954,20014.189616198582
11.0,20012.03535747046,20014.17091004695
12.0,20012.05332845788,20014.03935489449
13.0,20012.067674778973,20014.182448111114
14.0,20012.078634496207,20013.950389222227
15.0,20012.08801458299,20013.930412617407
16.0,20012.0951408825,20013.457753000002
17.0,20012.100968343002,20013.32029821671
18.0,20012.104966205534,20013.212043666666
19.0,20012.108145287948,20013.232210444447
20.0,20012.110589907392,20013.431929047623
21.0,20012.11256761482,20013.44257986091
22.0,20012.11417805905,20013.241996820332
23.0,20012.115585737956,20013.227099111115
24.0,20012.11682200161,20013.227099111115
25.0,20012.117896983094,20013.231794000007
26.0,20012.11886660306,20013.252237
27.0,20012.119733672345,20013.245594666667
28.0,20012.120522463356,20013.245594666667
29.0,20012.12116655319,20013.41535344445
30.0,20012.121692491608,20013.204797444447
31.0,20012.122160115166,20013.204797444447
32.0,20012.12261634524,20013.204797444447
33.0,20012.123062306153,20013.204797444447
34.0,20012.123506949272,20013.18974992271
35.0,20012.123949779358,20013.204797444447
36.0,20012.12439088345,20013.204797444447
37.0,20012.124830125194,20013.192094073558
38.0,20012.125268730157,20013.204797444447
39.0,20012.12570560914,20013.203161070924
40.0,20012.12613567762,20013.203468021915
41.0,20012.126559844444,20013.187867353972
42.0,20012.12698024022,20013.204797444447
43.0,20012.12739425532,20013.183822111114
44.0,20012.127804025953,20013.19729531793
45.0,20012.128209241404,20013.204797444447
46.0,20012.12851561391,20013.204797444447
47.0,20012.128788978414,20013.204797444447
48.0,20012.129066060017,20013.204797444447
49.0,20012.129344294117,20013.217950888895
50.0,20012.129626144684,20013.217950888895
51.0,20012.129911269258,20013.217950888895
52.0,20012.13019868451,20013.19697555556
53.0,20012.1304881,20013.217950888895
54.0,20012.13077650599,20013.19697555556
55.0,20012.131068192433,20013.217950888895
56.0,20012.13135923182,20013.19697555556
57.0,20012.131638716586,20013.217950888895
58.0,20012.131919695865,20013.217950888895
59.0,20012.132201564476,20013.137728333335
60.0,20012.13246192944,20013.1308948605
61.0,20012.132702758172,20013.10908188889
62.0,20012.132940753,20013.08810655556
63.0,20012.133177114312,20013.099747333337
64.0,20012.133262395786,20012.21856388889
65.0,20012.133279695445,20012.212829625103
66.0,20012.133296159966,20012.19758855556
67.0,20012.133311612743,20012.215787741832
68.0,20012.133326212563,20012.21856388889
69.0,20012.133339766584,20012.21856388889
70.0,20012.133352404762,20012.21856388889
71.0,20012.133364155237,20012.21856388889
72.0,20012.133375105594,20012.21856388889
73.0,20012.133385372545,20012.20992698693
74.0,20012.133395055556,20012.21856388889
75.0,20012.133404172746,20012.19758855556
76.0,20012.13341265947,20012.21856388889
77.0,20012.133420640475,20012.21856388889
78.0,20012.133428159315,20012.21856388889
79.0,20012.13343513509,20012.204077327737
80.0,20012.133441765614,20012.215654901058
81.0,20012.133447921813,20012.21856388889
82.0,20012.133453803923,20012.21856388889
83.0,20012.133459400164,20012.21856388889
84.0,20012.133464590428,20012.21856388889
85.0,20012.133469405795,20012.21856388889
86.0,20012.133474075395,20012.21856388889
87.0,20012.133478354117,20012.20256831095
88.0,20012.1334823373,20012.21856388889
89.0,20012.133486215687,20012.19758855556
90.0,20012.133489831336,20012.21856388889
91.0,20012.133493247988,20012.217347927537
92.0,20012.13349642926,20012.20211560592
93.0,20012.1334994716,20012.209863009877
94.0,20012.133502324723,20012.21856388889
95.0,20012.13350492723,20012.21856388889
96.0,20012.133507442042,20012.21856388889
97.0,20012.133509831765,20012.200985968706
98.0,20012.133512104017,20012.21856388889
99.0,20012.133514161906,20012.21856388889
100.0,20012.13351614868,20012.211622411673
101.0,20012.13351808415,20012.19758855556
102.0,20012.133519823485,20012.21856388889
103.0,20012.13352152496,20012.21856388889
104.0,20012.13352302124,20012.21856388889
105.0,20012.13352450476,20012.20238291746
106.0,20012.13352588567,20012.218259898553
107.0,20012.13352724412,20012.20172238037
108.0,20012.133528418068,20012.210566099922
109.0,20012.133529573526,20012.21856388889
110.0,20012.13353063889,20012.21856388889
111.0,20012.13353165211,20012.21856388889
112.0,20012.133532650234,20012.21856388889
113.0,20012.133533541273,20012.20028538413
114.0,20012.133534321758,20012.21856388889
115.0,20012.13353509557,20012.215630275834
116.0,20012.13353587191,20012.19758855556
117.0,20012.133536555557,20012.19758855556
118.0,20012.13353722222,20012.19758855556
119.0,20012.133537871017,20012.21856388889
120.0,20012.133538444446,20012.21856388889
121.0,20012.133539,20012.200626362453
122.0,20012.13353954321,20012.19758855556
123.0,20012.133540100313,20012.21856388889
124.0,20012.133540555555,20012.19758855556
125.0,20012.133540983483,20012.19758855556
126.0,20012.13354133333,20012.21856388889
127.0,20012.133541777777,20012.21856388889
128.0,20012.133542111107,20012.21856388889
129.0,20012.133542464442,20012.21856388889
130.0,20012.13354277778,20012.21784555556
131.0,20012.133543083713,20012.21856388889
132.0,20012.133543397256,20012.21856388889
133.0,20012.13354366667,20012.20557915873
134.0,20012.133543888885,20012.21856388889
135.0,20012.13354411111,20012.21856388889
136.0,20012.133544333334,20012.21353555556
137.0,20012.13354455556,20012.21856388889
138.0,20012.133544777775,20012.209884440614
139.0,20012.133545,20012.19758855556
140.0,20012.133545222223,20012.21856388889
141.0,20012.133545333334,20012.197732222223
142.0,20012.133545555553,20012.202473222223
143.0,20012.133545666664,20012.210115490743
144.0,20012.133545777775,20012.21856388889
145.0,20012.133546,20012.21856388889
146.0,20012.133546111112,20012.21856388889
147.0,20012.133546222223,20012.216423548754
148.0,20012.13354633333,20012.21856388889
149.0,20012.133546444442,20012.19758855556
150.0,20012.133546555553,20012.209943888894
151.0,20012.133546666664,20012.19758855556
152.0,20012.13354677778,20012.21856388889
153.0,20012.13354677778,20012.21856388889
154.0,20012.13354688889,20012.19758855556
155.0,20012.133547,20012.20928908164
156.0,20012.133547,20012.19758855556
157.0,20012.133547,20012.19758855556
158.0,20012.133547,20012.19758855556
159.0,20012.133547,20012.19758855556
160.0,20012.133547,20012.19758855556
161.0,20012.133547,20012.19758855556
162.0,20012.133547,20012.19758855556
163.0,20012.133547,20012.19758855556
164.0,20012.133547,20012.19758855556
165.0,20012.133547,20012.19758855556
166.0,20012.133547,20012.19758855556
167.0,20012.133547,20012.19758855556
168.0,20012.133547,20012.19758855556
169.0,20012.133547,20012.19758855556
170.0,20012.133547,20012.19758855556
171.0,20012.133547,20012.19758855556
172.0,20012.133547,20012.19758855556
173.0,20012.133547,20012.19758855556
174.0,20012.133547,20012.19758855556
175.0,20012.133547,20012.19758855556
176.0,20012.133547,20012.19758855556
177.0,20012.133547,20012.19758855556
178.0,20012.133547,20012.19758855556
179.0,20012.133547,20012.19758855556
180.0,20012.133547,20012.19758855556
181.0,20012.133547,20012.19758855556
182.0,20012.133547,20012.19758855556
183.0,20012.133547,20012.19758855556
184.0,20012.133547,20012.19758855556
185.0,20012.133547,20012.19758855556
186.0,20012.133547,20012.19758855556
187.0,20012.133547,20012.19758855556
188.0,20012.133547,20012.19758855556
189.0,20012.133547,20012.19758855556
190.0,20012.133547,20012.19758855556
191.0,20012.133547,20012.19758855556
192.0,20012.133547,20012.19758855556
193.0,20012.133547,20012.19758855556
194.0,20012.133547,20012.19758855556
195.0,20012.133547,20012.19758855556
196.0,20012.133547,20012.19758855556
197.0,20012.133547,20012.19758855556
198.0,20012.133547,20012.19758855556
199.0,20012.133547,20012.19758855556
200.0,20012.133547,20012.19758855556
201.0,20012.133547,20012.19758855556
202.0,20012.133547,20012.19758855556
203.0,20012.133547,20012.19758855556
204.0,20012.133547,20012.19758855556
205.0,20012.133547,20012.19758855556
206.0,20012.133547,20012.19758855556
207.0,20012.133547,20012.19758855556
208.0,20012.133547,20012.19758855556
209.0,20012.133547,20012.19758855556
210.0,20012.133547,20012.19758855556
211.0,20012.133547,20012.19758855556
212.0,20012.133547,20012.19758855556
213.0,20012.133547,20012.19758855556
214.0,20012.133547,20012.19758855556
215.0,20012.133547,20012.19758855556
216.0,20012.133547,20012.19758855556
217.0,20012.133547,20012.19758855556
218.0,20012.133547,20012.19758855556
219.0,20012.133547,20012.19758855556
220.0,20012.133547,20012.19758855556
221.0,20012.133547,20012.19758855556
222.0,20012.133547,20012.19758855556
223.0,20012.133547,20012.19758855556
224.0,20012.133547,20012.19758855556
225.0,20012.133547,20012.19758855556
226.0,20012.133547,20012.19758855556
227.0,20012.133547,20012.19758855556
228.0,20012.133547,20012.19758855556
229.0,20012.133547,20012.19758855556
230.0,20012.133547,20012.19758855556
231.0,20012.133547,20012.19758855556
232.0,20012.133547,20012.19758855556
233.0,20012.133547,20012.19758855556
234.0,20012.133547,20012.19758855556
235.0,20012.133547,20012.19758855556
236.0,20012.133547,20012.19758855556
237.0,20012.133547,20012.19758855556
238.0,20012.133547,20012.19758855556
239.0,20012.133547,20012.19758855556
240.0,20012.133547,20012.19758855556
241.0,20012.133547,20012.19758855556
242.0,20012.133547,20012.19758855556
243.0,20012.133547,20012.19758855556
244.0,20012.133547,20012.19758855556
245.0,20012.133547,20012.19758855556
246.0,20012.133547,20012.19758855556
247.0,20012.133547,20012.19758855556
248.0,20012.133547,20012.19758855556
249.0,20012.133547,20012.19758855556
250.0,20012.133547,20012.19758855556
251.0,20012.133547,20012.19758855556
252.0,20012.133547,20012.19758855556
253.0,20012.133547,20012.19758855556
254.0,20012.133547,20012.19758855556
255.0,20012.133547,20012.19758855556
256.0,20012.133547,20012.19758855556
257.0,20012.133547,20012.19758855556
258.0,20012.133547,20012.19758855556
259.0,20012.133547,20012.19758855556
260.0,20012.133547,20012.19758855556
261.0,20012.133547,20012.19758855556
262.0,20012.133547,20012.19758855556
263.0,20012.133547,20012.19758855556
264.0,20012.133547,20012.19758855556
265.0,20012.133547,20012.19758855556
266.0,20012.133547,20012.19758855556
267.0,20012.133547,20012.19758855556
268.0,20012.133547,20012.19758855556
269.0,20012.133547,20012.19758855556
270.0,20012.133547,20012.19758855556
271.0,20012.133547,20012.19758855556
272.0,20012.133547,20012.19758855556
273.0,20012.133547,20012.19758855556
274.0,20012.133547,20012.19758855556
275.0,20012.133547,20012.19758855556
276.0,20012.133547,20012.19758855556
277.0,20012.133547,20012.19758855556
278.0,20012.133547,20012.19758855556
279.0,20012.133547,20012.19758855556
280.0,20012.133547,20012.19758855556
281.0,20012.133547,20012.19758855556
282.0,20012.133547,20012.19758855556
283.0,20012.133547,20012.19758855556
284.0,20012.133547,20012.19758855556
285.0,20012.133547,20012.19758855556
286.0,20012.133547,20012.19758855556
287.0,20012.133547,20012.19758855556
288.0,20012.133547,20012.19758855556
289.0,20012.133547,20012.19758855556
290.0,20012.133547,20012.19758855556
291.0,20012.133547,20012.19758855556
292.0,20012.133547,20012.19758855556
293.0,20012.133547,20012.19758855556
294.0,20012.133547,20012.19758855556
295.0,20012.133547,20012.19758855556
296.0,20012.133547,20012.19758855556
297.0,20012.133547,20012.19758855556
298.0,20012.133547,20012.19758855556
299.0,20012.133547,20012.19758855556
300.0,20012.133547,20012.19758855556
301.0,20012.133547,20012.19758855556
302.0,20012.133547,20012.19758855556
303.0,20012.133547,20012.19758855556
304.0,20012.133547,20012.19758855556
305.0,20012.133547,20012.19758855556
306.0,20012.133547,20012.19758855556
307.0,20012.133547,20012.19758855556
308.0,20012.133547,20012.19758855556
309.0,20012.133547,20012.19758855556
310.0,20012.133547,20012.19758855556
311.0,20012.133547,20012.19758855556
312.0,20012.133547,20012.19758855556
313.0,20012.133547,20012.19758855556
314.0,20012.133547,20012.19758855556
315.0,20012.133547,20012.19758855556
316.0,20012.133547,20012.19758855556
317.0,20012.133547,20012.19758855556
318.0,20012.133547,20012.19758855556
319.0,20012.133547,20012.19758855556
320.0,20012.133547,20012.19758855556
321.0,20012.133547,20012.19758855556
322.0,20012.133547,20012.19758855556
323.0,20012.133547,20012.19758855556
324.0,20012.133547,20012.19758855556
325.0,20012.133547,20012.19758855556
326.0,20012.133547,20012.19758855556
327.0,20012.133547,20012.19758855556
328.0,20012.133547,20012.19758855556
329.0,20012.133547,20012.19758855556
330.0,20012.133547,20012.19758855556
331.0,20012.133547,20012.19758855556
332.0,20012.133547,20012.19758855556
333.0,20012.133547,20012.19758855556
334.0,20012.133547,20012.19758855556
335.0,20012.133547,20012.19758855556
336.0,20012.133547,20012.19758855556
337.0,20012.133547,20012.19758855556
338.0,20012.133547,20012.19758855556
339.0,20012.133547,20012.19758855556
340.0,20012.133547,20012.19758855556
341.0,20012.133547,20012.19758855556
342.0,20012.133547,20012.19758855556
343.0,20012.133547,20012.19758855556
344.0,20012.133547,20012.19758855556
345.0,20012.133547,20012.19758855556
346.0,20012.133547,20012.19758855556
347.0,20012.133547,20012.19758855556
348.0,20012.133547,20012.19758855556
349.0,20012.133547,20012.19758855556
350.0,20012.133547,20012.19758855556
351.0,20012.133547,20012.19758855556
352.0,20012.133547,20012.19758855556
353.0,20012.133547,20012.19758855556
354.0,20012.133547,20012.19758855556
355.0,20012.133547,20012.19758855556
356.0,20012.133547,20012.19758855556
357.0,20012.133547,20012.19758855556
358.0,20012.133547,20012.19758855556
359.0,20012.133547,20012.19758855556
360.0,20012.133547,20012.19758855556
361.0,20012.133547,20012.19758855556
362.0,20012.133547,20012.19758855556
363.0,20012.133547,20012.19758855556
364.0,20012.133547,20012.19758855556
365.0,20012.133547,20012.19758855556
366.0,20012.133547,20012.19758855556
367.0,20012.133547,20012.19758855556
368.0,20012.133547,20012.19758855556
369.0,20012.133547,20012.19758855556
370.0,20012.133547,20012.19758855556
371.0,20012.133547,20012.19758855556
372.0,20012.133547,20012.19758855556
373.0,20012.133547,20012.19758855556
374.0,20012.133547,20012.19758855556
375.0,20012.133547,20012.19758855556
376.0,20012.133547,20012.19758855556
377.0,20012.133547,20012.19758855556
378.0,20012.133547,20012.19758855556
379.0,20012.133547,20012.19758855556
380.0,20012.133547,20012.19758855556
381.0,20012.133547,20012.19758855556
382.0,20012.133547,20012.19758855556
383.0,20012.133547,20012.19758855556
384.0,20012.133547,20012.19758855556
385.0,20012.133547,20012.19758855556
386.0,20012.133547,20012.19758855556
387.0,20012.133547,20012.19758855556
388.0,20012.133547,20012.19758855556
389.0,20012.133547,20012.19758855556
390.0,20012.133547,20012.19758855556
391.0,20012.133547,20012.19758855556
392.0,20012.133547,20012.19758855556
393.0,20012.133547,20012.19758855556
394.0,20012.133547,20012.19758855556
395.0,20012.133547,20012.19758855556
396.0,20012.133547,20012.19758855556
397.0,20012.133547,20012.19758855556
398.0,20012.133547,20012.19758855556
399.0,20012.133547,20012.19758855556
400.0,20012.133547,20012.19758855556
401.0,20012.133547,20012.19758855556
402.0,20012.133547,20012.19758855556
403.0,20012.133547,20012.19758855556
404.0,20012.133547,20012.19758855556
405.0,20012.133547,20012.19758855556
406.0,20012.133547,20012.19758855556
407.0,20012.133547,20012.19758855556
408.0,20012.133547,20012.19758855556
409.0,20012.133547,20012.19758855556
410.0,20012.133547,20012.19758855556
411.0,20012.133547,20012.19758855556
412.0,20012.133547,20012.19758855556
413.0,20012.133547,20012.19758855556
414.0,20012.133547,20012.19758855556
415.0,20012.133547,20012.19758855556
416.0,20012.133547,20012.19758855556
417.0,20012.133547,20012.19758855556
418.0,20012.133547,20012.19758855556
419.0,20012.133547,20012.19758855556
420.0,20012.133547,20012.19758855556
421.0,20012.133547,20012.19758855556
422.0,20012.133547,20012.19758855556
423.0,20012.133547,20012.19758855556
424.0,20012.133547,20012.19758855556
425.0,20012.133547,20012.19758855556
426.0,20012.133547,20012.19758855556
427.0,20012.133547,20012.19758855556
428.0,20012.133547,20012.19758855556
429.0,20012.133547,20012.19758855556
430.0,20012.133547,20012.19758855556
431.0,20012.133547,20012.19758855556
432.0,20012.133547,20012.19758855556
433.0,20012.133547,20012.19758855556
434.0,20012.133547,20012.19758855556
435.0,20012.133547,20012.19758855556
436.0,20012.133547,20012.19758855556
437.0,20012.133547,20012.19758855556
438.0,20012.133547,20012.19758855556
439.0,20012.133547,20012.19758855556
440.0,20012.133547,20012.19758855556
441.0,20012.133547,20012.19758855556
442.0,20012.133547,20012.19758855556
443.0,20012.133547,20012.19758855556
444.0,20012.133547,20012.19758855556
445.0,20012.133547,20012.19758855556
446.0,20012.133547,20012.19758855556
447.0,20012.133547,20012.19758855556
448.0,20012.133547,20012.19758855556
449.0,20012.133547,20012.19758855556
450.0,20012.133547,20012.19758855556
451.0,20012.133547,20012.19758855556
452.0,20012.133547,20012.19758855556
453.0,20012.133547,20012.19758855556
454.0,20012.133547,20012.19758855556
455.0,20012.133547,20012.19758855556
456.0,20012.133547,20012.19758855556
457.0,20012.133547,20012.19758855556
458.0,20012.133547,20012.19758855556
459.0,20012.133547,20012.19758855556
460.0,20012.133547,20012.19758855556
461.0,20012.133547,20012.19758855556
462.0,20012.133547,20012.19758855556
463.0,20012.133547,20012.19758855556
464.0,20012.133547,20012.19758855556
465.0,20012.133547,20012.19758855556
466.0,20012.133547,20012.19758855556
467.0,20012.133547,20012.19758855556
468.0,20012.133547,20012.19758855556
469.0,20012.133547,20012.19758855556
470.0,20012.133547,20012.19758855556
471.0,20012.133547,20012.19758855556
472.0,20012.133547,20012.19758855556
473.0,20012.133547,20012.19758855556
474.0,20012.133547,20012.19758855556
475.0,20012.133547,20012.19758855556
476.0,20012.133547,20012.19758855556
477.0,20012.133547,20012.19758855556
478.0,20012.133547,20012.19758855556
479.0,20012.133547,20012.19758855556
480.0,20012.133547,20012.19758855556
481.0,20012.133547,20012.19758855556
482.0,20012.133547,20012.19758855556
483.0,20012.133547,20012.19758855556
484.0,20012.133547,20012.19758855556
485.0,20012.133547,20012.19758855556
486.0,20012.133547,20012.19758855556
487.0,20012.133547,20012.19758855556
488.0,20012.133547,20012.19758855556
489.0,20012.133547,20012.19758855556
490.0,20012.133547,20012.19758855556
491.0,20012.133547,20012.19758855556
492.0,20012.133547,20012.19758855556
493.0,20012.133547,20012.19758855556
494.0,20012.133547,20012.19758855556
495.0,20012.133547,20012.19758855556
496.0,20012.133547,20012.19758855556
497.0,20012.133547,20012.19758855556
498.0,20012.133547,20012.19758855556
499.0,20012.133547,20012.19758855556
500.0,20012.133547,20012.19758855556
501.0,20012.133547,20012.19758855556
502.0,20012.133547,20012.19758855556
503.0,20012.133547,20012.19758855556
504.0,20012.133547,20012.19758855556
505.0,20012.133547,20012.19758855556
506.0,20012.133547,20012.19758855556
507.0,20012.133547,20012.19758855556
508.0,20012.133547,20012.19758855556
509.0,20012.133547,20012.19758855556
510.0,20012.133547,20012.19758855556
511.0,20012.133547,20012.19758855556
512.0,20012.133547,20012.19758855556
513.0,20012.133547,20012.19758855556
514.0,20012.133547,20012.19758855556
515.0,20012.133547,20012.19758855556
516.0,20012.133547,20012.19758855556
517.0,20012.133547,20012.19758855556
518.0,20012.133547,20012.19758855556
519.0,20012.133547,20012.19758855556
520.0,20012.133547,20012.19758855556
521.0,20012.133547,20012.19758855556
522.0,20012.133547,20012.19758855556
523.0,20012.133547,20012.19758855556
524.0,20012.133547,20012.19758855556
525.0,20012.133547,20012.19758855556
526.0,20012.133547,20012.19758855556
527.0,20012.133547,20012.19758855556
528.0,20012.133547,20012.19758855556
529.0,20012.133547,20012.19758855556
530.0,20012.133547,20012.19758855556
531.0,20012.133547,20012.19758855556
532.0,20012.133547,20012.19758855556
533.0,20012.133547,20012.19758855556
534.0,20012.133547,20012.19758855556
535.0,20012.133547,20012.19758855556
536.0,20012.133547,20012.19758855556
537.0,20012.133547,20012.19758855556
538.0,20012.133547,20012.19758855556
539.0,20012.133547,20012.19758855556
540.0,20012.133547,20012.19758855556
541.0,20012.133547,20012.19758855556
542.0,20012.133547,20012.19758855556
543.0,20012.133547,20012.19758855556
544.0,20012.133547,20012.19758855556
545.0,20012.133547,20012.19758855556
546.0,20012.133547,20012.19758855556
547.0,20012.133547,20012.19758855556
548.0,20012.133547,20012.19758855556
549.0,20012.133547,20012.19758855556
550.0,20012.133547,20012.19758855556
551.0,20012.133547,20012.19758855556
552.0,20012.133547,20012.19758855556
553.0,20012.133547,20012.19758855556
554.0,20012.133547,20012.19758855556
555.0,20012.133547,20012.19758855556
556.0,20012.133547,20012.19758855556
557.0,20012.133547,20012.19758855556
558.0,20012.133547,20012.19758855556
559.0,20012.133547,20012.19758855556
560.0,20012.133547,20012.19758855556
561.0,20012.133547,20012.19758855556
562.0,20012.133547,20012.19758855556
563.0,20012.133547,20012.19758855556
564.0,20012.133547,20012.19758855556
565.0,20012.133547,20012.19758855556
566.0,20012.133547,20012.19758855556
567.0,20012.133547,20012.19758855556
568.0,20012.133547,20012.19758855556
569.0,20012.133547,20012.19758855556
570.0,20012.133547,20012.19758855556
571.0,20012.133547,20012.19758855556
572.0,20012.133547,20012.19758855556
573.0,20012.133547,20012.19758855556
574.0,20012.133547,20012.19758855556
575.0,20012.133547,20012.19758855556
576.0,20012.133547,20012.19758855556
577.0,20012.133547,20012.19758855556
578.0,20012.133547,20012.19758855556
579.0,20012.133547,20012.19758855556
580.0,20012.133547,20012.19758855556
581.0,20012.133547,20012.19758855556
582.0,20012.133547,20012.19758855556
583.0,20012.133547,20012.19758855556
584.0,20012.133547,20012.19758855556
585.0,20012.133547,20012.19758855556
586.0,20012.133547,20012.19758855556
587.0,20012.133547,20012.19758855556
588.0,20012.133547,20012.19758855556
589.0,20012.133547,20012.19758855556
590.0,20012.133547,20012.19758855556
591.0,20012.133547,20012.19758855556
592.0,20012.133547,20012.19758855556
593.0,20012.133547,20012.19758855556
594.0,20012.133547,20012.19758855556
595.0,20012.133547,20012.19758855556
596.0,20012.133547,20012.19758855556
597.0,20012.133547,20012.19758855556
598.0,20012.133547,20012.19758855556
599.0,20012.133547,20012.19758855556
600.0,20012.133547,20012.19758855556
601.0,20012.133547,20012.19758855556
602.0,20012.133547,20012.19758855556
603.0,20012.133547,20012.19758855556
604.0,20012.133547,20012.19758855556
605.0,20012.133547,20012.19758855556
606.0,20012.133547,20012.19758855556
607.0,20012.133547,20012.19758855556
608.0,20012.133547,20012.19758855556
609.0,20012.133547,20012.19758855556
610.0,20012.133547,20012.19758855556
611.0,20012.133547,20012.19758855556
612.0,20012.133547,20012.19758855556
613.0,20012.133547,20012.19758855556
614.0,20012.133547,20012.19758855556
615.0,20012.133547,20012.19758855556
616.0,20012.133547,20012.19758855556
617.0,20012.133547,20012.19758855556
618.0,20012.133547,20012.19758855556
619.0,20012.133547,20012.19758855556
620.0,20012.133547,20012.19758855556
621.0,20012.133547,20012.19758855556
622.0,20012.133547,20012.19758855556
623.0,20012.133547,20012.19758855556
624.0,20012.133547,20012.19758855556
625.0,20012.133547,20012.19758855556
626.0,20012.133547,20012.19758855556
627.0,20012.133547,20012.19758855556
628.0,20012.133547,20012.19758855556
629.0,20012.133547,20012.19758855556
630.0,20012.133547,20012.19758855556
631.0,20012.133547,20012.19758855556
632.0,20012.133547,20012.19758855556
633.0,20012.133547,20012.19758855556
634.0,20012.133547,20012.19758855556
635.0,20012.133547,20012.19758855556
636.0,20012.133547,20012.19758855556
637.0,20012.133547,20012.19758855556
638.0,20012.133547,20012.19758855556
639.0,20012.133547,20012.19758855556
640.0,20012.133547,20012.19758855556
641.0,20012.133547,20012.19758855556
642.0,20012.133547,20012.19758855556
643.0,20012.133547,20012.19758855556
644.0,20012.133547,20012.19758855556
645.0,20012.133547,20012.19758855556
646.0,20012.133547,20012.19758855556
647.0,20012.133547,20012.19758855556
648.0,20012.133547,20012.19758855556
649.0,20012.133547,20012.19758855556
650.0,20012.133547,20012.19758855556
651.0,20012.133547,20012.19758855556
652.0,20012.133547,20012.19758855556
653.0,20012.133547,20012.19758855556
654.0,20012.133547,20012.19758855556
655.0,20012.133547,20012.19758855556
656.0,20012.133547,20012.19758855556
657.0,20012.133547,20012.19758855556
658.0,20012.133547,20012.19758855556
659.0,20012.133547,20012.19758855556
660.0,20012.133547,20012.19758855556
661.0,20012.133547,20012.19758855556
662.0,20012.133547,20012.19758855556
663.0,20012.133547,20012.19758855556
664.0,20012.133547,20012.19758855556
665.0,20012.133547,20012.19758855556
666.0,20012.133547,20012.19758855556
667.0,20012.133547,20012.19758855556
668.0,20012.133547,20012.19758855556
669.0,20012.133547,20012.19758855556
670.0,20012.133547,20012.19758855556
671.0,20012.133547,20012.19758855556
672.0,20012.133547,20012.19758855556
673.0,20012.133547,20012.19758855556
674.0,20012.133547,20012.19758855556
675.0,20012.133547,20012.19758855556
676.0,20012.133547,20012.19758855556
677.0,20012.133547,20012.19758855556
678.0,20012.133547,20012.19758855556
679.0,20012.133547,20012.19758855556
680.0,20012.133547,20012.19758855556
681.0,20012.133547,20012.19758855556
682.0,20012.133547,20012.19758855556
683.0,20012.133547,20012.19758855556
684.0,20012.133547,20012.19758855556
685.0,20012.133547,20012.19758855556
686.0,20012.133547,20012.19758855556
687.0,20012.133547,20012.19758855556
688.0,20012.133547,20012.19758855556
689.0,20012.133547,20012.19758855556
690.0,20012.133547,20012.19758855556
691.0,20012.133547,20012.19758855556
692.0,20012.133547,20012.19758855556
693.0,20012.133547,20012.19758855556
694.0,20012.133547,20012.19758855556
695.0,20012.133547,20012.19758855556
696.0,20012.133547,20012.19758855556
697.0,20012.133547,20012.19758855556
698.0,20012.133547,20012.19758855556
699.0,20012.133547,20012.19758855556
700.0,20012.133547,20012.19758855556
701.0,20012.133547,20012.19758855556
702.0,20012.133547,20012.19758855556
703.0,20012.133547,20012.19758855556
704.0,20012.133547,20012.19758855556
705.0,20012.133547,20012.19758855556
706.0,20012.133547,20012.19758855556
707.0,20012.133547,20012.19758855556
708.0,20012.133547,20012.19758855556
709.0,20012.133547,20012.19758855556
710.0,20012.133547,20012.19758855556
711.0,20012.133547,20012.19758855556
712.0,20012.133547,20012.19758855556
713.0,20012.133547,20012.19758855556
714.0,20012.133547,20012.19758855556
715.0,20012.133547,20012.19758855556
716.0,20012.133547,20012.19758855556
717.0,20012.133547,20012.19758855556
718.0,20012.133547,20012.19758855556
719.0,20012.133547,20012.19758855556
720.0,20012.133547,20012.19758855556
721.0,20012.133547,20012.19758855556
722.0,20012.133547,20012.19758855556
723.0,20012.133547,20012.19758855556
724.0,20012.133547,20012.19758855556
725.0,20012.133547,20012.19758855556
726.0,20012.133547,20012.19758855556
727.0,20012.133547,20012.19758855556
728.0,20012.133547,20012.19758855556
729.0,20012.133547,20012.19758855556
730.0,20012.133547,20012.19758855556
731.0,20012.133547,20012.19758855556
732.0,20012.133547,20012.19758855556
733.0,20012.133547,20012.19758855556
734.0,20012.133547,20012.19758855556
735.0,20012.133547,20012.19758855556
736.0,20012.133547,20012.19758855556
737.0,20012.133547,20012.19758855556
738.0,20012.133547,20012.19758855556
739.0,20012.133547,20012.19758855556
740.0,20012.133547,20012.19758855556
741.0,20012.133547,20012.19758855556
742.0,20012.133547,20012.19758855556
743.0,20012.133547,20012.19758855556
744.0,20012.133547,20012.19758855556
745.0,20012.133547,20012.19758855556
746.0,20012.133547,20012.19758855556
747.0,20012.133547,20012.19758855556
748.0,20012.133547,20012.19758855556
749.0,20012.133547,20012.19758855556
750.0,20012.133547,20012.19758855556
751.0,20012.133547,20012.19758855556
752.0,20012.133547,20012.19758855556
753.0,20012.133547,20012.19758855556
754.0,20012.133547,20012.19758855556
755.0,20012.133547,20012.19758855556
756.0,20012.133547,20012.19758855556
757.0,20012.133547,20012.19758855556
758.0,20012.133547,20012.19758855556
759.0,20012.133547,20012.19758855556
760.0,20012.133547,20012.19758855556
761.0,20012.133547,20012.19758855556
762.0,20012.133547,20012.19758855556
763.0,20012.133547,20012.19758855556
764.0,20012.133547,20012.19758855556
765.0,20012.133547,20012.19758855556
766.0,20012.133547,20012.19758855556
767.0,20012.133547,20012.19758855556
768.0,20012.133547,20012.19758855556
769.0,20012.133547,20012.19758855556
770.0,20012.133547,20012.19758855556
771.0,20012.133547,20012.19758855556
772.0,20012.133547,20012.19758855556
773.0,20012.133547,20012.19758855556
774.0,20012.133547,20012.19758855556
775.0,20012.133547,20012.19758855556
776.0,20012.133547,20012.19758855556
777.0,20012.133547,20012.19758855556
778.0,20012.133547,20012.19758855556
779.0,20012.133547,20012.19758855556
780.0,20012.133547,20012.19758855556
781.0,20012.133547,20012.19758855556
782.0,20012.133547,20012.19758855556
783.0,20012.133547,20012.19758855556
784.0,20012.133547,20012.19758855556
785.0,20012.133547,20012.19758855556
786.0,20012.133547,20012.19758855556
787.0,20012.133547,20012.19758855556
788.0,20012.133547,20012.19758855556
789.0,20012.133547,20012.19758855556
790.0,20012.133547,20012.19758855556
791.0,20012.133547,20012.19758855556
792.0,20012.133547,20012.19758855556
793.0,20012.133547,20012.19758855556
794.0,20012.133547,20012.19758855556
795.0,20012.133547,20012.19758855556
796.0,20012.133547,20012.19758855556
797.0,20012.133547,20012.19758855556
798.0,20012.133547,20012.19758855556
799.0,20012.133547,20012.19758855556
800.0,20012.133547,20012.19758855556
801.0,20012.133547,20012.19758855556
802.0,20012.133547,20012.19758855556
803.0,20012.133547,20012.19758855556
804.0,20012.133547,20012.19758855556
805.0,20012.133547,20012.19758855556
806.0,20012.133547,20012.19758855556
807.0,20012.133547,20012.19758855556
808.0,20012.133547,20012.19758855556
809.0,20012.133547,20012.19758855556
810.0,20012.133547,20012.19758855556
811.0,20012.133547,20012.19758855556
812.0,20012.133547,20012.19758855556
813.0,20012.133547,20012.19758855556
814.0,20012.133547,20012.19758855556
815.0,20012.133547,20012.19758855556
816.0,20012.133547,20012.19758855556
817.0,20012.133547,20012.19758855556
818.0,20012.133547,20012.19758855556
819.0,20012.133547,20012.19758855556
820.0,20012.133547,20012.19758855556
821.0,20012.133547,20012.19758855556
822.0,20012.133547,20012.19758855556
823.0,20012.133547,20012.19758855556
824.0,20012.133547,20012.19758855556
825.0,20012.133547,20012.19758855556
826.0,20012.133547,20012.19758855556
827.0,20012.133547,20012.19758855556
828.0,20012.133547,20012.19758855556
829.0,20012.133547,20012.19758855556
830.0,20012.133547,20012.19758855556
831.0,20012.133547,20012.19758855556
832.0,20012.133547,20012.19758855556
833.0,20012.133547,20012.19758855556
834.0,20012.133547,20012.19758855556
835.0,20012.133547,20012.19758855556
836.0,20012.133547,20012.19758855556
837.0,20012.133547,20012.19758855556
838.0,20012.133547,20012.19758855556
839.0,20012.133547,20012.19758855556
840.0,20012.133547,20012.19758855556
841.0,20012.133547,20012.19758855556
842.0,20012.133547,20012.19758855556
843.0,20012.133547,20012.19758855556
844.0,20012.133547,20012.19758855556
845.0,20012.133547,20012.19758855556
846.0,20012.133547,20012.19758855556
847.0,20012.133547,20012.19758855556
848.0,20012.133547,20012.19758855556
849.0,20012.133547,20012.19758855556
850.0,20012.133547,20012.19758855556
851.0,20012.133547,20012.19758855556
852.0,20012.133547,20012.19758855556
853.0,20012.133547,20012.19758855556
854.0,20012.133547,20012.19758855556
855.0,20012.133547,20012.19758855556
856.0,20012.133547,20012.19758855556
857.0,20012.133547,20012.19758855556
858.0,20012.133547,20012.19758855556
859.0,20012.133547,20012.19758855556
860.0,20012.133547,20012.19758855556
861.0,20012.133547,20012.19758855556
862.0,20012.133547,20012.19758855556
863.0,20012.133547,20012.19758855556
864.0,20012.133547,20012.19758855556
865.0,20012.133547,20012.19758855556
866.0,20012.133547,20012.19758855556
867.0,20012.133547,20012.19758855556
868.0,20012.133547,20012.19758855556
869.0,20012.133547,20012.19758855556
870.0,20012.133547,20012.19758855556
871.0,20012.133547,20012.19758855556
872.0,20012.133547,20012.19758855556
873.0,20012.133547,20012.19758855556
874.0,20012.133547,20012.19758855556
875.0,20012.133547,20012.19758855556
876.0,20012.133547,20012.19758855556
877.0,20012.133547,20012.19758855556
878.0,20012.133547,20012.19758855556
879.0,20012.133547,20012.19758855556
880.0,20012.133547,20012.19758855556
881.0,20012.133547,20012.19758855556
882.0,20012.133547,20012.19758855556
883.0,20012.133547,20012.19758855556
884.0,20012.133547,20012.19758855556
885.0,20012.133547,20012.19758855556
886.0,20012.133547,20012.19758855556
887.0,20012.133547,20012.19758855556
888.0,20012.133547,20012.19758855556
889.0,20012.133547,20012.19758855556
890.0,20012.133547,20012.19758855556
891.0,20012.133547,20012.19758855556
892.0,20012.133547,20012.19758855556
893.0,20012.133547,20012.19758855556
894.0,20012.133547,20012.19758855556
895.0,20012.133547,20012.19758855556
896.0,20012.133547,20012.19758855556
897.0,20012.133547,20012.19758855556
898.0,20012.133547,20012.19758855556
899.0,20012.133547,20012.19758855556
900.0,20012.133547,20012.19758855556
901.0,20012.133547,20012.19758855556
902.0,20012.133547,20012.19758855556
903.0,20012.133547,20012.19758855556
904.0,20012.133547,20012.19758855556
905.0,20012.133547,20012.19758855556
906.0,20012.133547,20012.19758855556
907.0,20012.133547,20012.19758855556
908.0,20012.133547,20012.19758855556
909.0,20012.133547,20012.19758855556
910.0,20012.133547,20012.19758855556
911.0,20012.133547,20012.19758855556
912.0,20012.133547,20012.19758855556
913.0,20012.133547,20012.19758855556
914.0,20012.133547,20012.19758855556
915.0,20012.133547,20012.19758855556
916.0,20012.133547,20012.19758855556
917.0,20012.133547,20012.19758855556
918.0,20012.133547,20012.19758855556
919.0,20012.133547,20012.19758855556
920.0,20012.133547,20012.19758855556
921.0,20012.133547,20012.19758855556
922.0,20012.133547,20012.19758855556
923.0,20012.133547,20012.19758855556
924.0,20012.133547,20012.19758855556
925.0,20012.133547,20012.19758855556
926.0,20012.133547,20012.19758855556
927.0,20012.133547,20012.19758855556
928.0,20012.133547,20012.19758855556
929.0,20012.133547,20012.19758855556
930.0,20012.133547,20012.19758855556
931.0,20012.133547,20012.19758855556
932.0,20012.133547,20012.19758855556
933.0,20012.133547,20012.19758855556
934.0,20012.133547,20012.19758855556
935.0,20012.133547,20012.19758855556
936.0,20012.133547,20012.19758855556
937.0,20012.133547,20012.19758855556
938.0,20012.133547,20012.19758855556
939.0,20012.133547,20012.19758855556
940.0,20012.133547,20012.19758855556
941.0,20012.133547,20012.19758855556
942.0,20012.133547,20012.19758855556
943.0,20012.133547,20012.19758855556
944.0,20012.133547,20012.19758855556
945.0,20012.133547,20012.19758855556
946.0,20012.133547,20012.19758855556
947.0,20012.133547,20012.19758855556
948.0,20012.133547,20012.19758855556
949.0,20012.133547,20012.19758855556
950.0,20012.133547,20012.19758855556
951.0,20012.133547,20012.19758855556
952.0,20012.133547,20012.19758855556
953.0,20012.133547,20012.19758855556
954.0,20012.133547,20012.19758855556
955.0,20012.133547,20012.19758855556
956.0,20012.133547,20012.19758855556
957.0,20012.133547,20012.19758855556
958.0,20012.133547,20012.19758855556
959.0,20012.133547,20012.19758855556
960.0,20012.133547,20012.19758855556
961.0,20012.133547,20012.19758855556
962.0,20012.133547,20012.19758855556
963.0,20012.133547,20012.19758855556
964.0,20012.133547,20012.19758855556
965.0,20012.133547,20012.19758855556
966.0,20012.133547,20012.19758855556
967.0,20012.133547,20012.19758855556
968.0,20012.133547,20012.19758855556
969.0,20012.133547,20012.19758855556
970.0,20012.133547,20012.19758855556
971.0,20012.133547,20012.19758855556
972.0,20012.133547,20012.19758855556
973.0,20012.133547,20012.19758855556
974.0,20012.133547,20012.19758855556
975.0,20012.133547,20012.19758855556
976.0,20012.133547,20012.19758855556
977.0,20012.133547,20012.19758855556
978.0,20012.133547,20012.19758855556
979.0,20012.133547,20012.19758855556
980.0,20012.133547,20012.19758855556
981.0,20012.133547,20012.19758855556
982.0,20012.133547,20012.19758855556
983.0,20012.133547,20012.19758855556
984.0,20012.133547,20012.19758855556
985.0,20012.133547,20012.19758855556
986.0,20012.133547,20012.19758855556
987.0,20012.133547,20012.19758855556
988.0,20012.133547,20012.19758855556
989.0,20012.133547,20012.19758855556
990.0,20012.133547,20012.19758855556
991.0,20012.133547,20012.19758855556
992.0,20012.133547,20012.19758855556
993.0,20012.133547,20012.19758855556
994.0,20012.133547,20012.19758855556
995.0,20012.133547,20012.19758855556
996.0,20012.133547,20012.19758855556
997.0,20012.133547,20012.19758855556
998.0,20012.133547,20012.19758855556
999.0,20012.133547,20012.19758855556
1000.0,20012.133547,20012.19758855556
1001.0,20012.133547,20012.19758855556
1002.0,20012.133547,20012.19758855556
1003.0,20012.133547,20012.19758855556
1004.0,20012.133547,20012.19758855556
1005.0,20012.133547,20012.19758855556
1006.0,20012.133547,20012.19758855556
1007.0,20012.133547,20012.19758855556
1008.0,20012.133547,20012.19758855556
1009.0,20012.133547,20012.19758855556
1010.0,20012.133547,20012.19758855556
1011.0,20012.133547,20012.19758855556
1012.0,20012.133547,20012.19758855556
1013.0,20012.133547,20012.19758855556
1014.0,20012.133547,20012.19758855556
1015.0,20012.133547,20012.19758855556
1016.0,20012.133547,20012.19758855556
1017.0,20012.133547,20012.19758855556
1018.0,20012.133547,20012.19758855556
1019.0,20012.133547,20012.19758855556
1020.0,20012.133547,20012.19758855556
1021.0,20012.133547,20012.19758855556
1022.0,20012.133547,20012.19758855556
1023.0,20012.133547,20012.19758855556
1024.0,20012.133547,20012.19758855556
1025.0,20012.133547,20012.19758855556
1026.0,20012.133547,20012.19758855556
1027.0,20012.133547,20012.19758855556
1028.0,20012.133547,20012.19758855556
1029.0,20012.133547,20012.19758855556
1030.0,20012.133547,20012.19758855556
1031.0,20012.133547,20012.19758855556
1032.0,20012.133547,20012.19758855556
1033.0,20012.133547,20012.19758855556
1034.0,20012.133547,20012.19758855556
1035.0,20012.133547,20012.19758855556
1036.0,20012.133547,20012.19758855556
1037.0,20012.133547,20012.19758855556
1038.0,20012.133547,20012.19758855556
1039.0,20012.133547,20012.19758855556
1040.0,20012.133547,20012.19758855556
1041.0,20012.133547,20012.19758855556
1042.0,20012.133547,20012.19758855556
1043.0,20012.133547,20012.19758855556
1044.0,20012.133547,20012.19758855556
1045.0,20012.133547,20012.19758855556
1046.0,20012.133547,20012.19758855556
1047.0,20012.133547,20012.19758855556
1048.0,20012.133547,20012.19758855556
1049.0,20012.133547,20012.19758855556
1050.0,20012.133547,20012.19758855556
1051.0,20012.133547,20012.19758855556
1052.0,20012.133547,20012.19758855556
1053.0,20012.133547,20012.19758855556
1054.0,20012.133547,20012.19758855556
1055.0,20012.133547,20012.19758855556
1056.0,20012.133547,20012.19758855556
1057.0,20012.133547,20012.19758855556
1058.0,20012.133547,20012.19758855556
1059.0,20012.133547,20012.19758855556
1060.0,20012.133547,20012.19758855556
1061.0,20012.133547,20012.19758855556
1062.0,20012.133547,20012.19758855556
1063.0,20012.133547,20012.19758855556
1064.0,20012.133547,20012.19758855556
1065.0,20012.133547,20012.19758855556
1066.0,20012.133547,20012.19758855556
1067.0,20012.133547,20012.19758855556
1068.0,20012.133547,20012.19758855556
1069.0,20012.133547,20012.19758855556
1070.0,20012.133547,20012.19758855556
1071.0,20012.133547,20012.19758855556
1072.0,20012.133547,20012.19758855556
1073.0,20012.133547,20012.19758855556
1074.0,20012.133547,20012.19758855556
1075.0,20012.133547,20012.19758855556
1076.0,20012.133547,20012.19758855556
1077.0,20012.133547,20012.19758855556
1078.0,20012.133547,20012.19758855556
1079.0,20012.133547,20012.19758855556
1080.0,20012.133547,20012.19758855556
1081.0,20012.133547,20012.19758855556
1082.0,20012.133547,20012.19758855556
1083.0,20012.133547,20012.19758855556
1084.0,20012.133547,20012.19758855556
1085.0,20012.133547,20012.19758855556
1086.0,20012.133547,20012.19758855556
1087.0,20012.133547,20012.19758855556
1088.0,20012.133547,20012.19758855556
1089.0,20012.133547,20012.19758855556
1090.0,20012.133547,20012.19758855556
1091.0,20012.133547,20012.19758855556
1092.0,20012.133547,20012.19758855556
1093.0,20012.133547,20012.19758855556
1094.0,20012.133547,20012.19758855556
1095.0,20012.133547,20012.19758855556
1096.0,20012.133547,20012.19758855556
1097.0,20012.133547,20012.19758855556
1098.0,20012.133547,20012.19758855556
1099.0,20012.133547,20012.19758855556
1100.0,20012.133547,20012.19758855556
1101.0,20012.133547,20012.19758855556
1102.0,20012.133547,20012.19758855556
1103.0,20012.133547,20012.19758855556
1104.0,20012.133547,20012.19758855556
1105.0,20012.133547,20012.19758855556
1106.0,20012.133547,20012.19758855556
1107.0,20012.133547,20012.19758855556
1108.0,20012.133547,20012.19758855556
1109.0,20012.133547,20012.19758855556
1110.0,20012.133547,20012.19758855556
1111.0,20012.133547,20012.19758855556
1112.0,20012.133547,20012.19758855556
1113.0,20012.133547,20012.19758855556
1114.0,20012.133547,20012.19758855556
1115.0,20012.133547,20012.19758855556
1116.0,20012.133547,20012.19758855556
1117.0,20012.133547,20012.19758855556
1118.0,20012.133547,20012.19758855556
1119.0,20012.133547,20012.19758855556
1120.0,20012.133547,20012.19758855556
1121.0,20012.133547,20012.19758855556
1122.0,20012.133547,20012.19758855556
1123.0,20012.133547,20012.19758855556
1124.0,20012.133547,20012.19758855556
1125.0,20012.133547,20012.19758855556
1126.0,20012.133547,20012.19758855556
1127.0,20012.133547,20012.19758855556
1128.0,20012.133547,20012.19758855556
1129.0,20012.133547,20012.19758855556
1130.0,20012.133547,20012.19758855556
1131.0,20012.133547,20012.19758855556
1132.0,20012.133547,20012.19758855556
1133.0,20012.133547,20012.19758855556
1134.0,20012.133547,20012.19758855556
1135.0,20012.133547,20012.19758855556
1136.0,20012.133547,20012.19758855556
1137.0,20012.133547,20012.19758855556
1138.0,20012.133547,20012.19758855556
1139.0,20012.133547,20012.19758855556
1140.0,20012.133547,20012.19758855556
1141.0,20012.133547,20012.19758855556
1142.0,20012.133547,20012.19758855556
1143.0,20012.133547,20012.19758855556
1144.0,20012.133547,20012.19758855556
1145.0,20012.133547,20012.19758855556
1146.0,20012.133547,20012.19758855556
1147.0,20012.133547,20012.19758855556
1148.0,20012.133547,20012.19758855556
1149.0,20012.133547,20012.19758855556
1150.0,20012.133547,20012.19758855556
1151.0,20012.133547,20012.19758855556
1152.0,20012.133547,20012.19758855556
1153.0,20012.133547,20012.19758855556
1154.0,20012.133547,20012.19758855556
1155.0,20012.133547,20012.19758855556
1156.0,20012.133547,20012.19758855556
1157.0,20012.133547,20012.19758855556
1158.0,20012.133547,20012.19758855556
1159.0,20012.133547,20012.19758855556
1160.0,20012.133547,20012.19758855556
1161.0,20012.133547,20012.19758855556
1162.0,20012.133547,20012.19758855556
1163.0,20012.133547,20012.19758855556
1164.0,20012.133547,20012.19758855556
1165.0,20012.133547,20012.19758855556
1166.0,20012.133547,20012.19758855556
1167.0,20012.133547,20012.19758855556
1168.0,20012.133547,20012.19758855556
1169.0,20012.133547,20012.19758855556
1170.0,20012.133547,20012.19758855556
1171.0,20012.133547,20012.19758855556
1172.0,20012.133547,20012.19758855556
1173.0,20012.133547,20012.19758855556
1174.0,20012.133547,20012.19758855556
1175.0,20012.133547,20012.19758855556
1176.0,20012.133547,20012.19758855556
1177.0,20012.133547,20012.19758855556
1178.0,20012.133547,20012.19758855556
1179.0,20012.133547,20012.19758855556
1180.0,20012.133547,20012.19758855556
1181.0,20012.133547,20012.19758855556
1182.0,20012.133547,20012.19758855556
1183.0,20012.133547,20012.19758855556
1184.0,20012.133547,20012.19758855556
1185.0,20012.133547,20012.19758855556
1186.0,20012.133547,20012.19758855556
1187.0,20012.133547,20012.19758855556
1188.0,20012.133547,20012.19758855556
1189.0,20012.133547,20012.19758855556
1190.0,20012.133547,20012.19758855556
1191.0,20012.133547,20012.19758855556
1192.0,20012.133547,20012.19758855556
1193.0,20012.133547,20012.19758855556
1194.0,20012.133547,20012.19758855556
1195.0,20012.133547,20012.19758855556
1196.0,20012.133547,20012.19758855556
1197.0,20012.133547,20012.19758855556
1198.0,20012.133547,20012.19758855556
1199.0,20012.133547,20012.19758855556
1200.0,20012.133547,20012.19758855556
1201.0,20012.133547,20012.19758855556
1202.0,20012.133547,20012.19758855556
1203.0,20012.133547,20012.19758855556
1204.0,20012.133547,20012.19758855556
1205.0,20012.133547,20012.19758855556
1206.0,20012.133547,20012.19758855556
1207.0,20012.133547,20012.19758855556
1208.0,20012.133547,20012.19758855556
1209.0,20012.133547,20012.19758855556
1210.0,20012.133547,20012.19758855556
1211.0,20012.133547,20012.19758855556
1212.0,20012.133547,20012.19758855556
1213.0,20012.133547,20012.19758855556
1214.0,20012.133547,20012.19758855556
1215.0,20012.133547,20012.19758855556
1216.0,20012.133547,20012.19758855556
1217.0,20012.133547,20012.19758855556
1218.0,20012.133547,20012.19758855556
1219.0,20012.133547,20012.19758855556
1220.0,20012.133547,20012.19758855556
1221.0,20012.133547,20012.19758855556
1222.0,20012.133547,20012.19758855556
1223.0,20012.133547,20012.19758855556
1224.0,20012.133547,20012.19758855556
1225.0,20012.133547,20012.19758855556
1226.0,20012.133547,20012.19758855556
1227.0,20012.133547,20012.19758855556
1228.0,20012.133547,20012.19758855556
1229.0,20012.133547,20012.19758855556
1230.0,20012.133547,20012.19758855556
1231.0,20012.133547,20012.19758855556
1232.0,20012.133547,20012.19758855556
1233.0,20012.133547,20012.19758855556
1234.0,20012.133547,20012.19758855556
1235.0,20012.133547,20012.19758855556
1236.0,20012.133547,20012.19758855556
1237.0,20012.133547,20012.19758855556
1238.0,20012.133547,20012.19758855556
1239.0,20012.133547,20012.19758855556
1240.0,20012.133547,20012.19758855556
1241.0,20012.133547,20012.19758855556
1242.0,20012.133547,20012.19758855556
1243.0,20012.133547,20012.19758855556
1244.0,20012.133547,20012.19758855556
1245.0,20012.133547,20012.19758855556
1246.0,20012.133547,20012.19758855556
1247.0,20012.133547,20012.19758855556
1248.0,20012.133547,20012.19758855556
1249.0,20012.133547,20012.19758855556
1250.0,20012.133547,20012.19758855556
1251.0,20012.133547,20012.19758855556
1252.0,20012.133547,20012.19758855556
1253.0,20012.133547,20012.19758855556
1254.0,20012.133547,20012.19758855556
1255.0,20012.133547,20012.19758855556
1256.0,20012.133547,20012.19758855556
1257.0,20012.133547,20012.19758855556
1258.0,20012.133547,20012.19758855556
1259.0,20012.133547,20012.19758855556
1260.0,20012.133547,20012.19758855556
1261.0,20012.133547,20012.19758855556
1262.0,20012.133547,20012.19758855556
1263.0,20012.133547,20012.19758855556
1264.0,20012.133547,20012.19758855556
1265.0,20012.133547,20012.19758855556
1266.0,20012.133547,20012.19758855556
1267.0,20012.133547,20012.19758855556
1268.0,20012.133547,20012.19758855556
1269.0,20012.133547,20012.19758855556
1270.0,20012.133547,20012.19758855556
1271.0,20012.133547,20012.19758855556
1272.0,20012.133547,20012.19758855556
1273.0,20012.133547,20012.19758855556
1274.0,20012.133547,20012.19758855556
1275.0,20012.133547,20012.19758855556
1276.0,20012.133547,20012.19758855556
1277.0,20012.133547,20012.19758855556
1278.0,20012.133547,20012.19758855556
1279.0,20012.133547,20012.19758855556
1280.0,20012.133547,20012.19758855556
1281.0,20012.133547,20012.19758855556
1282.0,20012.133547,20012.19758855556
1283.0,20012.133547,20012.19758855556
1284.0,20012.133547,20012.19758855556
1285.0,20012.133547,20012.19758855556
1286.0,20012.133547,20012.19758855556
1287.0,20012.133547,20012.19758855556
1288.0,20012.133547,20012.19758855556
1289.0,20012.133547,20012.19758855556
1290.0,20012.133547,20012.19758855556
1291.0,20012.133547,20012.19758855556
1292.0,20012.133547,20012.19758855556
1293.0,20012.133547,20012.19758855556
1294.0,20012.133547,20012.19758855556
1295.0,20012.133547,20012.19758855556
1296.0,20012.133547,20012.19758855556
1297.0,20012.133547,20012.19758855556
1298.0,20012.133547,20012.19758855556
1299.0,20012.133547,20012.19758855556
1300.0,20012.133547,20012.19758855556
1301.0,20012.133547,20012.19758855556
1302.0,20012.133547,20012.19758855556
1303.0,20012.133547,20012.19758855556
1304.0,20012.133547,20012.19758855556
1305.0,20012.133547,20012.19758855556
1306.0,20012.133547,20012.19758855556
1307.0,20012.133547,20012.19758855556
1308.0,20012.133547,20012.19758855556
1309.0,20012.133547,20012.19758855556
1310.0,20012.133547,20012.19758855556
1311.0,20012.133547,20012.19758855556
1312.0,20012.133547,20012.19758855556
1313.0,20012.133547,20012.19758855556
1314.0,20012.133547,20012.19758855556
1315.0,20012.133547,20012.19758855556
1316.0,20012.133547,20012.19758855556
1317.0,20012.133547,20012.19758855556
1318.0,20012.133547,20012.19758855556
1319.0,20012.133547,20012.19758855556
1320.0,20012.133547,20012.19758855556
1321.0,20012.133547,20012.19758855556
1322.0,20012.133547,20012.19758855556
1323.0,20012.133547,20012.19758855556
1324.0,20012.133547,20012.19758855556
1325.0,20012.133547,20012.19758855556
1326.0,20012.133547,20012.19758855556
1327.0,20012.133547,20012.19758855556
1328.0,20012.133547,20012.19758855556
1329.0,20012.133547,20012.19758855556
1330.0,20012.133547,20012.19758855556
1331.0,20012.133547,20012.19758855556
1332.0,20012.133547,20012.19758855556
1333.0,20012.133547,20012.19758855556
1334.0,20012.133547,20012.19758855556
1335.0,20012.133547,20012.19758855556
1336.0,20012.133547,20012.19758855556
1337.0,20012.133547,20012.19758855556
1338.0,20012.133547,20012.19758855556
1339.0,20012.133547,20012.19758855556
1340.0,20012.133547,20012.19758855556
1341.0,20012.133547,20012.19758855556
1342.0,20012.133547,20012.19758855556
1343.0,20012.133547,20012.19758855556
1344.0,20012.133547,20012.19758855556
1345.0,20012.133547,20012.19758855556
1346.0,20012.133547,20012.19758855556
1347.0,20012.133547,20012.19758855556
1348.0,20012.133547,20012.19758855556
1349.0,20012.133547,20012.19758855556
1350.0,20012.133547,20012.19758855556
1351.0,20012.133547,20012.19758855556
1352.0,20012.133547,20012.19758855556
1353.0,20012.133547,20012.19758855556
1354.0,20012.133547,20012.19758855556
1355.0,20012.133547,20012.19758855556
1356.0,20012.133547,20012.19758855556
1357.0,20012.133547,20012.19758855556
1358.0,20012.133547,20012.19758855556
1359.0,20012.133547,20012.19758855556
1360.0,20012.133547,20012.19758855556
1361.0,20012.133547,20012.19758855556
1362.0,20012.133547,20012.19758855556
1363.0,20012.133547,20012.19758855556
1364.0,20012.133547,20012.19758855556
1365.0,20012.133547,20012.19758855556
1366.0,20012.133547,20012.19758855556
1367.0,20012.133547,20012.19758855556
1368.0,20012.133547,20012.19758855556
1369.0,20012.133547,20012.19758855556
1370.0,20012.133547,20012.19758855556
1371.0,20012.133547,20012.19758855556
1372.0,20012.133547,20012.19758855556
1373.0,20012.133547,20012.19758855556
1374.0,20012.133547,20012.19758855556
1375.0,20012.133547,20012.19758855556
1376.0,20012.133547,20012.19758855556
1377.0,20012.133547,20012.19758855556
1378.0,20012.133547,20012.19758855556
1379.0,20012.133547,20012.19758855556
1380.0,20012.133547,20012.19758855556
1381.0,20012.133547,20012.19758855556
1382.0,20012.133547,20012.19758855556
1383.0,20012.133547,20012.19758855556
1384.0,20012.133547,20012.19758855556
1385.0,20012.133547,20012.19758855556
1386.0,20012.133547,20012.19758855556
1387.0,20012.133547,20012.19758855556
1388.0,20012.133547,20012.19758855556
1389.0,20012.133547,20012.19758855556
1390.0,20012.133547,20012.19758855556
1391.0,20012.133547,20012.19758855556
1392.0,20012.133547,20012.19758855556
1393.0,20012.133547,20012.19758855556
1394.0,20012.133547,20012.19758855556
1395.0,20012.133547,20012.19758855556
1396.0,20012.133547,20012.19758855556
1397.0,20012.133547,20012.19758855556
1398.0,20012.133547,20012.19758855556
1399.0,20012.133547,20012.19758855556
1400.0,20012.133547,20012.19758855556
1401.0,20012.133547,20012.19758855556
1402.0,20012.133547,20012.19758855556
1403.0,20012.133547,20012.19758855556
1404.0,20012.133547,20012.19758855556
1405.0,20012.133547,20012.19758855556
1406.0,20012.133547,20012.19758855556
1407.0,20012.133547,20012.19758855556
1408.0,20012.133547,20012.19758855556
1409.0,20012.133547,20012.19758855556
1410.0,20012.133547,20012.19758855556
1411.0,20012.133547,20012.19758855556
1412.0,20012.133547,20012.19758855556
1413.0,20012.133547,20012.19758855556
1414.0,20012.133547,20012.19758855556
1415.0,20012.133547,20012.19758855556
1416.0,20012.133547,20012.19758855556
1417.0,20012.133547,20012.19758855556
1418.0,20012.133547,20012.19758855556
1419.0,20012.133547,20012.19758855556
1420.0,20012.133547,20012.19758855556
1421.0,20012.133547,20012.19758855556
1422.0,20012.133547,20012.19758855556
1423.0,20012.133547,20012.19758855556
1424.0,20012.133547,20012.19758855556
1425.0,20012.133547,20012.19758855556
1426.0,20012.133547,20012.19758855556
1427.0,20012.133547,20012.19758855556
1428.0,20012.133547,20012.19758855556
1429.0,20012.133547,20012.19758855556
1430.0,20012.133547,20012.19758855556
1431.0,20012.133547,20012.19758855556
1432.0,20012.133547,20012.19758855556
1433.0,20012.133547,20012.19758855556
1434.0,20012.133547,20012.19758855556
1435.0,20012.133547,20012.19758855556
1436.0,20012.133547,20012.19758855556
1437.0,20012.133547,20012.19758855556
1438.0,20012.133547,20012.19758855556
1439.0,20012.133547,20012.19758855556
1440.0,20012.133547,20012.19758855556
1441.0,20012.133547,20012.19758855556
1442.0,20012.133547,20012.19758855556
1443.0,20012.133547,20012.19758855556
1444.0,20012.133547,20012.19758855556
1445.0,20012.133547,20012.19758855556
1446.0,20012.133547,20012.19758855556
1447.0,20012.133547,20012.19758855556
1448.0,20012.133547,20012.19758855556
1449.0,20012.133547,20012.19758855556
1450.0,20012.133547,20012.19758855556
1451.0,20012.133547,20012.19758855556
1452.0,20012.133547,20012.19758855556
1453.0,20012.133547,20012.19758855556
1454.0,20012.133547,20012.19758855556
1455.0,20012.133547,20012.19758855556
1456.0,20012.133547,20012.19758855556
1457.0,20012.133547,20012.19758855556
1458.0,20012.133547,20012.19758855556
1459.0,20012.133547,20012.19758855556
1460.0,20012.133547,20012.19758855556
1461.0,20012.133547,20012.19758855556
1462.0,20012.133547,20012.19758855556
1463.0,20012.133547,20012.19758855556
1464.0,20012.133547,20012.19758855556
1465.0,20012.133547,20012.19758855556
1466.0,20012.133547,20012.19758855556
1467.0,20012.133547,20012.19758855556
1468.0,20012.133547,20012.19758855556
1469.0,20012.133547,20012.19758855556
1470.0,20012.133547,20012.19758855556
1471.0,20012.133547,20012.19758855556
1472.0,20012.133547,20012.19758855556
1473.0,20012.133547,20012.19758855556
1474.0,20012.133547,20012.19758855556
1475.0,20012.133547,20012.19758855556
1476.0,20012.133547,20012.19758855556
1477.0,20012.133547,20012.19758855556
1478.0,20012.133547,20012.19758855556
1479.0,20012.133547,20012.19758855556
1480.0,20012.133547,20012.19758855556
1481.0,20012.133547,20012.19758855556
1482.0,20012.133547,20012.19758855556
1483.0,20012.133547,20012.19758855556
1484.0,20012.133547,20012.19758855556
1485.0,20012.133547,20012.19758855556
1486.0,20012.133547,20012.19758855556
1487.0,20012.133547,20012.19758855556
1488.0,20012.133547,20012.19758855556
1489.0,20012.133547,20012.19758855556
1490.0,20012.133547,20012.19758855556
1491.0,20012.133547,20012.19758855556
1492.0,20012.133547,20012.19758855556
1493.0,20012.133547,20012.19758855556
1494.0,20012.133547,20012.19758855556
1495.0,20012.133547,20012.19758855556
1496.0,20012.133547,20012.19758855556
1497.0,20012.133547,20012.19758855556
1498.0,20012.133547,20012.19758855556
1499.0,20012.133547,20012.19758855556
1500.0,20012.133547,20012.19758855556
1501.0,20012.133547,20012.19758855556
1502.0,20012.133547,20012.19758855556
1503.0,20012.133547,20012.19758855556
1504.0,20012.133547,20012.19758855556
1505.0,20012.133547,20012.19758855556
1506.0,20012.133547,20012.19758855556
1507.0,20012.133547,20012.19758855556
1508.0,20012.133547,20012.19758855556
1509.0,20012.133547,20012.19758855556
1510.0,20012.133547,20012.19758855556
1511.0,20012.133547,20012.19758855556
1512.0,20012.133547,20012.19758855556
1513.0,20012.133547,20012.19758855556
1514.0,20012.133547,20012.19758855556
1515.0,20012.133547,20012.19758855556
1516.0,20012.133547,20012.19758855556
1517.0,20012.133547,20012.19758855556
1518.0,20012.133547,20012.19758855556
1519.0,20012.133547,20012.19758855556
1520.0,20012.133547,20012.19758855556
1521.0,20012.133547,20012.19758855556
1522.0,20012.133547,20012.19758855556
1523.0,20012.133547,20012.19758855556
1524.0,20012.133547,20012.19758855556
1525.0,20012.133547,20012.19758855556
1526.0,20012.133547,20012.19758855556
1527.0,20012.133547,20012.19758855556
1528.0,20012.133547,20012.19758855556
1529.0,20012.133547,20012.19758855556
1530.0,20012.133547,20012.19758855556
1531.0,20012.133547,20012.19758855556
1532.0,20012.133547,20012.19758855556
1533.0,20012.133547,20012.19758855556
1534.0,20012.133547,20012.19758855556
1535.0,20012.133547,20012.19758855556
1536.0,20012.133547,20012.19758855556
1537.0,20012.133547,20012.19758855556
1538.0,20012.133547,20012.19758855556
1539.0,20012.133547,20012.19758855556
1540.0,20012.133547,20012.19758855556
1541.0,20012.133547,20012.19758855556
1542.0,20012.133547,20012.19758855556
1543.0,20012.133547,20012.19758855556
1544.0,20012.133547,20012.19758855556
1545.0,20012.133547,20012.19758855556
1546.0,20012.133547,20012.19758855556
1547.0,20012.133547,20012.19758855556
1548.0,20012.133547,20012.19758855556
1549.0,20012.133547,20012.19758855556
1550.0,20012.133547,20012.19758855556
1551.0,20012.133547,20012.19758855556
1552.0,20012.133547,20012.19758855556
1553.0,20012.133547,20012.19758855556
1554.0,20012.133547,20012.19758855556
1555.0,20012.133547,20012.19758855556
1556.0,20012.133547,20012.19758855556
1557.0,20012.133547,20012.19758855556
1558.0,20012.133547,20012.19758855556
1559.0,20012.133547,20012.19758855556
1560.0,20012.133547,20012.19758855556
1561.0,20012.133547,20012.19758855556
1562.0,20012.133547,20012.19758855556
1563.0,20012.133547,20012.19758855556
1564.0,20012.133547,20012.19758855556
1565.0,20012.133547,20012.19758855556
1566.0,20012.133547,20012.19758855556
1567.0,20012.133547,20012.19758855556
1568.0,20012.133547,20012.19758855556
1569.0,20012.133547,20012.19758855556
1570.0,20012.133547,20012.19758855556
1571.0,20012.133547,20012.19758855556
1572.0,20012.133547,20012.19758855556
1573.0,20012.133547,20012.19758855556
1574.0,20012.133547,20012.19758855556
1575.0,20012.133547,20012.19758855556
1576.0,20012.133547,20012.19758855556
1577.0,20012.133547,20012.19758855556
1578.0,20012.133547,20012.19758855556
1579.0,20012.133547,20012.19758855556
1580.0,20012.133547,20012.19758855556
1581.0,20012.133547,20012.19758855556
1582.0,20012.133547,20012.19758855556
1583.0,20012.133547,20012.19758855556
1584.0,20012.133547,20012.19758855556
1585.0,20012.133547,20012.19758855556
1586.0,20012.133547,20012.19758855556
1587.0,20012.133547,20012.19758855556
1588.0,20012.133547,20012.19758855556
1589.0,20012.133547,20012.19758855556
1590.0,20012.133547,20012.19758855556
1591.0,20012.133547,20012.19758855556
1592.0,20012.133547,20012.19758855556
1593.0,20012.133547,20012.19758855556
1594.0,20012.133547,20012.19758855556
1595.0,20012.133547,20012.19758855556
1596.0,20012.133547,20012.19758855556
1597.0,20012.133547,20012.19758855556
1598.0,20012.133547,20012.19758855556
1599.0,20012.133547,20012.19758855556
1600.0,20012.133547,20012.19758855556
1601.0,20012.133547,20012.19758855556
1602.0,20012.133547,20012.19758855556
1603.0,20012.133547,20012.19758855556
1604.0,20012.133547,20012.19758855556
1605.0,20012.133547,20012.19758855556
1606.0,20012.133547,20012.19758855556
1607.0,20012.133547,20012.19758855556
1608.0,20012.133547,20012.19758855556
1609.0,20012.133547,20012.19758855556
1610.0,20012.133547,20012.19758855556
1611.0,20012.133547,20012.19758855556
1612.0,20012.133547,20012.19758855556
1613.0,20012.133547,20012.19758855556
1614.0,20012.133547,20012.19758855556
1615.0,20012.133547,20012.19758855556
1616.0,20012.133547,20012.19758855556
1617.0,20012.133547,20012.19758855556
1618.0,20012.133547,20012.19758855556
1619.0,20012.133547,20012.19758855556
1620.0,20012.133547,20012.19758855556
1621.0,20012.133547,20012.19758855556
1622.0,20012.133547,20012.19758855556
1623.0,20012.133547,20012.19758855556
1624.0,20012.133547,20012.19758855556
1625.0,20012.133547,20012.19758855556
1626.0,20012.133547,20012.19758855556
1627.0,20012.133547,20012.19758855556
1628.0,20012.133547,20012.19758855556
1629.0,20012.133547,20012.19758855556
1630.0,20012.133547,20012.19758855556
1631.0,20012.133547,20012.19758855556
1632.0,20012.133547,20012.19758855556
1633.0,20012.133547,20012.19758855556
1634.0,20012.133547,20012.19758855556
1635.0,20012.133547,20012.19758855556
1636.0,20012.133547,20012.19758855556
1637.0,20012.133547,20012.19758855556
1638.0,20012.133547,20012.19758855556
1639.0,20012.133547,20012.19758855556
1640.0,20012.133547,20012.19758855556
1641.0,20012.133547,20012.19758855556
1642.0,20012.133547,20012.19758855556
1643.0,20012.133547,20012.19758855556
1644.0,20012.133547,20012.19758855556
1645.0,20012.133547,20012.19758855556
1646.0,20012.133547,20012.19758855556
1647.0,20012.133547,20012.19758855556
1648.0,20012.133547,20012.19758855556
1649.0,20012.133547,20012.19758855556
1650.0,20012.133547,20012.19758855556
1651.0,20012.133547,20012.19758855556
1652.0,20012.133547,20012.19758855556
1653.0,20012.133547,20012.19758855556
1654.0,20012.133547,20012.19758855556
1655.0,20012.133547,20012.19758855556
1656.0,20012.133547,20012.19758855556
1657.0,20012.133547,20012.19758855556
1658.0,20012.133547,20012.19758855556
1659.0,20012.133547,20012.19758855556
1660.0,20012.133547,20012.19758855556
1661.0,20012.133547,20012.19758855556
1662.0,20012.133547,20012.19758855556
1663.0,20012.133547,20012.19758855556
1664.0,20012.133547,20012.19758855556
1665.0,20012.133547,20012.19758855556
1666.0,20012.133547,20012.19758855556
1667.0,20012.133547,20012.19758855556
1668.0,20012.133547,20012.19758855556
1669.0,20012.133547,20012.19758855556
1670.0,20012.133547,20012.19758855556
1671.0,20012.133547,20012.19758855556
1672.0,20012.133547,20012.19758855556
1673.0,20012.133547,20012.19758855556
1674.0,20012.133547,20012.19758855556
1675.0,20012.133547,20012.19758855556
1676.0,20012.133547,20012.19758855556
1677.0,20012.133547,20012.19758855556
1678.0,20012.133547,20012.19758855556
1679.0,20012.133547,20012.19758855556
1680.0,20012.133547,20012.19758855556
1681.0,20012.133547,20012.19758855556
1682.0,20012.133547,20012.19758855556
1683.0,20012.133547,20012.19758855556
1684.0,20012.133547,20012.19758855556
1685.0,20012.133547,20012.19758855556
1686.0,20012.133547,20012.19758855556
1687.0,20012.133547,20012.19758855556
1688.0,20012.133547,20012.19758855556
1689.0,20012.133547,20012.19758855556
1690.0,20012.133547,20012.19758855556
1691.0,20012.133547,20012.19758855556
1692.0,20012.133547,20012.19758855556
1693.0,20012.133547,20012.19758855556
1694.0,20012.133547,20012.19758855556
1695.0,20012.133547,20012.19758855556
1696.0,20012.133547,20012.19758855556
1697.0,20012.133547,20012.19758855556
1698.0,20012.133547,20012.19758855556
1699.0,20012.133547,20012.19758855556
1700.0,20012.133547,20012.19758855556
1701.0,20012.133547,20012.19758855556
1702.0,20012.133547,20012.19758855556
1703.0,20012.133547,20012.19758855556
1704.0,20012.133547,20012.19758855556
1705.0,20012.133547,20012.19758855556
1706.0,20012.133547,20012.19758855556
1707.0,20012.133547,20012.19758855556
1708.0,20012.133547,20012.19758855556
1709.0,20012.133547,20012.19758855556
1710.0,20012.133547,20012.19758855556
1711.0,20012.133547,20012.19758855556
1712.0,20012.133547,20012.19758855556
1713.0,20012.133547,20012.19758855556
1714.0,20012.133547,20012.19758855556
1715.0,20012.133547,20012.19758855556
1716.0,20012.133547,20012.19758855556
1717.0,20012.133547,20012.19758855556
1718.0,20012.133547,20012.19758855556
1719.0,20012.133547,20012.19758855556
1720.0,20012.133547,20012.19758855556
1721.0,20012.133547,20012.19758855556
1722.0,20012.133547,20012.19758855556
1723.0,20012.133547,20012.19758855556
1724.0,20012.133547,20012.19758855556
1725.0,20012.133547,20012.19758855556
1726.0,20012.133547,20012.19758855556
1727.0,20012.133547,20012.19758855556
1728.0,20012.133547,20012.19758855556
1729.0,20012.133547,20012.19758855556
1730.0,20012.133547,20012.19758855556
1731.0,20012.133547,20012.19758855556
1732.0,20012.133547,20012.19758855556
1733.0,20012.133547,20012.19758855556
1734.0,20012.133547,20012.19758855556
1735.0,20012.133547,20012.19758855556
1736.0,20012.133547,20012.19758855556
1737.0,20012.133547,20012.19758855556
1738.0,20012.133547,20012.19758855556
1739.0,20012.133547,20012.19758855556
1740.0,20012.133547,20012.19758855556
1741.0,20012.133547,20012.19758855556
1742.0,20012.133547,20012.19758855556
1743.0,20012.133547,20012.19758855556
1744.0,20012.133547,20012.19758855556
1745.0,20012.133547,20012.19758855556
1746.0,20012.133547,20012.19758855556
1747.0,20012.133547,20012.19758855556
1748.0,20012.133547,20012.19758855556
1749.0,20012.133547,20012.19758855556
1750.0,20012.133547,20012.19758855556
1751.0,20012.133547,20012.19758855556
1752.0,20012.133547,20012.19758855556
1753.0,20012.133547,20012.19758855556
1754.0,20012.133547,20012.19758855556
1755.0,20012.133547,20012.19758855556
1756.0,20012.133547,20012.19758855556
1757.0,20012.133547,20012.19758855556
1758.0,20012.133547,20012.19758855556
1759.0,20012.133547,20012.19758855556
1760.0,20012.133547,20012.19758855556
1761.0,20012.133547,20012.19758855556
1762.0,20012.133547,20012.19758855556
1763.0,20012.133547,20012.19758855556
1764.0,20012.133547,20012.19758855556
1765.0,20012.133547,20012.19758855556
1766.0,20012.133547,20012.19758855556
1767.0,20012.133547,20012.19758855556
1768.0,20012.133547,20012.19758855556
1769.0,20012.133547,20012.19758855556
1770.0,20012.133547,20012.19758855556
1771.0,20012.133547,20012.19758855556
1772.0,20012.133547,20012.19758855556
1773.0,20012.133547,20012.19758855556
1774.0,20012.133547,20012.19758855556
1775.0,20012.133547,20012.19758855556
1776.0,20012.133547,20012.19758855556
1777.0,20012.133547,20012.19758855556
1778.0,20012.133547,20012.19758855556
1779.0,20012.133547,20012.19758855556
1780.0,20012.133547,20012.19758855556
1781.0,20012.133547,20012.19758855556
1782.0,20012.133547,20012.19758855556
1783.0,20012.133547,20012.19758855556
1784.0,20012.133547,20012.19758855556
1785.0,20012.133547,20012.19758855556
1786.0,20012.133547,20012.19758855556
1787.0,20012.133547,20012.19758855556
1788.0,20012.133547,20012.19758855556
1789.0,20012.133547,20012.19758855556
1790.0,20012.133547,20012.19758855556
1791.0,20012.133547,20012.19758855556
1792.0,20012.133547,20012.19758855556
1793.0,20012.133547,20012.19758855556
1794.0,20012.133547,20012.19758855556
1795.0,20012.133547,20012.19758855556
1796.0,20012.133547,20012.19758855556
1797.0,20012.133547,20012.19758855556
1798.0,20012.133547,20012.19758855556
1799.0,20012.133547,20012.19758855556
1800.0,20012.133547,20012.19758855556
1801.0,20012.133547,20012.19758855556
1802.0,20012.133547,20012.19758855556
1803.0,20012.133547,20012.19758855556
1804.0,20012.133547,20012.19758855556
1805.0,20012.133547,20012.19758855556
1806.0,20012.133547,20012.19758855556
1807.0,20012.133547,20012.19758855556
1808.0,20012.133547,20012.19758855556
1809.0,20012.133547,20012.19758855556
1810.0,20012.133547,20012.19758855556
1811.0,20012.133547,20012.19758855556
1812.0,20012.133547,20012.19758855556
1813.0,20012.133547,20012.19758855556
1814.0,20012.133547,20012.19758855556
1815.0,20012.133547,20012.19758855556
1816.0,20012.133547,20012.19758855556
1817.0,20012.133547,20012.19758855556
1818.0,20012.133547,20012.19758855556
1819.0,20012.133547,20012.19758855556
1820.0,20012.133547,20012.19758855556
1821.0,20012.133547,20012.19758855556
1822.0,20012.133547,20012.19758855556
1823.0,20012.133547,20012.19758855556
1824.0,20012.133547,20012.19758855556
1825.0,20012.133547,20012.19758855556
1826.0,20012.133547,20012.19758855556
1827.0,20012.133547,20012.19758855556
1828.0,20012.133547,20012.19758855556
1829.0,20012.133547,20012.19758855556
1830.0,20012.133547,20012.19758855556
1831.0,20012.133547,20012.19758855556
1832.0,20012.133547,20012.19758855556
1833.0,20012.133547,20012.19758855556
1834.0,20012.133547,20012.19758855556
1835.0,20012.133547,20012.19758855556
1836.0,20012.133547,20012.19758855556
1837.0,20012.133547,20012.19758855556
1838.0,20012.133547,20012.19758855556
1839.0,20012.133547,20012.19758855556
1840.0,20012.133547,20012.19758855556
1841.0,20012.133547,20012.19758855556
1842.0,20012.133547,20012.19758855556
1843.0,20012.133547,20012.19758855556
1844.0,20012.133547,20012.19758855556
1845.0,20012.133547,20012.19758855556
1846.0,20012.133547,20012.19758855556
1847.0,20012.133547,20012.19758855556
1848.0,20012.133547,20012.19758855556
1849.0,20012.133547,20012.19758855556
1850.0,20012.133547,20012.19758855556
1851.0,20012.133547,20012.19758855556
1852.0,20012.133547,20012.19758855556
1853.0,20012.133547,20012.19758855556
1854.0,20012.133547,20012.19758855556
1855.0,20012.133547,20012.19758855556
1856.0,20012.133547,20012.19758855556
1857.0,20012.133547,20012.19758855556
1858.0,20012.133547,20012.19758855556
1859.0,20012.133547,20012.19758855556
1860.0,20012.133547,20012.19758855556
1861.0,20012.133547,20012.19758855556
1862.0,20012.133547,20012.19758855556
1863.0,20012.133547,20012.19758855556
1864.0,20012.133547,20012.19758855556
1865.0,20012.133547,20012.19758855556
1866.0,20012.133547,20012.19758855556
1867.0,20012.133547,20012.19758855556
1868.0,20012.133547,20012.19758855556
1869.0,20012.133547,20012.19758855556
1870.0,20012.133547,20012.19758855556
1871.0,20012.133547,20012.19758855556
1872.0,20012.133547,20012.19758855556
1873.0,20012.133547,20012.19758855556
1874.0,20012.133547,20012.19758855556
1875.0,20012.133547,20012.19758855556
1876.0,20012.133547,20012.19758855556
1877.0,20012.133547,20012.19758855556
1878.0,20012.133547,20012.19758855556
1879.0,20012.133547,20012.19758855556
1880.0,20012.133547,20012.19758855556
1881.0,20012.133547,20012.19758855556
1882.0,20012.133547,20012.19758855556
1883.0,20012.133547,20012.19758855556
1884.0,20012.133547,20012.19758855556
1885.0,20012.133547,20012.19758855556
1886.0,20012.133547,20012.19758855556
1887.0,20012.133547,20012.19758855556
1888.0,20012.133547,20012.19758855556
1889.0,20012.133547,20012.19758855556
1890.0,20012.133547,20012.19758855556
1891.0,20012.133547,20012.19758855556
1892.0,20012.133547,20012.19758855556
1893.0,20012.133547,20012.19758855556
1894.0,20012.133547,20012.19758855556
1895.0,20012.133547,20012.19758855556
1896.0,20012.133547,20012.19758855556
1897.0,20012.133547,20012.19758855556
1898.0,20012.133547,20012.19758855556
1899.0,20012.133547,20012.19758855556
1900.0,20012.133547,20012.19758855556
1901.0,20012.133547,20012.19758855556
1902.0,20012.133547,20012.19758855556
1903.0,20012.133547,20012.19758855556
1904.0,20012.133547,20012.19758855556
1905.0,20012.133547,20012.19758855556
1906.0,20012.133547,20012.19758855556
1907.0,20012.133547,20012.19758855556
1908.0,20012.133547,20012.19758855556
1909.0,20012.133547,20012.19758855556
1910.0,20012.133547,20012.19758855556
1911.0,20012.133547,20012.19758855556
1912.0,20012.133547,20012.19758855556
1913.0,20012.133547,20012.19758855556
1914.0,20012.133547,20012.19758855556
1915.0,20012.133547,20012.19758855556
1916.0,20012.133547,20012.19758855556
1917.0,20012.133547,20012.19758855556
1918.0,20012.133547,20012.19758855556
1919.0,20012.133547,20012.19758855556
1920.0,20012.133547,20012.19758855556
1921.0,20012.133547,20012.19758855556
1922.0,20012.133547,20012.19758855556
1923.0,20012.133547,20012.19758855556
1924.0,20012.133547,20012.19758855556
1925.0,20012.133547,20012.19758855556
1926.0,20012.133547,20012.19758855556
1927.0,20012.133547,20012.19758855556
1928.0,20012.133547,20012.19758855556
1929.0,20012.133547,20012.19758855556
1930.0,20012.133547,20012.19758855556
1931.0,20012.133547,20012.19758855556
1932.0,20012.133547,20012.19758855556
1933.0,20012.133547,20012.19758855556
1934.0,20012.133547,20012.19758855556
1935.0,20012.133547,20012.19758855556
1936.0,20012.133547,20012.19758855556
1937.0,20012.133547,20012.19758855556
1938.0,20012.133547,20012.19758855556
1939.0,20012.133547,20012.19758855556
1940.0,20012.133547,20012.19758855556
1941.0,20012.133547,20012.19758855556
1942.0,20012.133547,20012.19758855556
1943.0,20012.133547,20012.19758855556
1944.0,20012.133547,20012.19758855556
1945.0,20012.133547,20012.19758855556
1946.0,20012.133547,20012.19758855556
1947.0,20012.133547,20012.19758855556
1948.0,20012.133547,20012.19758855556
1949.0,20012.133547,20012.19758855556
1950.0,20012.133547,20012.19758855556
1951.0,20012.133547,20012.19758855556
1952.0,20012.133547,20012.19758855556
1953.0,20012.133547,20012.19758855556
1954.0,20012.133547,20012.19758855556
1955.0,20012.133547,20012.19758855556
1956.0,20012.133547,20012.19758855556
1957.0,20012.133547,20012.19758855556
1958.0,20012.133547,20012.19758855556
1959.0,20012.133547,20012.19758855556
1960.0,20012.133547,20012.19758855556
1961.0,20012.133547,20012.19758855556
1962.0,20012.133547,20012.19758855556
1963.0,20012.133547,20012.19758855556
1964.0,20012.133547,20012.19758855556
1965.0,20012.133547,20012.19758855556
1966.0,20012.133547,20012.19758855556
1967.0,20012.133547,20012.19758855556
1968.0,20012.133547,20012.19758855556
1969.0,20012.133547,20012.19758855556
1970.0,20012.133547,20012.19758855556
1971.0,20012.133547,20012.19758855556
1972.0,20012.133547,20012.19758855556
1973.0,20012.133547,20012.19758855556
1974.0,20012.133547,20012.19758855556
1975.0,20012.133547,20012.19758855556
1976.0,20012.133547,20012.19758855556
1977.0,20012.133547,20012.19758855556
1978.0,20012.133547,20012.19758855556
1979.0,20012.133547,20012.19758855556
1980.0,20012.133547,20012.19758855556
1981.0,20012.133547,20012.19758855556
1982.0,20012.133547,20012.19758855556
1983.0,20012.133547,20012.19758855556
1984.0,20012.133547,20012.19758855556
1985.0,20012.133547,20012.19758855556
1986.0,20012.133547,20012.19758855556
1987.0,20012.133547,20012.19758855556
1988.0,20012.133547,20012.19758855556
1989.0,20012.133547,20012.19758855556
1990.0,20012.133547,20012.19758855556
1991.0,20012.133547,20012.19758855556
1992.0,20012.133547,20012.19758855556
1993.0,20012.133547,20012.19758855556
1994.0,20012.133547,20012.19758855556
1995.0,20012.133547,20012.19758855556
1996.0,20012.133547,20012.19758855556
1997.0,20012.133547,20012.19758855556
1998.0,20012.133547,20012.19758855556
1999.0,20012.133547,20012.19758855556
2000.0,20012.133547,20012.19758855556
2001.0,20012.133547,20012.19758855556
2002.0,20012.133547,20012.19758855556
2003.0,20012.133547,20012.19758855556
2004.0,20012.133547,20012.19758855556
2005.0,20012.133547,20012.19758855556
2006.0,20012.133547,20012.19758855556
2007.0,20012.133547,20012.19758855556
2008.0,20012.133547,20012.19758855556
2009.0,20012.133547,20012.19758855556
2010.0,20012.133547,20012.19758855556
2011.0,20012.133547,20012.19758855556
2012.0,20012.133547,20012.19758855556
2013.0,20012.133547,20012.19758855556
2014.0,20012.133547,20012.19758855556
2015.0,20012.133547,20012.19758855556
2016.0,20012.133547,20012.19758855556
2017.0,20012.133547,20012.19758855556
2018.0,20012.133547,20012.19758855556
2019.0,20012.133547,20012.19758855556
2020.0,20012.133547,20012.19758855556
2021.0,20012.133547,20012.19758855556
2022.0,20012.133547,20012.19758855556
2023.0,20012.133547,20012.19758855556
2024.0,20012.133547,20012.19758855556
2025.0,20012.133547,20012.19758855556
2026.0,20012.133547,20012.19758855556
2027.0,20012.133547,20012.19758855556
2028.0,20012.133547,20012.19758855556
2029.0,20012.133547,20012.19758855556
2030.0,20012.133547,20012.19758855556
2031.0,20012.133547,20012.19758855556
2032.0,20012.133547,20012.19758855556
2033.0,20012.133547,20012.19758855556
2034.0,20012.133547,20012.19758855556
2035.0,20012.133547,20012.19758855556
2036.0,20012.133547,20012.19758855556
2037.0,20012.133547,20012.19758855556
2038.0,20012.133547,20012.19758855556
2039.0,20012.133547,20012.19758855556
2040.0,20012.133547,20012.19758855556
2041.0,20012.133547,20012.19758855556
2042.0,20012.133547,20012.19758855556
2043.0,20012.133547,20012.19758855556
2044.0,20012.133547,20012.19758855556
2045.0,20012.133547,20012.19758855556
2046.0,20012.133547,20012.19758855556
2047.0,20012.133547,20012.19758855556
2048.0,20012.133547,20012.19758855556
2049.0,20012.133547,20012.19758855556
2050.0,20012.133547,20012.19758855556
2051.0,20012.133547,20012.19758855556
2052.0,20012.133547,20012.19758855556
2053.0,20012.133547,20012.19758855556
2054.0,20012.133547,20012.19758855556
2055.0,20012.133547,20012.19758855556
2056.0,20012.133547,20012.19758855556
2057.0,20012.133547,20012.19758855556
2058.0,20012.133547,20012.19758855556
2059.0,20012.133547,20012.19758855556
2060.0,20012.133547,20012.19758855556
2061.0,20012.133547,20012.19758855556
2062.0,20012.133547,20012.19758855556
2063.0,20012.133547,20012.19758855556
2064.0,20012.133547,20012.19758855556
2065.0,20012.133547,20012.19758855556
2066.0,20012.133547,20012.19758855556
2067.0,20012.133547,20012.19758855556
2068.0,20012.133547,20012.19758855556
2069.0,20012.133547,20012.19758855556
2070.0,20012.133547,20012.19758855556
2071.0,20012.133547,20012.19758855556
2072.0,20012.133547,20012.19758855556
2073.0,20012.133547,20012.19758855556
2074.0,20012.133547,20012.19758855556
2075.0,20012.133547,20012.19758855556
2076.0,20012.133547,20012.19758855556
2077.0,20012.133547,20012.19758855556
2078.0,20012.133547,20012.19758855556
2079.0,20012.133547,20012.19758855556
2080.0,20012.133547,20012.19758855556
2081.0,20012.133547,20012.19758855556
2082.0,20012.133547,20012.19758855556
2083.0,20012.133547,20012.19758855556
2084.0,20012.133547,20012.19758855556
2085.0,20012.133547,20012.19758855556
2086.0,20012.133547,20012.19758855556
2087.0,20012.133547,20012.19758855556
2088.0,20012.133547,20012.19758855556
2089.0,20012.133547,20012.19758855556
2090.0,20012.133547,20012.19758855556
2091.0,20012.133547,20012.19758855556
2092.0,20012.133547,20012.19758855556
2093.0,20012.133547,20012.19758855556
2094.0,20012.133547,20012.19758855556
2095.0,20012.133547,20012.19758855556
2096.0,20012.133547,20012.19758855556
2097.0,20012.133547,20012.19758855556
2098.0,20012.133547,20012.19758855556
2099.0,20012.133547,20012.19758855556
2100.0,20012.133547,20012.19758855556
2101.0,20012.133547,20012.19758855556
2102.0,20012.133547,20012.19758855556
2103.0,20012.133547,20012.19758855556
2104.0,20012.133547,20012.19758855556
2105.0,20012.133547,20012.19758855556
2106.0,20012.133547,20012.19758855556
2107.0,20012.133547,20012.19758855556
2108.0,20012.133547,20012.19758855556
2109.0,20012.133547,20012.19758855556
2110.0,20012.133547,20012.19758855556
2111.0,20012.133547,20012.19758855556
2112.0,20012.133547,20012.19758855556
2113.0,20012.133547,20012.19758855556
2114.0,20012.133547,20012.19758855556
2115.0,20012.133547,20012.19758855556
2116.0,20012.133547,20012.19758855556
2117.0,20012.133547,20012.19758855556
2118.0,20012.133547,20012.19758855556
2119.0,20012.133547,20012.19758855556
2120.0,20012.133547,20012.19758855556
2121.0,20012.133547,20012.19758855556
2122.0,20012.133547,20012.19758855556
2123.0,20012.133547,20012.19758855556
2124.0,20012.133547,20012.19758855556
2125.0,20012.133547,20012.19758855556
2126.0,20012.133547,20012.19758855556
2127.0,20012.133547,20012.19758855556
2128.0,20012.133547,20012.19758855556
2129.0,20012.133547,20012.19758855556
2130.0,20012.133547,20012.19758855556
2131.0,20012.133547,20012.19758855556
2132.0,20012.133547,20012.19758855556
2133.0,20012.133547,20012.19758855556
2134.0,20012.133547,20012.19758855556
2135.0,20012.133547,20012.19758855556
2136.0,20012.133547,20012.19758855556
2137.0,20012.133547,20012.19758855556
2138.0,20012.133547,20012.19758855556
2139.0,20012.133547,20012.19758855556
2140.0,20012.133547,20012.19758855556
2141.0,20012.133547,20012.19758855556
2142.0,20012.133547,20012.19758855556
2143.0,20012.133547,20012.19758855556
2144.0,20012.133547,20012.19758855556
2145.0,20012.133547,20012.19758855556
2146.0,20012.133547,20012.19758855556
2147.0,20012.133547,20012.19758855556
2148.0,20012.133547,20012.19758855556
2149.0,20012.133547,20012.19758855556
2150.0,20012.133547,20012.19758855556
2151.0,20012.133547,20012.19758855556
2152.0,20012.133547,20012.19758855556
2153.0,20012.133547,20012.19758855556
2154.0,20012.133547,20012.19758855556
2155.0,20012.133547,20012.19758855556
2156.0,20012.133547,20012.19758855556
2157.0,20012.133547,20012.19758855556
2158.0,20012.133547,20012.19758855556
2159.0,20012.133547,20012.19758855556
2160.0,20012.133547,20012.19758855556
2161.0,20012.133547,20012.19758855556
2162.0,20012.133547,20012.19758855556
2163.0,20012.133547,20012.19758855556
2164.0,20012.133547,20012.19758855556
2165.0,20012.133547,20012.19758855556
2166.0,20012.133547,20012.19758855556
2167.0,20012.133547,20012.19758855556
2168.0,20012.133547,20012.19758855556
2169.0,20012.133547,20012.19758855556
2170.0,20012.133547,20012.19758855556
2171.0,20012.133547,20012.19758855556
2172.0,20012.133547,20012.19758855556
2173.0,20012.133547,20012.19758855556
2174.0,20012.133547,20012.19758855556
2175.0,20012.133547,20012.19758855556
2176.0,20012.133547,20012.19758855556
2177.0,20012.133547,20012.19758855556
2178.0,20012.133547,20012.19758855556
2179.0,20012.133547,20012.19758855556
2180.0,20012.133547,20012.19758855556
2181.0,20012.133547,20012.19758855556
2182.0,20012.133547,20012.19758855556
2183.0,20012.133547,20012.19758855556
2184.0,20012.133547,20012.19758855556
2185.0,20012.133547,20012.19758855556
2186.0,20012.133547,20012.19758855556
2187.0,20012.133547,20012.19758855556
2188.0,20012.133547,20012.19758855556
2189.0,20012.133547,20012.19758855556
2190.0,20012.133547,20012.19758855556
2191.0,20012.133547,20012.19758855556
2192.0,20012.133547,20012.19758855556
2193.0,20012.133547,20012.19758855556
2194.0,20012.133547,20012.19758855556
2195.0,20012.133547,20012.19758855556
2196.0,20012.133547,20012.19758855556
2197.0,20012.133547,20012.19758855556
2198.0,20012.133547,20012.19758855556
2199.0,20012.133547,20012.19758855556
2200.0,20012.133547,20012.19758855556
2201.0,20012.133547,20012.19758855556
2202.0,20012.133547,20012.19758855556
2203.0,20012.133547,20012.19758855556
2204.0,20012.133547,20012.19758855556
2205.0,20012.133547,20012.19758855556
2206.0,20012.133547,20012.19758855556
2207.0,20012.133547,20012.19758855556
2208.0,20012.133547,20012.19758855556
2209.0,20012.133547,20012.19758855556
2210.0,20012.133547,20012.19758855556
2211.0,20012.133547,20012.19758855556
2212.0,20012.133547,20012.19758855556
2213.0,20012.133547,20012.19758855556
2214.0,20012.133547,20012.19758855556
2215.0,20012.133547,20012.19758855556
2216.0,20012.133547,20012.19758855556
2217.0,20012.133547,20012.19758855556
2218.0,20012.133547,20012.19758855556
2219.0,20012.133547,20012.19758855556
2220.0,20012.133547,20012.19758855556
2221.0,20012.133547,20012.19758855556
2222.0,20012.133547,20012.19758855556
2223.0,20012.133547,20012.19758855556
2224.0,20012.133547,20012.19758855556
2225.0,20012.133547,20012.19758855556
2226.0,20012.133547,20012.19758855556
2227.0,20012.133547,20012.19758855556
2228.0,20012.133547,20012.19758855556
2229.0,20012.133547,20012.19758855556
2230.0,20012.133547,20012.19758855556
2231.0,20012.133547,20012.19758855556
2232.0,20012.133547,20012.19758855556
2233.0,20012.133547,20012.19758855556
2234.0,20012.133547,20012.19758855556
2235.0,20012.133547,20012.19758855556
2236.0,20012.133547,20012.19758855556
2237.0,20012.133547,20012.19758855556
2238.0,20012.133547,20012.19758855556
2239.0,20012.133547,20012.19758855556
2240.0,20012.133547,20012.19758855556
2241.0,20012.133547,20012.19758855556
2242.0,20012.133547,20012.19758855556
2243.0,20012.133547,20012.19758855556
2244.0,20012.133547,20012.19758855556
2245.0,20012.133547,20012.19758855556
2246.0,20012.133547,20012.19758855556
2247.0,20012.133547,20012.19758855556
2248.0,20012.133547,20012.19758855556
2249.0,20012.133547,20012.19758855556
2250.0,20012.133547,20012.19758855556
2251.0,20012.133547,20012.19758855556
2252.0,20012.133547,20012.19758855556
2253.0,20012.133547,20012.19758855556
2254.0,20012.133547,20012.19758855556
2255.0,20012.133547,20012.19758855556
2256.0,20012.133547,20012.19758855556
2257.0,20012.133547,20012.19758855556
2258.0,20012.133547,20012.19758855556
2259.0,20012.133547,20012.19758855556
2260.0,20012.133547,20012.19758855556
2261.0,20012.133547,20012.19758855556
2262.0,20012.133547,20012.19758855556
2263.0,20012.133547,20012.19758855556
2264.0,20012.133547,20012.19758855556
2265.0,20012.133547,20012.19758855556
2266.0,20012.133547,20012.19758855556
2267.0,20012.133547,20012.19758855556
2268.0,20012.133547,20012.19758855556
2269.0,20012.133547,20012.19758855556
2270.0,20012.133547,20012.19758855556
2271.0,20012.133547,20012.19758855556
2272.0,20012.133547,20012.19758855556
2273.0,20012.133547,20012.19758855556
2274.0,20012.133547,20012.19758855556
2275.0,20012.133547,20012.19758855556
2276.0,20012.133547,20012.19758855556
2277.0,20012.133547,20012.19758855556
2278.0,20012.133547,20012.19758855556
2279.0,20012.133547,20012.19758855556
2280.0,20012.133547,20012.19758855556
2281.0,20012.133547,20012.19758855556
2282.0,20012.133547,20012.19758855556
2283.0,20012.133547,20012.19758855556
2284.0,20012.133547,20012.19758855556
2285.0,20012.133547,20012.19758855556
2286.0,20012.133547,20012.19758855556
2287.0,20012.133547,20012.19758855556
2288.0,20012.133547,20012.19758855556
2289.0,20012.133547,20012.19758855556
2290.0,20012.133547,20012.19758855556
2291.0,20012.133547,20012.19758855556
2292.0,20012.133547,20012.19758855556
2293.0,20012.133547,20012.19758855556
2294.0,20012.133547,20012.19758855556
2295.0,20012.133547,20012.19758855556
2296.0,20012.133547,20012.19758855556
2297.0,20012.133547,20012.19758855556
2298.0,20012.133547,20012.19758855556
2299.0,20012.133547,20012.19758855556
2300.0,20012.133547,20012.19758855556
2301.0,20012.133547,20012.19758855556
2302.0,20012.133547,20012.19758855556
2303.0,20012.133547,20012.19758855556
2304.0,20012.133547,20012.19758855556
2305.0,20012.133547,20012.19758855556
2306.0,20012.133547,20012.19758855556
2307.0,20012.133547,20012.19758855556
2308.0,20012.133547,20012.19758855556
2309.0,20012.133547,20012.19758855556
2310.0,20012.133547,20012.19758855556
2311.0,20012.133547,20012.19758855556
2312.0,20012.133547,20012.19758855556
2313.0,20012.133547,20012.19758855556
2314.0,20012.133547,20012.19758855556
2315.0,20012.133547,20012.19758855556
2316.0,20012.133547,20012.19758855556
2317.0,20012.133547,20012.19758855556
2318.0,20012.133547,20012.19758855556
2319.0,20012.133547,20012.19758855556
2320.0,20012.133547,20012.19758855556
2321.0,20012.133547,20012.19758855556
2322.0,20012.133547,20012.19758855556
2323.0,20012.133547,20012.19758855556
2324.0,20012.133547,20012.19758855556
2325.0,20012.133547,20012.19758855556
2326.0,20012.133547,20012.19758855556
2327.0,20012.133547,20012.19758855556
2328.0,20012.133547,20012.19758855556
2329.0,20012.133547,20012.19758855556
2330.0,20012.133547,20012.19758855556
2331.0,20012.133547,20012.19758855556
2332.0,20012.133547,20012.19758855556
2333.0,20012.133547,20012.19758855556
2334.0,20012.133547,20012.19758855556
2335.0,20012.133547,20012.19758855556
2336.0,20012.133547,20012.19758855556
2337.0,20012.133547,20012.19758855556
2338.0,20012.133547,20012.19758855556
2339.0,20012.133547,20012.19758855556
2340.0,20012.133547,20012.19758855556
2341.0,20012.133547,20012.19758855556
2342.0,20012.133547,20012.19758855556
2343.0,20012.133547,20012.19758855556
2344.0,20012.133547,20012.19758855556
2345.0,20012.133547,20012.19758855556
2346.0,20012.133547,20012.19758855556
2347.0,20012.133547,20012.19758855556
2348.0,20012.133547,20012.19758855556
2349.0,20012.133547,20012.19758855556
2350.0,20012.133547,20012.19758855556
2351.0,20012.133547,20012.19758855556
2352.0,20012.133547,20012.19758855556
2353.0,20012.133547,20012.19758855556
2354.0,20012.133547,20012.19758855556
2355.0,20012.133547,20012.19758855556
2356.0,20012.133547,20012.19758855556
2357.0,20012.133547,20012.19758855556
2358.0,20012.133547,20012.19758855556
2359.0,20012.133547,20012.19758855556
2360.0,20012.133547,20012.19758855556
2361.0,20012.133547,20012.19758855556
2362.0,20012.133547,20012.19758855556
2363.0,20012.133547,20012.19758855556
2364.0,20012.133547,20012.19758855556
2365.0,20012.133547,20012.19758855556
2366.0,20012.133547,20012.19758855556
2367.0,20012.133547,20012.19758855556
2368.0,20012.133547,20012.19758855556
2369.0,20012.133547,20012.19758855556
2370.0,20012.133547,20012.19758855556
2371.0,20012.133547,20012.19758855556
2372.0,20012.133547,20012.19758855556
2373.0,20012.133547,20012.19758855556
2374.0,20012.133547,20012.19758855556
2375.0,20012.133547,20012.19758855556
2376.0,20012.133547,20012.19758855556
2377.0,20012.133547,20012.19758855556
2378.0,20012.133547,20012.19758855556
2379.0,20012.133547,20012.19758855556
2380.0,20012.133547,20012.19758855556
2381.0,20012.133547,20012.19758855556
2382.0,20012.133547,20012.19758855556
2383.0,20012.133547,20012.19758855556
2384.0,20012.133547,20012.19758855556
2385.0,20012.133547,20012.19758855556
2386.0,20012.133547,20012.19758855556
2387.0,20012.133547,20012.19758855556
2388.0,20012.133547,20012.19758855556
2389.0,20012.133547,20012.19758855556
2390.0,20012.133547,20012.19758855556
2391.0,20012.133547,20012.19758855556
2392.0,20012.133547,20012.19758855556
2393.0,20012.133547,20012.19758855556
2394.0,20012.133547,20012.19758855556
2395.0,20012.133547,20012.19758855556
2396.0,20012.133547,20012.19758855556
2397.0,20012.133547,20012.19758855556
2398.0,20012.133547,20012.19758855556
2399.0,20012.133547,20012.19758855556
2400.0,20012.133547,20012.19758855556
2401.0,20012.133547,20012.19758855556
2402.0,20012.133547,20012.19758855556
2403.0,20012.133547,20012.19758855556
2404.0,20012.133547,20012.19758855556
2405.0,20012.133547,20012.19758855556
2406.0,20012.133547,20012.19758855556
2407.0,20012.133547,20012.19758855556
2408.0,20012.133547,20012.19758855556
2409.0,20012.133547,20012.19758855556
2410.0,20012.133547,20012.19758855556
2411.0,20012.133547,20012.19758855556
2412.0,20012.133547,20012.19758855556
2413.0,20012.133547,20012.19758855556
2414.0,20012.133547,20012.19758855556
2415.0,20012.133547,20012.19758855556
2416.0,20012.133547,20012.19758855556
2417.0,20012.133547,20012.19758855556
2418.0,20012.133547,20012.19758855556
2419.0,20012.133547,20012.19758855556
2420.0,20012.133547,20012.19758855556
2421.0,20012.133547,20012.19758855556
2422.0,20012.133547,20012.19758855556
2423.0,20012.133547,20012.19758855556
2424.0,20012.133547,20012.19758855556
2425.0,20012.133547,20012.19758855556
2426.0,20012.133547,20012.19758855556
2427.0,20012.133547,20012.19758855556
2428.0,20012.133547,20012.19758855556
2429.0,20012.133547,20012.19758855556
2430.0,20012.133547,20012.19758855556
2431.0,20012.133547,20012.19758855556
2432.0,20012.133547,20012.19758855556
2433.0,20012.133547,20012.19758855556
2434.0,20012.133547,20012.19758855556
2435.0,20012.133547,20012.19758855556
2436.0,20012.133547,20012.19758855556
2437.0,20012.133547,20012.19758855556
2438.0,20012.133547,20012.19758855556
2439.0,20012.133547,20012.19758855556
2440.0,20012.133547,20012.19758855556
2441.0,20012.133547,20012.19758855556
2442.0,20012.133547,20012.19758855556
2443.0,20012.133547,20012.19758855556
2444.0,20012.133547,20012.19758855556
2445.0,20012.133547,20012.19758855556
2446.0,20012.133547,20012.19758855556
2447.0,20012.133547,20012.19758855556
2448.0,20012.133547,20012.19758855556
2449.0,20012.133547,20012.19758855556
2450.0,20012.133547,20012.19758855556
2451.0,20012.133547,20012.19758855556
2452.0,20012.133547,20012.19758855556
2453.0,20012.133547,20012.19758855556
2454.0,20012.133547,20012.19758855556
2455.0,20012.133547,20012.19758855556
2456.0,20012.133547,20012.19758855556
2457.0,20012.133547,20012.19758855556
2458.0,20012.133547,20012.19758855556
2459.0,20012.133547,20012.19758855556
2460.0,20012.133547,20012.19758855556
2461.0,20012.133547,20012.19758855556
2462.0,20012.133547,20012.19758855556
2463.0,20012.133547,20012.19758855556
2464.0,20012.133547,20012.19758855556
2465.0,20012.133547,20012.19758855556
2466.0,20012.133547,20012.19758855556
2467.0,20012.133547,20012.19758855556
2468.0,20012.133547,20012.19758855556
2469.0,20012.133547,20012.19758855556
2470.0,20012.133547,20012.19758855556
2471.0,20012.133547,20012.19758855556
2472.0,20012.133547,20012.19758855556
2473.0,20012.133547,20012.19758855556
2474.0,20012.133547,20012.19758855556
2475.0,20012.133547,20012.19758855556
2476.0,20012.133547,20012.19758855556
2477.0,20012.133547,20012.19758855556
2478.0,20012.133547,20012.19758855556
2479.0,20012.133547,20012.19758855556
2480.0,20012.133547,20012.19758855556
2481.0,20012.133547,20012.19758855556
2482.0,20012.133547,20012.19758855556
2483.0,20012.133547,20012.19758855556
2484.0,20012.133547,20012.19758855556
2485.0,20012.133547,20012.19758855556
2486.0,20012.133547,20012.19758855556
2487.0,20012.133547,20012.19758855556
2488.0,20012.133547,20012.19758855556
2489.0,20012.133547,20012.19758855556
2490.0,20012.133547,20012.19758855556
2491.0,20012.133547,20012.19758855556
2492.0,20012.133547,20012.19758855556
2493.0,20012.133547,20012.19758855556
2494.0,20012.133547,20012.19758855556
2495.0,20012.133547,20012.19758855556
2496.0,20012.133547,20012.19758855556
2497.0,20012.133547,20012.19758855556
2498.0,20012.133547,20012.19758855556
2499.0,20012.133547,20012.19758855556
2500.0,20012.133547,20012.19758855556
2501.0,20012.133547,20012.19758855556
2502.0,20012.133547,20012.19758855556
2503.0,20012.133547,20012.19758855556
2504.0,20012.133547,20012.19758855556
2505.0,20012.133547,20012.19758855556
2506.0,20012.133547,20012.19758855556
2507.0,20012.133547,20012.19758855556
2508.0,20012.133547,20012.19758855556
2509.0,20012.133547,20012.19758855556
2510.0,20012.133547,20012.19758855556
2511.0,20012.133547,20012.19758855556
2512.0,20012.133547,20012.19758855556
2513.0,20012.133547,20012.19758855556
2514.0,20012.133547,20012.19758855556
2515.0,20012.133547,20012.19758855556
2516.0,20012.133547,20012.19758855556
2517.0,20012.133547,20012.19758855556
2518.0,20012.133547,20012.19758855556
2519.0,20012.133547,20012.19758855556
2520.0,20012.133547,20012.19758855556
2521.0,20012.133547,20012.19758855556
2522.0,20012.133547,20012.19758855556
2523.0,20012.133547,20012.19758855556
2524.0,20012.133547,20012.19758855556
2525.0,20012.133547,20012.19758855556
2526.0,20012.133547,20012.19758855556
2527.0,20012.133547,20012.19758855556
2528.0,20012.133547,20012.19758855556
2529.0,20012.133547,20012.19758855556
2530.0,20012.133547,20012.19758855556
2531.0,20012.133547,20012.19758855556
2532.0,20012.133547,20012.19758855556
2533.0,20012.133547,20012.19758855556
2534.0,20012.133547,20012.19758855556
2535.0,20012.133547,20012.19758855556
2536.0,20012.133547,20012.19758855556
2537.0,20012.133547,20012.19758855556
2538.0,20012.133547,20012.19758855556
2539.0,20012.133547,20012.19758855556
2540.0,20012.133547,20012.19758855556
2541.0,20012.133547,20012.19758855556
2542.0,20012.133547,20012.19758855556
2543.0,20012.133547,20012.19758855556
2544.0,20012.133547,20012.19758855556
2545.0,20012.133547,20012.19758855556
2546.0,20012.133547,20012.19758855556
2547.0,20012.133547,20012.19758855556
2548.0,20012.133547,20012.19758855556
2549.0,20012.133547,20012.19758855556
2550.0,20012.133547,20012.19758855556
2551.0,20012.133547,20012.19758855556
2552.0,20012.133547,20012.19758855556
2553.0,20012.133547,20012.19758855556
2554.0,20012.133547,20012.19758855556
2555.0,20012.133547,20012.19758855556
2556.0,20012.133547,20012.19758855556
2557.0,20012.133547,20012.19758855556
2558.0,20012.133547,20012.19758855556
2559.0,20012.133547,20012.19758855556
2560.0,20012.133547,20012.19758855556
2561.0,20012.133547,20012.19758855556
2562.0,20012.133547,20012.19758855556
2563.0,20012.133547,20012.19758855556
2564.0,20012.133547,20012.19758855556
2565.0,20012.133547,20012.19758855556
2566.0,20012.133547,20012.19758855556
2567.0,20012.133547,20012.19758855556
2568.0,20012.133547,20012.19758855556
2569.0,20012.133547,20012.19758855556
2570.0,20012.133547,20012.19758855556
2571.0,20012.133547,20012.19758855556
2572.0,20012.133547,20012.19758855556
2573.0,20012.133547,20012.19758855556
2574.0,20012.133547,20012.19758855556
2575.0,20012.133547,20012.19758855556
2576.0,20012.133547,20012.19758855556
2577.0,20012.133547,20012.19758855556
2578.0,20012.133547,20012.19758855556
2579.0,20012.133547,20012.19758855556
2580.0,20012.133547,20012.19758855556
2581.0,20012.133547,20012.19758855556
2582.0,20012.133547,20012.19758855556
2583.0,20012.133547,20012.19758855556
2584.0,20012.133547,20012.19758855556
2585.0,20012.133547,20012.19758855556
2586.0,20012.133547,20012.19758855556
2587.0,20012.133547,20012.19758855556
2588.0,20012.133547,20012.19758855556
2589.0,20012.133547,20012.19758855556
2590.0,20012.133547,20012.19758855556
2591.0,20012.133547,20012.19758855556
2592.0,20012.133547,20012.19758855556
2593.0,20012.133547,20012.19758855556
2594.0,20012.133547,20012.19758855556
2595.0,20012.133547,20012.19758855556
2596.0,20012.133547,20012.19758855556
2597.0,20012.133547,20012.19758855556
2598.0,20012.133547,20012.19758855556
2599.0,20012.133547,20012.19758855556
2600.0,20012.133547,20012.19758855556
2601.0,20012.133547,20012.19758855556
2602.0,20012.133547,20012.19758855556
2603.0,20012.133547,20012.19758855556
2604.0,20012.133547,20012.19758855556
2605.0,20012.133547,20012.19758855556
2606.0,20012.133547,20012.19758855556
2607.0,20012.133547,20012.19758855556
2608.0,20012.133547,20012.19758855556
2609.0,20012.133547,20012.19758855556
2610.0,20012.133547,20012.19758855556
2611.0,20012.133547,20012.19758855556
2612.0,20012.133547,20012.19758855556
2613.0,20012.133547,20012.19758855556
2614.0,20012.133547,20012.19758855556
2615.0,20012.133547,20012.19758855556
2616.0,20012.133547,20012.19758855556
2617.0,20012.133547,20012.19758855556
2618.0,20012.133547,20012.19758855556
2619.0,20012.133547,20012.19758855556
2620.0,20012.133547,20012.19758855556
2621.0,20012.133547,20012.19758855556
2622.0,20012.133547,20012.19758855556
2623.0,20012.133547,20012.19758855556
2624.0,20012.133547,20012.19758855556
2625.0,20012.133547,20012.19758855556
2626.0,20012.133547,20012.19758855556
2627.0,20012.133547,20012.19758855556
2628.0,20012.133547,20012.19758855556
2629.0,20012.133547,20012.19758855556
2630.0,20012.133547,20012.19758855556
2631.0,20012.133547,20012.19758855556
2632.0,20012.133547,20012.19758855556
2633.0,20012.133547,20012.19758855556
2634.0,20012.133547,20012.19758855556
2635.0,20012.133547,20012.19758855556
2636.0,20012.133547,20012.19758855556
2637.0,20012.133547,20012.19758855556
2638.0,20012.133547,20012.19758855556
2639.0,20012.133547,20012.19758855556
2640.0,20012.133547,20012.19758855556
2641.0,20012.133547,20012.19758855556
2642.0,20012.133547,20012.19758855556
2643.0,20012.133547,20012.19758855556
2644.0,20012.133547,20012.19758855556
2645.0,20012.133547,20012.19758855556
2646.0,20012.133547,20012.19758855556
2647.0,20012.133547,20012.19758855556
2648.0,20012.133547,20012.19758855556
2649.0,20012.133547,20012.19758855556
2650.0,20012.133547,20012.19758855556
2651.0,20012.133547,20012.19758855556
2652.0,20012.133547,20012.19758855556
2653.0,20012.133547,20012.19758855556
2654.0,20012.133547,20012.19758855556
2655.0,20012.133547,20012.19758855556
2656.0,20012.133547,20012.19758855556
2657.0,20012.133547,20012.19758855556
2658.0,20012.133547,20012.19758855556
2659.0,20012.133547,20012.19758855556
2660.0,20012.133547,20012.19758855556
2661.0,20012.133547,20012.19758855556
2662.0,20012.133547,20012.19758855556
2663.0,20012.133547,20012.19758855556
2664.0,20012.133547,20012.19758855556
2665.0,20012.133547,20012.19758855556
2666.0,20012.133547,20012.19758855556
2667.0,20012.133547,20012.19758855556
2668.0,20012.133547,20012.19758855556
2669.0,20012.133547,20012.19758855556
2670.0,20012.133547,20012.19758855556
2671.0,20012.133547,20012.19758855556
2672.0,20012.133547,20012.19758855556
2673.0,20012.133547,20012.19758855556
2674.0,20012.133547,20012.19758855556
2675.0,20012.133547,20012.19758855556
2676.0,20012.133547,20012.19758855556
2677.0,20012.133547,20012.19758855556
2678.0,20012.133547,20012.19758855556
2679.0,20012.133547,20012.19758855556
2680.0,20012.133547,20012.19758855556
2681.0,20012.133547,20012.19758855556
2682.0,20012.133547,20012.19758855556
2683.0,20012.133547,20012.19758855556
2684.0,20012.133547,20012.19758855556
2685.0,20012.133547,20012.19758855556
2686.0,20012.133547,20012.19758855556
2687.0,20012.133547,20012.19758855556
2688.0,20012.133547,20012.19758855556
2689.0,20012.133547,20012.19758855556
2690.0,20012.133547,20012.19758855556
2691.0,20012.133547,20012.19758855556
2692.0,20012.133547,20012.19758855556
2693.0,20012.133547,20012.19758855556
2694.0,20012.133547,20012.19758855556
2695.0,20012.133547,20012.19758855556
2696.0,20012.133547,20012.19758855556
2697.0,20012.133547,20012.19758855556
2698.0,20012.133547,20012.19758855556
2699.0,20012.133547,20012.19758855556
2700.0,20012.133547,20012.19758855556
2701.0,20012.133547,20012.19758855556
2702.0,20012.133547,20012.19758855556
2703.0,20012.133547,20012.19758855556
2704.0,20012.133547,20012.19758855556
2705.0,20012.133547,20012.19758855556
2706.0,20012.133547,20012.19758855556
2707.0,20012.133547,20012.19758855556
2708.0,20012.133547,20012.19758855556
2709.0,20012.133547,20012.19758855556
2710.0,20012.133547,20012.19758855556
2711.0,20012.133547,20012.19758855556
2712.0,20012.133547,20012.19758855556
2713.0,20012.133547,20012.19758855556
2714.0,20012.133547,20012.19758855556
2715.0,20012.133547,20012.19758855556
2716.0,20012.133547,20012.19758855556
2717.0,20012.133547,20012.19758855556
2718.0,20012.133547,20012.19758855556
2719.0,20012.133547,20012.19758855556
2720.0,20012.133547,20012.19758855556
2721.0,20012.133547,20012.19758855556
2722.0,20012.133547,20012.19758855556
2723.0,20012.133547,20012.19758855556
2724.0,20012.133547,20012.19758855556
2725.0,20012.133547,20012.19758855556
2726.0,20012.133547,20012.19758855556
2727.0,20012.133547,20012.19758855556
2728.0,20012.133547,20012.19758855556
2729.0,20012.133547,20012.19758855556
2730.0,20012.133547,20012.19758855556
2731.0,20012.133547,20012.19758855556
2732.0,20012.133547,20012.19758855556
2733.0,20012.133547,20012.19758855556
2734.0,20012.133547,20012.19758855556
2735.0,20012.133547,20012.19758855556
2736.0,20012.133547,20012.19758855556
2737.0,20012.133547,20012.19758855556
2738.0,20012.133547,20012.19758855556
2739.0,20012.133547,20012.19758855556
2740.0,20012.133547,20012.19758855556
2741.0,20012.133547,20012.19758855556
2742.0,20012.133547,20012.19758855556
2743.0,20012.133547,20012.19758855556
2744.0,20012.133547,20012.19758855556
2745.0,20012.133547,20012.19758855556
2746.0,20012.133547,20012.19758855556
2747.0,20012.133547,20012.19758855556
2748.0,20012.133547,20012.19758855556
2749.0,20012.133547,20012.19758855556
2750.0,20012.133547,20012.19758855556
2751.0,20012.133547,20012.19758855556
2752.0,20012.133547,20012.19758855556
2753.0,20012.133547,20012.19758855556
2754.0,20012.133547,20012.19758855556
2755.0,20012.133547,20012.19758855556
2756.0,20012.133547,20012.19758855556
2757.0,20012.133547,20012.19758855556
2758.0,20012.133547,20012.19758855556
2759.0,20012.133547,20012.19758855556
2760.0,20012.133547,20012.19758855556
2761.0,20012.133547,20012.19758855556
2762.0,20012.133547,20012.19758855556
2763.0,20012.133547,20012.19758855556
2764.0,20012.133547,20012.19758855556
2765.0,20012.133547,20012.19758855556
2766.0,20012.133547,20012.19758855556
2767.0,20012.133547,20012.19758855556
2768.0,20012.133547,20012.19758855556
2769.0,20012.133547,20012.19758855556
2770.0,20012.133547,20012.19758855556
2771.0,20012.133547,20012.19758855556
2772.0,20012.133547,20012.19758855556
2773.0,20012.133547,20012.19758855556
2774.0,20012.133547,20012.19758855556
2775.0,20012.133547,20012.19758855556
2776.0,20012.133547,20012.19758855556
2777.0,20012.133547,20012.19758855556
2778.0,20012.133547,20012.19758855556
2779.0,20012.133547,20012.19758855556
2780.0,20012.133547,20012.19758855556
2781.0,20012.133547,20012.19758855556
2782.0,20012.133547,20012.19758855556
2783.0,20012.133547,20012.19758855556
2784.0,20012.133547,20012.19758855556
2785.0,20012.133547,20012.19758855556
2786.0,20012.133547,20012.19758855556
2787.0,20012.133547,20012.19758855556
2788.0,20012.133547,20012.19758855556
2789.0,20012.133547,20012.19758855556
2790.0,20012.133547,20012.19758855556
2791.0,20012.133547,20012.19758855556
2792.0,20012.133547,20012.19758855556
2793.0,20012.133547,20012.19758855556
2794.0,20012.133547,20012.19758855556
2795.0,20012.133547,20012.19758855556
2796.0,20012.133547,20012.19758855556
2797.0,20012.133547,20012.19758855556
2798.0,20012.133547,20012.19758855556
2799.0,20012.133547,20012.19758855556
2800.0,20012.133547,20012.19758855556
2801.0,20012.133547,20012.19758855556
2802.0,20012.133547,20012.19758855556
2803.0,20012.133547,20012.19758855556
2804.0,20012.133547,20012.19758855556
2805.0,20012.133547,20012.19758855556
2806.0,20012.133547,20012.19758855556
2807.0,20012.133547,20012.19758855556
2808.0,20012.133547,20012.19758855556
2809.0,20012.133547,20012.19758855556
2810.0,20012.133547,20012.19758855556
2811.0,20012.133547,20012.19758855556
2812.0,20012.133547,20012.19758855556
2813.0,20012.133547,20012.19758855556
2814.0,20012.133547,20012.19758855556
2815.0,20012.133547,20012.19758855556
2816.0,20012.133547,20012.19758855556
2817.0,20012.133547,20012.19758855556
2818.0,20012.133547,20012.19758855556
2819.0,20012.133547,20012.19758855556
2820.0,20012.133547,20012.19758855556
2821.0,20012.133547,20012.19758855556
2822.0,20012.133547,20012.19758855556
2823.0,20012.133547,20012.19758855556
2824.0,20012.133547,20012.19758855556
2825.0,20012.133547,20012.19758855556
2826.0,20012.133547,20012.19758855556
2827.0,20012.133547,20012.19758855556
2828.0,20012.133547,20012.19758855556
2829.0,20012.133547,20012.19758855556
2830.0,20012.133547,20012.19758855556
2831.0,20012.133547,20012.19758855556
2832.0,20012.133547,20012.19758855556
2833.0,20012.133547,20012.19758855556
2834.0,20012.133547,20012.19758855556
2835.0,20012.133547,20012.19758855556
2836.0,20012.133547,20012.19758855556
2837.0,20012.133547,20012.19758855556
2838.0,20012.133547,20012.19758855556
2839.0,20012.133547,20012.19758855556
2840.0,20012.133547,20012.19758855556
2841.0,20012.133547,20012.19758855556
2842.0,20012.133547,20012.19758855556
2843.0,20012.133547,20012.19758855556
2844.0,20012.133547,20012.19758855556
2845.0,20012.133547,20012.19758855556
2846.0,20012.133547,20012.19758855556
2847.0,20012.133547,20012.19758855556
2848.0,20012.133547,20012.19758855556
2849.0,20012.133547,20012.19758855556
2850.0,20012.133547,20012.19758855556
2851.0,20012.133547,20012.19758855556
2852.0,20012.133547,20012.19758855556
2853.0,20012.133547,20012.19758855556
2854.0,20012.133547,20012.19758855556
2855.0,20012.133547,20012.19758855556
2856.0,20012.133547,20012.19758855556
2857.0,20012.133547,20012.19758855556
2858.0,20012.133547,20012.19758855556
2859.0,20012.133547,20012.19758855556
2860.0,20012.133547,20012.19758855556
2861.0,20012.133547,20012.19758855556
2862.0,20012.133547,20012.19758855556
2863.0,20012.133547,20012.19758855556
2864.0,20012.133547,20012.19758855556
2865.0,20012.133547,20012.19758855556
2866.0,20012.133547,20012.19758855556
2867.0,20012.133547,20012.19758855556
2868.0,20012.133547,20012.19758855556
2869.0,20012.133547,20012.19758855556
2870.0,20012.133547,20012.19758855556
2871.0,20012.133547,20012.19758855556
2872.0,20012.133547,20012.19758855556
2873.0,20012.133547,20012.19758855556
2874.0,20012.133547,20012.19758855556
2875.0,20012.133547,20012.19758855556
2876.0,20012.133547,20012.19758855556
2877.0,20012.133547,20012.19758855556
2878.0,20012.133547,20012.19758855556
2879.0,20012.133547,20012.19758855556
2880.0,20012.133547,20012.19758855556
2881.0,20012.133547,20012.19758855556
2882.0,20012.133547,20012.19758855556
2883.0,20012.133547,20012.19758855556
2884.0,20012.133547,20012.19758855556
2885.0,20012.133547,20012.19758855556
2886.0,20012.133547,20012.19758855556
2887.0,20012.133547,20012.19758855556
2888.0,20012.133547,20012.19758855556
2889.0,20012.133547,20012.19758855556
2890.0,20012.133547,20012.19758855556
2891.0,20012.133547,20012.19758855556
2892.0,20012.133547,20012.19758855556
2893.0,20012.133547,20012.19758855556
2894.0,20012.133547,20012.19758855556
2895.0,20012.133547,20012.19758855556
2896.0,20012.133547,20012.19758855556
2897.0,20012.133547,20012.19758855556
2898.0,20012.133547,20012.19758855556
2899.0,20012.133547,20012.19758855556
2900.0,20012.133547,20012.19758855556
2901.0,20012.133547,20012.19758855556
2902.0,20012.133547,20012.19758855556
2903.0,20012.133547,20012.19758855556
2904.0,20012.133547,20012.19758855556
2905.0,20012.133547,20012.19758855556
2906.0,20012.133547,20012.19758855556
2907.0,20012.133547,20012.19758855556
2908.0,20012.133547,20012.19758855556
2909.0,20012.133547,20012.19758855556
2910.0,20012.133547,20012.19758855556
2911.0,20012.133547,20012.19758855556
2912.0,20012.133547,20012.19758855556
2913.0,20012.133547,20012.19758855556
2914.0,20012.133547,20012.19758855556
2915.0,20012.133547,20012.19758855556
2916.0,20012.133547,20012.19758855556
2917.0,20012.133547,20012.19758855556
2918.0,20012.133547,20012.19758855556
2919.0,20012.133547,20012.19758855556
2920.0,20012.133547,20012.19758855556
2921.0,20012.133547,20012.19758855556
2922.0,20012.133547,20012.19758855556
2923.0,20012.133547,20012.19758855556
2924.0,20012.133547,20012.19758855556
2925.0,20012.133547,20012.19758855556
2926.0,20012.133547,20012.19758855556
2927.0,20012.133547,20012.19758855556
2928.0,20012.133547,20012.19758855556
2929.0,20012.133547,20012.19758855556
2930.0,20012.133547,20012.19758855556
2931.0,20012.133547,20012.19758855556
2932.0,20012.133547,20012.19758855556
2933.0,20012.133547,20012.19758855556
2934.0,20012.133547,20012.19758855556
2935.0,20012.133547,20012.19758855556
2936.0,20012.133547,20012.19758855556
2937.0,20012.133547,20012.19758855556
2938.0,20012.133547,20012.19758855556
2939.0,20012.133547,20012.19758855556
2940.0,20012.133547,20012.19758855556
2941.0,20012.133547,20012.19758855556
2942.0,20012.133547,20012.19758855556
2943.0,20012.133547,20012.19758855556
2944.0,20012.133547,20012.19758855556
2945.0,20012.133547,20012.19758855556
2946.0,20012.133547,20012.19758855556
2947.0,20012.133547,20012.19758855556
2948.0,20012.133547,20012.19758855556
2949.0,20012.133547,20012.19758855556
2950.0,20012.133547,20012.19758855556
2951.0,20012.133547,20012.19758855556
2952.0,20012.133547,20012.19758855556
2953.0,20012.133547,20012.19758855556
2954.0,20012.133547,20012.19758855556
2955.0,20012.133547,20012.19758855556
2956.0,20012.133547,20012.19758855556
2957.0,20012.133547,20012.19758855556
2958.0,20012.133547,20012.19758855556
2959.0,20012.133547,20012.19758855556
2960.0,20012.133547,20012.19758855556
2961.0,20012.133547,20012.19758855556
2962.0,20012.133547,20012.19758855556
2963.0,20012.133547,20012.19758855556
2964.0,20012.133547,20012.19758855556
2965.0,20012.133547,20012.19758855556
2966.0,20012.133547,20012.19758855556
2967.0,20012.133547,20012.19758855556
2968.0,20012.133547,20012.19758855556
2969.0,20012.133547,20012.19758855556
2970.0,20012.133547,20012.19758855556
2971.0,20012.133547,20012.19758855556
2972.0,20012.133547,20012.19758855556
2973.0,20012.133547,20012.19758855556
2974.0,20012.133547,20012.19758855556
2975.0,20012.133547,20012.19758855556
2976.0,20012.133547,20012.19758855556
2977.0,20012.133547,20012.19758855556
2978.0,20012.133547,20012.19758855556
2979.0,20012.133547,20012.19758855556
2980.0,20012.133547,20012.19758855556
2981.0,20012.133547,20012.19758855556
2982.0,20012.133547,20012.19758855556
2983.0,20012.133547,20012.19758855556
2984.0,20012.133547,20012.19758855556
2985.0,20012.133547,20012.19758855556
2986.0,20012.133547,20012.19758855556
2987.0,20012.133547,20012.19758855556
2988.0,20012.133547,20012.19758855556
2989.0,20012.133547,20012.19758855556
2990.0,20012.133547,20012.19758855556
2991.0,20012.133547,20012.19758855556
2992.0,20012.133547,20012.19758855556
2993.0,20012.133547,20012.19758855556
2994.0,20012.133547,20012.19758855556
2995.0,20012.133547,20012.19758855556
2996.0,20012.133547,20012.19758855556
2997.0,20012.133547,20012.19758855556
2998.0,20012.133547,20012.19758855556
2999.0,20012.133547,20012.19758855556
3000.0,20012.133547,20012.19758855556
3001.0,20012.133547,20012.19758855556
3002.0,20012.133547,20012.19758855556
3003.0,20012.133547,20012.19758855556
3004.0,20012.133547,20012.19758855556
3005.0,20012.133547,20012.19758855556
3006.0,20012.133547,20012.19758855556
3007.0,20012.133547,20012.19758855556
3008.0,20012.133547,20012.19758855556
3009.0,20012.133547,20012.19758855556
3010.0,20012.133547,20012.19758855556
3011.0,20012.133547,20012.19758855556
3012.0,20012.133547,20012.19758855556
3013.0,20012.133547,20012.19758855556
3014.0,20012.133547,20012.19758855556
3015.0,20012.133547,20012.19758855556
3016.0,20012.133547,20012.19758855556
3017.0,20012.133547,20012.19758855556
3018.0,20012.133547,20012.19758855556
3019.0,20012.133547,20012.19758855556
3020.0,20012.133547,20012.19758855556
3021.0,20012.133547,20012.19758855556
3022.0,20012.133547,20012.19758855556
3023.0,20012.133547,20012.19758855556
3024.0,20012.133547,20012.19758855556
3025.0,20012.133547,20012.19758855556
3026.0,20012.133547,20012.19758855556
3027.0,20012.133547,20012.19758855556
3028.0,20012.133547,20012.19758855556
3029.0,20012.133547,20012.19758855556
3030.0,20012.133547,20012.19758855556
3031.0,20012.133547,20012.19758855556
3032.0,20012.133547,20012.19758855556
3033.0,20012.133547,20012.19758855556
3034.0,20012.133547,20012.19758855556
3035.0,20012.133547,20012.19758855556
3036.0,20012.133547,20012.19758855556
3037.0,20012.133547,20012.19758855556
3038.0,20012.133547,20012.19758855556
3039.0,20012.133547,20012.19758855556
3040.0,20012.133547,20012.19758855556
3041.0,20012.133547,20012.19758855556
3042.0,20012.133547,20012.19758855556
3043.0,20012.133547,20012.19758855556
3044.0,20012.133547,20012.19758855556
3045.0,20012.133547,20012.19758855556
3046.0,20012.133547,20012.19758855556
3047.0,20012.133547,20012.19758855556
3048.0,20012.133547,20012.19758855556
3049.0,20012.133547,20012.19758855556
3050.0,20012.133547,20012.19758855556
3051.0,20012.133547,20012.19758855556
3052.0,20012.133547,20012.19758855556
3053.0,20012.133547,20012.19758855556
3054.0,20012.133547,20012.19758855556
3055.0,20012.133547,20012.19758855556
3056.0,20012.133547,20012.19758855556
3057.0,20012.133547,20012.19758855556
3058.0,20012.133547,20012.19758855556
3059.0,20012.133547,20012.19758855556
3060.0,20012.133547,20012.19758855556
3061.0,20012.133547,20012.19758855556
3062.0,20012.133547,20012.19758855556
3063.0,20012.133547,20012.19758855556
3064.0,20012.133547,20012.19758855556
3065.0,20012.133547,20012.19758855556
3066.0,20012.133547,20012.19758855556
3067.0,20012.133547,20012.19758855556
3068.0,20012.133547,20012.19758855556
3069.0,20012.133547,20012.19758855556
3070.0,20012.133547,20012.19758855556
3071.0,20012.133547,20012.19758855556
3072.0,20012.133547,20012.19758855556
3073.0,20012.133547,20012.19758855556
3074.0,20012.133547,20012.19758855556
3075.0,20012.133547,20012.19758855556
3076.0,20012.133547,20012.19758855556
3077.0,20012.133547,20012.19758855556
3078.0,20012.133547,20012.19758855556
3079.0,20012.133547,20012.19758855556
3080.0,20012.133547,20012.19758855556
3081.0,20012.133547,20012.19758855556
3082.0,20012.133547,20012.19758855556
3083.0,20012.133547,20012.19758855556
3084.0,20012.133547,20012.19758855556
3085.0,20012.133547,20012.19758855556
3086.0,20012.133547,20012.19758855556
3087.0,20012.133547,20012.19758855556
3088.0,20012.133547,20012.19758855556
3089.0,20012.133547,20012.19758855556
3090.0,20012.133547,20012.19758855556
3091.0,20012.133547,20012.19758855556
3092.0,20012.133547,20012.19758855556
3093.0,20012.133547,20012.19758855556
3094.0,20012.133547,20012.19758855556
3095.0,20012.133547,20012.19758855556
3096.0,20012.133547,20012.19758855556
3097.0,20012.133547,20012.19758855556
3098.0,20012.133547,20012.19758855556
3099.0,20012.133547,20012.19758855556
3100.0,20012.133547,20012.19758855556
3101.0,20012.133547,20012.19758855556
3102.0,20012.133547,20012.19758855556
3103.0,20012.133547,20012.19758855556
3104.0,20012.133547,20012.19758855556
3105.0,20012.133547,20012.19758855556
3106.0,20012.133547,20012.19758855556
3107.0,20012.133547,20012.19758855556
3108.0,20012.133547,20012.19758855556
3109.0,20012.133547,20012.19758855556
3110.0,20012.133547,20012.19758855556
3111.0,20012.133547,20012.19758855556
3112.0,20012.133547,20012.19758855556
3113.0,20012.133547,20012.19758855556
3114.0,20012.133547,20012.19758855556
3115.0,20012.133547,20012.19758855556
3116.0,20012.133547,20012.19758855556
3117.0,20012.133547,20012.19758855556
3118.0,20012.133547,20012.19758855556
3119.0,20012.133547,20012.19758855556
3120.0,20012.133547,20012.19758855556
3121.0,20012.133547,20012.19758855556
3122.0,20012.133547,20012.19758855556
3123.0,20012.133547,20012.19758855556
3124.0,20012.133547,20012.19758855556
3125.0,20012.133547,20012.19758855556
3126.0,20012.133547,20012.19758855556
3127.0,20012.133547,20012.19758855556
3128.0,20012.133547,20012.19758855556
3129.0,20012.133547,20012.19758855556
3130.0,20012.133547,20012.19758855556
3131.0,20012.133547,20012.19758855556
3132.0,20012.133547,20012.19758855556
3133.0,20012.133547,20012.19758855556
3134.0,20012.133547,20012.19758855556
3135.0,20012.133547,20012.19758855556
3136.0,20012.133547,20012.19758855556
3137.0,20012.133547,20012.19758855556
3138.0,20012.133547,20012.19758855556
3139.0,20012.133547,20012.19758855556
3140.0,20012.133547,20012.19758855556
3141.0,20012.133547,20012.19758855556
3142.0,20012.133547,20012.19758855556
3143.0,20012.133547,20012.19758855556
3144.0,20012.133547,20012.19758855556
3145.0,20012.133547,20012.19758855556
3146.0,20012.133547,20012.19758855556
3147.0,20012.133547,20012.19758855556
3148.0,20012.133547,20012.19758855556
3149.0,20012.133547,20012.19758855556
3150.0,20012.133547,20012.19758855556
3151.0,20012.133547,20012.19758855556
3152.0,20012.133547,20012.19758855556
3153.0,20012.133547,20012.19758855556
3154.0,20012.133547,20012.19758855556
3155.0,20012.133547,20012.19758855556
3156.0,20012.133547,20012.19758855556
3157.0,20012.133547,20012.19758855556
3158.0,20012.133547,20012.19758855556
3159.0,20012.133547,20012.19758855556
3160.0,20012.133547,20012.19758855556
3161.0,20012.133547,20012.19758855556
3162.0,20012.133547,20012.19758855556
3163.0,20012.133547,20012.19758855556
3164.0,20012.133547,20012.19758855556
3165.0,20012.133547,20012.19758855556
3166.0,20012.133547,20012.19758855556
3167.0,20012.133547,20012.19758855556
3168.0,20012.133547,20012.19758855556
3169.0,20012.133547,20012.19758855556
3170.0,20012.133547,20012.19758855556
3171.0,20012.133547,20012.19758855556
3172.0,20012.133547,20012.19758855556
3173.0,20012.133547,20012.19758855556
3174.0,20012.133547,20012.19758855556
3175.0,20012.133547,20012.19758855556
3176.0,20012.133547,20012.19758855556
3177.0,20012.133547,20012.19758855556
3178.0,20012.133547,20012.19758855556
3179.0,20012.133547,20012.19758855556
3180.0,20012.133547,20012.19758855556
3181.0,20012.133547,20012.19758855556
3182.0,20012.133547,20012.19758855556
3183.0,20012.133547,20012.19758855556
3184.0,20012.133547,20012.19758855556
3185.0,20012.133547,20012.19758855556
3186.0,20012.133547,20012.19758855556
3187.0,20012.133547,20012.19758855556
3188.0,20012.133547,20012.19758855556
3189.0,20012.133547,20012.19758855556
3190.0,20012.133547,20012.19758855556
3191.0,20012.133547,20012.19758855556
3192.0,20012.133547,20012.19758855556
3193.0,20012.133547,20012.19758855556
3194.0,20012.133547,20012.19758855556
3195.0,20012.133547,20012.19758855556
3196.0,20012.133547,20012.19758855556
3197.0,20012.133547,20012.19758855556
3198.0,20012.133547,20012.19758855556
3199.0,20012.133547,20012.19758855556
3200.0,20012.133547,20012.19758855556
3201.0,20012.133547,20012.19758855556
3202.0,20012.133547,20012.19758855556
3203.0,20012.133547,20012.19758855556
3204.0,20012.133547,20012.19758855556
3205.0,20012.133547,20012.19758855556
3206.0,20012.133547,20012.19758855556
3207.0,20012.133547,20012.19758855556
3208.0,20012.133547,20012.19758855556
3209.0,20012.133547,20012.19758855556
3210.0,20012.133547,20012.19758855556
3211.0,20012.133547,20012.19758855556
3212.0,20012.133547,20012.19758855556
3213.0,20012.133547,20012.19758855556
3214.0,20012.133547,20012.19758855556
3215.0,20012.133547,20012.19758855556
3216.0,20012.133547,20012.19758855556
3217.0,20012.133547,20012.19758855556
3218.0,20012.133547,20012.19758855556
3219.0,20012.133547,20012.19758855556
3220.0,20012.133547,20012.19758855556
3221.0,20012.133547,20012.19758855556
3222.0,20012.133547,20012.19758855556
3223.0,20012.133547,20012.19758855556
3224.0,20012.133547,20012.19758855556
3225.0,20012.133547,20012.19758855556
3226.0,20012.133547,20012.19758855556
3227.0,20012.133547,20012.19758855556
3228.0,20012.133547,20012.19758855556
3229.0,20012.133547,20012.19758855556
3230.0,20012.133547,20012.19758855556
3231.0,20012.133547,20012.19758855556
3232.0,20012.133547,20012.19758855556
3233.0,20012.133547,20012.19758855556
3234.0,20012.133547,20012.19758855556
3235.0,20012.133547,20012.19758855556
3236.0,20012.133547,20012.19758855556
3237.0,20012.133547,20012.19758855556
3238.0,20012.133547,20012.19758855556
3239.0,20012.133547,20012.19758855556
3240.0,20012.133547,20012.19758855556
3241.0,20012.133547,20012.19758855556
3242.0,20012.133547,20012.19758855556
3243.0,20012.133547,20012.19758855556
3244.0,20012.133547,20012.19758855556
3245.0,20012.133547,20012.19758855556
3246.0,20012.133547,20012.19758855556
3247.0,20012.133547,20012.19758855556
3248.0,20012.133547,20012.19758855556
3249.0,20012.133547,20012.19758855556
3250.0,20012.133547,20012.19758855556
3251.0,20012.133547,20012.19758855556
3252.0,20012.133547,20012.19758855556
3253.0,20012.133547,20012.19758855556
3254.0,20012.133547,20012.19758855556
3255.0,20012.133547,20012.19758855556
3256.0,20012.133547,20012.19758855556
3257.0,20012.133547,20012.19758855556
3258.0,20012.133547,20012.19758855556
3259.0,20012.133547,20012.19758855556
3260.0,20012.133547,20012.19758855556
3261.0,20012.133547,20012.19758855556
3262.0,20012.133547,20012.19758855556
3263.0,20012.133547,20012.19758855556
3264.0,20012.133547,20012.19758855556
3265.0,20012.133547,20012.19758855556
3266.0,20012.133547,20012.19758855556
3267.0,20012.133547,20012.19758855556
3268.0,20012.133547,20012.19758855556
3269.0,20012.133547,20012.19758855556
3270.0,20012.133547,20012.19758855556
3271.0,20012.133547,20012.19758855556
3272.0,20012.133547,20012.19758855556
3273.0,20012.133547,20012.19758855556
3274.0,20012.133547,20012.19758855556
3275.0,20012.133547,20012.19758855556
3276.0,20012.133547,20012.19758855556
3277.0,20012.133547,20012.19758855556
3278.0,20012.133547,20012.19758855556
3279.0,20012.133547,20012.19758855556
3280.0,20012.133547,20012.19758855556
3281.0,20012.133547,20012.19758855556
3282.0,20012.133547,20012.19758855556
3283.0,20012.133547,20012.19758855556
3284.0,20012.133547,20012.19758855556
3285.0,20012.133547,20012.19758855556
3286.0,20012.133547,20012.19758855556
3287.0,20012.133547,20012.19758855556
3288.0,20012.133547,20012.19758855556
3289.0,20012.133547,20012.19758855556
3290.0,20012.133547,20012.19758855556
3291.0,20012.133547,20012.19758855556
3292.0,20012.133547,20012.19758855556
3293.0,20012.133547,20012.19758855556
3294.0,20012.133547,20012.19758855556
3295.0,20012.133547,20012.19758855556
3296.0,20012.133547,20012.19758855556
3297.0,20012.133547,20012.19758855556
3298.0,20012.133547,20012.19758855556
3299.0,20012.133547,20012.19758855556
3300.0,20012.133547,20012.19758855556
3301.0,20012.133547,20012.19758855556
3302.0,20012.133547,20012.19758855556
3303.0,20012.133547,20012.19758855556
3304.0,20012.133547,20012.19758855556
3305.0,20012.133547,20012.19758855556
3306.0,20012.133547,20012.19758855556
3307.0,20012.133547,20012.19758855556
3308.0,20012.133547,20012.19758855556
3309.0,20012.133547,20012.19758855556
3310.0,20012.133547,20012.19758855556
3311.0,20012.133547,20012.19758855556
3312.0,20012.133547,20012.19758855556
3313.0,20012.133547,20012.19758855556
3314.0,20012.133547,20012.19758855556
3315.0,20012.133547,20012.19758855556
3316.0,20012.133547,20012.19758855556
3317.0,20012.133547,20012.19758855556
3318.0,20012.133547,20012.19758855556
3319.0,20012.133547,20012.19758855556
3320.0,20012.133547,20012.19758855556
3321.0,20012.133547,20012.19758855556
3322.0,20012.133547,20012.19758855556
3323.0,20012.133547,20012.19758855556
3324.0,20012.133547,20012.19758855556
3325.0,20012.133547,20012.19758855556
3326.0,20012.133547,20012.19758855556
3327.0,20012.133547,20012.19758855556
3328.0,20012.133547,20012.19758855556
3329.0,20012.133547,20012.19758855556
3330.0,20012.133547,20012.19758855556
3331.0,20012.133547,20012.19758855556
3332.0,20012.133547,20012.19758855556
3333.0,20012.133547,20012.19758855556
3334.0,20012.133547,20012.19758855556
3335.0,20012.133547,20012.19758855556
3336.0,20012.133547,20012.19758855556
3337.0,20012.133547,20012.19758855556
3338.0,20012.133547,20012.19758855556
3339.0,20012.133547,20012.19758855556
3340.0,20012.133547,20012.19758855556
3341.0,20012.133547,20012.19758855556
3342.0,20012.133547,20012.19758855556
3343.0,20012.133547,20012.19758855556
3344.0,20012.133547,20012.19758855556
3345.0,20012.133547,20012.19758855556
3346.0,20012.133547,20012.19758855556
3347.0,20012.133547,20012.19758855556
3348.0,20012.133547,20012.19758855556
3349.0,20012.133547,20012.19758855556
3350.0,20012.133547,20012.19758855556
3351.0,20012.133547,20012.19758855556
3352.0,20012.133547,20012.19758855556
3353.0,20012.133547,20012.19758855556
3354.0,20012.133547,20012.19758855556
3355.0,20012.133547,20012.19758855556
3356.0,20012.133547,20012.19758855556
3357.0,20012.133547,20012.19758855556
3358.0,20012.133547,20012.19758855556
3359.0,20012.133547,20012.19758855556
3360.0,20012.133547,20012.19758855556
3361.0,20012.133547,20012.19758855556
3362.0,20012.133547,20012.19758855556
3363.0,20012.133547,20012.19758855556
3364.0,20012.133547,20012.19758855556
3365.0,20012.133547,20012.19758855556
3366.0,20012.133547,20012.19758855556
3367.0,20012.133547,20012.19758855556
3368.0,20012.133547,20012.19758855556
3369.0,20012.133547,20012.19758855556
3370.0,20012.133547,20012.19758855556
3371.0,20012.133547,20012.19758855556
3372.0,20012.133547,20012.19758855556
3373.0,20012.133547,20012.19758855556
3374.0,20012.133547,20012.19758855556
3375.0,20012.133547,20012.19758855556
3376.0,20012.133547,20012.19758855556
3377.0,20012.133547,20012.19758855556
3378.0,20012.133547,20012.19758855556
3379.0,20012.133547,20012.19758855556
3380.0,20012.133547,20012.19758855556
3381.0,20012.133547,20012.19758855556
3382.0,20012.133547,20012.19758855556
3383.0,20012.133547,20012.19758855556
3384.0,20012.133547,20012.19758855556
3385.0,20012.133547,20012.19758855556
3386.0,20012.133547,20012.19758855556
3387.0,20012.133547,20012.19758855556
3388.0,20012.133547,20012.19758855556
3389.0,20012.133547,20012.19758855556
3390.0,20012.133547,20012.19758855556
3391.0,20012.133547,20012.19758855556
3392.0,20012.133547,20012.19758855556
3393.0,20012.133547,20012.19758855556
3394.0,20012.133547,20012.19758855556
3395.0,20012.133547,20012.19758855556
3396.0,20012.133547,20012.19758855556
3397.0,20012.133547,20012.19758855556
3398.0,20012.133547,20012.19758855556
3399.0,20012.133547,20012.19758855556
3400.0,20012.133547,20012.19758855556
3401.0,20012.133547,20012.19758855556
3402.0,20012.133547,20012.19758855556
3403.0,20012.133547,20012.19758855556
3404.0,20012.133547,20012.19758855556
3405.0,20012.133547,20012.19758855556
3406.0,20012.133547,20012.19758855556
3407.0,20012.133547,20012.19758855556
3408.0,20012.133547,20012.19758855556
3409.0,20012.133547,20012.19758855556
3410.0,20012.133547,20012.19758855556
3411.0,20012.133547,20012.19758855556
3412.0,20012.133547,20012.19758855556
3413.0,20012.133547,20012.19758855556
3414.0,20012.133547,20012.19758855556
3415.0,20012.133547,20012.19758855556
3416.0,20012.133547,20012.19758855556
3417.0,20012.133547,20012.19758855556
3418.0,20012.133547,20012.19758855556
3419.0,20012.133547,20012.19758855556
3420.0,20012.133547,20012.19758855556
3421.0,20012.133547,20012.19758855556
3422.0,20012.133547,20012.19758855556
3423.0,20012.133547,20012.19758855556
3424.0,20012.133547,20012.19758855556
3425.0,20012.133547,20012.19758855556
3426.0,20012.133547,20012.19758855556
3427.0,20012.133547,20012.19758855556
3428.0,20012.133547,20012.19758855556
3429.0,20012.133547,20012.19758855556
3430.0,20012.133547,20012.19758855556
3431.0,20012.133547,20012.19758855556
3432.0,20012.133547,20012.19758855556
3433.0,20012.133547,20012.19758855556
3434.0,20012.133547,20012.19758855556
3435.0,20012.133547,20012.19758855556
3436.0,20012.133547,20012.19758855556
3437.0,20012.133547,20012.19758855556
3438.0,20012.133547,20012.19758855556
3439.0,20012.133547,20012.19758855556
3440.0,20012.133547,20012.19758855556
3441.0,20012.133547,20012.19758855556
3442.0,20012.133547,20012.19758855556
3443.0,20012.133547,20012.19758855556
3444.0,20012.133547,20012.19758855556
3445.0,20012.133547,20012.19758855556
3446.0,20012.133547,20012.19758855556
3447.0,20012.133547,20012.19758855556
3448.0,20012.133547,20012.19758855556
3449.0,20012.133547,20012.19758855556
3450.0,20012.133547,20012.19758855556
3451.0,20012.133547,20012.19758855556
3452.0,20012.133547,20012.19758855556
3453.0,20012.133547,20012.19758855556
3454.0,20012.133547,20012.19758855556
3455.0,20012.133547,20012.19758855556
3456.0,20012.133547,20012.19758855556
3457.0,20012.133547,20012.19758855556
3458.0,20012.133547,20012.19758855556
3459.0,20012.133547,20012.19758855556
3460.0,20012.133547,20012.19758855556
3461.0,20012.133547,20012.19758855556
3462.0,20012.133547,20012.19758855556
3463.0,20012.133547,20012.19758855556
3464.0,20012.133547,20012.19758855556
3465.0,20012.133547,20012.19758855556
3466.0,20012.133547,20012.19758855556
3467.0,20012.133547,20012.19758855556
3468.0,20012.133547,20012.19758855556
3469.0,20012.133547,20012.19758855556
3470.0,20012.133547,20012.19758855556
3471.0,20012.133547,20012.19758855556
3472.0,20012.133547,20012.19758855556
3473.0,20012.133547,20012.19758855556
3474.0,20012.133547,20012.19758855556
3475.0,20012.133547,20012.19758855556
3476.0,20012.133547,20012.19758855556
3477.0,20012.133547,20012.19758855556
3478.0,20012.133547,20012.19758855556
3479.0,20012.133547,20012.19758855556
3480.0,20012.133547,20012.19758855556
3481.0,20012.133547,20012.19758855556
3482.0,20012.133547,20012.19758855556
3483.0,20012.133547,20012.19758855556
3484.0,20012.133547,20012.19758855556
3485.0,20012.133547,20012.19758855556
3486.0,20012.133547,20012.19758855556
3487.0,20012.133547,20012.19758855556
3488.0,20012.133547,20012.19758855556
3489.0,20012.133547,20012.19758855556
3490.0,20012.133547,20012.19758855556
3491.0,20012.133547,20012.19758855556
3492.0,20012.133547,20012.19758855556
3493.0,20012.133547,20012.19758855556
3494.0,20012.133547,20012.19758855556
3495.0,20012.133547,20012.19758855556
3496.0,20012.133547,20012.19758855556
3497.0,20012.133547,20012.19758855556
3498.0,20012.133547,20012.19758855556
3499.0,20012.133547,20012.19758855556
3500.0,20012.133547,20012.19758855556
3501.0,20012.133547,20012.19758855556
3502.0,20012.133547,20012.19758855556
3503.0,20012.133547,20012.19758855556
3504.0,20012.133547,20012.19758855556
3505.0,20012.133547,20012.19758855556
3506.0,20012.133547,20012.19758855556
3507.0,20012.133547,20012.19758855556
3508.0,20012.133547,20012.19758855556
3509.0,20012.133547,20012.19758855556
3510.0,20012.133547,20012.19758855556
3511.0,20012.133547,20012.19758855556
3512.0,20012.133547,20012.19758855556
3513.0,20012.133547,20012.19758855556
3514.0,20012.133547,20012.19758855556
3515.0,20012.133547,20012.19758855556
3516.0,20012.133547,20012.19758855556
3517.0,20012.133547,20012.19758855556
3518.0,20012.133547,20012.19758855556
3519.0,20012.133547,20012.19758855556
3520.0,20012.133547,20012.19758855556
3521.0,20012.133547,20012.19758855556
3522.0,20012.133547,20012.19758855556
3523.0,20012.133547,20012.19758855556
3524.0,20012.133547,20012.19758855556
3525.0,20012.133547,20012.19758855556
3526.0,20012.133547,20012.19758855556
3527.0,20012.133547,20012.19758855556
3528.0,20012.133547,20012.19758855556
3529.0,20012.133547,20012.19758855556
3530.0,20012.133547,20012.19758855556
3531.0,20012.133547,20012.19758855556
3532.0,20012.133547,20012.19758855556
3533.0,20012.133547,20012.19758855556
3534.0,20012.133547,20012.19758855556
3535.0,20012.133547,20012.19758855556
3536.0,20012.133547,20012.19758855556
3537.0,20012.133547,20012.19758855556
3538.0,20012.133547,20012.19758855556
3539.0,20012.133547,20012.19758855556
3540.0,20012.133547,20012.19758855556
3541.0,20012.133547,20012.19758855556
3542.0,20012.133547,20012.19758855556
3543.0,20012.133547,20012.19758855556
3544.0,20012.133547,20012.19758855556
3545.0,20012.133547,20012.19758855556
3546.0,20012.133547,20012.19758855556
3547.0,20012.133547,20012.19758855556
3548.0,20012.133547,20012.19758855556
3549.0,20012.133547,20012.19758855556
3550.0,20012.133547,20012.19758855556
3551.0,20012.133547,20012.19758855556
3552.0,20012.133547,20012.19758855556
3553.0,20012.133547,20012.19758855556
3554.0,20012.133547,20012.19758855556
3555.0,20012.133547,20012.19758855556
3556.0,20012.133547,20012.19758855556
3557.0,20012.133547,20012.19758855556
3558.0,20012.133547,20012.19758855556
3559.0,20012.133547,20012.19758855556
3560.0,20012.133547,20012.19758855556
3561.0,20012.133547,20012.19758855556
3562.0,20012.133547,20012.19758855556
3563.0,20012.133547,20012.19758855556
3564.0,20012.133547,20012.19758855556
3565.0,20012.133547,20012.19758855556
3566.0,20012.133547,20012.19758855556
3567.0,20012.133547,20012.19758855556
3568.0,20012.133547,20012.19758855556
3569.0,20012.133547,20012.19758855556
3570.0,20012.133547,20012.19758855556
3571.0,20012.133547,20012.19758855556
3572.0,20012.133547,20012.19758855556
3573.0,20012.133547,20012.19758855556
3574.0,20012.133547,20012.19758855556
3575.0,20012.133547,20012.19758855556
3576.0,20012.133547,20012.19758855556
3577.0,20012.133547,20012.19758855556
3578.0,20012.133547,20012.19758855556
3579.0,20012.133547,20012.19758855556
3580.0,20012.133547,20012.19758855556
3581.0,20012.133547,20012.19758855556
3582.0,20012.133547,20012.19758855556
3583.0,20012.133547,20012.19758855556
3584.0,20012.133547,20012.19758855556
3585.0,20012.133547,20012.19758855556
3586.0,20012.133547,20012.19758855556
3587.0,20012.133547,20012.19758855556
3588.0,20012.133547,20012.19758855556
3589.0,20012.133547,20012.19758855556
3590.0,20012.133547,20012.19758855556
3591.0,20012.133547,20012.19758855556
3592.0,20012.133547,20012.19758855556
3593.0,20012.133547,20012.19758855556
3594.0,20012.133547,20012.19758855556
3595.0,20012.133547,20012.19758855556
3596.0,20012.133547,20012.19758855556
3597.0,20012.133547,20012.19758855556
3598.0,20012.133547,20012.19758855556
3599.0,20012.133547,20012.19758855556


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n4_general.csv <==
1.0,19998.772450202356,20047.510598779118
2.0,20007.812167535685,20027.82312191057
3.0,20010.151539995884,20021.687883754774
4.0,20011.102790181412,20018.81852646001
5.0,20011.522287393567,20016.770304688507
6.0,20011.72341473311,20015.386417455036
7.0,20011.844398938312,20014.869896301116
8.0,20011.923189945555,20014.69815433926
9.0,20011.97745486843,20014.27437779159
10.0,20012.011634399954,20014.189616198582
11.0,20012.03535747046,20014.17091004695
12.0,20012.05332845788,20014.03935489449
13.0,20012.067674778973,20014.182448111114
14.0,20012.078634496207,20013.950389222227
15.0,20012.08801458299,20013.930412617407
16.0,20012.0951408825,20013.457753000002
17.0,20012.100968343002,20013.32029821671
18.0,20012.104966205534,20013.212043666666
19.0,20012.108145287948,20013.232210444447
20.0,20012.110589907392,20013.431929047623
21.0,20012.11256761482,20013.44257986091
22.0,20012.11417805905,20013.241996820332
23.0,20012.115585737956,20013.227099111115
24.0,20012.11682200161,20013.227099111115
25.0,20012.117896983094,20013.231794000007
26.0,20012.11886660306,20013.252237
27.0,20012.119733672345,20013.245594666667
28.0,20012.120522463356,20013.245594666667
29.0,20012.12116655319,20013.41535344445
30.0,20012.121692491608,20013.204797444447
31.0,20012.122160115166,20013.204797444447
32.0,20012.12261634524,20013.204797444447
33.0,20012.123062306153,20013.204797444447
34.0,20012.123506949272,20013.18974992271
35.0,20012.123949779358,20013.204797444447
36.0,20012.12439088345,20013.204797444447
37.0,20012.124830125194,20013.192094073558
38.0,20012.125268730157,20013.204797444447
39.0,20012.12570560914,20013.203161070924
40.0,20012.12613567762,20013.203468021915
41.0,20012.126559844444,20013.187867353972
42.0,20012.12698024022,20013.204797444447
43.0,20012.12739425532,20013.183822111114
44.0,20012.127804025953,20013.19729531793
45.0,20012.128209241404,20013.204797444447
46.0,20012.12851561391,20013.204797444447
47.0,20012.128788978414,20013.204797444447
48.0,20012.129066060017,20013.204797444447
49.0,20012.129344294117,20013.217950888895
50.0,20012.129626144684,20013.217950888895
51.0,20012.129911269258,20013.217950888895
52.0,20012.13019868451,20013.19697555556
53.0,20012.1304881,20013.217950888895
54.0,20012.13077650599,20013.19697555556
55.0,20012.131068192433,20013.217950888895
56.0,20012.13135923182,20013.19697555556
57.0,20012.131638716586,20013.217950888895
58.0,20012.131919695865,20013.217950888895
59.0,20012.132201564476,20013.137728333335
60.0,20012.13246192944,20013.1308948605
61.0,20012.132702758172,20013.10908188889
62.0,20012.132940753,20013.08810655556
63.0,20012.133177114312,20013.099747333337
64.0,20012.133262395786,20012.21856388889
65.0,20012.133279695445,20012.212829625103
66.0,20012.133296159966,20012.19758855556
67.0,20012.133311612743,20012.215787741832
68.0,20012.133326212563,20012.21856388889
69.0,20012.133339766584,20012.21856388889
70.0,20012.133352404762,20012.21856388889
71.0,20012.133364155237,20012.21856388889
72.0,20012.133375105594,20012.21856388889
73.0,20012.133385372545,20012.20992698693
74.0,20012.133395055556,20012.21856388889
75.0,20012.133404172746,20012.19758855556
76.0,20012.13341265947,20012.21856388889
77.0,20012.133420640475,20012.21856388889
78.0,20012.133428159315,20012.21856388889
79.0,20012.13343513509,20012.204077327737
80.0,20012.133441765614,20012.215654901058
81.0,20012.133447921813,20012.21856388889
82.0,20012.133453803923,20012.21856388889
83.0,20012.133459400164,20012.21856388889
84.0,20012.133464590428,20012.21856388889
85.0,20012.133469405795,20012.21856388889
86.0,20012.133474075395,20012.21856388889
87.0,20012.133478354117,20012.20256831095
88.0,20012.1334823373,20012.21856388889
89.0,20012.133486215687,20012.19758855556
90.0,20012.133489831336,20012.21856388889
91.0,20012.133493247988,20012.217347927537
92.0,20012.13349642926,20012.20211560592
93.0,20012.1334994716,20012.209863009877
94.0,20012.133502324723,20012.21856388889
95.0,20012.13350492723,20012.21856388889
96.0,20012.133507442042,20012.21856388889
97.0,20012.133509831765,20012.200985968706
98.0,20012.133512104017,20012.21856388889
99.0,20012.133514161906,20012.21856388889
100.0,20012.13351614868,20012.211622411673
101.0,20012.13351808415,20012.19758855556
102.0,20012.133519823485,20012.21856388889
103.0,20012.13352152496,20012.21856388889
104.0,20012.13352302124,20012.21856388889
105.0,20012.13352450476,20012.20238291746
106.0,20012.13352588567,20012.218259898553
107.0,20012.13352724412,20012.20172238037
108.0,20012.133528418068,20012.210566099922
109.0,20012.133529573526,20012.21856388889
110.0,20012.13353063889,20012.21856388889
111.0,20012.13353165211,20012.21856388889
112.0,20012.133532650234,20012.21856388889
113.0,20012.133533541273,20012.20028538413
114.0,20012.133534321758,20012.21856388889
115.0,20012.13353509557,20012.215630275834
116.0,20012.13353587191,20012.19758855556
117.0,20012.133536555557,20012.19758855556
118.0,20012.13353722222,20012.19758855556
119.0,20012.133537871017,20012.21856388889
120.0,20012.133538444446,20012.21856388889
121.0,20012.133539,20012.200626362453
122.0,20012.13353954321,20012.19758855556
123.0,20012.133540100313,20012.21856388889
124.0,20012.133540555555,20012.19758855556
125.0,20012.133540983483,20012.19758855556
126.0,20012.13354133333,20012.21856388889
127.0,20012.133541777777,20012.21856388889
128.0,20012.133542111107,20012.21856388889
129.0,20012.133542464442,20012.21856388889
130.0,20012.13354277778,20012.21784555556
131.0,20012.133543083713,20012.21856388889
132.0,20012.133543397256,20012.21856388889
133.0,20012.13354366667,20012.20557915873
134.0,20012.133543888885,20012.21856388889
135.0,20012.13354411111,20012.21856388889
136.0,20012.133544333334,20012.21353555556
137.0,20012.13354455556,20012.21856388889
138.0,20012.133544777775,20012.209884440614
139.0,20012.133545,20012.19758855556
140.0,20012.133545222223,20012.21856388889
141.0,20012.133545333334,20012.197732222223
142.0,20012.133545555553,20012.202473222223
143.0,20012.133545666664,20012.210115490743
144.0,20012.133545777775,20012.21856388889
145.0,20012.133546,20012.21856388889
146.0,20012.133546111112,20012.21856388889
147.0,20012.133546222223,20012.216423548754
148.0,20012.13354633333,20012.21856388889
149.0,20012.133546444442,20012.19758855556
150.0,20012.133546555553,20012.209943888894
151.0,20012.133546666664,20012.19758855556
152.0,20012.13354677778,20012.21856388889
153.0,20012.13354677778,20012.21856388889
154.0,20012.13354688889,20012.19758855556
155.0,20012.133547,20012.20928908164
156.0,20012.133547,20012.19758855556
157.0,20012.133547,20012.19758855556
158.0,20012.133547,20012.19758855556
159.0,20012.133547,20012.19758855556
160.0,20012.133547,20012.19758855556
161.0,20012.133547,20012.19758855556
162.0,20012.133547,20012.19758855556
163.0,20012.133547,20012.19758855556
164.0,20012.133547,20012.19758855556
165.0,20012.133547,20012.19758855556
166.0,20012.133547,20012.19758855556
167.0,20012.133547,20012.19758855556
168.0,20012.133547,20012.19758855556
169.0,20012.133547,20012.19758855556
170.0,20012.133547,20012.19758855556
171.0,20012.133547,20012.19758855556
172.0,20012.133547,20012.19758855556
173.0,20012.133547,20012.19758855556
174.0,20012.133547,20012.19758855556
175.0,20012.133547,20012.19758855556
176.0,20012.133547,20012.19758855556
177.0,20012.133547,20012.19758855556
178.0,20012.133547,20012.19758855556
179.0,20012.133547,20012.19758855556
180.0,20012.133547,20012.19758855556
181.0,20012.133547,20012.19758855556
182.0,20012.133547,20012.19758855556
183.0,20012.133547,20012.19758855556
184.0,20012.133547,20012.19758855556
185.0,20012.133547,20012.19758855556
186.0,20012.133547,20012.19758855556
187.0,20012.133547,20012.19758855556
188.0,20012.133547,20012.19758855556
189.0,20012.133547,20012.19758855556
190.0,20012.133547,20012.19758855556
191.0,20012.133547,20012.19758855556
192.0,20012.133547,20012.19758855556
193.0,20012.133547,20012.19758855556
194.0,20012.133547,20012.19758855556
195.0,20012.133547,20012.19758855556
196.0,20012.133547,20012.19758855556
197.0,20012.133547,20012.19758855556
198.0,20012.133547,20012.19758855556
199.0,20012.133547,20012.19758855556
200.0,20012.133547,20012.19758855556
201.0,20012.133547,20012.19758855556
202.0,20012.133547,20012.19758855556
203.0,20012.133547,20012.19758855556
204.0,20012.133547,20012.19758855556
205.0,20012.133547,20012.19758855556
206.0,20012.133547,20012.19758855556
207.0,20012.133547,20012.19758855556
208.0,20012.133547,20012.19758855556
209.0,20012.133547,20012.19758855556
210.0,20012.133547,20012.19758855556
211.0,20012.133547,20012.19758855556
212.0,20012.133547,20012.19758855556
213.0,20012.133547,20012.19758855556
214.0,20012.133547,20012.19758855556
215.0,20012.133547,20012.19758855556
216.0,20012.133547,20012.19758855556
217.0,20012.133547,20012.19758855556
218.0,20012.133547,20012.19758855556
219.0,20012.133547,20012.19758855556
220.0,20012.133547,20012.19758855556
221.0,20012.133547,20012.19758855556
222.0,20012.133547,20012.19758855556
223.0,20012.133547,20012.19758855556
224.0,20012.133547,20012.19758855556
225.0,20012.133547,20012.19758855556
226.0,20012.133547,20012.19758855556
227.0,20012.133547,20012.19758855556
228.0,20012.133547,20012.19758855556
229.0,20012.133547,20012.19758855556
230.0,20012.133547,20012.19758855556
231.0,20012.133547,20012.19758855556
232.0,20012.133547,20012.19758855556
233.0,20012.133547,20012.19758855556
234.0,20012.133547,20012.19758855556
235.0,20012.133547,20012.19758855556
236.0,20012.133547,20012.19758855556
237.0,20012.133547,20012.19758855556
238.0,20012.133547,20012.19758855556
239.0,20012.133547,20012.19758855556
240.0,20012.133547,20012.19758855556
241.0,20012.133547,20012.19758855556
242.0,20012.133547,20012.19758855556
243.0,20012.133547,20012.19758855556
244.0,20012.133547,20012.19758855556
245.0,20012.133547,20012.19758855556
246.0,20012.133547,20012.19758855556
247.0,20012.133547,20012.19758855556
248.0,20012.133547,20012.19758855556
249.0,20012.133547,20012.19758855556
250.0,20012.133547,20012.19758855556
251.0,20012.133547,20012.19758855556
252.0,20012.133547,20012.19758855556
253.0,20012.133547,20012.19758855556
254.0,20012.133547,20012.19758855556
255.0,20012.133547,20012.19758855556
256.0,20012.133547,20012.19758855556
257.0,20012.133547,20012.19758855556
258.0,20012.133547,20012.19758855556
259.0,20012.133547,20012.19758855556
260.0,20012.133547,20012.19758855556
261.0,20012.133547,20012.19758855556
262.0,20012.133547,20012.19758855556
263.0,20012.133547,20012.19758855556
264.0,20012.133547,20012.19758855556
265.0,20012.133547,20012.19758855556
266.0,20012.133547,20012.19758855556
267.0,20012.133547,20012.19758855556
268.0,20012.133547,20012.19758855556
269.0,20012.133547,20012.19758855556
270.0,20012.133547,20012.19758855556
271.0,20012.133547,20012.19758855556
272.0,20012.133547,20012.19758855556
273.0,20012.133547,20012.19758855556
274.0,20012.133547,20012.19758855556
275.0,20012.133547,20012.19758855556
276.0,20012.133547,20012.19758855556
277.0,20012.133547,20012.19758855556
278.0,20012.133547,20012.19758855556
279.0,20012.133547,20012.19758855556
280.0,20012.133547,20012.19758855556
281.0,20012.133547,20012.19758855556
282.0,20012.133547,20012.19758855556
283.0,20012.133547,20012.19758855556
284.0,20012.133547,20012.19758855556
285.0,20012.133547,20012.19758855556
286.0,20012.133547,20012.19758855556
287.0,20012.133547,20012.19758855556
288.0,20012.133547,20012.19758855556
289.0,20012.133547,20012.19758855556
290.0,20012.133547,20012.19758855556
291.0,20012.133547,20012.19758855556
292.0,20012.133547,20012.19758855556
293.0,20012.133547,20012.19758855556
294.0,20012.133547,20012.19758855556
295.0,20012.133547,20012.19758855556
296.0,20012.133547,20012.19758855556
297.0,20012.133547,20012.19758855556
298.0,20012.133547,20012.19758855556
299.0,20012.133547,20012.19758855556
300.0,20012.133547,20012.19758855556
301.0,20012.133547,20012.19758855556
302.0,20012.133547,20012.19758855556
303.0,20012.133547,20012.19758855556
304.0,20012.133547,20012.19758855556
305.0,20012.133547,20012.19758855556
306.0,20012.133547,20012.19758855556
307.0,20012.133547,20012.19758855556
308.0,20012.133547,20012.19758855556
309.0,20012.133547,20012.19758855556
310.0,20012.133547,20012.19758855556
311.0,20012.133547,20012.19758855556
312.0,20012.133547,20012.19758855556
313.0,20012.133547,20012.19758855556
314.0,20012.133547,20012.19758855556
315.0,20012.133547,20012.19758855556
316.0,20012.133547,20012.19758855556
317.0,20012.133547,20012.19758855556
318.0,20012.133547,20012.19758855556
319.0,20012.133547,20012.19758855556
320.0,20012.133547,20012.19758855556
321.0,20012.133547,20012.19758855556
322.0,20012.133547,20012.19758855556
323.0,20012.133547,20012.19758855556
324.0,20012.133547,20012.19758855556
325.0,20012.133547,20012.19758855556
326.0,20012.133547,20012.19758855556
327.0,20012.133547,20012.19758855556
328.0,20012.133547,20012.19758855556
329.0,20012.133547,20012.19758855556
330.0,20012.133547,20012.19758855556
331.0,20012.133547,20012.19758855556
332.0,20012.133547,20012.19758855556
333.0,20012.133547,20012.19758855556
334.0,20012.133547,20012.19758855556
335.0,20012.133547,20012.19758855556
336.0,20012.133547,20012.19758855556
337.0,20012.133547,20012.19758855556
338.0,20012.133547,20012.19758855556
339.0,20012.133547,20012.19758855556
340.0,20012.133547,20012.19758855556
341.0,20012.133547,20012.19758855556
342.0,20012.133547,20012.19758855556
343.0,20012.133547,20012.19758855556
344.0,20012.133547,20012.19758855556
345.0,20012.133547,20012.19758855556
346.0,20012.133547,20012.19758855556
347.0,20012.133547,20012.19758855556
348.0,20012.133547,20012.19758855556
349.0,20012.133547,20012.19758855556
350.0,20012.133547,20012.19758855556
351.0,20012.133547,20012.19758855556
352.0,20012.133547,20012.19758855556
353.0,20012.133547,20012.19758855556
354.0,20012.133547,20012.19758855556
355.0,20012.133547,20012.19758855556
356.0,20012.133547,20012.19758855556
357.0,20012.133547,20012.19758855556
358.0,20012.133547,20012.19758855556
359.0,20012.133547,20012.19758855556
360.0,20012.133547,20012.19758855556
361.0,20012.133547,20012.19758855556
362.0,20012.133547,20012.19758855556
363.0,20012.133547,20012.19758855556
364.0,20012.133547,20012.19758855556
365.0,20012.133547,20012.19758855556
366.0,20012.133547,20012.19758855556
367.0,20012.133547,20012.19758855556
368.0,20012.133547,20012.19758855556
369.0,20012.133547,20012.19758855556
370.0,20012.133547,20012.19758855556
371.0,20012.133547,20012.19758855556
372.0,20012.133547,20012.19758855556
373.0,20012.133547,20012.19758855556
374.0,20012.133547,20012.19758855556
375.0,20012.133547,20012.19758855556
376.0,20012.133547,20012.19758855556
377.0,20012.133547,20012.19758855556
378.0,20012.133547,20012.19758855556
379.0,20012.133547,20012.19758855556
380.0,20012.133547,20012.19758855556
381.0,20012.133547,20012.19758855556
382.0,20012.133547,20012.19758855556
383.0,20012.133547,20012.19758855556
384.0,20012.133547,20012.19758855556
385.0,20012.133547,20012.19758855556
386.0,20012.133547,20012.19758855556
387.0,20012.133547,20012.19758855556
388.0,20012.133547,20012.19758855556
389.0,20012.133547,20012.19758855556
390.0,20012.133547,20012.19758855556
391.0,20012.133547,20012.19758855556
392.0,20012.133547,20012.19758855556
393.0,20012.133547,20012.19758855556
394.0,20012.133547,20012.19758855556
395.0,20012.133547,20012.19758855556
396.0,20012.133547,20012.19758855556
397.0,20012.133547,20012.19758855556
398.0,20012.133547,20012.19758855556
399.0,20012.133547,20012.19758855556
400.0,20012.133547,20012.19758855556
401.0,20012.133547,20012.19758855556
402.0,20012.133547,20012.19758855556
403.0,20012.133547,20012.19758855556
404.0,20012.133547,20012.19758855556
405.0,20012.133547,20012.19758855556
406.0,20012.133547,20012.19758855556
407.0,20012.133547,20012.19758855556
408.0,20012.133547,20012.19758855556
409.0,20012.133547,20012.19758855556
410.0,20012.133547,20012.19758855556
411.0,20012.133547,20012.19758855556
412.0,20012.133547,20012.19758855556
413.0,20012.133547,20012.19758855556
414.0,20012.133547,20012.19758855556
415.0,20012.133547,20012.19758855556
416.0,20012.133547,20012.19758855556
417.0,20012.133547,20012.19758855556
418.0,20012.133547,20012.19758855556
419.0,20012.133547,20012.19758855556
420.0,20012.133547,20012.19758855556
421.0,20012.133547,20012.19758855556
422.0,20012.133547,20012.19758855556
423.0,20012.133547,20012.19758855556
424.0,20012.133547,20012.19758855556
425.0,20012.133547,20012.19758855556
426.0,20012.133547,20012.19758855556
427.0,20012.133547,20012.19758855556
428.0,20012.133547,20012.19758855556
429.0,20012.133547,20012.19758855556
430.0,20012.133547,20012.19758855556
431.0,20012.133547,20012.19758855556
432.0,20012.133547,20012.19758855556
433.0,20012.133547,20012.19758855556
434.0,20012.133547,20012.19758855556
435.0,20012.133547,20012.19758855556
436.0,20012.133547,20012.19758855556
437.0,20012.133547,20012.19758855556
438.0,20012.133547,20012.19758855556
439.0,20012.133547,20012.19758855556
440.0,20012.133547,20012.19758855556
441.0,20012.133547,20012.19758855556
442.0,20012.133547,20012.19758855556
443.0,20012.133547,20012.19758855556
444.0,20012.133547,20012.19758855556
445.0,20012.133547,20012.19758855556
446.0,20012.133547,20012.19758855556
447.0,20012.133547,20012.19758855556
448.0,20012.133547,20012.19758855556
449.0,20012.133547,20012.19758855556
450.0,20012.133547,20012.19758855556
451.0,20012.133547,20012.19758855556
452.0,20012.133547,20012.19758855556
453.0,20012.133547,20012.19758855556
454.0,20012.133547,20012.19758855556
455.0,20012.133547,20012.19758855556
456.0,20012.133547,20012.19758855556
457.0,20012.133547,20012.19758855556
458.0,20012.133547,20012.19758855556
459.0,20012.133547,20012.19758855556
460.0,20012.133547,20012.19758855556
461.0,20012.133547,20012.19758855556
462.0,20012.133547,20012.19758855556
463.0,20012.133547,20012.19758855556
464.0,20012.133547,20012.19758855556
465.0,20012.133547,20012.19758855556
466.0,20012.133547,20012.19758855556
467.0,20012.133547,20012.19758855556
468.0,20012.133547,20012.19758855556
469.0,20012.133547,20012.19758855556
470.0,20012.133547,20012.19758855556
471.0,20012.133547,20012.19758855556
472.0,20012.133547,20012.19758855556
473.0,20012.133547,20012.19758855556
474.0,20012.133547,20012.19758855556
475.0,20012.133547,20012.19758855556
476.0,20012.133547,20012.19758855556
477.0,20012.133547,20012.19758855556
478.0,20012.133547,20012.19758855556
479.0,20012.133547,20012.19758855556
480.0,20012.133547,20012.19758855556
481.0,20012.133547,20012.19758855556
482.0,20012.133547,20012.19758855556
483.0,20012.133547,20012.19758855556
484.0,20012.133547,20012.19758855556
485.0,20012.133547,20012.19758855556
486.0,20012.133547,20012.19758855556
487.0,20012.133547,20012.19758855556
488.0,20012.133547,20012.19758855556
489.0,20012.133547,20012.19758855556
490.0,20012.133547,20012.19758855556
491.0,20012.133547,20012.19758855556
492.0,20012.133547,20012.19758855556
493.0,20012.133547,20012.19758855556
494.0,20012.133547,20012.19758855556
495.0,20012.133547,20012.19758855556
496.0,20012.133547,20012.19758855556
497.0,20012.133547,20012.19758855556
498.0,20012.133547,20012.19758855556
499.0,20012.133547,20012.19758855556
500.0,20012.133547,20012.19758855556
501.0,20012.133547,20012.19758855556
502.0,20012.133547,20012.19758855556
503.0,20012.133547,20012.19758855556
504.0,20012.133547,20012.19758855556
505.0,20012.133547,20012.19758855556
506.0,20012.133547,20012.19758855556
507.0,20012.133547,20012.19758855556
508.0,20012.133547,20012.19758855556
509.0,20012.133547,20012.19758855556
510.0,20012.133547,20012.19758855556
511.0,20012.133547,20012.19758855556
512.0,20012.133547,20012.19758855556
513.0,20012.133547,20012.19758855556
514.0,20012.133547,20012.19758855556
515.0,20012.133547,20012.19758855556
516.0,20012.133547,20012.19758855556
517.0,20012.133547,20012.19758855556
518.0,20012.133547,20012.19758855556
519.0,20012.133547,20012.19758855556
520.0,20012.133547,20012.19758855556
521.0,20012.133547,20012.19758855556
522.0,20012.133547,20012.19758855556
523.0,20012.133547,20012.19758855556
524.0,20012.133547,20012.19758855556
525.0,20012.133547,20012.19758855556
526.0,20012.133547,20012.19758855556
527.0,20012.133547,20012.19758855556
528.0,20012.133547,20012.19758855556
529.0,20012.133547,20012.19758855556
530.0,20012.133547,20012.19758855556
531.0,20012.133547,20012.19758855556
532.0,20012.133547,20012.19758855556
533.0,20012.133547,20012.19758855556
534.0,20012.133547,20012.19758855556
535.0,20012.133547,20012.19758855556
536.0,20012.133547,20012.19758855556
537.0,20012.133547,20012.19758855556
538.0,20012.133547,20012.19758855556
539.0,20012.133547,20012.19758855556
540.0,20012.133547,20012.19758855556
541.0,20012.133547,20012.19758855556
542.0,20012.133547,20012.19758855556
543.0,20012.133547,20012.19758855556
544.0,20012.133547,20012.19758855556
545.0,20012.133547,20012.19758855556
546.0,20012.133547,20012.19758855556
547.0,20012.133547,20012.19758855556
548.0,20012.133547,20012.19758855556
549.0,20012.133547,20012.19758855556
550.0,20012.133547,20012.19758855556
551.0,20012.133547,20012.19758855556
552.0,20012.133547,20012.19758855556
553.0,20012.133547,20012.19758855556
554.0,20012.133547,20012.19758855556
555.0,20012.133547,20012.19758855556
556.0,20012.133547,20012.19758855556
557.0,20012.133547,20012.19758855556
558.0,20012.133547,20012.19758855556
559.0,20012.133547,20012.19758855556
560.0,20012.133547,20012.19758855556
561.0,20012.133547,20012.19758855556
562.0,20012.133547,20012.19758855556
563.0,20012.133547,20012.19758855556
564.0,20012.133547,20012.19758855556
565.0,20012.133547,20012.19758855556
566.0,20012.133547,20012.19758855556
567.0,20012.133547,20012.19758855556
568.0,20012.133547,20012.19758855556
569.0,20012.133547,20012.19758855556
570.0,20012.133547,20012.19758855556
571.0,20012.133547,20012.19758855556
572.0,20012.133547,20012.19758855556
573.0,20012.133547,20012.19758855556
574.0,20012.133547,20012.19758855556
575.0,20012.133547,20012.19758855556
576.0,20012.133547,20012.19758855556
577.0,20012.133547,20012.19758855556
578.0,20012.133547,20012.19758855556
579.0,20012.133547,20012.19758855556
580.0,20012.133547,20012.19758855556
581.0,20012.133547,20012.19758855556
582.0,20012.133547,20012.19758855556
583.0,20012.133547,20012.19758855556
584.0,20012.133547,20012.19758855556
585.0,20012.133547,20012.19758855556
586.0,20012.133547,20012.19758855556
587.0,20012.133547,20012.19758855556
588.0,20012.133547,20012.19758855556
589.0,20012.133547,20012.19758855556
590.0,20012.133547,20012.19758855556
591.0,20012.133547,20012.19758855556
592.0,20012.133547,20012.19758855556
593.0,20012.133547,20012.19758855556
594.0,20012.133547,20012.19758855556
595.0,20012.133547,20012.19758855556
596.0,20012.133547,20012.19758855556
597.0,20012.133547,20012.19758855556
598.0,20012.133547,20012.19758855556
599.0,20012.133547,20012.19758855556
600.0,20012.133547,20012.19758855556
601.0,20012.133547,20012.19758855556
602.0,20012.133547,20012.19758855556
603.0,20012.133547,20012.19758855556
604.0,20012.133547,20012.19758855556
605.0,20012.133547,20012.19758855556
606.0,20012.133547,20012.19758855556
607.0,20012.133547,20012.19758855556
608.0,20012.133547,20012.19758855556
609.0,20012.133547,20012.19758855556
610.0,20012.133547,20012.19758855556
611.0,20012.133547,20012.19758855556
612.0,20012.133547,20012.19758855556
613.0,20012.133547,20012.19758855556
614.0,20012.133547,20012.19758855556
615.0,20012.133547,20012.19758855556
616.0,20012.133547,20012.19758855556
617.0,20012.133547,20012.19758855556
618.0,20012.133547,20012.19758855556
619.0,20012.133547,20012.19758855556
620.0,20012.133547,20012.19758855556
621.0,20012.133547,20012.19758855556
622.0,20012.133547,20012.19758855556
623.0,20012.133547,20012.19758855556
624.0,20012.133547,20012.19758855556
625.0,20012.133547,20012.19758855556
626.0,20012.133547,20012.19758855556
627.0,20012.133547,20012.19758855556
628.0,20012.133547,20012.19758855556
629.0,20012.133547,20012.19758855556
630.0,20012.133547,20012.19758855556
631.0,20012.133547,20012.19758855556
632.0,20012.133547,20012.19758855556
633.0,20012.133547,20012.19758855556
634.0,20012.133547,20012.19758855556
635.0,20012.133547,20012.19758855556
636.0,20012.133547,20012.19758855556
637.0,20012.133547,20012.19758855556
638.0,20012.133547,20012.19758855556
639.0,20012.133547,20012.19758855556
640.0,20012.133547,20012.19758855556
641.0,20012.133547,20012.19758855556
642.0,20012.133547,20012.19758855556
643.0,20012.133547,20012.19758855556
644.0,20012.133547,20012.19758855556
645.0,20012.133547,20012.19758855556
646.0,20012.133547,20012.19758855556
647.0,20012.133547,20012.19758855556
648.0,20012.133547,20012.19758855556
649.0,20012.133547,20012.19758855556
650.0,20012.133547,20012.19758855556
651.0,20012.133547,20012.19758855556
652.0,20012.133547,20012.19758855556
653.0,20012.133547,20012.19758855556
654.0,20012.133547,20012.19758855556
655.0,20012.133547,20012.19758855556
656.0,20012.133547,20012.19758855556
657.0,20012.133547,20012.19758855556
658.0,20012.133547,20012.19758855556
659.0,20012.133547,20012.19758855556
660.0,20012.133547,20012.19758855556
661.0,20012.133547,20012.19758855556
662.0,20012.133547,20012.19758855556
663.0,20012.133547,20012.19758855556
664.0,20012.133547,20012.19758855556
665.0,20012.133547,20012.19758855556
666.0,20012.133547,20012.19758855556
667.0,20012.133547,20012.19758855556
668.0,20012.133547,20012.19758855556
669.0,20012.133547,20012.19758855556
670.0,20012.133547,20012.19758855556
671.0,20012.133547,20012.19758855556
672.0,20012.133547,20012.19758855556
673.0,20012.133547,20012.19758855556
674.0,20012.133547,20012.19758855556
675.0,20012.133547,20012.19758855556
676.0,20012.133547,20012.19758855556
677.0,20012.133547,20012.19758855556
678.0,20012.133547,20012.19758855556
679.0,20012.133547,20012.19758855556
680.0,20012.133547,20012.19758855556
681.0,20012.133547,20012.19758855556
682.0,20012.133547,20012.19758855556
683.0,20012.133547,20012.19758855556
684.0,20012.133547,20012.19758855556
685.0,20012.133547,20012.19758855556
686.0,20012.133547,20012.19758855556
687.0,20012.133547,20012.19758855556
688.0,20012.133547,20012.19758855556
689.0,20012.133547,20012.19758855556
690.0,20012.133547,20012.19758855556
691.0,20012.133547,20012.19758855556
692.0,20012.133547,20012.19758855556
693.0,20012.133547,20012.19758855556
694.0,20012.133547,20012.19758855556
695.0,20012.133547,20012.19758855556
696.0,20012.133547,20012.19758855556
697.0,20012.133547,20012.19758855556
698.0,20012.133547,20012.19758855556
699.0,20012.133547,20012.19758855556
700.0,20012.133547,20012.19758855556
701.0,20012.133547,20012.19758855556
702.0,20012.133547,20012.19758855556
703.0,20012.133547,20012.19758855556
704.0,20012.133547,20012.19758855556
705.0,20012.133547,20012.19758855556
706.0,20012.133547,20012.19758855556
707.0,20012.133547,20012.19758855556
708.0,20012.133547,20012.19758855556
709.0,20012.133547,20012.19758855556
710.0,20012.133547,20012.19758855556
711.0,20012.133547,20012.19758855556
712.0,20012.133547,20012.19758855556
713.0,20012.133547,20012.19758855556
714.0,20012.133547,20012.19758855556
715.0,20012.133547,20012.19758855556
716.0,20012.133547,20012.19758855556
717.0,20012.133547,20012.19758855556
718.0,20012.133547,20012.19758855556
719.0,20012.133547,20012.19758855556
720.0,20012.133547,20012.19758855556
721.0,20012.133547,20012.19758855556
722.0,20012.133547,20012.19758855556
723.0,20012.133547,20012.19758855556
724.0,20012.133547,20012.19758855556
725.0,20012.133547,20012.19758855556
726.0,20012.133547,20012.19758855556
727.0,20012.133547,20012.19758855556
728.0,20012.133547,20012.19758855556
729.0,20012.133547,20012.19758855556
730.0,20012.133547,20012.19758855556
731.0,20012.133547,20012.19758855556
732.0,20012.133547,20012.19758855556
733.0,20012.133547,20012.19758855556
734.0,20012.133547,20012.19758855556
735.0,20012.133547,20012.19758855556
736.0,20012.133547,20012.19758855556
737.0,20012.133547,20012.19758855556
738.0,20012.133547,20012.19758855556
739.0,20012.133547,20012.19758855556
740.0,20012.133547,20012.19758855556
741.0,20012.133547,20012.19758855556
742.0,20012.133547,20012.19758855556
743.0,20012.133547,20012.19758855556
744.0,20012.133547,20012.19758855556
745.0,20012.133547,20012.19758855556
746.0,20012.133547,20012.19758855556
747.0,20012.133547,20012.19758855556
748.0,20012.133547,20012.19758855556
749.0,20012.133547,20012.19758855556
750.0,20012.133547,20012.19758855556
751.0,20012.133547,20012.19758855556
752.0,20012.133547,20012.19758855556
753.0,20012.133547,20012.19758855556
754.0,20012.133547,20012.19758855556
755.0,20012.133547,20012.19758855556
756.0,20012.133547,20012.19758855556
757.0,20012.133547,20012.19758855556
758.0,20012.133547,20012.19758855556
759.0,20012.133547,20012.19758855556
760.0,20012.133547,20012.19758855556
761.0,20012.133547,20012.19758855556
762.0,20012.133547,20012.19758855556
763.0,20012.133547,20012.19758855556
764.0,20012.133547,20012.19758855556
765.0,20012.133547,20012.19758855556
766.0,20012.133547,20012.19758855556
767.0,20012.133547,20012.19758855556
768.0,20012.133547,20012.19758855556
769.0,20012.133547,20012.19758855556
770.0,20012.133547,20012.19758855556
771.0,20012.133547,20012.19758855556
772.0,20012.133547,20012.19758855556
773.0,20012.133547,20012.19758855556
774.0,20012.133547,20012.19758855556
775.0,20012.133547,20012.19758855556
776.0,20012.133547,20012.19758855556
777.0,20012.133547,20012.19758855556
778.0,20012.133547,20012.19758855556
779.0,20012.133547,20012.19758855556
780.0,20012.133547,20012.19758855556
781.0,20012.133547,20012.19758855556
782.0,20012.133547,20012.19758855556
783.0,20012.133547,20012.19758855556
784.0,20012.133547,20012.19758855556
785.0,20012.133547,20012.19758855556
786.0,20012.133547,20012.19758855556
787.0,20012.133547,20012.19758855556
788.0,20012.133547,20012.19758855556
789.0,20012.133547,20012.19758855556
790.0,20012.133547,20012.19758855556
791.0,20012.133547,20012.19758855556
792.0,20012.133547,20012.19758855556
793.0,20012.133547,20012.19758855556
794.0,20012.133547,20012.19758855556
795.0,20012.133547,20012.19758855556
796.0,20012.133547,20012.19758855556
797.0,20012.133547,20012.19758855556
798.0,20012.133547,20012.19758855556
799.0,20012.133547,20012.19758855556
800.0,20012.133547,20012.19758855556
801.0,20012.133547,20012.19758855556
802.0,20012.133547,20012.19758855556
803.0,20012.133547,20012.19758855556
804.0,20012.133547,20012.19758855556
805.0,20012.133547,20012.19758855556
806.0,20012.133547,20012.19758855556
807.0,20012.133547,20012.19758855556
808.0,20012.133547,20012.19758855556
809.0,20012.133547,20012.19758855556
810.0,20012.133547,20012.19758855556
811.0,20012.133547,20012.19758855556
812.0,20012.133547,20012.19758855556
813.0,20012.133547,20012.19758855556
814.0,20012.133547,20012.19758855556
815.0,20012.133547,20012.19758855556
816.0,20012.133547,20012.19758855556
817.0,20012.133547,20012.19758855556
818.0,20012.133547,20012.19758855556
819.0,20012.133547,20012.19758855556
820.0,20012.133547,20012.19758855556
821.0,20012.133547,20012.19758855556
822.0,20012.133547,20012.19758855556
823.0,20012.133547,20012.19758855556
824.0,20012.133547,20012.19758855556
825.0,20012.133547,20012.19758855556
826.0,20012.133547,20012.19758855556
827.0,20012.133547,20012.19758855556
828.0,20012.133547,20012.19758855556
829.0,20012.133547,20012.19758855556
830.0,20012.133547,20012.19758855556
831.0,20012.133547,20012.19758855556
832.0,20012.133547,20012.19758855556
833.0,20012.133547,20012.19758855556
834.0,20012.133547,20012.19758855556
835.0,20012.133547,20012.19758855556
836.0,20012.133547,20012.19758855556
837.0,20012.133547,20012.19758855556
838.0,20012.133547,20012.19758855556
839.0,20012.133547,20012.19758855556
840.0,20012.133547,20012.19758855556
841.0,20012.133547,20012.19758855556
842.0,20012.133547,20012.19758855556
843.0,20012.133547,20012.19758855556
844.0,20012.133547,20012.19758855556
845.0,20012.133547,20012.19758855556
846.0,20012.133547,20012.19758855556
847.0,20012.133547,20012.19758855556
848.0,20012.133547,20012.19758855556
849.0,20012.133547,20012.19758855556
850.0,20012.133547,20012.19758855556
851.0,20012.133547,20012.19758855556
852.0,20012.133547,20012.19758855556
853.0,20012.133547,20012.19758855556
854.0,20012.133547,20012.19758855556
855.0,20012.133547,20012.19758855556
856.0,20012.133547,20012.19758855556
857.0,20012.133547,20012.19758855556
858.0,20012.133547,20012.19758855556
859.0,20012.133547,20012.19758855556
860.0,20012.133547,20012.19758855556
861.0,20012.133547,20012.19758855556
862.0,20012.133547,20012.19758855556
863.0,20012.133547,20012.19758855556
864.0,20012.133547,20012.19758855556
865.0,20012.133547,20012.19758855556
866.0,20012.133547,20012.19758855556
867.0,20012.133547,20012.19758855556
868.0,20012.133547,20012.19758855556
869.0,20012.133547,20012.19758855556
870.0,20012.133547,20012.19758855556
871.0,20012.133547,20012.19758855556
872.0,20012.133547,20012.19758855556
873.0,20012.133547,20012.19758855556
874.0,20012.133547,20012.19758855556
875.0,20012.133547,20012.19758855556
876.0,20012.133547,20012.19758855556
877.0,20012.133547,20012.19758855556
878.0,20012.133547,20012.19758855556
879.0,20012.133547,20012.19758855556
880.0,20012.133547,20012.19758855556
881.0,20012.133547,20012.19758855556
882.0,20012.133547,20012.19758855556
883.0,20012.133547,20012.19758855556
884.0,20012.133547,20012.19758855556
885.0,20012.133547,20012.19758855556
886.0,20012.133547,20012.19758855556
887.0,20012.133547,20012.19758855556
888.0,20012.133547,20012.19758855556
889.0,20012.133547,20012.19758855556
890.0,20012.133547,20012.19758855556
891.0,20012.133547,20012.19758855556
892.0,20012.133547,20012.19758855556
893.0,20012.133547,20012.19758855556
894.0,20012.133547,20012.19758855556
895.0,20012.133547,20012.19758855556
896.0,20012.133547,20012.19758855556
897.0,20012.133547,20012.19758855556
898.0,20012.133547,20012.19758855556
899.0,20012.133547,20012.19758855556
900.0,20012.133547,20012.19758855556
901.0,20012.133547,20012.19758855556
902.0,20012.133547,20012.19758855556
903.0,20012.133547,20012.19758855556
904.0,20012.133547,20012.19758855556
905.0,20012.133547,20012.19758855556
906.0,20012.133547,20012.19758855556
907.0,20012.133547,20012.19758855556
908.0,20012.133547,20012.19758855556
909.0,20012.133547,20012.19758855556
910.0,20012.133547,20012.19758855556
911.0,20012.133547,20012.19758855556
912.0,20012.133547,20012.19758855556
913.0,20012.133547,20012.19758855556
914.0,20012.133547,20012.19758855556
915.0,20012.133547,20012.19758855556
916.0,20012.133547,20012.19758855556
917.0,20012.133547,20012.19758855556
918.0,20012.133547,20012.19758855556
919.0,20012.133547,20012.19758855556
920.0,20012.133547,20012.19758855556
921.0,20012.133547,20012.19758855556
922.0,20012.133547,20012.19758855556
923.0,20012.133547,20012.19758855556
924.0,20012.133547,20012.19758855556
925.0,20012.133547,20012.19758855556
926.0,20012.133547,20012.19758855556
927.0,20012.133547,20012.19758855556
928.0,20012.133547,20012.19758855556
929.0,20012.133547,20012.19758855556
930.0,20012.133547,20012.19758855556
931.0,20012.133547,20012.19758855556
932.0,20012.133547,20012.19758855556
933.0,20012.133547,20012.19758855556
934.0,20012.133547,20012.19758855556
935.0,20012.133547,20012.19758855556
936.0,20012.133547,20012.19758855556
937.0,20012.133547,20012.19758855556
938.0,20012.133547,20012.19758855556
939.0,20012.133547,20012.19758855556
940.0,20012.133547,20012.19758855556
941.0,20012.133547,20012.19758855556
942.0,20012.133547,20012.19758855556
943.0,20012.133547,20012.19758855556
944.0,20012.133547,20012.19758855556
945.0,20012.133547,20012.19758855556
946.0,20012.133547,20012.19758855556
947.0,20012.133547,20012.19758855556
948.0,20012.133547,20012.19758855556
949.0,20012.133547,20012.19758855556
950.0,20012.133547,20012.19758855556
951.0,20012.133547,20012.19758855556
952.0,20012.133547,20012.19758855556
953.0,20012.133547,20012.19758855556
954.0,20012.133547,20012.19758855556
955.0,20012.133547,20012.19758855556
956.0,20012.133547,20012.19758855556
957.0,20012.133547,20012.19758855556
958.0,20012.133547,20012.19758855556
959.0,20012.133547,20012.19758855556
960.0,20012.133547,20012.19758855556
961.0,20012.133547,20012.19758855556
962.0,20012.133547,20012.19758855556
963.0,20012.133547,20012.19758855556
964.0,20012.133547,20012.19758855556
965.0,20012.133547,20012.19758855556
966.0,20012.133547,20012.19758855556
967.0,20012.133547,20012.19758855556
968.0,20012.133547,20012.19758855556
969.0,20012.133547,20012.19758855556
970.0,20012.133547,20012.19758855556
971.0,20012.133547,20012.19758855556
972.0,20012.133547,20012.19758855556
973.0,20012.133547,20012.19758855556
974.0,20012.133547,20012.19758855556
975.0,20012.133547,20012.19758855556
976.0,20012.133547,20012.19758855556
977.0,20012.133547,20012.19758855556
978.0,20012.133547,20012.19758855556
979.0,20012.133547,20012.19758855556
980.0,20012.133547,20012.19758855556
981.0,20012.133547,20012.19758855556
982.0,20012.133547,20012.19758855556
983.0,20012.133547,20012.19758855556
984.0,20012.133547,20012.19758855556
985.0,20012.133547,20012.19758855556
986.0,20012.133547,20012.19758855556
987.0,20012.133547,20012.19758855556
988.0,20012.133547,20012.19758855556
989.0,20012.133547,20012.19758855556
990.0,20012.133547,20012.19758855556
991.0,20012.133547,20012.19758855556
992.0,20012.133547,20012.19758855556
993.0,20012.133547,20012.19758855556
994.0,20012.133547,20012.19758855556
995.0,20012.133547,20012.19758855556
996.0,20012.133547,20012.19758855556
997.0,20012.133547,20012.19758855556
998.0,20012.133547,20012.19758855556
999.0,20012.133547,20012.19758855556
1000.0,20012.133547,20012.19758855556
1001.0,20012.133547,20012.19758855556
1002.0,20012.133547,20012.19758855556
1003.0,20012.133547,20012.19758855556
1004.0,20012.133547,20012.19758855556
1005.0,20012.133547,20012.19758855556
1006.0,20012.133547,20012.19758855556
1007.0,20012.133547,20012.19758855556
1008.0,20012.133547,20012.19758855556
1009.0,20012.133547,20012.19758855556
1010.0,20012.133547,20012.19758855556
1011.0,20012.133547,20012.19758855556
1012.0,20012.133547,20012.19758855556
1013.0,20012.133547,20012.19758855556
1014.0,20012.133547,20012.19758855556
1015.0,20012.133547,20012.19758855556
1016.0,20012.133547,20012.19758855556
1017.0,20012.133547,20012.19758855556
1018.0,20012.133547,20012.19758855556
1019.0,20012.133547,20012.19758855556
1020.0,20012.133547,20012.19758855556
1021.0,20012.133547,20012.19758855556
1022.0,20012.133547,20012.19758855556
1023.0,20012.133547,20012.19758855556
1024.0,20012.133547,20012.19758855556
1025.0,20012.133547,20012.19758855556
1026.0,20012.133547,20012.19758855556
1027.0,20012.133547,20012.19758855556
1028.0,20012.133547,20012.19758855556
1029.0,20012.133547,20012.19758855556
1030.0,20012.133547,20012.19758855556
1031.0,20012.133547,20012.19758855556
1032.0,20012.133547,20012.19758855556
1033.0,20012.133547,20012.19758855556
1034.0,20012.133547,20012.19758855556
1035.0,20012.133547,20012.19758855556
1036.0,20012.133547,20012.19758855556
1037.0,20012.133547,20012.19758855556
1038.0,20012.133547,20012.19758855556
1039.0,20012.133547,20012.19758855556
1040.0,20012.133547,20012.19758855556
1041.0,20012.133547,20012.19758855556
1042.0,20012.133547,20012.19758855556
1043.0,20012.133547,20012.19758855556
1044.0,20012.133547,20012.19758855556
1045.0,20012.133547,20012.19758855556
1046.0,20012.133547,20012.19758855556
1047.0,20012.133547,20012.19758855556
1048.0,20012.133547,20012.19758855556
1049.0,20012.133547,20012.19758855556
1050.0,20012.133547,20012.19758855556
1051.0,20012.133547,20012.19758855556
1052.0,20012.133547,20012.19758855556
1053.0,20012.133547,20012.19758855556
1054.0,20012.133547,20012.19758855556
1055.0,20012.133547,20012.19758855556
1056.0,20012.133547,20012.19758855556
1057.0,20012.133547,20012.19758855556
1058.0,20012.133547,20012.19758855556
1059.0,20012.133547,20012.19758855556
1060.0,20012.133547,20012.19758855556
1061.0,20012.133547,20012.19758855556
1062.0,20012.133547,20012.19758855556
1063.0,20012.133547,20012.19758855556
1064.0,20012.133547,20012.19758855556
1065.0,20012.133547,20012.19758855556
1066.0,20012.133547,20012.19758855556
1067.0,20012.133547,20012.19758855556
1068.0,20012.133547,20012.19758855556
1069.0,20012.133547,20012.19758855556
1070.0,20012.133547,20012.19758855556
1071.0,20012.133547,20012.19758855556
1072.0,20012.133547,20012.19758855556
1073.0,20012.133547,20012.19758855556
1074.0,20012.133547,20012.19758855556
1075.0,20012.133547,20012.19758855556
1076.0,20012.133547,20012.19758855556
1077.0,20012.133547,20012.19758855556
1078.0,20012.133547,20012.19758855556
1079.0,20012.133547,20012.19758855556
1080.0,20012.133547,20012.19758855556
1081.0,20012.133547,20012.19758855556
1082.0,20012.133547,20012.19758855556
1083.0,20012.133547,20012.19758855556
1084.0,20012.133547,20012.19758855556
1085.0,20012.133547,20012.19758855556
1086.0,20012.133547,20012.19758855556
1087.0,20012.133547,20012.19758855556
1088.0,20012.133547,20012.19758855556
1089.0,20012.133547,20012.19758855556
1090.0,20012.133547,20012.19758855556
1091.0,20012.133547,20012.19758855556
1092.0,20012.133547,20012.19758855556
1093.0,20012.133547,20012.19758855556
1094.0,20012.133547,20012.19758855556
1095.0,20012.133547,20012.19758855556
1096.0,20012.133547,20012.19758855556
1097.0,20012.133547,20012.19758855556
1098.0,20012.133547,20012.19758855556
1099.0,20012.133547,20012.19758855556
1100.0,20012.133547,20012.19758855556
1101.0,20012.133547,20012.19758855556
1102.0,20012.133547,20012.19758855556
1103.0,20012.133547,20012.19758855556
1104.0,20012.133547,20012.19758855556
1105.0,20012.133547,20012.19758855556
1106.0,20012.133547,20012.19758855556
1107.0,20012.133547,20012.19758855556
1108.0,20012.133547,20012.19758855556
1109.0,20012.133547,20012.19758855556
1110.0,20012.133547,20012.19758855556
1111.0,20012.133547,20012.19758855556
1112.0,20012.133547,20012.19758855556
1113.0,20012.133547,20012.19758855556
1114.0,20012.133547,20012.19758855556
1115.0,20012.133547,20012.19758855556
1116.0,20012.133547,20012.19758855556
1117.0,20012.133547,20012.19758855556
1118.0,20012.133547,20012.19758855556
1119.0,20012.133547,20012.19758855556
1120.0,20012.133547,20012.19758855556
1121.0,20012.133547,20012.19758855556
1122.0,20012.133547,20012.19758855556
1123.0,20012.133547,20012.19758855556
1124.0,20012.133547,20012.19758855556
1125.0,20012.133547,20012.19758855556
1126.0,20012.133547,20012.19758855556
1127.0,20012.133547,20012.19758855556
1128.0,20012.133547,20012.19758855556
1129.0,20012.133547,20012.19758855556
1130.0,20012.133547,20012.19758855556
1131.0,20012.133547,20012.19758855556
1132.0,20012.133547,20012.19758855556
1133.0,20012.133547,20012.19758855556
1134.0,20012.133547,20012.19758855556
1135.0,20012.133547,20012.19758855556
1136.0,20012.133547,20012.19758855556
1137.0,20012.133547,20012.19758855556
1138.0,20012.133547,20012.19758855556
1139.0,20012.133547,20012.19758855556
1140.0,20012.133547,20012.19758855556
1141.0,20012.133547,20012.19758855556
1142.0,20012.133547,20012.19758855556
1143.0,20012.133547,20012.19758855556
1144.0,20012.133547,20012.19758855556
1145.0,20012.133547,20012.19758855556
1146.0,20012.133547,20012.19758855556
1147.0,20012.133547,20012.19758855556
1148.0,20012.133547,20012.19758855556
1149.0,20012.133547,20012.19758855556
1150.0,20012.133547,20012.19758855556
1151.0,20012.133547,20012.19758855556
1152.0,20012.133547,20012.19758855556
1153.0,20012.133547,20012.19758855556
1154.0,20012.133547,20012.19758855556
1155.0,20012.133547,20012.19758855556
1156.0,20012.133547,20012.19758855556
1157.0,20012.133547,20012.19758855556
1158.0,20012.133547,20012.19758855556
1159.0,20012.133547,20012.19758855556
1160.0,20012.133547,20012.19758855556
1161.0,20012.133547,20012.19758855556
1162.0,20012.133547,20012.19758855556
1163.0,20012.133547,20012.19758855556
1164.0,20012.133547,20012.19758855556
1165.0,20012.133547,20012.19758855556
1166.0,20012.133547,20012.19758855556
1167.0,20012.133547,20012.19758855556
1168.0,20012.133547,20012.19758855556
1169.0,20012.133547,20012.19758855556
1170.0,20012.133547,20012.19758855556
1171.0,20012.133547,20012.19758855556
1172.0,20012.133547,20012.19758855556
1173.0,20012.133547,20012.19758855556
1174.0,20012.133547,20012.19758855556
1175.0,20012.133547,20012.19758855556
1176.0,20012.133547,20012.19758855556
1177.0,20012.133547,20012.19758855556
1178.0,20012.133547,20012.19758855556
1179.0,20012.133547,20012.19758855556
1180.0,20012.133547,20012.19758855556
1181.0,20012.133547,20012.19758855556
1182.0,20012.133547,20012.19758855556
1183.0,20012.133547,20012.19758855556
1184.0,20012.133547,20012.19758855556
1185.0,20012.133547,20012.19758855556
1186.0,20012.133547,20012.19758855556
1187.0,20012.133547,20012.19758855556
1188.0,20012.133547,20012.19758855556
1189.0,20012.133547,20012.19758855556
1190.0,20012.133547,20012.19758855556
1191.0,20012.133547,20012.19758855556
1192.0,20012.133547,20012.19758855556
1193.0,20012.133547,20012.19758855556
1194.0,20012.133547,20012.19758855556
1195.0,20012.133547,20012.19758855556
1196.0,20012.133547,20012.19758855556
1197.0,20012.133547,20012.19758855556
1198.0,20012.133547,20012.19758855556
1199.0,20012.133547,20012.19758855556
1200.0,20012.133547,20012.19758855556
1201.0,20012.133547,20012.19758855556
1202.0,20012.133547,20012.19758855556
1203.0,20012.133547,20012.19758855556
1204.0,20012.133547,20012.19758855556
1205.0,20012.133547,20012.19758855556
1206.0,20012.133547,20012.19758855556
1207.0,20012.133547,20012.19758855556
1208.0,20012.133547,20012.19758855556
1209.0,20012.133547,20012.19758855556
1210.0,20012.133547,20012.19758855556
1211.0,20012.133547,20012.19758855556
1212.0,20012.133547,20012.19758855556
1213.0,20012.133547,20012.19758855556
1214.0,20012.133547,20012.19758855556
1215.0,20012.133547,20012.19758855556
1216.0,20012.133547,20012.19758855556
1217.0,20012.133547,20012.19758855556
1218.0,20012.133547,20012.19758855556
1219.0,20012.133547,20012.19758855556
1220.0,20012.133547,20012.19758855556
1221.0,20012.133547,20012.19758855556
1222.0,20012.133547,20012.19758855556
1223.0,20012.133547,20012.19758855556
1224.0,20012.133547,20012.19758855556
1225.0,20012.133547,20012.19758855556
1226.0,20012.133547,20012.19758855556
1227.0,20012.133547,20012.19758855556
1228.0,20012.133547,20012.19758855556
1229.0,20012.133547,20012.19758855556
1230.0,20012.133547,20012.19758855556
1231.0,20012.133547,20012.19758855556
1232.0,20012.133547,20012.19758855556
1233.0,20012.133547,20012.19758855556
1234.0,20012.133547,20012.19758855556
1235.0,20012.133547,20012.19758855556
1236.0,20012.133547,20012.19758855556
1237.0,20012.133547,20012.19758855556
1238.0,20012.133547,20012.19758855556
1239.0,20012.133547,20012.19758855556
1240.0,20012.133547,20012.19758855556
1241.0,20012.133547,20012.19758855556
1242.0,20012.133547,20012.19758855556
1243.0,20012.133547,20012.19758855556
1244.0,20012.133547,20012.19758855556
1245.0,20012.133547,20012.19758855556
1246.0,20012.133547,20012.19758855556
1247.0,20012.133547,20012.19758855556
1248.0,20012.133547,20012.19758855556
1249.0,20012.133547,20012.19758855556
1250.0,20012.133547,20012.19758855556
1251.0,20012.133547,20012.19758855556
1252.0,20012.133547,20012.19758855556
1253.0,20012.133547,20012.19758855556
1254.0,20012.133547,20012.19758855556
1255.0,20012.133547,20012.19758855556
1256.0,20012.133547,20012.19758855556
1257.0,20012.133547,20012.19758855556
1258.0,20012.133547,20012.19758855556
1259.0,20012.133547,20012.19758855556
1260.0,20012.133547,20012.19758855556
1261.0,20012.133547,20012.19758855556
1262.0,20012.133547,20012.19758855556
1263.0,20012.133547,20012.19758855556
1264.0,20012.133547,20012.19758855556
1265.0,20012.133547,20012.19758855556
1266.0,20012.133547,20012.19758855556
1267.0,20012.133547,20012.19758855556
1268.0,20012.133547,20012.19758855556
1269.0,20012.133547,20012.19758855556
1270.0,20012.133547,20012.19758855556
1271.0,20012.133547,20012.19758855556
1272.0,20012.133547,20012.19758855556
1273.0,20012.133547,20012.19758855556
1274.0,20012.133547,20012.19758855556
1275.0,20012.133547,20012.19758855556
1276.0,20012.133547,20012.19758855556
1277.0,20012.133547,20012.19758855556
1278.0,20012.133547,20012.19758855556
1279.0,20012.133547,20012.19758855556
1280.0,20012.133547,20012.19758855556
1281.0,20012.133547,20012.19758855556
1282.0,20012.133547,20012.19758855556
1283.0,20012.133547,20012.19758855556
1284.0,20012.133547,20012.19758855556
1285.0,20012.133547,20012.19758855556
1286.0,20012.133547,20012.19758855556
1287.0,20012.133547,20012.19758855556
1288.0,20012.133547,20012.19758855556
1289.0,20012.133547,20012.19758855556
1290.0,20012.133547,20012.19758855556
1291.0,20012.133547,20012.19758855556
1292.0,20012.133547,20012.19758855556
1293.0,20012.133547,20012.19758855556
1294.0,20012.133547,20012.19758855556
1295.0,20012.133547,20012.19758855556
1296.0,20012.133547,20012.19758855556
1297.0,20012.133547,20012.19758855556
1298.0,20012.133547,20012.19758855556
1299.0,20012.133547,20012.19758855556
1300.0,20012.133547,20012.19758855556
1301.0,20012.133547,20012.19758855556
1302.0,20012.133547,20012.19758855556
1303.0,20012.133547,20012.19758855556
1304.0,20012.133547,20012.19758855556
1305.0,20012.133547,20012.19758855556
1306.0,20012.133547,20012.19758855556
1307.0,20012.133547,20012.19758855556
1308.0,20012.133547,20012.19758855556
1309.0,20012.133547,20012.19758855556
1310.0,20012.133547,20012.19758855556
1311.0,20012.133547,20012.19758855556
1312.0,20012.133547,20012.19758855556
1313.0,20012.133547,20012.19758855556
1314.0,20012.133547,20012.19758855556
1315.0,20012.133547,20012.19758855556
1316.0,20012.133547,20012.19758855556
1317.0,20012.133547,20012.19758855556
1318.0,20012.133547,20012.19758855556
1319.0,20012.133547,20012.19758855556
1320.0,20012.133547,20012.19758855556
1321.0,20012.133547,20012.19758855556
1322.0,20012.133547,20012.19758855556
1323.0,20012.133547,20012.19758855556
1324.0,20012.133547,20012.19758855556
1325.0,20012.133547,20012.19758855556
1326.0,20012.133547,20012.19758855556
1327.0,20012.133547,20012.19758855556
1328.0,20012.133547,20012.19758855556
1329.0,20012.133547,20012.19758855556
1330.0,20012.133547,20012.19758855556
1331.0,20012.133547,20012.19758855556
1332.0,20012.133547,20012.19758855556
1333.0,20012.133547,20012.19758855556
1334.0,20012.133547,20012.19758855556
1335.0,20012.133547,20012.19758855556
1336.0,20012.133547,20012.19758855556
1337.0,20012.133547,20012.19758855556
1338.0,20012.133547,20012.19758855556
1339.0,20012.133547,20012.19758855556
1340.0,20012.133547,20012.19758855556
1341.0,20012.133547,20012.19758855556
1342.0,20012.133547,20012.19758855556
1343.0,20012.133547,20012.19758855556
1344.0,20012.133547,20012.19758855556
1345.0,20012.133547,20012.19758855556
1346.0,20012.133547,20012.19758855556
1347.0,20012.133547,20012.19758855556
1348.0,20012.133547,20012.19758855556
1349.0,20012.133547,20012.19758855556
1350.0,20012.133547,20012.19758855556
1351.0,20012.133547,20012.19758855556
1352.0,20012.133547,20012.19758855556
1353.0,20012.133547,20012.19758855556
1354.0,20012.133547,20012.19758855556
1355.0,20012.133547,20012.19758855556
1356.0,20012.133547,20012.19758855556
1357.0,20012.133547,20012.19758855556
1358.0,20012.133547,20012.19758855556
1359.0,20012.133547,20012.19758855556
1360.0,20012.133547,20012.19758855556
1361.0,20012.133547,20012.19758855556
1362.0,20012.133547,20012.19758855556
1363.0,20012.133547,20012.19758855556
1364.0,20012.133547,20012.19758855556
1365.0,20012.133547,20012.19758855556
1366.0,20012.133547,20012.19758855556
1367.0,20012.133547,20012.19758855556
1368.0,20012.133547,20012.19758855556
1369.0,20012.133547,20012.19758855556
1370.0,20012.133547,20012.19758855556
1371.0,20012.133547,20012.19758855556
1372.0,20012.133547,20012.19758855556
1373.0,20012.133547,20012.19758855556
1374.0,20012.133547,20012.19758855556
1375.0,20012.133547,20012.19758855556
1376.0,20012.133547,20012.19758855556
1377.0,20012.133547,20012.19758855556
1378.0,20012.133547,20012.19758855556
1379.0,20012.133547,20012.19758855556
1380.0,20012.133547,20012.19758855556
1381.0,20012.133547,20012.19758855556
1382.0,20012.133547,20012.19758855556
1383.0,20012.133547,20012.19758855556
1384.0,20012.133547,20012.19758855556
1385.0,20012.133547,20012.19758855556
1386.0,20012.133547,20012.19758855556
1387.0,20012.133547,20012.19758855556
1388.0,20012.133547,20012.19758855556
1389.0,20012.133547,20012.19758855556
1390.0,20012.133547,20012.19758855556
1391.0,20012.133547,20012.19758855556
1392.0,20012.133547,20012.19758855556
1393.0,20012.133547,20012.19758855556
1394.0,20012.133547,20012.19758855556
1395.0,20012.133547,20012.19758855556
1396.0,20012.133547,20012.19758855556
1397.0,20012.133547,20012.19758855556
1398.0,20012.133547,20012.19758855556
1399.0,20012.133547,20012.19758855556
1400.0,20012.133547,20012.19758855556
1401.0,20012.133547,20012.19758855556
1402.0,20012.133547,20012.19758855556
1403.0,20012.133547,20012.19758855556
1404.0,20012.133547,20012.19758855556
1405.0,20012.133547,20012.19758855556
1406.0,20012.133547,20012.19758855556
1407.0,20012.133547,20012.19758855556
1408.0,20012.133547,20012.19758855556
1409.0,20012.133547,20012.19758855556
1410.0,20012.133547,20012.19758855556
1411.0,20012.133547,20012.19758855556
1412.0,20012.133547,20012.19758855556
1413.0,20012.133547,20012.19758855556
1414.0,20012.133547,20012.19758855556
1415.0,20012.133547,20012.19758855556
1416.0,20012.133547,20012.19758855556
1417.0,20012.133547,20012.19758855556
1418.0,20012.133547,20012.19758855556
1419.0,20012.133547,20012.19758855556
1420.0,20012.133547,20012.19758855556
1421.0,20012.133547,20012.19758855556
1422.0,20012.133547,20012.19758855556
1423.0,20012.133547,20012.19758855556
1424.0,20012.133547,20012.19758855556
1425.0,20012.133547,20012.19758855556
1426.0,20012.133547,20012.19758855556
1427.0,20012.133547,20012.19758855556
1428.0,20012.133547,20012.19758855556
1429.0,20012.133547,20012.19758855556
1430.0,20012.133547,20012.19758855556
1431.0,20012.133547,20012.19758855556
1432.0,20012.133547,20012.19758855556
1433.0,20012.133547,20012.19758855556
1434.0,20012.133547,20012.19758855556
1435.0,20012.133547,20012.19758855556
1436.0,20012.133547,20012.19758855556
1437.0,20012.133547,20012.19758855556
1438.0,20012.133547,20012.19758855556
1439.0,20012.133547,20012.19758855556
1440.0,20012.133547,20012.19758855556
1441.0,20012.133547,20012.19758855556
1442.0,20012.133547,20012.19758855556
1443.0,20012.133547,20012.19758855556
1444.0,20012.133547,20012.19758855556
1445.0,20012.133547,20012.19758855556
1446.0,20012.133547,20012.19758855556
1447.0,20012.133547,20012.19758855556
1448.0,20012.133547,20012.19758855556
1449.0,20012.133547,20012.19758855556
1450.0,20012.133547,20012.19758855556
1451.0,20012.133547,20012.19758855556
1452.0,20012.133547,20012.19758855556
1453.0,20012.133547,20012.19758855556
1454.0,20012.133547,20012.19758855556
1455.0,20012.133547,20012.19758855556
1456.0,20012.133547,20012.19758855556
1457.0,20012.133547,20012.19758855556
1458.0,20012.133547,20012.19758855556
1459.0,20012.133547,20012.19758855556
1460.0,20012.133547,20012.19758855556
1461.0,20012.133547,20012.19758855556
1462.0,20012.133547,20012.19758855556
1463.0,20012.133547,20012.19758855556
1464.0,20012.133547,20012.19758855556
1465.0,20012.133547,20012.19758855556
1466.0,20012.133547,20012.19758855556
1467.0,20012.133547,20012.19758855556
1468.0,20012.133547,20012.19758855556
1469.0,20012.133547,20012.19758855556
1470.0,20012.133547,20012.19758855556
1471.0,20012.133547,20012.19758855556
1472.0,20012.133547,20012.19758855556
1473.0,20012.133547,20012.19758855556
1474.0,20012.133547,20012.19758855556
1475.0,20012.133547,20012.19758855556
1476.0,20012.133547,20012.19758855556
1477.0,20012.133547,20012.19758855556
1478.0,20012.133547,20012.19758855556
1479.0,20012.133547,20012.19758855556
1480.0,20012.133547,20012.19758855556
1481.0,20012.133547,20012.19758855556
1482.0,20012.133547,20012.19758855556
1483.0,20012.133547,20012.19758855556
1484.0,20012.133547,20012.19758855556
1485.0,20012.133547,20012.19758855556
1486.0,20012.133547,20012.19758855556
1487.0,20012.133547,20012.19758855556
1488.0,20012.133547,20012.19758855556
1489.0,20012.133547,20012.19758855556
1490.0,20012.133547,20012.19758855556
1491.0,20012.133547,20012.19758855556
1492.0,20012.133547,20012.19758855556
1493.0,20012.133547,20012.19758855556
1494.0,20012.133547,20012.19758855556
1495.0,20012.133547,20012.19758855556
1496.0,20012.133547,20012.19758855556
1497.0,20012.133547,20012.19758855556
1498.0,20012.133547,20012.19758855556
1499.0,20012.133547,20012.19758855556
1500.0,20012.133547,20012.19758855556
1501.0,20012.133547,20012.19758855556
1502.0,20012.133547,20012.19758855556
1503.0,20012.133547,20012.19758855556
1504.0,20012.133547,20012.19758855556
1505.0,20012.133547,20012.19758855556
1506.0,20012.133547,20012.19758855556
1507.0,20012.133547,20012.19758855556
1508.0,20012.133547,20012.19758855556
1509.0,20012.133547,20012.19758855556
1510.0,20012.133547,20012.19758855556
1511.0,20012.133547,20012.19758855556
1512.0,20012.133547,20012.19758855556
1513.0,20012.133547,20012.19758855556
1514.0,20012.133547,20012.19758855556
1515.0,20012.133547,20012.19758855556
1516.0,20012.133547,20012.19758855556
1517.0,20012.133547,20012.19758855556
1518.0,20012.133547,20012.19758855556
1519.0,20012.133547,20012.19758855556
1520.0,20012.133547,20012.19758855556
1521.0,20012.133547,20012.19758855556
1522.0,20012.133547,20012.19758855556
1523.0,20012.133547,20012.19758855556
1524.0,20012.133547,20012.19758855556
1525.0,20012.133547,20012.19758855556
1526.0,20012.133547,20012.19758855556
1527.0,20012.133547,20012.19758855556
1528.0,20012.133547,20012.19758855556
1529.0,20012.133547,20012.19758855556
1530.0,20012.133547,20012.19758855556
1531.0,20012.133547,20012.19758855556
1532.0,20012.133547,20012.19758855556
1533.0,20012.133547,20012.19758855556
1534.0,20012.133547,20012.19758855556
1535.0,20012.133547,20012.19758855556
1536.0,20012.133547,20012.19758855556
1537.0,20012.133547,20012.19758855556
1538.0,20012.133547,20012.19758855556
1539.0,20012.133547,20012.19758855556
1540.0,20012.133547,20012.19758855556
1541.0,20012.133547,20012.19758855556
1542.0,20012.133547,20012.19758855556
1543.0,20012.133547,20012.19758855556
1544.0,20012.133547,20012.19758855556
1545.0,20012.133547,20012.19758855556
1546.0,20012.133547,20012.19758855556
1547.0,20012.133547,20012.19758855556
1548.0,20012.133547,20012.19758855556
1549.0,20012.133547,20012.19758855556
1550.0,20012.133547,20012.19758855556
1551.0,20012.133547,20012.19758855556
1552.0,20012.133547,20012.19758855556
1553.0,20012.133547,20012.19758855556
1554.0,20012.133547,20012.19758855556
1555.0,20012.133547,20012.19758855556
1556.0,20012.133547,20012.19758855556
1557.0,20012.133547,20012.19758855556
1558.0,20012.133547,20012.19758855556
1559.0,20012.133547,20012.19758855556
1560.0,20012.133547,20012.19758855556
1561.0,20012.133547,20012.19758855556
1562.0,20012.133547,20012.19758855556
1563.0,20012.133547,20012.19758855556
1564.0,20012.133547,20012.19758855556
1565.0,20012.133547,20012.19758855556
1566.0,20012.133547,20012.19758855556
1567.0,20012.133547,20012.19758855556
1568.0,20012.133547,20012.19758855556
1569.0,20012.133547,20012.19758855556
1570.0,20012.133547,20012.19758855556
1571.0,20012.133547,20012.19758855556
1572.0,20012.133547,20012.19758855556
1573.0,20012.133547,20012.19758855556
1574.0,20012.133547,20012.19758855556
1575.0,20012.133547,20012.19758855556
1576.0,20012.133547,20012.19758855556
1577.0,20012.133547,20012.19758855556
1578.0,20012.133547,20012.19758855556
1579.0,20012.133547,20012.19758855556
1580.0,20012.133547,20012.19758855556
1581.0,20012.133547,20012.19758855556
1582.0,20012.133547,20012.19758855556
1583.0,20012.133547,20012.19758855556
1584.0,20012.133547,20012.19758855556
1585.0,20012.133547,20012.19758855556
1586.0,20012.133547,20012.19758855556
1587.0,20012.133547,20012.19758855556
1588.0,20012.133547,20012.19758855556
1589.0,20012.133547,20012.19758855556
1590.0,20012.133547,20012.19758855556
1591.0,20012.133547,20012.19758855556
1592.0,20012.133547,20012.19758855556
1593.0,20012.133547,20012.19758855556
1594.0,20012.133547,20012.19758855556
1595.0,20012.133547,20012.19758855556
1596.0,20012.133547,20012.19758855556
1597.0,20012.133547,20012.19758855556
1598.0,20012.133547,20012.19758855556
1599.0,20012.133547,20012.19758855556
1600.0,20012.133547,20012.19758855556
1601.0,20012.133547,20012.19758855556
1602.0,20012.133547,20012.19758855556
1603.0,20012.133547,20012.19758855556
1604.0,20012.133547,20012.19758855556
1605.0,20012.133547,20012.19758855556
1606.0,20012.133547,20012.19758855556
1607.0,20012.133547,20012.19758855556
1608.0,20012.133547,20012.19758855556
1609.0,20012.133547,20012.19758855556
1610.0,20012.133547,20012.19758855556
1611.0,20012.133547,20012.19758855556
1612.0,20012.133547,20012.19758855556
1613.0,20012.133547,20012.19758855556
1614.0,20012.133547,20012.19758855556
1615.0,20012.133547,20012.19758855556
1616.0,20012.133547,20012.19758855556
1617.0,20012.133547,20012.19758855556
1618.0,20012.133547,20012.19758855556
1619.0,20012.133547,20012.19758855556
1620.0,20012.133547,20012.19758855556
1621.0,20012.133547,20012.19758855556
1622.0,20012.133547,20012.19758855556
1623.0,20012.133547,20012.19758855556
1624.0,20012.133547,20012.19758855556
1625.0,20012.133547,20012.19758855556
1626.0,20012.133547,20012.19758855556
1627.0,20012.133547,20012.19758855556
1628.0,20012.133547,20012.19758855556
1629.0,20012.133547,20012.19758855556
1630.0,20012.133547,20012.19758855556
1631.0,20012.133547,20012.19758855556
1632.0,20012.133547,20012.19758855556
1633.0,20012.133547,20012.19758855556
1634.0,20012.133547,20012.19758855556
1635.0,20012.133547,20012.19758855556
1636.0,20012.133547,20012.19758855556
1637.0,20012.133547,20012.19758855556
1638.0,20012.133547,20012.19758855556
1639.0,20012.133547,20012.19758855556
1640.0,20012.133547,20012.19758855556
1641.0,20012.133547,20012.19758855556
1642.0,20012.133547,20012.19758855556
1643.0,20012.133547,20012.19758855556
1644.0,20012.133547,20012.19758855556
1645.0,20012.133547,20012.19758855556
1646.0,20012.133547,20012.19758855556
1647.0,20012.133547,20012.19758855556
1648.0,20012.133547,20012.19758855556
1649.0,20012.133547,20012.19758855556
1650.0,20012.133547,20012.19758855556
1651.0,20012.133547,20012.19758855556
1652.0,20012.133547,20012.19758855556
1653.0,20012.133547,20012.19758855556
1654.0,20012.133547,20012.19758855556
1655.0,20012.133547,20012.19758855556
1656.0,20012.133547,20012.19758855556
1657.0,20012.133547,20012.19758855556
1658.0,20012.133547,20012.19758855556
1659.0,20012.133547,20012.19758855556
1660.0,20012.133547,20012.19758855556
1661.0,20012.133547,20012.19758855556
1662.0,20012.133547,20012.19758855556
1663.0,20012.133547,20012.19758855556
1664.0,20012.133547,20012.19758855556
1665.0,20012.133547,20012.19758855556
1666.0,20012.133547,20012.19758855556
1667.0,20012.133547,20012.19758855556
1668.0,20012.133547,20012.19758855556
1669.0,20012.133547,20012.19758855556
1670.0,20012.133547,20012.19758855556
1671.0,20012.133547,20012.19758855556
1672.0,20012.133547,20012.19758855556
1673.0,20012.133547,20012.19758855556
1674.0,20012.133547,20012.19758855556
1675.0,20012.133547,20012.19758855556
1676.0,20012.133547,20012.19758855556
1677.0,20012.133547,20012.19758855556
1678.0,20012.133547,20012.19758855556
1679.0,20012.133547,20012.19758855556
1680.0,20012.133547,20012.19758855556
1681.0,20012.133547,20012.19758855556
1682.0,20012.133547,20012.19758855556
1683.0,20012.133547,20012.19758855556
1684.0,20012.133547,20012.19758855556
1685.0,20012.133547,20012.19758855556
1686.0,20012.133547,20012.19758855556
1687.0,20012.133547,20012.19758855556
1688.0,20012.133547,20012.19758855556
1689.0,20012.133547,20012.19758855556
1690.0,20012.133547,20012.19758855556
1691.0,20012.133547,20012.19758855556
1692.0,20012.133547,20012.19758855556
1693.0,20012.133547,20012.19758855556
1694.0,20012.133547,20012.19758855556
1695.0,20012.133547,20012.19758855556
1696.0,20012.133547,20012.19758855556
1697.0,20012.133547,20012.19758855556
1698.0,20012.133547,20012.19758855556
1699.0,20012.133547,20012.19758855556
1700.0,20012.133547,20012.19758855556
1701.0,20012.133547,20012.19758855556
1702.0,20012.133547,20012.19758855556
1703.0,20012.133547,20012.19758855556
1704.0,20012.133547,20012.19758855556
1705.0,20012.133547,20012.19758855556
1706.0,20012.133547,20012.19758855556
1707.0,20012.133547,20012.19758855556
1708.0,20012.133547,20012.19758855556
1709.0,20012.133547,20012.19758855556
1710.0,20012.133547,20012.19758855556
1711.0,20012.133547,20012.19758855556
1712.0,20012.133547,20012.19758855556
1713.0,20012.133547,20012.19758855556
1714.0,20012.133547,20012.19758855556
1715.0,20012.133547,20012.19758855556
1716.0,20012.133547,20012.19758855556
1717.0,20012.133547,20012.19758855556
1718.0,20012.133547,20012.19758855556
1719.0,20012.133547,20012.19758855556
1720.0,20012.133547,20012.19758855556
1721.0,20012.133547,20012.19758855556
1722.0,20012.133547,20012.19758855556
1723.0,20012.133547,20012.19758855556
1724.0,20012.133547,20012.19758855556
1725.0,20012.133547,20012.19758855556
1726.0,20012.133547,20012.19758855556
1727.0,20012.133547,20012.19758855556
1728.0,20012.133547,20012.19758855556
1729.0,20012.133547,20012.19758855556
1730.0,20012.133547,20012.19758855556
1731.0,20012.133547,20012.19758855556
1732.0,20012.133547,20012.19758855556
1733.0,20012.133547,20012.19758855556
1734.0,20012.133547,20012.19758855556
1735.0,20012.133547,20012.19758855556
1736.0,20012.133547,20012.19758855556
1737.0,20012.133547,20012.19758855556
1738.0,20012.133547,20012.19758855556
1739.0,20012.133547,20012.19758855556
1740.0,20012.133547,20012.19758855556
1741.0,20012.133547,20012.19758855556
1742.0,20012.133547,20012.19758855556
1743.0,20012.133547,20012.19758855556
1744.0,20012.133547,20012.19758855556
1745.0,20012.133547,20012.19758855556
1746.0,20012.133547,20012.19758855556
1747.0,20012.133547,20012.19758855556
1748.0,20012.133547,20012.19758855556
1749.0,20012.133547,20012.19758855556
1750.0,20012.133547,20012.19758855556
1751.0,20012.133547,20012.19758855556
1752.0,20012.133547,20012.19758855556
1753.0,20012.133547,20012.19758855556
1754.0,20012.133547,20012.19758855556
1755.0,20012.133547,20012.19758855556
1756.0,20012.133547,20012.19758855556
1757.0,20012.133547,20012.19758855556
1758.0,20012.133547,20012.19758855556
1759.0,20012.133547,20012.19758855556
1760.0,20012.133547,20012.19758855556
1761.0,20012.133547,20012.19758855556
1762.0,20012.133547,20012.19758855556
1763.0,20012.133547,20012.19758855556
1764.0,20012.133547,20012.19758855556
1765.0,20012.133547,20012.19758855556
1766.0,20012.133547,20012.19758855556
1767.0,20012.133547,20012.19758855556
1768.0,20012.133547,20012.19758855556
1769.0,20012.133547,20012.19758855556
1770.0,20012.133547,20012.19758855556
1771.0,20012.133547,20012.19758855556
1772.0,20012.133547,20012.19758855556
1773.0,20012.133547,20012.19758855556
1774.0,20012.133547,20012.19758855556
1775.0,20012.133547,20012.19758855556
1776.0,20012.133547,20012.19758855556
1777.0,20012.133547,20012.19758855556
1778.0,20012.133547,20012.19758855556
1779.0,20012.133547,20012.19758855556
1780.0,20012.133547,20012.19758855556
1781.0,20012.133547,20012.19758855556
1782.0,20012.133547,20012.19758855556
1783.0,20012.133547,20012.19758855556
1784.0,20012.133547,20012.19758855556
1785.0,20012.133547,20012.19758855556
1786.0,20012.133547,20012.19758855556
1787.0,20012.133547,20012.19758855556
1788.0,20012.133547,20012.19758855556
1789.0,20012.133547,20012.19758855556
1790.0,20012.133547,20012.19758855556
1791.0,20012.133547,20012.19758855556
1792.0,20012.133547,20012.19758855556
1793.0,20012.133547,20012.19758855556
1794.0,20012.133547,20012.19758855556
1795.0,20012.133547,20012.19758855556
1796.0,20012.133547,20012.19758855556
1797.0,20012.133547,20012.19758855556
1798.0,20012.133547,20012.19758855556
1799.0,20012.133547,20012.19758855556
1800.0,20012.133547,20012.19758855556
1801.0,20012.133547,20012.19758855556
1802.0,20012.133547,20012.19758855556
1803.0,20012.133547,20012.19758855556
1804.0,20012.133547,20012.19758855556
1805.0,20012.133547,20012.19758855556
1806.0,20012.133547,20012.19758855556
1807.0,20012.133547,20012.19758855556
1808.0,20012.133547,20012.19758855556
1809.0,20012.133547,20012.19758855556
1810.0,20012.133547,20012.19758855556
1811.0,20012.133547,20012.19758855556
1812.0,20012.133547,20012.19758855556
1813.0,20012.133547,20012.19758855556
1814.0,20012.133547,20012.19758855556
1815.0,20012.133547,20012.19758855556
1816.0,20012.133547,20012.19758855556
1817.0,20012.133547,20012.19758855556
1818.0,20012.133547,20012.19758855556
1819.0,20012.133547,20012.19758855556
1820.0,20012.133547,20012.19758855556
1821.0,20012.133547,20012.19758855556
1822.0,20012.133547,20012.19758855556
1823.0,20012.133547,20012.19758855556
1824.0,20012.133547,20012.19758855556
1825.0,20012.133547,20012.19758855556
1826.0,20012.133547,20012.19758855556
1827.0,20012.133547,20012.19758855556
1828.0,20012.133547,20012.19758855556
1829.0,20012.133547,20012.19758855556
1830.0,20012.133547,20012.19758855556
1831.0,20012.133547,20012.19758855556
1832.0,20012.133547,20012.19758855556
1833.0,20012.133547,20012.19758855556
1834.0,20012.133547,20012.19758855556
1835.0,20012.133547,20012.19758855556
1836.0,20012.133547,20012.19758855556
1837.0,20012.133547,20012.19758855556
1838.0,20012.133547,20012.19758855556
1839.0,20012.133547,20012.19758855556
1840.0,20012.133547,20012.19758855556
1841.0,20012.133547,20012.19758855556
1842.0,20012.133547,20012.19758855556
1843.0,20012.133547,20012.19758855556
1844.0,20012.133547,20012.19758855556
1845.0,20012.133547,20012.19758855556
1846.0,20012.133547,20012.19758855556
1847.0,20012.133547,20012.19758855556
1848.0,20012.133547,20012.19758855556
1849.0,20012.133547,20012.19758855556
1850.0,20012.133547,20012.19758855556
1851.0,20012.133547,20012.19758855556
1852.0,20012.133547,20012.19758855556
1853.0,20012.133547,20012.19758855556
1854.0,20012.133547,20012.19758855556
1855.0,20012.133547,20012.19758855556
1856.0,20012.133547,20012.19758855556
1857.0,20012.133547,20012.19758855556
1858.0,20012.133547,20012.19758855556
1859.0,20012.133547,20012.19758855556
1860.0,20012.133547,20012.19758855556
1861.0,20012.133547,20012.19758855556
1862.0,20012.133547,20012.19758855556
1863.0,20012.133547,20012.19758855556
1864.0,20012.133547,20012.19758855556
1865.0,20012.133547,20012.19758855556
1866.0,20012.133547,20012.19758855556
1867.0,20012.133547,20012.19758855556
1868.0,20012.133547,20012.19758855556
1869.0,20012.133547,20012.19758855556
1870.0,20012.133547,20012.19758855556
1871.0,20012.133547,20012.19758855556
1872.0,20012.133547,20012.19758855556
1873.0,20012.133547,20012.19758855556
1874.0,20012.133547,20012.19758855556
1875.0,20012.133547,20012.19758855556
1876.0,20012.133547,20012.19758855556
1877.0,20012.133547,20012.19758855556
1878.0,20012.133547,20012.19758855556
1879.0,20012.133547,20012.19758855556
1880.0,20012.133547,20012.19758855556
1881.0,20012.133547,20012.19758855556
1882.0,20012.133547,20012.19758855556
1883.0,20012.133547,20012.19758855556
1884.0,20012.133547,20012.19758855556
1885.0,20012.133547,20012.19758855556
1886.0,20012.133547,20012.19758855556
1887.0,20012.133547,20012.19758855556
1888.0,20012.133547,20012.19758855556
1889.0,20012.133547,20012.19758855556
1890.0,20012.133547,20012.19758855556
1891.0,20012.133547,20012.19758855556
1892.0,20012.133547,20012.19758855556
1893.0,20012.133547,20012.19758855556
1894.0,20012.133547,20012.19758855556
1895.0,20012.133547,20012.19758855556
1896.0,20012.133547,20012.19758855556
1897.0,20012.133547,20012.19758855556
1898.0,20012.133547,20012.19758855556
1899.0,20012.133547,20012.19758855556
1900.0,20012.133547,20012.19758855556
1901.0,20012.133547,20012.19758855556
1902.0,20012.133547,20012.19758855556
1903.0,20012.133547,20012.19758855556
1904.0,20012.133547,20012.19758855556
1905.0,20012.133547,20012.19758855556
1906.0,20012.133547,20012.19758855556
1907.0,20012.133547,20012.19758855556
1908.0,20012.133547,20012.19758855556
1909.0,20012.133547,20012.19758855556
1910.0,20012.133547,20012.19758855556
1911.0,20012.133547,20012.19758855556
1912.0,20012.133547,20012.19758855556
1913.0,20012.133547,20012.19758855556
1914.0,20012.133547,20012.19758855556
1915.0,20012.133547,20012.19758855556
1916.0,20012.133547,20012.19758855556
1917.0,20012.133547,20012.19758855556
1918.0,20012.133547,20012.19758855556
1919.0,20012.133547,20012.19758855556
1920.0,20012.133547,20012.19758855556
1921.0,20012.133547,20012.19758855556
1922.0,20012.133547,20012.19758855556
1923.0,20012.133547,20012.19758855556
1924.0,20012.133547,20012.19758855556
1925.0,20012.133547,20012.19758855556
1926.0,20012.133547,20012.19758855556
1927.0,20012.133547,20012.19758855556
1928.0,20012.133547,20012.19758855556
1929.0,20012.133547,20012.19758855556
1930.0,20012.133547,20012.19758855556
1931.0,20012.133547,20012.19758855556
1932.0,20012.133547,20012.19758855556
1933.0,20012.133547,20012.19758855556
1934.0,20012.133547,20012.19758855556
1935.0,20012.133547,20012.19758855556
1936.0,20012.133547,20012.19758855556
1937.0,20012.133547,20012.19758855556
1938.0,20012.133547,20012.19758855556
1939.0,20012.133547,20012.19758855556
1940.0,20012.133547,20012.19758855556
1941.0,20012.133547,20012.19758855556
1942.0,20012.133547,20012.19758855556
1943.0,20012.133547,20012.19758855556
1944.0,20012.133547,20012.19758855556
1945.0,20012.133547,20012.19758855556
1946.0,20012.133547,20012.19758855556
1947.0,20012.133547,20012.19758855556
1948.0,20012.133547,20012.19758855556
1949.0,20012.133547,20012.19758855556
1950.0,20012.133547,20012.19758855556
1951.0,20012.133547,20012.19758855556
1952.0,20012.133547,20012.19758855556
1953.0,20012.133547,20012.19758855556
1954.0,20012.133547,20012.19758855556
1955.0,20012.133547,20012.19758855556
1956.0,20012.133547,20012.19758855556
1957.0,20012.133547,20012.19758855556
1958.0,20012.133547,20012.19758855556
1959.0,20012.133547,20012.19758855556
1960.0,20012.133547,20012.19758855556
1961.0,20012.133547,20012.19758855556
1962.0,20012.133547,20012.19758855556
1963.0,20012.133547,20012.19758855556
1964.0,20012.133547,20012.19758855556
1965.0,20012.133547,20012.19758855556
1966.0,20012.133547,20012.19758855556
1967.0,20012.133547,20012.19758855556
1968.0,20012.133547,20012.19758855556
1969.0,20012.133547,20012.19758855556
1970.0,20012.133547,20012.19758855556
1971.0,20012.133547,20012.19758855556
1972.0,20012.133547,20012.19758855556
1973.0,20012.133547,20012.19758855556
1974.0,20012.133547,20012.19758855556
1975.0,20012.133547,20012.19758855556
1976.0,20012.133547,20012.19758855556
1977.0,20012.133547,20012.19758855556
1978.0,20012.133547,20012.19758855556
1979.0,20012.133547,20012.19758855556
1980.0,20012.133547,20012.19758855556
1981.0,20012.133547,20012.19758855556
1982.0,20012.133547,20012.19758855556
1983.0,20012.133547,20012.19758855556
1984.0,20012.133547,20012.19758855556
1985.0,20012.133547,20012.19758855556
1986.0,20012.133547,20012.19758855556
1987.0,20012.133547,20012.19758855556
1988.0,20012.133547,20012.19758855556
1989.0,20012.133547,20012.19758855556
1990.0,20012.133547,20012.19758855556
1991.0,20012.133547,20012.19758855556
1992.0,20012.133547,20012.19758855556
1993.0,20012.133547,20012.19758855556
1994.0,20012.133547,20012.19758855556
1995.0,20012.133547,20012.19758855556
1996.0,20012.133547,20012.19758855556
1997.0,20012.133547,20012.19758855556
1998.0,20012.133547,20012.19758855556
1999.0,20012.133547,20012.19758855556
2000.0,20012.133547,20012.19758855556
2001.0,20012.133547,20012.19758855556
2002.0,20012.133547,20012.19758855556
2003.0,20012.133547,20012.19758855556
2004.0,20012.133547,20012.19758855556
2005.0,20012.133547,20012.19758855556
2006.0,20012.133547,20012.19758855556
2007.0,20012.133547,20012.19758855556
2008.0,20012.133547,20012.19758855556
2009.0,20012.133547,20012.19758855556
2010.0,20012.133547,20012.19758855556
2011.0,20012.133547,20012.19758855556
2012.0,20012.133547,20012.19758855556
2013.0,20012.133547,20012.19758855556
2014.0,20012.133547,20012.19758855556
2015.0,20012.133547,20012.19758855556
2016.0,20012.133547,20012.19758855556
2017.0,20012.133547,20012.19758855556
2018.0,20012.133547,20012.19758855556
2019.0,20012.133547,20012.19758855556
2020.0,20012.133547,20012.19758855556
2021.0,20012.133547,20012.19758855556
2022.0,20012.133547,20012.19758855556
2023.0,20012.133547,20012.19758855556
2024.0,20012.133547,20012.19758855556
2025.0,20012.133547,20012.19758855556
2026.0,20012.133547,20012.19758855556
2027.0,20012.133547,20012.19758855556
2028.0,20012.133547,20012.19758855556
2029.0,20012.133547,20012.19758855556
2030.0,20012.133547,20012.19758855556
2031.0,20012.133547,20012.19758855556
2032.0,20012.133547,20012.19758855556
2033.0,20012.133547,20012.19758855556
2034.0,20012.133547,20012.19758855556
2035.0,20012.133547,20012.19758855556
2036.0,20012.133547,20012.19758855556
2037.0,20012.133547,20012.19758855556
2038.0,20012.133547,20012.19758855556
2039.0,20012.133547,20012.19758855556
2040.0,20012.133547,20012.19758855556
2041.0,20012.133547,20012.19758855556
2042.0,20012.133547,20012.19758855556
2043.0,20012.133547,20012.19758855556
2044.0,20012.133547,20012.19758855556
2045.0,20012.133547,20012.19758855556
2046.0,20012.133547,20012.19758855556
2047.0,20012.133547,20012.19758855556
2048.0,20012.133547,20012.19758855556
2049.0,20012.133547,20012.19758855556
2050.0,20012.133547,20012.19758855556
2051.0,20012.133547,20012.19758855556
2052.0,20012.133547,20012.19758855556
2053.0,20012.133547,20012.19758855556
2054.0,20012.133547,20012.19758855556
2055.0,20012.133547,20012.19758855556
2056.0,20012.133547,20012.19758855556
2057.0,20012.133547,20012.19758855556
2058.0,20012.133547,20012.19758855556
2059.0,20012.133547,20012.19758855556
2060.0,20012.133547,20012.19758855556
2061.0,20012.133547,20012.19758855556
2062.0,20012.133547,20012.19758855556
2063.0,20012.133547,20012.19758855556
2064.0,20012.133547,20012.19758855556
2065.0,20012.133547,20012.19758855556
2066.0,20012.133547,20012.19758855556
2067.0,20012.133547,20012.19758855556
2068.0,20012.133547,20012.19758855556
2069.0,20012.133547,20012.19758855556
2070.0,20012.133547,20012.19758855556
2071.0,20012.133547,20012.19758855556
2072.0,20012.133547,20012.19758855556
2073.0,20012.133547,20012.19758855556
2074.0,20012.133547,20012.19758855556
2075.0,20012.133547,20012.19758855556
2076.0,20012.133547,20012.19758855556
2077.0,20012.133547,20012.19758855556
2078.0,20012.133547,20012.19758855556
2079.0,20012.133547,20012.19758855556
2080.0,20012.133547,20012.19758855556
2081.0,20012.133547,20012.19758855556
2082.0,20012.133547,20012.19758855556
2083.0,20012.133547,20012.19758855556
2084.0,20012.133547,20012.19758855556
2085.0,20012.133547,20012.19758855556
2086.0,20012.133547,20012.19758855556
2087.0,20012.133547,20012.19758855556
2088.0,20012.133547,20012.19758855556
2089.0,20012.133547,20012.19758855556
2090.0,20012.133547,20012.19758855556
2091.0,20012.133547,20012.19758855556
2092.0,20012.133547,20012.19758855556
2093.0,20012.133547,20012.19758855556
2094.0,20012.133547,20012.19758855556
2095.0,20012.133547,20012.19758855556
2096.0,20012.133547,20012.19758855556
2097.0,20012.133547,20012.19758855556
2098.0,20012.133547,20012.19758855556
2099.0,20012.133547,20012.19758855556
2100.0,20012.133547,20012.19758855556
2101.0,20012.133547,20012.19758855556
2102.0,20012.133547,20012.19758855556
2103.0,20012.133547,20012.19758855556
2104.0,20012.133547,20012.19758855556
2105.0,20012.133547,20012.19758855556
2106.0,20012.133547,20012.19758855556
2107.0,20012.133547,20012.19758855556
2108.0,20012.133547,20012.19758855556
2109.0,20012.133547,20012.19758855556
2110.0,20012.133547,20012.19758855556
2111.0,20012.133547,20012.19758855556
2112.0,20012.133547,20012.19758855556
2113.0,20012.133547,20012.19758855556
2114.0,20012.133547,20012.19758855556
2115.0,20012.133547,20012.19758855556
2116.0,20012.133547,20012.19758855556
2117.0,20012.133547,20012.19758855556
2118.0,20012.133547,20012.19758855556
2119.0,20012.133547,20012.19758855556
2120.0,20012.133547,20012.19758855556
2121.0,20012.133547,20012.19758855556
2122.0,20012.133547,20012.19758855556
2123.0,20012.133547,20012.19758855556
2124.0,20012.133547,20012.19758855556
2125.0,20012.133547,20012.19758855556
2126.0,20012.133547,20012.19758855556
2127.0,20012.133547,20012.19758855556
2128.0,20012.133547,20012.19758855556
2129.0,20012.133547,20012.19758855556
2130.0,20012.133547,20012.19758855556
2131.0,20012.133547,20012.19758855556
2132.0,20012.133547,20012.19758855556
2133.0,20012.133547,20012.19758855556
2134.0,20012.133547,20012.19758855556
2135.0,20012.133547,20012.19758855556
2136.0,20012.133547,20012.19758855556
2137.0,20012.133547,20012.19758855556
2138.0,20012.133547,20012.19758855556
2139.0,20012.133547,20012.19758855556
2140.0,20012.133547,20012.19758855556
2141.0,20012.133547,20012.19758855556
2142.0,20012.133547,20012.19758855556
2143.0,20012.133547,20012.19758855556
2144.0,20012.133547,20012.19758855556
2145.0,20012.133547,20012.19758855556
2146.0,20012.133547,20012.19758855556
2147.0,20012.133547,20012.19758855556
2148.0,20012.133547,20012.19758855556
2149.0,20012.133547,20012.19758855556
2150.0,20012.133547,20012.19758855556
2151.0,20012.133547,20012.19758855556
2152.0,20012.133547,20012.19758855556
2153.0,20012.133547,20012.19758855556
2154.0,20012.133547,20012.19758855556
2155.0,20012.133547,20012.19758855556
2156.0,20012.133547,20012.19758855556
2157.0,20012.133547,20012.19758855556
2158.0,20012.133547,20012.19758855556
2159.0,20012.133547,20012.19758855556
2160.0,20012.133547,20012.19758855556
2161.0,20012.133547,20012.19758855556
2162.0,20012.133547,20012.19758855556
2163.0,20012.133547,20012.19758855556
2164.0,20012.133547,20012.19758855556
2165.0,20012.133547,20012.19758855556
2166.0,20012.133547,20012.19758855556
2167.0,20012.133547,20012.19758855556
2168.0,20012.133547,20012.19758855556
2169.0,20012.133547,20012.19758855556
2170.0,20012.133547,20012.19758855556
2171.0,20012.133547,20012.19758855556
2172.0,20012.133547,20012.19758855556
2173.0,20012.133547,20012.19758855556
2174.0,20012.133547,20012.19758855556
2175.0,20012.133547,20012.19758855556
2176.0,20012.133547,20012.19758855556
2177.0,20012.133547,20012.19758855556
2178.0,20012.133547,20012.19758855556
2179.0,20012.133547,20012.19758855556
2180.0,20012.133547,20012.19758855556
2181.0,20012.133547,20012.19758855556
2182.0,20012.133547,20012.19758855556
2183.0,20012.133547,20012.19758855556
2184.0,20012.133547,20012.19758855556
2185.0,20012.133547,20012.19758855556
2186.0,20012.133547,20012.19758855556
2187.0,20012.133547,20012.19758855556
2188.0,20012.133547,20012.19758855556
2189.0,20012.133547,20012.19758855556
2190.0,20012.133547,20012.19758855556
2191.0,20012.133547,20012.19758855556
2192.0,20012.133547,20012.19758855556
2193.0,20012.133547,20012.19758855556
2194.0,20012.133547,20012.19758855556
2195.0,20012.133547,20012.19758855556
2196.0,20012.133547,20012.19758855556
2197.0,20012.133547,20012.19758855556
2198.0,20012.133547,20012.19758855556
2199.0,20012.133547,20012.19758855556
2200.0,20012.133547,20012.19758855556
2201.0,20012.133547,20012.19758855556
2202.0,20012.133547,20012.19758855556
2203.0,20012.133547,20012.19758855556
2204.0,20012.133547,20012.19758855556
2205.0,20012.133547,20012.19758855556
2206.0,20012.133547,20012.19758855556
2207.0,20012.133547,20012.19758855556
2208.0,20012.133547,20012.19758855556
2209.0,20012.133547,20012.19758855556
2210.0,20012.133547,20012.19758855556
2211.0,20012.133547,20012.19758855556
2212.0,20012.133547,20012.19758855556
2213.0,20012.133547,20012.19758855556
2214.0,20012.133547,20012.19758855556
2215.0,20012.133547,20012.19758855556
2216.0,20012.133547,20012.19758855556
2217.0,20012.133547,20012.19758855556
2218.0,20012.133547,20012.19758855556
2219.0,20012.133547,20012.19758855556
2220.0,20012.133547,20012.19758855556
2221.0,20012.133547,20012.19758855556
2222.0,20012.133547,20012.19758855556
2223.0,20012.133547,20012.19758855556
2224.0,20012.133547,20012.19758855556
2225.0,20012.133547,20012.19758855556
2226.0,20012.133547,20012.19758855556
2227.0,20012.133547,20012.19758855556
2228.0,20012.133547,20012.19758855556
2229.0,20012.133547,20012.19758855556
2230.0,20012.133547,20012.19758855556
2231.0,20012.133547,20012.19758855556
2232.0,20012.133547,20012.19758855556
2233.0,20012.133547,20012.19758855556
2234.0,20012.133547,20012.19758855556
2235.0,20012.133547,20012.19758855556
2236.0,20012.133547,20012.19758855556
2237.0,20012.133547,20012.19758855556
2238.0,20012.133547,20012.19758855556
2239.0,20012.133547,20012.19758855556
2240.0,20012.133547,20012.19758855556
2241.0,20012.133547,20012.19758855556
2242.0,20012.133547,20012.19758855556
2243.0,20012.133547,20012.19758855556
2244.0,20012.133547,20012.19758855556
2245.0,20012.133547,20012.19758855556
2246.0,20012.133547,20012.19758855556
2247.0,20012.133547,20012.19758855556
2248.0,20012.133547,20012.19758855556
2249.0,20012.133547,20012.19758855556
2250.0,20012.133547,20012.19758855556
2251.0,20012.133547,20012.19758855556
2252.0,20012.133547,20012.19758855556
2253.0,20012.133547,20012.19758855556
2254.0,20012.133547,20012.19758855556
2255.0,20012.133547,20012.19758855556
2256.0,20012.133547,20012.19758855556
2257.0,20012.133547,20012.19758855556
2258.0,20012.133547,20012.19758855556
2259.0,20012.133547,20012.19758855556
2260.0,20012.133547,20012.19758855556
2261.0,20012.133547,20012.19758855556
2262.0,20012.133547,20012.19758855556
2263.0,20012.133547,20012.19758855556
2264.0,20012.133547,20012.19758855556
2265.0,20012.133547,20012.19758855556
2266.0,20012.133547,20012.19758855556
2267.0,20012.133547,20012.19758855556
2268.0,20012.133547,20012.19758855556
2269.0,20012.133547,20012.19758855556
2270.0,20012.133547,20012.19758855556
2271.0,20012.133547,20012.19758855556
2272.0,20012.133547,20012.19758855556
2273.0,20012.133547,20012.19758855556
2274.0,20012.133547,20012.19758855556
2275.0,20012.133547,20012.19758855556
2276.0,20012.133547,20012.19758855556
2277.0,20012.133547,20012.19758855556
2278.0,20012.133547,20012.19758855556
2279.0,20012.133547,20012.19758855556
2280.0,20012.133547,20012.19758855556
2281.0,20012.133547,20012.19758855556
2282.0,20012.133547,20012.19758855556
2283.0,20012.133547,20012.19758855556
2284.0,20012.133547,20012.19758855556
2285.0,20012.133547,20012.19758855556
2286.0,20012.133547,20012.19758855556
2287.0,20012.133547,20012.19758855556
2288.0,20012.133547,20012.19758855556
2289.0,20012.133547,20012.19758855556
2290.0,20012.133547,20012.19758855556
2291.0,20012.133547,20012.19758855556
2292.0,20012.133547,20012.19758855556
2293.0,20012.133547,20012.19758855556
2294.0,20012.133547,20012.19758855556
2295.0,20012.133547,20012.19758855556
2296.0,20012.133547,20012.19758855556
2297.0,20012.133547,20012.19758855556
2298.0,20012.133547,20012.19758855556
2299.0,20012.133547,20012.19758855556
2300.0,20012.133547,20012.19758855556
2301.0,20012.133547,20012.19758855556
2302.0,20012.133547,20012.19758855556
2303.0,20012.133547,20012.19758855556
2304.0,20012.133547,20012.19758855556
2305.0,20012.133547,20012.19758855556
2306.0,20012.133547,20012.19758855556
2307.0,20012.133547,20012.19758855556
2308.0,20012.133547,20012.19758855556
2309.0,20012.133547,20012.19758855556
2310.0,20012.133547,20012.19758855556
2311.0,20012.133547,20012.19758855556
2312.0,20012.133547,20012.19758855556
2313.0,20012.133547,20012.19758855556
2314.0,20012.133547,20012.19758855556
2315.0,20012.133547,20012.19758855556
2316.0,20012.133547,20012.19758855556
2317.0,20012.133547,20012.19758855556
2318.0,20012.133547,20012.19758855556
2319.0,20012.133547,20012.19758855556
2320.0,20012.133547,20012.19758855556
2321.0,20012.133547,20012.19758855556
2322.0,20012.133547,20012.19758855556
2323.0,20012.133547,20012.19758855556
2324.0,20012.133547,20012.19758855556
2325.0,20012.133547,20012.19758855556
2326.0,20012.133547,20012.19758855556
2327.0,20012.133547,20012.19758855556
2328.0,20012.133547,20012.19758855556
2329.0,20012.133547,20012.19758855556
2330.0,20012.133547,20012.19758855556
2331.0,20012.133547,20012.19758855556
2332.0,20012.133547,20012.19758855556
2333.0,20012.133547,20012.19758855556
2334.0,20012.133547,20012.19758855556
2335.0,20012.133547,20012.19758855556
2336.0,20012.133547,20012.19758855556
2337.0,20012.133547,20012.19758855556
2338.0,20012.133547,20012.19758855556
2339.0,20012.133547,20012.19758855556
2340.0,20012.133547,20012.19758855556
2341.0,20012.133547,20012.19758855556
2342.0,20012.133547,20012.19758855556
2343.0,20012.133547,20012.19758855556
2344.0,20012.133547,20012.19758855556
2345.0,20012.133547,20012.19758855556
2346.0,20012.133547,20012.19758855556
2347.0,20012.133547,20012.19758855556
2348.0,20012.133547,20012.19758855556
2349.0,20012.133547,20012.19758855556
2350.0,20012.133547,20012.19758855556
2351.0,20012.133547,20012.19758855556
2352.0,20012.133547,20012.19758855556
2353.0,20012.133547,20012.19758855556
2354.0,20012.133547,20012.19758855556
2355.0,20012.133547,20012.19758855556
2356.0,20012.133547,20012.19758855556
2357.0,20012.133547,20012.19758855556
2358.0,20012.133547,20012.19758855556
2359.0,20012.133547,20012.19758855556
2360.0,20012.133547,20012.19758855556
2361.0,20012.133547,20012.19758855556
2362.0,20012.133547,20012.19758855556
2363.0,20012.133547,20012.19758855556
2364.0,20012.133547,20012.19758855556
2365.0,20012.133547,20012.19758855556
2366.0,20012.133547,20012.19758855556
2367.0,20012.133547,20012.19758855556
2368.0,20012.133547,20012.19758855556
2369.0,20012.133547,20012.19758855556
2370.0,20012.133547,20012.19758855556
2371.0,20012.133547,20012.19758855556
2372.0,20012.133547,20012.19758855556
2373.0,20012.133547,20012.19758855556
2374.0,20012.133547,20012.19758855556
2375.0,20012.133547,20012.19758855556
2376.0,20012.133547,20012.19758855556
2377.0,20012.133547,20012.19758855556
2378.0,20012.133547,20012.19758855556
2379.0,20012.133547,20012.19758855556
2380.0,20012.133547,20012.19758855556
2381.0,20012.133547,20012.19758855556
2382.0,20012.133547,20012.19758855556
2383.0,20012.133547,20012.19758855556
2384.0,20012.133547,20012.19758855556
2385.0,20012.133547,20012.19758855556
2386.0,20012.133547,20012.19758855556
2387.0,20012.133547,20012.19758855556
2388.0,20012.133547,20012.19758855556
2389.0,20012.133547,20012.19758855556
2390.0,20012.133547,20012.19758855556
2391.0,20012.133547,20012.19758855556
2392.0,20012.133547,20012.19758855556
2393.0,20012.133547,20012.19758855556
2394.0,20012.133547,20012.19758855556
2395.0,20012.133547,20012.19758855556
2396.0,20012.133547,20012.19758855556
2397.0,20012.133547,20012.19758855556
2398.0,20012.133547,20012.19758855556
2399.0,20012.133547,20012.19758855556
2400.0,20012.133547,20012.19758855556
2401.0,20012.133547,20012.19758855556
2402.0,20012.133547,20012.19758855556
2403.0,20012.133547,20012.19758855556
2404.0,20012.133547,20012.19758855556
2405.0,20012.133547,20012.19758855556
2406.0,20012.133547,20012.19758855556
2407.0,20012.133547,20012.19758855556
2408.0,20012.133547,20012.19758855556
2409.0,20012.133547,20012.19758855556
2410.0,20012.133547,20012.19758855556
2411.0,20012.133547,20012.19758855556
2412.0,20012.133547,20012.19758855556
2413.0,20012.133547,20012.19758855556
2414.0,20012.133547,20012.19758855556
2415.0,20012.133547,20012.19758855556
2416.0,20012.133547,20012.19758855556
2417.0,20012.133547,20012.19758855556
2418.0,20012.133547,20012.19758855556
2419.0,20012.133547,20012.19758855556
2420.0,20012.133547,20012.19758855556
2421.0,20012.133547,20012.19758855556
2422.0,20012.133547,20012.19758855556
2423.0,20012.133547,20012.19758855556
2424.0,20012.133547,20012.19758855556
2425.0,20012.133547,20012.19758855556
2426.0,20012.133547,20012.19758855556
2427.0,20012.133547,20012.19758855556
2428.0,20012.133547,20012.19758855556
2429.0,20012.133547,20012.19758855556
2430.0,20012.133547,20012.19758855556
2431.0,20012.133547,20012.19758855556
2432.0,20012.133547,20012.19758855556
2433.0,20012.133547,20012.19758855556
2434.0,20012.133547,20012.19758855556
2435.0,20012.133547,20012.19758855556
2436.0,20012.133547,20012.19758855556
2437.0,20012.133547,20012.19758855556
2438.0,20012.133547,20012.19758855556
2439.0,20012.133547,20012.19758855556
2440.0,20012.133547,20012.19758855556
2441.0,20012.133547,20012.19758855556
2442.0,20012.133547,20012.19758855556
2443.0,20012.133547,20012.19758855556
2444.0,20012.133547,20012.19758855556
2445.0,20012.133547,20012.19758855556
2446.0,20012.133547,20012.19758855556
2447.0,20012.133547,20012.19758855556
2448.0,20012.133547,20012.19758855556
2449.0,20012.133547,20012.19758855556
2450.0,20012.133547,20012.19758855556
2451.0,20012.133547,20012.19758855556
2452.0,20012.133547,20012.19758855556
2453.0,20012.133547,20012.19758855556
2454.0,20012.133547,20012.19758855556
2455.0,20012.133547,20012.19758855556
2456.0,20012.133547,20012.19758855556
2457.0,20012.133547,20012.19758855556
2458.0,20012.133547,20012.19758855556
2459.0,20012.133547,20012.19758855556
2460.0,20012.133547,20012.19758855556
2461.0,20012.133547,20012.19758855556
2462.0,20012.133547,20012.19758855556
2463.0,20012.133547,20012.19758855556
2464.0,20012.133547,20012.19758855556
2465.0,20012.133547,20012.19758855556
2466.0,20012.133547,20012.19758855556
2467.0,20012.133547,20012.19758855556
2468.0,20012.133547,20012.19758855556
2469.0,20012.133547,20012.19758855556
2470.0,20012.133547,20012.19758855556
2471.0,20012.133547,20012.19758855556
2472.0,20012.133547,20012.19758855556
2473.0,20012.133547,20012.19758855556
2474.0,20012.133547,20012.19758855556
2475.0,20012.133547,20012.19758855556
2476.0,20012.133547,20012.19758855556
2477.0,20012.133547,20012.19758855556
2478.0,20012.133547,20012.19758855556
2479.0,20012.133547,20012.19758855556
2480.0,20012.133547,20012.19758855556
2481.0,20012.133547,20012.19758855556
2482.0,20012.133547,20012.19758855556
2483.0,20012.133547,20012.19758855556
2484.0,20012.133547,20012.19758855556
2485.0,20012.133547,20012.19758855556
2486.0,20012.133547,20012.19758855556
2487.0,20012.133547,20012.19758855556
2488.0,20012.133547,20012.19758855556
2489.0,20012.133547,20012.19758855556
2490.0,20012.133547,20012.19758855556
2491.0,20012.133547,20012.19758855556
2492.0,20012.133547,20012.19758855556
2493.0,20012.133547,20012.19758855556
2494.0,20012.133547,20012.19758855556
2495.0,20012.133547,20012.19758855556
2496.0,20012.133547,20012.19758855556
2497.0,20012.133547,20012.19758855556
2498.0,20012.133547,20012.19758855556
2499.0,20012.133547,20012.19758855556
2500.0,20012.133547,20012.19758855556
2501.0,20012.133547,20012.19758855556
2502.0,20012.133547,20012.19758855556
2503.0,20012.133547,20012.19758855556
2504.0,20012.133547,20012.19758855556
2505.0,20012.133547,20012.19758855556
2506.0,20012.133547,20012.19758855556
2507.0,20012.133547,20012.19758855556
2508.0,20012.133547,20012.19758855556
2509.0,20012.133547,20012.19758855556
2510.0,20012.133547,20012.19758855556
2511.0,20012.133547,20012.19758855556
2512.0,20012.133547,20012.19758855556
2513.0,20012.133547,20012.19758855556
2514.0,20012.133547,20012.19758855556
2515.0,20012.133547,20012.19758855556
2516.0,20012.133547,20012.19758855556
2517.0,20012.133547,20012.19758855556
2518.0,20012.133547,20012.19758855556
2519.0,20012.133547,20012.19758855556
2520.0,20012.133547,20012.19758855556
2521.0,20012.133547,20012.19758855556
2522.0,20012.133547,20012.19758855556
2523.0,20012.133547,20012.19758855556
2524.0,20012.133547,20012.19758855556
2525.0,20012.133547,20012.19758855556
2526.0,20012.133547,20012.19758855556
2527.0,20012.133547,20012.19758855556
2528.0,20012.133547,20012.19758855556
2529.0,20012.133547,20012.19758855556
2530.0,20012.133547,20012.19758855556
2531.0,20012.133547,20012.19758855556
2532.0,20012.133547,20012.19758855556
2533.0,20012.133547,20012.19758855556
2534.0,20012.133547,20012.19758855556
2535.0,20012.133547,20012.19758855556
2536.0,20012.133547,20012.19758855556
2537.0,20012.133547,20012.19758855556
2538.0,20012.133547,20012.19758855556
2539.0,20012.133547,20012.19758855556
2540.0,20012.133547,20012.19758855556
2541.0,20012.133547,20012.19758855556
2542.0,20012.133547,20012.19758855556
2543.0,20012.133547,20012.19758855556
2544.0,20012.133547,20012.19758855556
2545.0,20012.133547,20012.19758855556
2546.0,20012.133547,20012.19758855556
2547.0,20012.133547,20012.19758855556
2548.0,20012.133547,20012.19758855556
2549.0,20012.133547,20012.19758855556
2550.0,20012.133547,20012.19758855556
2551.0,20012.133547,20012.19758855556
2552.0,20012.133547,20012.19758855556
2553.0,20012.133547,20012.19758855556
2554.0,20012.133547,20012.19758855556
2555.0,20012.133547,20012.19758855556
2556.0,20012.133547,20012.19758855556
2557.0,20012.133547,20012.19758855556
2558.0,20012.133547,20012.19758855556
2559.0,20012.133547,20012.19758855556
2560.0,20012.133547,20012.19758855556
2561.0,20012.133547,20012.19758855556
2562.0,20012.133547,20012.19758855556
2563.0,20012.133547,20012.19758855556
2564.0,20012.133547,20012.19758855556
2565.0,20012.133547,20012.19758855556
2566.0,20012.133547,20012.19758855556
2567.0,20012.133547,20012.19758855556
2568.0,20012.133547,20012.19758855556
2569.0,20012.133547,20012.19758855556
2570.0,20012.133547,20012.19758855556
2571.0,20012.133547,20012.19758855556
2572.0,20012.133547,20012.19758855556
2573.0,20012.133547,20012.19758855556
2574.0,20012.133547,20012.19758855556
2575.0,20012.133547,20012.19758855556
2576.0,20012.133547,20012.19758855556
2577.0,20012.133547,20012.19758855556
2578.0,20012.133547,20012.19758855556
2579.0,20012.133547,20012.19758855556
2580.0,20012.133547,20012.19758855556
2581.0,20012.133547,20012.19758855556
2582.0,20012.133547,20012.19758855556
2583.0,20012.133547,20012.19758855556
2584.0,20012.133547,20012.19758855556
2585.0,20012.133547,20012.19758855556
2586.0,20012.133547,20012.19758855556
2587.0,20012.133547,20012.19758855556
2588.0,20012.133547,20012.19758855556
2589.0,20012.133547,20012.19758855556
2590.0,20012.133547,20012.19758855556
2591.0,20012.133547,20012.19758855556
2592.0,20012.133547,20012.19758855556
2593.0,20012.133547,20012.19758855556
2594.0,20012.133547,20012.19758855556
2595.0,20012.133547,20012.19758855556
2596.0,20012.133547,20012.19758855556
2597.0,20012.133547,20012.19758855556
2598.0,20012.133547,20012.19758855556
2599.0,20012.133547,20012.19758855556
2600.0,20012.133547,20012.19758855556
2601.0,20012.133547,20012.19758855556
2602.0,20012.133547,20012.19758855556
2603.0,20012.133547,20012.19758855556
2604.0,20012.133547,20012.19758855556
2605.0,20012.133547,20012.19758855556
2606.0,20012.133547,20012.19758855556
2607.0,20012.133547,20012.19758855556
2608.0,20012.133547,20012.19758855556
2609.0,20012.133547,20012.19758855556
2610.0,20012.133547,20012.19758855556
2611.0,20012.133547,20012.19758855556
2612.0,20012.133547,20012.19758855556
2613.0,20012.133547,20012.19758855556
2614.0,20012.133547,20012.19758855556
2615.0,20012.133547,20012.19758855556
2616.0,20012.133547,20012.19758855556
2617.0,20012.133547,20012.19758855556
2618.0,20012.133547,20012.19758855556
2619.0,20012.133547,20012.19758855556
2620.0,20012.133547,20012.19758855556
2621.0,20012.133547,20012.19758855556
2622.0,20012.133547,20012.19758855556
2623.0,20012.133547,20012.19758855556
2624.0,20012.133547,20012.19758855556
2625.0,20012.133547,20012.19758855556
2626.0,20012.133547,20012.19758855556
2627.0,20012.133547,20012.19758855556
2628.0,20012.133547,20012.19758855556
2629.0,20012.133547,20012.19758855556
2630.0,20012.133547,20012.19758855556
2631.0,20012.133547,20012.19758855556
2632.0,20012.133547,20012.19758855556
2633.0,20012.133547,20012.19758855556
2634.0,20012.133547,20012.19758855556
2635.0,20012.133547,20012.19758855556
2636.0,20012.133547,20012.19758855556
2637.0,20012.133547,20012.19758855556
2638.0,20012.133547,20012.19758855556
2639.0,20012.133547,20012.19758855556
2640.0,20012.133547,20012.19758855556
2641.0,20012.133547,20012.19758855556
2642.0,20012.133547,20012.19758855556
2643.0,20012.133547,20012.19758855556
2644.0,20012.133547,20012.19758855556
2645.0,20012.133547,20012.19758855556
2646.0,20012.133547,20012.19758855556
2647.0,20012.133547,20012.19758855556
2648.0,20012.133547,20012.19758855556
2649.0,20012.133547,20012.19758855556
2650.0,20012.133547,20012.19758855556
2651.0,20012.133547,20012.19758855556
2652.0,20012.133547,20012.19758855556
2653.0,20012.133547,20012.19758855556
2654.0,20012.133547,20012.19758855556
2655.0,20012.133547,20012.19758855556
2656.0,20012.133547,20012.19758855556
2657.0,20012.133547,20012.19758855556
2658.0,20012.133547,20012.19758855556
2659.0,20012.133547,20012.19758855556
2660.0,20012.133547,20012.19758855556
2661.0,20012.133547,20012.19758855556
2662.0,20012.133547,20012.19758855556
2663.0,20012.133547,20012.19758855556
2664.0,20012.133547,20012.19758855556
2665.0,20012.133547,20012.19758855556
2666.0,20012.133547,20012.19758855556
2667.0,20012.133547,20012.19758855556
2668.0,20012.133547,20012.19758855556
2669.0,20012.133547,20012.19758855556
2670.0,20012.133547,20012.19758855556
2671.0,20012.133547,20012.19758855556
2672.0,20012.133547,20012.19758855556
2673.0,20012.133547,20012.19758855556
2674.0,20012.133547,20012.19758855556
2675.0,20012.133547,20012.19758855556
2676.0,20012.133547,20012.19758855556
2677.0,20012.133547,20012.19758855556
2678.0,20012.133547,20012.19758855556
2679.0,20012.133547,20012.19758855556
2680.0,20012.133547,20012.19758855556
2681.0,20012.133547,20012.19758855556
2682.0,20012.133547,20012.19758855556
2683.0,20012.133547,20012.19758855556
2684.0,20012.133547,20012.19758855556
2685.0,20012.133547,20012.19758855556
2686.0,20012.133547,20012.19758855556
2687.0,20012.133547,20012.19758855556
2688.0,20012.133547,20012.19758855556
2689.0,20012.133547,20012.19758855556
2690.0,20012.133547,20012.19758855556
2691.0,20012.133547,20012.19758855556
2692.0,20012.133547,20012.19758855556
2693.0,20012.133547,20012.19758855556
2694.0,20012.133547,20012.19758855556
2695.0,20012.133547,20012.19758855556
2696.0,20012.133547,20012.19758855556
2697.0,20012.133547,20012.19758855556
2698.0,20012.133547,20012.19758855556
2699.0,20012.133547,20012.19758855556
2700.0,20012.133547,20012.19758855556
2701.0,20012.133547,20012.19758855556
2702.0,20012.133547,20012.19758855556
2703.0,20012.133547,20012.19758855556
2704.0,20012.133547,20012.19758855556
2705.0,20012.133547,20012.19758855556
2706.0,20012.133547,20012.19758855556
2707.0,20012.133547,20012.19758855556
2708.0,20012.133547,20012.19758855556
2709.0,20012.133547,20012.19758855556
2710.0,20012.133547,20012.19758855556
2711.0,20012.133547,20012.19758855556
2712.0,20012.133547,20012.19758855556
2713.0,20012.133547,20012.19758855556
2714.0,20012.133547,20012.19758855556
2715.0,20012.133547,20012.19758855556
2716.0,20012.133547,20012.19758855556
2717.0,20012.133547,20012.19758855556
2718.0,20012.133547,20012.19758855556
2719.0,20012.133547,20012.19758855556
2720.0,20012.133547,20012.19758855556
2721.0,20012.133547,20012.19758855556
2722.0,20012.133547,20012.19758855556
2723.0,20012.133547,20012.19758855556
2724.0,20012.133547,20012.19758855556
2725.0,20012.133547,20012.19758855556
2726.0,20012.133547,20012.19758855556
2727.0,20012.133547,20012.19758855556
2728.0,20012.133547,20012.19758855556
2729.0,20012.133547,20012.19758855556
2730.0,20012.133547,20012.19758855556
2731.0,20012.133547,20012.19758855556
2732.0,20012.133547,20012.19758855556
2733.0,20012.133547,20012.19758855556
2734.0,20012.133547,20012.19758855556
2735.0,20012.133547,20012.19758855556
2736.0,20012.133547,20012.19758855556
2737.0,20012.133547,20012.19758855556
2738.0,20012.133547,20012.19758855556
2739.0,20012.133547,20012.19758855556
2740.0,20012.133547,20012.19758855556
2741.0,20012.133547,20012.19758855556
2742.0,20012.133547,20012.19758855556
2743.0,20012.133547,20012.19758855556
2744.0,20012.133547,20012.19758855556
2745.0,20012.133547,20012.19758855556
2746.0,20012.133547,20012.19758855556
2747.0,20012.133547,20012.19758855556
2748.0,20012.133547,20012.19758855556
2749.0,20012.133547,20012.19758855556
2750.0,20012.133547,20012.19758855556
2751.0,20012.133547,20012.19758855556
2752.0,20012.133547,20012.19758855556
2753.0,20012.133547,20012.19758855556
2754.0,20012.133547,20012.19758855556
2755.0,20012.133547,20012.19758855556
2756.0,20012.133547,20012.19758855556
2757.0,20012.133547,20012.19758855556
2758.0,20012.133547,20012.19758855556
2759.0,20012.133547,20012.19758855556
2760.0,20012.133547,20012.19758855556
2761.0,20012.133547,20012.19758855556
2762.0,20012.133547,20012.19758855556
2763.0,20012.133547,20012.19758855556
2764.0,20012.133547,20012.19758855556
2765.0,20012.133547,20012.19758855556
2766.0,20012.133547,20012.19758855556
2767.0,20012.133547,20012.19758855556
2768.0,20012.133547,20012.19758855556
2769.0,20012.133547,20012.19758855556
2770.0,20012.133547,20012.19758855556
2771.0,20012.133547,20012.19758855556
2772.0,20012.133547,20012.19758855556
2773.0,20012.133547,20012.19758855556
2774.0,20012.133547,20012.19758855556
2775.0,20012.133547,20012.19758855556
2776.0,20012.133547,20012.19758855556
2777.0,20012.133547,20012.19758855556
2778.0,20012.133547,20012.19758855556
2779.0,20012.133547,20012.19758855556
2780.0,20012.133547,20012.19758855556
2781.0,20012.133547,20012.19758855556
2782.0,20012.133547,20012.19758855556
2783.0,20012.133547,20012.19758855556
2784.0,20012.133547,20012.19758855556
2785.0,20012.133547,20012.19758855556
2786.0,20012.133547,20012.19758855556
2787.0,20012.133547,20012.19758855556
2788.0,20012.133547,20012.19758855556
2789.0,20012.133547,20012.19758855556
2790.0,20012.133547,20012.19758855556
2791.0,20012.133547,20012.19758855556
2792.0,20012.133547,20012.19758855556
2793.0,20012.133547,20012.19758855556
2794.0,20012.133547,20012.19758855556
2795.0,20012.133547,20012.19758855556
2796.0,20012.133547,20012.19758855556
2797.0,20012.133547,20012.19758855556
2798.0,20012.133547,20012.19758855556
2799.0,20012.133547,20012.19758855556
2800.0,20012.133547,20012.19758855556
2801.0,20012.133547,20012.19758855556
2802.0,20012.133547,20012.19758855556
2803.0,20012.133547,20012.19758855556
2804.0,20012.133547,20012.19758855556
2805.0,20012.133547,20012.19758855556
2806.0,20012.133547,20012.19758855556
2807.0,20012.133547,20012.19758855556
2808.0,20012.133547,20012.19758855556
2809.0,20012.133547,20012.19758855556
2810.0,20012.133547,20012.19758855556
2811.0,20012.133547,20012.19758855556
2812.0,20012.133547,20012.19758855556
2813.0,20012.133547,20012.19758855556
2814.0,20012.133547,20012.19758855556
2815.0,20012.133547,20012.19758855556
2816.0,20012.133547,20012.19758855556
2817.0,20012.133547,20012.19758855556
2818.0,20012.133547,20012.19758855556
2819.0,20012.133547,20012.19758855556
2820.0,20012.133547,20012.19758855556
2821.0,20012.133547,20012.19758855556
2822.0,20012.133547,20012.19758855556
2823.0,20012.133547,20012.19758855556
2824.0,20012.133547,20012.19758855556
2825.0,20012.133547,20012.19758855556
2826.0,20012.133547,20012.19758855556
2827.0,20012.133547,20012.19758855556
2828.0,20012.133547,20012.19758855556
2829.0,20012.133547,20012.19758855556
2830.0,20012.133547,20012.19758855556
2831.0,20012.133547,20012.19758855556
2832.0,20012.133547,20012.19758855556
2833.0,20012.133547,20012.19758855556
2834.0,20012.133547,20012.19758855556
2835.0,20012.133547,20012.19758855556
2836.0,20012.133547,20012.19758855556
2837.0,20012.133547,20012.19758855556
2838.0,20012.133547,20012.19758855556
2839.0,20012.133547,20012.19758855556
2840.0,20012.133547,20012.19758855556
2841.0,20012.133547,20012.19758855556
2842.0,20012.133547,20012.19758855556
2843.0,20012.133547,20012.19758855556
2844.0,20012.133547,20012.19758855556
2845.0,20012.133547,20012.19758855556
2846.0,20012.133547,20012.19758855556
2847.0,20012.133547,20012.19758855556
2848.0,20012.133547,20012.19758855556
2849.0,20012.133547,20012.19758855556
2850.0,20012.133547,20012.19758855556
2851.0,20012.133547,20012.19758855556
2852.0,20012.133547,20012.19758855556
2853.0,20012.133547,20012.19758855556
2854.0,20012.133547,20012.19758855556
2855.0,20012.133547,20012.19758855556
2856.0,20012.133547,20012.19758855556
2857.0,20012.133547,20012.19758855556
2858.0,20012.133547,20012.19758855556
2859.0,20012.133547,20012.19758855556
2860.0,20012.133547,20012.19758855556
2861.0,20012.133547,20012.19758855556
2862.0,20012.133547,20012.19758855556
2863.0,20012.133547,20012.19758855556
2864.0,20012.133547,20012.19758855556
2865.0,20012.133547,20012.19758855556
2866.0,20012.133547,20012.19758855556
2867.0,20012.133547,20012.19758855556
2868.0,20012.133547,20012.19758855556
2869.0,20012.133547,20012.19758855556
2870.0,20012.133547,20012.19758855556
2871.0,20012.133547,20012.19758855556
2872.0,20012.133547,20012.19758855556
2873.0,20012.133547,20012.19758855556
2874.0,20012.133547,20012.19758855556
2875.0,20012.133547,20012.19758855556
2876.0,20012.133547,20012.19758855556
2877.0,20012.133547,20012.19758855556
2878.0,20012.133547,20012.19758855556
2879.0,20012.133547,20012.19758855556
2880.0,20012.133547,20012.19758855556
2881.0,20012.133547,20012.19758855556
2882.0,20012.133547,20012.19758855556
2883.0,20012.133547,20012.19758855556
2884.0,20012.133547,20012.19758855556
2885.0,20012.133547,20012.19758855556
2886.0,20012.133547,20012.19758855556
2887.0,20012.133547,20012.19758855556
2888.0,20012.133547,20012.19758855556
2889.0,20012.133547,20012.19758855556
2890.0,20012.133547,20012.19758855556
2891.0,20012.133547,20012.19758855556
2892.0,20012.133547,20012.19758855556
2893.0,20012.133547,20012.19758855556
2894.0,20012.133547,20012.19758855556
2895.0,20012.133547,20012.19758855556
2896.0,20012.133547,20012.19758855556
2897.0,20012.133547,20012.19758855556
2898.0,20012.133547,20012.19758855556
2899.0,20012.133547,20012.19758855556
2900.0,20012.133547,20012.19758855556
2901.0,20012.133547,20012.19758855556
2902.0,20012.133547,20012.19758855556
2903.0,20012.133547,20012.19758855556
2904.0,20012.133547,20012.19758855556
2905.0,20012.133547,20012.19758855556
2906.0,20012.133547,20012.19758855556
2907.0,20012.133547,20012.19758855556
2908.0,20012.133547,20012.19758855556
2909.0,20012.133547,20012.19758855556
2910.0,20012.133547,20012.19758855556
2911.0,20012.133547,20012.19758855556
2912.0,20012.133547,20012.19758855556
2913.0,20012.133547,20012.19758855556
2914.0,20012.133547,20012.19758855556
2915.0,20012.133547,20012.19758855556
2916.0,20012.133547,20012.19758855556
2917.0,20012.133547,20012.19758855556
2918.0,20012.133547,20012.19758855556
2919.0,20012.133547,20012.19758855556
2920.0,20012.133547,20012.19758855556
2921.0,20012.133547,20012.19758855556
2922.0,20012.133547,20012.19758855556
2923.0,20012.133547,20012.19758855556
2924.0,20012.133547,20012.19758855556
2925.0,20012.133547,20012.19758855556
2926.0,20012.133547,20012.19758855556
2927.0,20012.133547,20012.19758855556
2928.0,20012.133547,20012.19758855556
2929.0,20012.133547,20012.19758855556
2930.0,20012.133547,20012.19758855556
2931.0,20012.133547,20012.19758855556
2932.0,20012.133547,20012.19758855556
2933.0,20012.133547,20012.19758855556
2934.0,20012.133547,20012.19758855556
2935.0,20012.133547,20012.19758855556
2936.0,20012.133547,20012.19758855556
2937.0,20012.133547,20012.19758855556
2938.0,20012.133547,20012.19758855556
2939.0,20012.133547,20012.19758855556
2940.0,20012.133547,20012.19758855556
2941.0,20012.133547,20012.19758855556
2942.0,20012.133547,20012.19758855556
2943.0,20012.133547,20012.19758855556
2944.0,20012.133547,20012.19758855556
2945.0,20012.133547,20012.19758855556
2946.0,20012.133547,20012.19758855556
2947.0,20012.133547,20012.19758855556
2948.0,20012.133547,20012.19758855556
2949.0,20012.133547,20012.19758855556
2950.0,20012.133547,20012.19758855556
2951.0,20012.133547,20012.19758855556
2952.0,20012.133547,20012.19758855556
2953.0,20012.133547,20012.19758855556
2954.0,20012.133547,20012.19758855556
2955.0,20012.133547,20012.19758855556
2956.0,20012.133547,20012.19758855556
2957.0,20012.133547,20012.19758855556
2958.0,20012.133547,20012.19758855556
2959.0,20012.133547,20012.19758855556
2960.0,20012.133547,20012.19758855556
2961.0,20012.133547,20012.19758855556
2962.0,20012.133547,20012.19758855556
2963.0,20012.133547,20012.19758855556
2964.0,20012.133547,20012.19758855556
2965.0,20012.133547,20012.19758855556
2966.0,20012.133547,20012.19758855556
2967.0,20012.133547,20012.19758855556
2968.0,20012.133547,20012.19758855556
2969.0,20012.133547,20012.19758855556
2970.0,20012.133547,20012.19758855556
2971.0,20012.133547,20012.19758855556
2972.0,20012.133547,20012.19758855556
2973.0,20012.133547,20012.19758855556
2974.0,20012.133547,20012.19758855556
2975.0,20012.133547,20012.19758855556
2976.0,20012.133547,20012.19758855556
2977.0,20012.133547,20012.19758855556
2978.0,20012.133547,20012.19758855556
2979.0,20012.133547,20012.19758855556
2980.0,20012.133547,20012.19758855556
2981.0,20012.133547,20012.19758855556
2982.0,20012.133547,20012.19758855556
2983.0,20012.133547,20012.19758855556
2984.0,20012.133547,20012.19758855556
2985.0,20012.133547,20012.19758855556
2986.0,20012.133547,20012.19758855556
2987.0,20012.133547,20012.19758855556
2988.0,20012.133547,20012.19758855556
2989.0,20012.133547,20012.19758855556
2990.0,20012.133547,20012.19758855556
2991.0,20012.133547,20012.19758855556
2992.0,20012.133547,20012.19758855556
2993.0,20012.133547,20012.19758855556
2994.0,20012.133547,20012.19758855556
2995.0,20012.133547,20012.19758855556
2996.0,20012.133547,20012.19758855556
2997.0,20012.133547,20012.19758855556
2998.0,20012.133547,20012.19758855556
2999.0,20012.133547,20012.19758855556
3000.0,20012.133547,20012.19758855556
3001.0,20012.133547,20012.19758855556
3002.0,20012.133547,20012.19758855556
3003.0,20012.133547,20012.19758855556
3004.0,20012.133547,20012.19758855556
3005.0,20012.133547,20012.19758855556
3006.0,20012.133547,20012.19758855556
3007.0,20012.133547,20012.19758855556
3008.0,20012.133547,20012.19758855556
3009.0,20012.133547,20012.19758855556
3010.0,20012.133547,20012.19758855556
3011.0,20012.133547,20012.19758855556
3012.0,20012.133547,20012.19758855556
3013.0,20012.133547,20012.19758855556
3014.0,20012.133547,20012.19758855556
3015.0,20012.133547,20012.19758855556
3016.0,20012.133547,20012.19758855556
3017.0,20012.133547,20012.19758855556
3018.0,20012.133547,20012.19758855556
3019.0,20012.133547,20012.19758855556
3020.0,20012.133547,20012.19758855556
3021.0,20012.133547,20012.19758855556
3022.0,20012.133547,20012.19758855556
3023.0,20012.133547,20012.19758855556
3024.0,20012.133547,20012.19758855556
3025.0,20012.133547,20012.19758855556
3026.0,20012.133547,20012.19758855556
3027.0,20012.133547,20012.19758855556
3028.0,20012.133547,20012.19758855556
3029.0,20012.133547,20012.19758855556
3030.0,20012.133547,20012.19758855556
3031.0,20012.133547,20012.19758855556
3032.0,20012.133547,20012.19758855556
3033.0,20012.133547,20012.19758855556
3034.0,20012.133547,20012.19758855556
3035.0,20012.133547,20012.19758855556
3036.0,20012.133547,20012.19758855556
3037.0,20012.133547,20012.19758855556
3038.0,20012.133547,20012.19758855556
3039.0,20012.133547,20012.19758855556
3040.0,20012.133547,20012.19758855556
3041.0,20012.133547,20012.19758855556
3042.0,20012.133547,20012.19758855556
3043.0,20012.133547,20012.19758855556
3044.0,20012.133547,20012.19758855556
3045.0,20012.133547,20012.19758855556
3046.0,20012.133547,20012.19758855556
3047.0,20012.133547,20012.19758855556
3048.0,20012.133547,20012.19758855556
3049.0,20012.133547,20012.19758855556
3050.0,20012.133547,20012.19758855556
3051.0,20012.133547,20012.19758855556
3052.0,20012.133547,20012.19758855556
3053.0,20012.133547,20012.19758855556
3054.0,20012.133547,20012.19758855556
3055.0,20012.133547,20012.19758855556
3056.0,20012.133547,20012.19758855556
3057.0,20012.133547,20012.19758855556
3058.0,20012.133547,20012.19758855556
3059.0,20012.133547,20012.19758855556
3060.0,20012.133547,20012.19758855556
3061.0,20012.133547,20012.19758855556
3062.0,20012.133547,20012.19758855556
3063.0,20012.133547,20012.19758855556
3064.0,20012.133547,20012.19758855556
3065.0,20012.133547,20012.19758855556
3066.0,20012.133547,20012.19758855556
3067.0,20012.133547,20012.19758855556
3068.0,20012.133547,20012.19758855556
3069.0,20012.133547,20012.19758855556
3070.0,20012.133547,20012.19758855556
3071.0,20012.133547,20012.19758855556
3072.0,20012.133547,20012.19758855556
3073.0,20012.133547,20012.19758855556
3074.0,20012.133547,20012.19758855556
3075.0,20012.133547,20012.19758855556
3076.0,20012.133547,20012.19758855556
3077.0,20012.133547,20012.19758855556
3078.0,20012.133547,20012.19758855556
3079.0,20012.133547,20012.19758855556
3080.0,20012.133547,20012.19758855556
3081.0,20012.133547,20012.19758855556
3082.0,20012.133547,20012.19758855556
3083.0,20012.133547,20012.19758855556
3084.0,20012.133547,20012.19758855556
3085.0,20012.133547,20012.19758855556
3086.0,20012.133547,20012.19758855556
3087.0,20012.133547,20012.19758855556
3088.0,20012.133547,20012.19758855556
3089.0,20012.133547,20012.19758855556
3090.0,20012.133547,20012.19758855556
3091.0,20012.133547,20012.19758855556
3092.0,20012.133547,20012.19758855556
3093.0,20012.133547,20012.19758855556
3094.0,20012.133547,20012.19758855556
3095.0,20012.133547,20012.19758855556
3096.0,20012.133547,20012.19758855556
3097.0,20012.133547,20012.19758855556
3098.0,20012.133547,20012.19758855556
3099.0,20012.133547,20012.19758855556
3100.0,20012.133547,20012.19758855556
3101.0,20012.133547,20012.19758855556
3102.0,20012.133547,20012.19758855556
3103.0,20012.133547,20012.19758855556
3104.0,20012.133547,20012.19758855556
3105.0,20012.133547,20012.19758855556
3106.0,20012.133547,20012.19758855556
3107.0,20012.133547,20012.19758855556
3108.0,20012.133547,20012.19758855556
3109.0,20012.133547,20012.19758855556
3110.0,20012.133547,20012.19758855556
3111.0,20012.133547,20012.19758855556
3112.0,20012.133547,20012.19758855556
3113.0,20012.133547,20012.19758855556
3114.0,20012.133547,20012.19758855556
3115.0,20012.133547,20012.19758855556
3116.0,20012.133547,20012.19758855556
3117.0,20012.133547,20012.19758855556
3118.0,20012.133547,20012.19758855556
3119.0,20012.133547,20012.19758855556
3120.0,20012.133547,20012.19758855556
3121.0,20012.133547,20012.19758855556
3122.0,20012.133547,20012.19758855556
3123.0,20012.133547,20012.19758855556
3124.0,20012.133547,20012.19758855556
3125.0,20012.133547,20012.19758855556
3126.0,20012.133547,20012.19758855556
3127.0,20012.133547,20012.19758855556
3128.0,20012.133547,20012.19758855556
3129.0,20012.133547,20012.19758855556
3130.0,20012.133547,20012.19758855556
3131.0,20012.133547,20012.19758855556
3132.0,20012.133547,20012.19758855556
3133.0,20012.133547,20012.19758855556
3134.0,20012.133547,20012.19758855556
3135.0,20012.133547,20012.19758855556
3136.0,20012.133547,20012.19758855556
3137.0,20012.133547,20012.19758855556
3138.0,20012.133547,20012.19758855556
3139.0,20012.133547,20012.19758855556
3140.0,20012.133547,20012.19758855556
3141.0,20012.133547,20012.19758855556
3142.0,20012.133547,20012.19758855556
3143.0,20012.133547,20012.19758855556
3144.0,20012.133547,20012.19758855556
3145.0,20012.133547,20012.19758855556
3146.0,20012.133547,20012.19758855556
3147.0,20012.133547,20012.19758855556
3148.0,20012.133547,20012.19758855556
3149.0,20012.133547,20012.19758855556
3150.0,20012.133547,20012.19758855556
3151.0,20012.133547,20012.19758855556
3152.0,20012.133547,20012.19758855556
3153.0,20012.133547,20012.19758855556
3154.0,20012.133547,20012.19758855556
3155.0,20012.133547,20012.19758855556
3156.0,20012.133547,20012.19758855556
3157.0,20012.133547,20012.19758855556
3158.0,20012.133547,20012.19758855556
3159.0,20012.133547,20012.19758855556
3160.0,20012.133547,20012.19758855556
3161.0,20012.133547,20012.19758855556
3162.0,20012.133547,20012.19758855556
3163.0,20012.133547,20012.19758855556
3164.0,20012.133547,20012.19758855556
3165.0,20012.133547,20012.19758855556
3166.0,20012.133547,20012.19758855556
3167.0,20012.133547,20012.19758855556
3168.0,20012.133547,20012.19758855556
3169.0,20012.133547,20012.19758855556
3170.0,20012.133547,20012.19758855556
3171.0,20012.133547,20012.19758855556
3172.0,20012.133547,20012.19758855556
3173.0,20012.133547,20012.19758855556
3174.0,20012.133547,20012.19758855556
3175.0,20012.133547,20012.19758855556
3176.0,20012.133547,20012.19758855556
3177.0,20012.133547,20012.19758855556
3178.0,20012.133547,20012.19758855556
3179.0,20012.133547,20012.19758855556
3180.0,20012.133547,20012.19758855556
3181.0,20012.133547,20012.19758855556
3182.0,20012.133547,20012.19758855556
3183.0,20012.133547,20012.19758855556
3184.0,20012.133547,20012.19758855556
3185.0,20012.133547,20012.19758855556
3186.0,20012.133547,20012.19758855556
3187.0,20012.133547,20012.19758855556
3188.0,20012.133547,20012.19758855556
3189.0,20012.133547,20012.19758855556
3190.0,20012.133547,20012.19758855556
3191.0,20012.133547,20012.19758855556
3192.0,20012.133547,20012.19758855556
3193.0,20012.133547,20012.19758855556
3194.0,20012.133547,20012.19758855556
3195.0,20012.133547,20012.19758855556
3196.0,20012.133547,20012.19758855556
3197.0,20012.133547,20012.19758855556
3198.0,20012.133547,20012.19758855556
3199.0,20012.133547,20012.19758855556
3200.0,20012.133547,20012.19758855556
3201.0,20012.133547,20012.19758855556
3202.0,20012.133547,20012.19758855556
3203.0,20012.133547,20012.19758855556
3204.0,20012.133547,20012.19758855556
3205.0,20012.133547,20012.19758855556
3206.0,20012.133547,20012.19758855556
3207.0,20012.133547,20012.19758855556
3208.0,20012.133547,20012.19758855556
3209.0,20012.133547,20012.19758855556
3210.0,20012.133547,20012.19758855556
3211.0,20012.133547,20012.19758855556
3212.0,20012.133547,20012.19758855556
3213.0,20012.133547,20012.19758855556
3214.0,20012.133547,20012.19758855556
3215.0,20012.133547,20012.19758855556
3216.0,20012.133547,20012.19758855556
3217.0,20012.133547,20012.19758855556
3218.0,20012.133547,20012.19758855556
3219.0,20012.133547,20012.19758855556
3220.0,20012.133547,20012.19758855556
3221.0,20012.133547,20012.19758855556
3222.0,20012.133547,20012.19758855556
3223.0,20012.133547,20012.19758855556
3224.0,20012.133547,20012.19758855556
3225.0,20012.133547,20012.19758855556
3226.0,20012.133547,20012.19758855556
3227.0,20012.133547,20012.19758855556
3228.0,20012.133547,20012.19758855556
3229.0,20012.133547,20012.19758855556
3230.0,20012.133547,20012.19758855556
3231.0,20012.133547,20012.19758855556
3232.0,20012.133547,20012.19758855556
3233.0,20012.133547,20012.19758855556
3234.0,20012.133547,20012.19758855556
3235.0,20012.133547,20012.19758855556
3236.0,20012.133547,20012.19758855556
3237.0,20012.133547,20012.19758855556
3238.0,20012.133547,20012.19758855556
3239.0,20012.133547,20012.19758855556
3240.0,20012.133547,20012.19758855556
3241.0,20012.133547,20012.19758855556
3242.0,20012.133547,20012.19758855556
3243.0,20012.133547,20012.19758855556
3244.0,20012.133547,20012.19758855556
3245.0,20012.133547,20012.19758855556
3246.0,20012.133547,20012.19758855556
3247.0,20012.133547,20012.19758855556
3248.0,20012.133547,20012.19758855556
3249.0,20012.133547,20012.19758855556
3250.0,20012.133547,20012.19758855556
3251.0,20012.133547,20012.19758855556
3252.0,20012.133547,20012.19758855556
3253.0,20012.133547,20012.19758855556
3254.0,20012.133547,20012.19758855556
3255.0,20012.133547,20012.19758855556
3256.0,20012.133547,20012.19758855556
3257.0,20012.133547,20012.19758855556
3258.0,20012.133547,20012.19758855556
3259.0,20012.133547,20012.19758855556
3260.0,20012.133547,20012.19758855556
3261.0,20012.133547,20012.19758855556
3262.0,20012.133547,20012.19758855556
3263.0,20012.133547,20012.19758855556
3264.0,20012.133547,20012.19758855556
3265.0,20012.133547,20012.19758855556
3266.0,20012.133547,20012.19758855556
3267.0,20012.133547,20012.19758855556
3268.0,20012.133547,20012.19758855556
3269.0,20012.133547,20012.19758855556
3270.0,20012.133547,20012.19758855556
3271.0,20012.133547,20012.19758855556
3272.0,20012.133547,20012.19758855556
3273.0,20012.133547,20012.19758855556
3274.0,20012.133547,20012.19758855556
3275.0,20012.133547,20012.19758855556
3276.0,20012.133547,20012.19758855556
3277.0,20012.133547,20012.19758855556
3278.0,20012.133547,20012.19758855556
3279.0,20012.133547,20012.19758855556
3280.0,20012.133547,20012.19758855556
3281.0,20012.133547,20012.19758855556
3282.0,20012.133547,20012.19758855556
3283.0,20012.133547,20012.19758855556
3284.0,20012.133547,20012.19758855556
3285.0,20012.133547,20012.19758855556
3286.0,20012.133547,20012.19758855556
3287.0,20012.133547,20012.19758855556
3288.0,20012.133547,20012.19758855556
3289.0,20012.133547,20012.19758855556
3290.0,20012.133547,20012.19758855556
3291.0,20012.133547,20012.19758855556
3292.0,20012.133547,20012.19758855556
3293.0,20012.133547,20012.19758855556
3294.0,20012.133547,20012.19758855556
3295.0,20012.133547,20012.19758855556
3296.0,20012.133547,20012.19758855556
3297.0,20012.133547,20012.19758855556
3298.0,20012.133547,20012.19758855556
3299.0,20012.133547,20012.19758855556
3300.0,20012.133547,20012.19758855556
3301.0,20012.133547,20012.19758855556
3302.0,20012.133547,20012.19758855556
3303.0,20012.133547,20012.19758855556
3304.0,20012.133547,20012.19758855556
3305.0,20012.133547,20012.19758855556
3306.0,20012.133547,20012.19758855556
3307.0,20012.133547,20012.19758855556
3308.0,20012.133547,20012.19758855556
3309.0,20012.133547,20012.19758855556
3310.0,20012.133547,20012.19758855556
3311.0,20012.133547,20012.19758855556
3312.0,20012.133547,20012.19758855556
3313.0,20012.133547,20012.19758855556
3314.0,20012.133547,20012.19758855556
3315.0,20012.133547,20012.19758855556
3316.0,20012.133547,20012.19758855556
3317.0,20012.133547,20012.19758855556
3318.0,20012.133547,20012.19758855556
3319.0,20012.133547,20012.19758855556
3320.0,20012.133547,20012.19758855556
3321.0,20012.133547,20012.19758855556
3322.0,20012.133547,20012.19758855556
3323.0,20012.133547,20012.19758855556
3324.0,20012.133547,20012.19758855556
3325.0,20012.133547,20012.19758855556
3326.0,20012.133547,20012.19758855556
3327.0,20012.133547,20012.19758855556
3328.0,20012.133547,20012.19758855556
3329.0,20012.133547,20012.19758855556
3330.0,20012.133547,20012.19758855556
3331.0,20012.133547,20012.19758855556
3332.0,20012.133547,20012.19758855556
3333.0,20012.133547,20012.19758855556
3334.0,20012.133547,20012.19758855556
3335.0,20012.133547,20012.19758855556
3336.0,20012.133547,20012.19758855556
3337.0,20012.133547,20012.19758855556
3338.0,20012.133547,20012.19758855556
3339.0,20012.133547,20012.19758855556
3340.0,20012.133547,20012.19758855556
3341.0,20012.133547,20012.19758855556
3342.0,20012.133547,20012.19758855556
3343.0,20012.133547,20012.19758855556
3344.0,20012.133547,20012.19758855556
3345.0,20012.133547,20012.19758855556
3346.0,20012.133547,20012.19758855556
3347.0,20012.133547,20012.19758855556
3348.0,20012.133547,20012.19758855556
3349.0,20012.133547,20012.19758855556
3350.0,20012.133547,20012.19758855556
3351.0,20012.133547,20012.19758855556
3352.0,20012.133547,20012.19758855556
3353.0,20012.133547,20012.19758855556
3354.0,20012.133547,20012.19758855556
3355.0,20012.133547,20012.19758855556
3356.0,20012.133547,20012.19758855556
3357.0,20012.133547,20012.19758855556
3358.0,20012.133547,20012.19758855556
3359.0,20012.133547,20012.19758855556
3360.0,20012.133547,20012.19758855556
3361.0,20012.133547,20012.19758855556
3362.0,20012.133547,20012.19758855556
3363.0,20012.133547,20012.19758855556
3364.0,20012.133547,20012.19758855556
3365.0,20012.133547,20012.19758855556
3366.0,20012.133547,20012.19758855556
3367.0,20012.133547,20012.19758855556
3368.0,20012.133547,20012.19758855556
3369.0,20012.133547,20012.19758855556
3370.0,20012.133547,20012.19758855556
3371.0,20012.133547,20012.19758855556
3372.0,20012.133547,20012.19758855556
3373.0,20012.133547,20012.19758855556
3374.0,20012.133547,20012.19758855556
3375.0,20012.133547,20012.19758855556
3376.0,20012.133547,20012.19758855556
3377.0,20012.133547,20012.19758855556
3378.0,20012.133547,20012.19758855556
3379.0,20012.133547,20012.19758855556
3380.0,20012.133547,20012.19758855556
3381.0,20012.133547,20012.19758855556
3382.0,20012.133547,20012.19758855556
3383.0,20012.133547,20012.19758855556
3384.0,20012.133547,20012.19758855556
3385.0,20012.133547,20012.19758855556
3386.0,20012.133547,20012.19758855556
3387.0,20012.133547,20012.19758855556
3388.0,20012.133547,20012.19758855556
3389.0,20012.133547,20012.19758855556
3390.0,20012.133547,20012.19758855556
3391.0,20012.133547,20012.19758855556
3392.0,20012.133547,20012.19758855556
3393.0,20012.133547,20012.19758855556
3394.0,20012.133547,20012.19758855556
3395.0,20012.133547,20012.19758855556
3396.0,20012.133547,20012.19758855556
3397.0,20012.133547,20012.19758855556
3398.0,20012.133547,20012.19758855556
3399.0,20012.133547,20012.19758855556
3400.0,20012.133547,20012.19758855556
3401.0,20012.133547,20012.19758855556
3402.0,20012.133547,20012.19758855556
3403.0,20012.133547,20012.19758855556
3404.0,20012.133547,20012.19758855556
3405.0,20012.133547,20012.19758855556
3406.0,20012.133547,20012.19758855556
3407.0,20012.133547,20012.19758855556
3408.0,20012.133547,20012.19758855556
3409.0,20012.133547,20012.19758855556
3410.0,20012.133547,20012.19758855556
3411.0,20012.133547,20012.19758855556
3412.0,20012.133547,20012.19758855556
3413.0,20012.133547,20012.19758855556
3414.0,20012.133547,20012.19758855556
3415.0,20012.133547,20012.19758855556
3416.0,20012.133547,20012.19758855556
3417.0,20012.133547,20012.19758855556
3418.0,20012.133547,20012.19758855556
3419.0,20012.133547,20012.19758855556
3420.0,20012.133547,20012.19758855556
3421.0,20012.133547,20012.19758855556
3422.0,20012.133547,20012.19758855556
3423.0,20012.133547,20012.19758855556
3424.0,20012.133547,20012.19758855556
3425.0,20012.133547,20012.19758855556
3426.0,20012.133547,20012.19758855556
3427.0,20012.133547,20012.19758855556
3428.0,20012.133547,20012.19758855556
3429.0,20012.133547,20012.19758855556
3430.0,20012.133547,20012.19758855556
3431.0,20012.133547,20012.19758855556
3432.0,20012.133547,20012.19758855556
3433.0,20012.133547,20012.19758855556
3434.0,20012.133547,20012.19758855556
3435.0,20012.133547,20012.19758855556
3436.0,20012.133547,20012.19758855556
3437.0,20012.133547,20012.19758855556
3438.0,20012.133547,20012.19758855556
3439.0,20012.133547,20012.19758855556
3440.0,20012.133547,20012.19758855556
3441.0,20012.133547,20012.19758855556
3442.0,20012.133547,20012.19758855556
3443.0,20012.133547,20012.19758855556
3444.0,20012.133547,20012.19758855556
3445.0,20012.133547,20012.19758855556
3446.0,20012.133547,20012.19758855556
3447.0,20012.133547,20012.19758855556
3448.0,20012.133547,20012.19758855556
3449.0,20012.133547,20012.19758855556
3450.0,20012.133547,20012.19758855556
3451.0,20012.133547,20012.19758855556
3452.0,20012.133547,20012.19758855556
3453.0,20012.133547,20012.19758855556
3454.0,20012.133547,20012.19758855556
3455.0,20012.133547,20012.19758855556
3456.0,20012.133547,20012.19758855556
3457.0,20012.133547,20012.19758855556
3458.0,20012.133547,20012.19758855556
3459.0,20012.133547,20012.19758855556
3460.0,20012.133547,20012.19758855556
3461.0,20012.133547,20012.19758855556
3462.0,20012.133547,20012.19758855556
3463.0,20012.133547,20012.19758855556
3464.0,20012.133547,20012.19758855556
3465.0,20012.133547,20012.19758855556
3466.0,20012.133547,20012.19758855556
3467.0,20012.133547,20012.19758855556
3468.0,20012.133547,20012.19758855556
3469.0,20012.133547,20012.19758855556
3470.0,20012.133547,20012.19758855556
3471.0,20012.133547,20012.19758855556
3472.0,20012.133547,20012.19758855556
3473.0,20012.133547,20012.19758855556
3474.0,20012.133547,20012.19758855556
3475.0,20012.133547,20012.19758855556
3476.0,20012.133547,20012.19758855556
3477.0,20012.133547,20012.19758855556
3478.0,20012.133547,20012.19758855556
3479.0,20012.133547,20012.19758855556
3480.0,20012.133547,20012.19758855556
3481.0,20012.133547,20012.19758855556
3482.0,20012.133547,20012.19758855556
3483.0,20012.133547,20012.19758855556
3484.0,20012.133547,20012.19758855556
3485.0,20012.133547,20012.19758855556
3486.0,20012.133547,20012.19758855556
3487.0,20012.133547,20012.19758855556
3488.0,20012.133547,20012.19758855556
3489.0,20012.133547,20012.19758855556
3490.0,20012.133547,20012.19758855556
3491.0,20012.133547,20012.19758855556
3492.0,20012.133547,20012.19758855556
3493.0,20012.133547,20012.19758855556
3494.0,20012.133547,20012.19758855556
3495.0,20012.133547,20012.19758855556
3496.0,20012.133547,20012.19758855556
3497.0,20012.133547,20012.19758855556
3498.0,20012.133547,20012.19758855556
3499.0,20012.133547,20012.19758855556
3500.0,20012.133547,20012.19758855556
3501.0,20012.133547,20012.19758855556
3502.0,20012.133547,20012.19758855556
3503.0,20012.133547,20012.19758855556
3504.0,20012.133547,20012.19758855556
3505.0,20012.133547,20012.19758855556
3506.0,20012.133547,20012.19758855556
3507.0,20012.133547,20012.19758855556
3508.0,20012.133547,20012.19758855556
3509.0,20012.133547,20012.19758855556
3510.0,20012.133547,20012.19758855556
3511.0,20012.133547,20012.19758855556
3512.0,20012.133547,20012.19758855556
3513.0,20012.133547,20012.19758855556
3514.0,20012.133547,20012.19758855556
3515.0,20012.133547,20012.19758855556
3516.0,20012.133547,20012.19758855556
3517.0,20012.133547,20012.19758855556
3518.0,20012.133547,20012.19758855556
3519.0,20012.133547,20012.19758855556
3520.0,20012.133547,20012.19758855556
3521.0,20012.133547,20012.19758855556
3522.0,20012.133547,20012.19758855556
3523.0,20012.133547,20012.19758855556
3524.0,20012.133547,20012.19758855556
3525.0,20012.133547,20012.19758855556
3526.0,20012.133547,20012.19758855556
3527.0,20012.133547,20012.19758855556
3528.0,20012.133547,20012.19758855556
3529.0,20012.133547,20012.19758855556
3530.0,20012.133547,20012.19758855556
3531.0,20012.133547,20012.19758855556
3532.0,20012.133547,20012.19758855556
3533.0,20012.133547,20012.19758855556
3534.0,20012.133547,20012.19758855556
3535.0,20012.133547,20012.19758855556
3536.0,20012.133547,20012.19758855556
3537.0,20012.133547,20012.19758855556
3538.0,20012.133547,20012.19758855556
3539.0,20012.133547,20012.19758855556
3540.0,20012.133547,20012.19758855556
3541.0,20012.133547,20012.19758855556
3542.0,20012.133547,20012.19758855556
3543.0,20012.133547,20012.19758855556
3544.0,20012.133547,20012.19758855556
3545.0,20012.133547,20012.19758855556
3546.0,20012.133547,20012.19758855556
3547.0,20012.133547,20012.19758855556
3548.0,20012.133547,20012.19758855556
3549.0,20012.133547,20012.19758855556
3550.0,20012.133547,20012.19758855556
3551.0,20012.133547,20012.19758855556
3552.0,20012.133547,20012.19758855556
3553.0,20012.133547,20012.19758855556
3554.0,20012.133547,20012.19758855556
3555.0,20012.133547,20012.19758855556
3556.0,20012.133547,20012.19758855556
3557.0,20012.133547,20012.19758855556
3558.0,20012.133547,20012.19758855556
3559.0,20012.133547,20012.19758855556
3560.0,20012.133547,20012.19758855556
3561.0,20012.133547,20012.19758855556
3562.0,20012.133547,20012.19758855556
3563.0,20012.133547,20012.19758855556
3564.0,20012.133547,20012.19758855556
3565.0,20012.133547,20012.19758855556
3566.0,20012.133547,20012.19758855556
3567.0,20012.133547,20012.19758855556
3568.0,20012.133547,20012.19758855556
3569.0,20012.133547,20012.19758855556
3570.0,20012.133547,20012.19758855556
3571.0,20012.133547,20012.19758855556
3572.0,20012.133547,20012.19758855556
3573.0,20012.133547,20012.19758855556
3574.0,20012.133547,20012.19758855556
3575.0,20012.133547,20012.19758855556
3576.0,20012.133547,20012.19758855556
3577.0,20012.133547,20012.19758855556
3578.0,20012.133547,20012.19758855556
3579.0,20012.133547,20012.19758855556
3580.0,20012.133547,20012.19758855556
3581.0,20012.133547,20012.19758855556
3582.0,20012.133547,20012.19758855556
3583.0,20012.133547,20012.19758855556
3584.0,20012.133547,20012.19758855556
3585.0,20012.133547,20012.19758855556
3586.0,20012.133547,20012.19758855556
3587.0,20012.133547,20012.19758855556
3588.0,20012.133547,20012.19758855556
3589.0,20012.133547,20012.19758855556
3590.0,20012.133547,20012.19758855556
3591.0,20012.133547,20012.19758855556
3592.0,20012.133547,20012.19758855556
3593.0,20012.133547,20012.19758855556
3594.0,20012.133547,20012.19758855556
3595.0,20012.133547,20012.19758855556
3596.0,20012.133547,20012.19758855556
3597.0,20012.133547,20012.19758855556
3598.0,20012.133547,20012.19758855556
3599.0,20012.133547,20012.19758855556


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n4_potts.csv <==
1.0,20011.85953042779,20014.828386766083
2.0,20012.081933832007,20013.950389222227
3.0,20012.113454118557,20013.315213672515
4.0,20012.1210169,20013.40750007778
5.0,20012.1243727193,20013.204797444447
6.0,20012.12747248538,20013.204797444447
7.0,20012.12973005556,20013.18020725556
8.0,20012.131784011108,20013.190418955557
9.0,20012.13327322222,20012.205410444447
10.0,20012.13337267836,20012.190254824563
11.0,20012.133434555555,20012.205410444447
12.0,20012.133474350878,20012.21371788304
13.0,20012.13350011111,20012.192386
14.0,20012.133516906433,20012.204193877194
15.0,20012.133527894443,20012.180541449998
16.0,20012.13353494152,20012.192386
17.0,20012.133539649996,20012.21856388889
18.0,20012.133542666666,20012.205410444447
19.0,20012.13354463158,20012.197143742695
20.0,20012.13354588889,20012.21856388889
21.0,20012.13354677778,20012.18887704094
22.0,20012.133547,20012.17137144445
23.0,20012.133547,20012.17137144445
24.0,20012.133547,20012.17137144445
25.0,20012.133547,20012.17137144445
26.0,20012.133547,20012.17137144445
27.0,20012.133547,20012.17137144445
28.0,20012.133547,20012.17137144445
29.0,20012.133547,20012.17137144445
30.0,20012.133547,20012.17137144445
31.0,20012.133547,20012.17137144445
32.0,20012.133547,20012.17137144445
33.0,20012.133547,20012.17137144445
34.0,20012.133547,20012.17137144445
35.0,20012.133547,20012.17137144445
36.0,20012.133547,20012.17137144445
37.0,20012.133547,20012.17137144445
38.0,20012.133547,20012.17137144445
39.0,20012.133547,20012.17137144445
40.0,20012.133547,20012.17137144445
41.0,20012.133547,20012.17137144445
42.0,20012.133547,20012.17137144445
43.0,20012.133547,20012.17137144445
44.0,20012.133547,20012.17137144445
45.0,20012.133547,20012.17137144445
46.0,20012.133547,20012.17137144445
47.0,20012.133547,20012.17137144445
48.0,20012.133547,20012.17137144445
49.0,20012.133547,20012.17137144445
50.0,20012.133547,20012.17137144445
51.0,20012.133547,20012.17137144445
52.0,20012.133547,20012.17137144445
53.0,20012.133547,20012.17137144445
54.0,20012.133547,20012.17137144445
55.0,20012.133547,20012.17137144445
56.0,20012.133547,20012.17137144445
57.0,20012.133547,20012.17137144445
58.0,20012.133547,20012.17137144445
59.0,20012.133547,20012.17137144445
60.0,20012.133547,20012.17137144445
61.0,20012.133547,20012.17137144445
62.0,20012.133547,20012.17137144445
63.0,20012.133547,20012.17137144445
64.0,20012.133547,20012.17137144445
65.0,20012.133547,20012.17137144445
66.0,20012.133547,20012.17137144445
67.0,20012.133547,20012.17137144445
68.0,20012.133547,20012.17137144445
69.0,20012.133547,20012.17137144445
70.0,20012.133547,20012.17137144445
71.0,20012.133547,20012.17137144445
72.0,20012.133547,20012.17137144445
73.0,20012.133547,20012.17137144445
74.0,20012.133547,20012.17137144445
75.0,20012.133547,20012.17137144445
76.0,20012.133547,20012.17137144445
77.0,20012.133547,20012.17137144445
78.0,20012.133547,20012.17137144445
79.0,20012.133547,20012.17137144445
80.0,20012.133547,20012.17137144445
81.0,20012.133547,20012.17137144445
82.0,20012.133547,20012.17137144445
83.0,20012.133547,20012.17137144445
84.0,20012.133547,20012.17137144445
85.0,20012.133547,20012.17137144445
86.0,20012.133547,20012.17137144445
87.0,20012.133547,20012.17137144445
88.0,20012.133547,20012.17137144445
89.0,20012.133547,20012.17137144445
90.0,20012.133547,20012.17137144445
91.0,20012.133547,20012.17137144445
92.0,20012.133547,20012.17137144445
93.0,20012.133547,20012.17137144445
94.0,20012.133547,20012.17137144445
95.0,20012.133547,20012.17137144445
96.0,20012.133547,20012.17137144445
97.0,20012.133547,20012.17137144445
98.0,20012.133547,20012.17137144445
99.0,20012.133547,20012.17137144445
100.0,20012.133547,20012.17137144445
101.0,20012.133547,20012.17137144445
102.0,20012.133547,20012.17137144445
103.0,20012.133547,20012.17137144445
104.0,20012.133547,20012.17137144445
105.0,20012.133547,20012.17137144445
106.0,20012.133547,20012.17137144445
107.0,20012.133547,20012.17137144445
108.0,20012.133547,20012.17137144445
109.0,20012.133547,20012.17137144445
110.0,20012.133547,20012.17137144445
111.0,20012.133547,20012.17137144445
112.0,20012.133547,20012.17137144445
113.0,20012.133547,20012.17137144445
114.0,20012.133547,20012.17137144445
115.0,20012.133547,20012.17137144445
116.0,20012.133547,20012.17137144445
117.0,20012.133547,20012.17137144445
118.0,20012.133547,20012.17137144445
119.0,20012.133547,20012.17137144445
120.0,20012.133547,20012.17137144445
121.0,20012.133547,20012.17137144445
122.0,20012.133547,20012.17137144445
123.0,20012.133547,20012.17137144445
124.0,20012.133547,20012.17137144445
125.0,20012.133547,20012.17137144445
126.0,20012.133547,20012.17137144445
127.0,20012.133547,20012.17137144445
128.0,20012.133547,20012.17137144445
129.0,20012.133547,20012.17137144445
130.0,20012.133547,20012.17137144445
131.0,20012.133547,20012.17137144445
132.0,20012.133547,20012.17137144445
133.0,20012.133547,20012.17137144445
134.0,20012.133547,20012.17137144445
135.0,20012.133547,20012.17137144445
136.0,20012.133547,20012.17137144445
137.0,20012.133547,20012.17137144445
138.0,20012.133547,20012.17137144445
139.0,20012.133547,20012.17137144445
140.0,20012.133547,20012.17137144445
141.0,20012.133547,20012.17137144445
142.0,20012.133547,20012.17137144445
143.0,20012.133547,20012.17137144445
144.0,20012.133547,20012.17137144445
145.0,20012.133547,20012.17137144445
146.0,20012.133547,20012.17137144445
147.0,20012.133547,20012.17137144445
148.0,20012.133547,20012.17137144445
149.0,20012.133547,20012.17137144445
150.0,20012.133547,20012.17137144445
151.0,20012.133547,20012.17137144445
152.0,20012.133547,20012.17137144445
153.0,20012.133547,20012.17137144445
154.0,20012.133547,20012.17137144445
155.0,20012.133547,20012.17137144445
156.0,20012.133547,20012.17137144445
157.0,20012.133547,20012.17137144445
158.0,20012.133547,20012.17137144445
159.0,20012.133547,20012.17137144445
160.0,20012.133547,20012.17137144445
161.0,20012.133547,20012.17137144445
162.0,20012.133547,20012.17137144445
163.0,20012.133547,20012.17137144445
164.0,20012.133547,20012.17137144445
165.0,20012.133547,20012.17137144445
166.0,20012.133547,20012.17137144445
167.0,20012.133547,20012.17137144445
168.0,20012.133547,20012.17137144445
169.0,20012.133547,20012.17137144445
170.0,20012.133547,20012.17137144445
171.0,20012.133547,20012.17137144445
172.0,20012.133547,20012.17137144445
173.0,20012.133547,20012.17137144445
174.0,20012.133547,20012.17137144445
175.0,20012.133547,20012.17137144445
176.0,20012.133547,20012.17137144445
177.0,20012.133547,20012.17137144445
178.0,20012.133547,20012.17137144445
179.0,20012.133547,20012.17137144445
180.0,20012.133547,20012.17137144445
181.0,20012.133547,20012.17137144445
182.0,20012.133547,20012.17137144445
183.0,20012.133547,20012.17137144445
184.0,20012.133547,20012.17137144445
185.0,20012.133547,20012.17137144445
186.0,20012.133547,20012.17137144445
187.0,20012.133547,20012.17137144445
188.0,20012.133547,20012.17137144445
189.0,20012.133547,20012.17137144445
190.0,20012.133547,20012.17137144445
191.0,20012.133547,20012.17137144445
192.0,20012.133547,20012.17137144445
193.0,20012.133547,20012.17137144445
194.0,20012.133547,20012.17137144445
195.0,20012.133547,20012.17137144445
196.0,20012.133547,20012.17137144445
197.0,20012.133547,20012.17137144445
198.0,20012.133547,20012.17137144445
199.0,20012.133547,20012.17137144445
200.0,20012.133547,20012.17137144445
201.0,20012.133547,20012.17137144445
202.0,20012.133547,20012.17137144445
203.0,20012.133547,20012.17137144445
204.0,20012.133547,20012.17137144445
205.0,20012.133547,20012.17137144445
206.0,20012.133547,20012.17137144445
207.0,20012.133547,20012.17137144445
208.0,20012.133547,20012.17137144445
209.0,20012.133547,20012.17137144445
210.0,20012.133547,20012.17137144445
211.0,20012.133547,20012.17137144445
212.0,20012.133547,20012.17137144445
213.0,20012.133547,20012.17137144445
214.0,20012.133547,20012.17137144445
215.0,20012.133547,20012.17137144445
216.0,20012.133547,20012.17137144445
217.0,20012.133547,20012.17137144445
218.0,20012.133547,20012.17137144445
219.0,20012.133547,20012.17137144445
220.0,20012.133547,20012.17137144445
221.0,20012.133547,20012.17137144445
222.0,20012.133547,20012.17137144445
223.0,20012.133547,20012.17137144445
224.0,20012.133547,20012.17137144445
225.0,20012.133547,20012.17137144445
226.0,20012.133547,20012.17137144445
227.0,20012.133547,20012.17137144445
228.0,20012.133547,20012.17137144445
229.0,20012.133547,20012.17137144445
230.0,20012.133547,20012.17137144445
231.0,20012.133547,20012.17137144445
232.0,20012.133547,20012.17137144445
233.0,20012.133547,20012.17137144445
234.0,20012.133547,20012.17137144445
235.0,20012.133547,20012.17137144445
236.0,20012.133547,20012.17137144445
237.0,20012.133547,20012.17137144445
238.0,20012.133547,20012.17137144445
239.0,20012.133547,20012.17137144445
240.0,20012.133547,20012.17137144445
241.0,20012.133547,20012.17137144445
242.0,20012.133547,20012.17137144445
243.0,20012.133547,20012.17137144445
244.0,20012.133547,20012.17137144445
245.0,20012.133547,20012.17137144445
246.0,20012.133547,20012.17137144445
247.0,20012.133547,20012.17137144445
248.0,20012.133547,20012.17137144445
249.0,20012.133547,20012.17137144445
250.0,20012.133547,20012.17137144445
251.0,20012.133547,20012.17137144445
252.0,20012.133547,20012.17137144445
253.0,20012.133547,20012.17137144445
254.0,20012.133547,20012.17137144445
255.0,20012.133547,20012.17137144445
256.0,20012.133547,20012.17137144445
257.0,20012.133547,20012.17137144445
258.0,20012.133547,20012.17137144445
259.0,20012.133547,20012.17137144445
260.0,20012.133547,20012.17137144445
261.0,20012.133547,20012.17137144445
262.0,20012.133547,20012.17137144445
263.0,20012.133547,20012.17137144445
264.0,20012.133547,20012.17137144445
265.0,20012.133547,20012.17137144445
266.0,20012.133547,20012.17137144445
267.0,20012.133547,20012.17137144445
268.0,20012.133547,20012.17137144445
269.0,20012.133547,20012.17137144445
270.0,20012.133547,20012.17137144445
271.0,20012.133547,20012.17137144445
272.0,20012.133547,20012.17137144445
273.0,20012.133547,20012.17137144445
274.0,20012.133547,20012.17137144445
275.0,20012.133547,20012.17137144445
276.0,20012.133547,20012.17137144445
277.0,20012.133547,20012.17137144445
278.0,20012.133547,20012.17137144445
279.0,20012.133547,20012.17137144445
280.0,20012.133547,20012.17137144445
281.0,20012.133547,20012.17137144445
282.0,20012.133547,20012.17137144445
283.0,20012.133547,20012.17137144445
284.0,20012.133547,20012.17137144445
285.0,20012.133547,20012.17137144445
286.0,20012.133547,20012.17137144445
287.0,20012.133547,20012.17137144445
288.0,20012.133547,20012.17137144445
289.0,20012.133547,20012.17137144445
290.0,20012.133547,20012.17137144445
291.0,20012.133547,20012.17137144445
292.0,20012.133547,20012.17137144445
293.0,20012.133547,20012.17137144445
294.0,20012.133547,20012.17137144445
295.0,20012.133547,20012.17137144445
296.0,20012.133547,20012.17137144445
297.0,20012.133547,20012.17137144445
298.0,20012.133547,20012.17137144445
299.0,20012.133547,20012.17137144445
300.0,20012.133547,20012.17137144445
301.0,20012.133547,20012.17137144445
302.0,20012.133547,20012.17137144445
303.0,20012.133547,20012.17137144445
304.0,20012.133547,20012.17137144445
305.0,20012.133547,20012.17137144445
306.0,20012.133547,20012.17137144445
307.0,20012.133547,20012.17137144445
308.0,20012.133547,20012.17137144445
309.0,20012.133547,20012.17137144445
310.0,20012.133547,20012.17137144445
311.0,20012.133547,20012.17137144445
312.0,20012.133547,20012.17137144445
313.0,20012.133547,20012.17137144445
314.0,20012.133547,20012.17137144445
315.0,20012.133547,20012.17137144445
316.0,20012.133547,20012.17137144445
317.0,20012.133547,20012.17137144445
318.0,20012.133547,20012.17137144445
319.0,20012.133547,20012.17137144445
320.0,20012.133547,20012.17137144445
321.0,20012.133547,20012.17137144445
322.0,20012.133547,20012.17137144445
323.0,20012.133547,20012.17137144445
324.0,20012.133547,20012.17137144445
325.0,20012.133547,20012.17137144445
326.0,20012.133547,20012.17137144445
327.0,20012.133547,20012.17137144445
328.0,20012.133547,20012.17137144445
329.0,20012.133547,20012.17137144445
330.0,20012.133547,20012.17137144445
331.0,20012.133547,20012.17137144445
332.0,20012.133547,20012.17137144445
333.0,20012.133547,20012.17137144445
334.0,20012.133547,20012.17137144445
335.0,20012.133547,20012.17137144445
336.0,20012.133547,20012.17137144445
337.0,20012.133547,20012.17137144445
338.0,20012.133547,20012.17137144445
339.0,20012.133547,20012.17137144445
340.0,20012.133547,20012.17137144445
341.0,20012.133547,20012.17137144445
342.0,20012.133547,20012.17137144445
343.0,20012.133547,20012.17137144445
344.0,20012.133547,20012.17137144445
345.0,20012.133547,20012.17137144445
346.0,20012.133547,20012.17137144445
347.0,20012.133547,20012.17137144445
348.0,20012.133547,20012.17137144445
349.0,20012.133547,20012.17137144445
350.0,20012.133547,20012.17137144445
351.0,20012.133547,20012.17137144445
352.0,20012.133547,20012.17137144445
353.0,20012.133547,20012.17137144445
354.0,20012.133547,20012.17137144445
355.0,20012.133547,20012.17137144445
356.0,20012.133547,20012.17137144445
357.0,20012.133547,20012.17137144445
358.0,20012.133547,20012.17137144445
359.0,20012.133547,20012.17137144445
360.0,20012.133547,20012.17137144445
361.0,20012.133547,20012.17137144445
362.0,20012.133547,20012.17137144445
363.0,20012.133547,20012.17137144445
364.0,20012.133547,20012.17137144445
365.0,20012.133547,20012.17137144445
366.0,20012.133547,20012.17137144445
367.0,20012.133547,20012.17137144445
368.0,20012.133547,20012.17137144445
369.0,20012.133547,20012.17137144445
370.0,20012.133547,20012.17137144445
371.0,20012.133547,20012.17137144445
372.0,20012.133547,20012.17137144445
373.0,20012.133547,20012.17137144445
374.0,20012.133547,20012.17137144445
375.0,20012.133547,20012.17137144445
376.0,20012.133547,20012.17137144445
377.0,20012.133547,20012.17137144445
378.0,20012.133547,20012.17137144445
379.0,20012.133547,20012.17137144445
380.0,20012.133547,20012.17137144445
381.0,20012.133547,20012.17137144445
382.0,20012.133547,20012.17137144445
383.0,20012.133547,20012.17137144445
384.0,20012.133547,20012.17137144445
385.0,20012.133547,20012.17137144445
386.0,20012.133547,20012.17137144445
387.0,20012.133547,20012.17137144445
388.0,20012.133547,20012.17137144445
389.0,20012.133547,20012.17137144445
390.0,20012.133547,20012.17137144445
391.0,20012.133547,20012.17137144445
392.0,20012.133547,20012.17137144445
393.0,20012.133547,20012.17137144445
394.0,20012.133547,20012.17137144445
395.0,20012.133547,20012.17137144445
396.0,20012.133547,20012.17137144445
397.0,20012.133547,20012.17137144445
398.0,20012.133547,20012.17137144445
399.0,20012.133547,20012.17137144445
400.0,20012.133547,20012.17137144445
401.0,20012.133547,20012.17137144445
402.0,20012.133547,20012.17137144445
403.0,20012.133547,20012.17137144445
404.0,20012.133547,20012.17137144445
405.0,20012.133547,20012.17137144445
406.0,20012.133547,20012.17137144445
407.0,20012.133547,20012.17137144445
408.0,20012.133547,20012.17137144445
409.0,20012.133547,20012.17137144445
410.0,20012.133547,20012.17137144445
411.0,20012.133547,20012.17137144445
412.0,20012.133547,20012.17137144445
413.0,20012.133547,20012.17137144445
414.0,20012.133547,20012.17137144445
415.0,20012.133547,20012.17137144445
416.0,20012.133547,20012.17137144445
417.0,20012.133547,20012.17137144445
418.0,20012.133547,20012.17137144445
419.0,20012.133547,20012.17137144445
420.0,20012.133547,20012.17137144445
421.0,20012.133547,20012.17137144445
422.0,20012.133547,20012.17137144445
423.0,20012.133547,20012.17137144445
424.0,20012.133547,20012.17137144445
425.0,20012.133547,20012.17137144445
426.0,20012.133547,20012.17137144445
427.0,20012.133547,20012.17137144445
428.0,20012.133547,20012.17137144445
429.0,20012.133547,20012.17137144445
430.0,20012.133547,20012.17137144445
431.0,20012.133547,20012.17137144445
432.0,20012.133547,20012.17137144445
433.0,20012.133547,20012.17137144445
434.0,20012.133547,20012.17137144445
435.0,20012.133547,20012.17137144445
436.0,20012.133547,20012.17137144445
437.0,20012.133547,20012.17137144445
438.0,20012.133547,20012.17137144445
439.0,20012.133547,20012.17137144445
440.0,20012.133547,20012.17137144445
441.0,20012.133547,20012.17137144445
442.0,20012.133547,20012.17137144445
443.0,20012.133547,20012.17137144445
444.0,20012.133547,20012.17137144445
445.0,20012.133547,20012.17137144445
446.0,20012.133547,20012.17137144445
447.0,20012.133547,20012.17137144445
448.0,20012.133547,20012.17137144445
449.0,20012.133547,20012.17137144445
450.0,20012.133547,20012.17137144445
451.0,20012.133547,20012.17137144445
452.0,20012.133547,20012.17137144445
453.0,20012.133547,20012.17137144445
454.0,20012.133547,20012.17137144445
455.0,20012.133547,20012.17137144445
456.0,20012.133547,20012.17137144445
457.0,20012.133547,20012.17137144445
458.0,20012.133547,20012.17137144445
459.0,20012.133547,20012.17137144445
460.0,20012.133547,20012.17137144445
461.0,20012.133547,20012.17137144445
462.0,20012.133547,20012.17137144445
463.0,20012.133547,20012.17137144445
464.0,20012.133547,20012.17137144445
465.0,20012.133547,20012.17137144445
466.0,20012.133547,20012.17137144445
467.0,20012.133547,20012.17137144445
468.0,20012.133547,20012.17137144445
469.0,20012.133547,20012.17137144445
470.0,20012.133547,20012.17137144445
471.0,20012.133547,20012.17137144445
472.0,20012.133547,20012.17137144445
473.0,20012.133547,20012.17137144445
474.0,20012.133547,20012.17137144445
475.0,20012.133547,20012.17137144445
476.0,20012.133547,20012.17137144445
477.0,20012.133547,20012.17137144445
478.0,20012.133547,20012.17137144445
479.0,20012.133547,20012.17137144445
480.0,20012.133547,20012.17137144445
481.0,20012.133547,20012.17137144445
482.0,20012.133547,20012.17137144445
483.0,20012.133547,20012.17137144445
484.0,20012.133547,20012.17137144445
485.0,20012.133547,20012.17137144445
486.0,20012.133547,20012.17137144445
487.0,20012.133547,20012.17137144445
488.0,20012.133547,20012.17137144445
489.0,20012.133547,20012.17137144445
490.0,20012.133547,20012.17137144445
491.0,20012.133547,20012.17137144445
492.0,20012.133547,20012.17137144445
493.0,20012.133547,20012.17137144445
494.0,20012.133547,20012.17137144445
495.0,20012.133547,20012.17137144445
496.0,20012.133547,20012.17137144445
497.0,20012.133547,20012.17137144445
498.0,20012.133547,20012.17137144445
499.0,20012.133547,20012.17137144445
500.0,20012.133547,20012.17137144445
501.0,20012.133547,20012.17137144445
502.0,20012.133547,20012.17137144445
503.0,20012.133547,20012.17137144445
504.0,20012.133547,20012.17137144445
505.0,20012.133547,20012.17137144445
506.0,20012.133547,20012.17137144445
507.0,20012.133547,20012.17137144445
508.0,20012.133547,20012.17137144445
509.0,20012.133547,20012.17137144445
510.0,20012.133547,20012.17137144445
511.0,20012.133547,20012.17137144445
512.0,20012.133547,20012.17137144445
513.0,20012.133547,20012.17137144445
514.0,20012.133547,20012.17137144445
515.0,20012.133547,20012.17137144445
516.0,20012.133547,20012.17137144445
517.0,20012.133547,20012.17137144445
518.0,20012.133547,20012.17137144445
519.0,20012.133547,20012.17137144445
520.0,20012.133547,20012.17137144445
521.0,20012.133547,20012.17137144445
522.0,20012.133547,20012.17137144445
523.0,20012.133547,20012.17137144445
524.0,20012.133547,20012.17137144445
525.0,20012.133547,20012.17137144445
526.0,20012.133547,20012.17137144445
527.0,20012.133547,20012.17137144445
528.0,20012.133547,20012.17137144445
529.0,20012.133547,20012.17137144445
530.0,20012.133547,20012.17137144445
531.0,20012.133547,20012.17137144445
532.0,20012.133547,20012.17137144445
533.0,20012.133547,20012.17137144445
534.0,20012.133547,20012.17137144445
535.0,20012.133547,20012.17137144445
536.0,20012.133547,20012.17137144445
537.0,20012.133547,20012.17137144445
538.0,20012.133547,20012.17137144445
539.0,20012.133547,20012.17137144445
540.0,20012.133547,20012.17137144445
541.0,20012.133547,20012.17137144445
542.0,20012.133547,20012.17137144445
543.0,20012.133547,20012.17137144445
544.0,20012.133547,20012.17137144445
545.0,20012.133547,20012.17137144445
546.0,20012.133547,20012.17137144445
547.0,20012.133547,20012.17137144445
548.0,20012.133547,20012.17137144445
549.0,20012.133547,20012.17137144445
550.0,20012.133547,20012.17137144445
551.0,20012.133547,20012.17137144445
552.0,20012.133547,20012.17137144445
553.0,20012.133547,20012.17137144445
554.0,20012.133547,20012.17137144445
555.0,20012.133547,20012.17137144445
556.0,20012.133547,20012.17137144445
557.0,20012.133547,20012.17137144445
558.0,20012.133547,20012.17137144445
559.0,20012.133547,20012.17137144445
560.0,20012.133547,20012.17137144445
561.0,20012.133547,20012.17137144445
562.0,20012.133547,20012.17137144445
563.0,20012.133547,20012.17137144445
564.0,20012.133547,20012.17137144445
565.0,20012.133547,20012.17137144445
566.0,20012.133547,20012.17137144445
567.0,20012.133547,20012.17137144445
568.0,20012.133547,20012.17137144445
569.0,20012.133547,20012.17137144445
570.0,20012.133547,20012.17137144445
571.0,20012.133547,20012.17137144445
572.0,20012.133547,20012.17137144445
573.0,20012.133547,20012.17137144445
574.0,20012.133547,20012.17137144445
575.0,20012.133547,20012.17137144445
576.0,20012.133547,20012.17137144445
577.0,20012.133547,20012.17137144445
578.0,20012.133547,20012.17137144445
579.0,20012.133547,20012.17137144445
580.0,20012.133547,20012.17137144445
581.0,20012.133547,20012.17137144445
582.0,20012.133547,20012.17137144445
583.0,20012.133547,20012.17137144445
584.0,20012.133547,20012.17137144445
585.0,20012.133547,20012.17137144445
586.0,20012.133547,20012.17137144445
587.0,20012.133547,20012.17137144445
588.0,20012.133547,20012.17137144445
589.0,20012.133547,20012.17137144445
590.0,20012.133547,20012.17137144445
591.0,20012.133547,20012.17137144445
592.0,20012.133547,20012.17137144445
593.0,20012.133547,20012.17137144445
594.0,20012.133547,20012.17137144445
595.0,20012.133547,20012.17137144445
596.0,20012.133547,20012.17137144445
597.0,20012.133547,20012.17137144445
598.0,20012.133547,20012.17137144445
599.0,20012.133547,20012.17137144445
600.0,20012.133547,20012.17137144445
601.0,20012.133547,20012.17137144445
602.0,20012.133547,20012.17137144445
603.0,20012.133547,20012.17137144445
604.0,20012.133547,20012.17137144445
605.0,20012.133547,20012.17137144445
606.0,20012.133547,20012.17137144445
607.0,20012.133547,20012.17137144445
608.0,20012.133547,20012.17137144445
609.0,20012.133547,20012.17137144445
610.0,20012.133547,20012.17137144445
611.0,20012.133547,20012.17137144445
612.0,20012.133547,20012.17137144445
613.0,20012.133547,20012.17137144445
614.0,20012.133547,20012.17137144445
615.0,20012.133547,20012.17137144445
616.0,20012.133547,20012.17137144445
617.0,20012.133547,20012.17137144445
618.0,20012.133547,20012.17137144445
619.0,20012.133547,20012.17137144445
620.0,20012.133547,20012.17137144445
621.0,20012.133547,20012.17137144445
622.0,20012.133547,20012.17137144445
623.0,20012.133547,20012.17137144445
624.0,20012.133547,20012.17137144445
625.0,20012.133547,20012.17137144445
626.0,20012.133547,20012.17137144445
627.0,20012.133547,20012.17137144445
628.0,20012.133547,20012.17137144445
629.0,20012.133547,20012.17137144445
630.0,20012.133547,20012.17137144445
631.0,20012.133547,20012.17137144445
632.0,20012.133547,20012.17137144445
633.0,20012.133547,20012.17137144445
634.0,20012.133547,20012.17137144445
635.0,20012.133547,20012.17137144445
636.0,20012.133547,20012.17137144445
637.0,20012.133547,20012.17137144445
638.0,20012.133547,20012.17137144445
639.0,20012.133547,20012.17137144445
640.0,20012.133547,20012.17137144445
641.0,20012.133547,20012.17137144445
642.0,20012.133547,20012.17137144445
643.0,20012.133547,20012.17137144445
644.0,20012.133547,20012.17137144445
645.0,20012.133547,20012.17137144445
646.0,20012.133547,20012.17137144445
647.0,20012.133547,20012.17137144445
648.0,20012.133547,20012.17137144445
649.0,20012.133547,20012.17137144445
650.0,20012.133547,20012.17137144445
651.0,20012.133547,20012.17137144445
652.0,20012.133547,20012.17137144445
653.0,20012.133547,20012.17137144445
654.0,20012.133547,20012.17137144445
655.0,20012.133547,20012.17137144445
656.0,20012.133547,20012.17137144445
657.0,20012.133547,20012.17137144445
658.0,20012.133547,20012.17137144445
659.0,20012.133547,20012.17137144445
660.0,20012.133547,20012.17137144445
661.0,20012.133547,20012.17137144445
662.0,20012.133547,20012.17137144445
663.0,20012.133547,20012.17137144445
664.0,20012.133547,20012.17137144445
665.0,20012.133547,20012.17137144445
666.0,20012.133547,20012.17137144445
667.0,20012.133547,20012.17137144445
668.0,20012.133547,20012.17137144445
669.0,20012.133547,20012.17137144445
670.0,20012.133547,20012.17137144445
671.0,20012.133547,20012.17137144445
672.0,20012.133547,20012.17137144445
673.0,20012.133547,20012.17137144445
674.0,20012.133547,20012.17137144445
675.0,20012.133547,20012.17137144445
676.0,20012.133547,20012.17137144445
677.0,20012.133547,20012.17137144445
678.0,20012.133547,20012.17137144445
679.0,20012.133547,20012.17137144445
680.0,20012.133547,20012.17137144445
681.0,20012.133547,20012.17137144445
682.0,20012.133547,20012.17137144445
683.0,20012.133547,20012.17137144445
684.0,20012.133547,20012.17137144445
685.0,20012.133547,20012.17137144445
686.0,20012.133547,20012.17137144445
687.0,20012.133547,20012.17137144445
688.0,20012.133547,20012.17137144445
689.0,20012.133547,20012.17137144445
690.0,20012.133547,20012.17137144445
691.0,20012.133547,20012.17137144445
692.0,20012.133547,20012.17137144445
693.0,20012.133547,20012.17137144445
694.0,20012.133547,20012.17137144445
695.0,20012.133547,20012.17137144445
696.0,20012.133547,20012.17137144445
697.0,20012.133547,20012.17137144445
698.0,20012.133547,20012.17137144445
699.0,20012.133547,20012.17137144445
700.0,20012.133547,20012.17137144445
701.0,20012.133547,20012.17137144445
702.0,20012.133547,20012.17137144445
703.0,20012.133547,20012.17137144445
704.0,20012.133547,20012.17137144445
705.0,20012.133547,20012.17137144445
706.0,20012.133547,20012.17137144445
707.0,20012.133547,20012.17137144445
708.0,20012.133547,20012.17137144445
709.0,20012.133547,20012.17137144445
710.0,20012.133547,20012.17137144445
711.0,20012.133547,20012.17137144445
712.0,20012.133547,20012.17137144445
713.0,20012.133547,20012.17137144445
714.0,20012.133547,20012.17137144445
715.0,20012.133547,20012.17137144445
716.0,20012.133547,20012.17137144445
717.0,20012.133547,20012.17137144445
718.0,20012.133547,20012.17137144445
719.0,20012.133547,20012.17137144445
720.0,20012.133547,20012.17137144445
721.0,20012.133547,20012.17137144445
722.0,20012.133547,20012.17137144445
723.0,20012.133547,20012.17137144445
724.0,20012.133547,20012.17137144445
725.0,20012.133547,20012.17137144445
726.0,20012.133547,20012.17137144445
727.0,20012.133547,20012.17137144445
728.0,20012.133547,20012.17137144445
729.0,20012.133547,20012.17137144445
730.0,20012.133547,20012.17137144445
731.0,20012.133547,20012.17137144445
732.0,20012.133547,20012.17137144445
733.0,20012.133547,20012.17137144445
734.0,20012.133547,20012.17137144445
735.0,20012.133547,20012.17137144445
736.0,20012.133547,20012.17137144445
737.0,20012.133547,20012.17137144445
738.0,20012.133547,20012.17137144445
739.0,20012.133547,20012.17137144445
740.0,20012.133547,20012.17137144445
741.0,20012.133547,20012.17137144445
742.0,20012.133547,20012.17137144445
743.0,20012.133547,20012.17137144445
744.0,20012.133547,20012.17137144445
745.0,20012.133547,20012.17137144445
746.0,20012.133547,20012.17137144445
747.0,20012.133547,20012.17137144445
748.0,20012.133547,20012.17137144445
749.0,20012.133547,20012.17137144445
750.0,20012.133547,20012.17137144445
751.0,20012.133547,20012.17137144445
752.0,20012.133547,20012.17137144445
753.0,20012.133547,20012.17137144445
754.0,20012.133547,20012.17137144445
755.0,20012.133547,20012.17137144445
756.0,20012.133547,20012.17137144445
757.0,20012.133547,20012.17137144445
758.0,20012.133547,20012.17137144445
759.0,20012.133547,20012.17137144445
760.0,20012.133547,20012.17137144445
761.0,20012.133547,20012.17137144445
762.0,20012.133547,20012.17137144445
763.0,20012.133547,20012.17137144445
764.0,20012.133547,20012.17137144445
765.0,20012.133547,20012.17137144445
766.0,20012.133547,20012.17137144445
767.0,20012.133547,20012.17137144445
768.0,20012.133547,20012.17137144445
769.0,20012.133547,20012.17137144445
770.0,20012.133547,20012.17137144445
771.0,20012.133547,20012.17137144445
772.0,20012.133547,20012.17137144445
773.0,20012.133547,20012.17137144445
774.0,20012.133547,20012.17137144445
775.0,20012.133547,20012.17137144445
776.0,20012.133547,20012.17137144445
777.0,20012.133547,20012.17137144445
778.0,20012.133547,20012.17137144445
779.0,20012.133547,20012.17137144445
780.0,20012.133547,20012.17137144445
781.0,20012.133547,20012.17137144445
782.0,20012.133547,20012.17137144445
783.0,20012.133547,20012.17137144445
784.0,20012.133547,20012.17137144445
785.0,20012.133547,20012.17137144445
786.0,20012.133547,20012.17137144445
787.0,20012.133547,20012.17137144445
788.0,20012.133547,20012.17137144445
789.0,20012.133547,20012.17137144445
790.0,20012.133547,20012.17137144445
791.0,20012.133547,20012.17137144445
792.0,20012.133547,20012.17137144445
793.0,20012.133547,20012.17137144445
794.0,20012.133547,20012.17137144445
795.0,20012.133547,20012.17137144445
796.0,20012.133547,20012.17137144445
797.0,20012.133547,20012.17137144445
798.0,20012.133547,20012.17137144445
799.0,20012.133547,20012.17137144445
800.0,20012.133547,20012.17137144445
801.0,20012.133547,20012.17137144445
802.0,20012.133547,20012.17137144445
803.0,20012.133547,20012.17137144445
804.0,20012.133547,20012.17137144445
805.0,20012.133547,20012.17137144445
806.0,20012.133547,20012.17137144445
807.0,20012.133547,20012.17137144445
808.0,20012.133547,20012.17137144445
809.0,20012.133547,20012.17137144445
810.0,20012.133547,20012.17137144445
811.0,20012.133547,20012.17137144445
812.0,20012.133547,20012.17137144445
813.0,20012.133547,20012.17137144445
814.0,20012.133547,20012.17137144445
815.0,20012.133547,20012.17137144445
816.0,20012.133547,20012.17137144445
817.0,20012.133547,20012.17137144445
818.0,20012.133547,20012.17137144445
819.0,20012.133547,20012.17137144445
820.0,20012.133547,20012.17137144445
821.0,20012.133547,20012.17137144445
822.0,20012.133547,20012.17137144445
823.0,20012.133547,20012.17137144445
824.0,20012.133547,20012.17137144445
825.0,20012.133547,20012.17137144445
826.0,20012.133547,20012.17137144445
827.0,20012.133547,20012.17137144445
828.0,20012.133547,20012.17137144445
829.0,20012.133547,20012.17137144445
830.0,20012.133547,20012.17137144445
831.0,20012.133547,20012.17137144445
832.0,20012.133547,20012.17137144445
833.0,20012.133547,20012.17137144445
834.0,20012.133547,20012.17137144445
835.0,20012.133547,20012.17137144445
836.0,20012.133547,20012.17137144445
837.0,20012.133547,20012.17137144445
838.0,20012.133547,20012.17137144445
839.0,20012.133547,20012.17137144445
840.0,20012.133547,20012.17137144445
841.0,20012.133547,20012.17137144445
842.0,20012.133547,20012.17137144445
843.0,20012.133547,20012.17137144445
844.0,20012.133547,20012.17137144445
845.0,20012.133547,20012.17137144445
846.0,20012.133547,20012.17137144445
847.0,20012.133547,20012.17137144445
848.0,20012.133547,20012.17137144445
849.0,20012.133547,20012.17137144445
850.0,20012.133547,20012.17137144445
851.0,20012.133547,20012.17137144445
852.0,20012.133547,20012.17137144445
853.0,20012.133547,20012.17137144445
854.0,20012.133547,20012.17137144445
855.0,20012.133547,20012.17137144445
856.0,20012.133547,20012.17137144445
857.0,20012.133547,20012.17137144445
858.0,20012.133547,20012.17137144445
859.0,20012.133547,20012.17137144445
860.0,20012.133547,20012.17137144445
861.0,20012.133547,20012.17137144445
862.0,20012.133547,20012.17137144445
863.0,20012.133547,20012.17137144445
864.0,20012.133547,20012.17137144445
865.0,20012.133547,20012.17137144445
866.0,20012.133547,20012.17137144445
867.0,20012.133547,20012.17137144445
868.0,20012.133547,20012.17137144445
869.0,20012.133547,20012.17137144445
870.0,20012.133547,20012.17137144445
871.0,20012.133547,20012.17137144445
872.0,20012.133547,20012.17137144445
873.0,20012.133547,20012.17137144445
874.0,20012.133547,20012.17137144445
875.0,20012.133547,20012.17137144445
876.0,20012.133547,20012.17137144445
877.0,20012.133547,20012.17137144445
878.0,20012.133547,20012.17137144445
879.0,20012.133547,20012.17137144445
880.0,20012.133547,20012.17137144445
881.0,20012.133547,20012.17137144445
882.0,20012.133547,20012.17137144445
883.0,20012.133547,20012.17137144445
884.0,20012.133547,20012.17137144445
885.0,20012.133547,20012.17137144445
886.0,20012.133547,20012.17137144445
887.0,20012.133547,20012.17137144445
888.0,20012.133547,20012.17137144445
889.0,20012.133547,20012.17137144445
890.0,20012.133547,20012.17137144445
891.0,20012.133547,20012.17137144445
892.0,20012.133547,20012.17137144445
893.0,20012.133547,20012.17137144445
894.0,20012.133547,20012.17137144445
895.0,20012.133547,20012.17137144445
896.0,20012.133547,20012.17137144445
897.0,20012.133547,20012.17137144445
898.0,20012.133547,20012.17137144445
899.0,20012.133547,20012.17137144445
900.0,20012.133547,20012.17137144445
901.0,20012.133547,20012.17137144445
902.0,20012.133547,20012.17137144445
903.0,20012.133547,20012.17137144445
904.0,20012.133547,20012.17137144445
905.0,20012.133547,20012.17137144445
906.0,20012.133547,20012.17137144445
907.0,20012.133547,20012.17137144445
908.0,20012.133547,20012.17137144445
909.0,20012.133547,20012.17137144445
910.0,20012.133547,20012.17137144445
911.0,20012.133547,20012.17137144445
912.0,20012.133547,20012.17137144445
913.0,20012.133547,20012.17137144445
914.0,20012.133547,20012.17137144445
915.0,20012.133547,20012.17137144445
916.0,20012.133547,20012.17137144445
917.0,20012.133547,20012.17137144445
918.0,20012.133547,20012.17137144445
919.0,20012.133547,20012.17137144445
920.0,20012.133547,20012.17137144445
921.0,20012.133547,20012.17137144445
922.0,20012.133547,20012.17137144445
923.0,20012.133547,20012.17137144445
924.0,20012.133547,20012.17137144445
925.0,20012.133547,20012.17137144445
926.0,20012.133547,20012.17137144445
927.0,20012.133547,20012.17137144445
928.0,20012.133547,20012.17137144445
929.0,20012.133547,20012.17137144445
930.0,20012.133547,20012.17137144445
931.0,20012.133547,20012.17137144445
932.0,20012.133547,20012.17137144445
933.0,20012.133547,20012.17137144445
934.0,20012.133547,20012.17137144445
935.0,20012.133547,20012.17137144445
936.0,20012.133547,20012.17137144445
937.0,20012.133547,20012.17137144445
938.0,20012.133547,20012.17137144445
939.0,20012.133547,20012.17137144445
940.0,20012.133547,20012.17137144445
941.0,20012.133547,20012.17137144445
942.0,20012.133547,20012.17137144445
943.0,20012.133547,20012.17137144445
944.0,20012.133547,20012.17137144445
945.0,20012.133547,20012.17137144445
946.0,20012.133547,20012.17137144445
947.0,20012.133547,20012.17137144445
948.0,20012.133547,20012.17137144445
949.0,20012.133547,20012.17137144445
950.0,20012.133547,20012.17137144445
951.0,20012.133547,20012.17137144445
952.0,20012.133547,20012.17137144445
953.0,20012.133547,20012.17137144445
954.0,20012.133547,20012.17137144445
955.0,20012.133547,20012.17137144445
956.0,20012.133547,20012.17137144445
957.0,20012.133547,20012.17137144445
958.0,20012.133547,20012.17137144445
959.0,20012.133547,20012.17137144445
960.0,20012.133547,20012.17137144445
961.0,20012.133547,20012.17137144445
962.0,20012.133547,20012.17137144445
963.0,20012.133547,20012.17137144445
964.0,20012.133547,20012.17137144445
965.0,20012.133547,20012.17137144445
966.0,20012.133547,20012.17137144445
967.0,20012.133547,20012.17137144445
968.0,20012.133547,20012.17137144445
969.0,20012.133547,20012.17137144445
970.0,20012.133547,20012.17137144445
971.0,20012.133547,20012.17137144445
972.0,20012.133547,20012.17137144445
973.0,20012.133547,20012.17137144445
974.0,20012.133547,20012.17137144445
975.0,20012.133547,20012.17137144445
976.0,20012.133547,20012.17137144445
977.0,20012.133547,20012.17137144445
978.0,20012.133547,20012.17137144445
979.0,20012.133547,20012.17137144445
980.0,20012.133547,20012.17137144445
981.0,20012.133547,20012.17137144445
982.0,20012.133547,20012.17137144445
983.0,20012.133547,20012.17137144445
984.0,20012.133547,20012.17137144445
985.0,20012.133547,20012.17137144445
986.0,20012.133547,20012.17137144445
987.0,20012.133547,20012.17137144445
988.0,20012.133547,20012.17137144445
989.0,20012.133547,20012.17137144445
990.0,20012.133547,20012.17137144445
991.0,20012.133547,20012.17137144445
992.0,20012.133547,20012.17137144445
993.0,20012.133547,20012.17137144445
994.0,20012.133547,20012.17137144445
995.0,20012.133547,20012.17137144445
996.0,20012.133547,20012.17137144445
997.0,20012.133547,20012.17137144445
998.0,20012.133547,20012.17137144445
999.0,20012.133547,20012.17137144445
1000.0,20012.133547,20012.17137144445
1001.0,20012.133547,20012.17137144445
1002.0,20012.133547,20012.17137144445
1003.0,20012.133547,20012.17137144445
1004.0,20012.133547,20012.17137144445
1005.0,20012.133547,20012.17137144445
1006.0,20012.133547,20012.17137144445
1007.0,20012.133547,20012.17137144445
1008.0,20012.133547,20012.17137144445
1009.0,20012.133547,20012.17137144445
1010.0,20012.133547,20012.17137144445
1011.0,20012.133547,20012.17137144445
1012.0,20012.133547,20012.17137144445
1013.0,20012.133547,20012.17137144445
1014.0,20012.133547,20012.17137144445
1015.0,20012.133547,20012.17137144445
1016.0,20012.133547,20012.17137144445
1017.0,20012.133547,20012.17137144445
1018.0,20012.133547,20012.17137144445
1019.0,20012.133547,20012.17137144445
1020.0,20012.133547,20012.17137144445
1021.0,20012.133547,20012.17137144445
1022.0,20012.133547,20012.17137144445
1023.0,20012.133547,20012.17137144445
1024.0,20012.133547,20012.17137144445
1025.0,20012.133547,20012.17137144445
1026.0,20012.133547,20012.17137144445
1027.0,20012.133547,20012.17137144445
1028.0,20012.133547,20012.17137144445
1029.0,20012.133547,20012.17137144445
1030.0,20012.133547,20012.17137144445
1031.0,20012.133547,20012.17137144445
1032.0,20012.133547,20012.17137144445
1033.0,20012.133547,20012.17137144445
1034.0,20012.133547,20012.17137144445
1035.0,20012.133547,20012.17137144445
1036.0,20012.133547,20012.17137144445
1037.0,20012.133547,20012.17137144445
1038.0,20012.133547,20012.17137144445
1039.0,20012.133547,20012.17137144445
1040.0,20012.133547,20012.17137144445
1041.0,20012.133547,20012.17137144445
1042.0,20012.133547,20012.17137144445
1043.0,20012.133547,20012.17137144445
1044.0,20012.133547,20012.17137144445
1045.0,20012.133547,20012.17137144445
1046.0,20012.133547,20012.17137144445
1047.0,20012.133547,20012.17137144445
1048.0,20012.133547,20012.17137144445
1049.0,20012.133547,20012.17137144445
1050.0,20012.133547,20012.17137144445
1051.0,20012.133547,20012.17137144445
1052.0,20012.133547,20012.17137144445
1053.0,20012.133547,20012.17137144445
1054.0,20012.133547,20012.17137144445
1055.0,20012.133547,20012.17137144445
1056.0,20012.133547,20012.17137144445
1057.0,20012.133547,20012.17137144445
1058.0,20012.133547,20012.17137144445
1059.0,20012.133547,20012.17137144445
1060.0,20012.133547,20012.17137144445
1061.0,20012.133547,20012.17137144445
1062.0,20012.133547,20012.17137144445
1063.0,20012.133547,20012.17137144445
1064.0,20012.133547,20012.17137144445
1065.0,20012.133547,20012.17137144445
1066.0,20012.133547,20012.17137144445
1067.0,20012.133547,20012.17137144445
1068.0,20012.133547,20012.17137144445
1069.0,20012.133547,20012.17137144445
1070.0,20012.133547,20012.17137144445
1071.0,20012.133547,20012.17137144445
1072.0,20012.133547,20012.17137144445
1073.0,20012.133547,20012.17137144445
1074.0,20012.133547,20012.17137144445
1075.0,20012.133547,20012.17137144445
1076.0,20012.133547,20012.17137144445
1077.0,20012.133547,20012.17137144445
1078.0,20012.133547,20012.17137144445
1079.0,20012.133547,20012.17137144445
1080.0,20012.133547,20012.17137144445
1081.0,20012.133547,20012.17137144445
1082.0,20012.133547,20012.17137144445
1083.0,20012.133547,20012.17137144445
1084.0,20012.133547,20012.17137144445
1085.0,20012.133547,20012.17137144445
1086.0,20012.133547,20012.17137144445
1087.0,20012.133547,20012.17137144445
1088.0,20012.133547,20012.17137144445
1089.0,20012.133547,20012.17137144445
1090.0,20012.133547,20012.17137144445
1091.0,20012.133547,20012.17137144445
1092.0,20012.133547,20012.17137144445
1093.0,20012.133547,20012.17137144445
1094.0,20012.133547,20012.17137144445
1095.0,20012.133547,20012.17137144445
1096.0,20012.133547,20012.17137144445
1097.0,20012.133547,20012.17137144445
1098.0,20012.133547,20012.17137144445
1099.0,20012.133547,20012.17137144445
1100.0,20012.133547,20012.17137144445
1101.0,20012.133547,20012.17137144445
1102.0,20012.133547,20012.17137144445
1103.0,20012.133547,20012.17137144445
1104.0,20012.133547,20012.17137144445
1105.0,20012.133547,20012.17137144445
1106.0,20012.133547,20012.17137144445
1107.0,20012.133547,20012.17137144445
1108.0,20012.133547,20012.17137144445
1109.0,20012.133547,20012.17137144445
1110.0,20012.133547,20012.17137144445
1111.0,20012.133547,20012.17137144445
1112.0,20012.133547,20012.17137144445
1113.0,20012.133547,20012.17137144445
1114.0,20012.133547,20012.17137144445
1115.0,20012.133547,20012.17137144445
1116.0,20012.133547,20012.17137144445
1117.0,20012.133547,20012.17137144445
1118.0,20012.133547,20012.17137144445
1119.0,20012.133547,20012.17137144445
1120.0,20012.133547,20012.17137144445
1121.0,20012.133547,20012.17137144445
1122.0,20012.133547,20012.17137144445
1123.0,20012.133547,20012.17137144445
1124.0,20012.133547,20012.17137144445
1125.0,20012.133547,20012.17137144445
1126.0,20012.133547,20012.17137144445
1127.0,20012.133547,20012.17137144445
1128.0,20012.133547,20012.17137144445
1129.0,20012.133547,20012.17137144445
1130.0,20012.133547,20012.17137144445
1131.0,20012.133547,20012.17137144445
1132.0,20012.133547,20012.17137144445
1133.0,20012.133547,20012.17137144445
1134.0,20012.133547,20012.17137144445
1135.0,20012.133547,20012.17137144445
1136.0,20012.133547,20012.17137144445
1137.0,20012.133547,20012.17137144445
1138.0,20012.133547,20012.17137144445
1139.0,20012.133547,20012.17137144445
1140.0,20012.133547,20012.17137144445
1141.0,20012.133547,20012.17137144445
1142.0,20012.133547,20012.17137144445
1143.0,20012.133547,20012.17137144445
1144.0,20012.133547,20012.17137144445
1145.0,20012.133547,20012.17137144445
1146.0,20012.133547,20012.17137144445
1147.0,20012.133547,20012.17137144445
1148.0,20012.133547,20012.17137144445
1149.0,20012.133547,20012.17137144445
1150.0,20012.133547,20012.17137144445
1151.0,20012.133547,20012.17137144445
1152.0,20012.133547,20012.17137144445
1153.0,20012.133547,20012.17137144445
1154.0,20012.133547,20012.17137144445
1155.0,20012.133547,20012.17137144445
1156.0,20012.133547,20012.17137144445
1157.0,20012.133547,20012.17137144445
1158.0,20012.133547,20012.17137144445
1159.0,20012.133547,20012.17137144445
1160.0,20012.133547,20012.17137144445
1161.0,20012.133547,20012.17137144445
1162.0,20012.133547,20012.17137144445
1163.0,20012.133547,20012.17137144445
1164.0,20012.133547,20012.17137144445
1165.0,20012.133547,20012.17137144445
1166.0,20012.133547,20012.17137144445
1167.0,20012.133547,20012.17137144445
1168.0,20012.133547,20012.17137144445
1169.0,20012.133547,20012.17137144445
1170.0,20012.133547,20012.17137144445
1171.0,20012.133547,20012.17137144445
1172.0,20012.133547,20012.17137144445
1173.0,20012.133547,20012.17137144445
1174.0,20012.133547,20012.17137144445
1175.0,20012.133547,20012.17137144445
1176.0,20012.133547,20012.17137144445
1177.0,20012.133547,20012.17137144445
1178.0,20012.133547,20012.17137144445
1179.0,20012.133547,20012.17137144445
1180.0,20012.133547,20012.17137144445
1181.0,20012.133547,20012.17137144445
1182.0,20012.133547,20012.17137144445
1183.0,20012.133547,20012.17137144445
1184.0,20012.133547,20012.17137144445
1185.0,20012.133547,20012.17137144445
1186.0,20012.133547,20012.17137144445
1187.0,20012.133547,20012.17137144445
1188.0,20012.133547,20012.17137144445
1189.0,20012.133547,20012.17137144445
1190.0,20012.133547,20012.17137144445
1191.0,20012.133547,20012.17137144445
1192.0,20012.133547,20012.17137144445
1193.0,20012.133547,20012.17137144445
1194.0,20012.133547,20012.17137144445
1195.0,20012.133547,20012.17137144445
1196.0,20012.133547,20012.17137144445
1197.0,20012.133547,20012.17137144445
1198.0,20012.133547,20012.17137144445
1199.0,20012.133547,20012.17137144445
1200.0,20012.133547,20012.17137144445
1201.0,20012.133547,20012.17137144445
1202.0,20012.133547,20012.17137144445
1203.0,20012.133547,20012.17137144445
1204.0,20012.133547,20012.17137144445
1205.0,20012.133547,20012.17137144445
1206.0,20012.133547,20012.17137144445
1207.0,20012.133547,20012.17137144445
1208.0,20012.133547,20012.17137144445
1209.0,20012.133547,20012.17137144445
1210.0,20012.133547,20012.17137144445
1211.0,20012.133547,20012.17137144445
1212.0,20012.133547,20012.17137144445
1213.0,20012.133547,20012.17137144445
1214.0,20012.133547,20012.17137144445
1215.0,20012.133547,20012.17137144445
1216.0,20012.133547,20012.17137144445
1217.0,20012.133547,20012.17137144445
1218.0,20012.133547,20012.17137144445
1219.0,20012.133547,20012.17137144445
1220.0,20012.133547,20012.17137144445
1221.0,20012.133547,20012.17137144445
1222.0,20012.133547,20012.17137144445
1223.0,20012.133547,20012.17137144445
1224.0,20012.133547,20012.17137144445
1225.0,20012.133547,20012.17137144445
1226.0,20012.133547,20012.17137144445
1227.0,20012.133547,20012.17137144445
1228.0,20012.133547,20012.17137144445
1229.0,20012.133547,20012.17137144445
1230.0,20012.133547,20012.17137144445
1231.0,20012.133547,20012.17137144445
1232.0,20012.133547,20012.17137144445
1233.0,20012.133547,20012.17137144445
1234.0,20012.133547,20012.17137144445
1235.0,20012.133547,20012.17137144445
1236.0,20012.133547,20012.17137144445
1237.0,20012.133547,20012.17137144445
1238.0,20012.133547,20012.17137144445
1239.0,20012.133547,20012.17137144445
1240.0,20012.133547,20012.17137144445
1241.0,20012.133547,20012.17137144445
1242.0,20012.133547,20012.17137144445
1243.0,20012.133547,20012.17137144445
1244.0,20012.133547,20012.17137144445
1245.0,20012.133547,20012.17137144445
1246.0,20012.133547,20012.17137144445
1247.0,20012.133547,20012.17137144445
1248.0,20012.133547,20012.17137144445
1249.0,20012.133547,20012.17137144445
1250.0,20012.133547,20012.17137144445
1251.0,20012.133547,20012.17137144445
1252.0,20012.133547,20012.17137144445
1253.0,20012.133547,20012.17137144445
1254.0,20012.133547,20012.17137144445
1255.0,20012.133547,20012.17137144445
1256.0,20012.133547,20012.17137144445
1257.0,20012.133547,20012.17137144445
1258.0,20012.133547,20012.17137144445
1259.0,20012.133547,20012.17137144445
1260.0,20012.133547,20012.17137144445
1261.0,20012.133547,20012.17137144445
1262.0,20012.133547,20012.17137144445
1263.0,20012.133547,20012.17137144445
1264.0,20012.133547,20012.17137144445
1265.0,20012.133547,20012.17137144445
1266.0,20012.133547,20012.17137144445
1267.0,20012.133547,20012.17137144445
1268.0,20012.133547,20012.17137144445
1269.0,20012.133547,20012.17137144445
1270.0,20012.133547,20012.17137144445
1271.0,20012.133547,20012.17137144445
1272.0,20012.133547,20012.17137144445
1273.0,20012.133547,20012.17137144445
1274.0,20012.133547,20012.17137144445
1275.0,20012.133547,20012.17137144445
1276.0,20012.133547,20012.17137144445
1277.0,20012.133547,20012.17137144445
1278.0,20012.133547,20012.17137144445
1279.0,20012.133547,20012.17137144445
1280.0,20012.133547,20012.17137144445
1281.0,20012.133547,20012.17137144445
1282.0,20012.133547,20012.17137144445
1283.0,20012.133547,20012.17137144445
1284.0,20012.133547,20012.17137144445
1285.0,20012.133547,20012.17137144445
1286.0,20012.133547,20012.17137144445
1287.0,20012.133547,20012.17137144445
1288.0,20012.133547,20012.17137144445
1289.0,20012.133547,20012.17137144445
1290.0,20012.133547,20012.17137144445
1291.0,20012.133547,20012.17137144445
1292.0,20012.133547,20012.17137144445
1293.0,20012.133547,20012.17137144445
1294.0,20012.133547,20012.17137144445
1295.0,20012.133547,20012.17137144445
1296.0,20012.133547,20012.17137144445
1297.0,20012.133547,20012.17137144445
1298.0,20012.133547,20012.17137144445
1299.0,20012.133547,20012.17137144445
1300.0,20012.133547,20012.17137144445
1301.0,20012.133547,20012.17137144445
1302.0,20012.133547,20012.17137144445
1303.0,20012.133547,20012.17137144445
1304.0,20012.133547,20012.17137144445
1305.0,20012.133547,20012.17137144445
1306.0,20012.133547,20012.17137144445
1307.0,20012.133547,20012.17137144445
1308.0,20012.133547,20012.17137144445
1309.0,20012.133547,20012.17137144445
1310.0,20012.133547,20012.17137144445
1311.0,20012.133547,20012.17137144445
1312.0,20012.133547,20012.17137144445
1313.0,20012.133547,20012.17137144445
1314.0,20012.133547,20012.17137144445
1315.0,20012.133547,20012.17137144445
1316.0,20012.133547,20012.17137144445
1317.0,20012.133547,20012.17137144445
1318.0,20012.133547,20012.17137144445
1319.0,20012.133547,20012.17137144445
1320.0,20012.133547,20012.17137144445
1321.0,20012.133547,20012.17137144445
1322.0,20012.133547,20012.17137144445
1323.0,20012.133547,20012.17137144445
1324.0,20012.133547,20012.17137144445
1325.0,20012.133547,20012.17137144445
1326.0,20012.133547,20012.17137144445
1327.0,20012.133547,20012.17137144445
1328.0,20012.133547,20012.17137144445
1329.0,20012.133547,20012.17137144445
1330.0,20012.133547,20012.17137144445
1331.0,20012.133547,20012.17137144445
1332.0,20012.133547,20012.17137144445
1333.0,20012.133547,20012.17137144445
1334.0,20012.133547,20012.17137144445
1335.0,20012.133547,20012.17137144445
1336.0,20012.133547,20012.17137144445
1337.0,20012.133547,20012.17137144445
1338.0,20012.133547,20012.17137144445
1339.0,20012.133547,20012.17137144445
1340.0,20012.133547,20012.17137144445
1341.0,20012.133547,20012.17137144445
1342.0,20012.133547,20012.17137144445
1343.0,20012.133547,20012.17137144445
1344.0,20012.133547,20012.17137144445
1345.0,20012.133547,20012.17137144445
1346.0,20012.133547,20012.17137144445
1347.0,20012.133547,20012.17137144445
1348.0,20012.133547,20012.17137144445
1349.0,20012.133547,20012.17137144445
1350.0,20012.133547,20012.17137144445
1351.0,20012.133547,20012.17137144445
1352.0,20012.133547,20012.17137144445
1353.0,20012.133547,20012.17137144445
1354.0,20012.133547,20012.17137144445
1355.0,20012.133547,20012.17137144445
1356.0,20012.133547,20012.17137144445
1357.0,20012.133547,20012.17137144445
1358.0,20012.133547,20012.17137144445
1359.0,20012.133547,20012.17137144445
1360.0,20012.133547,20012.17137144445
1361.0,20012.133547,20012.17137144445
1362.0,20012.133547,20012.17137144445
1363.0,20012.133547,20012.17137144445
1364.0,20012.133547,20012.17137144445
1365.0,20012.133547,20012.17137144445
1366.0,20012.133547,20012.17137144445
1367.0,20012.133547,20012.17137144445
1368.0,20012.133547,20012.17137144445
1369.0,20012.133547,20012.17137144445
1370.0,20012.133547,20012.17137144445
1371.0,20012.133547,20012.17137144445
1372.0,20012.133547,20012.17137144445
1373.0,20012.133547,20012.17137144445
1374.0,20012.133547,20012.17137144445
1375.0,20012.133547,20012.17137144445
1376.0,20012.133547,20012.17137144445
1377.0,20012.133547,20012.17137144445
1378.0,20012.133547,20012.17137144445
1379.0,20012.133547,20012.17137144445
1380.0,20012.133547,20012.17137144445
1381.0,20012.133547,20012.17137144445
1382.0,20012.133547,20012.17137144445
1383.0,20012.133547,20012.17137144445
1384.0,20012.133547,20012.17137144445
1385.0,20012.133547,20012.17137144445
1386.0,20012.133547,20012.17137144445
1387.0,20012.133547,20012.17137144445
1388.0,20012.133547,20012.17137144445
1389.0,20012.133547,20012.17137144445
1390.0,20012.133547,20012.17137144445
1391.0,20012.133547,20012.17137144445
1392.0,20012.133547,20012.17137144445
1393.0,20012.133547,20012.17137144445
1394.0,20012.133547,20012.17137144445
1395.0,20012.133547,20012.17137144445
1396.0,20012.133547,20012.17137144445
1397.0,20012.133547,20012.17137144445
1398.0,20012.133547,20012.17137144445
1399.0,20012.133547,20012.17137144445
1400.0,20012.133547,20012.17137144445
1401.0,20012.133547,20012.17137144445
1402.0,20012.133547,20012.17137144445
1403.0,20012.133547,20012.17137144445
1404.0,20012.133547,20012.17137144445
1405.0,20012.133547,20012.17137144445
1406.0,20012.133547,20012.17137144445
1407.0,20012.133547,20012.17137144445
1408.0,20012.133547,20012.17137144445
1409.0,20012.133547,20012.17137144445
1410.0,20012.133547,20012.17137144445
1411.0,20012.133547,20012.17137144445
1412.0,20012.133547,20012.17137144445
1413.0,20012.133547,20012.17137144445
1414.0,20012.133547,20012.17137144445
1415.0,20012.133547,20012.17137144445
1416.0,20012.133547,20012.17137144445
1417.0,20012.133547,20012.17137144445
1418.0,20012.133547,20012.17137144445
1419.0,20012.133547,20012.17137144445
1420.0,20012.133547,20012.17137144445
1421.0,20012.133547,20012.17137144445
1422.0,20012.133547,20012.17137144445
1423.0,20012.133547,20012.17137144445
1424.0,20012.133547,20012.17137144445
1425.0,20012.133547,20012.17137144445
1426.0,20012.133547,20012.17137144445
1427.0,20012.133547,20012.17137144445
1428.0,20012.133547,20012.17137144445
1429.0,20012.133547,20012.17137144445
1430.0,20012.133547,20012.17137144445
1431.0,20012.133547,20012.17137144445
1432.0,20012.133547,20012.17137144445
1433.0,20012.133547,20012.17137144445
1434.0,20012.133547,20012.17137144445
1435.0,20012.133547,20012.17137144445
1436.0,20012.133547,20012.17137144445
1437.0,20012.133547,20012.17137144445
1438.0,20012.133547,20012.17137144445
1439.0,20012.133547,20012.17137144445
1440.0,20012.133547,20012.17137144445
1441.0,20012.133547,20012.17137144445
1442.0,20012.133547,20012.17137144445
1443.0,20012.133547,20012.17137144445
1444.0,20012.133547,20012.17137144445
1445.0,20012.133547,20012.17137144445
1446.0,20012.133547,20012.17137144445
1447.0,20012.133547,20012.17137144445
1448.0,20012.133547,20012.17137144445
1449.0,20012.133547,20012.17137144445
1450.0,20012.133547,20012.17137144445
1451.0,20012.133547,20012.17137144445
1452.0,20012.133547,20012.17137144445
1453.0,20012.133547,20012.17137144445
1454.0,20012.133547,20012.17137144445
1455.0,20012.133547,20012.17137144445
1456.0,20012.133547,20012.17137144445
1457.0,20012.133547,20012.17137144445
1458.0,20012.133547,20012.17137144445
1459.0,20012.133547,20012.17137144445
1460.0,20012.133547,20012.17137144445
1461.0,20012.133547,20012.17137144445
1462.0,20012.133547,20012.17137144445
1463.0,20012.133547,20012.17137144445
1464.0,20012.133547,20012.17137144445
1465.0,20012.133547,20012.17137144445
1466.0,20012.133547,20012.17137144445
1467.0,20012.133547,20012.17137144445
1468.0,20012.133547,20012.17137144445
1469.0,20012.133547,20012.17137144445
1470.0,20012.133547,20012.17137144445
1471.0,20012.133547,20012.17137144445
1472.0,20012.133547,20012.17137144445
1473.0,20012.133547,20012.17137144445
1474.0,20012.133547,20012.17137144445
1475.0,20012.133547,20012.17137144445
1476.0,20012.133547,20012.17137144445
1477.0,20012.133547,20012.17137144445
1478.0,20012.133547,20012.17137144445
1479.0,20012.133547,20012.17137144445
1480.0,20012.133547,20012.17137144445
1481.0,20012.133547,20012.17137144445
1482.0,20012.133547,20012.17137144445
1483.0,20012.133547,20012.17137144445
1484.0,20012.133547,20012.17137144445
1485.0,20012.133547,20012.17137144445
1486.0,20012.133547,20012.17137144445
1487.0,20012.133547,20012.17137144445
1488.0,20012.133547,20012.17137144445
1489.0,20012.133547,20012.17137144445
1490.0,20012.133547,20012.17137144445
1491.0,20012.133547,20012.17137144445
1492.0,20012.133547,20012.17137144445
1493.0,20012.133547,20012.17137144445
1494.0,20012.133547,20012.17137144445
1495.0,20012.133547,20012.17137144445
1496.0,20012.133547,20012.17137144445
1497.0,20012.133547,20012.17137144445
1498.0,20012.133547,20012.17137144445
1499.0,20012.133547,20012.17137144445
1500.0,20012.133547,20012.17137144445
1501.0,20012.133547,20012.17137144445
1502.0,20012.133547,20012.17137144445
1503.0,20012.133547,20012.17137144445
1504.0,20012.133547,20012.17137144445
1505.0,20012.133547,20012.17137144445
1506.0,20012.133547,20012.17137144445
1507.0,20012.133547,20012.17137144445
1508.0,20012.133547,20012.17137144445
1509.0,20012.133547,20012.17137144445
1510.0,20012.133547,20012.17137144445
1511.0,20012.133547,20012.17137144445
1512.0,20012.133547,20012.17137144445
1513.0,20012.133547,20012.17137144445
1514.0,20012.133547,20012.17137144445
1515.0,20012.133547,20012.17137144445
1516.0,20012.133547,20012.17137144445
1517.0,20012.133547,20012.17137144445
1518.0,20012.133547,20012.17137144445
1519.0,20012.133547,20012.17137144445
1520.0,20012.133547,20012.17137144445
1521.0,20012.133547,20012.17137144445
1522.0,20012.133547,20012.17137144445
1523.0,20012.133547,20012.17137144445
1524.0,20012.133547,20012.17137144445
1525.0,20012.133547,20012.17137144445
1526.0,20012.133547,20012.17137144445
1527.0,20012.133547,20012.17137144445
1528.0,20012.133547,20012.17137144445
1529.0,20012.133547,20012.17137144445
1530.0,20012.133547,20012.17137144445
1531.0,20012.133547,20012.17137144445
1532.0,20012.133547,20012.17137144445
1533.0,20012.133547,20012.17137144445
1534.0,20012.133547,20012.17137144445
1535.0,20012.133547,20012.17137144445
1536.0,20012.133547,20012.17137144445
1537.0,20012.133547,20012.17137144445
1538.0,20012.133547,20012.17137144445
1539.0,20012.133547,20012.17137144445
1540.0,20012.133547,20012.17137144445
1541.0,20012.133547,20012.17137144445
1542.0,20012.133547,20012.17137144445
1543.0,20012.133547,20012.17137144445
1544.0,20012.133547,20012.17137144445
1545.0,20012.133547,20012.17137144445
1546.0,20012.133547,20012.17137144445
1547.0,20012.133547,20012.17137144445
1548.0,20012.133547,20012.17137144445
1549.0,20012.133547,20012.17137144445
1550.0,20012.133547,20012.17137144445
1551.0,20012.133547,20012.17137144445
1552.0,20012.133547,20012.17137144445
1553.0,20012.133547,20012.17137144445
1554.0,20012.133547,20012.17137144445
1555.0,20012.133547,20012.17137144445
1556.0,20012.133547,20012.17137144445
1557.0,20012.133547,20012.17137144445
1558.0,20012.133547,20012.17137144445
1559.0,20012.133547,20012.17137144445
1560.0,20012.133547,20012.17137144445
1561.0,20012.133547,20012.17137144445
1562.0,20012.133547,20012.17137144445
1563.0,20012.133547,20012.17137144445
1564.0,20012.133547,20012.17137144445
1565.0,20012.133547,20012.17137144445
1566.0,20012.133547,20012.17137144445
1567.0,20012.133547,20012.17137144445
1568.0,20012.133547,20012.17137144445
1569.0,20012.133547,20012.17137144445
1570.0,20012.133547,20012.17137144445
1571.0,20012.133547,20012.17137144445
1572.0,20012.133547,20012.17137144445
1573.0,20012.133547,20012.17137144445
1574.0,20012.133547,20012.17137144445
1575.0,20012.133547,20012.17137144445
1576.0,20012.133547,20012.17137144445
1577.0,20012.133547,20012.17137144445
1578.0,20012.133547,20012.17137144445
1579.0,20012.133547,20012.17137144445
1580.0,20012.133547,20012.17137144445
1581.0,20012.133547,20012.17137144445
1582.0,20012.133547,20012.17137144445
1583.0,20012.133547,20012.17137144445
1584.0,20012.133547,20012.17137144445
1585.0,20012.133547,20012.17137144445
1586.0,20012.133547,20012.17137144445
1587.0,20012.133547,20012.17137144445
1588.0,20012.133547,20012.17137144445
1589.0,20012.133547,20012.17137144445
1590.0,20012.133547,20012.17137144445
1591.0,20012.133547,20012.17137144445
1592.0,20012.133547,20012.17137144445
1593.0,20012.133547,20012.17137144445
1594.0,20012.133547,20012.17137144445
1595.0,20012.133547,20012.17137144445
1596.0,20012.133547,20012.17137144445
1597.0,20012.133547,20012.17137144445
1598.0,20012.133547,20012.17137144445
1599.0,20012.133547,20012.17137144445
1600.0,20012.133547,20012.17137144445
1601.0,20012.133547,20012.17137144445
1602.0,20012.133547,20012.17137144445
1603.0,20012.133547,20012.17137144445
1604.0,20012.133547,20012.17137144445
1605.0,20012.133547,20012.17137144445
1606.0,20012.133547,20012.17137144445
1607.0,20012.133547,20012.17137144445
1608.0,20012.133547,20012.17137144445
1609.0,20012.133547,20012.17137144445
1610.0,20012.133547,20012.17137144445
1611.0,20012.133547,20012.17137144445
1612.0,20012.133547,20012.17137144445
1613.0,20012.133547,20012.17137144445
1614.0,20012.133547,20012.17137144445
1615.0,20012.133547,20012.17137144445
1616.0,20012.133547,20012.17137144445
1617.0,20012.133547,20012.17137144445
1618.0,20012.133547,20012.17137144445
1619.0,20012.133547,20012.17137144445
1620.0,20012.133547,20012.17137144445
1621.0,20012.133547,20012.17137144445
1622.0,20012.133547,20012.17137144445
1623.0,20012.133547,20012.17137144445
1624.0,20012.133547,20012.17137144445
1625.0,20012.133547,20012.17137144445
1626.0,20012.133547,20012.17137144445
1627.0,20012.133547,20012.17137144445
1628.0,20012.133547,20012.17137144445
1629.0,20012.133547,20012.17137144445
1630.0,20012.133547,20012.17137144445
1631.0,20012.133547,20012.17137144445
1632.0,20012.133547,20012.17137144445
1633.0,20012.133547,20012.17137144445
1634.0,20012.133547,20012.17137144445
1635.0,20012.133547,20012.17137144445
1636.0,20012.133547,20012.17137144445
1637.0,20012.133547,20012.17137144445
1638.0,20012.133547,20012.17137144445
1639.0,20012.133547,20012.17137144445
1640.0,20012.133547,20012.17137144445
1641.0,20012.133547,20012.17137144445
1642.0,20012.133547,20012.17137144445
1643.0,20012.133547,20012.17137144445
1644.0,20012.133547,20012.17137144445
1645.0,20012.133547,20012.17137144445
1646.0,20012.133547,20012.17137144445
1647.0,20012.133547,20012.17137144445
1648.0,20012.133547,20012.17137144445
1649.0,20012.133547,20012.17137144445
1650.0,20012.133547,20012.17137144445
1651.0,20012.133547,20012.17137144445
1652.0,20012.133547,20012.17137144445
1653.0,20012.133547,20012.17137144445
1654.0,20012.133547,20012.17137144445
1655.0,20012.133547,20012.17137144445
1656.0,20012.133547,20012.17137144445
1657.0,20012.133547,20012.17137144445
1658.0,20012.133547,20012.17137144445
1659.0,20012.133547,20012.17137144445
1660.0,20012.133547,20012.17137144445
1661.0,20012.133547,20012.17137144445
1662.0,20012.133547,20012.17137144445
1663.0,20012.133547,20012.17137144445
1664.0,20012.133547,20012.17137144445
1665.0,20012.133547,20012.17137144445
1666.0,20012.133547,20012.17137144445
1667.0,20012.133547,20012.17137144445
1668.0,20012.133547,20012.17137144445
1669.0,20012.133547,20012.17137144445
1670.0,20012.133547,20012.17137144445
1671.0,20012.133547,20012.17137144445
1672.0,20012.133547,20012.17137144445
1673.0,20012.133547,20012.17137144445
1674.0,20012.133547,20012.17137144445
1675.0,20012.133547,20012.17137144445
1676.0,20012.133547,20012.17137144445
1677.0,20012.133547,20012.17137144445
1678.0,20012.133547,20012.17137144445
1679.0,20012.133547,20012.17137144445
1680.0,20012.133547,20012.17137144445
1681.0,20012.133547,20012.17137144445
1682.0,20012.133547,20012.17137144445
1683.0,20012.133547,20012.17137144445
1684.0,20012.133547,20012.17137144445
1685.0,20012.133547,20012.17137144445
1686.0,20012.133547,20012.17137144445
1687.0,20012.133547,20012.17137144445
1688.0,20012.133547,20012.17137144445
1689.0,20012.133547,20012.17137144445
1690.0,20012.133547,20012.17137144445
1691.0,20012.133547,20012.17137144445
1692.0,20012.133547,20012.17137144445
1693.0,20012.133547,20012.17137144445
1694.0,20012.133547,20012.17137144445
1695.0,20012.133547,20012.17137144445
1696.0,20012.133547,20012.17137144445
1697.0,20012.133547,20012.17137144445
1698.0,20012.133547,20012.17137144445
1699.0,20012.133547,20012.17137144445
1700.0,20012.133547,20012.17137144445
1701.0,20012.133547,20012.17137144445
1702.0,20012.133547,20012.17137144445
1703.0,20012.133547,20012.17137144445
1704.0,20012.133547,20012.17137144445
1705.0,20012.133547,20012.17137144445
1706.0,20012.133547,20012.17137144445
1707.0,20012.133547,20012.17137144445
1708.0,20012.133547,20012.17137144445
1709.0,20012.133547,20012.17137144445
1710.0,20012.133547,20012.17137144445
1711.0,20012.133547,20012.17137144445
1712.0,20012.133547,20012.17137144445
1713.0,20012.133547,20012.17137144445
1714.0,20012.133547,20012.17137144445
1715.0,20012.133547,20012.17137144445
1716.0,20012.133547,20012.17137144445
1717.0,20012.133547,20012.17137144445
1718.0,20012.133547,20012.17137144445
1719.0,20012.133547,20012.17137144445
1720.0,20012.133547,20012.17137144445
1721.0,20012.133547,20012.17137144445
1722.0,20012.133547,20012.17137144445
1723.0,20012.133547,20012.17137144445
1724.0,20012.133547,20012.17137144445
1725.0,20012.133547,20012.17137144445
1726.0,20012.133547,20012.17137144445
1727.0,20012.133547,20012.17137144445
1728.0,20012.133547,20012.17137144445
1729.0,20012.133547,20012.17137144445
1730.0,20012.133547,20012.17137144445
1731.0,20012.133547,20012.17137144445
1732.0,20012.133547,20012.17137144445
1733.0,20012.133547,20012.17137144445
1734.0,20012.133547,20012.17137144445
1735.0,20012.133547,20012.17137144445
1736.0,20012.133547,20012.17137144445
1737.0,20012.133547,20012.17137144445
1738.0,20012.133547,20012.17137144445
1739.0,20012.133547,20012.17137144445
1740.0,20012.133547,20012.17137144445
1741.0,20012.133547,20012.17137144445
1742.0,20012.133547,20012.17137144445
1743.0,20012.133547,20012.17137144445
1744.0,20012.133547,20012.17137144445
1745.0,20012.133547,20012.17137144445
1746.0,20012.133547,20012.17137144445
1747.0,20012.133547,20012.17137144445
1748.0,20012.133547,20012.17137144445
1749.0,20012.133547,20012.17137144445
1750.0,20012.133547,20012.17137144445
1751.0,20012.133547,20012.17137144445
1752.0,20012.133547,20012.17137144445
1753.0,20012.133547,20012.17137144445
1754.0,20012.133547,20012.17137144445
1755.0,20012.133547,20012.17137144445
1756.0,20012.133547,20012.17137144445
1757.0,20012.133547,20012.17137144445
1758.0,20012.133547,20012.17137144445
1759.0,20012.133547,20012.17137144445
1760.0,20012.133547,20012.17137144445
1761.0,20012.133547,20012.17137144445
1762.0,20012.133547,20012.17137144445
1763.0,20012.133547,20012.17137144445
1764.0,20012.133547,20012.17137144445
1765.0,20012.133547,20012.17137144445
1766.0,20012.133547,20012.17137144445
1767.0,20012.133547,20012.17137144445
1768.0,20012.133547,20012.17137144445
1769.0,20012.133547,20012.17137144445
1770.0,20012.133547,20012.17137144445
1771.0,20012.133547,20012.17137144445
1772.0,20012.133547,20012.17137144445
1773.0,20012.133547,20012.17137144445
1774.0,20012.133547,20012.17137144445
1775.0,20012.133547,20012.17137144445
1776.0,20012.133547,20012.17137144445
1777.0,20012.133547,20012.17137144445
1778.0,20012.133547,20012.17137144445
1779.0,20012.133547,20012.17137144445
1780.0,20012.133547,20012.17137144445
1781.0,20012.133547,20012.17137144445
1782.0,20012.133547,20012.17137144445
1783.0,20012.133547,20012.17137144445
1784.0,20012.133547,20012.17137144445
1785.0,20012.133547,20012.17137144445
1786.0,20012.133547,20012.17137144445
1787.0,20012.133547,20012.17137144445
1788.0,20012.133547,20012.17137144445
1789.0,20012.133547,20012.17137144445
1790.0,20012.133547,20012.17137144445
1791.0,20012.133547,20012.17137144445
1792.0,20012.133547,20012.17137144445
1793.0,20012.133547,20012.17137144445
1794.0,20012.133547,20012.17137144445
1795.0,20012.133547,20012.17137144445
1796.0,20012.133547,20012.17137144445
1797.0,20012.133547,20012.17137144445
1798.0,20012.133547,20012.17137144445
1799.0,20012.133547,20012.17137144445
1800.0,20012.133547,20012.17137144445
1801.0,20012.133547,20012.17137144445
1802.0,20012.133547,20012.17137144445
1803.0,20012.133547,20012.17137144445
1804.0,20012.133547,20012.17137144445
1805.0,20012.133547,20012.17137144445
1806.0,20012.133547,20012.17137144445
1807.0,20012.133547,20012.17137144445
1808.0,20012.133547,20012.17137144445
1809.0,20012.133547,20012.17137144445
1810.0,20012.133547,20012.17137144445
1811.0,20012.133547,20012.17137144445
1812.0,20012.133547,20012.17137144445
1813.0,20012.133547,20012.17137144445
1814.0,20012.133547,20012.17137144445
1815.0,20012.133547,20012.17137144445
1816.0,20012.133547,20012.17137144445
1817.0,20012.133547,20012.17137144445
1818.0,20012.133547,20012.17137144445
1819.0,20012.133547,20012.17137144445
1820.0,20012.133547,20012.17137144445
1821.0,20012.133547,20012.17137144445
1822.0,20012.133547,20012.17137144445
1823.0,20012.133547,20012.17137144445
1824.0,20012.133547,20012.17137144445
1825.0,20012.133547,20012.17137144445
1826.0,20012.133547,20012.17137144445
1827.0,20012.133547,20012.17137144445
1828.0,20012.133547,20012.17137144445
1829.0,20012.133547,20012.17137144445
1830.0,20012.133547,20012.17137144445
1831.0,20012.133547,20012.17137144445
1832.0,20012.133547,20012.17137144445
1833.0,20012.133547,20012.17137144445
1834.0,20012.133547,20012.17137144445
1835.0,20012.133547,20012.17137144445
1836.0,20012.133547,20012.17137144445
1837.0,20012.133547,20012.17137144445
1838.0,20012.133547,20012.17137144445
1839.0,20012.133547,20012.17137144445
1840.0,20012.133547,20012.17137144445
1841.0,20012.133547,20012.17137144445
1842.0,20012.133547,20012.17137144445
1843.0,20012.133547,20012.17137144445
1844.0,20012.133547,20012.17137144445
1845.0,20012.133547,20012.17137144445
1846.0,20012.133547,20012.17137144445
1847.0,20012.133547,20012.17137144445
1848.0,20012.133547,20012.17137144445
1849.0,20012.133547,20012.17137144445
1850.0,20012.133547,20012.17137144445
1851.0,20012.133547,20012.17137144445
1852.0,20012.133547,20012.17137144445
1853.0,20012.133547,20012.17137144445
1854.0,20012.133547,20012.17137144445
1855.0,20012.133547,20012.17137144445
1856.0,20012.133547,20012.17137144445
1857.0,20012.133547,20012.17137144445
1858.0,20012.133547,20012.17137144445
1859.0,20012.133547,20012.17137144445
1860.0,20012.133547,20012.17137144445
1861.0,20012.133547,20012.17137144445
1862.0,20012.133547,20012.17137144445
1863.0,20012.133547,20012.17137144445
1864.0,20012.133547,20012.17137144445
1865.0,20012.133547,20012.17137144445
1866.0,20012.133547,20012.17137144445
1867.0,20012.133547,20012.17137144445
1868.0,20012.133547,20012.17137144445
1869.0,20012.133547,20012.17137144445
1870.0,20012.133547,20012.17137144445
1871.0,20012.133547,20012.17137144445
1872.0,20012.133547,20012.17137144445
1873.0,20012.133547,20012.17137144445
1874.0,20012.133547,20012.17137144445
1875.0,20012.133547,20012.17137144445
1876.0,20012.133547,20012.17137144445
1877.0,20012.133547,20012.17137144445
1878.0,20012.133547,20012.17137144445
1879.0,20012.133547,20012.17137144445
1880.0,20012.133547,20012.17137144445
1881.0,20012.133547,20012.17137144445
1882.0,20012.133547,20012.17137144445
1883.0,20012.133547,20012.17137144445
1884.0,20012.133547,20012.17137144445
1885.0,20012.133547,20012.17137144445
1886.0,20012.133547,20012.17137144445
1887.0,20012.133547,20012.17137144445
1888.0,20012.133547,20012.17137144445
1889.0,20012.133547,20012.17137144445
1890.0,20012.133547,20012.17137144445
1891.0,20012.133547,20012.17137144445
1892.0,20012.133547,20012.17137144445
1893.0,20012.133547,20012.17137144445
1894.0,20012.133547,20012.17137144445
1895.0,20012.133547,20012.17137144445
1896.0,20012.133547,20012.17137144445
1897.0,20012.133547,20012.17137144445
1898.0,20012.133547,20012.17137144445
1899.0,20012.133547,20012.17137144445
1900.0,20012.133547,20012.17137144445
1901.0,20012.133547,20012.17137144445
1902.0,20012.133547,20012.17137144445
1903.0,20012.133547,20012.17137144445
1904.0,20012.133547,20012.17137144445
1905.0,20012.133547,20012.17137144445
1906.0,20012.133547,20012.17137144445
1907.0,20012.133547,20012.17137144445
1908.0,20012.133547,20012.17137144445
1909.0,20012.133547,20012.17137144445
1910.0,20012.133547,20012.17137144445
1911.0,20012.133547,20012.17137144445
1912.0,20012.133547,20012.17137144445
1913.0,20012.133547,20012.17137144445
1914.0,20012.133547,20012.17137144445
1915.0,20012.133547,20012.17137144445
1916.0,20012.133547,20012.17137144445
1917.0,20012.133547,20012.17137144445
1918.0,20012.133547,20012.17137144445
1919.0,20012.133547,20012.17137144445
1920.0,20012.133547,20012.17137144445
1921.0,20012.133547,20012.17137144445
1922.0,20012.133547,20012.17137144445
1923.0,20012.133547,20012.17137144445
1924.0,20012.133547,20012.17137144445
1925.0,20012.133547,20012.17137144445
1926.0,20012.133547,20012.17137144445
1927.0,20012.133547,20012.17137144445
1928.0,20012.133547,20012.17137144445
1929.0,20012.133547,20012.17137144445
1930.0,20012.133547,20012.17137144445
1931.0,20012.133547,20012.17137144445
1932.0,20012.133547,20012.17137144445
1933.0,20012.133547,20012.17137144445
1934.0,20012.133547,20012.17137144445
1935.0,20012.133547,20012.17137144445
1936.0,20012.133547,20012.17137144445
1937.0,20012.133547,20012.17137144445
1938.0,20012.133547,20012.17137144445
1939.0,20012.133547,20012.17137144445
1940.0,20012.133547,20012.17137144445
1941.0,20012.133547,20012.17137144445
1942.0,20012.133547,20012.17137144445
1943.0,20012.133547,20012.17137144445
1944.0,20012.133547,20012.17137144445
1945.0,20012.133547,20012.17137144445
1946.0,20012.133547,20012.17137144445
1947.0,20012.133547,20012.17137144445
1948.0,20012.133547,20012.17137144445
1949.0,20012.133547,20012.17137144445
1950.0,20012.133547,20012.17137144445
1951.0,20012.133547,20012.17137144445
1952.0,20012.133547,20012.17137144445
1953.0,20012.133547,20012.17137144445
1954.0,20012.133547,20012.17137144445
1955.0,20012.133547,20012.17137144445
1956.0,20012.133547,20012.17137144445
1957.0,20012.133547,20012.17137144445
1958.0,20012.133547,20012.17137144445
1959.0,20012.133547,20012.17137144445
1960.0,20012.133547,20012.17137144445
1961.0,20012.133547,20012.17137144445
1962.0,20012.133547,20012.17137144445
1963.0,20012.133547,20012.17137144445
1964.0,20012.133547,20012.17137144445
1965.0,20012.133547,20012.17137144445
1966.0,20012.133547,20012.17137144445
1967.0,20012.133547,20012.17137144445
1968.0,20012.133547,20012.17137144445
1969.0,20012.133547,20012.17137144445
1970.0,20012.133547,20012.17137144445
1971.0,20012.133547,20012.17137144445
1972.0,20012.133547,20012.17137144445
1973.0,20012.133547,20012.17137144445
1974.0,20012.133547,20012.17137144445
1975.0,20012.133547,20012.17137144445
1976.0,20012.133547,20012.17137144445
1977.0,20012.133547,20012.17137144445
1978.0,20012.133547,20012.17137144445
1979.0,20012.133547,20012.17137144445
1980.0,20012.133547,20012.17137144445
1981.0,20012.133547,20012.17137144445
1982.0,20012.133547,20012.17137144445
1983.0,20012.133547,20012.17137144445
1984.0,20012.133547,20012.17137144445
1985.0,20012.133547,20012.17137144445
1986.0,20012.133547,20012.17137144445
1987.0,20012.133547,20012.17137144445
1988.0,20012.133547,20012.17137144445
1989.0,20012.133547,20012.17137144445
1990.0,20012.133547,20012.17137144445
1991.0,20012.133547,20012.17137144445
1992.0,20012.133547,20012.17137144445
1993.0,20012.133547,20012.17137144445
1994.0,20012.133547,20012.17137144445
1995.0,20012.133547,20012.17137144445
1996.0,20012.133547,20012.17137144445
1997.0,20012.133547,20012.17137144445
1998.0,20012.133547,20012.17137144445
1999.0,20012.133547,20012.17137144445
2000.0,20012.133547,20012.17137144445
2001.0,20012.133547,20012.17137144445
2002.0,20012.133547,20012.17137144445
2003.0,20012.133547,20012.17137144445
2004.0,20012.133547,20012.17137144445
2005.0,20012.133547,20012.17137144445
2006.0,20012.133547,20012.17137144445
2007.0,20012.133547,20012.17137144445
2008.0,20012.133547,20012.17137144445
2009.0,20012.133547,20012.17137144445
2010.0,20012.133547,20012.17137144445
2011.0,20012.133547,20012.17137144445
2012.0,20012.133547,20012.17137144445
2013.0,20012.133547,20012.17137144445
2014.0,20012.133547,20012.17137144445
2015.0,20012.133547,20012.17137144445
2016.0,20012.133547,20012.17137144445
2017.0,20012.133547,20012.17137144445
2018.0,20012.133547,20012.17137144445
2019.0,20012.133547,20012.17137144445
2020.0,20012.133547,20012.17137144445
2021.0,20012.133547,20012.17137144445
2022.0,20012.133547,20012.17137144445
2023.0,20012.133547,20012.17137144445
2024.0,20012.133547,20012.17137144445
2025.0,20012.133547,20012.17137144445
2026.0,20012.133547,20012.17137144445
2027.0,20012.133547,20012.17137144445
2028.0,20012.133547,20012.17137144445
2029.0,20012.133547,20012.17137144445
2030.0,20012.133547,20012.17137144445
2031.0,20012.133547,20012.17137144445
2032.0,20012.133547,20012.17137144445
2033.0,20012.133547,20012.17137144445
2034.0,20012.133547,20012.17137144445
2035.0,20012.133547,20012.17137144445
2036.0,20012.133547,20012.17137144445
2037.0,20012.133547,20012.17137144445
2038.0,20012.133547,20012.17137144445
2039.0,20012.133547,20012.17137144445
2040.0,20012.133547,20012.17137144445
2041.0,20012.133547,20012.17137144445
2042.0,20012.133547,20012.17137144445
2043.0,20012.133547,20012.17137144445
2044.0,20012.133547,20012.17137144445
2045.0,20012.133547,20012.17137144445
2046.0,20012.133547,20012.17137144445
2047.0,20012.133547,20012.17137144445
2048.0,20012.133547,20012.17137144445
2049.0,20012.133547,20012.17137144445
2050.0,20012.133547,20012.17137144445
2051.0,20012.133547,20012.17137144445
2052.0,20012.133547,20012.17137144445
2053.0,20012.133547,20012.17137144445
2054.0,20012.133547,20012.17137144445
2055.0,20012.133547,20012.17137144445
2056.0,20012.133547,20012.17137144445
2057.0,20012.133547,20012.17137144445
2058.0,20012.133547,20012.17137144445
2059.0,20012.133547,20012.17137144445
2060.0,20012.133547,20012.17137144445
2061.0,20012.133547,20012.17137144445
2062.0,20012.133547,20012.17137144445
2063.0,20012.133547,20012.17137144445
2064.0,20012.133547,20012.17137144445
2065.0,20012.133547,20012.17137144445
2066.0,20012.133547,20012.17137144445
2067.0,20012.133547,20012.17137144445
2068.0,20012.133547,20012.17137144445
2069.0,20012.133547,20012.17137144445
2070.0,20012.133547,20012.17137144445
2071.0,20012.133547,20012.17137144445
2072.0,20012.133547,20012.17137144445
2073.0,20012.133547,20012.17137144445
2074.0,20012.133547,20012.17137144445
2075.0,20012.133547,20012.17137144445
2076.0,20012.133547,20012.17137144445
2077.0,20012.133547,20012.17137144445
2078.0,20012.133547,20012.17137144445
2079.0,20012.133547,20012.17137144445
2080.0,20012.133547,20012.17137144445
2081.0,20012.133547,20012.17137144445
2082.0,20012.133547,20012.17137144445
2083.0,20012.133547,20012.17137144445
2084.0,20012.133547,20012.17137144445
2085.0,20012.133547,20012.17137144445
2086.0,20012.133547,20012.17137144445
2087.0,20012.133547,20012.17137144445
2088.0,20012.133547,20012.17137144445
2089.0,20012.133547,20012.17137144445
2090.0,20012.133547,20012.17137144445
2091.0,20012.133547,20012.17137144445
2092.0,20012.133547,20012.17137144445
2093.0,20012.133547,20012.17137144445
2094.0,20012.133547,20012.17137144445
2095.0,20012.133547,20012.17137144445
2096.0,20012.133547,20012.17137144445
2097.0,20012.133547,20012.17137144445
2098.0,20012.133547,20012.17137144445
2099.0,20012.133547,20012.17137144445
2100.0,20012.133547,20012.17137144445
2101.0,20012.133547,20012.17137144445
2102.0,20012.133547,20012.17137144445
2103.0,20012.133547,20012.17137144445
2104.0,20012.133547,20012.17137144445
2105.0,20012.133547,20012.17137144445
2106.0,20012.133547,20012.17137144445
2107.0,20012.133547,20012.17137144445
2108.0,20012.133547,20012.17137144445
2109.0,20012.133547,20012.17137144445
2110.0,20012.133547,20012.17137144445
2111.0,20012.133547,20012.17137144445
2112.0,20012.133547,20012.17137144445
2113.0,20012.133547,20012.17137144445
2114.0,20012.133547,20012.17137144445
2115.0,20012.133547,20012.17137144445
2116.0,20012.133547,20012.17137144445
2117.0,20012.133547,20012.17137144445
2118.0,20012.133547,20012.17137144445
2119.0,20012.133547,20012.17137144445
2120.0,20012.133547,20012.17137144445
2121.0,20012.133547,20012.17137144445
2122.0,20012.133547,20012.17137144445
2123.0,20012.133547,20012.17137144445
2124.0,20012.133547,20012.17137144445
2125.0,20012.133547,20012.17137144445
2126.0,20012.133547,20012.17137144445
2127.0,20012.133547,20012.17137144445
2128.0,20012.133547,20012.17137144445
2129.0,20012.133547,20012.17137144445
2130.0,20012.133547,20012.17137144445
2131.0,20012.133547,20012.17137144445
2132.0,20012.133547,20012.17137144445
2133.0,20012.133547,20012.17137144445
2134.0,20012.133547,20012.17137144445
2135.0,20012.133547,20012.17137144445
2136.0,20012.133547,20012.17137144445
2137.0,20012.133547,20012.17137144445
2138.0,20012.133547,20012.17137144445
2139.0,20012.133547,20012.17137144445
2140.0,20012.133547,20012.17137144445
2141.0,20012.133547,20012.17137144445
2142.0,20012.133547,20012.17137144445
2143.0,20012.133547,20012.17137144445
2144.0,20012.133547,20012.17137144445
2145.0,20012.133547,20012.17137144445
2146.0,20012.133547,20012.17137144445
2147.0,20012.133547,20012.17137144445
2148.0,20012.133547,20012.17137144445
2149.0,20012.133547,20012.17137144445
2150.0,20012.133547,20012.17137144445
2151.0,20012.133547,20012.17137144445
2152.0,20012.133547,20012.17137144445
2153.0,20012.133547,20012.17137144445
2154.0,20012.133547,20012.17137144445
2155.0,20012.133547,20012.17137144445
2156.0,20012.133547,20012.17137144445
2157.0,20012.133547,20012.17137144445
2158.0,20012.133547,20012.17137144445
2159.0,20012.133547,20012.17137144445
2160.0,20012.133547,20012.17137144445
2161.0,20012.133547,20012.17137144445
2162.0,20012.133547,20012.17137144445
2163.0,20012.133547,20012.17137144445
2164.0,20012.133547,20012.17137144445
2165.0,20012.133547,20012.17137144445
2166.0,20012.133547,20012.17137144445
2167.0,20012.133547,20012.17137144445
2168.0,20012.133547,20012.17137144445
2169.0,20012.133547,20012.17137144445
2170.0,20012.133547,20012.17137144445
2171.0,20012.133547,20012.17137144445
2172.0,20012.133547,20012.17137144445
2173.0,20012.133547,20012.17137144445
2174.0,20012.133547,20012.17137144445
2175.0,20012.133547,20012.17137144445
2176.0,20012.133547,20012.17137144445
2177.0,20012.133547,20012.17137144445
2178.0,20012.133547,20012.17137144445
2179.0,20012.133547,20012.17137144445
2180.0,20012.133547,20012.17137144445
2181.0,20012.133547,20012.17137144445
2182.0,20012.133547,20012.17137144445
2183.0,20012.133547,20012.17137144445
2184.0,20012.133547,20012.17137144445
2185.0,20012.133547,20012.17137144445
2186.0,20012.133547,20012.17137144445
2187.0,20012.133547,20012.17137144445
2188.0,20012.133547,20012.17137144445
2189.0,20012.133547,20012.17137144445
2190.0,20012.133547,20012.17137144445
2191.0,20012.133547,20012.17137144445
2192.0,20012.133547,20012.17137144445
2193.0,20012.133547,20012.17137144445
2194.0,20012.133547,20012.17137144445
2195.0,20012.133547,20012.17137144445
2196.0,20012.133547,20012.17137144445
2197.0,20012.133547,20012.17137144445
2198.0,20012.133547,20012.17137144445
2199.0,20012.133547,20012.17137144445
2200.0,20012.133547,20012.17137144445
2201.0,20012.133547,20012.17137144445
2202.0,20012.133547,20012.17137144445
2203.0,20012.133547,20012.17137144445
2204.0,20012.133547,20012.17137144445
2205.0,20012.133547,20012.17137144445
2206.0,20012.133547,20012.17137144445
2207.0,20012.133547,20012.17137144445
2208.0,20012.133547,20012.17137144445
2209.0,20012.133547,20012.17137144445
2210.0,20012.133547,20012.17137144445
2211.0,20012.133547,20012.17137144445
2212.0,20012.133547,20012.17137144445
2213.0,20012.133547,20012.17137144445
2214.0,20012.133547,20012.17137144445
2215.0,20012.133547,20012.17137144445
2216.0,20012.133547,20012.17137144445
2217.0,20012.133547,20012.17137144445
2218.0,20012.133547,20012.17137144445
2219.0,20012.133547,20012.17137144445
2220.0,20012.133547,20012.17137144445
2221.0,20012.133547,20012.17137144445
2222.0,20012.133547,20012.17137144445
2223.0,20012.133547,20012.17137144445
2224.0,20012.133547,20012.17137144445
2225.0,20012.133547,20012.17137144445
2226.0,20012.133547,20012.17137144445
2227.0,20012.133547,20012.17137144445
2228.0,20012.133547,20012.17137144445
2229.0,20012.133547,20012.17137144445
2230.0,20012.133547,20012.17137144445
2231.0,20012.133547,20012.17137144445
2232.0,20012.133547,20012.17137144445
2233.0,20012.133547,20012.17137144445
2234.0,20012.133547,20012.17137144445
2235.0,20012.133547,20012.17137144445
2236.0,20012.133547,20012.17137144445
2237.0,20012.133547,20012.17137144445
2238.0,20012.133547,20012.17137144445
2239.0,20012.133547,20012.17137144445
2240.0,20012.133547,20012.17137144445
2241.0,20012.133547,20012.17137144445
2242.0,20012.133547,20012.17137144445
2243.0,20012.133547,20012.17137144445
2244.0,20012.133547,20012.17137144445
2245.0,20012.133547,20012.17137144445
2246.0,20012.133547,20012.17137144445
2247.0,20012.133547,20012.17137144445
2248.0,20012.133547,20012.17137144445
2249.0,20012.133547,20012.17137144445
2250.0,20012.133547,20012.17137144445
2251.0,20012.133547,20012.17137144445
2252.0,20012.133547,20012.17137144445
2253.0,20012.133547,20012.17137144445
2254.0,20012.133547,20012.17137144445
2255.0,20012.133547,20012.17137144445
2256.0,20012.133547,20012.17137144445
2257.0,20012.133547,20012.17137144445
2258.0,20012.133547,20012.17137144445
2259.0,20012.133547,20012.17137144445
2260.0,20012.133547,20012.17137144445
2261.0,20012.133547,20012.17137144445
2262.0,20012.133547,20012.17137144445
2263.0,20012.133547,20012.17137144445
2264.0,20012.133547,20012.17137144445
2265.0,20012.133547,20012.17137144445
2266.0,20012.133547,20012.17137144445
2267.0,20012.133547,20012.17137144445
2268.0,20012.133547,20012.17137144445
2269.0,20012.133547,20012.17137144445
2270.0,20012.133547,20012.17137144445
2271.0,20012.133547,20012.17137144445
2272.0,20012.133547,20012.17137144445
2273.0,20012.133547,20012.17137144445
2274.0,20012.133547,20012.17137144445
2275.0,20012.133547,20012.17137144445
2276.0,20012.133547,20012.17137144445
2277.0,20012.133547,20012.17137144445
2278.0,20012.133547,20012.17137144445
2279.0,20012.133547,20012.17137144445
2280.0,20012.133547,20012.17137144445
2281.0,20012.133547,20012.17137144445
2282.0,20012.133547,20012.17137144445
2283.0,20012.133547,20012.17137144445
2284.0,20012.133547,20012.17137144445
2285.0,20012.133547,20012.17137144445
2286.0,20012.133547,20012.17137144445
2287.0,20012.133547,20012.17137144445
2288.0,20012.133547,20012.17137144445
2289.0,20012.133547,20012.17137144445
2290.0,20012.133547,20012.17137144445
2291.0,20012.133547,20012.17137144445
2292.0,20012.133547,20012.17137144445
2293.0,20012.133547,20012.17137144445
2294.0,20012.133547,20012.17137144445
2295.0,20012.133547,20012.17137144445
2296.0,20012.133547,20012.17137144445
2297.0,20012.133547,20012.17137144445
2298.0,20012.133547,20012.17137144445
2299.0,20012.133547,20012.17137144445
2300.0,20012.133547,20012.17137144445
2301.0,20012.133547,20012.17137144445
2302.0,20012.133547,20012.17137144445
2303.0,20012.133547,20012.17137144445
2304.0,20012.133547,20012.17137144445
2305.0,20012.133547,20012.17137144445
2306.0,20012.133547,20012.17137144445
2307.0,20012.133547,20012.17137144445
2308.0,20012.133547,20012.17137144445
2309.0,20012.133547,20012.17137144445
2310.0,20012.133547,20012.17137144445
2311.0,20012.133547,20012.17137144445
2312.0,20012.133547,20012.17137144445
2313.0,20012.133547,20012.17137144445
2314.0,20012.133547,20012.17137144445
2315.0,20012.133547,20012.17137144445
2316.0,20012.133547,20012.17137144445
2317.0,20012.133547,20012.17137144445
2318.0,20012.133547,20012.17137144445
2319.0,20012.133547,20012.17137144445
2320.0,20012.133547,20012.17137144445
2321.0,20012.133547,20012.17137144445
2322.0,20012.133547,20012.17137144445
2323.0,20012.133547,20012.17137144445
2324.0,20012.133547,20012.17137144445
2325.0,20012.133547,20012.17137144445
2326.0,20012.133547,20012.17137144445
2327.0,20012.133547,20012.17137144445
2328.0,20012.133547,20012.17137144445
2329.0,20012.133547,20012.17137144445
2330.0,20012.133547,20012.17137144445
2331.0,20012.133547,20012.17137144445
2332.0,20012.133547,20012.17137144445
2333.0,20012.133547,20012.17137144445
2334.0,20012.133547,20012.17137144445
2335.0,20012.133547,20012.17137144445
2336.0,20012.133547,20012.17137144445
2337.0,20012.133547,20012.17137144445
2338.0,20012.133547,20012.17137144445
2339.0,20012.133547,20012.17137144445
2340.0,20012.133547,20012.17137144445
2341.0,20012.133547,20012.17137144445
2342.0,20012.133547,20012.17137144445
2343.0,20012.133547,20012.17137144445
2344.0,20012.133547,20012.17137144445
2345.0,20012.133547,20012.17137144445
2346.0,20012.133547,20012.17137144445
2347.0,20012.133547,20012.17137144445
2348.0,20012.133547,20012.17137144445
2349.0,20012.133547,20012.17137144445
2350.0,20012.133547,20012.17137144445
2351.0,20012.133547,20012.17137144445
2352.0,20012.133547,20012.17137144445
2353.0,20012.133547,20012.17137144445
2354.0,20012.133547,20012.17137144445
2355.0,20012.133547,20012.17137144445
2356.0,20012.133547,20012.17137144445
2357.0,20012.133547,20012.17137144445
2358.0,20012.133547,20012.17137144445
2359.0,20012.133547,20012.17137144445
2360.0,20012.133547,20012.17137144445
2361.0,20012.133547,20012.17137144445
2362.0,20012.133547,20012.17137144445
2363.0,20012.133547,20012.17137144445
2364.0,20012.133547,20012.17137144445
2365.0,20012.133547,20012.17137144445
2366.0,20012.133547,20012.17137144445
2367.0,20012.133547,20012.17137144445
2368.0,20012.133547,20012.17137144445
2369.0,20012.133547,20012.17137144445
2370.0,20012.133547,20012.17137144445
2371.0,20012.133547,20012.17137144445
2372.0,20012.133547,20012.17137144445
2373.0,20012.133547,20012.17137144445
2374.0,20012.133547,20012.17137144445
2375.0,20012.133547,20012.17137144445
2376.0,20012.133547,20012.17137144445
2377.0,20012.133547,20012.17137144445
2378.0,20012.133547,20012.17137144445
2379.0,20012.133547,20012.17137144445
2380.0,20012.133547,20012.17137144445
2381.0,20012.133547,20012.17137144445
2382.0,20012.133547,20012.17137144445
2383.0,20012.133547,20012.17137144445
2384.0,20012.133547,20012.17137144445
2385.0,20012.133547,20012.17137144445
2386.0,20012.133547,20012.17137144445
2387.0,20012.133547,20012.17137144445
2388.0,20012.133547,20012.17137144445
2389.0,20012.133547,20012.17137144445
2390.0,20012.133547,20012.17137144445
2391.0,20012.133547,20012.17137144445
2392.0,20012.133547,20012.17137144445
2393.0,20012.133547,20012.17137144445
2394.0,20012.133547,20012.17137144445
2395.0,20012.133547,20012.17137144445
2396.0,20012.133547,20012.17137144445
2397.0,20012.133547,20012.17137144445
2398.0,20012.133547,20012.17137144445
2399.0,20012.133547,20012.17137144445
2400.0,20012.133547,20012.17137144445
2401.0,20012.133547,20012.17137144445
2402.0,20012.133547,20012.17137144445
2403.0,20012.133547,20012.17137144445
2404.0,20012.133547,20012.17137144445
2405.0,20012.133547,20012.17137144445
2406.0,20012.133547,20012.17137144445
2407.0,20012.133547,20012.17137144445
2408.0,20012.133547,20012.17137144445
2409.0,20012.133547,20012.17137144445
2410.0,20012.133547,20012.17137144445
2411.0,20012.133547,20012.17137144445
2412.0,20012.133547,20012.17137144445
2413.0,20012.133547,20012.17137144445
2414.0,20012.133547,20012.17137144445
2415.0,20012.133547,20012.17137144445
2416.0,20012.133547,20012.17137144445
2417.0,20012.133547,20012.17137144445
2418.0,20012.133547,20012.17137144445
2419.0,20012.133547,20012.17137144445
2420.0,20012.133547,20012.17137144445
2421.0,20012.133547,20012.17137144445
2422.0,20012.133547,20012.17137144445
2423.0,20012.133547,20012.17137144445
2424.0,20012.133547,20012.17137144445
2425.0,20012.133547,20012.17137144445
2426.0,20012.133547,20012.17137144445
2427.0,20012.133547,20012.17137144445
2428.0,20012.133547,20012.17137144445
2429.0,20012.133547,20012.17137144445
2430.0,20012.133547,20012.17137144445
2431.0,20012.133547,20012.17137144445
2432.0,20012.133547,20012.17137144445
2433.0,20012.133547,20012.17137144445
2434.0,20012.133547,20012.17137144445
2435.0,20012.133547,20012.17137144445
2436.0,20012.133547,20012.17137144445
2437.0,20012.133547,20012.17137144445
2438.0,20012.133547,20012.17137144445
2439.0,20012.133547,20012.17137144445
2440.0,20012.133547,20012.17137144445
2441.0,20012.133547,20012.17137144445
2442.0,20012.133547,20012.17137144445
2443.0,20012.133547,20012.17137144445
2444.0,20012.133547,20012.17137144445
2445.0,20012.133547,20012.17137144445
2446.0,20012.133547,20012.17137144445
2447.0,20012.133547,20012.17137144445
2448.0,20012.133547,20012.17137144445
2449.0,20012.133547,20012.17137144445
2450.0,20012.133547,20012.17137144445
2451.0,20012.133547,20012.17137144445
2452.0,20012.133547,20012.17137144445
2453.0,20012.133547,20012.17137144445
2454.0,20012.133547,20012.17137144445
2455.0,20012.133547,20012.17137144445
2456.0,20012.133547,20012.17137144445
2457.0,20012.133547,20012.17137144445
2458.0,20012.133547,20012.17137144445
2459.0,20012.133547,20012.17137144445
2460.0,20012.133547,20012.17137144445
2461.0,20012.133547,20012.17137144445
2462.0,20012.133547,20012.17137144445
2463.0,20012.133547,20012.17137144445
2464.0,20012.133547,20012.17137144445
2465.0,20012.133547,20012.17137144445
2466.0,20012.133547,20012.17137144445
2467.0,20012.133547,20012.17137144445
2468.0,20012.133547,20012.17137144445
2469.0,20012.133547,20012.17137144445
2470.0,20012.133547,20012.17137144445
2471.0,20012.133547,20012.17137144445
2472.0,20012.133547,20012.17137144445
2473.0,20012.133547,20012.17137144445
2474.0,20012.133547,20012.17137144445
2475.0,20012.133547,20012.17137144445
2476.0,20012.133547,20012.17137144445
2477.0,20012.133547,20012.17137144445
2478.0,20012.133547,20012.17137144445
2479.0,20012.133547,20012.17137144445
2480.0,20012.133547,20012.17137144445
2481.0,20012.133547,20012.17137144445
2482.0,20012.133547,20012.17137144445
2483.0,20012.133547,20012.17137144445
2484.0,20012.133547,20012.17137144445
2485.0,20012.133547,20012.17137144445
2486.0,20012.133547,20012.17137144445
2487.0,20012.133547,20012.17137144445
2488.0,20012.133547,20012.17137144445
2489.0,20012.133547,20012.17137144445
2490.0,20012.133547,20012.17137144445
2491.0,20012.133547,20012.17137144445
2492.0,20012.133547,20012.17137144445
2493.0,20012.133547,20012.17137144445
2494.0,20012.133547,20012.17137144445
2495.0,20012.133547,20012.17137144445
2496.0,20012.133547,20012.17137144445
2497.0,20012.133547,20012.17137144445
2498.0,20012.133547,20012.17137144445
2499.0,20012.133547,20012.17137144445
2500.0,20012.133547,20012.17137144445
2501.0,20012.133547,20012.17137144445
2502.0,20012.133547,20012.17137144445
2503.0,20012.133547,20012.17137144445
2504.0,20012.133547,20012.17137144445
2505.0,20012.133547,20012.17137144445
2506.0,20012.133547,20012.17137144445
2507.0,20012.133547,20012.17137144445
2508.0,20012.133547,20012.17137144445
2509.0,20012.133547,20012.17137144445
2510.0,20012.133547,20012.17137144445
2511.0,20012.133547,20012.17137144445
2512.0,20012.133547,20012.17137144445
2513.0,20012.133547,20012.17137144445
2514.0,20012.133547,20012.17137144445
2515.0,20012.133547,20012.17137144445
2516.0,20012.133547,20012.17137144445
2517.0,20012.133547,20012.17137144445
2518.0,20012.133547,20012.17137144445
2519.0,20012.133547,20012.17137144445
2520.0,20012.133547,20012.17137144445
2521.0,20012.133547,20012.17137144445
2522.0,20012.133547,20012.17137144445
2523.0,20012.133547,20012.17137144445
2524.0,20012.133547,20012.17137144445
2525.0,20012.133547,20012.17137144445
2526.0,20012.133547,20012.17137144445
2527.0,20012.133547,20012.17137144445
2528.0,20012.133547,20012.17137144445
2529.0,20012.133547,20012.17137144445
2530.0,20012.133547,20012.17137144445
2531.0,20012.133547,20012.17137144445
2532.0,20012.133547,20012.17137144445
2533.0,20012.133547,20012.17137144445
2534.0,20012.133547,20012.17137144445
2535.0,20012.133547,20012.17137144445
2536.0,20012.133547,20012.17137144445
2537.0,20012.133547,20012.17137144445
2538.0,20012.133547,20012.17137144445
2539.0,20012.133547,20012.17137144445
2540.0,20012.133547,20012.17137144445
2541.0,20012.133547,20012.17137144445
2542.0,20012.133547,20012.17137144445
2543.0,20012.133547,20012.17137144445
2544.0,20012.133547,20012.17137144445
2545.0,20012.133547,20012.17137144445
2546.0,20012.133547,20012.17137144445
2547.0,20012.133547,20012.17137144445
2548.0,20012.133547,20012.17137144445
2549.0,20012.133547,20012.17137144445
2550.0,20012.133547,20012.17137144445
2551.0,20012.133547,20012.17137144445
2552.0,20012.133547,20012.17137144445
2553.0,20012.133547,20012.17137144445
2554.0,20012.133547,20012.17137144445
2555.0,20012.133547,20012.17137144445
2556.0,20012.133547,20012.17137144445
2557.0,20012.133547,20012.17137144445
2558.0,20012.133547,20012.17137144445
2559.0,20012.133547,20012.17137144445
2560.0,20012.133547,20012.17137144445
2561.0,20012.133547,20012.17137144445
2562.0,20012.133547,20012.17137144445
2563.0,20012.133547,20012.17137144445
2564.0,20012.133547,20012.17137144445
2565.0,20012.133547,20012.17137144445
2566.0,20012.133547,20012.17137144445
2567.0,20012.133547,20012.17137144445
2568.0,20012.133547,20012.17137144445
2569.0,20012.133547,20012.17137144445
2570.0,20012.133547,20012.17137144445
2571.0,20012.133547,20012.17137144445
2572.0,20012.133547,20012.17137144445
2573.0,20012.133547,20012.17137144445
2574.0,20012.133547,20012.17137144445
2575.0,20012.133547,20012.17137144445
2576.0,20012.133547,20012.17137144445
2577.0,20012.133547,20012.17137144445
2578.0,20012.133547,20012.17137144445
2579.0,20012.133547,20012.17137144445
2580.0,20012.133547,20012.17137144445
2581.0,20012.133547,20012.17137144445
2582.0,20012.133547,20012.17137144445
2583.0,20012.133547,20012.17137144445
2584.0,20012.133547,20012.17137144445
2585.0,20012.133547,20012.17137144445
2586.0,20012.133547,20012.17137144445
2587.0,20012.133547,20012.17137144445
2588.0,20012.133547,20012.17137144445
2589.0,20012.133547,20012.17137144445
2590.0,20012.133547,20012.17137144445
2591.0,20012.133547,20012.17137144445
2592.0,20012.133547,20012.17137144445
2593.0,20012.133547,20012.17137144445
2594.0,20012.133547,20012.17137144445
2595.0,20012.133547,20012.17137144445
2596.0,20012.133547,20012.17137144445
2597.0,20012.133547,20012.17137144445
2598.0,20012.133547,20012.17137144445
2599.0,20012.133547,20012.17137144445
2600.0,20012.133547,20012.17137144445
2601.0,20012.133547,20012.17137144445
2602.0,20012.133547,20012.17137144445
2603.0,20012.133547,20012.17137144445
2604.0,20012.133547,20012.17137144445
2605.0,20012.133547,20012.17137144445
2606.0,20012.133547,20012.17137144445
2607.0,20012.133547,20012.17137144445
2608.0,20012.133547,20012.17137144445
2609.0,20012.133547,20012.17137144445
2610.0,20012.133547,20012.17137144445
2611.0,20012.133547,20012.17137144445
2612.0,20012.133547,20012.17137144445
2613.0,20012.133547,20012.17137144445
2614.0,20012.133547,20012.17137144445
2615.0,20012.133547,20012.17137144445
2616.0,20012.133547,20012.17137144445
2617.0,20012.133547,20012.17137144445
2618.0,20012.133547,20012.17137144445
2619.0,20012.133547,20012.17137144445
2620.0,20012.133547,20012.17137144445
2621.0,20012.133547,20012.17137144445
2622.0,20012.133547,20012.17137144445
2623.0,20012.133547,20012.17137144445
2624.0,20012.133547,20012.17137144445
2625.0,20012.133547,20012.17137144445
2626.0,20012.133547,20012.17137144445
2627.0,20012.133547,20012.17137144445
2628.0,20012.133547,20012.17137144445
2629.0,20012.133547,20012.17137144445
2630.0,20012.133547,20012.17137144445
2631.0,20012.133547,20012.17137144445
2632.0,20012.133547,20012.17137144445
2633.0,20012.133547,20012.17137144445
2634.0,20012.133547,20012.17137144445
2635.0,20012.133547,20012.17137144445
2636.0,20012.133547,20012.17137144445
2637.0,20012.133547,20012.17137144445
2638.0,20012.133547,20012.17137144445
2639.0,20012.133547,20012.17137144445
2640.0,20012.133547,20012.17137144445
2641.0,20012.133547,20012.17137144445
2642.0,20012.133547,20012.17137144445
2643.0,20012.133547,20012.17137144445
2644.0,20012.133547,20012.17137144445
2645.0,20012.133547,20012.17137144445
2646.0,20012.133547,20012.17137144445
2647.0,20012.133547,20012.17137144445
2648.0,20012.133547,20012.17137144445
2649.0,20012.133547,20012.17137144445
2650.0,20012.133547,20012.17137144445
2651.0,20012.133547,20012.17137144445
2652.0,20012.133547,20012.17137144445
2653.0,20012.133547,20012.17137144445
2654.0,20012.133547,20012.17137144445
2655.0,20012.133547,20012.17137144445
2656.0,20012.133547,20012.17137144445
2657.0,20012.133547,20012.17137144445
2658.0,20012.133547,20012.17137144445
2659.0,20012.133547,20012.17137144445
2660.0,20012.133547,20012.17137144445
2661.0,20012.133547,20012.17137144445
2662.0,20012.133547,20012.17137144445
2663.0,20012.133547,20012.17137144445
2664.0,20012.133547,20012.17137144445
2665.0,20012.133547,20012.17137144445
2666.0,20012.133547,20012.17137144445
2667.0,20012.133547,20012.17137144445
2668.0,20012.133547,20012.17137144445
2669.0,20012.133547,20012.17137144445
2670.0,20012.133547,20012.17137144445
2671.0,20012.133547,20012.17137144445
2672.0,20012.133547,20012.17137144445
2673.0,20012.133547,20012.17137144445
2674.0,20012.133547,20012.17137144445
2675.0,20012.133547,20012.17137144445
2676.0,20012.133547,20012.17137144445
2677.0,20012.133547,20012.17137144445
2678.0,20012.133547,20012.17137144445
2679.0,20012.133547,20012.17137144445
2680.0,20012.133547,20012.17137144445
2681.0,20012.133547,20012.17137144445
2682.0,20012.133547,20012.17137144445
2683.0,20012.133547,20012.17137144445
2684.0,20012.133547,20012.17137144445
2685.0,20012.133547,20012.17137144445
2686.0,20012.133547,20012.17137144445
2687.0,20012.133547,20012.17137144445
2688.0,20012.133547,20012.17137144445
2689.0,20012.133547,20012.17137144445
2690.0,20012.133547,20012.17137144445
2691.0,20012.133547,20012.17137144445
2692.0,20012.133547,20012.17137144445
2693.0,20012.133547,20012.17137144445
2694.0,20012.133547,20012.17137144445
2695.0,20012.133547,20012.17137144445
2696.0,20012.133547,20012.17137144445
2697.0,20012.133547,20012.17137144445
2698.0,20012.133547,20012.17137144445
2699.0,20012.133547,20012.17137144445
2700.0,20012.133547,20012.17137144445
2701.0,20012.133547,20012.17137144445
2702.0,20012.133547,20012.17137144445
2703.0,20012.133547,20012.17137144445
2704.0,20012.133547,20012.17137144445
2705.0,20012.133547,20012.17137144445
2706.0,20012.133547,20012.17137144445
2707.0,20012.133547,20012.17137144445
2708.0,20012.133547,20012.17137144445
2709.0,20012.133547,20012.17137144445
2710.0,20012.133547,20012.17137144445
2711.0,20012.133547,20012.17137144445
2712.0,20012.133547,20012.17137144445
2713.0,20012.133547,20012.17137144445
2714.0,20012.133547,20012.17137144445
2715.0,20012.133547,20012.17137144445
2716.0,20012.133547,20012.17137144445
2717.0,20012.133547,20012.17137144445
2718.0,20012.133547,20012.17137144445
2719.0,20012.133547,20012.17137144445
2720.0,20012.133547,20012.17137144445
2721.0,20012.133547,20012.17137144445
2722.0,20012.133547,20012.17137144445
2723.0,20012.133547,20012.17137144445
2724.0,20012.133547,20012.17137144445
2725.0,20012.133547,20012.17137144445
2726.0,20012.133547,20012.17137144445
2727.0,20012.133547,20012.17137144445
2728.0,20012.133547,20012.17137144445
2729.0,20012.133547,20012.17137144445
2730.0,20012.133547,20012.17137144445
2731.0,20012.133547,20012.17137144445
2732.0,20012.133547,20012.17137144445
2733.0,20012.133547,20012.17137144445
2734.0,20012.133547,20012.17137144445
2735.0,20012.133547,20012.17137144445
2736.0,20012.133547,20012.17137144445
2737.0,20012.133547,20012.17137144445
2738.0,20012.133547,20012.17137144445
2739.0,20012.133547,20012.17137144445
2740.0,20012.133547,20012.17137144445
2741.0,20012.133547,20012.17137144445
2742.0,20012.133547,20012.17137144445
2743.0,20012.133547,20012.17137144445
2744.0,20012.133547,20012.17137144445
2745.0,20012.133547,20012.17137144445
2746.0,20012.133547,20012.17137144445
2747.0,20012.133547,20012.17137144445
2748.0,20012.133547,20012.17137144445
2749.0,20012.133547,20012.17137144445
2750.0,20012.133547,20012.17137144445
2751.0,20012.133547,20012.17137144445
2752.0,20012.133547,20012.17137144445
2753.0,20012.133547,20012.17137144445
2754.0,20012.133547,20012.17137144445
2755.0,20012.133547,20012.17137144445
2756.0,20012.133547,20012.17137144445
2757.0,20012.133547,20012.17137144445
2758.0,20012.133547,20012.17137144445
2759.0,20012.133547,20012.17137144445
2760.0,20012.133547,20012.17137144445
2761.0,20012.133547,20012.17137144445
2762.0,20012.133547,20012.17137144445
2763.0,20012.133547,20012.17137144445
2764.0,20012.133547,20012.17137144445
2765.0,20012.133547,20012.17137144445
2766.0,20012.133547,20012.17137144445
2767.0,20012.133547,20012.17137144445
2768.0,20012.133547,20012.17137144445
2769.0,20012.133547,20012.17137144445
2770.0,20012.133547,20012.17137144445
2771.0,20012.133547,20012.17137144445
2772.0,20012.133547,20012.17137144445
2773.0,20012.133547,20012.17137144445
2774.0,20012.133547,20012.17137144445
2775.0,20012.133547,20012.17137144445
2776.0,20012.133547,20012.17137144445
2777.0,20012.133547,20012.17137144445
2778.0,20012.133547,20012.17137144445
2779.0,20012.133547,20012.17137144445
2780.0,20012.133547,20012.17137144445
2781.0,20012.133547,20012.17137144445
2782.0,20012.133547,20012.17137144445
2783.0,20012.133547,20012.17137144445
2784.0,20012.133547,20012.17137144445
2785.0,20012.133547,20012.17137144445
2786.0,20012.133547,20012.17137144445
2787.0,20012.133547,20012.17137144445
2788.0,20012.133547,20012.17137144445
2789.0,20012.133547,20012.17137144445
2790.0,20012.133547,20012.17137144445
2791.0,20012.133547,20012.17137144445
2792.0,20012.133547,20012.17137144445
2793.0,20012.133547,20012.17137144445
2794.0,20012.133547,20012.17137144445
2795.0,20012.133547,20012.17137144445
2796.0,20012.133547,20012.17137144445
2797.0,20012.133547,20012.17137144445
2798.0,20012.133547,20012.17137144445
2799.0,20012.133547,20012.17137144445
2800.0,20012.133547,20012.17137144445
2801.0,20012.133547,20012.17137144445
2802.0,20012.133547,20012.17137144445
2803.0,20012.133547,20012.17137144445
2804.0,20012.133547,20012.17137144445
2805.0,20012.133547,20012.17137144445
2806.0,20012.133547,20012.17137144445
2807.0,20012.133547,20012.17137144445
2808.0,20012.133547,20012.17137144445
2809.0,20012.133547,20012.17137144445
2810.0,20012.133547,20012.17137144445
2811.0,20012.133547,20012.17137144445
2812.0,20012.133547,20012.17137144445
2813.0,20012.133547,20012.17137144445
2814.0,20012.133547,20012.17137144445
2815.0,20012.133547,20012.17137144445
2816.0,20012.133547,20012.17137144445
2817.0,20012.133547,20012.17137144445
2818.0,20012.133547,20012.17137144445
2819.0,20012.133547,20012.17137144445
2820.0,20012.133547,20012.17137144445
2821.0,20012.133547,20012.17137144445
2822.0,20012.133547,20012.17137144445
2823.0,20012.133547,20012.17137144445
2824.0,20012.133547,20012.17137144445
2825.0,20012.133547,20012.17137144445
2826.0,20012.133547,20012.17137144445
2827.0,20012.133547,20012.17137144445
2828.0,20012.133547,20012.17137144445
2829.0,20012.133547,20012.17137144445
2830.0,20012.133547,20012.17137144445
2831.0,20012.133547,20012.17137144445
2832.0,20012.133547,20012.17137144445
2833.0,20012.133547,20012.17137144445
2834.0,20012.133547,20012.17137144445
2835.0,20012.133547,20012.17137144445
2836.0,20012.133547,20012.17137144445
2837.0,20012.133547,20012.17137144445
2838.0,20012.133547,20012.17137144445
2839.0,20012.133547,20012.17137144445
2840.0,20012.133547,20012.17137144445
2841.0,20012.133547,20012.17137144445
2842.0,20012.133547,20012.17137144445
2843.0,20012.133547,20012.17137144445
2844.0,20012.133547,20012.17137144445
2845.0,20012.133547,20012.17137144445
2846.0,20012.133547,20012.17137144445
2847.0,20012.133547,20012.17137144445
2848.0,20012.133547,20012.17137144445
2849.0,20012.133547,20012.17137144445
2850.0,20012.133547,20012.17137144445
2851.0,20012.133547,20012.17137144445
2852.0,20012.133547,20012.17137144445
2853.0,20012.133547,20012.17137144445
2854.0,20012.133547,20012.17137144445
2855.0,20012.133547,20012.17137144445
2856.0,20012.133547,20012.17137144445
2857.0,20012.133547,20012.17137144445
2858.0,20012.133547,20012.17137144445
2859.0,20012.133547,20012.17137144445
2860.0,20012.133547,20012.17137144445
2861.0,20012.133547,20012.17137144445
2862.0,20012.133547,20012.17137144445
2863.0,20012.133547,20012.17137144445
2864.0,20012.133547,20012.17137144445
2865.0,20012.133547,20012.17137144445
2866.0,20012.133547,20012.17137144445
2867.0,20012.133547,20012.17137144445
2868.0,20012.133547,20012.17137144445
2869.0,20012.133547,20012.17137144445
2870.0,20012.133547,20012.17137144445
2871.0,20012.133547,20012.17137144445
2872.0,20012.133547,20012.17137144445
2873.0,20012.133547,20012.17137144445
2874.0,20012.133547,20012.17137144445
2875.0,20012.133547,20012.17137144445
2876.0,20012.133547,20012.17137144445
2877.0,20012.133547,20012.17137144445
2878.0,20012.133547,20012.17137144445
2879.0,20012.133547,20012.17137144445
2880.0,20012.133547,20012.17137144445
2881.0,20012.133547,20012.17137144445
2882.0,20012.133547,20012.17137144445
2883.0,20012.133547,20012.17137144445
2884.0,20012.133547,20012.17137144445
2885.0,20012.133547,20012.17137144445
2886.0,20012.133547,20012.17137144445
2887.0,20012.133547,20012.17137144445
2888.0,20012.133547,20012.17137144445
2889.0,20012.133547,20012.17137144445
2890.0,20012.133547,20012.17137144445
2891.0,20012.133547,20012.17137144445
2892.0,20012.133547,20012.17137144445
2893.0,20012.133547,20012.17137144445
2894.0,20012.133547,20012.17137144445
2895.0,20012.133547,20012.17137144445
2896.0,20012.133547,20012.17137144445
2897.0,20012.133547,20012.17137144445
2898.0,20012.133547,20012.17137144445
2899.0,20012.133547,20012.17137144445
2900.0,20012.133547,20012.17137144445
2901.0,20012.133547,20012.17137144445
2902.0,20012.133547,20012.17137144445
2903.0,20012.133547,20012.17137144445
2904.0,20012.133547,20012.17137144445
2905.0,20012.133547,20012.17137144445
2906.0,20012.133547,20012.17137144445
2907.0,20012.133547,20012.17137144445
2908.0,20012.133547,20012.17137144445
2909.0,20012.133547,20012.17137144445
2910.0,20012.133547,20012.17137144445
2911.0,20012.133547,20012.17137144445
2912.0,20012.133547,20012.17137144445
2913.0,20012.133547,20012.17137144445
2914.0,20012.133547,20012.17137144445
2915.0,20012.133547,20012.17137144445
2916.0,20012.133547,20012.17137144445
2917.0,20012.133547,20012.17137144445
2918.0,20012.133547,20012.17137144445
2919.0,20012.133547,20012.17137144445
2920.0,20012.133547,20012.17137144445
2921.0,20012.133547,20012.17137144445
2922.0,20012.133547,20012.17137144445
2923.0,20012.133547,20012.17137144445
2924.0,20012.133547,20012.17137144445
2925.0,20012.133547,20012.17137144445
2926.0,20012.133547,20012.17137144445
2927.0,20012.133547,20012.17137144445
2928.0,20012.133547,20012.17137144445
2929.0,20012.133547,20012.17137144445
2930.0,20012.133547,20012.17137144445
2931.0,20012.133547,20012.17137144445
2932.0,20012.133547,20012.17137144445
2933.0,20012.133547,20012.17137144445
2934.0,20012.133547,20012.17137144445
2935.0,20012.133547,20012.17137144445
2936.0,20012.133547,20012.17137144445
2937.0,20012.133547,20012.17137144445
2938.0,20012.133547,20012.17137144445
2939.0,20012.133547,20012.17137144445
2940.0,20012.133547,20012.17137144445
2941.0,20012.133547,20012.17137144445
2942.0,20012.133547,20012.17137144445
2943.0,20012.133547,20012.17137144445
2944.0,20012.133547,20012.17137144445
2945.0,20012.133547,20012.17137144445
2946.0,20012.133547,20012.17137144445
2947.0,20012.133547,20012.17137144445
2948.0,20012.133547,20012.17137144445
2949.0,20012.133547,20012.17137144445
2950.0,20012.133547,20012.17137144445
2951.0,20012.133547,20012.17137144445
2952.0,20012.133547,20012.17137144445
2953.0,20012.133547,20012.17137144445
2954.0,20012.133547,20012.17137144445
2955.0,20012.133547,20012.17137144445
2956.0,20012.133547,20012.17137144445
2957.0,20012.133547,20012.17137144445
2958.0,20012.133547,20012.17137144445
2959.0,20012.133547,20012.17137144445
2960.0,20012.133547,20012.17137144445
2961.0,20012.133547,20012.17137144445
2962.0,20012.133547,20012.17137144445
2963.0,20012.133547,20012.17137144445
2964.0,20012.133547,20012.17137144445
2965.0,20012.133547,20012.17137144445
2966.0,20012.133547,20012.17137144445
2967.0,20012.133547,20012.17137144445
2968.0,20012.133547,20012.17137144445
2969.0,20012.133547,20012.17137144445
2970.0,20012.133547,20012.17137144445
2971.0,20012.133547,20012.17137144445
2972.0,20012.133547,20012.17137144445
2973.0,20012.133547,20012.17137144445
2974.0,20012.133547,20012.17137144445
2975.0,20012.133547,20012.17137144445
2976.0,20012.133547,20012.17137144445
2977.0,20012.133547,20012.17137144445
2978.0,20012.133547,20012.17137144445
2979.0,20012.133547,20012.17137144445
2980.0,20012.133547,20012.17137144445
2981.0,20012.133547,20012.17137144445
2982.0,20012.133547,20012.17137144445
2983.0,20012.133547,20012.17137144445
2984.0,20012.133547,20012.17137144445
2985.0,20012.133547,20012.17137144445
2986.0,20012.133547,20012.17137144445
2987.0,20012.133547,20012.17137144445
2988.0,20012.133547,20012.17137144445
2989.0,20012.133547,20012.17137144445
2990.0,20012.133547,20012.17137144445
2991.0,20012.133547,20012.17137144445
2992.0,20012.133547,20012.17137144445
2993.0,20012.133547,20012.17137144445
2994.0,20012.133547,20012.17137144445
2995.0,20012.133547,20012.17137144445
2996.0,20012.133547,20012.17137144445
2997.0,20012.133547,20012.17137144445
2998.0,20012.133547,20012.17137144445
2999.0,20012.133547,20012.17137144445
3000.0,20012.133547,20012.17137144445
3001.0,20012.133547,20012.17137144445
3002.0,20012.133547,20012.17137144445
3003.0,20012.133547,20012.17137144445
3004.0,20012.133547,20012.17137144445
3005.0,20012.133547,20012.17137144445
3006.0,20012.133547,20012.17137144445
3007.0,20012.133547,20012.17137144445
3008.0,20012.133547,20012.17137144445
3009.0,20012.133547,20012.17137144445
3010.0,20012.133547,20012.17137144445
3011.0,20012.133547,20012.17137144445
3012.0,20012.133547,20012.17137144445
3013.0,20012.133547,20012.17137144445
3014.0,20012.133547,20012.17137144445
3015.0,20012.133547,20012.17137144445
3016.0,20012.133547,20012.17137144445
3017.0,20012.133547,20012.17137144445
3018.0,20012.133547,20012.17137144445
3019.0,20012.133547,20012.17137144445
3020.0,20012.133547,20012.17137144445
3021.0,20012.133547,20012.17137144445
3022.0,20012.133547,20012.17137144445
3023.0,20012.133547,20012.17137144445
3024.0,20012.133547,20012.17137144445
3025.0,20012.133547,20012.17137144445
3026.0,20012.133547,20012.17137144445
3027.0,20012.133547,20012.17137144445
3028.0,20012.133547,20012.17137144445
3029.0,20012.133547,20012.17137144445
3030.0,20012.133547,20012.17137144445
3031.0,20012.133547,20012.17137144445
3032.0,20012.133547,20012.17137144445
3033.0,20012.133547,20012.17137144445
3034.0,20012.133547,20012.17137144445
3035.0,20012.133547,20012.17137144445
3036.0,20012.133547,20012.17137144445
3037.0,20012.133547,20012.17137144445
3038.0,20012.133547,20012.17137144445
3039.0,20012.133547,20012.17137144445
3040.0,20012.133547,20012.17137144445
3041.0,20012.133547,20012.17137144445
3042.0,20012.133547,20012.17137144445
3043.0,20012.133547,20012.17137144445
3044.0,20012.133547,20012.17137144445
3045.0,20012.133547,20012.17137144445
3046.0,20012.133547,20012.17137144445
3047.0,20012.133547,20012.17137144445
3048.0,20012.133547,20012.17137144445
3049.0,20012.133547,20012.17137144445
3050.0,20012.133547,20012.17137144445
3051.0,20012.133547,20012.17137144445
3052.0,20012.133547,20012.17137144445
3053.0,20012.133547,20012.17137144445
3054.0,20012.133547,20012.17137144445
3055.0,20012.133547,20012.17137144445
3056.0,20012.133547,20012.17137144445
3057.0,20012.133547,20012.17137144445
3058.0,20012.133547,20012.17137144445
3059.0,20012.133547,20012.17137144445
3060.0,20012.133547,20012.17137144445
3061.0,20012.133547,20012.17137144445
3062.0,20012.133547,20012.17137144445
3063.0,20012.133547,20012.17137144445
3064.0,20012.133547,20012.17137144445
3065.0,20012.133547,20012.17137144445
3066.0,20012.133547,20012.17137144445
3067.0,20012.133547,20012.17137144445
3068.0,20012.133547,20012.17137144445
3069.0,20012.133547,20012.17137144445
3070.0,20012.133547,20012.17137144445
3071.0,20012.133547,20012.17137144445
3072.0,20012.133547,20012.17137144445
3073.0,20012.133547,20012.17137144445
3074.0,20012.133547,20012.17137144445
3075.0,20012.133547,20012.17137144445
3076.0,20012.133547,20012.17137144445
3077.0,20012.133547,20012.17137144445
3078.0,20012.133547,20012.17137144445
3079.0,20012.133547,20012.17137144445
3080.0,20012.133547,20012.17137144445
3081.0,20012.133547,20012.17137144445
3082.0,20012.133547,20012.17137144445
3083.0,20012.133547,20012.17137144445
3084.0,20012.133547,20012.17137144445
3085.0,20012.133547,20012.17137144445
3086.0,20012.133547,20012.17137144445
3087.0,20012.133547,20012.17137144445
3088.0,20012.133547,20012.17137144445
3089.0,20012.133547,20012.17137144445
3090.0,20012.133547,20012.17137144445
3091.0,20012.133547,20012.17137144445
3092.0,20012.133547,20012.17137144445
3093.0,20012.133547,20012.17137144445
3094.0,20012.133547,20012.17137144445
3095.0,20012.133547,20012.17137144445
3096.0,20012.133547,20012.17137144445
3097.0,20012.133547,20012.17137144445
3098.0,20012.133547,20012.17137144445
3099.0,20012.133547,20012.17137144445
3100.0,20012.133547,20012.17137144445
3101.0,20012.133547,20012.17137144445
3102.0,20012.133547,20012.17137144445
3103.0,20012.133547,20012.17137144445
3104.0,20012.133547,20012.17137144445
3105.0,20012.133547,20012.17137144445
3106.0,20012.133547,20012.17137144445
3107.0,20012.133547,20012.17137144445
3108.0,20012.133547,20012.17137144445
3109.0,20012.133547,20012.17137144445
3110.0,20012.133547,20012.17137144445
3111.0,20012.133547,20012.17137144445
3112.0,20012.133547,20012.17137144445
3113.0,20012.133547,20012.17137144445
3114.0,20012.133547,20012.17137144445
3115.0,20012.133547,20012.17137144445
3116.0,20012.133547,20012.17137144445
3117.0,20012.133547,20012.17137144445
3118.0,20012.133547,20012.17137144445
3119.0,20012.133547,20012.17137144445
3120.0,20012.133547,20012.17137144445
3121.0,20012.133547,20012.17137144445
3122.0,20012.133547,20012.17137144445
3123.0,20012.133547,20012.17137144445
3124.0,20012.133547,20012.17137144445
3125.0,20012.133547,20012.17137144445
3126.0,20012.133547,20012.17137144445
3127.0,20012.133547,20012.17137144445
3128.0,20012.133547,20012.17137144445
3129.0,20012.133547,20012.17137144445
3130.0,20012.133547,20012.17137144445
3131.0,20012.133547,20012.17137144445
3132.0,20012.133547,20012.17137144445
3133.0,20012.133547,20012.17137144445
3134.0,20012.133547,20012.17137144445
3135.0,20012.133547,20012.17137144445
3136.0,20012.133547,20012.17137144445
3137.0,20012.133547,20012.17137144445
3138.0,20012.133547,20012.17137144445
3139.0,20012.133547,20012.17137144445
3140.0,20012.133547,20012.17137144445
3141.0,20012.133547,20012.17137144445
3142.0,20012.133547,20012.17137144445
3143.0,20012.133547,20012.17137144445
3144.0,20012.133547,20012.17137144445
3145.0,20012.133547,20012.17137144445
3146.0,20012.133547,20012.17137144445
3147.0,20012.133547,20012.17137144445
3148.0,20012.133547,20012.17137144445
3149.0,20012.133547,20012.17137144445
3150.0,20012.133547,20012.17137144445
3151.0,20012.133547,20012.17137144445
3152.0,20012.133547,20012.17137144445
3153.0,20012.133547,20012.17137144445
3154.0,20012.133547,20012.17137144445
3155.0,20012.133547,20012.17137144445
3156.0,20012.133547,20012.17137144445
3157.0,20012.133547,20012.17137144445
3158.0,20012.133547,20012.17137144445
3159.0,20012.133547,20012.17137144445
3160.0,20012.133547,20012.17137144445
3161.0,20012.133547,20012.17137144445
3162.0,20012.133547,20012.17137144445
3163.0,20012.133547,20012.17137144445
3164.0,20012.133547,20012.17137144445
3165.0,20012.133547,20012.17137144445
3166.0,20012.133547,20012.17137144445
3167.0,20012.133547,20012.17137144445
3168.0,20012.133547,20012.17137144445
3169.0,20012.133547,20012.17137144445
3170.0,20012.133547,20012.17137144445
3171.0,20012.133547,20012.17137144445
3172.0,20012.133547,20012.17137144445
3173.0,20012.133547,20012.17137144445
3174.0,20012.133547,20012.17137144445
3175.0,20012.133547,20012.17137144445
3176.0,20012.133547,20012.17137144445
3177.0,20012.133547,20012.17137144445
3178.0,20012.133547,20012.17137144445
3179.0,20012.133547,20012.17137144445
3180.0,20012.133547,20012.17137144445
3181.0,20012.133547,20012.17137144445
3182.0,20012.133547,20012.17137144445
3183.0,20012.133547,20012.17137144445
3184.0,20012.133547,20012.17137144445
3185.0,20012.133547,20012.17137144445
3186.0,20012.133547,20012.17137144445
3187.0,20012.133547,20012.17137144445
3188.0,20012.133547,20012.17137144445
3189.0,20012.133547,20012.17137144445
3190.0,20012.133547,20012.17137144445
3191.0,20012.133547,20012.17137144445
3192.0,20012.133547,20012.17137144445
3193.0,20012.133547,20012.17137144445
3194.0,20012.133547,20012.17137144445
3195.0,20012.133547,20012.17137144445
3196.0,20012.133547,20012.17137144445
3197.0,20012.133547,20012.17137144445
3198.0,20012.133547,20012.17137144445
3199.0,20012.133547,20012.17137144445
3200.0,20012.133547,20012.17137144445
3201.0,20012.133547,20012.17137144445
3202.0,20012.133547,20012.17137144445
3203.0,20012.133547,20012.17137144445
3204.0,20012.133547,20012.17137144445
3205.0,20012.133547,20012.17137144445
3206.0,20012.133547,20012.17137144445
3207.0,20012.133547,20012.17137144445
3208.0,20012.133547,20012.17137144445
3209.0,20012.133547,20012.17137144445
3210.0,20012.133547,20012.17137144445
3211.0,20012.133547,20012.17137144445
3212.0,20012.133547,20012.17137144445
3213.0,20012.133547,20012.17137144445
3214.0,20012.133547,20012.17137144445
3215.0,20012.133547,20012.17137144445
3216.0,20012.133547,20012.17137144445
3217.0,20012.133547,20012.17137144445
3218.0,20012.133547,20012.17137144445
3219.0,20012.133547,20012.17137144445
3220.0,20012.133547,20012.17137144445
3221.0,20012.133547,20012.17137144445
3222.0,20012.133547,20012.17137144445
3223.0,20012.133547,20012.17137144445
3224.0,20012.133547,20012.17137144445
3225.0,20012.133547,20012.17137144445
3226.0,20012.133547,20012.17137144445
3227.0,20012.133547,20012.17137144445
3228.0,20012.133547,20012.17137144445
3229.0,20012.133547,20012.17137144445
3230.0,20012.133547,20012.17137144445
3231.0,20012.133547,20012.17137144445
3232.0,20012.133547,20012.17137144445
3233.0,20012.133547,20012.17137144445
3234.0,20012.133547,20012.17137144445
3235.0,20012.133547,20012.17137144445
3236.0,20012.133547,20012.17137144445
3237.0,20012.133547,20012.17137144445
3238.0,20012.133547,20012.17137144445
3239.0,20012.133547,20012.17137144445
3240.0,20012.133547,20012.17137144445
3241.0,20012.133547,20012.17137144445
3242.0,20012.133547,20012.17137144445
3243.0,20012.133547,20012.17137144445
3244.0,20012.133547,20012.17137144445
3245.0,20012.133547,20012.17137144445
3246.0,20012.133547,20012.17137144445
3247.0,20012.133547,20012.17137144445
3248.0,20012.133547,20012.17137144445
3249.0,20012.133547,20012.17137144445
3250.0,20012.133547,20012.17137144445
3251.0,20012.133547,20012.17137144445
3252.0,20012.133547,20012.17137144445
3253.0,20012.133547,20012.17137144445
3254.0,20012.133547,20012.17137144445
3255.0,20012.133547,20012.17137144445
3256.0,20012.133547,20012.17137144445
3257.0,20012.133547,20012.17137144445
3258.0,20012.133547,20012.17137144445
3259.0,20012.133547,20012.17137144445
3260.0,20012.133547,20012.17137144445
3261.0,20012.133547,20012.17137144445
3262.0,20012.133547,20012.17137144445
3263.0,20012.133547,20012.17137144445
3264.0,20012.133547,20012.17137144445
3265.0,20012.133547,20012.17137144445
3266.0,20012.133547,20012.17137144445
3267.0,20012.133547,20012.17137144445
3268.0,20012.133547,20012.17137144445
3269.0,20012.133547,20012.17137144445
3270.0,20012.133547,20012.17137144445
3271.0,20012.133547,20012.17137144445
3272.0,20012.133547,20012.17137144445
3273.0,20012.133547,20012.17137144445
3274.0,20012.133547,20012.17137144445
3275.0,20012.133547,20012.17137144445
3276.0,20012.133547,20012.17137144445
3277.0,20012.133547,20012.17137144445
3278.0,20012.133547,20012.17137144445
3279.0,20012.133547,20012.17137144445
3280.0,20012.133547,20012.17137144445
3281.0,20012.133547,20012.17137144445
3282.0,20012.133547,20012.17137144445
3283.0,20012.133547,20012.17137144445
3284.0,20012.133547,20012.17137144445
3285.0,20012.133547,20012.17137144445
3286.0,20012.133547,20012.17137144445
3287.0,20012.133547,20012.17137144445
3288.0,20012.133547,20012.17137144445
3289.0,20012.133547,20012.17137144445
3290.0,20012.133547,20012.17137144445
3291.0,20012.133547,20012.17137144445
3292.0,20012.133547,20012.17137144445
3293.0,20012.133547,20012.17137144445
3294.0,20012.133547,20012.17137144445
3295.0,20012.133547,20012.17137144445
3296.0,20012.133547,20012.17137144445
3297.0,20012.133547,20012.17137144445
3298.0,20012.133547,20012.17137144445
3299.0,20012.133547,20012.17137144445
3300.0,20012.133547,20012.17137144445
3301.0,20012.133547,20012.17137144445
3302.0,20012.133547,20012.17137144445
3303.0,20012.133547,20012.17137144445
3304.0,20012.133547,20012.17137144445
3305.0,20012.133547,20012.17137144445
3306.0,20012.133547,20012.17137144445
3307.0,20012.133547,20012.17137144445
3308.0,20012.133547,20012.17137144445
3309.0,20012.133547,20012.17137144445
3310.0,20012.133547,20012.17137144445
3311.0,20012.133547,20012.17137144445
3312.0,20012.133547,20012.17137144445
3313.0,20012.133547,20012.17137144445
3314.0,20012.133547,20012.17137144445
3315.0,20012.133547,20012.17137144445
3316.0,20012.133547,20012.17137144445
3317.0,20012.133547,20012.17137144445
3318.0,20012.133547,20012.17137144445
3319.0,20012.133547,20012.17137144445
3320.0,20012.133547,20012.17137144445
3321.0,20012.133547,20012.17137144445
3322.0,20012.133547,20012.17137144445
3323.0,20012.133547,20012.17137144445
3324.0,20012.133547,20012.17137144445
3325.0,20012.133547,20012.17137144445
3326.0,20012.133547,20012.17137144445
3327.0,20012.133547,20012.17137144445
3328.0,20012.133547,20012.17137144445
3329.0,20012.133547,20012.17137144445
3330.0,20012.133547,20012.17137144445
3331.0,20012.133547,20012.17137144445
3332.0,20012.133547,20012.17137144445
3333.0,20012.133547,20012.17137144445
3334.0,20012.133547,20012.17137144445
3335.0,20012.133547,20012.17137144445
3336.0,20012.133547,20012.17137144445
3337.0,20012.133547,20012.17137144445
3338.0,20012.133547,20012.17137144445
3339.0,20012.133547,20012.17137144445
3340.0,20012.133547,20012.17137144445
3341.0,20012.133547,20012.17137144445
3342.0,20012.133547,20012.17137144445
3343.0,20012.133547,20012.17137144445
3344.0,20012.133547,20012.17137144445
3345.0,20012.133547,20012.17137144445
3346.0,20012.133547,20012.17137144445
3347.0,20012.133547,20012.17137144445
3348.0,20012.133547,20012.17137144445
3349.0,20012.133547,20012.17137144445
3350.0,20012.133547,20012.17137144445
3351.0,20012.133547,20012.17137144445
3352.0,20012.133547,20012.17137144445
3353.0,20012.133547,20012.17137144445
3354.0,20012.133547,20012.17137144445
3355.0,20012.133547,20012.17137144445
3356.0,20012.133547,20012.17137144445
3357.0,20012.133547,20012.17137144445
3358.0,20012.133547,20012.17137144445
3359.0,20012.133547,20012.17137144445
3360.0,20012.133547,20012.17137144445
3361.0,20012.133547,20012.17137144445
3362.0,20012.133547,20012.17137144445
3363.0,20012.133547,20012.17137144445
3364.0,20012.133547,20012.17137144445
3365.0,20012.133547,20012.17137144445
3366.0,20012.133547,20012.17137144445
3367.0,20012.133547,20012.17137144445
3368.0,20012.133547,20012.17137144445
3369.0,20012.133547,20012.17137144445
3370.0,20012.133547,20012.17137144445
3371.0,20012.133547,20012.17137144445
3372.0,20012.133547,20012.17137144445
3373.0,20012.133547,20012.17137144445
3374.0,20012.133547,20012.17137144445
3375.0,20012.133547,20012.17137144445
3376.0,20012.133547,20012.17137144445
3377.0,20012.133547,20012.17137144445
3378.0,20012.133547,20012.17137144445
3379.0,20012.133547,20012.17137144445
3380.0,20012.133547,20012.17137144445
3381.0,20012.133547,20012.17137144445
3382.0,20012.133547,20012.17137144445
3383.0,20012.133547,20012.17137144445
3384.0,20012.133547,20012.17137144445
3385.0,20012.133547,20012.17137144445
3386.0,20012.133547,20012.17137144445
3387.0,20012.133547,20012.17137144445
3388.0,20012.133547,20012.17137144445
3389.0,20012.133547,20012.17137144445
3390.0,20012.133547,20012.17137144445
3391.0,20012.133547,20012.17137144445
3392.0,20012.133547,20012.17137144445
3393.0,20012.133547,20012.17137144445
3394.0,20012.133547,20012.17137144445
3395.0,20012.133547,20012.17137144445
3396.0,20012.133547,20012.17137144445
3397.0,20012.133547,20012.17137144445
3398.0,20012.133547,20012.17137144445
3399.0,20012.133547,20012.17137144445
3400.0,20012.133547,20012.17137144445
3401.0,20012.133547,20012.17137144445
3402.0,20012.133547,20012.17137144445
3403.0,20012.133547,20012.17137144445
3404.0,20012.133547,20012.17137144445
3405.0,20012.133547,20012.17137144445
3406.0,20012.133547,20012.17137144445
3407.0,20012.133547,20012.17137144445
3408.0,20012.133547,20012.17137144445
3409.0,20012.133547,20012.17137144445
3410.0,20012.133547,20012.17137144445
3411.0,20012.133547,20012.17137144445
3412.0,20012.133547,20012.17137144445
3413.0,20012.133547,20012.17137144445
3414.0,20012.133547,20012.17137144445
3415.0,20012.133547,20012.17137144445
3416.0,20012.133547,20012.17137144445
3417.0,20012.133547,20012.17137144445
3418.0,20012.133547,20012.17137144445
3419.0,20012.133547,20012.17137144445
3420.0,20012.133547,20012.17137144445
3421.0,20012.133547,20012.17137144445
3422.0,20012.133547,20012.17137144445
3423.0,20012.133547,20012.17137144445
3424.0,20012.133547,20012.17137144445
3425.0,20012.133547,20012.17137144445
3426.0,20012.133547,20012.17137144445
3427.0,20012.133547,20012.17137144445
3428.0,20012.133547,20012.17137144445
3429.0,20012.133547,20012.17137144445
3430.0,20012.133547,20012.17137144445
3431.0,20012.133547,20012.17137144445
3432.0,20012.133547,20012.17137144445
3433.0,20012.133547,20012.17137144445
3434.0,20012.133547,20012.17137144445
3435.0,20012.133547,20012.17137144445
3436.0,20012.133547,20012.17137144445
3437.0,20012.133547,20012.17137144445
3438.0,20012.133547,20012.17137144445
3439.0,20012.133547,20012.17137144445
3440.0,20012.133547,20012.17137144445
3441.0,20012.133547,20012.17137144445
3442.0,20012.133547,20012.17137144445
3443.0,20012.133547,20012.17137144445
3444.0,20012.133547,20012.17137144445
3445.0,20012.133547,20012.17137144445
3446.0,20012.133547,20012.17137144445
3447.0,20012.133547,20012.17137144445
3448.0,20012.133547,20012.17137144445
3449.0,20012.133547,20012.17137144445
3450.0,20012.133547,20012.17137144445
3451.0,20012.133547,20012.17137144445
3452.0,20012.133547,20012.17137144445
3453.0,20012.133547,20012.17137144445
3454.0,20012.133547,20012.17137144445
3455.0,20012.133547,20012.17137144445
3456.0,20012.133547,20012.17137144445
3457.0,20012.133547,20012.17137144445
3458.0,20012.133547,20012.17137144445
3459.0,20012.133547,20012.17137144445
3460.0,20012.133547,20012.17137144445
3461.0,20012.133547,20012.17137144445
3462.0,20012.133547,20012.17137144445
3463.0,20012.133547,20012.17137144445
3464.0,20012.133547,20012.17137144445
3465.0,20012.133547,20012.17137144445
3466.0,20012.133547,20012.17137144445
3467.0,20012.133547,20012.17137144445
3468.0,20012.133547,20012.17137144445
3469.0,20012.133547,20012.17137144445
3470.0,20012.133547,20012.17137144445
3471.0,20012.133547,20012.17137144445
3472.0,20012.133547,20012.17137144445
3473.0,20012.133547,20012.17137144445
3474.0,20012.133547,20012.17137144445
3475.0,20012.133547,20012.17137144445
3476.0,20012.133547,20012.17137144445
3477.0,20012.133547,20012.17137144445
3478.0,20012.133547,20012.17137144445
3479.0,20012.133547,20012.17137144445
3480.0,20012.133547,20012.17137144445
3481.0,20012.133547,20012.17137144445
3482.0,20012.133547,20012.17137144445
3483.0,20012.133547,20012.17137144445
3484.0,20012.133547,20012.17137144445
3485.0,20012.133547,20012.17137144445
3486.0,20012.133547,20012.17137144445
3487.0,20012.133547,20012.17137144445
3488.0,20012.133547,20012.17137144445
3489.0,20012.133547,20012.17137144445
3490.0,20012.133547,20012.17137144445
3491.0,20012.133547,20012.17137144445
3492.0,20012.133547,20012.17137144445
3493.0,20012.133547,20012.17137144445
3494.0,20012.133547,20012.17137144445
3495.0,20012.133547,20012.17137144445
3496.0,20012.133547,20012.17137144445
3497.0,20012.133547,20012.17137144445
3498.0,20012.133547,20012.17137144445
3499.0,20012.133547,20012.17137144445
3500.0,20012.133547,20012.17137144445
3501.0,20012.133547,20012.17137144445
3502.0,20012.133547,20012.17137144445
3503.0,20012.133547,20012.17137144445
3504.0,20012.133547,20012.17137144445
3505.0,20012.133547,20012.17137144445
3506.0,20012.133547,20012.17137144445
3507.0,20012.133547,20012.17137144445
3508.0,20012.133547,20012.17137144445
3509.0,20012.133547,20012.17137144445
3510.0,20012.133547,20012.17137144445
3511.0,20012.133547,20012.17137144445
3512.0,20012.133547,20012.17137144445
3513.0,20012.133547,20012.17137144445
3514.0,20012.133547,20012.17137144445
3515.0,20012.133547,20012.17137144445
3516.0,20012.133547,20012.17137144445
3517.0,20012.133547,20012.17137144445
3518.0,20012.133547,20012.17137144445
3519.0,20012.133547,20012.17137144445
3520.0,20012.133547,20012.17137144445
3521.0,20012.133547,20012.17137144445
3522.0,20012.133547,20012.17137144445
3523.0,20012.133547,20012.17137144445
3524.0,20012.133547,20012.17137144445
3525.0,20012.133547,20012.17137144445
3526.0,20012.133547,20012.17137144445
3527.0,20012.133547,20012.17137144445
3528.0,20012.133547,20012.17137144445
3529.0,20012.133547,20012.17137144445
3530.0,20012.133547,20012.17137144445
3531.0,20012.133547,20012.17137144445
3532.0,20012.133547,20012.17137144445
3533.0,20012.133547,20012.17137144445
3534.0,20012.133547,20012.17137144445
3535.0,20012.133547,20012.17137144445
3536.0,20012.133547,20012.17137144445
3537.0,20012.133547,20012.17137144445
3538.0,20012.133547,20012.17137144445
3539.0,20012.133547,20012.17137144445
3540.0,20012.133547,20012.17137144445
3541.0,20012.133547,20012.17137144445
3542.0,20012.133547,20012.17137144445
3543.0,20012.133547,20012.17137144445
3544.0,20012.133547,20012.17137144445
3545.0,20012.133547,20012.17137144445
3546.0,20012.133547,20012.17137144445
3547.0,20012.133547,20012.17137144445
3548.0,20012.133547,20012.17137144445
3549.0,20012.133547,20012.17137144445
3550.0,20012.133547,20012.17137144445
3551.0,20012.133547,20012.17137144445
3552.0,20012.133547,20012.17137144445
3553.0,20012.133547,20012.17137144445
3554.0,20012.133547,20012.17137144445
3555.0,20012.133547,20012.17137144445
3556.0,20012.133547,20012.17137144445
3557.0,20012.133547,20012.17137144445
3558.0,20012.133547,20012.17137144445
3559.0,20012.133547,20012.17137144445
3560.0,20012.133547,20012.17137144445
3561.0,20012.133547,20012.17137144445
3562.0,20012.133547,20012.17137144445
3563.0,20012.133547,20012.17137144445
3564.0,20012.133547,20012.17137144445
3565.0,20012.133547,20012.17137144445
3566.0,20012.133547,20012.17137144445
3567.0,20012.133547,20012.17137144445
3568.0,20012.133547,20012.17137144445
3569.0,20012.133547,20012.17137144445
3570.0,20012.133547,20012.17137144445
3571.0,20012.133547,20012.17137144445
3572.0,20012.133547,20012.17137144445
3573.0,20012.133547,20012.17137144445
3574.0,20012.133547,20012.17137144445
3575.0,20012.133547,20012.17137144445
3576.0,20012.133547,20012.17137144445
3577.0,20012.133547,20012.17137144445
3578.0,20012.133547,20012.17137144445
3579.0,20012.133547,20012.17137144445
3580.0,20012.133547,20012.17137144445
3581.0,20012.133547,20012.17137144445
3582.0,20012.133547,20012.17137144445
3583.0,20012.133547,20012.17137144445
3584.0,20012.133547,20012.17137144445
3585.0,20012.133547,20012.17137144445
3586.0,20012.133547,20012.17137144445
3587.0,20012.133547,20012.17137144445
3588.0,20012.133547,20012.17137144445
3589.0,20012.133547,20012.17137144445
3590.0,20012.133547,20012.17137144445
3591.0,20012.133547,20012.17137144445
3592.0,20012.133547,20012.17137144445
3593.0,20012.133547,20012.17137144445
3594.0,20012.133547,20012.17137144445
3595.0,20012.133547,20012.17137144445
3596.0,20012.133547,20012.17137144445
3597.0,20012.133547,20012.17137144445
3598.0,20012.133547,20012.17137144445
3599.0,20012.133547,20012.17137144445


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n8_general.csv <==
1.0,19945.764297956823,20045.691931983933
2.0,19972.814937033912,20023.978231576795
3.0,19980.955272175357,20013.8608381526
4.0,19984.63336793704,20007.650040222296
5.0,19986.61453436529,20004.97163536769
6.0,19987.808855668372,20001.951272925486
7.0,19988.593474499223,20000.396541128455
8.0,19989.13555054531,19999.945928863355
9.0,19989.53809428799,19999.11104836537
10.0,19989.83658215026,19998.03955461372
11.0,19990.06153044115,19996.372292762575
12.0,19990.238880226974,19996.05405475033
13.0,19990.378531306058,19994.930926731708
14.0,19990.49153371469,19994.685160352863
15.0,19990.58242973781,19994.504117362045
16.0,19990.65759507708,19995.13269064675
17.0,19990.720518969734,19995.068057515964
18.0,19990.77233520538,19994.817665232622
19.0,19990.814470549136,19994.465931171693
20.0,19990.848676740086,19994.11332156096
21.0,19990.877839876728,19992.601995530305
22.0,19990.902697953752,19992.385713813608
23.0,19990.924287702524,19992.323207333335
24.0,19990.943465735345,19992.24407575758
25.0,19990.960660477944,19992.22858204193
26.0,19990.976009034835,19992.149307111114
27.0,19990.989797911036,19992.1412604437
28.0,19991.002497862755,19992.022138175507
29.0,19991.01403329382,19991.977487333337
30.0,19991.024645426827,19991.980050376438
31.0,19991.034453099375,19991.979578902403
32.0,19991.043594533377,19991.846384256572
33.0,19991.052081875212,19991.844614222224
34.0,19991.06010568935,19991.869368376592
35.0,19991.06712822349,19991.847408999998
36.0,19991.073474837714,19991.79643958464
37.0,19991.079326973344,19991.774583060094
38.0,19991.084654172395,19991.754127888893
39.0,19991.08952763614,19991.69412011111
40.0,19991.094129224854,19991.682685222222
41.0,19991.098323028687,19991.636635384068
42.0,19991.102269318573,19991.817852481483
43.0,19991.105931392125,19991.790288222222
44.0,19991.109278591142,19991.773497333335
45.0,19991.112491226955,19991.517200222224
46.0,19991.115549759794,19991.517200222224
47.0,19991.118384456324,19991.517200222224
48.0,19991.121100670636,19991.508738683126
49.0,19991.12364728911,19991.485127222222
50.0,19991.12606142766,19991.485127222222
51.0,19991.12835504493,19991.485127222222
52.0,19991.130490953037,19991.659656333333
53.0,19991.132436192456,19991.654133222222
54.0,19991.134189338292,19991.734450442586
55.0,19991.135602579943,19991.860432
56.0,19991.136965939382,19991.860432
57.0,19991.138268782954,19991.86064280175
58.0,19991.139535549704,19991.872456666668
59.0,19991.140712349013,19991.770637111113
60.0,19991.141787232795,19991.567893000003
61.0,19991.14257761481,19991.51391341507
62.0,19991.14331653491,19991.50763488889
63.0,19991.143982010086,19991.473589168585
64.0,19991.144591467688,19991.470564444448
65.0,19991.145167493174,19991.382577
66.0,19991.145699022352,19991.349493111113
67.0,19991.146200583426,19991.349493111113
68.0,19991.146673080697,19991.349493111113
69.0,19991.147115451324,19991.349493111113
70.0,19991.14752687974,19991.342622037904
71.0,19991.14790747609,19991.342103
72.0,19991.148275352156,19991.342103
73.0,19991.148629721076,19991.342103
74.0,19991.148971299048,19991.342103
75.0,19991.14929935668,19991.342103
76.0,19991.149611894936,19991.328192666668
77.0,19991.149913541576,19991.328192666668
78.0,19991.15020354258,19991.328192666668
79.0,19991.150485095146,19991.324508777776
80.0,19991.150722858034,19991.324508777776
81.0,19991.150943563847,19991.324508777776
82.0,19991.15115373982,19991.33027677778
83.0,19991.15135384352,19991.33027677778
84.0,19991.151543676322,19991.33027677778
85.0,19991.151728612505,19991.33027677778
86.0,19991.151912257377,19991.33027677778
87.0,19991.152091845448,19991.33027677778
88.0,19991.152268434995,19991.331847818492
89.0,19991.15244060476,19991.33027677778
90.0,19991.152609812685,19991.331285527885
91.0,19991.152775655166,19991.33027677778
92.0,19991.15293858431,19991.33027677778
93.0,19991.153099260937,19991.33027677778
94.0,19991.153258652266,19991.33027677778
95.0,19991.15341142501,19991.331158009292
96.0,19991.15355869929,19991.33027677778
97.0,19991.153705007353,19991.330440795296
98.0,19991.153851445615,19991.331941979457
99.0,19991.153996401317,19991.33027677778
100.0,19991.154140698938,19991.33027677778
101.0,19991.15428225919,19991.33229850505
102.0,19991.15442140052,19991.33027677778
103.0,19991.154559166964,19991.33027677778
104.0,19991.15466390567,19991.33027677778
105.0,19991.15475021219,19991.33027677778
106.0,19991.154835972942,19991.33027677778
107.0,19991.154919594806,19991.33027677778
108.0,19991.1550016908,19991.33027677778
109.0,19991.155081406912,19991.321547444444
110.0,19991.1551595644,19991.322863818656
111.0,19991.15523702952,19991.32187152074
112.0,19991.15531336018,19991.321547444444
113.0,19991.155388867628,19991.322989687105
114.0,19991.155463379997,19991.321547444444
115.0,19991.155537288858,19991.321547444444
116.0,19991.15560997081,19991.323094507083
117.0,19991.155681817905,19991.321547444444
118.0,19991.155752869923,19991.321547444444
119.0,19991.155822711968,19991.322958744444
120.0,19991.15589171696,19991.321547444444
121.0,19991.15595964172,19991.321547444444
122.0,19991.156025622815,19991.321547444444
123.0,19991.156090637884,19991.321547444444
124.0,19991.156154586915,19991.321547444444
125.0,19991.156217056036,19991.321547444444
126.0,19991.15627861819,19991.321547444444
127.0,19991.156337834636,19991.321547444444
128.0,19991.156391774937,19991.321547444444
129.0,19991.15644277067,19991.321547444444
130.0,19991.15649113479,19991.321547444444
131.0,19991.156537334948,19991.321547444444
132.0,19991.15657729729,19991.321547444444
133.0,19991.156615197364,19991.321547444444
134.0,19991.15664834693,19991.321547444444
135.0,19991.156677056002,19991.321547444444
136.0,19991.15669857785,19991.321547444444
137.0,19991.156717133385,19991.321547444444
138.0,19991.15673560037,19991.321547444444
139.0,19991.156752944444,19991.321547444444
140.0,19991.15676919138,19991.321547444444
141.0,19991.15678456307,19991.321547444444
142.0,19991.1567991014,19991.321547444444
143.0,19991.156812502253,19991.321547444444
144.0,19991.15682521007,19991.321547444444
145.0,19991.156837754806,19991.321547444444
146.0,19991.15685021246,19991.321547444444
147.0,19991.156862465625,19991.321547444444
148.0,19991.156874609696,19991.321547444444
149.0,19991.156886564502,19991.321547444444
150.0,19991.156898529567,19991.321547444444
151.0,19991.156910315578,19991.321547444444
152.0,19991.15692156521,19991.321547444444
153.0,19991.15693275359,19991.321176617326
154.0,19991.156943808208,19991.321547444444
155.0,19991.156954663653,19991.321547444444
156.0,19991.156965411774,19991.321547444444
157.0,19991.15697604195,19991.321547444444
158.0,19991.156986636157,19991.321547444444
159.0,19991.156997118916,19991.321547444444
160.0,19991.157007464648,19991.320888444447
161.0,19991.157017793066,19991.321547444444
162.0,19991.157028002974,19991.321547444444
163.0,19991.15703777778,19991.321547444444
164.0,19991.157047489713,19991.321547444444
165.0,19991.15705710145,19991.32139807111
166.0,19991.157066616706,19991.32097556648
167.0,19991.157076040643,19991.321216842436
168.0,19991.15708552,19991.321547444444
169.0,19991.157094762064,19991.321547444444
170.0,19991.15710402193,19991.3212776525
171.0,19991.157113158835,19991.321547444444
172.0,19991.15712224534,19991.321547444444
173.0,19991.15713122896,19991.320888444447
174.0,19991.1571402,19991.320914981356
175.0,19991.15714897279,19991.320888444447
176.0,19991.15715763248,19991.321547444444
177.0,19991.15716618844,19991.32097219695
178.0,19991.15717452279,19991.321209039037
179.0,19991.15718299478,19991.32098829293
180.0,19991.157191262555,19991.32102903111
181.0,19991.15719946,19991.321165447836
182.0,19991.15720767129,19991.32150514377
183.0,19991.157215720723,19991.321547444444
184.0,19991.15722386315,19991.321547444444
185.0,19991.15723180105,19991.320888444447
186.0,19991.157239774053,19991.321138333707
187.0,19991.15724769115,19991.320888444447
188.0,19991.157255448965,19991.320888444447
189.0,19991.157263301746,19991.32119104649
190.0,19991.15727092605,19991.321547444444
191.0,19991.157278707546,19991.32101354275
192.0,19991.15728628151,19991.321174966186
193.0,19991.157293805838,19991.321547444444
194.0,19991.157301324758,19991.321547444444
195.0,19991.15730863694,19991.315779444445
196.0,19991.157315795244,19991.315779444445
197.0,19991.157322957406,19991.315779444445
198.0,19991.15733007308,19991.315779444445
199.0,19991.157337168337,19991.315779444445
200.0,19991.15734418216,19991.315779444445
201.0,19991.157351159047,19991.308037222225
202.0,19991.157358080538,19991.308037222225
203.0,19991.157365043313,19991.308037222225
204.0,19991.15737188552,19991.308037222225
205.0,19991.1573787027,19991.308037222225
206.0,19991.157385478004,19991.308037222225
207.0,19991.157392217327,19991.308037222225
208.0,19991.157398855517,19991.308037222225
209.0,19991.157405476402,19991.308037222225
210.0,19991.15741209084,19991.308037222225
211.0,19991.15741859829,19991.308037222225
212.0,19991.15742514152,19991.308037222225
213.0,19991.15743160565,19991.308037222225
214.0,19991.157438043414,19991.308037222225
215.0,19991.157444422148,19991.308037222225
216.0,19991.15745075415,19991.308037222225
217.0,19991.157456962224,19991.308037222225
218.0,19991.157463255255,19991.308037222225
219.0,19991.157469444814,19991.308037222225
220.0,19991.157475522523,19991.308037222225
221.0,19991.1574816,19991.308037222225
222.0,19991.15748753623,19991.308037222225
223.0,19991.157493518273,19991.308037222225
224.0,19991.15749938479,19991.308037222225
225.0,19991.157505374347,19991.308037222225
226.0,19991.157511234487,19991.308037222225
227.0,19991.157517026102,19991.308037222225
228.0,19991.157522787536,19991.308037222225
229.0,19991.15752853691,19991.308037222225
230.0,19991.157534284444,19991.308037222225
231.0,19991.157539939395,19991.308037222225
232.0,19991.15754566332,19991.308037222225
233.0,19991.157551272525,19991.308037222225
234.0,19991.1575567618,19991.308037222225
235.0,19991.157562374763,19991.308037222225
236.0,19991.157567858587,19991.308037222225
237.0,19991.157573356744,19991.308037222225
238.0,19991.157578790582,19991.308037222225
239.0,19991.157584243847,19991.308037222225
240.0,19991.15758959985,19991.308037222225
241.0,19991.15759494164,19991.308037222225
242.0,19991.157600269522,19991.308037222225
243.0,19991.157605604356,19991.308037222225
244.0,19991.157610842438,19991.308037222225
245.0,19991.157616057626,19991.308037222225
246.0,19991.157621294573,19991.308037222225
247.0,19991.157626411485,19991.308037222225
248.0,19991.157631583053,19991.308037222225
249.0,19991.157636659584,19991.308037222225
250.0,19991.15764173378,19991.308037222225
251.0,19991.15764682355,19991.308037222225
252.0,19991.157651851358,19991.308037222225
253.0,19991.157656748794,19991.308037222225
254.0,19991.157661652174,19991.308037222225
255.0,19991.157666568604,19991.308037222225
256.0,19991.15767132922,19991.308037222225
257.0,19991.1576762029,19991.308037222225
258.0,19991.157680984288,19991.308037222225
259.0,19991.15768578744,19991.308037222225
260.0,19991.15769049127,19991.308037222225
261.0,19991.1576951967,19991.308037222225
262.0,19991.157699917974,19991.308037222225
263.0,19991.157704529945,19991.308037222225
264.0,19991.157709125702,19991.308037222225
265.0,19991.15771377365,19991.308037222225
266.0,19991.157718415445,19991.308037222225
267.0,19991.157722929904,19991.308037222225
268.0,19991.157727482863,19991.308037222225
269.0,19991.157732026015,19991.308037222225
270.0,19991.157736506007,19991.308037222225
271.0,19991.157740995102,19991.308037222225
272.0,19991.157745368637,19991.308037222225
273.0,19991.15774981318,19991.308037222225
274.0,19991.15775422671,19991.308037222225
275.0,19991.15775859596,19991.308037222225
276.0,19991.157762928415,19991.308037222225
277.0,19991.157767260254,19991.308037222225
278.0,19991.15777161073,19991.308037222225
279.0,19991.15777591126,19991.308037222225
280.0,19991.157780186175,19991.308037222225
281.0,19991.157784431023,19991.308037222225
282.0,19991.1577886492,19991.308037222225
283.0,19991.157792888887,19991.308037222225
284.0,19991.1577970327,19991.308037222225
285.0,19991.15780121628,19991.308037222225
286.0,19991.157805340765,19991.308037222225
287.0,19991.157809442964,19991.308037222225
288.0,19991.157813554804,19991.308037222225
289.0,19991.157817562245,19991.308037222225
290.0,19991.157821555185,19991.308037222225
291.0,19991.157825566894,19991.308037222225
292.0,19991.157829450392,19991.308037222225
293.0,19991.157833382298,19991.308037222225
294.0,19991.15783734815,19991.308037222225
295.0,19991.157841208616,19991.308037222225
296.0,19991.15784507256,19991.308037222225
297.0,19991.15784893065,19991.308037222225
298.0,19991.15785277778,19991.308037222225
299.0,19991.15785661836,19991.308037222225
300.0,19991.15786036723,19991.308037222225
301.0,19991.157864113382,19991.308037222225
302.0,19991.15786786279,19991.308037222225
303.0,19991.1578715976,19991.308037222225
304.0,19991.15787534493,19991.308037222225
305.0,19991.15787897552,19991.308037222225
306.0,19991.157882681953,19991.308037222225
307.0,19991.157886354886,19991.308037222225
308.0,19991.15788996083,19991.308037222225
309.0,19991.15789355184,19991.308037222225
310.0,19991.15789713833,19991.308037222225
311.0,19991.15790076883,19991.308037222225
312.0,19991.157904329968,19991.308037222225
313.0,19991.157907818793,19991.308037222225
314.0,19991.157911396665,19991.308037222225
315.0,19991.157914866966,19991.308037222225
316.0,19991.157918363908,19991.308037222225
317.0,19991.15792187037,19991.308037222225
318.0,19991.15792528566,19991.308037222225
319.0,19991.157928760254,19991.308037222225
320.0,19991.157932194255,19991.308037222225
321.0,19991.157935612246,19991.308037222225
322.0,19991.157938859906,19991.308037222225
323.0,19991.15794223583,19991.308037222225
324.0,19991.157945494782,19991.308037222225
325.0,19991.157948824104,19991.308037222225
326.0,19991.15795212316,19991.308037222225
327.0,19991.157955358278,19991.308037222225
328.0,19991.157958582768,19991.308037222225
329.0,19991.157961791112,19991.308037222225
330.0,19991.157965027778,19991.308037222225
331.0,19991.157968220352,19991.308037222225
332.0,19991.15797143102,19991.308037222225
333.0,19991.157974572565,19991.308037222225
334.0,19991.15797776057,19991.308037222225
335.0,19991.157980872693,19991.308037222225
336.0,19991.157984025354,19991.308037222225
337.0,19991.157987168903,19991.308037222225
338.0,19991.157990289485,19991.308037222225
339.0,19991.157993390007,19991.308037222225
340.0,19991.157996373095,19991.308037222225
341.0,19991.15799948086,19991.308037222225
342.0,19991.158002584638,19991.308037222225
343.0,19991.158005588368,19991.308037222225
344.0,19991.158008571216,19991.308037222225
345.0,19991.15801167725,19991.308037222225
346.0,19991.158014656972,19991.308037222225
347.0,19991.15801765032,19991.308037222225
348.0,19991.158020534087,19991.308037222225
349.0,19991.158023516517,19991.308037222225
350.0,19991.158026513982,19991.308037222225
351.0,19991.158029396236,19991.308037222225
352.0,19991.15803239229,19991.308037222225
353.0,19991.158035270273,19991.308037222225
354.0,19991.15803803891,19991.308037222225
355.0,19991.158040914124,19991.308037222225
356.0,19991.158043716932,19991.308037222225
357.0,19991.15804656006,19991.308037222225
358.0,19991.158049352918,19991.308037222225
359.0,19991.158052133484,19991.308037222225
360.0,19991.158054898682,19991.308037222225
361.0,19991.158057672983,19991.308037222225
362.0,19991.158060441845,19991.308037222225
363.0,19991.158063173632,19991.308037222225
364.0,19991.15806590423,19991.308037222225
365.0,19991.158068637844,19991.308037222225
366.0,19991.15807137062,19991.308037222225
367.0,19991.15807398625,19991.308037222225
368.0,19991.158076723157,19991.308037222225
369.0,19991.158079403198,19991.308037222225
370.0,19991.15808206659,19991.308037222225
371.0,19991.158084695006,19991.308037222225
372.0,19991.158087391323,19991.308037222225
373.0,19991.158090049423,19991.308037222225
374.0,19991.158092659585,19991.308037222225
375.0,19991.158095280978,19991.308037222225
376.0,19991.158097786727,19991.308037222225
377.0,19991.15810040194,19991.308037222225
378.0,19991.15810303439,19991.308037222225
379.0,19991.158105536913,19991.308037222225
380.0,19991.158108157062,19991.308037222225
381.0,19991.158110666667,19991.308037222225
382.0,19991.158113244066,19991.308037222225
383.0,19991.158115798942,19991.308037222225
384.0,19991.15811830026,19991.308037222225
385.0,19991.158120720906,19991.308037222225
386.0,19991.15812313081,19991.308037222225
387.0,19991.158125593094,19991.308037222225
388.0,19991.158128018018,19991.308037222225
389.0,19991.15813041111,19991.308037222225
390.0,19991.15813287093,19991.308037222225
391.0,19991.158135215555,19991.308037222225
392.0,19991.15813755819,19991.308037222225
393.0,19991.158140024447,19991.308037222225
394.0,19991.158142369248,19991.308037222225
395.0,19991.158144718294,19991.308037222225
396.0,19991.158147077556,19991.308037222225
397.0,19991.158149438834,19991.308037222225
398.0,19991.15815179866,19991.308037222225
399.0,19991.15815404027,19991.308037222225
400.0,19991.158156399095,19991.308037222225
401.0,19991.158158668153,19991.308037222225
402.0,19991.158160985084,19991.308037222225
403.0,19991.15816323341,19991.308037222225
404.0,19991.15816558613,19991.308037222225
405.0,19991.158167835027,19991.308037222225
406.0,19991.158170080536,19991.308037222225
407.0,19991.158172319912,19991.308037222225
408.0,19991.158174565317,19991.308037222225
409.0,19991.158176802677,19991.308037222225
410.0,19991.158179041526,19991.308037222225
411.0,19991.158181290393,19991.308037222225
412.0,19991.15818354054,19991.308037222225
413.0,19991.15818567646,19991.308037222225
414.0,19991.158187813693,19991.308037222225
415.0,19991.158189953672,19991.308037222225
416.0,19991.158192087994,19991.308037222225
417.0,19991.158194218857,19991.308037222225
418.0,19991.158196344597,19991.308037222225
419.0,19991.158198475558,19991.308037222225
420.0,19991.158200491525,19991.308037222225
421.0,19991.158202627143,19991.308037222225
422.0,19991.158204653617,19991.308037222225
423.0,19991.158206792545,19991.308037222225
424.0,19991.158208837805,19991.308037222225
425.0,19991.158210926555,19991.308037222225
426.0,19991.158212909024,19991.308037222225
427.0,19991.158214975105,19991.308037222225
428.0,19991.15821699627,19991.308037222225
429.0,19991.158219017896,19991.308037222225
430.0,19991.158221052927,19991.308037222225
431.0,19991.158223034305,19991.308037222225
432.0,19991.15822501459,19991.308037222225
433.0,19991.158226996235,19991.308037222225
434.0,19991.158229012675,19991.308037222225
435.0,19991.158230953984,19991.308037222225
436.0,19991.158232936672,19991.308037222225
437.0,19991.1582349238,19991.308037222225
438.0,19991.158236903957,19991.308037222225
439.0,19991.15823888218,19991.308037222225
440.0,19991.158240750377,19991.308037222225
441.0,19991.158242618196,19991.308037222225
442.0,19991.158244596987,19991.308037222225
443.0,19991.158246465842,19991.308037222225
444.0,19991.158248337037,19991.308037222225
445.0,19991.158250199624,19991.308037222225
446.0,19991.15825207308,19991.308037222225
447.0,19991.158253943504,19991.308037222225
448.0,19991.15825581356,19991.308037222225
449.0,19991.158257592095,19991.308037222225
450.0,19991.158259438795,19991.308037222225
451.0,19991.158261311335,19991.308037222225
452.0,19991.158263079793,19991.308037222225
453.0,19991.15826494743,19991.308037222225
454.0,19991.15826670619,19991.308037222225
455.0,19991.15826835593,19991.308037222225
456.0,19991.15827011633,19991.308037222225
457.0,19991.15827178293,19991.308037222225
458.0,19991.158273502806,19991.308037222225
459.0,19991.1582751074,19991.308037222225
460.0,19991.15827670408,19991.308037222225
461.0,19991.158278215164,19991.308037222225
462.0,19991.15827970903,19991.308037222225
463.0,19991.15828121164,19991.308037222225
464.0,19991.15828259508,19991.30843459433
465.0,19991.158283873447,19991.309209666666
466.0,19991.158285138983,19991.309209666666
467.0,19991.158286371883,19991.309209666666
468.0,19991.15828749454,19991.309209666666
469.0,19991.158288617284,19991.309209666666
470.0,19991.158289742132,19991.309209666666
471.0,19991.158290867563,19991.309209666666
472.0,19991.158291988664,19991.309209666666
473.0,19991.158293112618,19991.309209666666
474.0,19991.158294230132,19991.309209666666
475.0,19991.158295351037,19991.309209666666
476.0,19991.158296471112,19991.309209666666
477.0,19991.158297593975,19991.309209666666
478.0,19991.158298607756,19991.309209666666
479.0,19991.158299725383,19991.309209666666
480.0,19991.158300734234,19991.309209666666
481.0,19991.158301855707,19991.309209666666
482.0,19991.15830286652,19991.309209666666
483.0,19991.158303880686,19991.309209666666
484.0,19991.1583048915,19991.309209666666
485.0,19991.15830590667,19991.309209666666
486.0,19991.158306912672,19991.309209666666
487.0,19991.15830791973,19991.309209666666
488.0,19991.158308821257,19991.309209666666
489.0,19991.15830982609,19991.309209666666
490.0,19991.158310839004,19991.309209666666
491.0,19991.158311824445,19991.309209666666
492.0,19991.158312746193,19991.309209666666
493.0,19991.158313760716,19991.309209666666
494.0,19991.158314736764,19991.309209666666
495.0,19991.158315674602,19991.309209666666
496.0,19991.158316572277,19991.309209666666
497.0,19991.158317535726,19991.309209666666
498.0,19991.158318482994,19991.309209666666
499.0,19991.158319365397,19991.309209666666
500.0,19991.158320283444,19991.309209666666
501.0,19991.158321197614,19991.309209666666
502.0,19991.158322084746,19991.309209666666
503.0,19991.158323026277,19991.309209666666
504.0,19991.158323885174,19991.309209666666
505.0,19991.158324785312,19991.309209666666
506.0,19991.158325715674,19991.309209666666
507.0,19991.158326581633,19991.309209666666
508.0,19991.158327486577,19991.309209666666
509.0,19991.15832838464,19991.309209666666
510.0,19991.158329259888,19991.309209666666
511.0,19991.15833006674,19991.309209666666
512.0,19991.158330865852,19991.309209666666
513.0,19991.158331726525,19991.309209666666
514.0,19991.15833258586,19991.309209666666
515.0,19991.15833344816,19991.309209666666
516.0,19991.15833419463,19991.309209666666
517.0,19991.158335053497,19991.309209666666
518.0,19991.158335914817,19991.309209666666
519.0,19991.158336660348,19991.309209666666
520.0,19991.1583375194,19991.309209666666
521.0,19991.158338375695,19991.309209666666
522.0,19991.158339125046,19991.309209666666
523.0,19991.158339873018,19991.309209666666
524.0,19991.158340621925,19991.309209666666
525.0,19991.158341370625,19991.309209666666
526.0,19991.158342120805,19991.309209666666
527.0,19991.158342870556,19991.309209666666
528.0,19991.15834361862,19991.309209666666
529.0,19991.158344367006,19991.309209666666
530.0,19991.158345114112,19991.309209666666
531.0,19991.158345864198,19991.309209666666
532.0,19991.15834661205,19991.309209666666
533.0,19991.15834736046,19991.309209666666
534.0,19991.158348108875,19991.309209666666
535.0,19991.158348745765,19991.309209666666
536.0,19991.158349496996,19991.309209666666
537.0,19991.158350133708,19991.309209666666
538.0,19991.158350830723,19991.309209666666
539.0,19991.15835151765,19991.309209666666
540.0,19991.158352155853,19991.309209666666
541.0,19991.15835290338,19991.309209666666
542.0,19991.158353539842,19991.309209666666
543.0,19991.158354179486,19991.309209666666
544.0,19991.158354814568,19991.309209666666
545.0,19991.15835545563,19991.309209666666
546.0,19991.15835609247,19991.309209666666
547.0,19991.158356731074,19991.309209666666
548.0,19991.15835735129,19991.309209666666
549.0,19991.158357947603,19991.309209666666
550.0,19991.15835854388,19991.309209666666
551.0,19991.15835916704,19991.309209666666
552.0,19991.15835980499,19991.309209666666
553.0,19991.15836033258,19991.309209666666
554.0,19991.15836096767,19991.309209666666
555.0,19991.158361525322,19991.309209666666
556.0,19991.15836202177,19991.309209666666
557.0,19991.158362608483,19991.309209666666
558.0,19991.158363093644,19991.309209666666
559.0,19991.158363578532,19991.309209666666
560.0,19991.15836395292,19991.309209666666
561.0,19991.158364438852,19991.309209666666
562.0,19991.158364813935,19991.309209666666
563.0,19991.158365187155,19991.309209666666
564.0,19991.158365560063,19991.309209666666
565.0,19991.158365933938,19991.309209666666
566.0,19991.158366196298,19991.309209666666
567.0,19991.158366459134,19991.309209666666
568.0,19991.15836672297,19991.309209666666
569.0,19991.158366986157,19991.309209666666
570.0,19991.15836711111,19991.309209666666
571.0,19991.158367222222,19991.309209666666
572.0,19991.158367333337,19991.307604444446
573.0,19991.158367333337,19991.307604444446
574.0,19991.158367333337,19991.307604444446
575.0,19991.158367333337,19991.307604444446
576.0,19991.158367333337,19991.307604444446
577.0,19991.158367333337,19991.307604444446
578.0,19991.158367333337,19991.307604444446
579.0,19991.158367333337,19991.307604444446
580.0,19991.158367333337,19991.307604444446
581.0,19991.158367333337,19991.307604444446
582.0,19991.158367333337,19991.307604444446
583.0,19991.158367333337,19991.307604444446
584.0,19991.158367333337,19991.307604444446
585.0,19991.158367333337,19991.307604444446
586.0,19991.158367333337,19991.307604444446
587.0,19991.158367333337,19991.307604444446
588.0,19991.158367333337,19991.307604444446
589.0,19991.158367333337,19991.307604444446
590.0,19991.158367333337,19991.307604444446
591.0,19991.158367333337,19991.307604444446
592.0,19991.158367333337,19991.307604444446
593.0,19991.158367333337,19991.307604444446
594.0,19991.158367333337,19991.307604444446
595.0,19991.158367333337,19991.307604444446
596.0,19991.158367333337,19991.307604444446
597.0,19991.158367333337,19991.307604444446
598.0,19991.158367333337,19991.307604444446
599.0,19991.158367333337,19991.307604444446
600.0,19991.158367333337,19991.307604444446
601.0,19991.158367333337,19991.307604444446
602.0,19991.158367333337,19991.307604444446
603.0,19991.158367333337,19991.307604444446
604.0,19991.158367333337,19991.307604444446
605.0,19991.158367333337,19991.307604444446
606.0,19991.158367333337,19991.307604444446
607.0,19991.158367333337,19991.307604444446
608.0,19991.158367333337,19991.307604444446
609.0,19991.158367333337,19991.307604444446
610.0,19991.158367333337,19991.307604444446
611.0,19991.158367333337,19991.307604444446
612.0,19991.158367333337,19991.307604444446
613.0,19991.158367333337,19991.307604444446
614.0,19991.158367333337,19991.307604444446
615.0,19991.158367333337,19991.307604444446
616.0,19991.158367333337,19991.307604444446
617.0,19991.158367333337,19991.307604444446
618.0,19991.158367333337,19991.307604444446
619.0,19991.158367333337,19991.307604444446
620.0,19991.158367333337,19991.307604444446
621.0,19991.158367333337,19991.307604444446
622.0,19991.158367333337,19991.307604444446
623.0,19991.158367333337,19991.307604444446
624.0,19991.158367333337,19991.307604444446
625.0,19991.158367333337,19991.307604444446
626.0,19991.158367333337,19991.307604444446
627.0,19991.158367333337,19991.307604444446
628.0,19991.158367333337,19991.307604444446
629.0,19991.158367333337,19991.307604444446
630.0,19991.158367333337,19991.307604444446
631.0,19991.158367333337,19991.307604444446
632.0,19991.158367333337,19991.307604444446
633.0,19991.158367333337,19991.307604444446
634.0,19991.158367333337,19991.307604444446
635.0,19991.158367333337,19991.307604444446
636.0,19991.158367333337,19991.307604444446
637.0,19991.158367333337,19991.307604444446
638.0,19991.158367333337,19991.307604444446
639.0,19991.158367333337,19991.307604444446
640.0,19991.158367333337,19991.307604444446
641.0,19991.158367333337,19991.307604444446
642.0,19991.158367333337,19991.307604444446
643.0,19991.158367333337,19991.307604444446
644.0,19991.158367333337,19991.307604444446
645.0,19991.158367333337,19991.307604444446
646.0,19991.158367333337,19991.307604444446
647.0,19991.158367333337,19991.307604444446
648.0,19991.158367333337,19991.307604444446
649.0,19991.158367333337,19991.307604444446
650.0,19991.158367333337,19991.307604444446
651.0,19991.158367333337,19991.307604444446
652.0,19991.158367333337,19991.307604444446
653.0,19991.158367333337,19991.307604444446
654.0,19991.158367333337,19991.307604444446
655.0,19991.158367333337,19991.307604444446
656.0,19991.158367333337,19991.307604444446
657.0,19991.158367333337,19991.307604444446
658.0,19991.158367333337,19991.307604444446
659.0,19991.158367333337,19991.307604444446
660.0,19991.158367333337,19991.307604444446
661.0,19991.158367333337,19991.307604444446
662.0,19991.158367333337,19991.307604444446
663.0,19991.158367333337,19991.307604444446
664.0,19991.158367333337,19991.307604444446
665.0,19991.158367333337,19991.307604444446
666.0,19991.158367333337,19991.307604444446
667.0,19991.158367333337,19991.307604444446
668.0,19991.158367333337,19991.307604444446
669.0,19991.158367333337,19991.307604444446
670.0,19991.158367333337,19991.307604444446
671.0,19991.158367333337,19991.307604444446
672.0,19991.158367333337,19991.307604444446
673.0,19991.158367333337,19991.307604444446
674.0,19991.158367333337,19991.307604444446
675.0,19991.158367333337,19991.307604444446
676.0,19991.158367333337,19991.307604444446
677.0,19991.158367333337,19991.307604444446
678.0,19991.158367333337,19991.307604444446
679.0,19991.158367333337,19991.307604444446
680.0,19991.158367333337,19991.307604444446
681.0,19991.158367333337,19991.307604444446
682.0,19991.158367333337,19991.307604444446
683.0,19991.158367333337,19991.307604444446
684.0,19991.158367333337,19991.307604444446
685.0,19991.158367333337,19991.307604444446
686.0,19991.158367333337,19991.307604444446
687.0,19991.158367333337,19991.307604444446
688.0,19991.158367333337,19991.307604444446
689.0,19991.158367333337,19991.307604444446
690.0,19991.158367333337,19991.307604444446
691.0,19991.158367333337,19991.307604444446
692.0,19991.158367333337,19991.307604444446
693.0,19991.158367333337,19991.307604444446
694.0,19991.158367333337,19991.307604444446
695.0,19991.158367333337,19991.307604444446
696.0,19991.158367333337,19991.307604444446
697.0,19991.158367333337,19991.307604444446
698.0,19991.158367333337,19991.307604444446
699.0,19991.158367333337,19991.307604444446
700.0,19991.158367333337,19991.307604444446
701.0,19991.158367333337,19991.307604444446
702.0,19991.158367333337,19991.307604444446
703.0,19991.158367333337,19991.307604444446
704.0,19991.158367333337,19991.307604444446
705.0,19991.158367333337,19991.307604444446
706.0,19991.158367333337,19991.307604444446
707.0,19991.158367333337,19991.307604444446
708.0,19991.158367333337,19991.307604444446
709.0,19991.158367333337,19991.307604444446
710.0,19991.158367333337,19991.307604444446
711.0,19991.158367333337,19991.307604444446
712.0,19991.158367333337,19991.307604444446
713.0,19991.158367333337,19991.307604444446
714.0,19991.158367333337,19991.307604444446
715.0,19991.158367333337,19991.307604444446
716.0,19991.158367333337,19991.307604444446
717.0,19991.158367333337,19991.307604444446
718.0,19991.158367333337,19991.307604444446
719.0,19991.158367333337,19991.307604444446
720.0,19991.158367333337,19991.307604444446
721.0,19991.158367333337,19991.307604444446
722.0,19991.158367333337,19991.307604444446
723.0,19991.158367333337,19991.307604444446
724.0,19991.158367333337,19991.307604444446
725.0,19991.158367333337,19991.307604444446
726.0,19991.158367333337,19991.307604444446
727.0,19991.158367333337,19991.307604444446
728.0,19991.158367333337,19991.307604444446
729.0,19991.158367333337,19991.307604444446
730.0,19991.158367333337,19991.307604444446
731.0,19991.158367333337,19991.307604444446
732.0,19991.158367333337,19991.307604444446
733.0,19991.158367333337,19991.307604444446
734.0,19991.158367333337,19991.307604444446
735.0,19991.158367333337,19991.307604444446
736.0,19991.158367333337,19991.307604444446
737.0,19991.158367333337,19991.307604444446
738.0,19991.158367333337,19991.307604444446
739.0,19991.158367333337,19991.307604444446
740.0,19991.158367333337,19991.307604444446
741.0,19991.158367333337,19991.307604444446
742.0,19991.158367333337,19991.307604444446
743.0,19991.158367333337,19991.307604444446
744.0,19991.158367333337,19991.307604444446
745.0,19991.158367333337,19991.307604444446
746.0,19991.158367333337,19991.307604444446
747.0,19991.158367333337,19991.307604444446
748.0,19991.158367333337,19991.307604444446
749.0,19991.158367333337,19991.307604444446
750.0,19991.158367333337,19991.307604444446
751.0,19991.158367333337,19991.307604444446
752.0,19991.158367333337,19991.307604444446
753.0,19991.158367333337,19991.307604444446
754.0,19991.158367333337,19991.307604444446
755.0,19991.158367333337,19991.307604444446
756.0,19991.158367333337,19991.307604444446
757.0,19991.158367333337,19991.307604444446
758.0,19991.158367333337,19991.307604444446
759.0,19991.158367333337,19991.307604444446
760.0,19991.158367333337,19991.307604444446
761.0,19991.158367333337,19991.307604444446
762.0,19991.158367333337,19991.307604444446
763.0,19991.158367333337,19991.307604444446
764.0,19991.158367333337,19991.307604444446
765.0,19991.158367333337,19991.307604444446
766.0,19991.158367333337,19991.307604444446
767.0,19991.158367333337,19991.307604444446
768.0,19991.158367333337,19991.307604444446
769.0,19991.158367333337,19991.307604444446
770.0,19991.158367333337,19991.307604444446
771.0,19991.158367333337,19991.307604444446
772.0,19991.158367333337,19991.307604444446
773.0,19991.158367333337,19991.307604444446
774.0,19991.158367333337,19991.307604444446
775.0,19991.158367333337,19991.307604444446
776.0,19991.158367333337,19991.307604444446
777.0,19991.158367333337,19991.307604444446
778.0,19991.158367333337,19991.307604444446
779.0,19991.158367333337,19991.307604444446
780.0,19991.158367333337,19991.307604444446
781.0,19991.158367333337,19991.307604444446
782.0,19991.158367333337,19991.307604444446
783.0,19991.158367333337,19991.307604444446
784.0,19991.158367333337,19991.307604444446
785.0,19991.158367333337,19991.307604444446
786.0,19991.158367333337,19991.307604444446
787.0,19991.158367333337,19991.307604444446
788.0,19991.158367333337,19991.307604444446
789.0,19991.158367333337,19991.307604444446
790.0,19991.158367333337,19991.307604444446
791.0,19991.158367333337,19991.307604444446
792.0,19991.158367333337,19991.307604444446
793.0,19991.158367333337,19991.307604444446
794.0,19991.158367333337,19991.307604444446
795.0,19991.158367333337,19991.307604444446
796.0,19991.158367333337,19991.307604444446
797.0,19991.158367333337,19991.307604444446
798.0,19991.158367333337,19991.307604444446
799.0,19991.158367333337,19991.307604444446
800.0,19991.158367333337,19991.307604444446
801.0,19991.158367333337,19991.307604444446
802.0,19991.158367333337,19991.307604444446
803.0,19991.158367333337,19991.307604444446
804.0,19991.158367333337,19991.307604444446
805.0,19991.158367333337,19991.307604444446
806.0,19991.158367333337,19991.307604444446
807.0,19991.158367333337,19991.307604444446
808.0,19991.158367333337,19991.307604444446
809.0,19991.158367333337,19991.307604444446
810.0,19991.158367333337,19991.307604444446
811.0,19991.158367333337,19991.307604444446
812.0,19991.158367333337,19991.307604444446
813.0,19991.158367333337,19991.307604444446
814.0,19991.158367333337,19991.307604444446
815.0,19991.158367333337,19991.307604444446
816.0,19991.158367333337,19991.307604444446
817.0,19991.158367333337,19991.307604444446
818.0,19991.158367333337,19991.307604444446
819.0,19991.158367333337,19991.307604444446
820.0,19991.158367333337,19991.307604444446
821.0,19991.158367333337,19991.307604444446
822.0,19991.158367333337,19991.307604444446
823.0,19991.158367333337,19991.307604444446
824.0,19991.158367333337,19991.307604444446
825.0,19991.158367333337,19991.307604444446
826.0,19991.158367333337,19991.307604444446
827.0,19991.158367333337,19991.307604444446
828.0,19991.158367333337,19991.307604444446
829.0,19991.158367333337,19991.307604444446
830.0,19991.158367333337,19991.307604444446
831.0,19991.158367333337,19991.307604444446
832.0,19991.158367333337,19991.307604444446
833.0,19991.158367333337,19991.307604444446
834.0,19991.158367333337,19991.307604444446
835.0,19991.158367333337,19991.307604444446
836.0,19991.158367333337,19991.307604444446
837.0,19991.158367333337,19991.307604444446
838.0,19991.158367333337,19991.307604444446
839.0,19991.158367333337,19991.307604444446
840.0,19991.158367333337,19991.307604444446
841.0,19991.158367333337,19991.307604444446
842.0,19991.158367333337,19991.307604444446
843.0,19991.158367333337,19991.307604444446
844.0,19991.158367333337,19991.307604444446
845.0,19991.158367333337,19991.307604444446
846.0,19991.158367333337,19991.307604444446
847.0,19991.158367333337,19991.307604444446
848.0,19991.158367333337,19991.307604444446
849.0,19991.158367333337,19991.307604444446
850.0,19991.158367333337,19991.307604444446
851.0,19991.158367333337,19991.307604444446
852.0,19991.158367333337,19991.307604444446
853.0,19991.158367333337,19991.307604444446
854.0,19991.158367333337,19991.307604444446
855.0,19991.158367333337,19991.307604444446
856.0,19991.158367333337,19991.307604444446
857.0,19991.158367333337,19991.307604444446
858.0,19991.158367333337,19991.307604444446
859.0,19991.158367333337,19991.307604444446
860.0,19991.158367333337,19991.307604444446
861.0,19991.158367333337,19991.307604444446
862.0,19991.158367333337,19991.307604444446
863.0,19991.158367333337,19991.307604444446
864.0,19991.158367333337,19991.307604444446
865.0,19991.158367333337,19991.307604444446
866.0,19991.158367333337,19991.307604444446
867.0,19991.158367333337,19991.307604444446
868.0,19991.158367333337,19991.307604444446
869.0,19991.158367333337,19991.307604444446
870.0,19991.158367333337,19991.307604444446
871.0,19991.158367333337,19991.307604444446
872.0,19991.158367333337,19991.307604444446
873.0,19991.158367333337,19991.307604444446
874.0,19991.158367333337,19991.307604444446
875.0,19991.158367333337,19991.307604444446
876.0,19991.158367333337,19991.307604444446
877.0,19991.158367333337,19991.307604444446
878.0,19991.158367333337,19991.307604444446
879.0,19991.158367333337,19991.307604444446
880.0,19991.158367333337,19991.307604444446
881.0,19991.158367333337,19991.307604444446
882.0,19991.158367333337,19991.307604444446
883.0,19991.158367333337,19991.307604444446
884.0,19991.158367333337,19991.307604444446
885.0,19991.158367333337,19991.307604444446
886.0,19991.158367333337,19991.307604444446
887.0,19991.158367333337,19991.307604444446
888.0,19991.158367333337,19991.307604444446
889.0,19991.158367333337,19991.307604444446
890.0,19991.158367333337,19991.307604444446
891.0,19991.158367333337,19991.307604444446
892.0,19991.158367333337,19991.307604444446
893.0,19991.158367333337,19991.307604444446
894.0,19991.158367333337,19991.307604444446
895.0,19991.158367333337,19991.307604444446
896.0,19991.158367333337,19991.307604444446
897.0,19991.158367333337,19991.307604444446
898.0,19991.158367333337,19991.307604444446
899.0,19991.158367333337,19991.307604444446
900.0,19991.158367333337,19991.307604444446
901.0,19991.158367333337,19991.307604444446
902.0,19991.158367333337,19991.307604444446
903.0,19991.158367333337,19991.307604444446
904.0,19991.158367333337,19991.307604444446
905.0,19991.158367333337,19991.307604444446
906.0,19991.158367333337,19991.307604444446
907.0,19991.158367333337,19991.307604444446
908.0,19991.158367333337,19991.307604444446
909.0,19991.158367333337,19991.307604444446
910.0,19991.158367333337,19991.307604444446
911.0,19991.158367333337,19991.307604444446
912.0,19991.158367333337,19991.307604444446
913.0,19991.158367333337,19991.307604444446
914.0,19991.158367333337,19991.307604444446
915.0,19991.158367333337,19991.307604444446
916.0,19991.158367333337,19991.307604444446
917.0,19991.158367333337,19991.307604444446
918.0,19991.158367333337,19991.307604444446
919.0,19991.158367333337,19991.307604444446
920.0,19991.158367333337,19991.307604444446
921.0,19991.158367333337,19991.307604444446
922.0,19991.158367333337,19991.307604444446
923.0,19991.158367333337,19991.307604444446
924.0,19991.158367333337,19991.307604444446
925.0,19991.158367333337,19991.307604444446
926.0,19991.158367333337,19991.307604444446
927.0,19991.158367333337,19991.307604444446
928.0,19991.158367333337,19991.307604444446
929.0,19991.158367333337,19991.307604444446
930.0,19991.158367333337,19991.307604444446
931.0,19991.158367333337,19991.307604444446
932.0,19991.158367333337,19991.307604444446
933.0,19991.158367333337,19991.307604444446
934.0,19991.158367333337,19991.307604444446
935.0,19991.158367333337,19991.307604444446
936.0,19991.158367333337,19991.307604444446
937.0,19991.158367333337,19991.307604444446
938.0,19991.158367333337,19991.307604444446
939.0,19991.158367333337,19991.307604444446
940.0,19991.158367333337,19991.307604444446
941.0,19991.158367333337,19991.307604444446
942.0,19991.158367333337,19991.307604444446
943.0,19991.158367333337,19991.307604444446
944.0,19991.158367333337,19991.307604444446
945.0,19991.158367333337,19991.307604444446
946.0,19991.158367333337,19991.307604444446
947.0,19991.158367333337,19991.307604444446
948.0,19991.158367333337,19991.307604444446
949.0,19991.158367333337,19991.307604444446
950.0,19991.158367333337,19991.307604444446
951.0,19991.158367333337,19991.307604444446
952.0,19991.158367333337,19991.307604444446
953.0,19991.158367333337,19991.307604444446
954.0,19991.158367333337,19991.307604444446
955.0,19991.158367333337,19991.307604444446
956.0,19991.158367333337,19991.307604444446
957.0,19991.158367333337,19991.307604444446
958.0,19991.158367333337,19991.307604444446
959.0,19991.158367333337,19991.307604444446
960.0,19991.158367333337,19991.307604444446
961.0,19991.158367333337,19991.307604444446
962.0,19991.158367333337,19991.307604444446
963.0,19991.158367333337,19991.307604444446
964.0,19991.158367333337,19991.307604444446
965.0,19991.158367333337,19991.307604444446
966.0,19991.158367333337,19991.307604444446
967.0,19991.158367333337,19991.307604444446
968.0,19991.158367333337,19991.307604444446
969.0,19991.158367333337,19991.307604444446
970.0,19991.158367333337,19991.307604444446
971.0,19991.158367333337,19991.307604444446
972.0,19991.158367333337,19991.307604444446
973.0,19991.158367333337,19991.307604444446
974.0,19991.158367333337,19991.307604444446
975.0,19991.158367333337,19991.307604444446
976.0,19991.158367333337,19991.307604444446
977.0,19991.158367333337,19991.307604444446
978.0,19991.158367333337,19991.307604444446
979.0,19991.158367333337,19991.307604444446
980.0,19991.158367333337,19991.307604444446
981.0,19991.158367333337,19991.307604444446
982.0,19991.158367333337,19991.307604444446
983.0,19991.158367333337,19991.307604444446
984.0,19991.158367333337,19991.307604444446
985.0,19991.158367333337,19991.307604444446
986.0,19991.158367333337,19991.307604444446
987.0,19991.158367333337,19991.307604444446
988.0,19991.158367333337,19991.307604444446
989.0,19991.158367333337,19991.307604444446
990.0,19991.158367333337,19991.307604444446
991.0,19991.158367333337,19991.307604444446
992.0,19991.158367333337,19991.307604444446
993.0,19991.158367333337,19991.307604444446
994.0,19991.158367333337,19991.307604444446
995.0,19991.158367333337,19991.307604444446
996.0,19991.158367333337,19991.307604444446
997.0,19991.158367333337,19991.307604444446
998.0,19991.158367333337,19991.307604444446
999.0,19991.158367333337,19991.307604444446
1000.0,19991.158367333337,19991.307604444446
1001.0,19991.158367333337,19991.307604444446
1002.0,19991.158367333337,19991.307604444446
1003.0,19991.158367333337,19991.307604444446
1004.0,19991.158367333337,19991.307604444446
1005.0,19991.158367333337,19991.307604444446
1006.0,19991.158367333337,19991.307604444446
1007.0,19991.158367333337,19991.307604444446
1008.0,19991.158367333337,19991.307604444446
1009.0,19991.158367333337,19991.307604444446
1010.0,19991.158367333337,19991.307604444446
1011.0,19991.158367333337,19991.307604444446
1012.0,19991.158367333337,19991.307604444446
1013.0,19991.158367333337,19991.307604444446
1014.0,19991.158367333337,19991.307604444446
1015.0,19991.158367333337,19991.307604444446
1016.0,19991.158367333337,19991.307604444446
1017.0,19991.158367333337,19991.307604444446
1018.0,19991.158367333337,19991.307604444446
1019.0,19991.158367333337,19991.307604444446
1020.0,19991.158367333337,19991.307604444446
1021.0,19991.158367333337,19991.307604444446
1022.0,19991.158367333337,19991.307604444446
1023.0,19991.158367333337,19991.307604444446
1024.0,19991.158367333337,19991.307604444446
1025.0,19991.158367333337,19991.307604444446
1026.0,19991.158367333337,19991.307604444446
1027.0,19991.158367333337,19991.307604444446
1028.0,19991.158367333337,19991.307604444446
1029.0,19991.158367333337,19991.307604444446
1030.0,19991.158367333337,19991.307604444446
1031.0,19991.158367333337,19991.307604444446
1032.0,19991.158367333337,19991.307604444446
1033.0,19991.158367333337,19991.307604444446
1034.0,19991.158367333337,19991.307604444446
1035.0,19991.158367333337,19991.307604444446
1036.0,19991.158367333337,19991.307604444446
1037.0,19991.158367333337,19991.307604444446
1038.0,19991.158367333337,19991.307604444446
1039.0,19991.158367333337,19991.307604444446
1040.0,19991.158367333337,19991.307604444446
1041.0,19991.158367333337,19991.307604444446
1042.0,19991.158367333337,19991.307604444446
1043.0,19991.158367333337,19991.307604444446
1044.0,19991.158367333337,19991.307604444446
1045.0,19991.158367333337,19991.307604444446
1046.0,19991.158367333337,19991.307604444446
1047.0,19991.158367333337,19991.307604444446
1048.0,19991.158367333337,19991.307604444446
1049.0,19991.158367333337,19991.307604444446
1050.0,19991.158367333337,19991.307604444446
1051.0,19991.158367333337,19991.307604444446
1052.0,19991.158367333337,19991.307604444446
1053.0,19991.158367333337,19991.307604444446
1054.0,19991.158367333337,19991.307604444446
1055.0,19991.158367333337,19991.307604444446
1056.0,19991.158367333337,19991.307604444446
1057.0,19991.158367333337,19991.307604444446
1058.0,19991.158367333337,19991.307604444446
1059.0,19991.158367333337,19991.307604444446
1060.0,19991.158367333337,19991.307604444446
1061.0,19991.158367333337,19991.307604444446
1062.0,19991.158367333337,19991.307604444446
1063.0,19991.158367333337,19991.307604444446
1064.0,19991.158367333337,19991.307604444446
1065.0,19991.158367333337,19991.307604444446
1066.0,19991.158367333337,19991.307604444446
1067.0,19991.158367333337,19991.307604444446
1068.0,19991.158367333337,19991.307604444446
1069.0,19991.158367333337,19991.307604444446
1070.0,19991.158367333337,19991.307604444446
1071.0,19991.158367333337,19991.307604444446
1072.0,19991.158367333337,19991.307604444446
1073.0,19991.158367333337,19991.307604444446
1074.0,19991.158367333337,19991.307604444446
1075.0,19991.158367333337,19991.307604444446
1076.0,19991.158367333337,19991.307604444446
1077.0,19991.158367333337,19991.307604444446
1078.0,19991.158367333337,19991.307604444446
1079.0,19991.158367333337,19991.307604444446
1080.0,19991.158367333337,19991.307604444446
1081.0,19991.158367333337,19991.307604444446
1082.0,19991.158367333337,19991.307604444446
1083.0,19991.158367333337,19991.307604444446
1084.0,19991.158367333337,19991.307604444446
1085.0,19991.158367333337,19991.307604444446
1086.0,19991.158367333337,19991.307604444446
1087.0,19991.158367333337,19991.307604444446
1088.0,19991.158367333337,19991.307604444446
1089.0,19991.158367333337,19991.307604444446
1090.0,19991.158367333337,19991.307604444446
1091.0,19991.158367333337,19991.307604444446
1092.0,19991.158367333337,19991.307604444446
1093.0,19991.158367333337,19991.307604444446
1094.0,19991.158367333337,19991.307604444446
1095.0,19991.158367333337,19991.307604444446
1096.0,19991.158367333337,19991.307604444446
1097.0,19991.158367333337,19991.307604444446
1098.0,19991.158367333337,19991.307604444446
1099.0,19991.158367333337,19991.307604444446
1100.0,19991.158367333337,19991.307604444446
1101.0,19991.158367333337,19991.307604444446
1102.0,19991.158367333337,19991.307604444446
1103.0,19991.158367333337,19991.307604444446
1104.0,19991.158367333337,19991.307604444446
1105.0,19991.158367333337,19991.307604444446
1106.0,19991.158367333337,19991.307604444446
1107.0,19991.158367333337,19991.307604444446
1108.0,19991.158367333337,19991.307604444446
1109.0,19991.158367333337,19991.307604444446
1110.0,19991.158367333337,19991.307604444446
1111.0,19991.158367333337,19991.307604444446
1112.0,19991.158367333337,19991.307604444446
1113.0,19991.158367333337,19991.307604444446
1114.0,19991.158367333337,19991.307604444446
1115.0,19991.158367333337,19991.307604444446
1116.0,19991.158367333337,19991.307604444446
1117.0,19991.158367333337,19991.307604444446
1118.0,19991.158367333337,19991.307604444446
1119.0,19991.158367333337,19991.307604444446
1120.0,19991.158367333337,19991.307604444446
1121.0,19991.158367333337,19991.307604444446
1122.0,19991.158367333337,19991.307604444446
1123.0,19991.158367333337,19991.307604444446
1124.0,19991.158367333337,19991.307604444446
1125.0,19991.158367333337,19991.307604444446
1126.0,19991.158367333337,19991.307604444446
1127.0,19991.158367333337,19991.307604444446
1128.0,19991.158367333337,19991.307604444446
1129.0,19991.158367333337,19991.307604444446
1130.0,19991.158367333337,19991.307604444446
1131.0,19991.158367333337,19991.307604444446
1132.0,19991.158367333337,19991.307604444446
1133.0,19991.158367333337,19991.307604444446
1134.0,19991.158367333337,19991.307604444446
1135.0,19991.158367333337,19991.307604444446
1136.0,19991.158367333337,19991.307604444446
1137.0,19991.158367333337,19991.307604444446
1138.0,19991.158367333337,19991.307604444446
1139.0,19991.158367333337,19991.307604444446
1140.0,19991.158367333337,19991.307604444446
1141.0,19991.158367333337,19991.307604444446
1142.0,19991.158367333337,19991.307604444446
1143.0,19991.158367333337,19991.307604444446
1144.0,19991.158367333337,19991.307604444446
1145.0,19991.158367333337,19991.307604444446
1146.0,19991.158367333337,19991.307604444446
1147.0,19991.158367333337,19991.307604444446
1148.0,19991.158367333337,19991.307604444446
1149.0,19991.158367333337,19991.307604444446
1150.0,19991.158367333337,19991.307604444446
1151.0,19991.158367333337,19991.307604444446
1152.0,19991.158367333337,19991.307604444446
1153.0,19991.158367333337,19991.307604444446
1154.0,19991.158367333337,19991.307604444446
1155.0,19991.158367333337,19991.307604444446
1156.0,19991.158367333337,19991.307604444446
1157.0,19991.158367333337,19991.307604444446
1158.0,19991.158367333337,19991.307604444446
1159.0,19991.158367333337,19991.307604444446
1160.0,19991.158367333337,19991.307604444446
1161.0,19991.158367333337,19991.307604444446
1162.0,19991.158367333337,19991.307604444446
1163.0,19991.158367333337,19991.307604444446
1164.0,19991.158367333337,19991.307604444446
1165.0,19991.158367333337,19991.307604444446
1166.0,19991.158367333337,19991.307604444446
1167.0,19991.158367333337,19991.307604444446
1168.0,19991.158367333337,19991.307604444446
1169.0,19991.158367333337,19991.307604444446
1170.0,19991.158367333337,19991.307604444446
1171.0,19991.158367333337,19991.307604444446
1172.0,19991.158367333337,19991.307604444446
1173.0,19991.158367333337,19991.307604444446
1174.0,19991.158367333337,19991.307604444446
1175.0,19991.158367333337,19991.307604444446
1176.0,19991.158367333337,19991.307604444446
1177.0,19991.158367333337,19991.307604444446
1178.0,19991.158367333337,19991.307604444446
1179.0,19991.158367333337,19991.307604444446
1180.0,19991.158367333337,19991.307604444446
1181.0,19991.158367333337,19991.307604444446
1182.0,19991.158367333337,19991.307604444446
1183.0,19991.158367333337,19991.307604444446
1184.0,19991.158367333337,19991.307604444446
1185.0,19991.158367333337,19991.307604444446
1186.0,19991.158367333337,19991.307604444446
1187.0,19991.158367333337,19991.307604444446
1188.0,19991.158367333337,19991.307604444446
1189.0,19991.158367333337,19991.307604444446
1190.0,19991.158367333337,19991.307604444446
1191.0,19991.158367333337,19991.307604444446
1192.0,19991.158367333337,19991.307604444446
1193.0,19991.158367333337,19991.307604444446
1194.0,19991.158367333337,19991.307604444446
1195.0,19991.158367333337,19991.307604444446
1196.0,19991.158367333337,19991.307604444446
1197.0,19991.158367333337,19991.307604444446
1198.0,19991.158367333337,19991.307604444446
1199.0,19991.158367333337,19991.307604444446
1200.0,19991.158367333337,19991.307604444446
1201.0,19991.158367333337,19991.307604444446
1202.0,19991.158367333337,19991.307604444446
1203.0,19991.158367333337,19991.307604444446
1204.0,19991.158367333337,19991.307604444446
1205.0,19991.158367333337,19991.307604444446
1206.0,19991.158367333337,19991.307604444446
1207.0,19991.158367333337,19991.307604444446
1208.0,19991.158367333337,19991.307604444446
1209.0,19991.158367333337,19991.307604444446
1210.0,19991.158367333337,19991.307604444446
1211.0,19991.158367333337,19991.307604444446
1212.0,19991.158367333337,19991.307604444446
1213.0,19991.158367333337,19991.307604444446
1214.0,19991.158367333337,19991.307604444446
1215.0,19991.158367333337,19991.307604444446
1216.0,19991.158367333337,19991.307604444446
1217.0,19991.158367333337,19991.307604444446
1218.0,19991.158367333337,19991.307604444446
1219.0,19991.158367333337,19991.307604444446
1220.0,19991.158367333337,19991.307604444446
1221.0,19991.158367333337,19991.307604444446
1222.0,19991.158367333337,19991.307604444446
1223.0,19991.158367333337,19991.307604444446
1224.0,19991.158367333337,19991.307604444446
1225.0,19991.158367333337,19991.307604444446
1226.0,19991.158367333337,19991.307604444446
1227.0,19991.158367333337,19991.307604444446
1228.0,19991.158367333337,19991.307604444446
1229.0,19991.158367333337,19991.307604444446
1230.0,19991.158367333337,19991.307604444446
1231.0,19991.158367333337,19991.307604444446
1232.0,19991.158367333337,19991.307604444446
1233.0,19991.158367333337,19991.307604444446
1234.0,19991.158367333337,19991.307604444446
1235.0,19991.158367333337,19991.307604444446
1236.0,19991.158367333337,19991.307604444446
1237.0,19991.158367333337,19991.307604444446
1238.0,19991.158367333337,19991.307604444446
1239.0,19991.158367333337,19991.307604444446
1240.0,19991.158367333337,19991.307604444446
1241.0,19991.158367333337,19991.307604444446
1242.0,19991.158367333337,19991.307604444446
1243.0,19991.158367333337,19991.307604444446
1244.0,19991.158367333337,19991.307604444446
1245.0,19991.158367333337,19991.307604444446
1246.0,19991.158367333337,19991.307604444446
1247.0,19991.158367333337,19991.307604444446
1248.0,19991.158367333337,19991.307604444446
1249.0,19991.158367333337,19991.307604444446
1250.0,19991.158367333337,19991.307604444446
1251.0,19991.158367333337,19991.307604444446
1252.0,19991.158367333337,19991.307604444446
1253.0,19991.158367333337,19991.307604444446
1254.0,19991.158367333337,19991.307604444446
1255.0,19991.158367333337,19991.307604444446
1256.0,19991.158367333337,19991.307604444446
1257.0,19991.158367333337,19991.307604444446
1258.0,19991.158367333337,19991.307604444446
1259.0,19991.158367333337,19991.307604444446
1260.0,19991.158367333337,19991.307604444446
1261.0,19991.158367333337,19991.307604444446
1262.0,19991.158367333337,19991.307604444446
1263.0,19991.158367333337,19991.307604444446
1264.0,19991.158367333337,19991.307604444446
1265.0,19991.158367333337,19991.307604444446
1266.0,19991.158367333337,19991.307604444446
1267.0,19991.158367333337,19991.307604444446
1268.0,19991.158367333337,19991.307604444446
1269.0,19991.158367333337,19991.307604444446
1270.0,19991.158367333337,19991.307604444446
1271.0,19991.158367333337,19991.307604444446
1272.0,19991.158367333337,19991.307604444446
1273.0,19991.158367333337,19991.307604444446
1274.0,19991.158367333337,19991.307604444446
1275.0,19991.158367333337,19991.307604444446
1276.0,19991.158367333337,19991.307604444446
1277.0,19991.158367333337,19991.307604444446
1278.0,19991.158367333337,19991.307604444446
1279.0,19991.158367333337,19991.307604444446
1280.0,19991.158367333337,19991.307604444446
1281.0,19991.158367333337,19991.307604444446
1282.0,19991.158367333337,19991.307604444446
1283.0,19991.158367333337,19991.307604444446
1284.0,19991.158367333337,19991.307604444446
1285.0,19991.158367333337,19991.307604444446
1286.0,19991.158367333337,19991.307604444446
1287.0,19991.158367333337,19991.307604444446
1288.0,19991.158367333337,19991.307604444446
1289.0,19991.158367333337,19991.307604444446
1290.0,19991.158367333337,19991.307604444446
1291.0,19991.158367333337,19991.307604444446
1292.0,19991.158367333337,19991.307604444446
1293.0,19991.158367333337,19991.307604444446
1294.0,19991.158367333337,19991.307604444446
1295.0,19991.158367333337,19991.307604444446
1296.0,19991.158367333337,19991.307604444446
1297.0,19991.158367333337,19991.307604444446
1298.0,19991.158367333337,19991.307604444446
1299.0,19991.158367333337,19991.307604444446
1300.0,19991.158367333337,19991.307604444446
1301.0,19991.158367333337,19991.307604444446
1302.0,19991.158367333337,19991.307604444446
1303.0,19991.158367333337,19991.307604444446
1304.0,19991.158367333337,19991.307604444446
1305.0,19991.158367333337,19991.307604444446
1306.0,19991.158367333337,19991.307604444446
1307.0,19991.158367333337,19991.307604444446
1308.0,19991.158367333337,19991.307604444446
1309.0,19991.158367333337,19991.307604444446
1310.0,19991.158367333337,19991.307604444446
1311.0,19991.158367333337,19991.307604444446
1312.0,19991.158367333337,19991.307604444446
1313.0,19991.158367333337,19991.307604444446
1314.0,19991.158367333337,19991.307604444446
1315.0,19991.158367333337,19991.307604444446
1316.0,19991.158367333337,19991.307604444446
1317.0,19991.158367333337,19991.307604444446
1318.0,19991.158367333337,19991.307604444446
1319.0,19991.158367333337,19991.307604444446
1320.0,19991.158367333337,19991.307604444446
1321.0,19991.158367333337,19991.307604444446
1322.0,19991.158367333337,19991.307604444446
1323.0,19991.158367333337,19991.307604444446
1324.0,19991.158367333337,19991.307604444446
1325.0,19991.158367333337,19991.307604444446
1326.0,19991.158367333337,19991.307604444446
1327.0,19991.158367333337,19991.307604444446
1328.0,19991.158367333337,19991.307604444446
1329.0,19991.158367333337,19991.307604444446
1330.0,19991.158367333337,19991.307604444446
1331.0,19991.158367333337,19991.307604444446
1332.0,19991.158367333337,19991.307604444446
1333.0,19991.158367333337,19991.307604444446
1334.0,19991.158367333337,19991.307604444446
1335.0,19991.158367333337,19991.307604444446
1336.0,19991.158367333337,19991.307604444446
1337.0,19991.158367333337,19991.307604444446
1338.0,19991.158367333337,19991.307604444446
1339.0,19991.158367333337,19991.307604444446
1340.0,19991.158367333337,19991.307604444446
1341.0,19991.158367333337,19991.307604444446
1342.0,19991.158367333337,19991.307604444446
1343.0,19991.158367333337,19991.307604444446
1344.0,19991.158367333337,19991.307604444446
1345.0,19991.158367333337,19991.307604444446
1346.0,19991.158367333337,19991.307604444446
1347.0,19991.158367333337,19991.307604444446
1348.0,19991.158367333337,19991.307604444446
1349.0,19991.158367333337,19991.307604444446
1350.0,19991.158367333337,19991.307604444446
1351.0,19991.158367333337,19991.307604444446
1352.0,19991.158367333337,19991.307604444446
1353.0,19991.158367333337,19991.307604444446
1354.0,19991.158367333337,19991.307604444446
1355.0,19991.158367333337,19991.307604444446
1356.0,19991.158367333337,19991.307604444446
1357.0,19991.158367333337,19991.307604444446
1358.0,19991.158367333337,19991.307604444446
1359.0,19991.158367333337,19991.307604444446
1360.0,19991.158367333337,19991.307604444446
1361.0,19991.158367333337,19991.307604444446
1362.0,19991.158367333337,19991.307604444446
1363.0,19991.158367333337,19991.307604444446
1364.0,19991.158367333337,19991.307604444446
1365.0,19991.158367333337,19991.307604444446
1366.0,19991.158367333337,19991.307604444446
1367.0,19991.158367333337,19991.307604444446
1368.0,19991.158367333337,19991.307604444446
1369.0,19991.158367333337,19991.307604444446
1370.0,19991.158367333337,19991.307604444446
1371.0,19991.158367333337,19991.307604444446
1372.0,19991.158367333337,19991.307604444446
1373.0,19991.158367333337,19991.307604444446
1374.0,19991.158367333337,19991.307604444446
1375.0,19991.158367333337,19991.307604444446
1376.0,19991.158367333337,19991.307604444446
1377.0,19991.158367333337,19991.307604444446
1378.0,19991.158367333337,19991.307604444446
1379.0,19991.158367333337,19991.307604444446
1380.0,19991.158367333337,19991.307604444446
1381.0,19991.158367333337,19991.307604444446
1382.0,19991.158367333337,19991.307604444446
1383.0,19991.158367333337,19991.307604444446
1384.0,19991.158367333337,19991.307604444446
1385.0,19991.158367333337,19991.307604444446
1386.0,19991.158367333337,19991.307604444446
1387.0,19991.158367333337,19991.307604444446
1388.0,19991.158367333337,19991.307604444446
1389.0,19991.158367333337,19991.307604444446
1390.0,19991.158367333337,19991.307604444446
1391.0,19991.158367333337,19991.307604444446
1392.0,19991.158367333337,19991.307604444446
1393.0,19991.158367333337,19991.307604444446
1394.0,19991.158367333337,19991.307604444446
1395.0,19991.158367333337,19991.307604444446
1396.0,19991.158367333337,19991.307604444446
1397.0,19991.158367333337,19991.307604444446
1398.0,19991.158367333337,19991.307604444446
1399.0,19991.158367333337,19991.307604444446
1400.0,19991.158367333337,19991.307604444446
1401.0,19991.158367333337,19991.307604444446
1402.0,19991.158367333337,19991.307604444446
1403.0,19991.158367333337,19991.307604444446
1404.0,19991.158367333337,19991.307604444446
1405.0,19991.158367333337,19991.307604444446
1406.0,19991.158367333337,19991.307604444446
1407.0,19991.158367333337,19991.307604444446
1408.0,19991.158367333337,19991.307604444446
1409.0,19991.158367333337,19991.307604444446
1410.0,19991.158367333337,19991.307604444446
1411.0,19991.158367333337,19991.307604444446
1412.0,19991.158367333337,19991.307604444446
1413.0,19991.158367333337,19991.307604444446
1414.0,19991.158367333337,19991.307604444446
1415.0,19991.158367333337,19991.307604444446
1416.0,19991.158367333337,19991.307604444446
1417.0,19991.158367333337,19991.307604444446
1418.0,19991.158367333337,19991.307604444446
1419.0,19991.158367333337,19991.307604444446
1420.0,19991.158367333337,19991.307604444446
1421.0,19991.158367333337,19991.307604444446
1422.0,19991.158367333337,19991.307604444446
1423.0,19991.158367333337,19991.307604444446
1424.0,19991.158367333337,19991.307604444446
1425.0,19991.158367333337,19991.307604444446
1426.0,19991.158367333337,19991.307604444446
1427.0,19991.158367333337,19991.307604444446
1428.0,19991.158367333337,19991.307604444446
1429.0,19991.158367333337,19991.307604444446
1430.0,19991.158367333337,19991.307604444446
1431.0,19991.158367333337,19991.307604444446
1432.0,19991.158367333337,19991.307604444446
1433.0,19991.158367333337,19991.307604444446
1434.0,19991.158367333337,19991.307604444446
1435.0,19991.158367333337,19991.307604444446
1436.0,19991.158367333337,19991.307604444446
1437.0,19991.158367333337,19991.307604444446
1438.0,19991.158367333337,19991.307604444446
1439.0,19991.158367333337,19991.307604444446
1440.0,19991.158367333337,19991.307604444446
1441.0,19991.158367333337,19991.307604444446
1442.0,19991.158367333337,19991.307604444446
1443.0,19991.158367333337,19991.307604444446
1444.0,19991.158367333337,19991.307604444446
1445.0,19991.158367333337,19991.307604444446
1446.0,19991.158367333337,19991.307604444446
1447.0,19991.158367333337,19991.307604444446
1448.0,19991.158367333337,19991.307604444446
1449.0,19991.158367333337,19991.307604444446
1450.0,19991.158367333337,19991.307604444446
1451.0,19991.158367333337,19991.307604444446
1452.0,19991.158367333337,19991.307604444446
1453.0,19991.158367333337,19991.307604444446
1454.0,19991.158367333337,19991.307604444446
1455.0,19991.158367333337,19991.307604444446
1456.0,19991.158367333337,19991.307604444446
1457.0,19991.158367333337,19991.307604444446
1458.0,19991.158367333337,19991.307604444446
1459.0,19991.158367333337,19991.307604444446
1460.0,19991.158367333337,19991.307604444446
1461.0,19991.158367333337,19991.307604444446
1462.0,19991.158367333337,19991.307604444446
1463.0,19991.158367333337,19991.307604444446
1464.0,19991.158367333337,19991.307604444446
1465.0,19991.158367333337,19991.307604444446
1466.0,19991.158367333337,19991.307604444446
1467.0,19991.158367333337,19991.307604444446
1468.0,19991.158367333337,19991.307604444446
1469.0,19991.158367333337,19991.307604444446
1470.0,19991.158367333337,19991.307604444446
1471.0,19991.158367333337,19991.307604444446
1472.0,19991.158367333337,19991.307604444446
1473.0,19991.158367333337,19991.307604444446
1474.0,19991.158367333337,19991.307604444446
1475.0,19991.158367333337,19991.307604444446
1476.0,19991.158367333337,19991.307604444446
1477.0,19991.158367333337,19991.307604444446
1478.0,19991.158367333337,19991.307604444446
1479.0,19991.158367333337,19991.307604444446
1480.0,19991.158367333337,19991.307604444446
1481.0,19991.158367333337,19991.307604444446
1482.0,19991.158367333337,19991.307604444446
1483.0,19991.158367333337,19991.307604444446
1484.0,19991.158367333337,19991.307604444446
1485.0,19991.158367333337,19991.307604444446
1486.0,19991.158367333337,19991.307604444446
1487.0,19991.158367333337,19991.307604444446
1488.0,19991.158367333337,19991.307604444446
1489.0,19991.158367333337,19991.307604444446
1490.0,19991.158367333337,19991.307604444446
1491.0,19991.158367333337,19991.307604444446
1492.0,19991.158367333337,19991.307604444446
1493.0,19991.158367333337,19991.307604444446
1494.0,19991.158367333337,19991.307604444446
1495.0,19991.158367333337,19991.307604444446
1496.0,19991.158367333337,19991.307604444446
1497.0,19991.158367333337,19991.307604444446
1498.0,19991.158367333337,19991.307604444446
1499.0,19991.158367333337,19991.307604444446
1500.0,19991.158367333337,19991.307604444446
1501.0,19991.158367333337,19991.307604444446
1502.0,19991.158367333337,19991.307604444446
1503.0,19991.158367333337,19991.307604444446
1504.0,19991.158367333337,19991.307604444446
1505.0,19991.158367333337,19991.307604444446
1506.0,19991.158367333337,19991.307604444446
1507.0,19991.158367333337,19991.307604444446
1508.0,19991.158367333337,19991.307604444446
1509.0,19991.158367333337,19991.307604444446
1510.0,19991.158367333337,19991.307604444446
1511.0,19991.158367333337,19991.307604444446
1512.0,19991.158367333337,19991.307604444446
1513.0,19991.158367333337,19991.307604444446
1514.0,19991.158367333337,19991.307604444446
1515.0,19991.158367333337,19991.307604444446
1516.0,19991.158367333337,19991.307604444446
1517.0,19991.158367333337,19991.307604444446
1518.0,19991.158367333337,19991.307604444446
1519.0,19991.158367333337,19991.307604444446
1520.0,19991.158367333337,19991.307604444446
1521.0,19991.158367333337,19991.307604444446
1522.0,19991.158367333337,19991.307604444446
1523.0,19991.158367333337,19991.307604444446
1524.0,19991.158367333337,19991.307604444446
1525.0,19991.158367333337,19991.307604444446
1526.0,19991.158367333337,19991.307604444446
1527.0,19991.158367333337,19991.307604444446
1528.0,19991.158367333337,19991.307604444446
1529.0,19991.158367333337,19991.307604444446
1530.0,19991.158367333337,19991.307604444446
1531.0,19991.158367333337,19991.307604444446
1532.0,19991.158367333337,19991.307604444446
1533.0,19991.158367333337,19991.307604444446
1534.0,19991.158367333337,19991.307604444446
1535.0,19991.158367333337,19991.307604444446
1536.0,19991.158367333337,19991.307604444446
1537.0,19991.158367333337,19991.307604444446
1538.0,19991.158367333337,19991.307604444446
1539.0,19991.158367333337,19991.307604444446
1540.0,19991.158367333337,19991.307604444446
1541.0,19991.158367333337,19991.307604444446
1542.0,19991.158367333337,19991.307604444446
1543.0,19991.158367333337,19991.307604444446
1544.0,19991.158367333337,19991.307604444446
1545.0,19991.158367333337,19991.307604444446
1546.0,19991.158367333337,19991.307604444446
1547.0,19991.158367333337,19991.307604444446
1548.0,19991.158367333337,19991.307604444446
1549.0,19991.158367333337,19991.307604444446
1550.0,19991.158367333337,19991.307604444446
1551.0,19991.158367333337,19991.307604444446
1552.0,19991.158367333337,19991.307604444446
1553.0,19991.158367333337,19991.307604444446
1554.0,19991.158367333337,19991.307604444446
1555.0,19991.158367333337,19991.307604444446
1556.0,19991.158367333337,19991.307604444446
1557.0,19991.158367333337,19991.307604444446
1558.0,19991.158367333337,19991.307604444446
1559.0,19991.158367333337,19991.307604444446
1560.0,19991.158367333337,19991.307604444446
1561.0,19991.158367333337,19991.307604444446
1562.0,19991.158367333337,19991.307604444446
1563.0,19991.158367333337,19991.307604444446
1564.0,19991.158367333337,19991.307604444446
1565.0,19991.158367333337,19991.307604444446
1566.0,19991.158367333337,19991.307604444446
1567.0,19991.158367333337,19991.307604444446
1568.0,19991.158367333337,19991.307604444446
1569.0,19991.158367333337,19991.307604444446
1570.0,19991.158367333337,19991.307604444446
1571.0,19991.158367333337,19991.307604444446
1572.0,19991.158367333337,19991.307604444446
1573.0,19991.158367333337,19991.307604444446
1574.0,19991.158367333337,19991.307604444446
1575.0,19991.158367333337,19991.307604444446
1576.0,19991.158367333337,19991.307604444446
1577.0,19991.158367333337,19991.307604444446
1578.0,19991.158367333337,19991.307604444446
1579.0,19991.158367333337,19991.307604444446
1580.0,19991.158367333337,19991.307604444446
1581.0,19991.158367333337,19991.307604444446
1582.0,19991.158367333337,19991.307604444446
1583.0,19991.158367333337,19991.307604444446
1584.0,19991.158367333337,19991.307604444446
1585.0,19991.158367333337,19991.307604444446
1586.0,19991.158367333337,19991.307604444446
1587.0,19991.158367333337,19991.307604444446
1588.0,19991.158367333337,19991.307604444446
1589.0,19991.158367333337,19991.307604444446
1590.0,19991.158367333337,19991.307604444446
1591.0,19991.158367333337,19991.307604444446
1592.0,19991.158367333337,19991.307604444446
1593.0,19991.158367333337,19991.307604444446
1594.0,19991.158367333337,19991.307604444446
1595.0,19991.158367333337,19991.307604444446
1596.0,19991.158367333337,19991.307604444446
1597.0,19991.158367333337,19991.307604444446
1598.0,19991.158367333337,19991.307604444446
1599.0,19991.158367333337,19991.307604444446
1600.0,19991.158367333337,19991.307604444446
1601.0,19991.158367333337,19991.307604444446
1602.0,19991.158367333337,19991.307604444446
1603.0,19991.158367333337,19991.307604444446
1604.0,19991.158367333337,19991.307604444446
1605.0,19991.158367333337,19991.307604444446
1606.0,19991.158367333337,19991.307604444446
1607.0,19991.158367333337,19991.307604444446
1608.0,19991.158367333337,19991.307604444446
1609.0,19991.158367333337,19991.307604444446
1610.0,19991.158367333337,19991.307604444446
1611.0,19991.158367333337,19991.307604444446
1612.0,19991.158367333337,19991.307604444446
1613.0,19991.158367333337,19991.307604444446
1614.0,19991.158367333337,19991.307604444446
1615.0,19991.158367333337,19991.307604444446
1616.0,19991.158367333337,19991.307604444446
1617.0,19991.158367333337,19991.307604444446
1618.0,19991.158367333337,19991.307604444446
1619.0,19991.158367333337,19991.307604444446
1620.0,19991.158367333337,19991.307604444446
1621.0,19991.158367333337,19991.307604444446
1622.0,19991.158367333337,19991.307604444446
1623.0,19991.158367333337,19991.307604444446
1624.0,19991.158367333337,19991.307604444446
1625.0,19991.158367333337,19991.307604444446
1626.0,19991.158367333337,19991.307604444446
1627.0,19991.158367333337,19991.307604444446
1628.0,19991.158367333337,19991.307604444446
1629.0,19991.158367333337,19991.307604444446
1630.0,19991.158367333337,19991.307604444446
1631.0,19991.158367333337,19991.307604444446
1632.0,19991.158367333337,19991.307604444446
1633.0,19991.158367333337,19991.307604444446
1634.0,19991.158367333337,19991.307604444446
1635.0,19991.158367333337,19991.307604444446
1636.0,19991.158367333337,19991.307604444446
1637.0,19991.158367333337,19991.307604444446
1638.0,19991.158367333337,19991.307604444446
1639.0,19991.158367333337,19991.307604444446
1640.0,19991.158367333337,19991.307604444446
1641.0,19991.158367333337,19991.307604444446
1642.0,19991.158367333337,19991.307604444446
1643.0,19991.158367333337,19991.307604444446
1644.0,19991.158367333337,19991.307604444446
1645.0,19991.158367333337,19991.307604444446
1646.0,19991.158367333337,19991.307604444446
1647.0,19991.158367333337,19991.307604444446
1648.0,19991.158367333337,19991.307604444446
1649.0,19991.158367333337,19991.307604444446
1650.0,19991.158367333337,19991.307604444446
1651.0,19991.158367333337,19991.307604444446
1652.0,19991.158367333337,19991.307604444446
1653.0,19991.158367333337,19991.307604444446
1654.0,19991.158367333337,19991.307604444446
1655.0,19991.158367333337,19991.307604444446
1656.0,19991.158367333337,19991.307604444446
1657.0,19991.158367333337,19991.307604444446
1658.0,19991.158367333337,19991.307604444446
1659.0,19991.158367333337,19991.307604444446
1660.0,19991.158367333337,19991.307604444446
1661.0,19991.158367333337,19991.307604444446
1662.0,19991.158367333337,19991.307604444446
1663.0,19991.158367333337,19991.307604444446
1664.0,19991.158367333337,19991.307604444446
1665.0,19991.158367333337,19991.307604444446
1666.0,19991.158367333337,19991.307604444446
1667.0,19991.158367333337,19991.307604444446
1668.0,19991.158367333337,19991.307604444446
1669.0,19991.158367333337,19991.307604444446
1670.0,19991.158367333337,19991.307604444446
1671.0,19991.158367333337,19991.307604444446
1672.0,19991.158367333337,19991.307604444446
1673.0,19991.158367333337,19991.307604444446
1674.0,19991.158367333337,19991.307604444446
1675.0,19991.158367333337,19991.307604444446
1676.0,19991.158367333337,19991.307604444446
1677.0,19991.158367333337,19991.307604444446
1678.0,19991.158367333337,19991.307604444446
1679.0,19991.158367333337,19991.307604444446
1680.0,19991.158367333337,19991.307604444446
1681.0,19991.158367333337,19991.307604444446
1682.0,19991.158367333337,19991.307604444446
1683.0,19991.158367333337,19991.307604444446
1684.0,19991.158367333337,19991.307604444446
1685.0,19991.158367333337,19991.307604444446
1686.0,19991.158367333337,19991.307604444446
1687.0,19991.158367333337,19991.307604444446
1688.0,19991.158367333337,19991.307604444446
1689.0,19991.158367333337,19991.307604444446
1690.0,19991.158367333337,19991.307604444446
1691.0,19991.158367333337,19991.307604444446
1692.0,19991.158367333337,19991.307604444446
1693.0,19991.158367333337,19991.307604444446
1694.0,19991.158367333337,19991.307604444446
1695.0,19991.158367333337,19991.307604444446
1696.0,19991.158367333337,19991.307604444446
1697.0,19991.158367333337,19991.307604444446
1698.0,19991.158367333337,19991.307604444446
1699.0,19991.158367333337,19991.307604444446
1700.0,19991.158367333337,19991.307604444446
1701.0,19991.158367333337,19991.307604444446
1702.0,19991.158367333337,19991.307604444446
1703.0,19991.158367333337,19991.307604444446
1704.0,19991.158367333337,19991.307604444446
1705.0,19991.158367333337,19991.307604444446
1706.0,19991.158367333337,19991.307604444446
1707.0,19991.158367333337,19991.307604444446
1708.0,19991.158367333337,19991.307604444446
1709.0,19991.158367333337,19991.307604444446
1710.0,19991.158367333337,19991.307604444446
1711.0,19991.158367333337,19991.307604444446
1712.0,19991.158367333337,19991.307604444446
1713.0,19991.158367333337,19991.307604444446
1714.0,19991.158367333337,19991.307604444446
1715.0,19991.158367333337,19991.307604444446
1716.0,19991.158367333337,19991.307604444446
1717.0,19991.158367333337,19991.307604444446
1718.0,19991.158367333337,19991.307604444446
1719.0,19991.158367333337,19991.307604444446
1720.0,19991.158367333337,19991.307604444446
1721.0,19991.158367333337,19991.307604444446
1722.0,19991.158367333337,19991.307604444446
1723.0,19991.158367333337,19991.307604444446
1724.0,19991.158367333337,19991.307604444446
1725.0,19991.158367333337,19991.307604444446
1726.0,19991.158367333337,19991.307604444446
1727.0,19991.158367333337,19991.307604444446
1728.0,19991.158367333337,19991.307604444446
1729.0,19991.158367333337,19991.307604444446
1730.0,19991.158367333337,19991.307604444446
1731.0,19991.158367333337,19991.307604444446
1732.0,19991.158367333337,19991.307604444446
1733.0,19991.158367333337,19991.307604444446
1734.0,19991.158367333337,19991.307604444446
1735.0,19991.158367333337,19991.307604444446
1736.0,19991.158367333337,19991.307604444446
1737.0,19991.158367333337,19991.307604444446
1738.0,19991.158367333337,19991.307604444446
1739.0,19991.158367333337,19991.307604444446
1740.0,19991.158367333337,19991.307604444446
1741.0,19991.158367333337,19991.307604444446
1742.0,19991.158367333337,19991.307604444446
1743.0,19991.158367333337,19991.307604444446
1744.0,19991.158367333337,19991.307604444446
1745.0,19991.158367333337,19991.307604444446
1746.0,19991.158367333337,19991.307604444446
1747.0,19991.158367333337,19991.307604444446
1748.0,19991.158367333337,19991.307604444446
1749.0,19991.158367333337,19991.307604444446
1750.0,19991.158367333337,19991.307604444446
1751.0,19991.158367333337,19991.307604444446
1752.0,19991.158367333337,19991.307604444446
1753.0,19991.158367333337,19991.307604444446
1754.0,19991.158367333337,19991.307604444446
1755.0,19991.158367333337,19991.307604444446
1756.0,19991.158367333337,19991.307604444446
1757.0,19991.158367333337,19991.307604444446
1758.0,19991.158367333337,19991.307604444446
1759.0,19991.158367333337,19991.307604444446
1760.0,19991.158367333337,19991.307604444446
1761.0,19991.158367333337,19991.307604444446
1762.0,19991.158367333337,19991.307604444446
1763.0,19991.158367333337,19991.307604444446
1764.0,19991.158367333337,19991.307604444446
1765.0,19991.158367333337,19991.307604444446
1766.0,19991.158367333337,19991.307604444446
1767.0,19991.158367333337,19991.307604444446
1768.0,19991.158367333337,19991.307604444446
1769.0,19991.158367333337,19991.307604444446
1770.0,19991.158367333337,19991.307604444446
1771.0,19991.158367333337,19991.307604444446
1772.0,19991.158367333337,19991.307604444446
1773.0,19991.158367333337,19991.307604444446
1774.0,19991.158367333337,19991.307604444446
1775.0,19991.158367333337,19991.307604444446
1776.0,19991.158367333337,19991.307604444446
1777.0,19991.158367333337,19991.307604444446
1778.0,19991.158367333337,19991.307604444446
1779.0,19991.158367333337,19991.307604444446
1780.0,19991.158367333337,19991.307604444446
1781.0,19991.158367333337,19991.307604444446
1782.0,19991.158367333337,19991.307604444446
1783.0,19991.158367333337,19991.307604444446
1784.0,19991.158367333337,19991.307604444446
1785.0,19991.158367333337,19991.307604444446
1786.0,19991.158367333337,19991.307604444446
1787.0,19991.158367333337,19991.307604444446
1788.0,19991.158367333337,19991.307604444446
1789.0,19991.158367333337,19991.307604444446
1790.0,19991.158367333337,19991.307604444446
1791.0,19991.158367333337,19991.307604444446
1792.0,19991.158367333337,19991.307604444446
1793.0,19991.158367333337,19991.307604444446
1794.0,19991.158367333337,19991.307604444446
1795.0,19991.158367333337,19991.307604444446
1796.0,19991.158367333337,19991.307604444446
1797.0,19991.158367333337,19991.307604444446
1798.0,19991.158367333337,19991.307604444446
1799.0,19991.158367333337,19991.307604444446
1800.0,19991.158367333337,19991.307604444446
1801.0,19991.158367333337,19991.307604444446
1802.0,19991.158367333337,19991.307604444446
1803.0,19991.158367333337,19991.307604444446
1804.0,19991.158367333337,19991.307604444446
1805.0,19991.158367333337,19991.307604444446
1806.0,19991.158367333337,19991.307604444446
1807.0,19991.158367333337,19991.307604444446
1808.0,19991.158367333337,19991.307604444446
1809.0,19991.158367333337,19991.307604444446
1810.0,19991.158367333337,19991.307604444446
1811.0,19991.158367333337,19991.307604444446
1812.0,19991.158367333337,19991.307604444446
1813.0,19991.158367333337,19991.307604444446
1814.0,19991.158367333337,19991.307604444446
1815.0,19991.158367333337,19991.307604444446
1816.0,19991.158367333337,19991.307604444446
1817.0,19991.158367333337,19991.307604444446
1818.0,19991.158367333337,19991.307604444446
1819.0,19991.158367333337,19991.307604444446
1820.0,19991.158367333337,19991.307604444446
1821.0,19991.158367333337,19991.307604444446
1822.0,19991.158367333337,19991.307604444446
1823.0,19991.158367333337,19991.307604444446
1824.0,19991.158367333337,19991.307604444446
1825.0,19991.158367333337,19991.307604444446
1826.0,19991.158367333337,19991.307604444446
1827.0,19991.158367333337,19991.307604444446
1828.0,19991.158367333337,19991.307604444446
1829.0,19991.158367333337,19991.307604444446
1830.0,19991.158367333337,19991.307604444446
1831.0,19991.158367333337,19991.307604444446
1832.0,19991.158367333337,19991.307604444446
1833.0,19991.158367333337,19991.307604444446
1834.0,19991.158367333337,19991.307604444446
1835.0,19991.158367333337,19991.307604444446
1836.0,19991.158367333337,19991.307604444446
1837.0,19991.158367333337,19991.307604444446
1838.0,19991.158367333337,19991.307604444446
1839.0,19991.158367333337,19991.307604444446
1840.0,19991.158367333337,19991.307604444446
1841.0,19991.158367333337,19991.307604444446
1842.0,19991.158367333337,19991.307604444446
1843.0,19991.158367333337,19991.307604444446
1844.0,19991.158367333337,19991.307604444446
1845.0,19991.158367333337,19991.307604444446
1846.0,19991.158367333337,19991.307604444446
1847.0,19991.158367333337,19991.307604444446
1848.0,19991.158367333337,19991.307604444446
1849.0,19991.158367333337,19991.307604444446
1850.0,19991.158367333337,19991.307604444446
1851.0,19991.158367333337,19991.307604444446
1852.0,19991.158367333337,19991.307604444446
1853.0,19991.158367333337,19991.307604444446
1854.0,19991.158367333337,19991.307604444446
1855.0,19991.158367333337,19991.307604444446
1856.0,19991.158367333337,19991.307604444446
1857.0,19991.158367333337,19991.307604444446
1858.0,19991.158367333337,19991.307604444446
1859.0,19991.158367333337,19991.307604444446
1860.0,19991.158367333337,19991.307604444446
1861.0,19991.158367333337,19991.307604444446
1862.0,19991.158367333337,19991.307604444446
1863.0,19991.158367333337,19991.307604444446
1864.0,19991.158367333337,19991.307604444446
1865.0,19991.158367333337,19991.307604444446
1866.0,19991.158367333337,19991.307604444446
1867.0,19991.158367333337,19991.307604444446
1868.0,19991.158367333337,19991.307604444446
1869.0,19991.158367333337,19991.307604444446
1870.0,19991.158367333337,19991.307604444446
1871.0,19991.158367333337,19991.307604444446
1872.0,19991.158367333337,19991.307604444446
1873.0,19991.158367333337,19991.307604444446
1874.0,19991.158367333337,19991.307604444446
1875.0,19991.158367333337,19991.307604444446
1876.0,19991.158367333337,19991.307604444446
1877.0,19991.158367333337,19991.307604444446
1878.0,19991.158367333337,19991.307604444446
1879.0,19991.158367333337,19991.307604444446
1880.0,19991.158367333337,19991.307604444446
1881.0,19991.158367333337,19991.307604444446
1882.0,19991.158367333337,19991.307604444446
1883.0,19991.158367333337,19991.307604444446
1884.0,19991.158367333337,19991.307604444446
1885.0,19991.158367333337,19991.307604444446
1886.0,19991.158367333337,19991.307604444446
1887.0,19991.158367333337,19991.307604444446
1888.0,19991.158367333337,19991.307604444446
1889.0,19991.158367333337,19991.307604444446
1890.0,19991.158367333337,19991.307604444446
1891.0,19991.158367333337,19991.307604444446
1892.0,19991.158367333337,19991.307604444446
1893.0,19991.158367333337,19991.307604444446
1894.0,19991.158367333337,19991.307604444446
1895.0,19991.158367333337,19991.307604444446
1896.0,19991.158367333337,19991.307604444446
1897.0,19991.158367333337,19991.307604444446
1898.0,19991.158367333337,19991.307604444446
1899.0,19991.158367333337,19991.307604444446
1900.0,19991.158367333337,19991.307604444446
1901.0,19991.158367333337,19991.307604444446
1902.0,19991.158367333337,19991.307604444446
1903.0,19991.158367333337,19991.307604444446
1904.0,19991.158367333337,19991.307604444446
1905.0,19991.158367333337,19991.307604444446
1906.0,19991.158367333337,19991.307604444446
1907.0,19991.158367333337,19991.307604444446
1908.0,19991.158367333337,19991.307604444446
1909.0,19991.158367333337,19991.307604444446
1910.0,19991.158367333337,19991.307604444446
1911.0,19991.158367333337,19991.307604444446
1912.0,19991.158367333337,19991.307604444446
1913.0,19991.158367333337,19991.307604444446
1914.0,19991.158367333337,19991.307604444446
1915.0,19991.158367333337,19991.307604444446
1916.0,19991.158367333337,19991.307604444446
1917.0,19991.158367333337,19991.307604444446
1918.0,19991.158367333337,19991.307604444446
1919.0,19991.158367333337,19991.307604444446
1920.0,19991.158367333337,19991.307604444446
1921.0,19991.158367333337,19991.307604444446
1922.0,19991.158367333337,19991.307604444446
1923.0,19991.158367333337,19991.307604444446
1924.0,19991.158367333337,19991.307604444446
1925.0,19991.158367333337,19991.307604444446
1926.0,19991.158367333337,19991.307604444446
1927.0,19991.158367333337,19991.307604444446
1928.0,19991.158367333337,19991.307604444446
1929.0,19991.158367333337,19991.307604444446
1930.0,19991.158367333337,19991.307604444446
1931.0,19991.158367333337,19991.307604444446
1932.0,19991.158367333337,19991.307604444446
1933.0,19991.158367333337,19991.307604444446
1934.0,19991.158367333337,19991.307604444446
1935.0,19991.158367333337,19991.307604444446
1936.0,19991.158367333337,19991.307604444446
1937.0,19991.158367333337,19991.307604444446
1938.0,19991.158367333337,19991.307604444446
1939.0,19991.158367333337,19991.307604444446
1940.0,19991.158367333337,19991.307604444446
1941.0,19991.158367333337,19991.307604444446
1942.0,19991.158367333337,19991.307604444446
1943.0,19991.158367333337,19991.307604444446
1944.0,19991.158367333337,19991.307604444446
1945.0,19991.158367333337,19991.307604444446
1946.0,19991.158367333337,19991.307604444446
1947.0,19991.158367333337,19991.307604444446
1948.0,19991.158367333337,19991.307604444446
1949.0,19991.158367333337,19991.307604444446
1950.0,19991.158367333337,19991.307604444446
1951.0,19991.158367333337,19991.307604444446
1952.0,19991.158367333337,19991.307604444446
1953.0,19991.158367333337,19991.307604444446
1954.0,19991.158367333337,19991.307604444446
1955.0,19991.158367333337,19991.307604444446
1956.0,19991.158367333337,19991.307604444446
1957.0,19991.158367333337,19991.307604444446
1958.0,19991.158367333337,19991.307604444446
1959.0,19991.158367333337,19991.307604444446
1960.0,19991.158367333337,19991.307604444446
1961.0,19991.158367333337,19991.307604444446
1962.0,19991.158367333337,19991.307604444446
1963.0,19991.158367333337,19991.307604444446
1964.0,19991.158367333337,19991.307604444446
1965.0,19991.158367333337,19991.307604444446
1966.0,19991.158367333337,19991.307604444446
1967.0,19991.158367333337,19991.307604444446
1968.0,19991.158367333337,19991.307604444446
1969.0,19991.158367333337,19991.307604444446
1970.0,19991.158367333337,19991.307604444446
1971.0,19991.158367333337,19991.307604444446
1972.0,19991.158367333337,19991.307604444446
1973.0,19991.158367333337,19991.307604444446
1974.0,19991.158367333337,19991.307604444446
1975.0,19991.158367333337,19991.307604444446
1976.0,19991.158367333337,19991.307604444446
1977.0,19991.158367333337,19991.307604444446
1978.0,19991.158367333337,19991.307604444446
1979.0,19991.158367333337,19991.307604444446
1980.0,19991.158367333337,19991.307604444446
1981.0,19991.158367333337,19991.307604444446
1982.0,19991.158367333337,19991.307604444446
1983.0,19991.158367333337,19991.307604444446
1984.0,19991.158367333337,19991.307604444446
1985.0,19991.158367333337,19991.307604444446
1986.0,19991.158367333337,19991.307604444446
1987.0,19991.158367333337,19991.307604444446
1988.0,19991.158367333337,19991.307604444446
1989.0,19991.158367333337,19991.307604444446
1990.0,19991.158367333337,19991.307604444446
1991.0,19991.158367333337,19991.307604444446
1992.0,19991.158367333337,19991.307604444446
1993.0,19991.158367333337,19991.307604444446
1994.0,19991.158367333337,19991.307604444446
1995.0,19991.158367333337,19991.307604444446
1996.0,19991.158367333337,19991.307604444446
1997.0,19991.158367333337,19991.307604444446
1998.0,19991.158367333337,19991.307604444446
1999.0,19991.158367333337,19991.307604444446
2000.0,19991.158367333337,19991.307604444446
2001.0,19991.158367333337,19991.307604444446
2002.0,19991.158367333337,19991.307604444446
2003.0,19991.158367333337,19991.307604444446
2004.0,19991.158367333337,19991.307604444446
2005.0,19991.158367333337,19991.307604444446
2006.0,19991.158367333337,19991.307604444446
2007.0,19991.158367333337,19991.307604444446
2008.0,19991.158367333337,19991.307604444446
2009.0,19991.158367333337,19991.307604444446
2010.0,19991.158367333337,19991.307604444446
2011.0,19991.158367333337,19991.307604444446
2012.0,19991.158367333337,19991.307604444446
2013.0,19991.158367333337,19991.307604444446
2014.0,19991.158367333337,19991.307604444446
2015.0,19991.158367333337,19991.307604444446
2016.0,19991.158367333337,19991.307604444446
2017.0,19991.158367333337,19991.307604444446
2018.0,19991.158367333337,19991.307604444446
2019.0,19991.158367333337,19991.307604444446
2020.0,19991.158367333337,19991.307604444446
2021.0,19991.158367333337,19991.307604444446
2022.0,19991.158367333337,19991.307604444446
2023.0,19991.158367333337,19991.307604444446
2024.0,19991.158367333337,19991.307604444446
2025.0,19991.158367333337,19991.307604444446
2026.0,19991.158367333337,19991.307604444446
2027.0,19991.158367333337,19991.307604444446
2028.0,19991.158367333337,19991.307604444446
2029.0,19991.158367333337,19991.307604444446
2030.0,19991.158367333337,19991.307604444446
2031.0,19991.158367333337,19991.307604444446
2032.0,19991.158367333337,19991.307604444446
2033.0,19991.158367333337,19991.307604444446
2034.0,19991.158367333337,19991.307604444446
2035.0,19991.158367333337,19991.307604444446
2036.0,19991.158367333337,19991.307604444446
2037.0,19991.158367333337,19991.307604444446
2038.0,19991.158367333337,19991.307604444446
2039.0,19991.158367333337,19991.307604444446
2040.0,19991.158367333337,19991.307604444446
2041.0,19991.158367333337,19991.307604444446
2042.0,19991.158367333337,19991.307604444446
2043.0,19991.158367333337,19991.307604444446
2044.0,19991.158367333337,19991.307604444446
2045.0,19991.158367333337,19991.307604444446
2046.0,19991.158367333337,19991.307604444446
2047.0,19991.158367333337,19991.307604444446
2048.0,19991.158367333337,19991.307604444446
2049.0,19991.158367333337,19991.307604444446
2050.0,19991.158367333337,19991.307604444446
2051.0,19991.158367333337,19991.307604444446
2052.0,19991.158367333337,19991.307604444446
2053.0,19991.158367333337,19991.307604444446
2054.0,19991.158367333337,19991.307604444446
2055.0,19991.158367333337,19991.307604444446
2056.0,19991.158367333337,19991.307604444446
2057.0,19991.158367333337,19991.307604444446
2058.0,19991.158367333337,19991.307604444446
2059.0,19991.158367333337,19991.307604444446
2060.0,19991.158367333337,19991.307604444446
2061.0,19991.158367333337,19991.307604444446
2062.0,19991.158367333337,19991.307604444446
2063.0,19991.158367333337,19991.307604444446
2064.0,19991.158367333337,19991.307604444446
2065.0,19991.158367333337,19991.307604444446
2066.0,19991.158367333337,19991.307604444446
2067.0,19991.158367333337,19991.307604444446
2068.0,19991.158367333337,19991.307604444446
2069.0,19991.158367333337,19991.307604444446
2070.0,19991.158367333337,19991.307604444446
2071.0,19991.158367333337,19991.307604444446
2072.0,19991.158367333337,19991.307604444446
2073.0,19991.158367333337,19991.307604444446
2074.0,19991.158367333337,19991.307604444446
2075.0,19991.158367333337,19991.307604444446
2076.0,19991.158367333337,19991.307604444446
2077.0,19991.158367333337,19991.307604444446
2078.0,19991.158367333337,19991.307604444446
2079.0,19991.158367333337,19991.307604444446
2080.0,19991.158367333337,19991.307604444446
2081.0,19991.158367333337,19991.307604444446
2082.0,19991.158367333337,19991.307604444446
2083.0,19991.158367333337,19991.307604444446
2084.0,19991.158367333337,19991.307604444446
2085.0,19991.158367333337,19991.307604444446
2086.0,19991.158367333337,19991.307604444446
2087.0,19991.158367333337,19991.307604444446
2088.0,19991.158367333337,19991.307604444446
2089.0,19991.158367333337,19991.307604444446
2090.0,19991.158367333337,19991.307604444446
2091.0,19991.158367333337,19991.307604444446
2092.0,19991.158367333337,19991.307604444446
2093.0,19991.158367333337,19991.307604444446
2094.0,19991.158367333337,19991.307604444446
2095.0,19991.158367333337,19991.307604444446
2096.0,19991.158367333337,19991.307604444446
2097.0,19991.158367333337,19991.307604444446
2098.0,19991.158367333337,19991.307604444446
2099.0,19991.158367333337,19991.307604444446
2100.0,19991.158367333337,19991.307604444446
2101.0,19991.158367333337,19991.307604444446
2102.0,19991.158367333337,19991.307604444446
2103.0,19991.158367333337,19991.307604444446
2104.0,19991.158367333337,19991.307604444446
2105.0,19991.158367333337,19991.307604444446
2106.0,19991.158367333337,19991.307604444446
2107.0,19991.158367333337,19991.307604444446
2108.0,19991.158367333337,19991.307604444446
2109.0,19991.158367333337,19991.307604444446
2110.0,19991.158367333337,19991.307604444446
2111.0,19991.158367333337,19991.307604444446
2112.0,19991.158367333337,19991.307604444446
2113.0,19991.158367333337,19991.307604444446
2114.0,19991.158367333337,19991.307604444446
2115.0,19991.158367333337,19991.307604444446
2116.0,19991.158367333337,19991.307604444446
2117.0,19991.158367333337,19991.307604444446
2118.0,19991.158367333337,19991.307604444446
2119.0,19991.158367333337,19991.307604444446
2120.0,19991.158367333337,19991.307604444446
2121.0,19991.158367333337,19991.307604444446
2122.0,19991.158367333337,19991.307604444446
2123.0,19991.158367333337,19991.307604444446
2124.0,19991.158367333337,19991.307604444446
2125.0,19991.158367333337,19991.307604444446
2126.0,19991.158367333337,19991.307604444446
2127.0,19991.158367333337,19991.307604444446
2128.0,19991.158367333337,19991.307604444446
2129.0,19991.158367333337,19991.307604444446
2130.0,19991.158367333337,19991.307604444446
2131.0,19991.158367333337,19991.307604444446
2132.0,19991.158367333337,19991.307604444446
2133.0,19991.158367333337,19991.307604444446
2134.0,19991.158367333337,19991.307604444446
2135.0,19991.158367333337,19991.307604444446
2136.0,19991.158367333337,19991.307604444446
2137.0,19991.158367333337,19991.307604444446
2138.0,19991.158367333337,19991.307604444446
2139.0,19991.158367333337,19991.307604444446
2140.0,19991.158367333337,19991.307604444446
2141.0,19991.158367333337,19991.307604444446
2142.0,19991.158367333337,19991.307604444446
2143.0,19991.158367333337,19991.307604444446
2144.0,19991.158367333337,19991.307604444446
2145.0,19991.158367333337,19991.307604444446
2146.0,19991.158367333337,19991.307604444446
2147.0,19991.158367333337,19991.307604444446
2148.0,19991.158367333337,19991.307604444446
2149.0,19991.158367333337,19991.307604444446
2150.0,19991.158367333337,19991.307604444446
2151.0,19991.158367333337,19991.307604444446
2152.0,19991.158367333337,19991.307604444446
2153.0,19991.158367333337,19991.307604444446
2154.0,19991.158367333337,19991.307604444446
2155.0,19991.158367333337,19991.307604444446
2156.0,19991.158367333337,19991.307604444446
2157.0,19991.158367333337,19991.307604444446
2158.0,19991.158367333337,19991.307604444446
2159.0,19991.158367333337,19991.307604444446
2160.0,19991.158367333337,19991.307604444446
2161.0,19991.158367333337,19991.307604444446
2162.0,19991.158367333337,19991.307604444446
2163.0,19991.158367333337,19991.307604444446
2164.0,19991.158367333337,19991.307604444446
2165.0,19991.158367333337,19991.307604444446
2166.0,19991.158367333337,19991.307604444446
2167.0,19991.158367333337,19991.307604444446
2168.0,19991.158367333337,19991.307604444446
2169.0,19991.158367333337,19991.307604444446
2170.0,19991.158367333337,19991.307604444446
2171.0,19991.158367333337,19991.307604444446
2172.0,19991.158367333337,19991.307604444446
2173.0,19991.158367333337,19991.307604444446
2174.0,19991.158367333337,19991.307604444446
2175.0,19991.158367333337,19991.307604444446
2176.0,19991.158367333337,19991.307604444446
2177.0,19991.158367333337,19991.307604444446
2178.0,19991.158367333337,19991.307604444446
2179.0,19991.158367333337,19991.307604444446
2180.0,19991.158367333337,19991.307604444446
2181.0,19991.158367333337,19991.307604444446
2182.0,19991.158367333337,19991.307604444446
2183.0,19991.158367333337,19991.307604444446
2184.0,19991.158367333337,19991.307604444446
2185.0,19991.158367333337,19991.307604444446
2186.0,19991.158367333337,19991.307604444446
2187.0,19991.158367333337,19991.307604444446
2188.0,19991.158367333337,19991.307604444446
2189.0,19991.158367333337,19991.307604444446
2190.0,19991.158367333337,19991.307604444446
2191.0,19991.158367333337,19991.307604444446
2192.0,19991.158367333337,19991.307604444446
2193.0,19991.158367333337,19991.307604444446
2194.0,19991.158367333337,19991.307604444446
2195.0,19991.158367333337,19991.307604444446
2196.0,19991.158367333337,19991.307604444446
2197.0,19991.158367333337,19991.307604444446
2198.0,19991.158367333337,19991.307604444446
2199.0,19991.158367333337,19991.307604444446
2200.0,19991.158367333337,19991.307604444446
2201.0,19991.158367333337,19991.307604444446
2202.0,19991.158367333337,19991.307604444446
2203.0,19991.158367333337,19991.307604444446
2204.0,19991.158367333337,19991.307604444446
2205.0,19991.158367333337,19991.307604444446
2206.0,19991.158367333337,19991.307604444446
2207.0,19991.158367333337,19991.307604444446
2208.0,19991.158367333337,19991.307604444446
2209.0,19991.158367333337,19991.307604444446
2210.0,19991.158367333337,19991.307604444446
2211.0,19991.158367333337,19991.307604444446
2212.0,19991.158367333337,19991.307604444446
2213.0,19991.158367333337,19991.307604444446
2214.0,19991.158367333337,19991.307604444446
2215.0,19991.158367333337,19991.307604444446
2216.0,19991.158367333337,19991.307604444446
2217.0,19991.158367333337,19991.307604444446
2218.0,19991.158367333337,19991.307604444446
2219.0,19991.158367333337,19991.307604444446
2220.0,19991.158367333337,19991.307604444446
2221.0,19991.158367333337,19991.307604444446
2222.0,19991.158367333337,19991.307604444446
2223.0,19991.158367333337,19991.307604444446
2224.0,19991.158367333337,19991.307604444446
2225.0,19991.158367333337,19991.307604444446
2226.0,19991.158367333337,19991.307604444446
2227.0,19991.158367333337,19991.307604444446
2228.0,19991.158367333337,19991.307604444446
2229.0,19991.158367333337,19991.307604444446
2230.0,19991.158367333337,19991.307604444446
2231.0,19991.158367333337,19991.307604444446
2232.0,19991.158367333337,19991.307604444446
2233.0,19991.158367333337,19991.307604444446
2234.0,19991.158367333337,19991.307604444446
2235.0,19991.158367333337,19991.307604444446
2236.0,19991.158367333337,19991.307604444446
2237.0,19991.158367333337,19991.307604444446
2238.0,19991.158367333337,19991.307604444446
2239.0,19991.158367333337,19991.307604444446
2240.0,19991.158367333337,19991.307604444446
2241.0,19991.158367333337,19991.307604444446
2242.0,19991.158367333337,19991.307604444446
2243.0,19991.158367333337,19991.307604444446
2244.0,19991.158367333337,19991.307604444446
2245.0,19991.158367333337,19991.307604444446
2246.0,19991.158367333337,19991.307604444446
2247.0,19991.158367333337,19991.307604444446
2248.0,19991.158367333337,19991.307604444446
2249.0,19991.158367333337,19991.307604444446
2250.0,19991.158367333337,19991.307604444446
2251.0,19991.158367333337,19991.307604444446
2252.0,19991.158367333337,19991.307604444446
2253.0,19991.158367333337,19991.307604444446
2254.0,19991.158367333337,19991.307604444446
2255.0,19991.158367333337,19991.307604444446
2256.0,19991.158367333337,19991.307604444446
2257.0,19991.158367333337,19991.307604444446
2258.0,19991.158367333337,19991.307604444446
2259.0,19991.158367333337,19991.307604444446
2260.0,19991.158367333337,19991.307604444446
2261.0,19991.158367333337,19991.307604444446
2262.0,19991.158367333337,19991.307604444446
2263.0,19991.158367333337,19991.307604444446
2264.0,19991.158367333337,19991.307604444446
2265.0,19991.158367333337,19991.307604444446
2266.0,19991.158367333337,19991.307604444446
2267.0,19991.158367333337,19991.307604444446
2268.0,19991.158367333337,19991.307604444446
2269.0,19991.158367333337,19991.307604444446
2270.0,19991.158367333337,19991.307604444446
2271.0,19991.158367333337,19991.307604444446
2272.0,19991.158367333337,19991.307604444446
2273.0,19991.158367333337,19991.307604444446
2274.0,19991.158367333337,19991.307604444446
2275.0,19991.158367333337,19991.307604444446
2276.0,19991.158367333337,19991.307604444446
2277.0,19991.158367333337,19991.307604444446
2278.0,19991.158367333337,19991.307604444446
2279.0,19991.158367333337,19991.307604444446
2280.0,19991.158367333337,19991.307604444446
2281.0,19991.158367333337,19991.307604444446
2282.0,19991.158367333337,19991.307604444446
2283.0,19991.158367333337,19991.307604444446
2284.0,19991.158367333337,19991.307604444446
2285.0,19991.158367333337,19991.307604444446
2286.0,19991.158367333337,19991.307604444446
2287.0,19991.158367333337,19991.307604444446
2288.0,19991.158367333337,19991.307604444446
2289.0,19991.158367333337,19991.307604444446
2290.0,19991.158367333337,19991.307604444446
2291.0,19991.158367333337,19991.307604444446
2292.0,19991.158367333337,19991.307604444446
2293.0,19991.158367333337,19991.307604444446
2294.0,19991.158367333337,19991.307604444446
2295.0,19991.158367333337,19991.307604444446
2296.0,19991.158367333337,19991.307604444446
2297.0,19991.158367333337,19991.307604444446
2298.0,19991.158367333337,19991.307604444446
2299.0,19991.158367333337,19991.307604444446
2300.0,19991.158367333337,19991.307604444446
2301.0,19991.158367333337,19991.307604444446
2302.0,19991.158367333337,19991.307604444446
2303.0,19991.158367333337,19991.307604444446
2304.0,19991.158367333337,19991.307604444446
2305.0,19991.158367333337,19991.307604444446
2306.0,19991.158367333337,19991.307604444446
2307.0,19991.158367333337,19991.307604444446
2308.0,19991.158367333337,19991.307604444446
2309.0,19991.158367333337,19991.307604444446
2310.0,19991.158367333337,19991.307604444446
2311.0,19991.158367333337,19991.307604444446
2312.0,19991.158367333337,19991.307604444446
2313.0,19991.158367333337,19991.307604444446
2314.0,19991.158367333337,19991.307604444446
2315.0,19991.158367333337,19991.307604444446
2316.0,19991.158367333337,19991.307604444446
2317.0,19991.158367333337,19991.307604444446
2318.0,19991.158367333337,19991.307604444446
2319.0,19991.158367333337,19991.307604444446
2320.0,19991.158367333337,19991.307604444446
2321.0,19991.158367333337,19991.307604444446
2322.0,19991.158367333337,19991.307604444446
2323.0,19991.158367333337,19991.307604444446
2324.0,19991.158367333337,19991.307604444446
2325.0,19991.158367333337,19991.307604444446
2326.0,19991.158367333337,19991.307604444446
2327.0,19991.158367333337,19991.307604444446
2328.0,19991.158367333337,19991.307604444446
2329.0,19991.158367333337,19991.307604444446
2330.0,19991.158367333337,19991.307604444446
2331.0,19991.158367333337,19991.307604444446
2332.0,19991.158367333337,19991.307604444446
2333.0,19991.158367333337,19991.307604444446
2334.0,19991.158367333337,19991.307604444446
2335.0,19991.158367333337,19991.307604444446
2336.0,19991.158367333337,19991.307604444446
2337.0,19991.158367333337,19991.307604444446
2338.0,19991.158367333337,19991.307604444446
2339.0,19991.158367333337,19991.307604444446
2340.0,19991.158367333337,19991.307604444446
2341.0,19991.158367333337,19991.307604444446
2342.0,19991.158367333337,19991.307604444446
2343.0,19991.158367333337,19991.307604444446
2344.0,19991.158367333337,19991.307604444446
2345.0,19991.158367333337,19991.307604444446
2346.0,19991.158367333337,19991.307604444446
2347.0,19991.158367333337,19991.307604444446
2348.0,19991.158367333337,19991.307604444446
2349.0,19991.158367333337,19991.307604444446
2350.0,19991.158367333337,19991.307604444446
2351.0,19991.158367333337,19991.307604444446
2352.0,19991.158367333337,19991.307604444446
2353.0,19991.158367333337,19991.307604444446
2354.0,19991.158367333337,19991.307604444446
2355.0,19991.158367333337,19991.307604444446
2356.0,19991.158367333337,19991.307604444446
2357.0,19991.158367333337,19991.307604444446
2358.0,19991.158367333337,19991.307604444446
2359.0,19991.158367333337,19991.307604444446
2360.0,19991.158367333337,19991.307604444446
2361.0,19991.158367333337,19991.307604444446
2362.0,19991.158367333337,19991.307604444446
2363.0,19991.158367333337,19991.307604444446
2364.0,19991.158367333337,19991.307604444446
2365.0,19991.158367333337,19991.307604444446
2366.0,19991.158367333337,19991.307604444446
2367.0,19991.158367333337,19991.307604444446
2368.0,19991.158367333337,19991.307604444446
2369.0,19991.158367333337,19991.307604444446
2370.0,19991.158367333337,19991.307604444446
2371.0,19991.158367333337,19991.307604444446
2372.0,19991.158367333337,19991.307604444446
2373.0,19991.158367333337,19991.307604444446
2374.0,19991.158367333337,19991.307604444446
2375.0,19991.158367333337,19991.307604444446
2376.0,19991.158367333337,19991.307604444446
2377.0,19991.158367333337,19991.307604444446
2378.0,19991.158367333337,19991.307604444446
2379.0,19991.158367333337,19991.307604444446
2380.0,19991.158367333337,19991.307604444446
2381.0,19991.158367333337,19991.307604444446
2382.0,19991.158367333337,19991.307604444446
2383.0,19991.158367333337,19991.307604444446
2384.0,19991.158367333337,19991.307604444446
2385.0,19991.158367333337,19991.307604444446
2386.0,19991.158367333337,19991.307604444446
2387.0,19991.158367333337,19991.307604444446
2388.0,19991.158367333337,19991.307604444446
2389.0,19991.158367333337,19991.307604444446
2390.0,19991.158367333337,19991.307604444446
2391.0,19991.158367333337,19991.307604444446
2392.0,19991.158367333337,19991.307604444446
2393.0,19991.158367333337,19991.307604444446
2394.0,19991.158367333337,19991.307604444446
2395.0,19991.158367333337,19991.307604444446
2396.0,19991.158367333337,19991.307604444446
2397.0,19991.158367333337,19991.307604444446
2398.0,19991.158367333337,19991.307604444446
2399.0,19991.158367333337,19991.307604444446
2400.0,19991.158367333337,19991.307604444446
2401.0,19991.158367333337,19991.307604444446
2402.0,19991.158367333337,19991.307604444446
2403.0,19991.158367333337,19991.307604444446
2404.0,19991.158367333337,19991.307604444446
2405.0,19991.158367333337,19991.307604444446
2406.0,19991.158367333337,19991.307604444446
2407.0,19991.158367333337,19991.307604444446
2408.0,19991.158367333337,19991.307604444446
2409.0,19991.158367333337,19991.307604444446
2410.0,19991.158367333337,19991.307604444446
2411.0,19991.158367333337,19991.307604444446
2412.0,19991.158367333337,19991.307604444446
2413.0,19991.158367333337,19991.307604444446
2414.0,19991.158367333337,19991.307604444446
2415.0,19991.158367333337,19991.307604444446
2416.0,19991.158367333337,19991.307604444446
2417.0,19991.158367333337,19991.307604444446
2418.0,19991.158367333337,19991.307604444446
2419.0,19991.158367333337,19991.307604444446
2420.0,19991.158367333337,19991.307604444446
2421.0,19991.158367333337,19991.307604444446
2422.0,19991.158367333337,19991.307604444446
2423.0,19991.158367333337,19991.307604444446
2424.0,19991.158367333337,19991.307604444446
2425.0,19991.158367333337,19991.307604444446
2426.0,19991.158367333337,19991.307604444446
2427.0,19991.158367333337,19991.307604444446
2428.0,19991.158367333337,19991.307604444446
2429.0,19991.158367333337,19991.307604444446
2430.0,19991.158367333337,19991.307604444446
2431.0,19991.158367333337,19991.307604444446
2432.0,19991.158367333337,19991.307604444446
2433.0,19991.158367333337,19991.307604444446
2434.0,19991.158367333337,19991.307604444446
2435.0,19991.158367333337,19991.307604444446
2436.0,19991.158367333337,19991.307604444446
2437.0,19991.158367333337,19991.307604444446
2438.0,19991.158367333337,19991.307604444446
2439.0,19991.158367333337,19991.307604444446
2440.0,19991.158367333337,19991.307604444446
2441.0,19991.158367333337,19991.307604444446
2442.0,19991.158367333337,19991.307604444446
2443.0,19991.158367333337,19991.307604444446
2444.0,19991.158367333337,19991.307604444446
2445.0,19991.158367333337,19991.307604444446
2446.0,19991.158367333337,19991.307604444446
2447.0,19991.158367333337,19991.307604444446
2448.0,19991.158367333337,19991.307604444446
2449.0,19991.158367333337,19991.307604444446
2450.0,19991.158367333337,19991.307604444446
2451.0,19991.158367333337,19991.307604444446
2452.0,19991.158367333337,19991.307604444446
2453.0,19991.158367333337,19991.307604444446
2454.0,19991.158367333337,19991.307604444446
2455.0,19991.158367333337,19991.307604444446
2456.0,19991.158367333337,19991.307604444446
2457.0,19991.158367333337,19991.307604444446
2458.0,19991.158367333337,19991.307604444446
2459.0,19991.158367333337,19991.307604444446
2460.0,19991.158367333337,19991.307604444446
2461.0,19991.158367333337,19991.307604444446
2462.0,19991.158367333337,19991.307604444446
2463.0,19991.158367333337,19991.307604444446
2464.0,19991.158367333337,19991.307604444446
2465.0,19991.158367333337,19991.307604444446
2466.0,19991.158367333337,19991.307604444446
2467.0,19991.158367333337,19991.307604444446
2468.0,19991.158367333337,19991.307604444446
2469.0,19991.158367333337,19991.307604444446
2470.0,19991.158367333337,19991.307604444446
2471.0,19991.158367333337,19991.307604444446
2472.0,19991.158367333337,19991.307604444446
2473.0,19991.158367333337,19991.307604444446
2474.0,19991.158367333337,19991.307604444446
2475.0,19991.158367333337,19991.307604444446
2476.0,19991.158367333337,19991.307604444446
2477.0,19991.158367333337,19991.307604444446
2478.0,19991.158367333337,19991.307604444446
2479.0,19991.158367333337,19991.307604444446
2480.0,19991.158367333337,19991.307604444446
2481.0,19991.158367333337,19991.307604444446
2482.0,19991.158367333337,19991.307604444446
2483.0,19991.158367333337,19991.307604444446
2484.0,19991.158367333337,19991.307604444446
2485.0,19991.158367333337,19991.307604444446
2486.0,19991.158367333337,19991.307604444446
2487.0,19991.158367333337,19991.307604444446
2488.0,19991.158367333337,19991.307604444446
2489.0,19991.158367333337,19991.307604444446
2490.0,19991.158367333337,19991.307604444446
2491.0,19991.158367333337,19991.307604444446
2492.0,19991.158367333337,19991.307604444446
2493.0,19991.158367333337,19991.307604444446
2494.0,19991.158367333337,19991.307604444446
2495.0,19991.158367333337,19991.307604444446
2496.0,19991.158367333337,19991.307604444446
2497.0,19991.158367333337,19991.307604444446
2498.0,19991.158367333337,19991.307604444446
2499.0,19991.158367333337,19991.307604444446
2500.0,19991.158367333337,19991.307604444446
2501.0,19991.158367333337,19991.307604444446
2502.0,19991.158367333337,19991.307604444446
2503.0,19991.158367333337,19991.307604444446
2504.0,19991.158367333337,19991.307604444446
2505.0,19991.158367333337,19991.307604444446
2506.0,19991.158367333337,19991.307604444446
2507.0,19991.158367333337,19991.307604444446
2508.0,19991.158367333337,19991.307604444446
2509.0,19991.158367333337,19991.307604444446
2510.0,19991.158367333337,19991.307604444446
2511.0,19991.158367333337,19991.307604444446
2512.0,19991.158367333337,19991.307604444446
2513.0,19991.158367333337,19991.307604444446
2514.0,19991.158367333337,19991.307604444446
2515.0,19991.158367333337,19991.307604444446
2516.0,19991.158367333337,19991.307604444446
2517.0,19991.158367333337,19991.307604444446
2518.0,19991.158367333337,19991.307604444446
2519.0,19991.158367333337,19991.307604444446
2520.0,19991.158367333337,19991.307604444446
2521.0,19991.158367333337,19991.307604444446
2522.0,19991.158367333337,19991.307604444446
2523.0,19991.158367333337,19991.307604444446
2524.0,19991.158367333337,19991.307604444446
2525.0,19991.158367333337,19991.307604444446
2526.0,19991.158367333337,19991.307604444446
2527.0,19991.158367333337,19991.307604444446
2528.0,19991.158367333337,19991.307604444446
2529.0,19991.158367333337,19991.307604444446
2530.0,19991.158367333337,19991.307604444446
2531.0,19991.158367333337,19991.307604444446
2532.0,19991.158367333337,19991.307604444446
2533.0,19991.158367333337,19991.307604444446
2534.0,19991.158367333337,19991.307604444446
2535.0,19991.158367333337,19991.307604444446
2536.0,19991.158367333337,19991.307604444446
2537.0,19991.158367333337,19991.307604444446
2538.0,19991.158367333337,19991.307604444446
2539.0,19991.158367333337,19991.307604444446
2540.0,19991.158367333337,19991.307604444446
2541.0,19991.158367333337,19991.307604444446
2542.0,19991.158367333337,19991.307604444446
2543.0,19991.158367333337,19991.307604444446
2544.0,19991.158367333337,19991.307604444446
2545.0,19991.158367333337,19991.307604444446
2546.0,19991.158367333337,19991.307604444446
2547.0,19991.158367333337,19991.307604444446
2548.0,19991.158367333337,19991.307604444446
2549.0,19991.158367333337,19991.307604444446
2550.0,19991.158367333337,19991.307604444446
2551.0,19991.158367333337,19991.307604444446
2552.0,19991.158367333337,19991.307604444446
2553.0,19991.158367333337,19991.307604444446
2554.0,19991.158367333337,19991.307604444446
2555.0,19991.158367333337,19991.307604444446
2556.0,19991.158367333337,19991.307604444446
2557.0,19991.158367333337,19991.307604444446
2558.0,19991.158367333337,19991.307604444446
2559.0,19991.158367333337,19991.307604444446
2560.0,19991.158367333337,19991.307604444446
2561.0,19991.158367333337,19991.307604444446
2562.0,19991.158367333337,19991.307604444446
2563.0,19991.158367333337,19991.307604444446
2564.0,19991.158367333337,19991.307604444446
2565.0,19991.158367333337,19991.307604444446
2566.0,19991.158367333337,19991.307604444446
2567.0,19991.158367333337,19991.307604444446
2568.0,19991.158367333337,19991.307604444446
2569.0,19991.158367333337,19991.307604444446
2570.0,19991.158367333337,19991.307604444446
2571.0,19991.158367333337,19991.307604444446
2572.0,19991.158367333337,19991.307604444446
2573.0,19991.158367333337,19991.307604444446
2574.0,19991.158367333337,19991.307604444446
2575.0,19991.158367333337,19991.307604444446
2576.0,19991.158367333337,19991.307604444446
2577.0,19991.158367333337,19991.307604444446
2578.0,19991.158367333337,19991.307604444446
2579.0,19991.158367333337,19991.307604444446
2580.0,19991.158367333337,19991.307604444446
2581.0,19991.158367333337,19991.307604444446
2582.0,19991.158367333337,19991.307604444446
2583.0,19991.158367333337,19991.307604444446
2584.0,19991.158367333337,19991.307604444446
2585.0,19991.158367333337,19991.307604444446
2586.0,19991.158367333337,19991.307604444446
2587.0,19991.158367333337,19991.307604444446
2588.0,19991.158367333337,19991.307604444446
2589.0,19991.158367333337,19991.307604444446
2590.0,19991.158367333337,19991.307604444446
2591.0,19991.158367333337,19991.307604444446
2592.0,19991.158367333337,19991.307604444446
2593.0,19991.158367333337,19991.307604444446
2594.0,19991.158367333337,19991.307604444446
2595.0,19991.158367333337,19991.307604444446
2596.0,19991.158367333337,19991.307604444446
2597.0,19991.158367333337,19991.307604444446
2598.0,19991.158367333337,19991.307604444446
2599.0,19991.158367333337,19991.307604444446
2600.0,19991.158367333337,19991.307604444446
2601.0,19991.158367333337,19991.307604444446
2602.0,19991.158367333337,19991.307604444446
2603.0,19991.158367333337,19991.307604444446
2604.0,19991.158367333337,19991.307604444446
2605.0,19991.158367333337,19991.307604444446
2606.0,19991.158367333337,19991.307604444446
2607.0,19991.158367333337,19991.307604444446
2608.0,19991.158367333337,19991.307604444446
2609.0,19991.158367333337,19991.307604444446
2610.0,19991.158367333337,19991.307604444446
2611.0,19991.158367333337,19991.307604444446
2612.0,19991.158367333337,19991.307604444446
2613.0,19991.158367333337,19991.307604444446
2614.0,19991.158367333337,19991.307604444446
2615.0,19991.158367333337,19991.307604444446
2616.0,19991.158367333337,19991.307604444446
2617.0,19991.158367333337,19991.307604444446
2618.0,19991.158367333337,19991.307604444446
2619.0,19991.158367333337,19991.307604444446
2620.0,19991.158367333337,19991.307604444446
2621.0,19991.158367333337,19991.307604444446
2622.0,19991.158367333337,19991.307604444446
2623.0,19991.158367333337,19991.307604444446
2624.0,19991.158367333337,19991.307604444446
2625.0,19991.158367333337,19991.307604444446
2626.0,19991.158367333337,19991.307604444446
2627.0,19991.158367333337,19991.307604444446
2628.0,19991.158367333337,19991.307604444446
2629.0,19991.158367333337,19991.307604444446
2630.0,19991.158367333337,19991.307604444446
2631.0,19991.158367333337,19991.307604444446
2632.0,19991.158367333337,19991.307604444446
2633.0,19991.158367333337,19991.307604444446
2634.0,19991.158367333337,19991.307604444446
2635.0,19991.158367333337,19991.307604444446
2636.0,19991.158367333337,19991.307604444446
2637.0,19991.158367333337,19991.307604444446
2638.0,19991.158367333337,19991.307604444446
2639.0,19991.158367333337,19991.307604444446
2640.0,19991.158367333337,19991.307604444446
2641.0,19991.158367333337,19991.307604444446
2642.0,19991.158367333337,19991.307604444446
2643.0,19991.158367333337,19991.307604444446
2644.0,19991.158367333337,19991.307604444446
2645.0,19991.158367333337,19991.307604444446
2646.0,19991.158367333337,19991.307604444446
2647.0,19991.158367333337,19991.307604444446
2648.0,19991.158367333337,19991.307604444446
2649.0,19991.158367333337,19991.307604444446
2650.0,19991.158367333337,19991.307604444446
2651.0,19991.158367333337,19991.307604444446
2652.0,19991.158367333337,19991.307604444446
2653.0,19991.158367333337,19991.307604444446
2654.0,19991.158367333337,19991.307604444446
2655.0,19991.158367333337,19991.307604444446
2656.0,19991.158367333337,19991.307604444446
2657.0,19991.158367333337,19991.307604444446
2658.0,19991.158367333337,19991.307604444446
2659.0,19991.158367333337,19991.307604444446
2660.0,19991.158367333337,19991.307604444446
2661.0,19991.158367333337,19991.307604444446
2662.0,19991.158367333337,19991.307604444446
2663.0,19991.158367333337,19991.307604444446
2664.0,19991.158367333337,19991.307604444446
2665.0,19991.158367333337,19991.307604444446
2666.0,19991.158367333337,19991.307604444446
2667.0,19991.158367333337,19991.307604444446
2668.0,19991.158367333337,19991.307604444446
2669.0,19991.158367333337,19991.307604444446
2670.0,19991.158367333337,19991.307604444446
2671.0,19991.158367333337,19991.307604444446
2672.0,19991.158367333337,19991.307604444446
2673.0,19991.158367333337,19991.307604444446
2674.0,19991.158367333337,19991.307604444446
2675.0,19991.158367333337,19991.307604444446
2676.0,19991.158367333337,19991.307604444446
2677.0,19991.158367333337,19991.307604444446
2678.0,19991.158367333337,19991.307604444446
2679.0,19991.158367333337,19991.307604444446
2680.0,19991.158367333337,19991.307604444446
2681.0,19991.158367333337,19991.307604444446
2682.0,19991.158367333337,19991.307604444446
2683.0,19991.158367333337,19991.307604444446
2684.0,19991.158367333337,19991.307604444446
2685.0,19991.158367333337,19991.307604444446
2686.0,19991.158367333337,19991.307604444446
2687.0,19991.158367333337,19991.307604444446
2688.0,19991.158367333337,19991.307604444446
2689.0,19991.158367333337,19991.307604444446
2690.0,19991.158367333337,19991.307604444446
2691.0,19991.158367333337,19991.307604444446
2692.0,19991.158367333337,19991.307604444446
2693.0,19991.158367333337,19991.307604444446
2694.0,19991.158367333337,19991.307604444446
2695.0,19991.158367333337,19991.307604444446
2696.0,19991.158367333337,19991.307604444446
2697.0,19991.158367333337,19991.307604444446
2698.0,19991.158367333337,19991.307604444446
2699.0,19991.158367333337,19991.307604444446
2700.0,19991.158367333337,19991.307604444446
2701.0,19991.158367333337,19991.307604444446
2702.0,19991.158367333337,19991.307604444446
2703.0,19991.158367333337,19991.307604444446
2704.0,19991.158367333337,19991.307604444446
2705.0,19991.158367333337,19991.307604444446
2706.0,19991.158367333337,19991.307604444446
2707.0,19991.158367333337,19991.307604444446
2708.0,19991.158367333337,19991.307604444446
2709.0,19991.158367333337,19991.307604444446
2710.0,19991.158367333337,19991.307604444446
2711.0,19991.158367333337,19991.307604444446
2712.0,19991.158367333337,19991.307604444446
2713.0,19991.158367333337,19991.307604444446
2714.0,19991.158367333337,19991.307604444446
2715.0,19991.158367333337,19991.307604444446
2716.0,19991.158367333337,19991.307604444446
2717.0,19991.158367333337,19991.307604444446
2718.0,19991.158367333337,19991.307604444446
2719.0,19991.158367333337,19991.307604444446
2720.0,19991.158367333337,19991.307604444446
2721.0,19991.158367333337,19991.307604444446
2722.0,19991.158367333337,19991.307604444446
2723.0,19991.158367333337,19991.307604444446
2724.0,19991.158367333337,19991.307604444446
2725.0,19991.158367333337,19991.307604444446
2726.0,19991.158367333337,19991.307604444446
2727.0,19991.158367333337,19991.307604444446
2728.0,19991.158367333337,19991.307604444446
2729.0,19991.158367333337,19991.307604444446
2730.0,19991.158367333337,19991.307604444446
2731.0,19991.158367333337,19991.307604444446
2732.0,19991.158367333337,19991.307604444446
2733.0,19991.158367333337,19991.307604444446
2734.0,19991.158367333337,19991.307604444446
2735.0,19991.158367333337,19991.307604444446
2736.0,19991.158367333337,19991.307604444446
2737.0,19991.158367333337,19991.307604444446
2738.0,19991.158367333337,19991.307604444446
2739.0,19991.158367333337,19991.307604444446
2740.0,19991.158367333337,19991.307604444446
2741.0,19991.158367333337,19991.307604444446
2742.0,19991.158367333337,19991.307604444446
2743.0,19991.158367333337,19991.307604444446
2744.0,19991.158367333337,19991.307604444446
2745.0,19991.158367333337,19991.307604444446
2746.0,19991.158367333337,19991.307604444446
2747.0,19991.158367333337,19991.307604444446
2748.0,19991.158367333337,19991.307604444446
2749.0,19991.158367333337,19991.307604444446
2750.0,19991.158367333337,19991.307604444446
2751.0,19991.158367333337,19991.307604444446
2752.0,19991.158367333337,19991.307604444446
2753.0,19991.158367333337,19991.307604444446
2754.0,19991.158367333337,19991.307604444446
2755.0,19991.158367333337,19991.307604444446
2756.0,19991.158367333337,19991.307604444446
2757.0,19991.158367333337,19991.307604444446
2758.0,19991.158367333337,19991.307604444446
2759.0,19991.158367333337,19991.307604444446
2760.0,19991.158367333337,19991.307604444446
2761.0,19991.158367333337,19991.307604444446
2762.0,19991.158367333337,19991.307604444446
2763.0,19991.158367333337,19991.307604444446
2764.0,19991.158367333337,19991.307604444446
2765.0,19991.158367333337,19991.307604444446
2766.0,19991.158367333337,19991.307604444446
2767.0,19991.158367333337,19991.307604444446
2768.0,19991.158367333337,19991.307604444446
2769.0,19991.158367333337,19991.307604444446
2770.0,19991.158367333337,19991.307604444446
2771.0,19991.158367333337,19991.307604444446
2772.0,19991.158367333337,19991.307604444446
2773.0,19991.158367333337,19991.307604444446
2774.0,19991.158367333337,19991.307604444446
2775.0,19991.158367333337,19991.307604444446
2776.0,19991.158367333337,19991.307604444446
2777.0,19991.158367333337,19991.307604444446
2778.0,19991.158367333337,19991.307604444446
2779.0,19991.158367333337,19991.307604444446
2780.0,19991.158367333337,19991.307604444446
2781.0,19991.158367333337,19991.307604444446
2782.0,19991.158367333337,19991.307604444446
2783.0,19991.158367333337,19991.307604444446
2784.0,19991.158367333337,19991.307604444446
2785.0,19991.158367333337,19991.307604444446
2786.0,19991.158367333337,19991.307604444446
2787.0,19991.158367333337,19991.307604444446
2788.0,19991.158367333337,19991.307604444446
2789.0,19991.158367333337,19991.307604444446
2790.0,19991.158367333337,19991.307604444446
2791.0,19991.158367333337,19991.307604444446
2792.0,19991.158367333337,19991.307604444446
2793.0,19991.158367333337,19991.307604444446
2794.0,19991.158367333337,19991.307604444446
2795.0,19991.158367333337,19991.307604444446
2796.0,19991.158367333337,19991.307604444446
2797.0,19991.158367333337,19991.307604444446
2798.0,19991.158367333337,19991.307604444446
2799.0,19991.158367333337,19991.307604444446
2800.0,19991.158367333337,19991.307604444446
2801.0,19991.158367333337,19991.307604444446
2802.0,19991.158367333337,19991.307604444446
2803.0,19991.158367333337,19991.307604444446
2804.0,19991.158367333337,19991.307604444446
2805.0,19991.158367333337,19991.307604444446
2806.0,19991.158367333337,19991.307604444446
2807.0,19991.158367333337,19991.307604444446
2808.0,19991.158367333337,19991.307604444446
2809.0,19991.158367333337,19991.307604444446
2810.0,19991.158367333337,19991.307604444446
2811.0,19991.158367333337,19991.307604444446
2812.0,19991.158367333337,19991.307604444446
2813.0,19991.158367333337,19991.307604444446
2814.0,19991.158367333337,19991.307604444446
2815.0,19991.158367333337,19991.307604444446
2816.0,19991.158367333337,19991.307604444446
2817.0,19991.158367333337,19991.307604444446
2818.0,19991.158367333337,19991.307604444446
2819.0,19991.158367333337,19991.307604444446
2820.0,19991.158367333337,19991.307604444446
2821.0,19991.158367333337,19991.307604444446
2822.0,19991.158367333337,19991.307604444446
2823.0,19991.158367333337,19991.307604444446
2824.0,19991.158367333337,19991.307604444446
2825.0,19991.158367333337,19991.307604444446
2826.0,19991.158367333337,19991.307604444446
2827.0,19991.158367333337,19991.307604444446
2828.0,19991.158367333337,19991.307604444446
2829.0,19991.158367333337,19991.307604444446
2830.0,19991.158367333337,19991.307604444446
2831.0,19991.158367333337,19991.307604444446
2832.0,19991.158367333337,19991.307604444446
2833.0,19991.158367333337,19991.307604444446
2834.0,19991.158367333337,19991.307604444446
2835.0,19991.158367333337,19991.307604444446
2836.0,19991.158367333337,19991.307604444446
2837.0,19991.158367333337,19991.307604444446
2838.0,19991.158367333337,19991.307604444446
2839.0,19991.158367333337,19991.307604444446
2840.0,19991.158367333337,19991.307604444446
2841.0,19991.158367333337,19991.307604444446
2842.0,19991.158367333337,19991.307604444446
2843.0,19991.158367333337,19991.307604444446
2844.0,19991.158367333337,19991.307604444446
2845.0,19991.158367333337,19991.307604444446
2846.0,19991.158367333337,19991.307604444446
2847.0,19991.158367333337,19991.307604444446
2848.0,19991.158367333337,19991.307604444446
2849.0,19991.158367333337,19991.307604444446
2850.0,19991.158367333337,19991.307604444446
2851.0,19991.158367333337,19991.307604444446
2852.0,19991.158367333337,19991.307604444446
2853.0,19991.158367333337,19991.307604444446
2854.0,19991.158367333337,19991.307604444446
2855.0,19991.158367333337,19991.307604444446
2856.0,19991.158367333337,19991.307604444446
2857.0,19991.158367333337,19991.307604444446
2858.0,19991.158367333337,19991.307604444446
2859.0,19991.158367333337,19991.307604444446
2860.0,19991.158367333337,19991.307604444446
2861.0,19991.158367333337,19991.307604444446
2862.0,19991.158367333337,19991.307604444446
2863.0,19991.158367333337,19991.307604444446
2864.0,19991.158367333337,19991.307604444446
2865.0,19991.158367333337,19991.307604444446
2866.0,19991.158367333337,19991.307604444446
2867.0,19991.158367333337,19991.307604444446
2868.0,19991.158367333337,19991.307604444446
2869.0,19991.158367333337,19991.307604444446
2870.0,19991.158367333337,19991.307604444446
2871.0,19991.158367333337,19991.307604444446
2872.0,19991.158367333337,19991.307604444446
2873.0,19991.158367333337,19991.307604444446
2874.0,19991.158367333337,19991.307604444446
2875.0,19991.158367333337,19991.307604444446
2876.0,19991.158367333337,19991.307604444446
2877.0,19991.158367333337,19991.307604444446
2878.0,19991.158367333337,19991.307604444446
2879.0,19991.158367333337,19991.307604444446
2880.0,19991.158367333337,19991.307604444446
2881.0,19991.158367333337,19991.307604444446
2882.0,19991.158367333337,19991.307604444446
2883.0,19991.158367333337,19991.307604444446
2884.0,19991.158367333337,19991.307604444446
2885.0,19991.158367333337,19991.307604444446
2886.0,19991.158367333337,19991.307604444446
2887.0,19991.158367333337,19991.307604444446
2888.0,19991.158367333337,19991.307604444446
2889.0,19991.158367333337,19991.307604444446
2890.0,19991.158367333337,19991.307604444446
2891.0,19991.158367333337,19991.307604444446
2892.0,19991.158367333337,19991.307604444446
2893.0,19991.158367333337,19991.307604444446
2894.0,19991.158367333337,19991.307604444446
2895.0,19991.158367333337,19991.307604444446
2896.0,19991.158367333337,19991.307604444446
2897.0,19991.158367333337,19991.307604444446
2898.0,19991.158367333337,19991.307604444446
2899.0,19991.158367333337,19991.307604444446
2900.0,19991.158367333337,19991.307604444446
2901.0,19991.158367333337,19991.307604444446
2902.0,19991.158367333337,19991.307604444446
2903.0,19991.158367333337,19991.307604444446
2904.0,19991.158367333337,19991.307604444446
2905.0,19991.158367333337,19991.307604444446
2906.0,19991.158367333337,19991.307604444446
2907.0,19991.158367333337,19991.307604444446
2908.0,19991.158367333337,19991.307604444446
2909.0,19991.158367333337,19991.307604444446
2910.0,19991.158367333337,19991.307604444446
2911.0,19991.158367333337,19991.307604444446
2912.0,19991.158367333337,19991.307604444446
2913.0,19991.158367333337,19991.307604444446
2914.0,19991.158367333337,19991.307604444446
2915.0,19991.158367333337,19991.307604444446
2916.0,19991.158367333337,19991.307604444446
2917.0,19991.158367333337,19991.307604444446
2918.0,19991.158367333337,19991.307604444446
2919.0,19991.158367333337,19991.307604444446
2920.0,19991.158367333337,19991.307604444446
2921.0,19991.158367333337,19991.307604444446
2922.0,19991.158367333337,19991.307604444446
2923.0,19991.158367333337,19991.307604444446
2924.0,19991.158367333337,19991.307604444446
2925.0,19991.158367333337,19991.307604444446
2926.0,19991.158367333337,19991.307604444446
2927.0,19991.158367333337,19991.307604444446
2928.0,19991.158367333337,19991.307604444446
2929.0,19991.158367333337,19991.307604444446
2930.0,19991.158367333337,19991.307604444446
2931.0,19991.158367333337,19991.307604444446
2932.0,19991.158367333337,19991.307604444446
2933.0,19991.158367333337,19991.307604444446
2934.0,19991.158367333337,19991.307604444446
2935.0,19991.158367333337,19991.307604444446
2936.0,19991.158367333337,19991.307604444446
2937.0,19991.158367333337,19991.307604444446
2938.0,19991.158367333337,19991.307604444446
2939.0,19991.158367333337,19991.307604444446
2940.0,19991.158367333337,19991.307604444446
2941.0,19991.158367333337,19991.307604444446
2942.0,19991.158367333337,19991.307604444446
2943.0,19991.158367333337,19991.307604444446
2944.0,19991.158367333337,19991.307604444446
2945.0,19991.158367333337,19991.307604444446
2946.0,19991.158367333337,19991.307604444446
2947.0,19991.158367333337,19991.307604444446
2948.0,19991.158367333337,19991.307604444446
2949.0,19991.158367333337,19991.307604444446
2950.0,19991.158367333337,19991.307604444446
2951.0,19991.158367333337,19991.307604444446
2952.0,19991.158367333337,19991.307604444446
2953.0,19991.158367333337,19991.307604444446
2954.0,19991.158367333337,19991.307604444446
2955.0,19991.158367333337,19991.307604444446
2956.0,19991.158367333337,19991.307604444446
2957.0,19991.158367333337,19991.307604444446
2958.0,19991.158367333337,19991.307604444446
2959.0,19991.158367333337,19991.307604444446
2960.0,19991.158367333337,19991.307604444446
2961.0,19991.158367333337,19991.307604444446
2962.0,19991.158367333337,19991.307604444446
2963.0,19991.158367333337,19991.307604444446
2964.0,19991.158367333337,19991.307604444446
2965.0,19991.158367333337,19991.307604444446
2966.0,19991.158367333337,19991.307604444446
2967.0,19991.158367333337,19991.307604444446
2968.0,19991.158367333337,19991.307604444446
2969.0,19991.158367333337,19991.307604444446
2970.0,19991.158367333337,19991.307604444446
2971.0,19991.158367333337,19991.307604444446
2972.0,19991.158367333337,19991.307604444446
2973.0,19991.158367333337,19991.307604444446
2974.0,19991.158367333337,19991.307604444446
2975.0,19991.158367333337,19991.307604444446
2976.0,19991.158367333337,19991.307604444446
2977.0,19991.158367333337,19991.307604444446
2978.0,19991.158367333337,19991.307604444446
2979.0,19991.158367333337,19991.307604444446
2980.0,19991.158367333337,19991.307604444446
2981.0,19991.158367333337,19991.307604444446
2982.0,19991.158367333337,19991.307604444446
2983.0,19991.158367333337,19991.307604444446
2984.0,19991.158367333337,19991.307604444446
2985.0,19991.158367333337,19991.307604444446
2986.0,19991.158367333337,19991.307604444446
2987.0,19991.158367333337,19991.307604444446
2988.0,19991.158367333337,19991.307604444446
2989.0,19991.158367333337,19991.307604444446
2990.0,19991.158367333337,19991.307604444446
2991.0,19991.158367333337,19991.307604444446
2992.0,19991.158367333337,19991.307604444446
2993.0,19991.158367333337,19991.307604444446
2994.0,19991.158367333337,19991.307604444446
2995.0,19991.158367333337,19991.307604444446
2996.0,19991.158367333337,19991.307604444446
2997.0,19991.158367333337,19991.307604444446
2998.0,19991.158367333337,19991.307604444446
2999.0,19991.158367333337,19991.307604444446
3000.0,19991.158367333337,19991.307604444446
3001.0,19991.158367333337,19991.307604444446
3002.0,19991.158367333337,19991.307604444446
3003.0,19991.158367333337,19991.307604444446
3004.0,19991.158367333337,19991.307604444446
3005.0,19991.158367333337,19991.307604444446
3006.0,19991.158367333337,19991.307604444446
3007.0,19991.158367333337,19991.307604444446
3008.0,19991.158367333337,19991.307604444446
3009.0,19991.158367333337,19991.307604444446
3010.0,19991.158367333337,19991.307604444446
3011.0,19991.158367333337,19991.307604444446
3012.0,19991.158367333337,19991.307604444446
3013.0,19991.158367333337,19991.307604444446
3014.0,19991.158367333337,19991.307604444446
3015.0,19991.158367333337,19991.307604444446
3016.0,19991.158367333337,19991.307604444446
3017.0,19991.158367333337,19991.307604444446
3018.0,19991.158367333337,19991.307604444446
3019.0,19991.158367333337,19991.307604444446
3020.0,19991.158367333337,19991.307604444446
3021.0,19991.158367333337,19991.307604444446
3022.0,19991.158367333337,19991.307604444446
3023.0,19991.158367333337,19991.307604444446
3024.0,19991.158367333337,19991.307604444446
3025.0,19991.158367333337,19991.307604444446
3026.0,19991.158367333337,19991.307604444446
3027.0,19991.158367333337,19991.307604444446
3028.0,19991.158367333337,19991.307604444446
3029.0,19991.158367333337,19991.307604444446
3030.0,19991.158367333337,19991.307604444446
3031.0,19991.158367333337,19991.307604444446
3032.0,19991.158367333337,19991.307604444446
3033.0,19991.158367333337,19991.307604444446
3034.0,19991.158367333337,19991.307604444446
3035.0,19991.158367333337,19991.307604444446
3036.0,19991.158367333337,19991.307604444446
3037.0,19991.158367333337,19991.307604444446
3038.0,19991.158367333337,19991.307604444446
3039.0,19991.158367333337,19991.307604444446
3040.0,19991.158367333337,19991.307604444446
3041.0,19991.158367333337,19991.307604444446
3042.0,19991.158367333337,19991.307604444446
3043.0,19991.158367333337,19991.307604444446
3044.0,19991.158367333337,19991.307604444446
3045.0,19991.158367333337,19991.307604444446
3046.0,19991.158367333337,19991.307604444446
3047.0,19991.158367333337,19991.307604444446
3048.0,19991.158367333337,19991.307604444446
3049.0,19991.158367333337,19991.307604444446
3050.0,19991.158367333337,19991.307604444446
3051.0,19991.158367333337,19991.307604444446
3052.0,19991.158367333337,19991.307604444446
3053.0,19991.158367333337,19991.307604444446
3054.0,19991.158367333337,19991.307604444446
3055.0,19991.158367333337,19991.307604444446
3056.0,19991.158367333337,19991.307604444446
3057.0,19991.158367333337,19991.307604444446
3058.0,19991.158367333337,19991.307604444446
3059.0,19991.158367333337,19991.307604444446
3060.0,19991.158367333337,19991.307604444446
3061.0,19991.158367333337,19991.307604444446
3062.0,19991.158367333337,19991.307604444446
3063.0,19991.158367333337,19991.307604444446
3064.0,19991.158367333337,19991.307604444446
3065.0,19991.158367333337,19991.307604444446
3066.0,19991.158367333337,19991.307604444446
3067.0,19991.158367333337,19991.307604444446
3068.0,19991.158367333337,19991.307604444446
3069.0,19991.158367333337,19991.307604444446
3070.0,19991.158367333337,19991.307604444446
3071.0,19991.158367333337,19991.307604444446
3072.0,19991.158367333337,19991.307604444446
3073.0,19991.158367333337,19991.307604444446
3074.0,19991.158367333337,19991.307604444446
3075.0,19991.158367333337,19991.307604444446
3076.0,19991.158367333337,19991.307604444446
3077.0,19991.158367333337,19991.307604444446
3078.0,19991.158367333337,19991.307604444446
3079.0,19991.158367333337,19991.307604444446
3080.0,19991.158367333337,19991.307604444446
3081.0,19991.158367333337,19991.307604444446
3082.0,19991.158367333337,19991.307604444446
3083.0,19991.158367333337,19991.307604444446
3084.0,19991.158367333337,19991.307604444446
3085.0,19991.158367333337,19991.307604444446
3086.0,19991.158367333337,19991.307604444446
3087.0,19991.158367333337,19991.307604444446
3088.0,19991.158367333337,19991.307604444446
3089.0,19991.158367333337,19991.307604444446
3090.0,19991.158367333337,19991.307604444446
3091.0,19991.158367333337,19991.307604444446
3092.0,19991.158367333337,19991.307604444446
3093.0,19991.158367333337,19991.307604444446
3094.0,19991.158367333337,19991.307604444446
3095.0,19991.158367333337,19991.307604444446
3096.0,19991.158367333337,19991.307604444446
3097.0,19991.158367333337,19991.307604444446
3098.0,19991.158367333337,19991.307604444446
3099.0,19991.158367333337,19991.307604444446
3100.0,19991.158367333337,19991.307604444446
3101.0,19991.158367333337,19991.307604444446
3102.0,19991.158367333337,19991.307604444446
3103.0,19991.158367333337,19991.307604444446
3104.0,19991.158367333337,19991.307604444446
3105.0,19991.158367333337,19991.307604444446
3106.0,19991.158367333337,19991.307604444446
3107.0,19991.158367333337,19991.307604444446
3108.0,19991.158367333337,19991.307604444446
3109.0,19991.158367333337,19991.307604444446
3110.0,19991.158367333337,19991.307604444446
3111.0,19991.158367333337,19991.307604444446
3112.0,19991.158367333337,19991.307604444446
3113.0,19991.158367333337,19991.307604444446
3114.0,19991.158367333337,19991.307604444446
3115.0,19991.158367333337,19991.307604444446
3116.0,19991.158367333337,19991.307604444446
3117.0,19991.158367333337,19991.307604444446
3118.0,19991.158367333337,19991.307604444446
3119.0,19991.158367333337,19991.307604444446
3120.0,19991.158367333337,19991.307604444446
3121.0,19991.158367333337,19991.307604444446
3122.0,19991.158367333337,19991.307604444446
3123.0,19991.158367333337,19991.307604444446
3124.0,19991.158367333337,19991.307604444446
3125.0,19991.158367333337,19991.307604444446
3126.0,19991.158367333337,19991.307604444446
3127.0,19991.158367333337,19991.307604444446
3128.0,19991.158367333337,19991.307604444446
3129.0,19991.158367333337,19991.307604444446
3130.0,19991.158367333337,19991.307604444446
3131.0,19991.158367333337,19991.307604444446
3132.0,19991.158367333337,19991.307604444446
3133.0,19991.158367333337,19991.307604444446
3134.0,19991.158367333337,19991.307604444446
3135.0,19991.158367333337,19991.307604444446
3136.0,19991.158367333337,19991.307604444446
3137.0,19991.158367333337,19991.307604444446
3138.0,19991.158367333337,19991.307604444446
3139.0,19991.158367333337,19991.307604444446
3140.0,19991.158367333337,19991.307604444446
3141.0,19991.158367333337,19991.307604444446
3142.0,19991.158367333337,19991.307604444446
3143.0,19991.158367333337,19991.307604444446
3144.0,19991.158367333337,19991.307604444446
3145.0,19991.158367333337,19991.307604444446
3146.0,19991.158367333337,19991.307604444446
3147.0,19991.158367333337,19991.307604444446
3148.0,19991.158367333337,19991.307604444446
3149.0,19991.158367333337,19991.307604444446
3150.0,19991.158367333337,19991.307604444446
3151.0,19991.158367333337,19991.307604444446
3152.0,19991.158367333337,19991.307604444446
3153.0,19991.158367333337,19991.307604444446
3154.0,19991.158367333337,19991.307604444446
3155.0,19991.158367333337,19991.307604444446
3156.0,19991.158367333337,19991.307604444446
3157.0,19991.158367333337,19991.307604444446
3158.0,19991.158367333337,19991.307604444446
3159.0,19991.158367333337,19991.307604444446
3160.0,19991.158367333337,19991.307604444446
3161.0,19991.158367333337,19991.307604444446
3162.0,19991.158367333337,19991.307604444446
3163.0,19991.158367333337,19991.307604444446
3164.0,19991.158367333337,19991.307604444446
3165.0,19991.158367333337,19991.307604444446
3166.0,19991.158367333337,19991.307604444446
3167.0,19991.158367333337,19991.307604444446
3168.0,19991.158367333337,19991.307604444446
3169.0,19991.158367333337,19991.307604444446
3170.0,19991.158367333337,19991.307604444446
3171.0,19991.158367333337,19991.307604444446
3172.0,19991.158367333337,19991.307604444446
3173.0,19991.158367333337,19991.307604444446
3174.0,19991.158367333337,19991.307604444446
3175.0,19991.158367333337,19991.307604444446
3176.0,19991.158367333337,19991.307604444446
3177.0,19991.158367333337,19991.307604444446
3178.0,19991.158367333337,19991.307604444446
3179.0,19991.158367333337,19991.307604444446
3180.0,19991.158367333337,19991.307604444446
3181.0,19991.158367333337,19991.307604444446
3182.0,19991.158367333337,19991.307604444446
3183.0,19991.158367333337,19991.307604444446
3184.0,19991.158367333337,19991.307604444446
3185.0,19991.158367333337,19991.307604444446
3186.0,19991.158367333337,19991.307604444446
3187.0,19991.158367333337,19991.307604444446
3188.0,19991.158367333337,19991.307604444446
3189.0,19991.158367333337,19991.307604444446
3190.0,19991.158367333337,19991.307604444446
3191.0,19991.158367333337,19991.307604444446
3192.0,19991.158367333337,19991.307604444446
3193.0,19991.158367333337,19991.307604444446
3194.0,19991.158367333337,19991.307604444446
3195.0,19991.158367333337,19991.307604444446
3196.0,19991.158367333337,19991.307604444446
3197.0,19991.158367333337,19991.307604444446
3198.0,19991.158367333337,19991.307604444446
3199.0,19991.158367333337,19991.307604444446
3200.0,19991.158367333337,19991.307604444446
3201.0,19991.158367333337,19991.307604444446
3202.0,19991.158367333337,19991.307604444446
3203.0,19991.158367333337,19991.307604444446
3204.0,19991.158367333337,19991.307604444446
3205.0,19991.158367333337,19991.307604444446
3206.0,19991.158367333337,19991.307604444446
3207.0,19991.158367333337,19991.307604444446
3208.0,19991.158367333337,19991.307604444446
3209.0,19991.158367333337,19991.307604444446
3210.0,19991.158367333337,19991.307604444446
3211.0,19991.158367333337,19991.307604444446
3212.0,19991.158367333337,19991.307604444446
3213.0,19991.158367333337,19991.307604444446
3214.0,19991.158367333337,19991.307604444446
3215.0,19991.158367333337,19991.307604444446
3216.0,19991.158367333337,19991.307604444446
3217.0,19991.158367333337,19991.307604444446
3218.0,19991.158367333337,19991.307604444446
3219.0,19991.158367333337,19991.307604444446
3220.0,19991.158367333337,19991.307604444446
3221.0,19991.158367333337,19991.307604444446
3222.0,19991.158367333337,19991.307604444446
3223.0,19991.158367333337,19991.307604444446
3224.0,19991.158367333337,19991.307604444446
3225.0,19991.158367333337,19991.307604444446
3226.0,19991.158367333337,19991.307604444446
3227.0,19991.158367333337,19991.307604444446
3228.0,19991.158367333337,19991.307604444446
3229.0,19991.158367333337,19991.307604444446
3230.0,19991.158367333337,19991.307604444446
3231.0,19991.158367333337,19991.307604444446
3232.0,19991.158367333337,19991.307604444446
3233.0,19991.158367333337,19991.307604444446
3234.0,19991.158367333337,19991.307604444446
3235.0,19991.158367333337,19991.307604444446
3236.0,19991.158367333337,19991.307604444446
3237.0,19991.158367333337,19991.307604444446
3238.0,19991.158367333337,19991.307604444446
3239.0,19991.158367333337,19991.307604444446
3240.0,19991.158367333337,19991.307604444446
3241.0,19991.158367333337,19991.307604444446
3242.0,19991.158367333337,19991.307604444446
3243.0,19991.158367333337,19991.307604444446
3244.0,19991.158367333337,19991.307604444446
3245.0,19991.158367333337,19991.307604444446
3246.0,19991.158367333337,19991.307604444446
3247.0,19991.158367333337,19991.307604444446
3248.0,19991.158367333337,19991.307604444446
3249.0,19991.158367333337,19991.307604444446
3250.0,19991.158367333337,19991.307604444446
3251.0,19991.158367333337,19991.307604444446
3252.0,19991.158367333337,19991.307604444446
3253.0,19991.158367333337,19991.307604444446
3254.0,19991.158367333337,19991.307604444446
3255.0,19991.158367333337,19991.307604444446
3256.0,19991.158367333337,19991.307604444446
3257.0,19991.158367333337,19991.307604444446
3258.0,19991.158367333337,19991.307604444446
3259.0,19991.158367333337,19991.307604444446
3260.0,19991.158367333337,19991.307604444446
3261.0,19991.158367333337,19991.307604444446
3262.0,19991.158367333337,19991.307604444446
3263.0,19991.158367333337,19991.307604444446
3264.0,19991.158367333337,19991.307604444446
3265.0,19991.158367333337,19991.307604444446
3266.0,19991.158367333337,19991.307604444446
3267.0,19991.158367333337,19991.307604444446
3268.0,19991.158367333337,19991.307604444446
3269.0,19991.158367333337,19991.307604444446
3270.0,19991.158367333337,19991.307604444446
3271.0,19991.158367333337,19991.307604444446
3272.0,19991.158367333337,19991.307604444446
3273.0,19991.158367333337,19991.307604444446
3274.0,19991.158367333337,19991.307604444446
3275.0,19991.158367333337,19991.307604444446
3276.0,19991.158367333337,19991.307604444446
3277.0,19991.158367333337,19991.307604444446
3278.0,19991.158367333337,19991.307604444446
3279.0,19991.158367333337,19991.307604444446
3280.0,19991.158367333337,19991.307604444446
3281.0,19991.158367333337,19991.307604444446
3282.0,19991.158367333337,19991.307604444446
3283.0,19991.158367333337,19991.307604444446
3284.0,19991.158367333337,19991.307604444446
3285.0,19991.158367333337,19991.307604444446
3286.0,19991.158367333337,19991.307604444446
3287.0,19991.158367333337,19991.307604444446
3288.0,19991.158367333337,19991.307604444446
3289.0,19991.158367333337,19991.307604444446
3290.0,19991.158367333337,19991.307604444446
3291.0,19991.158367333337,19991.307604444446
3292.0,19991.158367333337,19991.307604444446
3293.0,19991.158367333337,19991.307604444446
3294.0,19991.158367333337,19991.307604444446
3295.0,19991.158367333337,19991.307604444446
3296.0,19991.158367333337,19991.307604444446
3297.0,19991.158367333337,19991.307604444446
3298.0,19991.158367333337,19991.307604444446
3299.0,19991.158367333337,19991.307604444446
3300.0,19991.158367333337,19991.307604444446
3301.0,19991.158367333337,19991.307604444446
3302.0,19991.158367333337,19991.307604444446
3303.0,19991.158367333337,19991.307604444446
3304.0,19991.158367333337,19991.307604444446
3305.0,19991.158367333337,19991.307604444446
3306.0,19991.158367333337,19991.307604444446
3307.0,19991.158367333337,19991.307604444446
3308.0,19991.158367333337,19991.307604444446
3309.0,19991.158367333337,19991.307604444446
3310.0,19991.158367333337,19991.307604444446
3311.0,19991.158367333337,19991.307604444446
3312.0,19991.158367333337,19991.307604444446
3313.0,19991.158367333337,19991.307604444446
3314.0,19991.158367333337,19991.307604444446
3315.0,19991.158367333337,19991.307604444446
3316.0,19991.158367333337,19991.307604444446
3317.0,19991.158367333337,19991.307604444446
3318.0,19991.158367333337,19991.307604444446
3319.0,19991.158367333337,19991.307604444446
3320.0,19991.158367333337,19991.307604444446
3321.0,19991.158367333337,19991.307604444446
3322.0,19991.158367333337,19991.307604444446
3323.0,19991.158367333337,19991.307604444446
3324.0,19991.158367333337,19991.307604444446
3325.0,19991.158367333337,19991.307604444446
3326.0,19991.158367333337,19991.307604444446
3327.0,19991.158367333337,19991.307604444446
3328.0,19991.158367333337,19991.307604444446
3329.0,19991.158367333337,19991.307604444446
3330.0,19991.158367333337,19991.307604444446
3331.0,19991.158367333337,19991.307604444446
3332.0,19991.158367333337,19991.307604444446
3333.0,19991.158367333337,19991.307604444446
3334.0,19991.158367333337,19991.307604444446
3335.0,19991.158367333337,19991.307604444446
3336.0,19991.158367333337,19991.307604444446
3337.0,19991.158367333337,19991.307604444446
3338.0,19991.158367333337,19991.307604444446
3339.0,19991.158367333337,19991.307604444446
3340.0,19991.158367333337,19991.307604444446
3341.0,19991.158367333337,19991.307604444446
3342.0,19991.158367333337,19991.307604444446
3343.0,19991.158367333337,19991.307604444446
3344.0,19991.158367333337,19991.307604444446
3345.0,19991.158367333337,19991.307604444446
3346.0,19991.158367333337,19991.307604444446
3347.0,19991.158367333337,19991.307604444446
3348.0,19991.158367333337,19991.307604444446
3349.0,19991.158367333337,19991.307604444446
3350.0,19991.158367333337,19991.307604444446
3351.0,19991.158367333337,19991.307604444446
3352.0,19991.158367333337,19991.307604444446
3353.0,19991.158367333337,19991.307604444446
3354.0,19991.158367333337,19991.307604444446
3355.0,19991.158367333337,19991.307604444446
3356.0,19991.158367333337,19991.307604444446
3357.0,19991.158367333337,19991.307604444446
3358.0,19991.158367333337,19991.307604444446
3359.0,19991.158367333337,19991.307604444446
3360.0,19991.158367333337,19991.307604444446
3361.0,19991.158367333337,19991.307604444446
3362.0,19991.158367333337,19991.307604444446
3363.0,19991.158367333337,19991.307604444446
3364.0,19991.158367333337,19991.307604444446
3365.0,19991.158367333337,19991.307604444446
3366.0,19991.158367333337,19991.307604444446
3367.0,19991.158367333337,19991.307604444446
3368.0,19991.158367333337,19991.307604444446
3369.0,19991.158367333337,19991.307604444446
3370.0,19991.158367333337,19991.307604444446
3371.0,19991.158367333337,19991.307604444446
3372.0,19991.158367333337,19991.307604444446
3373.0,19991.158367333337,19991.307604444446
3374.0,19991.158367333337,19991.307604444446
3375.0,19991.158367333337,19991.307604444446
3376.0,19991.158367333337,19991.307604444446
3377.0,19991.158367333337,19991.307604444446
3378.0,19991.158367333337,19991.307604444446
3379.0,19991.158367333337,19991.307604444446
3380.0,19991.158367333337,19991.307604444446
3381.0,19991.158367333337,19991.307604444446
3382.0,19991.158367333337,19991.307604444446
3383.0,19991.158367333337,19991.307604444446
3384.0,19991.158367333337,19991.307604444446
3385.0,19991.158367333337,19991.307604444446
3386.0,19991.158367333337,19991.307604444446
3387.0,19991.158367333337,19991.307604444446
3388.0,19991.158367333337,19991.307604444446
3389.0,19991.158367333337,19991.307604444446
3390.0,19991.158367333337,19991.307604444446
3391.0,19991.158367333337,19991.307604444446
3392.0,19991.158367333337,19991.307604444446
3393.0,19991.158367333337,19991.307604444446
3394.0,19991.158367333337,19991.307604444446
3395.0,19991.158367333337,19991.307604444446
3396.0,19991.158367333337,19991.307604444446
3397.0,19991.158367333337,19991.307604444446
3398.0,19991.158367333337,19991.307604444446
3399.0,19991.158367333337,19991.307604444446
3400.0,19991.158367333337,19991.307604444446
3401.0,19991.158367333337,19991.307604444446
3402.0,19991.158367333337,19991.307604444446
3403.0,19991.158367333337,19991.307604444446
3404.0,19991.158367333337,19991.307604444446
3405.0,19991.158367333337,19991.307604444446
3406.0,19991.158367333337,19991.307604444446
3407.0,19991.158367333337,19991.307604444446
3408.0,19991.158367333337,19991.307604444446
3409.0,19991.158367333337,19991.307604444446
3410.0,19991.158367333337,19991.307604444446
3411.0,19991.158367333337,19991.307604444446
3412.0,19991.158367333337,19991.307604444446
3413.0,19991.158367333337,19991.307604444446
3414.0,19991.158367333337,19991.307604444446
3415.0,19991.158367333337,19991.307604444446
3416.0,19991.158367333337,19991.307604444446
3417.0,19991.158367333337,19991.307604444446
3418.0,19991.158367333337,19991.307604444446
3419.0,19991.158367333337,19991.307604444446
3420.0,19991.158367333337,19991.307604444446
3421.0,19991.158367333337,19991.307604444446
3422.0,19991.158367333337,19991.307604444446
3423.0,19991.158367333337,19991.307604444446
3424.0,19991.158367333337,19991.307604444446
3425.0,19991.158367333337,19991.307604444446
3426.0,19991.158367333337,19991.307604444446
3427.0,19991.158367333337,19991.307604444446
3428.0,19991.158367333337,19991.307604444446
3429.0,19991.158367333337,19991.307604444446
3430.0,19991.158367333337,19991.307604444446
3431.0,19991.158367333337,19991.307604444446
3432.0,19991.158367333337,19991.307604444446
3433.0,19991.158367333337,19991.307604444446
3434.0,19991.158367333337,19991.307604444446
3435.0,19991.158367333337,19991.307604444446
3436.0,19991.158367333337,19991.307604444446
3437.0,19991.158367333337,19991.307604444446
3438.0,19991.158367333337,19991.307604444446
3439.0,19991.158367333337,19991.307604444446
3440.0,19991.158367333337,19991.307604444446
3441.0,19991.158367333337,19991.307604444446
3442.0,19991.158367333337,19991.307604444446
3443.0,19991.158367333337,19991.307604444446
3444.0,19991.158367333337,19991.307604444446
3445.0,19991.158367333337,19991.307604444446
3446.0,19991.158367333337,19991.307604444446
3447.0,19991.158367333337,19991.307604444446
3448.0,19991.158367333337,19991.307604444446
3449.0,19991.158367333337,19991.307604444446
3450.0,19991.158367333337,19991.307604444446
3451.0,19991.158367333337,19991.307604444446
3452.0,19991.158367333337,19991.307604444446
3453.0,19991.158367333337,19991.307604444446
3454.0,19991.158367333337,19991.307604444446
3455.0,19991.158367333337,19991.307604444446
3456.0,19991.158367333337,19991.307604444446
3457.0,19991.158367333337,19991.307604444446
3458.0,19991.158367333337,19991.307604444446
3459.0,19991.158367333337,19991.307604444446
3460.0,19991.158367333337,19991.307604444446
3461.0,19991.158367333337,19991.307604444446
3462.0,19991.158367333337,19991.307604444446
3463.0,19991.158367333337,19991.307604444446
3464.0,19991.158367333337,19991.307604444446
3465.0,19991.158367333337,19991.307604444446
3466.0,19991.158367333337,19991.307604444446
3467.0,19991.158367333337,19991.307604444446
3468.0,19991.158367333337,19991.307604444446
3469.0,19991.158367333337,19991.307604444446
3470.0,19991.158367333337,19991.307604444446
3471.0,19991.158367333337,19991.307604444446
3472.0,19991.158367333337,19991.307604444446
3473.0,19991.158367333337,19991.307604444446
3474.0,19991.158367333337,19991.307604444446
3475.0,19991.158367333337,19991.307604444446
3476.0,19991.158367333337,19991.307604444446
3477.0,19991.158367333337,19991.307604444446
3478.0,19991.158367333337,19991.307604444446
3479.0,19991.158367333337,19991.307604444446
3480.0,19991.158367333337,19991.307604444446
3481.0,19991.158367333337,19991.307604444446
3482.0,19991.158367333337,19991.307604444446
3483.0,19991.158367333337,19991.307604444446
3484.0,19991.158367333337,19991.307604444446
3485.0,19991.158367333337,19991.307604444446
3486.0,19991.158367333337,19991.307604444446
3487.0,19991.158367333337,19991.307604444446
3488.0,19991.158367333337,19991.307604444446
3489.0,19991.158367333337,19991.307604444446
3490.0,19991.158367333337,19991.307604444446
3491.0,19991.158367333337,19991.307604444446
3492.0,19991.158367333337,19991.307604444446
3493.0,19991.158367333337,19991.307604444446
3494.0,19991.158367333337,19991.307604444446
3495.0,19991.158367333337,19991.307604444446
3496.0,19991.158367333337,19991.307604444446
3497.0,19991.158367333337,19991.307604444446
3498.0,19991.158367333337,19991.307604444446
3499.0,19991.158367333337,19991.307604444446
3500.0,19991.158367333337,19991.307604444446
3501.0,19991.158367333337,19991.307604444446
3502.0,19991.158367333337,19991.307604444446
3503.0,19991.158367333337,19991.307604444446
3504.0,19991.158367333337,19991.307604444446
3505.0,19991.158367333337,19991.307604444446
3506.0,19991.158367333337,19991.307604444446
3507.0,19991.158367333337,19991.307604444446
3508.0,19991.158367333337,19991.307604444446
3509.0,19991.158367333337,19991.307604444446
3510.0,19991.158367333337,19991.307604444446
3511.0,19991.158367333337,19991.307604444446
3512.0,19991.158367333337,19991.307604444446
3513.0,19991.158367333337,19991.307604444446
3514.0,19991.158367333337,19991.307604444446
3515.0,19991.158367333337,19991.307604444446
3516.0,19991.158367333337,19991.307604444446
3517.0,19991.158367333337,19991.307604444446
3518.0,19991.158367333337,19991.307604444446
3519.0,19991.158367333337,19991.307604444446
3520.0,19991.158367333337,19991.307604444446
3521.0,19991.158367333337,19991.307604444446
3522.0,19991.158367333337,19991.307604444446
3523.0,19991.158367333337,19991.307604444446
3524.0,19991.158367333337,19991.307604444446
3525.0,19991.158367333337,19991.307604444446
3526.0,19991.158367333337,19991.307604444446
3527.0,19991.158367333337,19991.307604444446
3528.0,19991.158367333337,19991.307604444446
3529.0,19991.158367333337,19991.307604444446
3530.0,19991.158367333337,19991.307604444446
3531.0,19991.158367333337,19991.307604444446
3532.0,19991.158367333337,19991.307604444446
3533.0,19991.158367333337,19991.307604444446
3534.0,19991.158367333337,19991.307604444446
3535.0,19991.158367333337,19991.307604444446
3536.0,19991.158367333337,19991.307604444446
3537.0,19991.158367333337,19991.307604444446
3538.0,19991.158367333337,19991.307604444446
3539.0,19991.158367333337,19991.307604444446
3540.0,19991.158367333337,19991.307604444446
3541.0,19991.158367333337,19991.307604444446
3542.0,19991.158367333337,19991.307604444446
3543.0,19991.158367333337,19991.307604444446
3544.0,19991.158367333337,19991.307604444446
3545.0,19991.158367333337,19991.307604444446
3546.0,19991.158367333337,19991.307604444446
3547.0,19991.158367333337,19991.307604444446
3548.0,19991.158367333337,19991.307604444446
3549.0,19991.158367333337,19991.307604444446
3550.0,19991.158367333337,19991.307604444446
3551.0,19991.158367333337,19991.307604444446
3552.0,19991.158367333337,19991.307604444446
3553.0,19991.158367333337,19991.307604444446
3554.0,19991.158367333337,19991.307604444446
3555.0,19991.158367333337,19991.307604444446
3556.0,19991.158367333337,19991.307604444446
3557.0,19991.158367333337,19991.307604444446
3558.0,19991.158367333337,19991.307604444446
3559.0,19991.158367333337,19991.307604444446
3560.0,19991.158367333337,19991.307604444446
3561.0,19991.158367333337,19991.307604444446
3562.0,19991.158367333337,19991.307604444446
3563.0,19991.158367333337,19991.307604444446
3564.0,19991.158367333337,19991.307604444446
3565.0,19991.158367333337,19991.307604444446
3566.0,19991.158367333337,19991.307604444446
3567.0,19991.158367333337,19991.307604444446
3568.0,19991.158367333337,19991.307604444446
3569.0,19991.158367333337,19991.307604444446
3570.0,19991.158367333337,19991.307604444446
3571.0,19991.158367333337,19991.307604444446
3572.0,19991.158367333337,19991.307604444446
3573.0,19991.158367333337,19991.307604444446
3574.0,19991.158367333337,19991.307604444446
3575.0,19991.158367333337,19991.307604444446
3576.0,19991.158367333337,19991.307604444446
3577.0,19991.158367333337,19991.307604444446
3578.0,19991.158367333337,19991.307604444446
3579.0,19991.158367333337,19991.307604444446
3580.0,19991.158367333337,19991.307604444446
3581.0,19991.158367333337,19991.307604444446
3582.0,19991.158367333337,19991.307604444446
3583.0,19991.158367333337,19991.307604444446
3584.0,19991.158367333337,19991.307604444446
3585.0,19991.158367333337,19991.307604444446
3586.0,19991.158367333337,19991.307604444446
3587.0,19991.158367333337,19991.307604444446
3588.0,19991.158367333337,19991.307604444446
3589.0,19991.158367333337,19991.307604444446
3590.0,19991.158367333337,19991.307604444446
3591.0,19991.158367333337,19991.307604444446
3592.0,19991.158367333337,19991.307604444446
3593.0,19991.158367333337,19991.307604444446
3594.0,19991.158367333337,19991.307604444446
3595.0,19991.158367333337,19991.307604444446
3596.0,19991.158367333337,19991.307604444446
3597.0,19991.158367333337,19991.307604444446
3598.0,19991.158367333337,19991.307604444446
3599.0,19991.158367333337,19991.307604444446


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n8_potts.csv <==
1.0,19988.429557326406,20000.68761116644
2.0,19990.44106084962,19994.837250769007
3.0,19990.85467527197,19993.34511935101
4.0,19990.987711779606,19992.117877221423
5.0,19991.056968483932,19991.850988000002
6.0,19991.094858587643,19991.635016444445
7.0,19991.117836986843,19991.508314888888
8.0,19991.133027360243,19991.860432
9.0,19991.141442950295,19991.50763488889
10.0,19991.145888273517,19991.382577
11.0,19991.14886576017,19991.36127655556
12.0,19991.150930738382,19991.357592666667
13.0,19991.1523612601,19991.34459811111
14.0,19991.153462335802,19991.33027677778
15.0,19991.154444056345,19991.33027677778
16.0,19991.155046025782,19991.33027677778
17.0,19991.155562449494,19991.323115555555
18.0,19991.156035095963,19991.321547444444
19.0,19991.156437701236,19991.321547444444
20.0,19991.15669214467,19991.321547444444
21.0,19991.156804356062,19991.321547444444
22.0,19991.156888024154,19991.321547444444
23.0,19991.156964161568,19991.321474222223
24.0,19991.157034567903,19991.321547444444
25.0,19991.157098545453,19991.321547444444
26.0,19991.157159235143,19991.321547444444
27.0,19991.157215576226,19991.321547444444
28.0,19991.15726938384,19991.321547444444
29.0,19991.15732016049,19991.321547444444
30.0,19991.157367826872,19991.308037222225
31.0,19991.157413368688,19991.308037222225
32.0,19991.157456370373,19991.308037222225
33.0,19991.1574979354,19991.308037222225
34.0,19991.157537313135,19991.308037222225
35.0,19991.15757512626,19991.308037222225
36.0,19991.157611366925,19991.308037222225
37.0,19991.157646133335,19991.308037222225
38.0,19991.157679199496,19991.308037222225
39.0,19991.157710949497,19991.308037222225
40.0,19991.1577417261,19991.308037222225
41.0,19991.157771320417,19991.308037222225
42.0,19991.157800105942,19991.308037222225
43.0,19991.157827500003,19991.308037222225
44.0,19991.157853762626,19991.308037222225
45.0,19991.15787899225,19991.308037222225
46.0,19991.15790364083,19991.308037222225
47.0,19991.15792741602,19991.308037222225
48.0,19991.157949924243,19991.308037222225
49.0,19991.15797170707,19991.308037222225
50.0,19991.157993074936,19991.308037222225
51.0,19991.158013770026,19991.308037222225
52.0,19991.158033777778,19991.308037222225
53.0,19991.15805293237,19991.308037222225
54.0,19991.15807156566,19991.308037222225
55.0,19991.15808968182,19991.308037222225
56.0,19991.15810730491,19991.308037222225
57.0,19991.158124242425,19991.308037222225
58.0,19991.15814059596,19991.308037222225
59.0,19991.158156490957,19991.308037222225
60.0,19991.158171954547,19991.308037222225
61.0,19991.158187010104,19991.308037222225
62.0,19991.158201469698,19991.308037222225
63.0,19991.158215444444,19991.308037222225
64.0,19991.158229103705,19991.308037222225
65.0,19991.158242262627,19991.308037222225
66.0,19991.15825514212,19991.308037222225
67.0,19991.158267358587,19991.308037222225
68.0,19991.158278474748,19991.308037222225
69.0,19991.158287470284,19991.309209666666
70.0,19991.15829513695,19991.309209666666
71.0,19991.158302434345,19991.309209666666
72.0,19991.158309328166,19991.309209666666
73.0,19991.15831587855,19991.309209666666
74.0,19991.15832203788,19991.309209666666
75.0,19991.158328111112,19991.309209666666
76.0,19991.158333833333,19991.309209666666
77.0,19991.15833933333,19991.309209666666
78.0,19991.15834440404,19991.309209666666
79.0,19991.158349395348,19991.309209666666
80.0,19991.15835401515,19991.309209666666
81.0,19991.158358217286,19991.309209666666
82.0,19991.158362217055,19991.309209666666
83.0,19991.158365209303,19991.309209666666
84.0,19991.15836711111,19991.309209666666
85.0,19991.158367333337,19991.307604444446
86.0,19991.158367333337,19991.307604444446
87.0,19991.158367333337,19991.307604444446
88.0,19991.158367333337,19991.307604444446
89.0,19991.158367333337,19991.307604444446
90.0,19991.158367333337,19991.307604444446
91.0,19991.158367333337,19991.307604444446
92.0,19991.158367333337,19991.307604444446
93.0,19991.158367333337,19991.307604444446
94.0,19991.158367333337,19991.307604444446
95.0,19991.158367333337,19991.307604444446
96.0,19991.158367333337,19991.307604444446
97.0,19991.158367333337,19991.307604444446
98.0,19991.158367333337,19991.307604444446
99.0,19991.158367333337,19991.307604444446
100.0,19991.158367333337,19991.307604444446
101.0,19991.158367333337,19991.307604444446
102.0,19991.158367333337,19991.307604444446
103.0,19991.158367333337,19991.307604444446
104.0,19991.158367333337,19991.307604444446
105.0,19991.158367333337,19991.307604444446
106.0,19991.158367333337,19991.307604444446
107.0,19991.158367333337,19991.307604444446
108.0,19991.158367333337,19991.307604444446
109.0,19991.158367333337,19991.307604444446
110.0,19991.158367333337,19991.307604444446
111.0,19991.158367333337,19991.307604444446
112.0,19991.158367333337,19991.307604444446
113.0,19991.158367333337,19991.307604444446
114.0,19991.158367333337,19991.307604444446
115.0,19991.158367333337,19991.307604444446
116.0,19991.158367333337,19991.307604444446
117.0,19991.158367333337,19991.307604444446
118.0,19991.158367333337,19991.307604444446
119.0,19991.158367333337,19991.307604444446
120.0,19991.158367333337,19991.307604444446
121.0,19991.158367333337,19991.307604444446
122.0,19991.158367333337,19991.307604444446
123.0,19991.158367333337,19991.307604444446
124.0,19991.158367333337,19991.307604444446
125.0,19991.158367333337,19991.307604444446
126.0,19991.158367333337,19991.307604444446
127.0,19991.158367333337,19991.307604444446
128.0,19991.158367333337,19991.307604444446
129.0,19991.158367333337,19991.307604444446
130.0,19991.158367333337,19991.307604444446
131.0,19991.158367333337,19991.307604444446
132.0,19991.158367333337,19991.307604444446
133.0,19991.158367333337,19991.307604444446
134.0,19991.158367333337,19991.307604444446
135.0,19991.158367333337,19991.307604444446
136.0,19991.158367333337,19991.307604444446
137.0,19991.158367333337,19991.307604444446
138.0,19991.158367333337,19991.307604444446
139.0,19991.158367333337,19991.307604444446
140.0,19991.158367333337,19991.307604444446
141.0,19991.158367333337,19991.307604444446
142.0,19991.158367333337,19991.307604444446
143.0,19991.158367333337,19991.307604444446
144.0,19991.158367333337,19991.307604444446
145.0,19991.158367333337,19991.307604444446
146.0,19991.158367333337,19991.307604444446
147.0,19991.158367333337,19991.307604444446
148.0,19991.158367333337,19991.307604444446
149.0,19991.158367333337,19991.307604444446
150.0,19991.158367333337,19991.307604444446
151.0,19991.158367333337,19991.307604444446
152.0,19991.158367333337,19991.307604444446
153.0,19991.158367333337,19991.307604444446
154.0,19991.158367333337,19991.307604444446
155.0,19991.158367333337,19991.307604444446
156.0,19991.158367333337,19991.307604444446
157.0,19991.158367333337,19991.307604444446
158.0,19991.158367333337,19991.307604444446
159.0,19991.158367333337,19991.307604444446
160.0,19991.158367333337,19991.307604444446
161.0,19991.158367333337,19991.307604444446
162.0,19991.158367333337,19991.307604444446
163.0,19991.158367333337,19991.307604444446
164.0,19991.158367333337,19991.307604444446
165.0,19991.158367333337,19991.307604444446
166.0,19991.158367333337,19991.307604444446
167.0,19991.158367333337,19991.307604444446
168.0,19991.158367333337,19991.307604444446
169.0,19991.158367333337,19991.307604444446
170.0,19991.158367333337,19991.307604444446
171.0,19991.158367333337,19991.307604444446
172.0,19991.158367333337,19991.307604444446
173.0,19991.158367333337,19991.307604444446
174.0,19991.158367333337,19991.307604444446
175.0,19991.158367333337,19991.307604444446
176.0,19991.158367333337,19991.307604444446
177.0,19991.158367333337,19991.307604444446
178.0,19991.158367333337,19991.307604444446
179.0,19991.158367333337,19991.307604444446
180.0,19991.158367333337,19991.307604444446
181.0,19991.158367333337,19991.307604444446
182.0,19991.158367333337,19991.307604444446
183.0,19991.158367333337,19991.307604444446
184.0,19991.158367333337,19991.307604444446
185.0,19991.158367333337,19991.307604444446
186.0,19991.158367333337,19991.307604444446
187.0,19991.158367333337,19991.307604444446
188.0,19991.158367333337,19991.307604444446
189.0,19991.158367333337,19991.307604444446
190.0,19991.158367333337,19991.307604444446
191.0,19991.158367333337,19991.307604444446
192.0,19991.158367333337,19991.307604444446
193.0,19991.158367333337,19991.307604444446
194.0,19991.158367333337,19991.307604444446
195.0,19991.158367333337,19991.307604444446
196.0,19991.158367333337,19991.307604444446
197.0,19991.158367333337,19991.307604444446
198.0,19991.158367333337,19991.307604444446
199.0,19991.158367333337,19991.307604444446
200.0,19991.158367333337,19991.307604444446
201.0,19991.158367333337,19991.307604444446
202.0,19991.158367333337,19991.307604444446
203.0,19991.158367333337,19991.307604444446
204.0,19991.158367333337,19991.307604444446
205.0,19991.158367333337,19991.307604444446
206.0,19991.158367333337,19991.307604444446
207.0,19991.158367333337,19991.307604444446
208.0,19991.158367333337,19991.307604444446
209.0,19991.158367333337,19991.307604444446
210.0,19991.158367333337,19991.307604444446
211.0,19991.158367333337,19991.307604444446
212.0,19991.158367333337,19991.307604444446
213.0,19991.158367333337,19991.307604444446
214.0,19991.158367333337,19991.307604444446
215.0,19991.158367333337,19991.307604444446
216.0,19991.158367333337,19991.307604444446
217.0,19991.158367333337,19991.307604444446
218.0,19991.158367333337,19991.307604444446
219.0,19991.158367333337,19991.307604444446
220.0,19991.158367333337,19991.307604444446
221.0,19991.158367333337,19991.307604444446
222.0,19991.158367333337,19991.307604444446
223.0,19991.158367333337,19991.307604444446
224.0,19991.158367333337,19991.307604444446
225.0,19991.158367333337,19991.307604444446
226.0,19991.158367333337,19991.307604444446
227.0,19991.158367333337,19991.307604444446
228.0,19991.158367333337,19991.307604444446
229.0,19991.158367333337,19991.307604444446
230.0,19991.158367333337,19991.307604444446
231.0,19991.158367333337,19991.307604444446
232.0,19991.158367333337,19991.307604444446
233.0,19991.158367333337,19991.307604444446
234.0,19991.158367333337,19991.307604444446
235.0,19991.158367333337,19991.307604444446
236.0,19991.158367333337,19991.307604444446
237.0,19991.158367333337,19991.307604444446
238.0,19991.158367333337,19991.307604444446
239.0,19991.158367333337,19991.307604444446
240.0,19991.158367333337,19991.307604444446
241.0,19991.158367333337,19991.307604444446
242.0,19991.158367333337,19991.307604444446
243.0,19991.158367333337,19991.307604444446
244.0,19991.158367333337,19991.307604444446
245.0,19991.158367333337,19991.307604444446
246.0,19991.158367333337,19991.307604444446
247.0,19991.158367333337,19991.307604444446
248.0,19991.158367333337,19991.307604444446
249.0,19991.158367333337,19991.307604444446
250.0,19991.158367333337,19991.307604444446
251.0,19991.158367333337,19991.307604444446
252.0,19991.158367333337,19991.307604444446
253.0,19991.158367333337,19991.307604444446
254.0,19991.158367333337,19991.307604444446
255.0,19991.158367333337,19991.307604444446
256.0,19991.158367333337,19991.307604444446
257.0,19991.158367333337,19991.307604444446
258.0,19991.158367333337,19991.307604444446
259.0,19991.158367333337,19991.307604444446
260.0,19991.158367333337,19991.307604444446
261.0,19991.158367333337,19991.307604444446
262.0,19991.158367333337,19991.307604444446
263.0,19991.158367333337,19991.307604444446
264.0,19991.158367333337,19991.307604444446
265.0,19991.158367333337,19991.307604444446
266.0,19991.158367333337,19991.307604444446
267.0,19991.158367333337,19991.307604444446
268.0,19991.158367333337,19991.307604444446
269.0,19991.158367333337,19991.307604444446
270.0,19991.158367333337,19991.307604444446
271.0,19991.158367333337,19991.307604444446
272.0,19991.158367333337,19991.307604444446
273.0,19991.158367333337,19991.307604444446
274.0,19991.158367333337,19991.307604444446
275.0,19991.158367333337,19991.307604444446
276.0,19991.158367333337,19991.307604444446
277.0,19991.158367333337,19991.307604444446
278.0,19991.158367333337,19991.307604444446
279.0,19991.158367333337,19991.307604444446
280.0,19991.158367333337,19991.307604444446
281.0,19991.158367333337,19991.307604444446
282.0,19991.158367333337,19991.307604444446
283.0,19991.158367333337,19991.307604444446
284.0,19991.158367333337,19991.307604444446
285.0,19991.158367333337,19991.307604444446
286.0,19991.158367333337,19991.307604444446
287.0,19991.158367333337,19991.307604444446
288.0,19991.158367333337,19991.307604444446
289.0,19991.158367333337,19991.307604444446
290.0,19991.158367333337,19991.307604444446
291.0,19991.158367333337,19991.307604444446
292.0,19991.158367333337,19991.307604444446
293.0,19991.158367333337,19991.307604444446
294.0,19991.158367333337,19991.307604444446
295.0,19991.158367333337,19991.307604444446
296.0,19991.158367333337,19991.307604444446
297.0,19991.158367333337,19991.307604444446
298.0,19991.158367333337,19991.307604444446
299.0,19991.158367333337,19991.307604444446
300.0,19991.158367333337,19991.307604444446
301.0,19991.158367333337,19991.307604444446
302.0,19991.158367333337,19991.307604444446
303.0,19991.158367333337,19991.307604444446
304.0,19991.158367333337,19991.307604444446
305.0,19991.158367333337,19991.307604444446
306.0,19991.158367333337,19991.307604444446
307.0,19991.158367333337,19991.307604444446
308.0,19991.158367333337,19991.307604444446
309.0,19991.158367333337,19991.307604444446
310.0,19991.158367333337,19991.307604444446
311.0,19991.158367333337,19991.307604444446
312.0,19991.158367333337,19991.307604444446
313.0,19991.158367333337,19991.307604444446
314.0,19991.158367333337,19991.307604444446
315.0,19991.158367333337,19991.307604444446
316.0,19991.158367333337,19991.307604444446
317.0,19991.158367333337,19991.307604444446
318.0,19991.158367333337,19991.307604444446
319.0,19991.158367333337,19991.307604444446
320.0,19991.158367333337,19991.307604444446
321.0,19991.158367333337,19991.307604444446
322.0,19991.158367333337,19991.307604444446
323.0,19991.158367333337,19991.307604444446
324.0,19991.158367333337,19991.307604444446
325.0,19991.158367333337,19991.307604444446
326.0,19991.158367333337,19991.307604444446
327.0,19991.158367333337,19991.307604444446
328.0,19991.158367333337,19991.307604444446
329.0,19991.158367333337,19991.307604444446
330.0,19991.158367333337,19991.307604444446
331.0,19991.158367333337,19991.307604444446
332.0,19991.158367333337,19991.307604444446
333.0,19991.158367333337,19991.307604444446
334.0,19991.158367333337,19991.307604444446
335.0,19991.158367333337,19991.307604444446
336.0,19991.158367333337,19991.307604444446
337.0,19991.158367333337,19991.307604444446
338.0,19991.158367333337,19991.307604444446
339.0,19991.158367333337,19991.307604444446
340.0,19991.158367333337,19991.307604444446
341.0,19991.158367333337,19991.307604444446
342.0,19991.158367333337,19991.307604444446
343.0,19991.158367333337,19991.307604444446
344.0,19991.158367333337,19991.307604444446
345.0,19991.158367333337,19991.307604444446
346.0,19991.158367333337,19991.307604444446
347.0,19991.158367333337,19991.307604444446
348.0,19991.158367333337,19991.307604444446
349.0,19991.158367333337,19991.307604444446
350.0,19991.158367333337,19991.307604444446
351.0,19991.158367333337,19991.307604444446
352.0,19991.158367333337,19991.307604444446
353.0,19991.158367333337,19991.307604444446
354.0,19991.158367333337,19991.307604444446
355.0,19991.158367333337,19991.307604444446
356.0,19991.158367333337,19991.307604444446
357.0,19991.158367333337,19991.307604444446
358.0,19991.158367333337,19991.307604444446
359.0,19991.158367333337,19991.307604444446
360.0,19991.158367333337,19991.307604444446
361.0,19991.158367333337,19991.307604444446
362.0,19991.158367333337,19991.307604444446
363.0,19991.158367333337,19991.307604444446
364.0,19991.158367333337,19991.307604444446
365.0,19991.158367333337,19991.307604444446
366.0,19991.158367333337,19991.307604444446
367.0,19991.158367333337,19991.307604444446
368.0,19991.158367333337,19991.307604444446
369.0,19991.158367333337,19991.307604444446
370.0,19991.158367333337,19991.307604444446
371.0,19991.158367333337,19991.307604444446
372.0,19991.158367333337,19991.307604444446
373.0,19991.158367333337,19991.307604444446
374.0,19991.158367333337,19991.307604444446
375.0,19991.158367333337,19991.307604444446
376.0,19991.158367333337,19991.307604444446
377.0,19991.158367333337,19991.307604444446
378.0,19991.158367333337,19991.307604444446
379.0,19991.158367333337,19991.307604444446
380.0,19991.158367333337,19991.307604444446
381.0,19991.158367333337,19991.307604444446
382.0,19991.158367333337,19991.307604444446
383.0,19991.158367333337,19991.307604444446
384.0,19991.158367333337,19991.307604444446
385.0,19991.158367333337,19991.307604444446
386.0,19991.158367333337,19991.307604444446
387.0,19991.158367333337,19991.307604444446
388.0,19991.158367333337,19991.307604444446
389.0,19991.158367333337,19991.307604444446
390.0,19991.158367333337,19991.307604444446
391.0,19991.158367333337,19991.307604444446
392.0,19991.158367333337,19991.307604444446
393.0,19991.158367333337,19991.307604444446
394.0,19991.158367333337,19991.307604444446
395.0,19991.158367333337,19991.307604444446
396.0,19991.158367333337,19991.307604444446
397.0,19991.158367333337,19991.307604444446
398.0,19991.158367333337,19991.307604444446
399.0,19991.158367333337,19991.307604444446
400.0,19991.158367333337,19991.307604444446
401.0,19991.158367333337,19991.307604444446
402.0,19991.158367333337,19991.307604444446
403.0,19991.158367333337,19991.307604444446
404.0,19991.158367333337,19991.307604444446
405.0,19991.158367333337,19991.307604444446
406.0,19991.158367333337,19991.307604444446
407.0,19991.158367333337,19991.307604444446
408.0,19991.158367333337,19991.307604444446
409.0,19991.158367333337,19991.307604444446
410.0,19991.158367333337,19991.307604444446
411.0,19991.158367333337,19991.307604444446
412.0,19991.158367333337,19991.307604444446
413.0,19991.158367333337,19991.307604444446
414.0,19991.158367333337,19991.307604444446
415.0,19991.158367333337,19991.307604444446
416.0,19991.158367333337,19991.307604444446
417.0,19991.158367333337,19991.307604444446
418.0,19991.158367333337,19991.307604444446
419.0,19991.158367333337,19991.307604444446
420.0,19991.158367333337,19991.307604444446
421.0,19991.158367333337,19991.307604444446
422.0,19991.158367333337,19991.307604444446
423.0,19991.158367333337,19991.307604444446
424.0,19991.158367333337,19991.307604444446
425.0,19991.158367333337,19991.307604444446
426.0,19991.158367333337,19991.307604444446
427.0,19991.158367333337,19991.307604444446
428.0,19991.158367333337,19991.307604444446
429.0,19991.158367333337,19991.307604444446
430.0,19991.158367333337,19991.307604444446
431.0,19991.158367333337,19991.307604444446
432.0,19991.158367333337,19991.307604444446
433.0,19991.158367333337,19991.307604444446
434.0,19991.158367333337,19991.307604444446
435.0,19991.158367333337,19991.307604444446
436.0,19991.158367333337,19991.307604444446
437.0,19991.158367333337,19991.307604444446
438.0,19991.158367333337,19991.307604444446
439.0,19991.158367333337,19991.307604444446
440.0,19991.158367333337,19991.307604444446
441.0,19991.158367333337,19991.307604444446
442.0,19991.158367333337,19991.307604444446
443.0,19991.158367333337,19991.307604444446
444.0,19991.158367333337,19991.307604444446
445.0,19991.158367333337,19991.307604444446
446.0,19991.158367333337,19991.307604444446
447.0,19991.158367333337,19991.307604444446
448.0,19991.158367333337,19991.307604444446
449.0,19991.158367333337,19991.307604444446
450.0,19991.158367333337,19991.307604444446
451.0,19991.158367333337,19991.307604444446
452.0,19991.158367333337,19991.307604444446
453.0,19991.158367333337,19991.307604444446
454.0,19991.158367333337,19991.307604444446
455.0,19991.158367333337,19991.307604444446
456.0,19991.158367333337,19991.307604444446
457.0,19991.158367333337,19991.307604444446
458.0,19991.158367333337,19991.307604444446
459.0,19991.158367333337,19991.307604444446
460.0,19991.158367333337,19991.307604444446
461.0,19991.158367333337,19991.307604444446
462.0,19991.158367333337,19991.307604444446
463.0,19991.158367333337,19991.307604444446
464.0,19991.158367333337,19991.307604444446
465.0,19991.158367333337,19991.307604444446
466.0,19991.158367333337,19991.307604444446
467.0,19991.158367333337,19991.307604444446
468.0,19991.158367333337,19991.307604444446
469.0,19991.158367333337,19991.307604444446
470.0,19991.158367333337,19991.307604444446
471.0,19991.158367333337,19991.307604444446
472.0,19991.158367333337,19991.307604444446
473.0,19991.158367333337,19991.307604444446
474.0,19991.158367333337,19991.307604444446
475.0,19991.158367333337,19991.307604444446
476.0,19991.158367333337,19991.307604444446
477.0,19991.158367333337,19991.307604444446
478.0,19991.158367333337,19991.307604444446
479.0,19991.158367333337,19991.307604444446
480.0,19991.158367333337,19991.307604444446
481.0,19991.158367333337,19991.307604444446
482.0,19991.158367333337,19991.307604444446
483.0,19991.158367333337,19991.307604444446
484.0,19991.158367333337,19991.307604444446
485.0,19991.158367333337,19991.307604444446
486.0,19991.158367333337,19991.307604444446
487.0,19991.158367333337,19991.307604444446
488.0,19991.158367333337,19991.307604444446
489.0,19991.158367333337,19991.307604444446
490.0,19991.158367333337,19991.307604444446
491.0,19991.158367333337,19991.307604444446
492.0,19991.158367333337,19991.307604444446
493.0,19991.158367333337,19991.307604444446
494.0,19991.158367333337,19991.307604444446
495.0,19991.158367333337,19991.307604444446
496.0,19991.158367333337,19991.307604444446
497.0,19991.158367333337,19991.307604444446
498.0,19991.158367333337,19991.307604444446
499.0,19991.158367333337,19991.307604444446
500.0,19991.158367333337,19991.307604444446
501.0,19991.158367333337,19991.307604444446
502.0,19991.158367333337,19991.307604444446
503.0,19991.158367333337,19991.307604444446
504.0,19991.158367333337,19991.307604444446
505.0,19991.158367333337,19991.307604444446
506.0,19991.158367333337,19991.307604444446
507.0,19991.158367333337,19991.307604444446
508.0,19991.158367333337,19991.307604444446
509.0,19991.158367333337,19991.307604444446
510.0,19991.158367333337,19991.307604444446
511.0,19991.158367333337,19991.307604444446
512.0,19991.158367333337,19991.307604444446
513.0,19991.158367333337,19991.307604444446
514.0,19991.158367333337,19991.307604444446
515.0,19991.158367333337,19991.307604444446
516.0,19991.158367333337,19991.307604444446
517.0,19991.158367333337,19991.307604444446
518.0,19991.158367333337,19991.307604444446
519.0,19991.158367333337,19991.307604444446
520.0,19991.158367333337,19991.307604444446
521.0,19991.158367333337,19991.307604444446
522.0,19991.158367333337,19991.307604444446
523.0,19991.158367333337,19991.307604444446
524.0,19991.158367333337,19991.307604444446
525.0,19991.158367333337,19991.307604444446
526.0,19991.158367333337,19991.307604444446
527.0,19991.158367333337,19991.307604444446
528.0,19991.158367333337,19991.307604444446
529.0,19991.158367333337,19991.307604444446
530.0,19991.158367333337,19991.307604444446
531.0,19991.158367333337,19991.307604444446
532.0,19991.158367333337,19991.307604444446
533.0,19991.158367333337,19991.307604444446
534.0,19991.158367333337,19991.307604444446
535.0,19991.158367333337,19991.307604444446
536.0,19991.158367333337,19991.307604444446
537.0,19991.158367333337,19991.307604444446
538.0,19991.158367333337,19991.307604444446
539.0,19991.158367333337,19991.307604444446
540.0,19991.158367333337,19991.307604444446
541.0,19991.158367333337,19991.307604444446
542.0,19991.158367333337,19991.307604444446
543.0,19991.158367333337,19991.307604444446
544.0,19991.158367333337,19991.307604444446
545.0,19991.158367333337,19991.307604444446
546.0,19991.158367333337,19991.307604444446
547.0,19991.158367333337,19991.307604444446
548.0,19991.158367333337,19991.307604444446
549.0,19991.158367333337,19991.307604444446
550.0,19991.158367333337,19991.307604444446
551.0,19991.158367333337,19991.307604444446
552.0,19991.158367333337,19991.307604444446
553.0,19991.158367333337,19991.307604444446
554.0,19991.158367333337,19991.307604444446
555.0,19991.158367333337,19991.307604444446
556.0,19991.158367333337,19991.307604444446
557.0,19991.158367333337,19991.307604444446
558.0,19991.158367333337,19991.307604444446
559.0,19991.158367333337,19991.307604444446
560.0,19991.158367333337,19991.307604444446
561.0,19991.158367333337,19991.307604444446
562.0,19991.158367333337,19991.307604444446
563.0,19991.158367333337,19991.307604444446
564.0,19991.158367333337,19991.307604444446
565.0,19991.158367333337,19991.307604444446
566.0,19991.158367333337,19991.307604444446
567.0,19991.158367333337,19991.307604444446
568.0,19991.158367333337,19991.307604444446
569.0,19991.158367333337,19991.307604444446
570.0,19991.158367333337,19991.307604444446
571.0,19991.158367333337,19991.307604444446
572.0,19991.158367333337,19991.307604444446
573.0,19991.158367333337,19991.307604444446
574.0,19991.158367333337,19991.307604444446
575.0,19991.158367333337,19991.307604444446
576.0,19991.158367333337,19991.307604444446
577.0,19991.158367333337,19991.307604444446
578.0,19991.158367333337,19991.307604444446
579.0,19991.158367333337,19991.307604444446
580.0,19991.158367333337,19991.307604444446
581.0,19991.158367333337,19991.307604444446
582.0,19991.158367333337,19991.307604444446
583.0,19991.158367333337,19991.307604444446
584.0,19991.158367333337,19991.307604444446
585.0,19991.158367333337,19991.307604444446
586.0,19991.158367333337,19991.307604444446
587.0,19991.158367333337,19991.307604444446
588.0,19991.158367333337,19991.307604444446
589.0,19991.158367333337,19991.307604444446
590.0,19991.158367333337,19991.307604444446
591.0,19991.158367333337,19991.307604444446
592.0,19991.158367333337,19991.307604444446
593.0,19991.158367333337,19991.307604444446
594.0,19991.158367333337,19991.307604444446
595.0,19991.158367333337,19991.307604444446
596.0,19991.158367333337,19991.307604444446
597.0,19991.158367333337,19991.307604444446
598.0,19991.158367333337,19991.307604444446
599.0,19991.158367333337,19991.307604444446
600.0,19991.158367333337,19991.307604444446
601.0,19991.158367333337,19991.307604444446
602.0,19991.158367333337,19991.307604444446
603.0,19991.158367333337,19991.307604444446
604.0,19991.158367333337,19991.307604444446
605.0,19991.158367333337,19991.307604444446
606.0,19991.158367333337,19991.307604444446
607.0,19991.158367333337,19991.307604444446
608.0,19991.158367333337,19991.307604444446
609.0,19991.158367333337,19991.307604444446
610.0,19991.158367333337,19991.307604444446
611.0,19991.158367333337,19991.307604444446
612.0,19991.158367333337,19991.307604444446
613.0,19991.158367333337,19991.307604444446
614.0,19991.158367333337,19991.307604444446
615.0,19991.158367333337,19991.307604444446
616.0,19991.158367333337,19991.307604444446
617.0,19991.158367333337,19991.307604444446
618.0,19991.158367333337,19991.307604444446
619.0,19991.158367333337,19991.307604444446
620.0,19991.158367333337,19991.307604444446
621.0,19991.158367333337,19991.307604444446
622.0,19991.158367333337,19991.307604444446
623.0,19991.158367333337,19991.307604444446
624.0,19991.158367333337,19991.307604444446
625.0,19991.158367333337,19991.307604444446
626.0,19991.158367333337,19991.307604444446
627.0,19991.158367333337,19991.307604444446
628.0,19991.158367333337,19991.307604444446
629.0,19991.158367333337,19991.307604444446
630.0,19991.158367333337,19991.307604444446
631.0,19991.158367333337,19991.307604444446
632.0,19991.158367333337,19991.307604444446
633.0,19991.158367333337,19991.307604444446
634.0,19991.158367333337,19991.307604444446
635.0,19991.158367333337,19991.307604444446
636.0,19991.158367333337,19991.307604444446
637.0,19991.158367333337,19991.307604444446
638.0,19991.158367333337,19991.307604444446
639.0,19991.158367333337,19991.307604444446
640.0,19991.158367333337,19991.307604444446
641.0,19991.158367333337,19991.307604444446
642.0,19991.158367333337,19991.307604444446
643.0,19991.158367333337,19991.307604444446
644.0,19991.158367333337,19991.307604444446
645.0,19991.158367333337,19991.307604444446
646.0,19991.158367333337,19991.307604444446
647.0,19991.158367333337,19991.307604444446
648.0,19991.158367333337,19991.307604444446
649.0,19991.158367333337,19991.307604444446
650.0,19991.158367333337,19991.307604444446
651.0,19991.158367333337,19991.307604444446
652.0,19991.158367333337,19991.307604444446
653.0,19991.158367333337,19991.307604444446
654.0,19991.158367333337,19991.307604444446
655.0,19991.158367333337,19991.307604444446
656.0,19991.158367333337,19991.307604444446
657.0,19991.158367333337,19991.307604444446
658.0,19991.158367333337,19991.307604444446
659.0,19991.158367333337,19991.307604444446
660.0,19991.158367333337,19991.307604444446
661.0,19991.158367333337,19991.307604444446
662.0,19991.158367333337,19991.307604444446
663.0,19991.158367333337,19991.307604444446
664.0,19991.158367333337,19991.307604444446
665.0,19991.158367333337,19991.307604444446
666.0,19991.158367333337,19991.307604444446
667.0,19991.158367333337,19991.307604444446
668.0,19991.158367333337,19991.307604444446
669.0,19991.158367333337,19991.307604444446
670.0,19991.158367333337,19991.307604444446
671.0,19991.158367333337,19991.307604444446
672.0,19991.158367333337,19991.307604444446
673.0,19991.158367333337,19991.307604444446
674.0,19991.158367333337,19991.307604444446
675.0,19991.158367333337,19991.307604444446
676.0,19991.158367333337,19991.307604444446
677.0,19991.158367333337,19991.307604444446
678.0,19991.158367333337,19991.307604444446
679.0,19991.158367333337,19991.307604444446
680.0,19991.158367333337,19991.307604444446
681.0,19991.158367333337,19991.307604444446
682.0,19991.158367333337,19991.307604444446
683.0,19991.158367333337,19991.307604444446
684.0,19991.158367333337,19991.307604444446
685.0,19991.158367333337,19991.307604444446
686.0,19991.158367333337,19991.307604444446
687.0,19991.158367333337,19991.307604444446
688.0,19991.158367333337,19991.307604444446
689.0,19991.158367333337,19991.307604444446
690.0,19991.158367333337,19991.307604444446
691.0,19991.158367333337,19991.307604444446
692.0,19991.158367333337,19991.307604444446
693.0,19991.158367333337,19991.307604444446
694.0,19991.158367333337,19991.307604444446
695.0,19991.158367333337,19991.307604444446
696.0,19991.158367333337,19991.307604444446
697.0,19991.158367333337,19991.307604444446
698.0,19991.158367333337,19991.307604444446
699.0,19991.158367333337,19991.307604444446
700.0,19991.158367333337,19991.307604444446
701.0,19991.158367333337,19991.307604444446
702.0,19991.158367333337,19991.307604444446
703.0,19991.158367333337,19991.307604444446
704.0,19991.158367333337,19991.307604444446
705.0,19991.158367333337,19991.307604444446
706.0,19991.158367333337,19991.307604444446
707.0,19991.158367333337,19991.307604444446
708.0,19991.158367333337,19991.307604444446
709.0,19991.158367333337,19991.307604444446
710.0,19991.158367333337,19991.307604444446
711.0,19991.158367333337,19991.307604444446
712.0,19991.158367333337,19991.307604444446
713.0,19991.158367333337,19991.307604444446
714.0,19991.158367333337,19991.307604444446
715.0,19991.158367333337,19991.307604444446
716.0,19991.158367333337,19991.307604444446
717.0,19991.158367333337,19991.307604444446
718.0,19991.158367333337,19991.307604444446
719.0,19991.158367333337,19991.307604444446
720.0,19991.158367333337,19991.307604444446
721.0,19991.158367333337,19991.307604444446
722.0,19991.158367333337,19991.307604444446
723.0,19991.158367333337,19991.307604444446
724.0,19991.158367333337,19991.307604444446
725.0,19991.158367333337,19991.307604444446
726.0,19991.158367333337,19991.307604444446
727.0,19991.158367333337,19991.307604444446
728.0,19991.158367333337,19991.307604444446
729.0,19991.158367333337,19991.307604444446
730.0,19991.158367333337,19991.307604444446
731.0,19991.158367333337,19991.307604444446
732.0,19991.158367333337,19991.307604444446
733.0,19991.158367333337,19991.307604444446
734.0,19991.158367333337,19991.307604444446
735.0,19991.158367333337,19991.307604444446
736.0,19991.158367333337,19991.307604444446
737.0,19991.158367333337,19991.307604444446
738.0,19991.158367333337,19991.307604444446
739.0,19991.158367333337,19991.307604444446
740.0,19991.158367333337,19991.307604444446
741.0,19991.158367333337,19991.307604444446
742.0,19991.158367333337,19991.307604444446
743.0,19991.158367333337,19991.307604444446
744.0,19991.158367333337,19991.307604444446
745.0,19991.158367333337,19991.307604444446
746.0,19991.158367333337,19991.307604444446
747.0,19991.158367333337,19991.307604444446
748.0,19991.158367333337,19991.307604444446
749.0,19991.158367333337,19991.307604444446
750.0,19991.158367333337,19991.307604444446
751.0,19991.158367333337,19991.307604444446
752.0,19991.158367333337,19991.307604444446
753.0,19991.158367333337,19991.307604444446
754.0,19991.158367333337,19991.307604444446
755.0,19991.158367333337,19991.307604444446
756.0,19991.158367333337,19991.307604444446
757.0,19991.158367333337,19991.307604444446
758.0,19991.158367333337,19991.307604444446
759.0,19991.158367333337,19991.307604444446
760.0,19991.158367333337,19991.307604444446
761.0,19991.158367333337,19991.307604444446
762.0,19991.158367333337,19991.307604444446
763.0,19991.158367333337,19991.307604444446
764.0,19991.158367333337,19991.307604444446
765.0,19991.158367333337,19991.307604444446
766.0,19991.158367333337,19991.307604444446
767.0,19991.158367333337,19991.307604444446
768.0,19991.158367333337,19991.307604444446
769.0,19991.158367333337,19991.307604444446
770.0,19991.158367333337,19991.307604444446
771.0,19991.158367333337,19991.307604444446
772.0,19991.158367333337,19991.307604444446
773.0,19991.158367333337,19991.307604444446
774.0,19991.158367333337,19991.307604444446
775.0,19991.158367333337,19991.307604444446
776.0,19991.158367333337,19991.307604444446
777.0,19991.158367333337,19991.307604444446
778.0,19991.158367333337,19991.307604444446
779.0,19991.158367333337,19991.307604444446
780.0,19991.158367333337,19991.307604444446
781.0,19991.158367333337,19991.307604444446
782.0,19991.158367333337,19991.307604444446
783.0,19991.158367333337,19991.307604444446
784.0,19991.158367333337,19991.307604444446
785.0,19991.158367333337,19991.307604444446
786.0,19991.158367333337,19991.307604444446
787.0,19991.158367333337,19991.307604444446
788.0,19991.158367333337,19991.307604444446
789.0,19991.158367333337,19991.307604444446
790.0,19991.158367333337,19991.307604444446
791.0,19991.158367333337,19991.307604444446
792.0,19991.158367333337,19991.307604444446
793.0,19991.158367333337,19991.307604444446
794.0,19991.158367333337,19991.307604444446
795.0,19991.158367333337,19991.307604444446
796.0,19991.158367333337,19991.307604444446
797.0,19991.158367333337,19991.307604444446
798.0,19991.158367333337,19991.307604444446
799.0,19991.158367333337,19991.307604444446
800.0,19991.158367333337,19991.307604444446
801.0,19991.158367333337,19991.307604444446
802.0,19991.158367333337,19991.307604444446
803.0,19991.158367333337,19991.307604444446
804.0,19991.158367333337,19991.307604444446
805.0,19991.158367333337,19991.307604444446
806.0,19991.158367333337,19991.307604444446
807.0,19991.158367333337,19991.307604444446
808.0,19991.158367333337,19991.307604444446
809.0,19991.158367333337,19991.307604444446
810.0,19991.158367333337,19991.307604444446
811.0,19991.158367333337,19991.307604444446
812.0,19991.158367333337,19991.307604444446
813.0,19991.158367333337,19991.307604444446
814.0,19991.158367333337,19991.307604444446
815.0,19991.158367333337,19991.307604444446
816.0,19991.158367333337,19991.307604444446
817.0,19991.158367333337,19991.307604444446
818.0,19991.158367333337,19991.307604444446
819.0,19991.158367333337,19991.307604444446
820.0,19991.158367333337,19991.307604444446
821.0,19991.158367333337,19991.307604444446
822.0,19991.158367333337,19991.307604444446
823.0,19991.158367333337,19991.307604444446
824.0,19991.158367333337,19991.307604444446
825.0,19991.158367333337,19991.307604444446
826.0,19991.158367333337,19991.307604444446
827.0,19991.158367333337,19991.307604444446
828.0,19991.158367333337,19991.307604444446
829.0,19991.158367333337,19991.307604444446
830.0,19991.158367333337,19991.307604444446
831.0,19991.158367333337,19991.307604444446
832.0,19991.158367333337,19991.307604444446
833.0,19991.158367333337,19991.307604444446
834.0,19991.158367333337,19991.307604444446
835.0,19991.158367333337,19991.307604444446
836.0,19991.158367333337,19991.307604444446
837.0,19991.158367333337,19991.307604444446
838.0,19991.158367333337,19991.307604444446
839.0,19991.158367333337,19991.307604444446
840.0,19991.158367333337,19991.307604444446
841.0,19991.158367333337,19991.307604444446
842.0,19991.158367333337,19991.307604444446
843.0,19991.158367333337,19991.307604444446
844.0,19991.158367333337,19991.307604444446
845.0,19991.158367333337,19991.307604444446
846.0,19991.158367333337,19991.307604444446
847.0,19991.158367333337,19991.307604444446
848.0,19991.158367333337,19991.307604444446
849.0,19991.158367333337,19991.307604444446
850.0,19991.158367333337,19991.307604444446
851.0,19991.158367333337,19991.307604444446
852.0,19991.158367333337,19991.307604444446
853.0,19991.158367333337,19991.307604444446
854.0,19991.158367333337,19991.307604444446
855.0,19991.158367333337,19991.307604444446
856.0,19991.158367333337,19991.307604444446
857.0,19991.158367333337,19991.307604444446
858.0,19991.158367333337,19991.307604444446
859.0,19991.158367333337,19991.307604444446
860.0,19991.158367333337,19991.307604444446
861.0,19991.158367333337,19991.307604444446
862.0,19991.158367333337,19991.307604444446
863.0,19991.158367333337,19991.307604444446
864.0,19991.158367333337,19991.307604444446
865.0,19991.158367333337,19991.307604444446
866.0,19991.158367333337,19991.307604444446
867.0,19991.158367333337,19991.307604444446
868.0,19991.158367333337,19991.307604444446
869.0,19991.158367333337,19991.307604444446
870.0,19991.158367333337,19991.307604444446
871.0,19991.158367333337,19991.307604444446
872.0,19991.158367333337,19991.307604444446
873.0,19991.158367333337,19991.307604444446
874.0,19991.158367333337,19991.307604444446
875.0,19991.158367333337,19991.307604444446
876.0,19991.158367333337,19991.307604444446
877.0,19991.158367333337,19991.307604444446
878.0,19991.158367333337,19991.307604444446
879.0,19991.158367333337,19991.307604444446
880.0,19991.158367333337,19991.307604444446
881.0,19991.158367333337,19991.307604444446
882.0,19991.158367333337,19991.307604444446
883.0,19991.158367333337,19991.307604444446
884.0,19991.158367333337,19991.307604444446
885.0,19991.158367333337,19991.307604444446
886.0,19991.158367333337,19991.307604444446
887.0,19991.158367333337,19991.307604444446
888.0,19991.158367333337,19991.307604444446
889.0,19991.158367333337,19991.307604444446
890.0,19991.158367333337,19991.307604444446
891.0,19991.158367333337,19991.307604444446
892.0,19991.158367333337,19991.307604444446
893.0,19991.158367333337,19991.307604444446
894.0,19991.158367333337,19991.307604444446
895.0,19991.158367333337,19991.307604444446
896.0,19991.158367333337,19991.307604444446
897.0,19991.158367333337,19991.307604444446
898.0,19991.158367333337,19991.307604444446
899.0,19991.158367333337,19991.307604444446
900.0,19991.158367333337,19991.307604444446
901.0,19991.158367333337,19991.307604444446
902.0,19991.158367333337,19991.307604444446
903.0,19991.158367333337,19991.307604444446
904.0,19991.158367333337,19991.307604444446
905.0,19991.158367333337,19991.307604444446
906.0,19991.158367333337,19991.307604444446
907.0,19991.158367333337,19991.307604444446
908.0,19991.158367333337,19991.307604444446
909.0,19991.158367333337,19991.307604444446
910.0,19991.158367333337,19991.307604444446
911.0,19991.158367333337,19991.307604444446
912.0,19991.158367333337,19991.307604444446
913.0,19991.158367333337,19991.307604444446
914.0,19991.158367333337,19991.307604444446
915.0,19991.158367333337,19991.307604444446
916.0,19991.158367333337,19991.307604444446
917.0,19991.158367333337,19991.307604444446
918.0,19991.158367333337,19991.307604444446
919.0,19991.158367333337,19991.307604444446
920.0,19991.158367333337,19991.307604444446
921.0,19991.158367333337,19991.307604444446
922.0,19991.158367333337,19991.307604444446
923.0,19991.158367333337,19991.307604444446
924.0,19991.158367333337,19991.307604444446
925.0,19991.158367333337,19991.307604444446
926.0,19991.158367333337,19991.307604444446
927.0,19991.158367333337,19991.307604444446
928.0,19991.158367333337,19991.307604444446
929.0,19991.158367333337,19991.307604444446
930.0,19991.158367333337,19991.307604444446
931.0,19991.158367333337,19991.307604444446
932.0,19991.158367333337,19991.307604444446
933.0,19991.158367333337,19991.307604444446
934.0,19991.158367333337,19991.307604444446
935.0,19991.158367333337,19991.307604444446
936.0,19991.158367333337,19991.307604444446
937.0,19991.158367333337,19991.307604444446
938.0,19991.158367333337,19991.307604444446
939.0,19991.158367333337,19991.307604444446
940.0,19991.158367333337,19991.307604444446
941.0,19991.158367333337,19991.307604444446
942.0,19991.158367333337,19991.307604444446
943.0,19991.158367333337,19991.307604444446
944.0,19991.158367333337,19991.307604444446
945.0,19991.158367333337,19991.307604444446
946.0,19991.158367333337,19991.307604444446
947.0,19991.158367333337,19991.307604444446
948.0,19991.158367333337,19991.307604444446
949.0,19991.158367333337,19991.307604444446
950.0,19991.158367333337,19991.307604444446
951.0,19991.158367333337,19991.307604444446
952.0,19991.158367333337,19991.307604444446
953.0,19991.158367333337,19991.307604444446
954.0,19991.158367333337,19991.307604444446
955.0,19991.158367333337,19991.307604444446
956.0,19991.158367333337,19991.307604444446
957.0,19991.158367333337,19991.307604444446
958.0,19991.158367333337,19991.307604444446
959.0,19991.158367333337,19991.307604444446
960.0,19991.158367333337,19991.307604444446
961.0,19991.158367333337,19991.307604444446
962.0,19991.158367333337,19991.307604444446
963.0,19991.158367333337,19991.307604444446
964.0,19991.158367333337,19991.307604444446
965.0,19991.158367333337,19991.307604444446
966.0,19991.158367333337,19991.307604444446
967.0,19991.158367333337,19991.307604444446
968.0,19991.158367333337,19991.307604444446
969.0,19991.158367333337,19991.307604444446
970.0,19991.158367333337,19991.307604444446
971.0,19991.158367333337,19991.307604444446
972.0,19991.158367333337,19991.307604444446
973.0,19991.158367333337,19991.307604444446
974.0,19991.158367333337,19991.307604444446
975.0,19991.158367333337,19991.307604444446
976.0,19991.158367333337,19991.307604444446
977.0,19991.158367333337,19991.307604444446
978.0,19991.158367333337,19991.307604444446
979.0,19991.158367333337,19991.307604444446
980.0,19991.158367333337,19991.307604444446
981.0,19991.158367333337,19991.307604444446
982.0,19991.158367333337,19991.307604444446
983.0,19991.158367333337,19991.307604444446
984.0,19991.158367333337,19991.307604444446
985.0,19991.158367333337,19991.307604444446
986.0,19991.158367333337,19991.307604444446
987.0,19991.158367333337,19991.307604444446
988.0,19991.158367333337,19991.307604444446
989.0,19991.158367333337,19991.307604444446
990.0,19991.158367333337,19991.307604444446
991.0,19991.158367333337,19991.307604444446
992.0,19991.158367333337,19991.307604444446
993.0,19991.158367333337,19991.307604444446
994.0,19991.158367333337,19991.307604444446
995.0,19991.158367333337,19991.307604444446
996.0,19991.158367333337,19991.307604444446
997.0,19991.158367333337,19991.307604444446
998.0,19991.158367333337,19991.307604444446
999.0,19991.158367333337,19991.307604444446
1000.0,19991.158367333337,19991.307604444446
1001.0,19991.158367333337,19991.307604444446
1002.0,19991.158367333337,19991.307604444446
1003.0,19991.158367333337,19991.307604444446
1004.0,19991.158367333337,19991.307604444446
1005.0,19991.158367333337,19991.307604444446
1006.0,19991.158367333337,19991.307604444446
1007.0,19991.158367333337,19991.307604444446
1008.0,19991.158367333337,19991.307604444446
1009.0,19991.158367333337,19991.307604444446
1010.0,19991.158367333337,19991.307604444446
1011.0,19991.158367333337,19991.307604444446
1012.0,19991.158367333337,19991.307604444446
1013.0,19991.158367333337,19991.307604444446
1014.0,19991.158367333337,19991.307604444446
1015.0,19991.158367333337,19991.307604444446
1016.0,19991.158367333337,19991.307604444446
1017.0,19991.158367333337,19991.307604444446
1018.0,19991.158367333337,19991.307604444446
1019.0,19991.158367333337,19991.307604444446
1020.0,19991.158367333337,19991.307604444446
1021.0,19991.158367333337,19991.307604444446
1022.0,19991.158367333337,19991.307604444446
1023.0,19991.158367333337,19991.307604444446
1024.0,19991.158367333337,19991.307604444446
1025.0,19991.158367333337,19991.307604444446
1026.0,19991.158367333337,19991.307604444446
1027.0,19991.158367333337,19991.307604444446
1028.0,19991.158367333337,19991.307604444446
1029.0,19991.158367333337,19991.307604444446
1030.0,19991.158367333337,19991.307604444446
1031.0,19991.158367333337,19991.307604444446
1032.0,19991.158367333337,19991.307604444446
1033.0,19991.158367333337,19991.307604444446
1034.0,19991.158367333337,19991.307604444446
1035.0,19991.158367333337,19991.307604444446
1036.0,19991.158367333337,19991.307604444446
1037.0,19991.158367333337,19991.307604444446
1038.0,19991.158367333337,19991.307604444446
1039.0,19991.158367333337,19991.307604444446
1040.0,19991.158367333337,19991.307604444446
1041.0,19991.158367333337,19991.307604444446
1042.0,19991.158367333337,19991.307604444446
1043.0,19991.158367333337,19991.307604444446
1044.0,19991.158367333337,19991.307604444446
1045.0,19991.158367333337,19991.307604444446
1046.0,19991.158367333337,19991.307604444446
1047.0,19991.158367333337,19991.307604444446
1048.0,19991.158367333337,19991.307604444446
1049.0,19991.158367333337,19991.307604444446
1050.0,19991.158367333337,19991.307604444446
1051.0,19991.158367333337,19991.307604444446
1052.0,19991.158367333337,19991.307604444446
1053.0,19991.158367333337,19991.307604444446
1054.0,19991.158367333337,19991.307604444446
1055.0,19991.158367333337,19991.307604444446
1056.0,19991.158367333337,19991.307604444446
1057.0,19991.158367333337,19991.307604444446
1058.0,19991.158367333337,19991.307604444446
1059.0,19991.158367333337,19991.307604444446
1060.0,19991.158367333337,19991.307604444446
1061.0,19991.158367333337,19991.307604444446
1062.0,19991.158367333337,19991.307604444446
1063.0,19991.158367333337,19991.307604444446
1064.0,19991.158367333337,19991.307604444446
1065.0,19991.158367333337,19991.307604444446
1066.0,19991.158367333337,19991.307604444446
1067.0,19991.158367333337,19991.307604444446
1068.0,19991.158367333337,19991.307604444446
1069.0,19991.158367333337,19991.307604444446
1070.0,19991.158367333337,19991.307604444446
1071.0,19991.158367333337,19991.307604444446
1072.0,19991.158367333337,19991.307604444446
1073.0,19991.158367333337,19991.307604444446
1074.0,19991.158367333337,19991.307604444446
1075.0,19991.158367333337,19991.307604444446
1076.0,19991.158367333337,19991.307604444446
1077.0,19991.158367333337,19991.307604444446
1078.0,19991.158367333337,19991.307604444446
1079.0,19991.158367333337,19991.307604444446
1080.0,19991.158367333337,19991.307604444446
1081.0,19991.158367333337,19991.307604444446
1082.0,19991.158367333337,19991.307604444446
1083.0,19991.158367333337,19991.307604444446
1084.0,19991.158367333337,19991.307604444446
1085.0,19991.158367333337,19991.307604444446
1086.0,19991.158367333337,19991.307604444446
1087.0,19991.158367333337,19991.307604444446
1088.0,19991.158367333337,19991.307604444446
1089.0,19991.158367333337,19991.307604444446
1090.0,19991.158367333337,19991.307604444446
1091.0,19991.158367333337,19991.307604444446
1092.0,19991.158367333337,19991.307604444446
1093.0,19991.158367333337,19991.307604444446
1094.0,19991.158367333337,19991.307604444446
1095.0,19991.158367333337,19991.307604444446
1096.0,19991.158367333337,19991.307604444446
1097.0,19991.158367333337,19991.307604444446
1098.0,19991.158367333337,19991.307604444446
1099.0,19991.158367333337,19991.307604444446
1100.0,19991.158367333337,19991.307604444446
1101.0,19991.158367333337,19991.307604444446
1102.0,19991.158367333337,19991.307604444446
1103.0,19991.158367333337,19991.307604444446
1104.0,19991.158367333337,19991.307604444446
1105.0,19991.158367333337,19991.307604444446
1106.0,19991.158367333337,19991.307604444446
1107.0,19991.158367333337,19991.307604444446
1108.0,19991.158367333337,19991.307604444446
1109.0,19991.158367333337,19991.307604444446
1110.0,19991.158367333337,19991.307604444446
1111.0,19991.158367333337,19991.307604444446
1112.0,19991.158367333337,19991.307604444446
1113.0,19991.158367333337,19991.307604444446
1114.0,19991.158367333337,19991.307604444446
1115.0,19991.158367333337,19991.307604444446
1116.0,19991.158367333337,19991.307604444446
1117.0,19991.158367333337,19991.307604444446
1118.0,19991.158367333337,19991.307604444446
1119.0,19991.158367333337,19991.307604444446
1120.0,19991.158367333337,19991.307604444446
1121.0,19991.158367333337,19991.307604444446
1122.0,19991.158367333337,19991.307604444446
1123.0,19991.158367333337,19991.307604444446
1124.0,19991.158367333337,19991.307604444446
1125.0,19991.158367333337,19991.307604444446
1126.0,19991.158367333337,19991.307604444446
1127.0,19991.158367333337,19991.307604444446
1128.0,19991.158367333337,19991.307604444446
1129.0,19991.158367333337,19991.307604444446
1130.0,19991.158367333337,19991.307604444446
1131.0,19991.158367333337,19991.307604444446
1132.0,19991.158367333337,19991.307604444446
1133.0,19991.158367333337,19991.307604444446
1134.0,19991.158367333337,19991.307604444446
1135.0,19991.158367333337,19991.307604444446
1136.0,19991.158367333337,19991.307604444446
1137.0,19991.158367333337,19991.307604444446
1138.0,19991.158367333337,19991.307604444446
1139.0,19991.158367333337,19991.307604444446
1140.0,19991.158367333337,19991.307604444446
1141.0,19991.158367333337,19991.307604444446
1142.0,19991.158367333337,19991.307604444446
1143.0,19991.158367333337,19991.307604444446
1144.0,19991.158367333337,19991.307604444446
1145.0,19991.158367333337,19991.307604444446
1146.0,19991.158367333337,19991.307604444446
1147.0,19991.158367333337,19991.307604444446
1148.0,19991.158367333337,19991.307604444446
1149.0,19991.158367333337,19991.307604444446
1150.0,19991.158367333337,19991.307604444446
1151.0,19991.158367333337,19991.307604444446
1152.0,19991.158367333337,19991.307604444446
1153.0,19991.158367333337,19991.307604444446
1154.0,19991.158367333337,19991.307604444446
1155.0,19991.158367333337,19991.307604444446
1156.0,19991.158367333337,19991.307604444446
1157.0,19991.158367333337,19991.307604444446
1158.0,19991.158367333337,19991.307604444446
1159.0,19991.158367333337,19991.307604444446
1160.0,19991.158367333337,19991.307604444446
1161.0,19991.158367333337,19991.307604444446
1162.0,19991.158367333337,19991.307604444446
1163.0,19991.158367333337,19991.307604444446
1164.0,19991.158367333337,19991.307604444446
1165.0,19991.158367333337,19991.307604444446
1166.0,19991.158367333337,19991.307604444446
1167.0,19991.158367333337,19991.307604444446
1168.0,19991.158367333337,19991.307604444446
1169.0,19991.158367333337,19991.307604444446
1170.0,19991.158367333337,19991.307604444446
1171.0,19991.158367333337,19991.307604444446
1172.0,19991.158367333337,19991.307604444446
1173.0,19991.158367333337,19991.307604444446
1174.0,19991.158367333337,19991.307604444446
1175.0,19991.158367333337,19991.307604444446
1176.0,19991.158367333337,19991.307604444446
1177.0,19991.158367333337,19991.307604444446
1178.0,19991.158367333337,19991.307604444446
1179.0,19991.158367333337,19991.307604444446
1180.0,19991.158367333337,19991.307604444446
1181.0,19991.158367333337,19991.307604444446
1182.0,19991.158367333337,19991.307604444446
1183.0,19991.158367333337,19991.307604444446
1184.0,19991.158367333337,19991.307604444446
1185.0,19991.158367333337,19991.307604444446
1186.0,19991.158367333337,19991.307604444446
1187.0,19991.158367333337,19991.307604444446
1188.0,19991.158367333337,19991.307604444446
1189.0,19991.158367333337,19991.307604444446
1190.0,19991.158367333337,19991.307604444446
1191.0,19991.158367333337,19991.307604444446
1192.0,19991.158367333337,19991.307604444446
1193.0,19991.158367333337,19991.307604444446
1194.0,19991.158367333337,19991.307604444446
1195.0,19991.158367333337,19991.307604444446
1196.0,19991.158367333337,19991.307604444446
1197.0,19991.158367333337,19991.307604444446
1198.0,19991.158367333337,19991.307604444446
1199.0,19991.158367333337,19991.307604444446
1200.0,19991.158367333337,19991.307604444446
1201.0,19991.158367333337,19991.307604444446
1202.0,19991.158367333337,19991.307604444446
1203.0,19991.158367333337,19991.307604444446
1204.0,19991.158367333337,19991.307604444446
1205.0,19991.158367333337,19991.307604444446
1206.0,19991.158367333337,19991.307604444446
1207.0,19991.158367333337,19991.307604444446
1208.0,19991.158367333337,19991.307604444446
1209.0,19991.158367333337,19991.307604444446
1210.0,19991.158367333337,19991.307604444446
1211.0,19991.158367333337,19991.307604444446
1212.0,19991.158367333337,19991.307604444446
1213.0,19991.158367333337,19991.307604444446
1214.0,19991.158367333337,19991.307604444446
1215.0,19991.158367333337,19991.307604444446
1216.0,19991.158367333337,19991.307604444446
1217.0,19991.158367333337,19991.307604444446
1218.0,19991.158367333337,19991.307604444446
1219.0,19991.158367333337,19991.307604444446
1220.0,19991.158367333337,19991.307604444446
1221.0,19991.158367333337,19991.307604444446
1222.0,19991.158367333337,19991.307604444446
1223.0,19991.158367333337,19991.307604444446
1224.0,19991.158367333337,19991.307604444446
1225.0,19991.158367333337,19991.307604444446
1226.0,19991.158367333337,19991.307604444446
1227.0,19991.158367333337,19991.307604444446
1228.0,19991.158367333337,19991.307604444446
1229.0,19991.158367333337,19991.307604444446
1230.0,19991.158367333337,19991.307604444446
1231.0,19991.158367333337,19991.307604444446
1232.0,19991.158367333337,19991.307604444446
1233.0,19991.158367333337,19991.307604444446
1234.0,19991.158367333337,19991.307604444446
1235.0,19991.158367333337,19991.307604444446
1236.0,19991.158367333337,19991.307604444446
1237.0,19991.158367333337,19991.307604444446
1238.0,19991.158367333337,19991.307604444446
1239.0,19991.158367333337,19991.307604444446
1240.0,19991.158367333337,19991.307604444446
1241.0,19991.158367333337,19991.307604444446
1242.0,19991.158367333337,19991.307604444446
1243.0,19991.158367333337,19991.307604444446
1244.0,19991.158367333337,19991.307604444446
1245.0,19991.158367333337,19991.307604444446
1246.0,19991.158367333337,19991.307604444446
1247.0,19991.158367333337,19991.307604444446
1248.0,19991.158367333337,19991.307604444446
1249.0,19991.158367333337,19991.307604444446
1250.0,19991.158367333337,19991.307604444446
1251.0,19991.158367333337,19991.307604444446
1252.0,19991.158367333337,19991.307604444446
1253.0,19991.158367333337,19991.307604444446
1254.0,19991.158367333337,19991.307604444446
1255.0,19991.158367333337,19991.307604444446
1256.0,19991.158367333337,19991.307604444446
1257.0,19991.158367333337,19991.307604444446
1258.0,19991.158367333337,19991.307604444446
1259.0,19991.158367333337,19991.307604444446
1260.0,19991.158367333337,19991.307604444446
1261.0,19991.158367333337,19991.307604444446
1262.0,19991.158367333337,19991.307604444446
1263.0,19991.158367333337,19991.307604444446
1264.0,19991.158367333337,19991.307604444446
1265.0,19991.158367333337,19991.307604444446
1266.0,19991.158367333337,19991.307604444446
1267.0,19991.158367333337,19991.307604444446
1268.0,19991.158367333337,19991.307604444446
1269.0,19991.158367333337,19991.307604444446
1270.0,19991.158367333337,19991.307604444446
1271.0,19991.158367333337,19991.307604444446
1272.0,19991.158367333337,19991.307604444446
1273.0,19991.158367333337,19991.307604444446
1274.0,19991.158367333337,19991.307604444446
1275.0,19991.158367333337,19991.307604444446
1276.0,19991.158367333337,19991.307604444446
1277.0,19991.158367333337,19991.307604444446
1278.0,19991.158367333337,19991.307604444446
1279.0,19991.158367333337,19991.307604444446
1280.0,19991.158367333337,19991.307604444446
1281.0,19991.158367333337,19991.307604444446
1282.0,19991.158367333337,19991.307604444446
1283.0,19991.158367333337,19991.307604444446
1284.0,19991.158367333337,19991.307604444446
1285.0,19991.158367333337,19991.307604444446
1286.0,19991.158367333337,19991.307604444446
1287.0,19991.158367333337,19991.307604444446
1288.0,19991.158367333337,19991.307604444446
1289.0,19991.158367333337,19991.307604444446
1290.0,19991.158367333337,19991.307604444446
1291.0,19991.158367333337,19991.307604444446
1292.0,19991.158367333337,19991.307604444446
1293.0,19991.158367333337,19991.307604444446
1294.0,19991.158367333337,19991.307604444446
1295.0,19991.158367333337,19991.307604444446
1296.0,19991.158367333337,19991.307604444446
1297.0,19991.158367333337,19991.307604444446
1298.0,19991.158367333337,19991.307604444446
1299.0,19991.158367333337,19991.307604444446
1300.0,19991.158367333337,19991.307604444446
1301.0,19991.158367333337,19991.307604444446
1302.0,19991.158367333337,19991.307604444446
1303.0,19991.158367333337,19991.307604444446
1304.0,19991.158367333337,19991.307604444446
1305.0,19991.158367333337,19991.307604444446
1306.0,19991.158367333337,19991.307604444446
1307.0,19991.158367333337,19991.307604444446
1308.0,19991.158367333337,19991.307604444446
1309.0,19991.158367333337,19991.307604444446
1310.0,19991.158367333337,19991.307604444446
1311.0,19991.158367333337,19991.307604444446
1312.0,19991.158367333337,19991.307604444446
1313.0,19991.158367333337,19991.307604444446
1314.0,19991.158367333337,19991.307604444446
1315.0,19991.158367333337,19991.307604444446
1316.0,19991.158367333337,19991.307604444446
1317.0,19991.158367333337,19991.307604444446
1318.0,19991.158367333337,19991.307604444446
1319.0,19991.158367333337,19991.307604444446
1320.0,19991.158367333337,19991.307604444446
1321.0,19991.158367333337,19991.307604444446
1322.0,19991.158367333337,19991.307604444446
1323.0,19991.158367333337,19991.307604444446
1324.0,19991.158367333337,19991.307604444446
1325.0,19991.158367333337,19991.307604444446
1326.0,19991.158367333337,19991.307604444446
1327.0,19991.158367333337,19991.307604444446
1328.0,19991.158367333337,19991.307604444446
1329.0,19991.158367333337,19991.307604444446
1330.0,19991.158367333337,19991.307604444446
1331.0,19991.158367333337,19991.307604444446
1332.0,19991.158367333337,19991.307604444446
1333.0,19991.158367333337,19991.307604444446
1334.0,19991.158367333337,19991.307604444446
1335.0,19991.158367333337,19991.307604444446
1336.0,19991.158367333337,19991.307604444446
1337.0,19991.158367333337,19991.307604444446
1338.0,19991.158367333337,19991.307604444446
1339.0,19991.158367333337,19991.307604444446
1340.0,19991.158367333337,19991.307604444446
1341.0,19991.158367333337,19991.307604444446
1342.0,19991.158367333337,19991.307604444446
1343.0,19991.158367333337,19991.307604444446
1344.0,19991.158367333337,19991.307604444446
1345.0,19991.158367333337,19991.307604444446
1346.0,19991.158367333337,19991.307604444446
1347.0,19991.158367333337,19991.307604444446
1348.0,19991.158367333337,19991.307604444446
1349.0,19991.158367333337,19991.307604444446
1350.0,19991.158367333337,19991.307604444446
1351.0,19991.158367333337,19991.307604444446
1352.0,19991.158367333337,19991.307604444446
1353.0,19991.158367333337,19991.307604444446
1354.0,19991.158367333337,19991.307604444446
1355.0,19991.158367333337,19991.307604444446
1356.0,19991.158367333337,19991.307604444446
1357.0,19991.158367333337,19991.307604444446
1358.0,19991.158367333337,19991.307604444446
1359.0,19991.158367333337,19991.307604444446
1360.0,19991.158367333337,19991.307604444446
1361.0,19991.158367333337,19991.307604444446
1362.0,19991.158367333337,19991.307604444446
1363.0,19991.158367333337,19991.307604444446
1364.0,19991.158367333337,19991.307604444446
1365.0,19991.158367333337,19991.307604444446
1366.0,19991.158367333337,19991.307604444446
1367.0,19991.158367333337,19991.307604444446
1368.0,19991.158367333337,19991.307604444446
1369.0,19991.158367333337,19991.307604444446
1370.0,19991.158367333337,19991.307604444446
1371.0,19991.158367333337,19991.307604444446
1372.0,19991.158367333337,19991.307604444446
1373.0,19991.158367333337,19991.307604444446
1374.0,19991.158367333337,19991.307604444446
1375.0,19991.158367333337,19991.307604444446
1376.0,19991.158367333337,19991.307604444446
1377.0,19991.158367333337,19991.307604444446
1378.0,19991.158367333337,19991.307604444446
1379.0,19991.158367333337,19991.307604444446
1380.0,19991.158367333337,19991.307604444446
1381.0,19991.158367333337,19991.307604444446
1382.0,19991.158367333337,19991.307604444446
1383.0,19991.158367333337,19991.307604444446
1384.0,19991.158367333337,19991.307604444446
1385.0,19991.158367333337,19991.307604444446
1386.0,19991.158367333337,19991.307604444446
1387.0,19991.158367333337,19991.307604444446
1388.0,19991.158367333337,19991.307604444446
1389.0,19991.158367333337,19991.307604444446
1390.0,19991.158367333337,19991.307604444446
1391.0,19991.158367333337,19991.307604444446
1392.0,19991.158367333337,19991.307604444446
1393.0,19991.158367333337,19991.307604444446
1394.0,19991.158367333337,19991.307604444446
1395.0,19991.158367333337,19991.307604444446
1396.0,19991.158367333337,19991.307604444446
1397.0,19991.158367333337,19991.307604444446
1398.0,19991.158367333337,19991.307604444446
1399.0,19991.158367333337,19991.307604444446
1400.0,19991.158367333337,19991.307604444446
1401.0,19991.158367333337,19991.307604444446
1402.0,19991.158367333337,19991.307604444446
1403.0,19991.158367333337,19991.307604444446
1404.0,19991.158367333337,19991.307604444446
1405.0,19991.158367333337,19991.307604444446
1406.0,19991.158367333337,19991.307604444446
1407.0,19991.158367333337,19991.307604444446
1408.0,19991.158367333337,19991.307604444446
1409.0,19991.158367333337,19991.307604444446
1410.0,19991.158367333337,19991.307604444446
1411.0,19991.158367333337,19991.307604444446
1412.0,19991.158367333337,19991.307604444446
1413.0,19991.158367333337,19991.307604444446
1414.0,19991.158367333337,19991.307604444446
1415.0,19991.158367333337,19991.307604444446
1416.0,19991.158367333337,19991.307604444446
1417.0,19991.158367333337,19991.307604444446
1418.0,19991.158367333337,19991.307604444446
1419.0,19991.158367333337,19991.307604444446
1420.0,19991.158367333337,19991.307604444446
1421.0,19991.158367333337,19991.307604444446
1422.0,19991.158367333337,19991.307604444446
1423.0,19991.158367333337,19991.307604444446
1424.0,19991.158367333337,19991.307604444446
1425.0,19991.158367333337,19991.307604444446
1426.0,19991.158367333337,19991.307604444446
1427.0,19991.158367333337,19991.307604444446
1428.0,19991.158367333337,19991.307604444446
1429.0,19991.158367333337,19991.307604444446
1430.0,19991.158367333337,19991.307604444446
1431.0,19991.158367333337,19991.307604444446
1432.0,19991.158367333337,19991.307604444446
1433.0,19991.158367333337,19991.307604444446
1434.0,19991.158367333337,19991.307604444446
1435.0,19991.158367333337,19991.307604444446
1436.0,19991.158367333337,19991.307604444446
1437.0,19991.158367333337,19991.307604444446
1438.0,19991.158367333337,19991.307604444446
1439.0,19991.158367333337,19991.307604444446
1440.0,19991.158367333337,19991.307604444446
1441.0,19991.158367333337,19991.307604444446
1442.0,19991.158367333337,19991.307604444446
1443.0,19991.158367333337,19991.307604444446
1444.0,19991.158367333337,19991.307604444446
1445.0,19991.158367333337,19991.307604444446
1446.0,19991.158367333337,19991.307604444446
1447.0,19991.158367333337,19991.307604444446
1448.0,19991.158367333337,19991.307604444446
1449.0,19991.158367333337,19991.307604444446
1450.0,19991.158367333337,19991.307604444446
1451.0,19991.158367333337,19991.307604444446
1452.0,19991.158367333337,19991.307604444446
1453.0,19991.158367333337,19991.307604444446
1454.0,19991.158367333337,19991.307604444446
1455.0,19991.158367333337,19991.307604444446
1456.0,19991.158367333337,19991.307604444446
1457.0,19991.158367333337,19991.307604444446
1458.0,19991.158367333337,19991.307604444446
1459.0,19991.158367333337,19991.307604444446
1460.0,19991.158367333337,19991.307604444446
1461.0,19991.158367333337,19991.307604444446
1462.0,19991.158367333337,19991.307604444446
1463.0,19991.158367333337,19991.307604444446
1464.0,19991.158367333337,19991.307604444446
1465.0,19991.158367333337,19991.307604444446
1466.0,19991.158367333337,19991.307604444446
1467.0,19991.158367333337,19991.307604444446
1468.0,19991.158367333337,19991.307604444446
1469.0,19991.158367333337,19991.307604444446
1470.0,19991.158367333337,19991.307604444446
1471.0,19991.158367333337,19991.307604444446
1472.0,19991.158367333337,19991.307604444446
1473.0,19991.158367333337,19991.307604444446
1474.0,19991.158367333337,19991.307604444446
1475.0,19991.158367333337,19991.307604444446
1476.0,19991.158367333337,19991.307604444446
1477.0,19991.158367333337,19991.307604444446
1478.0,19991.158367333337,19991.307604444446
1479.0,19991.158367333337,19991.307604444446
1480.0,19991.158367333337,19991.307604444446
1481.0,19991.158367333337,19991.307604444446
1482.0,19991.158367333337,19991.307604444446
1483.0,19991.158367333337,19991.307604444446
1484.0,19991.158367333337,19991.307604444446
1485.0,19991.158367333337,19991.307604444446
1486.0,19991.158367333337,19991.307604444446
1487.0,19991.158367333337,19991.307604444446
1488.0,19991.158367333337,19991.307604444446
1489.0,19991.158367333337,19991.307604444446
1490.0,19991.158367333337,19991.307604444446
1491.0,19991.158367333337,19991.307604444446
1492.0,19991.158367333337,19991.307604444446
1493.0,19991.158367333337,19991.307604444446
1494.0,19991.158367333337,19991.307604444446
1495.0,19991.158367333337,19991.307604444446
1496.0,19991.158367333337,19991.307604444446
1497.0,19991.158367333337,19991.307604444446
1498.0,19991.158367333337,19991.307604444446
1499.0,19991.158367333337,19991.307604444446
1500.0,19991.158367333337,19991.307604444446
1501.0,19991.158367333337,19991.307604444446
1502.0,19991.158367333337,19991.307604444446
1503.0,19991.158367333337,19991.307604444446
1504.0,19991.158367333337,19991.307604444446
1505.0,19991.158367333337,19991.307604444446
1506.0,19991.158367333337,19991.307604444446
1507.0,19991.158367333337,19991.307604444446
1508.0,19991.158367333337,19991.307604444446
1509.0,19991.158367333337,19991.307604444446
1510.0,19991.158367333337,19991.307604444446
1511.0,19991.158367333337,19991.307604444446
1512.0,19991.158367333337,19991.307604444446
1513.0,19991.158367333337,19991.307604444446
1514.0,19991.158367333337,19991.307604444446
1515.0,19991.158367333337,19991.307604444446
1516.0,19991.158367333337,19991.307604444446
1517.0,19991.158367333337,19991.307604444446
1518.0,19991.158367333337,19991.307604444446
1519.0,19991.158367333337,19991.307604444446
1520.0,19991.158367333337,19991.307604444446
1521.0,19991.158367333337,19991.307604444446
1522.0,19991.158367333337,19991.307604444446
1523.0,19991.158367333337,19991.307604444446
1524.0,19991.158367333337,19991.307604444446
1525.0,19991.158367333337,19991.307604444446
1526.0,19991.158367333337,19991.307604444446
1527.0,19991.158367333337,19991.307604444446
1528.0,19991.158367333337,19991.307604444446
1529.0,19991.158367333337,19991.307604444446
1530.0,19991.158367333337,19991.307604444446
1531.0,19991.158367333337,19991.307604444446
1532.0,19991.158367333337,19991.307604444446
1533.0,19991.158367333337,19991.307604444446
1534.0,19991.158367333337,19991.307604444446
1535.0,19991.158367333337,19991.307604444446
1536.0,19991.158367333337,19991.307604444446
1537.0,19991.158367333337,19991.307604444446
1538.0,19991.158367333337,19991.307604444446
1539.0,19991.158367333337,19991.307604444446
1540.0,19991.158367333337,19991.307604444446
1541.0,19991.158367333337,19991.307604444446
1542.0,19991.158367333337,19991.307604444446
1543.0,19991.158367333337,19991.307604444446
1544.0,19991.158367333337,19991.307604444446
1545.0,19991.158367333337,19991.307604444446
1546.0,19991.158367333337,19991.307604444446
1547.0,19991.158367333337,19991.307604444446
1548.0,19991.158367333337,19991.307604444446
1549.0,19991.158367333337,19991.307604444446
1550.0,19991.158367333337,19991.307604444446
1551.0,19991.158367333337,19991.307604444446
1552.0,19991.158367333337,19991.307604444446
1553.0,19991.158367333337,19991.307604444446
1554.0,19991.158367333337,19991.307604444446
1555.0,19991.158367333337,19991.307604444446
1556.0,19991.158367333337,19991.307604444446
1557.0,19991.158367333337,19991.307604444446
1558.0,19991.158367333337,19991.307604444446
1559.0,19991.158367333337,19991.307604444446
1560.0,19991.158367333337,19991.307604444446
1561.0,19991.158367333337,19991.307604444446
1562.0,19991.158367333337,19991.307604444446
1563.0,19991.158367333337,19991.307604444446
1564.0,19991.158367333337,19991.307604444446
1565.0,19991.158367333337,19991.307604444446
1566.0,19991.158367333337,19991.307604444446
1567.0,19991.158367333337,19991.307604444446
1568.0,19991.158367333337,19991.307604444446
1569.0,19991.158367333337,19991.307604444446
1570.0,19991.158367333337,19991.307604444446
1571.0,19991.158367333337,19991.307604444446
1572.0,19991.158367333337,19991.307604444446
1573.0,19991.158367333337,19991.307604444446
1574.0,19991.158367333337,19991.307604444446
1575.0,19991.158367333337,19991.307604444446
1576.0,19991.158367333337,19991.307604444446
1577.0,19991.158367333337,19991.307604444446
1578.0,19991.158367333337,19991.307604444446
1579.0,19991.158367333337,19991.307604444446
1580.0,19991.158367333337,19991.307604444446
1581.0,19991.158367333337,19991.307604444446
1582.0,19991.158367333337,19991.307604444446
1583.0,19991.158367333337,19991.307604444446
1584.0,19991.158367333337,19991.307604444446
1585.0,19991.158367333337,19991.307604444446
1586.0,19991.158367333337,19991.307604444446
1587.0,19991.158367333337,19991.307604444446
1588.0,19991.158367333337,19991.307604444446
1589.0,19991.158367333337,19991.307604444446
1590.0,19991.158367333337,19991.307604444446
1591.0,19991.158367333337,19991.307604444446
1592.0,19991.158367333337,19991.307604444446
1593.0,19991.158367333337,19991.307604444446
1594.0,19991.158367333337,19991.307604444446
1595.0,19991.158367333337,19991.307604444446
1596.0,19991.158367333337,19991.307604444446
1597.0,19991.158367333337,19991.307604444446
1598.0,19991.158367333337,19991.307604444446
1599.0,19991.158367333337,19991.307604444446
1600.0,19991.158367333337,19991.307604444446
1601.0,19991.158367333337,19991.307604444446
1602.0,19991.158367333337,19991.307604444446
1603.0,19991.158367333337,19991.307604444446
1604.0,19991.158367333337,19991.307604444446
1605.0,19991.158367333337,19991.307604444446
1606.0,19991.158367333337,19991.307604444446
1607.0,19991.158367333337,19991.307604444446
1608.0,19991.158367333337,19991.307604444446
1609.0,19991.158367333337,19991.307604444446
1610.0,19991.158367333337,19991.307604444446
1611.0,19991.158367333337,19991.307604444446
1612.0,19991.158367333337,19991.307604444446
1613.0,19991.158367333337,19991.307604444446
1614.0,19991.158367333337,19991.307604444446
1615.0,19991.158367333337,19991.307604444446
1616.0,19991.158367333337,19991.307604444446
1617.0,19991.158367333337,19991.307604444446
1618.0,19991.158367333337,19991.307604444446
1619.0,19991.158367333337,19991.307604444446
1620.0,19991.158367333337,19991.307604444446
1621.0,19991.158367333337,19991.307604444446
1622.0,19991.158367333337,19991.307604444446
1623.0,19991.158367333337,19991.307604444446
1624.0,19991.158367333337,19991.307604444446
1625.0,19991.158367333337,19991.307604444446
1626.0,19991.158367333337,19991.307604444446
1627.0,19991.158367333337,19991.307604444446
1628.0,19991.158367333337,19991.307604444446
1629.0,19991.158367333337,19991.307604444446
1630.0,19991.158367333337,19991.307604444446
1631.0,19991.158367333337,19991.307604444446
1632.0,19991.158367333337,19991.307604444446
1633.0,19991.158367333337,19991.307604444446
1634.0,19991.158367333337,19991.307604444446
1635.0,19991.158367333337,19991.307604444446
1636.0,19991.158367333337,19991.307604444446
1637.0,19991.158367333337,19991.307604444446
1638.0,19991.158367333337,19991.307604444446
1639.0,19991.158367333337,19991.307604444446
1640.0,19991.158367333337,19991.307604444446
1641.0,19991.158367333337,19991.307604444446
1642.0,19991.158367333337,19991.307604444446
1643.0,19991.158367333337,19991.307604444446
1644.0,19991.158367333337,19991.307604444446
1645.0,19991.158367333337,19991.307604444446
1646.0,19991.158367333337,19991.307604444446
1647.0,19991.158367333337,19991.307604444446
1648.0,19991.158367333337,19991.307604444446
1649.0,19991.158367333337,19991.307604444446
1650.0,19991.158367333337,19991.307604444446
1651.0,19991.158367333337,19991.307604444446
1652.0,19991.158367333337,19991.307604444446
1653.0,19991.158367333337,19991.307604444446
1654.0,19991.158367333337,19991.307604444446
1655.0,19991.158367333337,19991.307604444446
1656.0,19991.158367333337,19991.307604444446
1657.0,19991.158367333337,19991.307604444446
1658.0,19991.158367333337,19991.307604444446
1659.0,19991.158367333337,19991.307604444446
1660.0,19991.158367333337,19991.307604444446
1661.0,19991.158367333337,19991.307604444446
1662.0,19991.158367333337,19991.307604444446
1663.0,19991.158367333337,19991.307604444446
1664.0,19991.158367333337,19991.307604444446
1665.0,19991.158367333337,19991.307604444446
1666.0,19991.158367333337,19991.307604444446
1667.0,19991.158367333337,19991.307604444446
1668.0,19991.158367333337,19991.307604444446
1669.0,19991.158367333337,19991.307604444446
1670.0,19991.158367333337,19991.307604444446
1671.0,19991.158367333337,19991.307604444446
1672.0,19991.158367333337,19991.307604444446
1673.0,19991.158367333337,19991.307604444446
1674.0,19991.158367333337,19991.307604444446
1675.0,19991.158367333337,19991.307604444446
1676.0,19991.158367333337,19991.307604444446
1677.0,19991.158367333337,19991.307604444446
1678.0,19991.158367333337,19991.307604444446
1679.0,19991.158367333337,19991.307604444446
1680.0,19991.158367333337,19991.307604444446
1681.0,19991.158367333337,19991.307604444446
1682.0,19991.158367333337,19991.307604444446
1683.0,19991.158367333337,19991.307604444446
1684.0,19991.158367333337,19991.307604444446
1685.0,19991.158367333337,19991.307604444446
1686.0,19991.158367333337,19991.307604444446
1687.0,19991.158367333337,19991.307604444446
1688.0,19991.158367333337,19991.307604444446
1689.0,19991.158367333337,19991.307604444446
1690.0,19991.158367333337,19991.307604444446
1691.0,19991.158367333337,19991.307604444446
1692.0,19991.158367333337,19991.307604444446
1693.0,19991.158367333337,19991.307604444446
1694.0,19991.158367333337,19991.307604444446
1695.0,19991.158367333337,19991.307604444446
1696.0,19991.158367333337,19991.307604444446
1697.0,19991.158367333337,19991.307604444446
1698.0,19991.158367333337,19991.307604444446
1699.0,19991.158367333337,19991.307604444446
1700.0,19991.158367333337,19991.307604444446
1701.0,19991.158367333337,19991.307604444446
1702.0,19991.158367333337,19991.307604444446
1703.0,19991.158367333337,19991.307604444446
1704.0,19991.158367333337,19991.307604444446
1705.0,19991.158367333337,19991.307604444446
1706.0,19991.158367333337,19991.307604444446
1707.0,19991.158367333337,19991.307604444446
1708.0,19991.158367333337,19991.307604444446
1709.0,19991.158367333337,19991.307604444446
1710.0,19991.158367333337,19991.307604444446
1711.0,19991.158367333337,19991.307604444446
1712.0,19991.158367333337,19991.307604444446
1713.0,19991.158367333337,19991.307604444446
1714.0,19991.158367333337,19991.307604444446
1715.0,19991.158367333337,19991.307604444446
1716.0,19991.158367333337,19991.307604444446
1717.0,19991.158367333337,19991.307604444446
1718.0,19991.158367333337,19991.307604444446
1719.0,19991.158367333337,19991.307604444446
1720.0,19991.158367333337,19991.307604444446
1721.0,19991.158367333337,19991.307604444446
1722.0,19991.158367333337,19991.307604444446
1723.0,19991.158367333337,19991.307604444446
1724.0,19991.158367333337,19991.307604444446
1725.0,19991.158367333337,19991.307604444446
1726.0,19991.158367333337,19991.307604444446
1727.0,19991.158367333337,19991.307604444446
1728.0,19991.158367333337,19991.307604444446
1729.0,19991.158367333337,19991.307604444446
1730.0,19991.158367333337,19991.307604444446
1731.0,19991.158367333337,19991.307604444446
1732.0,19991.158367333337,19991.307604444446
1733.0,19991.158367333337,19991.307604444446
1734.0,19991.158367333337,19991.307604444446
1735.0,19991.158367333337,19991.307604444446
1736.0,19991.158367333337,19991.307604444446
1737.0,19991.158367333337,19991.307604444446
1738.0,19991.158367333337,19991.307604444446
1739.0,19991.158367333337,19991.307604444446
1740.0,19991.158367333337,19991.307604444446
1741.0,19991.158367333337,19991.307604444446
1742.0,19991.158367333337,19991.307604444446
1743.0,19991.158367333337,19991.307604444446
1744.0,19991.158367333337,19991.307604444446
1745.0,19991.158367333337,19991.307604444446
1746.0,19991.158367333337,19991.307604444446
1747.0,19991.158367333337,19991.307604444446
1748.0,19991.158367333337,19991.307604444446
1749.0,19991.158367333337,19991.307604444446
1750.0,19991.158367333337,19991.307604444446
1751.0,19991.158367333337,19991.307604444446
1752.0,19991.158367333337,19991.307604444446
1753.0,19991.158367333337,19991.307604444446
1754.0,19991.158367333337,19991.307604444446
1755.0,19991.158367333337,19991.307604444446
1756.0,19991.158367333337,19991.307604444446
1757.0,19991.158367333337,19991.307604444446
1758.0,19991.158367333337,19991.307604444446
1759.0,19991.158367333337,19991.307604444446
1760.0,19991.158367333337,19991.307604444446
1761.0,19991.158367333337,19991.307604444446
1762.0,19991.158367333337,19991.307604444446
1763.0,19991.158367333337,19991.307604444446
1764.0,19991.158367333337,19991.307604444446
1765.0,19991.158367333337,19991.307604444446
1766.0,19991.158367333337,19991.307604444446
1767.0,19991.158367333337,19991.307604444446
1768.0,19991.158367333337,19991.307604444446
1769.0,19991.158367333337,19991.307604444446
1770.0,19991.158367333337,19991.307604444446
1771.0,19991.158367333337,19991.307604444446
1772.0,19991.158367333337,19991.307604444446
1773.0,19991.158367333337,19991.307604444446
1774.0,19991.158367333337,19991.307604444446
1775.0,19991.158367333337,19991.307604444446
1776.0,19991.158367333337,19991.307604444446
1777.0,19991.158367333337,19991.307604444446
1778.0,19991.158367333337,19991.307604444446
1779.0,19991.158367333337,19991.307604444446
1780.0,19991.158367333337,19991.307604444446
1781.0,19991.158367333337,19991.307604444446
1782.0,19991.158367333337,19991.307604444446
1783.0,19991.158367333337,19991.307604444446
1784.0,19991.158367333337,19991.307604444446
1785.0,19991.158367333337,19991.307604444446
1786.0,19991.158367333337,19991.307604444446
1787.0,19991.158367333337,19991.307604444446
1788.0,19991.158367333337,19991.307604444446
1789.0,19991.158367333337,19991.307604444446
1790.0,19991.158367333337,19991.307604444446
1791.0,19991.158367333337,19991.307604444446
1792.0,19991.158367333337,19991.307604444446
1793.0,19991.158367333337,19991.307604444446
1794.0,19991.158367333337,19991.307604444446
1795.0,19991.158367333337,19991.307604444446
1796.0,19991.158367333337,19991.307604444446
1797.0,19991.158367333337,19991.307604444446
1798.0,19991.158367333337,19991.307604444446
1799.0,19991.158367333337,19991.307604444446
1800.0,19991.158367333337,19991.307604444446
1801.0,19991.158367333337,19991.307604444446
1802.0,19991.158367333337,19991.307604444446
1803.0,19991.158367333337,19991.307604444446
1804.0,19991.158367333337,19991.307604444446
1805.0,19991.158367333337,19991.307604444446
1806.0,19991.158367333337,19991.307604444446
1807.0,19991.158367333337,19991.307604444446
1808.0,19991.158367333337,19991.307604444446
1809.0,19991.158367333337,19991.307604444446
1810.0,19991.158367333337,19991.307604444446
1811.0,19991.158367333337,19991.307604444446
1812.0,19991.158367333337,19991.307604444446
1813.0,19991.158367333337,19991.307604444446
1814.0,19991.158367333337,19991.307604444446
1815.0,19991.158367333337,19991.307604444446
1816.0,19991.158367333337,19991.307604444446
1817.0,19991.158367333337,19991.307604444446
1818.0,19991.158367333337,19991.307604444446
1819.0,19991.158367333337,19991.307604444446
1820.0,19991.158367333337,19991.307604444446
1821.0,19991.158367333337,19991.307604444446
1822.0,19991.158367333337,19991.307604444446
1823.0,19991.158367333337,19991.307604444446
1824.0,19991.158367333337,19991.307604444446
1825.0,19991.158367333337,19991.307604444446
1826.0,19991.158367333337,19991.307604444446
1827.0,19991.158367333337,19991.307604444446
1828.0,19991.158367333337,19991.307604444446
1829.0,19991.158367333337,19991.307604444446
1830.0,19991.158367333337,19991.307604444446
1831.0,19991.158367333337,19991.307604444446
1832.0,19991.158367333337,19991.307604444446
1833.0,19991.158367333337,19991.307604444446
1834.0,19991.158367333337,19991.307604444446
1835.0,19991.158367333337,19991.307604444446
1836.0,19991.158367333337,19991.307604444446
1837.0,19991.158367333337,19991.307604444446
1838.0,19991.158367333337,19991.307604444446
1839.0,19991.158367333337,19991.307604444446
1840.0,19991.158367333337,19991.307604444446
1841.0,19991.158367333337,19991.307604444446
1842.0,19991.158367333337,19991.307604444446
1843.0,19991.158367333337,19991.307604444446
1844.0,19991.158367333337,19991.307604444446
1845.0,19991.158367333337,19991.307604444446
1846.0,19991.158367333337,19991.307604444446
1847.0,19991.158367333337,19991.307604444446
1848.0,19991.158367333337,19991.307604444446
1849.0,19991.158367333337,19991.307604444446
1850.0,19991.158367333337,19991.307604444446
1851.0,19991.158367333337,19991.307604444446
1852.0,19991.158367333337,19991.307604444446
1853.0,19991.158367333337,19991.307604444446
1854.0,19991.158367333337,19991.307604444446
1855.0,19991.158367333337,19991.307604444446
1856.0,19991.158367333337,19991.307604444446
1857.0,19991.158367333337,19991.307604444446
1858.0,19991.158367333337,19991.307604444446
1859.0,19991.158367333337,19991.307604444446
1860.0,19991.158367333337,19991.307604444446
1861.0,19991.158367333337,19991.307604444446
1862.0,19991.158367333337,19991.307604444446
1863.0,19991.158367333337,19991.307604444446
1864.0,19991.158367333337,19991.307604444446
1865.0,19991.158367333337,19991.307604444446
1866.0,19991.158367333337,19991.307604444446
1867.0,19991.158367333337,19991.307604444446
1868.0,19991.158367333337,19991.307604444446
1869.0,19991.158367333337,19991.307604444446
1870.0,19991.158367333337,19991.307604444446
1871.0,19991.158367333337,19991.307604444446
1872.0,19991.158367333337,19991.307604444446
1873.0,19991.158367333337,19991.307604444446
1874.0,19991.158367333337,19991.307604444446
1875.0,19991.158367333337,19991.307604444446
1876.0,19991.158367333337,19991.307604444446
1877.0,19991.158367333337,19991.307604444446
1878.0,19991.158367333337,19991.307604444446
1879.0,19991.158367333337,19991.307604444446
1880.0,19991.158367333337,19991.307604444446
1881.0,19991.158367333337,19991.307604444446
1882.0,19991.158367333337,19991.307604444446
1883.0,19991.158367333337,19991.307604444446
1884.0,19991.158367333337,19991.307604444446
1885.0,19991.158367333337,19991.307604444446
1886.0,19991.158367333337,19991.307604444446
1887.0,19991.158367333337,19991.307604444446
1888.0,19991.158367333337,19991.307604444446
1889.0,19991.158367333337,19991.307604444446
1890.0,19991.158367333337,19991.307604444446
1891.0,19991.158367333337,19991.307604444446
1892.0,19991.158367333337,19991.307604444446
1893.0,19991.158367333337,19991.307604444446
1894.0,19991.158367333337,19991.307604444446
1895.0,19991.158367333337,19991.307604444446
1896.0,19991.158367333337,19991.307604444446
1897.0,19991.158367333337,19991.307604444446
1898.0,19991.158367333337,19991.307604444446
1899.0,19991.158367333337,19991.307604444446
1900.0,19991.158367333337,19991.307604444446
1901.0,19991.158367333337,19991.307604444446
1902.0,19991.158367333337,19991.307604444446
1903.0,19991.158367333337,19991.307604444446
1904.0,19991.158367333337,19991.307604444446
1905.0,19991.158367333337,19991.307604444446
1906.0,19991.158367333337,19991.307604444446
1907.0,19991.158367333337,19991.307604444446
1908.0,19991.158367333337,19991.307604444446
1909.0,19991.158367333337,19991.307604444446
1910.0,19991.158367333337,19991.307604444446
1911.0,19991.158367333337,19991.307604444446
1912.0,19991.158367333337,19991.307604444446
1913.0,19991.158367333337,19991.307604444446
1914.0,19991.158367333337,19991.307604444446
1915.0,19991.158367333337,19991.307604444446
1916.0,19991.158367333337,19991.307604444446
1917.0,19991.158367333337,19991.307604444446
1918.0,19991.158367333337,19991.307604444446
1919.0,19991.158367333337,19991.307604444446
1920.0,19991.158367333337,19991.307604444446
1921.0,19991.158367333337,19991.307604444446
1922.0,19991.158367333337,19991.307604444446
1923.0,19991.158367333337,19991.307604444446
1924.0,19991.158367333337,19991.307604444446
1925.0,19991.158367333337,19991.307604444446
1926.0,19991.158367333337,19991.307604444446
1927.0,19991.158367333337,19991.307604444446
1928.0,19991.158367333337,19991.307604444446
1929.0,19991.158367333337,19991.307604444446
1930.0,19991.158367333337,19991.307604444446
1931.0,19991.158367333337,19991.307604444446
1932.0,19991.158367333337,19991.307604444446
1933.0,19991.158367333337,19991.307604444446
1934.0,19991.158367333337,19991.307604444446
1935.0,19991.158367333337,19991.307604444446
1936.0,19991.158367333337,19991.307604444446
1937.0,19991.158367333337,19991.307604444446
1938.0,19991.158367333337,19991.307604444446
1939.0,19991.158367333337,19991.307604444446
1940.0,19991.158367333337,19991.307604444446
1941.0,19991.158367333337,19991.307604444446
1942.0,19991.158367333337,19991.307604444446
1943.0,19991.158367333337,19991.307604444446
1944.0,19991.158367333337,19991.307604444446
1945.0,19991.158367333337,19991.307604444446
1946.0,19991.158367333337,19991.307604444446
1947.0,19991.158367333337,19991.307604444446
1948.0,19991.158367333337,19991.307604444446
1949.0,19991.158367333337,19991.307604444446
1950.0,19991.158367333337,19991.307604444446
1951.0,19991.158367333337,19991.307604444446
1952.0,19991.158367333337,19991.307604444446
1953.0,19991.158367333337,19991.307604444446
1954.0,19991.158367333337,19991.307604444446
1955.0,19991.158367333337,19991.307604444446
1956.0,19991.158367333337,19991.307604444446
1957.0,19991.158367333337,19991.307604444446
1958.0,19991.158367333337,19991.307604444446
1959.0,19991.158367333337,19991.307604444446
1960.0,19991.158367333337,19991.307604444446
1961.0,19991.158367333337,19991.307604444446
1962.0,19991.158367333337,19991.307604444446
1963.0,19991.158367333337,19991.307604444446
1964.0,19991.158367333337,19991.307604444446
1965.0,19991.158367333337,19991.307604444446
1966.0,19991.158367333337,19991.307604444446
1967.0,19991.158367333337,19991.307604444446
1968.0,19991.158367333337,19991.307604444446
1969.0,19991.158367333337,19991.307604444446
1970.0,19991.158367333337,19991.307604444446
1971.0,19991.158367333337,19991.307604444446
1972.0,19991.158367333337,19991.307604444446
1973.0,19991.158367333337,19991.307604444446
1974.0,19991.158367333337,19991.307604444446
1975.0,19991.158367333337,19991.307604444446
1976.0,19991.158367333337,19991.307604444446
1977.0,19991.158367333337,19991.307604444446
1978.0,19991.158367333337,19991.307604444446
1979.0,19991.158367333337,19991.307604444446
1980.0,19991.158367333337,19991.307604444446
1981.0,19991.158367333337,19991.307604444446
1982.0,19991.158367333337,19991.307604444446
1983.0,19991.158367333337,19991.307604444446
1984.0,19991.158367333337,19991.307604444446
1985.0,19991.158367333337,19991.307604444446
1986.0,19991.158367333337,19991.307604444446
1987.0,19991.158367333337,19991.307604444446
1988.0,19991.158367333337,19991.307604444446
1989.0,19991.158367333337,19991.307604444446
1990.0,19991.158367333337,19991.307604444446
1991.0,19991.158367333337,19991.307604444446
1992.0,19991.158367333337,19991.307604444446
1993.0,19991.158367333337,19991.307604444446
1994.0,19991.158367333337,19991.307604444446
1995.0,19991.158367333337,19991.307604444446
1996.0,19991.158367333337,19991.307604444446
1997.0,19991.158367333337,19991.307604444446
1998.0,19991.158367333337,19991.307604444446
1999.0,19991.158367333337,19991.307604444446
2000.0,19991.158367333337,19991.307604444446
2001.0,19991.158367333337,19991.307604444446
2002.0,19991.158367333337,19991.307604444446
2003.0,19991.158367333337,19991.307604444446
2004.0,19991.158367333337,19991.307604444446
2005.0,19991.158367333337,19991.307604444446
2006.0,19991.158367333337,19991.307604444446
2007.0,19991.158367333337,19991.307604444446
2008.0,19991.158367333337,19991.307604444446
2009.0,19991.158367333337,19991.307604444446
2010.0,19991.158367333337,19991.307604444446
2011.0,19991.158367333337,19991.307604444446
2012.0,19991.158367333337,19991.307604444446
2013.0,19991.158367333337,19991.307604444446
2014.0,19991.158367333337,19991.307604444446
2015.0,19991.158367333337,19991.307604444446
2016.0,19991.158367333337,19991.307604444446
2017.0,19991.158367333337,19991.307604444446
2018.0,19991.158367333337,19991.307604444446
2019.0,19991.158367333337,19991.307604444446
2020.0,19991.158367333337,19991.307604444446
2021.0,19991.158367333337,19991.307604444446
2022.0,19991.158367333337,19991.307604444446
2023.0,19991.158367333337,19991.307604444446
2024.0,19991.158367333337,19991.307604444446
2025.0,19991.158367333337,19991.307604444446
2026.0,19991.158367333337,19991.307604444446
2027.0,19991.158367333337,19991.307604444446
2028.0,19991.158367333337,19991.307604444446
2029.0,19991.158367333337,19991.307604444446
2030.0,19991.158367333337,19991.307604444446
2031.0,19991.158367333337,19991.307604444446
2032.0,19991.158367333337,19991.307604444446
2033.0,19991.158367333337,19991.307604444446
2034.0,19991.158367333337,19991.307604444446
2035.0,19991.158367333337,19991.307604444446
2036.0,19991.158367333337,19991.307604444446
2037.0,19991.158367333337,19991.307604444446
2038.0,19991.158367333337,19991.307604444446
2039.0,19991.158367333337,19991.307604444446
2040.0,19991.158367333337,19991.307604444446
2041.0,19991.158367333337,19991.307604444446
2042.0,19991.158367333337,19991.307604444446
2043.0,19991.158367333337,19991.307604444446
2044.0,19991.158367333337,19991.307604444446
2045.0,19991.158367333337,19991.307604444446
2046.0,19991.158367333337,19991.307604444446
2047.0,19991.158367333337,19991.307604444446
2048.0,19991.158367333337,19991.307604444446
2049.0,19991.158367333337,19991.307604444446
2050.0,19991.158367333337,19991.307604444446
2051.0,19991.158367333337,19991.307604444446
2052.0,19991.158367333337,19991.307604444446
2053.0,19991.158367333337,19991.307604444446
2054.0,19991.158367333337,19991.307604444446
2055.0,19991.158367333337,19991.307604444446
2056.0,19991.158367333337,19991.307604444446
2057.0,19991.158367333337,19991.307604444446
2058.0,19991.158367333337,19991.307604444446
2059.0,19991.158367333337,19991.307604444446
2060.0,19991.158367333337,19991.307604444446
2061.0,19991.158367333337,19991.307604444446
2062.0,19991.158367333337,19991.307604444446
2063.0,19991.158367333337,19991.307604444446
2064.0,19991.158367333337,19991.307604444446
2065.0,19991.158367333337,19991.307604444446
2066.0,19991.158367333337,19991.307604444446
2067.0,19991.158367333337,19991.307604444446
2068.0,19991.158367333337,19991.307604444446
2069.0,19991.158367333337,19991.307604444446
2070.0,19991.158367333337,19991.307604444446
2071.0,19991.158367333337,19991.307604444446
2072.0,19991.158367333337,19991.307604444446
2073.0,19991.158367333337,19991.307604444446
2074.0,19991.158367333337,19991.307604444446
2075.0,19991.158367333337,19991.307604444446
2076.0,19991.158367333337,19991.307604444446
2077.0,19991.158367333337,19991.307604444446
2078.0,19991.158367333337,19991.307604444446
2079.0,19991.158367333337,19991.307604444446
2080.0,19991.158367333337,19991.307604444446
2081.0,19991.158367333337,19991.307604444446
2082.0,19991.158367333337,19991.307604444446
2083.0,19991.158367333337,19991.307604444446
2084.0,19991.158367333337,19991.307604444446
2085.0,19991.158367333337,19991.307604444446
2086.0,19991.158367333337,19991.307604444446
2087.0,19991.158367333337,19991.307604444446
2088.0,19991.158367333337,19991.307604444446
2089.0,19991.158367333337,19991.307604444446
2090.0,19991.158367333337,19991.307604444446
2091.0,19991.158367333337,19991.307604444446
2092.0,19991.158367333337,19991.307604444446
2093.0,19991.158367333337,19991.307604444446
2094.0,19991.158367333337,19991.307604444446
2095.0,19991.158367333337,19991.307604444446
2096.0,19991.158367333337,19991.307604444446
2097.0,19991.158367333337,19991.307604444446
2098.0,19991.158367333337,19991.307604444446
2099.0,19991.158367333337,19991.307604444446
2100.0,19991.158367333337,19991.307604444446
2101.0,19991.158367333337,19991.307604444446
2102.0,19991.158367333337,19991.307604444446
2103.0,19991.158367333337,19991.307604444446
2104.0,19991.158367333337,19991.307604444446
2105.0,19991.158367333337,19991.307604444446
2106.0,19991.158367333337,19991.307604444446
2107.0,19991.158367333337,19991.307604444446
2108.0,19991.158367333337,19991.307604444446
2109.0,19991.158367333337,19991.307604444446
2110.0,19991.158367333337,19991.307604444446
2111.0,19991.158367333337,19991.307604444446
2112.0,19991.158367333337,19991.307604444446
2113.0,19991.158367333337,19991.307604444446
2114.0,19991.158367333337,19991.307604444446
2115.0,19991.158367333337,19991.307604444446
2116.0,19991.158367333337,19991.307604444446
2117.0,19991.158367333337,19991.307604444446
2118.0,19991.158367333337,19991.307604444446
2119.0,19991.158367333337,19991.307604444446
2120.0,19991.158367333337,19991.307604444446
2121.0,19991.158367333337,19991.307604444446
2122.0,19991.158367333337,19991.307604444446
2123.0,19991.158367333337,19991.307604444446
2124.0,19991.158367333337,19991.307604444446
2125.0,19991.158367333337,19991.307604444446
2126.0,19991.158367333337,19991.307604444446
2127.0,19991.158367333337,19991.307604444446
2128.0,19991.158367333337,19991.307604444446
2129.0,19991.158367333337,19991.307604444446
2130.0,19991.158367333337,19991.307604444446
2131.0,19991.158367333337,19991.307604444446
2132.0,19991.158367333337,19991.307604444446
2133.0,19991.158367333337,19991.307604444446
2134.0,19991.158367333337,19991.307604444446
2135.0,19991.158367333337,19991.307604444446
2136.0,19991.158367333337,19991.307604444446
2137.0,19991.158367333337,19991.307604444446
2138.0,19991.158367333337,19991.307604444446
2139.0,19991.158367333337,19991.307604444446
2140.0,19991.158367333337,19991.307604444446
2141.0,19991.158367333337,19991.307604444446
2142.0,19991.158367333337,19991.307604444446
2143.0,19991.158367333337,19991.307604444446
2144.0,19991.158367333337,19991.307604444446
2145.0,19991.158367333337,19991.307604444446
2146.0,19991.158367333337,19991.307604444446
2147.0,19991.158367333337,19991.307604444446
2148.0,19991.158367333337,19991.307604444446
2149.0,19991.158367333337,19991.307604444446
2150.0,19991.158367333337,19991.307604444446
2151.0,19991.158367333337,19991.307604444446
2152.0,19991.158367333337,19991.307604444446
2153.0,19991.158367333337,19991.307604444446
2154.0,19991.158367333337,19991.307604444446
2155.0,19991.158367333337,19991.307604444446
2156.0,19991.158367333337,19991.307604444446
2157.0,19991.158367333337,19991.307604444446
2158.0,19991.158367333337,19991.307604444446
2159.0,19991.158367333337,19991.307604444446
2160.0,19991.158367333337,19991.307604444446
2161.0,19991.158367333337,19991.307604444446
2162.0,19991.158367333337,19991.307604444446
2163.0,19991.158367333337,19991.307604444446
2164.0,19991.158367333337,19991.307604444446
2165.0,19991.158367333337,19991.307604444446
2166.0,19991.158367333337,19991.307604444446
2167.0,19991.158367333337,19991.307604444446
2168.0,19991.158367333337,19991.307604444446
2169.0,19991.158367333337,19991.307604444446
2170.0,19991.158367333337,19991.307604444446
2171.0,19991.158367333337,19991.307604444446
2172.0,19991.158367333337,19991.307604444446
2173.0,19991.158367333337,19991.307604444446
2174.0,19991.158367333337,19991.307604444446
2175.0,19991.158367333337,19991.307604444446
2176.0,19991.158367333337,19991.307604444446
2177.0,19991.158367333337,19991.307604444446
2178.0,19991.158367333337,19991.307604444446
2179.0,19991.158367333337,19991.307604444446
2180.0,19991.158367333337,19991.307604444446
2181.0,19991.158367333337,19991.307604444446
2182.0,19991.158367333337,19991.307604444446
2183.0,19991.158367333337,19991.307604444446
2184.0,19991.158367333337,19991.307604444446
2185.0,19991.158367333337,19991.307604444446
2186.0,19991.158367333337,19991.307604444446
2187.0,19991.158367333337,19991.307604444446
2188.0,19991.158367333337,19991.307604444446
2189.0,19991.158367333337,19991.307604444446
2190.0,19991.158367333337,19991.307604444446
2191.0,19991.158367333337,19991.307604444446
2192.0,19991.158367333337,19991.307604444446
2193.0,19991.158367333337,19991.307604444446
2194.0,19991.158367333337,19991.307604444446
2195.0,19991.158367333337,19991.307604444446
2196.0,19991.158367333337,19991.307604444446
2197.0,19991.158367333337,19991.307604444446
2198.0,19991.158367333337,19991.307604444446
2199.0,19991.158367333337,19991.307604444446
2200.0,19991.158367333337,19991.307604444446
2201.0,19991.158367333337,19991.307604444446
2202.0,19991.158367333337,19991.307604444446
2203.0,19991.158367333337,19991.307604444446
2204.0,19991.158367333337,19991.307604444446
2205.0,19991.158367333337,19991.307604444446
2206.0,19991.158367333337,19991.307604444446
2207.0,19991.158367333337,19991.307604444446
2208.0,19991.158367333337,19991.307604444446
2209.0,19991.158367333337,19991.307604444446
2210.0,19991.158367333337,19991.307604444446
2211.0,19991.158367333337,19991.307604444446
2212.0,19991.158367333337,19991.307604444446
2213.0,19991.158367333337,19991.307604444446
2214.0,19991.158367333337,19991.307604444446
2215.0,19991.158367333337,19991.307604444446
2216.0,19991.158367333337,19991.307604444446
2217.0,19991.158367333337,19991.307604444446
2218.0,19991.158367333337,19991.307604444446
2219.0,19991.158367333337,19991.307604444446
2220.0,19991.158367333337,19991.307604444446
2221.0,19991.158367333337,19991.307604444446
2222.0,19991.158367333337,19991.307604444446
2223.0,19991.158367333337,19991.307604444446
2224.0,19991.158367333337,19991.307604444446
2225.0,19991.158367333337,19991.307604444446
2226.0,19991.158367333337,19991.307604444446
2227.0,19991.158367333337,19991.307604444446
2228.0,19991.158367333337,19991.307604444446
2229.0,19991.158367333337,19991.307604444446
2230.0,19991.158367333337,19991.307604444446
2231.0,19991.158367333337,19991.307604444446
2232.0,19991.158367333337,19991.307604444446
2233.0,19991.158367333337,19991.307604444446
2234.0,19991.158367333337,19991.307604444446
2235.0,19991.158367333337,19991.307604444446
2236.0,19991.158367333337,19991.307604444446
2237.0,19991.158367333337,19991.307604444446
2238.0,19991.158367333337,19991.307604444446
2239.0,19991.158367333337,19991.307604444446
2240.0,19991.158367333337,19991.307604444446
2241.0,19991.158367333337,19991.307604444446
2242.0,19991.158367333337,19991.307604444446
2243.0,19991.158367333337,19991.307604444446
2244.0,19991.158367333337,19991.307604444446
2245.0,19991.158367333337,19991.307604444446
2246.0,19991.158367333337,19991.307604444446
2247.0,19991.158367333337,19991.307604444446
2248.0,19991.158367333337,19991.307604444446
2249.0,19991.158367333337,19991.307604444446
2250.0,19991.158367333337,19991.307604444446
2251.0,19991.158367333337,19991.307604444446
2252.0,19991.158367333337,19991.307604444446
2253.0,19991.158367333337,19991.307604444446
2254.0,19991.158367333337,19991.307604444446
2255.0,19991.158367333337,19991.307604444446
2256.0,19991.158367333337,19991.307604444446
2257.0,19991.158367333337,19991.307604444446
2258.0,19991.158367333337,19991.307604444446
2259.0,19991.158367333337,19991.307604444446
2260.0,19991.158367333337,19991.307604444446
2261.0,19991.158367333337,19991.307604444446
2262.0,19991.158367333337,19991.307604444446
2263.0,19991.158367333337,19991.307604444446
2264.0,19991.158367333337,19991.307604444446
2265.0,19991.158367333337,19991.307604444446
2266.0,19991.158367333337,19991.307604444446
2267.0,19991.158367333337,19991.307604444446
2268.0,19991.158367333337,19991.307604444446
2269.0,19991.158367333337,19991.307604444446
2270.0,19991.158367333337,19991.307604444446
2271.0,19991.158367333337,19991.307604444446
2272.0,19991.158367333337,19991.307604444446
2273.0,19991.158367333337,19991.307604444446
2274.0,19991.158367333337,19991.307604444446
2275.0,19991.158367333337,19991.307604444446
2276.0,19991.158367333337,19991.307604444446
2277.0,19991.158367333337,19991.307604444446
2278.0,19991.158367333337,19991.307604444446
2279.0,19991.158367333337,19991.307604444446
2280.0,19991.158367333337,19991.307604444446
2281.0,19991.158367333337,19991.307604444446
2282.0,19991.158367333337,19991.307604444446
2283.0,19991.158367333337,19991.307604444446
2284.0,19991.158367333337,19991.307604444446
2285.0,19991.158367333337,19991.307604444446
2286.0,19991.158367333337,19991.307604444446
2287.0,19991.158367333337,19991.307604444446
2288.0,19991.158367333337,19991.307604444446
2289.0,19991.158367333337,19991.307604444446
2290.0,19991.158367333337,19991.307604444446
2291.0,19991.158367333337,19991.307604444446
2292.0,19991.158367333337,19991.307604444446
2293.0,19991.158367333337,19991.307604444446
2294.0,19991.158367333337,19991.307604444446
2295.0,19991.158367333337,19991.307604444446
2296.0,19991.158367333337,19991.307604444446
2297.0,19991.158367333337,19991.307604444446
2298.0,19991.158367333337,19991.307604444446
2299.0,19991.158367333337,19991.307604444446
2300.0,19991.158367333337,19991.307604444446
2301.0,19991.158367333337,19991.307604444446
2302.0,19991.158367333337,19991.307604444446
2303.0,19991.158367333337,19991.307604444446
2304.0,19991.158367333337,19991.307604444446
2305.0,19991.158367333337,19991.307604444446
2306.0,19991.158367333337,19991.307604444446
2307.0,19991.158367333337,19991.307604444446
2308.0,19991.158367333337,19991.307604444446
2309.0,19991.158367333337,19991.307604444446
2310.0,19991.158367333337,19991.307604444446
2311.0,19991.158367333337,19991.307604444446
2312.0,19991.158367333337,19991.307604444446
2313.0,19991.158367333337,19991.307604444446
2314.0,19991.158367333337,19991.307604444446
2315.0,19991.158367333337,19991.307604444446
2316.0,19991.158367333337,19991.307604444446
2317.0,19991.158367333337,19991.307604444446
2318.0,19991.158367333337,19991.307604444446
2319.0,19991.158367333337,19991.307604444446
2320.0,19991.158367333337,19991.307604444446
2321.0,19991.158367333337,19991.307604444446
2322.0,19991.158367333337,19991.307604444446
2323.0,19991.158367333337,19991.307604444446
2324.0,19991.158367333337,19991.307604444446
2325.0,19991.158367333337,19991.307604444446
2326.0,19991.158367333337,19991.307604444446
2327.0,19991.158367333337,19991.307604444446
2328.0,19991.158367333337,19991.307604444446
2329.0,19991.158367333337,19991.307604444446
2330.0,19991.158367333337,19991.307604444446
2331.0,19991.158367333337,19991.307604444446
2332.0,19991.158367333337,19991.307604444446
2333.0,19991.158367333337,19991.307604444446
2334.0,19991.158367333337,19991.307604444446
2335.0,19991.158367333337,19991.307604444446
2336.0,19991.158367333337,19991.307604444446
2337.0,19991.158367333337,19991.307604444446
2338.0,19991.158367333337,19991.307604444446
2339.0,19991.158367333337,19991.307604444446
2340.0,19991.158367333337,19991.307604444446
2341.0,19991.158367333337,19991.307604444446
2342.0,19991.158367333337,19991.307604444446
2343.0,19991.158367333337,19991.307604444446
2344.0,19991.158367333337,19991.307604444446
2345.0,19991.158367333337,19991.307604444446
2346.0,19991.158367333337,19991.307604444446
2347.0,19991.158367333337,19991.307604444446
2348.0,19991.158367333337,19991.307604444446
2349.0,19991.158367333337,19991.307604444446
2350.0,19991.158367333337,19991.307604444446
2351.0,19991.158367333337,19991.307604444446
2352.0,19991.158367333337,19991.307604444446
2353.0,19991.158367333337,19991.307604444446
2354.0,19991.158367333337,19991.307604444446
2355.0,19991.158367333337,19991.307604444446
2356.0,19991.158367333337,19991.307604444446
2357.0,19991.158367333337,19991.307604444446
2358.0,19991.158367333337,19991.307604444446
2359.0,19991.158367333337,19991.307604444446
2360.0,19991.158367333337,19991.307604444446
2361.0,19991.158367333337,19991.307604444446
2362.0,19991.158367333337,19991.307604444446
2363.0,19991.158367333337,19991.307604444446
2364.0,19991.158367333337,19991.307604444446
2365.0,19991.158367333337,19991.307604444446
2366.0,19991.158367333337,19991.307604444446
2367.0,19991.158367333337,19991.307604444446
2368.0,19991.158367333337,19991.307604444446
2369.0,19991.158367333337,19991.307604444446
2370.0,19991.158367333337,19991.307604444446
2371.0,19991.158367333337,19991.307604444446
2372.0,19991.158367333337,19991.307604444446
2373.0,19991.158367333337,19991.307604444446
2374.0,19991.158367333337,19991.307604444446
2375.0,19991.158367333337,19991.307604444446
2376.0,19991.158367333337,19991.307604444446
2377.0,19991.158367333337,19991.307604444446
2378.0,19991.158367333337,19991.307604444446
2379.0,19991.158367333337,19991.307604444446
2380.0,19991.158367333337,19991.307604444446
2381.0,19991.158367333337,19991.307604444446
2382.0,19991.158367333337,19991.307604444446
2383.0,19991.158367333337,19991.307604444446
2384.0,19991.158367333337,19991.307604444446
2385.0,19991.158367333337,19991.307604444446
2386.0,19991.158367333337,19991.307604444446
2387.0,19991.158367333337,19991.307604444446
2388.0,19991.158367333337,19991.307604444446
2389.0,19991.158367333337,19991.307604444446
2390.0,19991.158367333337,19991.307604444446
2391.0,19991.158367333337,19991.307604444446
2392.0,19991.158367333337,19991.307604444446
2393.0,19991.158367333337,19991.307604444446
2394.0,19991.158367333337,19991.307604444446
2395.0,19991.158367333337,19991.307604444446
2396.0,19991.158367333337,19991.307604444446
2397.0,19991.158367333337,19991.307604444446
2398.0,19991.158367333337,19991.307604444446
2399.0,19991.158367333337,19991.307604444446
2400.0,19991.158367333337,19991.307604444446
2401.0,19991.158367333337,19991.307604444446
2402.0,19991.158367333337,19991.307604444446
2403.0,19991.158367333337,19991.307604444446
2404.0,19991.158367333337,19991.307604444446
2405.0,19991.158367333337,19991.307604444446
2406.0,19991.158367333337,19991.307604444446
2407.0,19991.158367333337,19991.307604444446
2408.0,19991.158367333337,19991.307604444446
2409.0,19991.158367333337,19991.307604444446
2410.0,19991.158367333337,19991.307604444446
2411.0,19991.158367333337,19991.307604444446
2412.0,19991.158367333337,19991.307604444446
2413.0,19991.158367333337,19991.307604444446
2414.0,19991.158367333337,19991.307604444446
2415.0,19991.158367333337,19991.307604444446
2416.0,19991.158367333337,19991.307604444446
2417.0,19991.158367333337,19991.307604444446
2418.0,19991.158367333337,19991.307604444446
2419.0,19991.158367333337,19991.307604444446
2420.0,19991.158367333337,19991.307604444446
2421.0,19991.158367333337,19991.307604444446
2422.0,19991.158367333337,19991.307604444446
2423.0,19991.158367333337,19991.307604444446
2424.0,19991.158367333337,19991.307604444446
2425.0,19991.158367333337,19991.307604444446
2426.0,19991.158367333337,19991.307604444446
2427.0,19991.158367333337,19991.307604444446
2428.0,19991.158367333337,19991.307604444446
2429.0,19991.158367333337,19991.307604444446
2430.0,19991.158367333337,19991.307604444446
2431.0,19991.158367333337,19991.307604444446
2432.0,19991.158367333337,19991.307604444446
2433.0,19991.158367333337,19991.307604444446
2434.0,19991.158367333337,19991.307604444446
2435.0,19991.158367333337,19991.307604444446
2436.0,19991.158367333337,19991.307604444446
2437.0,19991.158367333337,19991.307604444446
2438.0,19991.158367333337,19991.307604444446
2439.0,19991.158367333337,19991.307604444446
2440.0,19991.158367333337,19991.307604444446
2441.0,19991.158367333337,19991.307604444446
2442.0,19991.158367333337,19991.307604444446
2443.0,19991.158367333337,19991.307604444446
2444.0,19991.158367333337,19991.307604444446
2445.0,19991.158367333337,19991.307604444446
2446.0,19991.158367333337,19991.307604444446
2447.0,19991.158367333337,19991.307604444446
2448.0,19991.158367333337,19991.307604444446
2449.0,19991.158367333337,19991.307604444446
2450.0,19991.158367333337,19991.307604444446
2451.0,19991.158367333337,19991.307604444446
2452.0,19991.158367333337,19991.307604444446
2453.0,19991.158367333337,19991.307604444446
2454.0,19991.158367333337,19991.307604444446
2455.0,19991.158367333337,19991.307604444446
2456.0,19991.158367333337,19991.307604444446
2457.0,19991.158367333337,19991.307604444446
2458.0,19991.158367333337,19991.307604444446
2459.0,19991.158367333337,19991.307604444446
2460.0,19991.158367333337,19991.307604444446
2461.0,19991.158367333337,19991.307604444446
2462.0,19991.158367333337,19991.307604444446
2463.0,19991.158367333337,19991.307604444446
2464.0,19991.158367333337,19991.307604444446
2465.0,19991.158367333337,19991.307604444446
2466.0,19991.158367333337,19991.307604444446
2467.0,19991.158367333337,19991.307604444446
2468.0,19991.158367333337,19991.307604444446
2469.0,19991.158367333337,19991.307604444446
2470.0,19991.158367333337,19991.307604444446
2471.0,19991.158367333337,19991.307604444446
2472.0,19991.158367333337,19991.307604444446
2473.0,19991.158367333337,19991.307604444446
2474.0,19991.158367333337,19991.307604444446
2475.0,19991.158367333337,19991.307604444446
2476.0,19991.158367333337,19991.307604444446
2477.0,19991.158367333337,19991.307604444446
2478.0,19991.158367333337,19991.307604444446
2479.0,19991.158367333337,19991.307604444446
2480.0,19991.158367333337,19991.307604444446
2481.0,19991.158367333337,19991.307604444446
2482.0,19991.158367333337,19991.307604444446
2483.0,19991.158367333337,19991.307604444446
2484.0,19991.158367333337,19991.307604444446
2485.0,19991.158367333337,19991.307604444446
2486.0,19991.158367333337,19991.307604444446
2487.0,19991.158367333337,19991.307604444446
2488.0,19991.158367333337,19991.307604444446
2489.0,19991.158367333337,19991.307604444446
2490.0,19991.158367333337,19991.307604444446
2491.0,19991.158367333337,19991.307604444446
2492.0,19991.158367333337,19991.307604444446
2493.0,19991.158367333337,19991.307604444446
2494.0,19991.158367333337,19991.307604444446
2495.0,19991.158367333337,19991.307604444446
2496.0,19991.158367333337,19991.307604444446
2497.0,19991.158367333337,19991.307604444446
2498.0,19991.158367333337,19991.307604444446
2499.0,19991.158367333337,19991.307604444446
2500.0,19991.158367333337,19991.307604444446
2501.0,19991.158367333337,19991.307604444446
2502.0,19991.158367333337,19991.307604444446
2503.0,19991.158367333337,19991.307604444446
2504.0,19991.158367333337,19991.307604444446
2505.0,19991.158367333337,19991.307604444446
2506.0,19991.158367333337,19991.307604444446
2507.0,19991.158367333337,19991.307604444446
2508.0,19991.158367333337,19991.307604444446
2509.0,19991.158367333337,19991.307604444446
2510.0,19991.158367333337,19991.307604444446
2511.0,19991.158367333337,19991.307604444446
2512.0,19991.158367333337,19991.307604444446
2513.0,19991.158367333337,19991.307604444446
2514.0,19991.158367333337,19991.307604444446
2515.0,19991.158367333337,19991.307604444446
2516.0,19991.158367333337,19991.307604444446
2517.0,19991.158367333337,19991.307604444446
2518.0,19991.158367333337,19991.307604444446
2519.0,19991.158367333337,19991.307604444446
2520.0,19991.158367333337,19991.307604444446
2521.0,19991.158367333337,19991.307604444446
2522.0,19991.158367333337,19991.307604444446
2523.0,19991.158367333337,19991.307604444446
2524.0,19991.158367333337,19991.307604444446
2525.0,19991.158367333337,19991.307604444446
2526.0,19991.158367333337,19991.307604444446
2527.0,19991.158367333337,19991.307604444446
2528.0,19991.158367333337,19991.307604444446
2529.0,19991.158367333337,19991.307604444446
2530.0,19991.158367333337,19991.307604444446
2531.0,19991.158367333337,19991.307604444446
2532.0,19991.158367333337,19991.307604444446
2533.0,19991.158367333337,19991.307604444446
2534.0,19991.158367333337,19991.307604444446
2535.0,19991.158367333337,19991.307604444446
2536.0,19991.158367333337,19991.307604444446
2537.0,19991.158367333337,19991.307604444446
2538.0,19991.158367333337,19991.307604444446
2539.0,19991.158367333337,19991.307604444446
2540.0,19991.158367333337,19991.307604444446
2541.0,19991.158367333337,19991.307604444446
2542.0,19991.158367333337,19991.307604444446
2543.0,19991.158367333337,19991.307604444446
2544.0,19991.158367333337,19991.307604444446
2545.0,19991.158367333337,19991.307604444446
2546.0,19991.158367333337,19991.307604444446
2547.0,19991.158367333337,19991.307604444446
2548.0,19991.158367333337,19991.307604444446
2549.0,19991.158367333337,19991.307604444446
2550.0,19991.158367333337,19991.307604444446
2551.0,19991.158367333337,19991.307604444446
2552.0,19991.158367333337,19991.307604444446
2553.0,19991.158367333337,19991.307604444446
2554.0,19991.158367333337,19991.307604444446
2555.0,19991.158367333337,19991.307604444446
2556.0,19991.158367333337,19991.307604444446
2557.0,19991.158367333337,19991.307604444446
2558.0,19991.158367333337,19991.307604444446
2559.0,19991.158367333337,19991.307604444446
2560.0,19991.158367333337,19991.307604444446
2561.0,19991.158367333337,19991.307604444446
2562.0,19991.158367333337,19991.307604444446
2563.0,19991.158367333337,19991.307604444446
2564.0,19991.158367333337,19991.307604444446
2565.0,19991.158367333337,19991.307604444446
2566.0,19991.158367333337,19991.307604444446
2567.0,19991.158367333337,19991.307604444446
2568.0,19991.158367333337,19991.307604444446
2569.0,19991.158367333337,19991.307604444446
2570.0,19991.158367333337,19991.307604444446
2571.0,19991.158367333337,19991.307604444446
2572.0,19991.158367333337,19991.307604444446
2573.0,19991.158367333337,19991.307604444446
2574.0,19991.158367333337,19991.307604444446
2575.0,19991.158367333337,19991.307604444446
2576.0,19991.158367333337,19991.307604444446
2577.0,19991.158367333337,19991.307604444446
2578.0,19991.158367333337,19991.307604444446
2579.0,19991.158367333337,19991.307604444446
2580.0,19991.158367333337,19991.307604444446
2581.0,19991.158367333337,19991.307604444446
2582.0,19991.158367333337,19991.307604444446
2583.0,19991.158367333337,19991.307604444446
2584.0,19991.158367333337,19991.307604444446
2585.0,19991.158367333337,19991.307604444446
2586.0,19991.158367333337,19991.307604444446
2587.0,19991.158367333337,19991.307604444446
2588.0,19991.158367333337,19991.307604444446
2589.0,19991.158367333337,19991.307604444446
2590.0,19991.158367333337,19991.307604444446
2591.0,19991.158367333337,19991.307604444446
2592.0,19991.158367333337,19991.307604444446
2593.0,19991.158367333337,19991.307604444446
2594.0,19991.158367333337,19991.307604444446
2595.0,19991.158367333337,19991.307604444446
2596.0,19991.158367333337,19991.307604444446
2597.0,19991.158367333337,19991.307604444446
2598.0,19991.158367333337,19991.307604444446
2599.0,19991.158367333337,19991.307604444446
2600.0,19991.158367333337,19991.307604444446
2601.0,19991.158367333337,19991.307604444446
2602.0,19991.158367333337,19991.307604444446
2603.0,19991.158367333337,19991.307604444446
2604.0,19991.158367333337,19991.307604444446
2605.0,19991.158367333337,19991.307604444446
2606.0,19991.158367333337,19991.307604444446
2607.0,19991.158367333337,19991.307604444446
2608.0,19991.158367333337,19991.307604444446
2609.0,19991.158367333337,19991.307604444446
2610.0,19991.158367333337,19991.307604444446
2611.0,19991.158367333337,19991.307604444446
2612.0,19991.158367333337,19991.307604444446
2613.0,19991.158367333337,19991.307604444446
2614.0,19991.158367333337,19991.307604444446
2615.0,19991.158367333337,19991.307604444446
2616.0,19991.158367333337,19991.307604444446
2617.0,19991.158367333337,19991.307604444446
2618.0,19991.158367333337,19991.307604444446
2619.0,19991.158367333337,19991.307604444446
2620.0,19991.158367333337,19991.307604444446
2621.0,19991.158367333337,19991.307604444446
2622.0,19991.158367333337,19991.307604444446
2623.0,19991.158367333337,19991.307604444446
2624.0,19991.158367333337,19991.307604444446
2625.0,19991.158367333337,19991.307604444446
2626.0,19991.158367333337,19991.307604444446
2627.0,19991.158367333337,19991.307604444446
2628.0,19991.158367333337,19991.307604444446
2629.0,19991.158367333337,19991.307604444446
2630.0,19991.158367333337,19991.307604444446
2631.0,19991.158367333337,19991.307604444446
2632.0,19991.158367333337,19991.307604444446
2633.0,19991.158367333337,19991.307604444446
2634.0,19991.158367333337,19991.307604444446
2635.0,19991.158367333337,19991.307604444446
2636.0,19991.158367333337,19991.307604444446
2637.0,19991.158367333337,19991.307604444446
2638.0,19991.158367333337,19991.307604444446
2639.0,19991.158367333337,19991.307604444446
2640.0,19991.158367333337,19991.307604444446
2641.0,19991.158367333337,19991.307604444446
2642.0,19991.158367333337,19991.307604444446
2643.0,19991.158367333337,19991.307604444446
2644.0,19991.158367333337,19991.307604444446
2645.0,19991.158367333337,19991.307604444446
2646.0,19991.158367333337,19991.307604444446
2647.0,19991.158367333337,19991.307604444446
2648.0,19991.158367333337,19991.307604444446
2649.0,19991.158367333337,19991.307604444446
2650.0,19991.158367333337,19991.307604444446
2651.0,19991.158367333337,19991.307604444446
2652.0,19991.158367333337,19991.307604444446
2653.0,19991.158367333337,19991.307604444446
2654.0,19991.158367333337,19991.307604444446
2655.0,19991.158367333337,19991.307604444446
2656.0,19991.158367333337,19991.307604444446
2657.0,19991.158367333337,19991.307604444446
2658.0,19991.158367333337,19991.307604444446
2659.0,19991.158367333337,19991.307604444446
2660.0,19991.158367333337,19991.307604444446
2661.0,19991.158367333337,19991.307604444446
2662.0,19991.158367333337,19991.307604444446
2663.0,19991.158367333337,19991.307604444446
2664.0,19991.158367333337,19991.307604444446
2665.0,19991.158367333337,19991.307604444446
2666.0,19991.158367333337,19991.307604444446
2667.0,19991.158367333337,19991.307604444446
2668.0,19991.158367333337,19991.307604444446
2669.0,19991.158367333337,19991.307604444446
2670.0,19991.158367333337,19991.307604444446
2671.0,19991.158367333337,19991.307604444446
2672.0,19991.158367333337,19991.307604444446
2673.0,19991.158367333337,19991.307604444446
2674.0,19991.158367333337,19991.307604444446
2675.0,19991.158367333337,19991.307604444446
2676.0,19991.158367333337,19991.307604444446
2677.0,19991.158367333337,19991.307604444446
2678.0,19991.158367333337,19991.307604444446
2679.0,19991.158367333337,19991.307604444446
2680.0,19991.158367333337,19991.307604444446
2681.0,19991.158367333337,19991.307604444446
2682.0,19991.158367333337,19991.307604444446
2683.0,19991.158367333337,19991.307604444446
2684.0,19991.158367333337,19991.307604444446
2685.0,19991.158367333337,19991.307604444446
2686.0,19991.158367333337,19991.307604444446
2687.0,19991.158367333337,19991.307604444446
2688.0,19991.158367333337,19991.307604444446
2689.0,19991.158367333337,19991.307604444446
2690.0,19991.158367333337,19991.307604444446
2691.0,19991.158367333337,19991.307604444446
2692.0,19991.158367333337,19991.307604444446
2693.0,19991.158367333337,19991.307604444446
2694.0,19991.158367333337,19991.307604444446
2695.0,19991.158367333337,19991.307604444446
2696.0,19991.158367333337,19991.307604444446
2697.0,19991.158367333337,19991.307604444446
2698.0,19991.158367333337,19991.307604444446
2699.0,19991.158367333337,19991.307604444446
2700.0,19991.158367333337,19991.307604444446
2701.0,19991.158367333337,19991.307604444446
2702.0,19991.158367333337,19991.307604444446
2703.0,19991.158367333337,19991.307604444446
2704.0,19991.158367333337,19991.307604444446
2705.0,19991.158367333337,19991.307604444446
2706.0,19991.158367333337,19991.307604444446
2707.0,19991.158367333337,19991.307604444446
2708.0,19991.158367333337,19991.307604444446
2709.0,19991.158367333337,19991.307604444446
2710.0,19991.158367333337,19991.307604444446
2711.0,19991.158367333337,19991.307604444446
2712.0,19991.158367333337,19991.307604444446
2713.0,19991.158367333337,19991.307604444446
2714.0,19991.158367333337,19991.307604444446
2715.0,19991.158367333337,19991.307604444446
2716.0,19991.158367333337,19991.307604444446
2717.0,19991.158367333337,19991.307604444446
2718.0,19991.158367333337,19991.307604444446
2719.0,19991.158367333337,19991.307604444446
2720.0,19991.158367333337,19991.307604444446
2721.0,19991.158367333337,19991.307604444446
2722.0,19991.158367333337,19991.307604444446
2723.0,19991.158367333337,19991.307604444446
2724.0,19991.158367333337,19991.307604444446
2725.0,19991.158367333337,19991.307604444446
2726.0,19991.158367333337,19991.307604444446
2727.0,19991.158367333337,19991.307604444446
2728.0,19991.158367333337,19991.307604444446
2729.0,19991.158367333337,19991.307604444446
2730.0,19991.158367333337,19991.307604444446
2731.0,19991.158367333337,19991.307604444446
2732.0,19991.158367333337,19991.307604444446
2733.0,19991.158367333337,19991.307604444446
2734.0,19991.158367333337,19991.307604444446
2735.0,19991.158367333337,19991.307604444446
2736.0,19991.158367333337,19991.307604444446
2737.0,19991.158367333337,19991.307604444446
2738.0,19991.158367333337,19991.307604444446
2739.0,19991.158367333337,19991.307604444446
2740.0,19991.158367333337,19991.307604444446
2741.0,19991.158367333337,19991.307604444446
2742.0,19991.158367333337,19991.307604444446
2743.0,19991.158367333337,19991.307604444446
2744.0,19991.158367333337,19991.307604444446
2745.0,19991.158367333337,19991.307604444446
2746.0,19991.158367333337,19991.307604444446
2747.0,19991.158367333337,19991.307604444446
2748.0,19991.158367333337,19991.307604444446
2749.0,19991.158367333337,19991.307604444446
2750.0,19991.158367333337,19991.307604444446
2751.0,19991.158367333337,19991.307604444446
2752.0,19991.158367333337,19991.307604444446
2753.0,19991.158367333337,19991.307604444446
2754.0,19991.158367333337,19991.307604444446
2755.0,19991.158367333337,19991.307604444446
2756.0,19991.158367333337,19991.307604444446
2757.0,19991.158367333337,19991.307604444446
2758.0,19991.158367333337,19991.307604444446
2759.0,19991.158367333337,19991.307604444446
2760.0,19991.158367333337,19991.307604444446
2761.0,19991.158367333337,19991.307604444446
2762.0,19991.158367333337,19991.307604444446
2763.0,19991.158367333337,19991.307604444446
2764.0,19991.158367333337,19991.307604444446
2765.0,19991.158367333337,19991.307604444446
2766.0,19991.158367333337,19991.307604444446
2767.0,19991.158367333337,19991.307604444446
2768.0,19991.158367333337,19991.307604444446
2769.0,19991.158367333337,19991.307604444446
2770.0,19991.158367333337,19991.307604444446
2771.0,19991.158367333337,19991.307604444446
2772.0,19991.158367333337,19991.307604444446
2773.0,19991.158367333337,19991.307604444446
2774.0,19991.158367333337,19991.307604444446
2775.0,19991.158367333337,19991.307604444446
2776.0,19991.158367333337,19991.307604444446
2777.0,19991.158367333337,19991.307604444446
2778.0,19991.158367333337,19991.307604444446
2779.0,19991.158367333337,19991.307604444446
2780.0,19991.158367333337,19991.307604444446
2781.0,19991.158367333337,19991.307604444446
2782.0,19991.158367333337,19991.307604444446
2783.0,19991.158367333337,19991.307604444446
2784.0,19991.158367333337,19991.307604444446
2785.0,19991.158367333337,19991.307604444446
2786.0,19991.158367333337,19991.307604444446
2787.0,19991.158367333337,19991.307604444446
2788.0,19991.158367333337,19991.307604444446
2789.0,19991.158367333337,19991.307604444446
2790.0,19991.158367333337,19991.307604444446
2791.0,19991.158367333337,19991.307604444446
2792.0,19991.158367333337,19991.307604444446
2793.0,19991.158367333337,19991.307604444446
2794.0,19991.158367333337,19991.307604444446
2795.0,19991.158367333337,19991.307604444446
2796.0,19991.158367333337,19991.307604444446
2797.0,19991.158367333337,19991.307604444446
2798.0,19991.158367333337,19991.307604444446
2799.0,19991.158367333337,19991.307604444446
2800.0,19991.158367333337,19991.307604444446
2801.0,19991.158367333337,19991.307604444446
2802.0,19991.158367333337,19991.307604444446
2803.0,19991.158367333337,19991.307604444446
2804.0,19991.158367333337,19991.307604444446
2805.0,19991.158367333337,19991.307604444446
2806.0,19991.158367333337,19991.307604444446
2807.0,19991.158367333337,19991.307604444446
2808.0,19991.158367333337,19991.307604444446
2809.0,19991.158367333337,19991.307604444446
2810.0,19991.158367333337,19991.307604444446
2811.0,19991.158367333337,19991.307604444446
2812.0,19991.158367333337,19991.307604444446
2813.0,19991.158367333337,19991.307604444446
2814.0,19991.158367333337,19991.307604444446
2815.0,19991.158367333337,19991.307604444446
2816.0,19991.158367333337,19991.307604444446
2817.0,19991.158367333337,19991.307604444446
2818.0,19991.158367333337,19991.307604444446
2819.0,19991.158367333337,19991.307604444446
2820.0,19991.158367333337,19991.307604444446
2821.0,19991.158367333337,19991.307604444446
2822.0,19991.158367333337,19991.307604444446
2823.0,19991.158367333337,19991.307604444446
2824.0,19991.158367333337,19991.307604444446
2825.0,19991.158367333337,19991.307604444446
2826.0,19991.158367333337,19991.307604444446
2827.0,19991.158367333337,19991.307604444446
2828.0,19991.158367333337,19991.307604444446
2829.0,19991.158367333337,19991.307604444446
2830.0,19991.158367333337,19991.307604444446
2831.0,19991.158367333337,19991.307604444446
2832.0,19991.158367333337,19991.307604444446
2833.0,19991.158367333337,19991.307604444446
2834.0,19991.158367333337,19991.307604444446
2835.0,19991.158367333337,19991.307604444446
2836.0,19991.158367333337,19991.307604444446
2837.0,19991.158367333337,19991.307604444446
2838.0,19991.158367333337,19991.307604444446
2839.0,19991.158367333337,19991.307604444446
2840.0,19991.158367333337,19991.307604444446
2841.0,19991.158367333337,19991.307604444446
2842.0,19991.158367333337,19991.307604444446
2843.0,19991.158367333337,19991.307604444446
2844.0,19991.158367333337,19991.307604444446
2845.0,19991.158367333337,19991.307604444446
2846.0,19991.158367333337,19991.307604444446
2847.0,19991.158367333337,19991.307604444446
2848.0,19991.158367333337,19991.307604444446
2849.0,19991.158367333337,19991.307604444446
2850.0,19991.158367333337,19991.307604444446
2851.0,19991.158367333337,19991.307604444446
2852.0,19991.158367333337,19991.307604444446
2853.0,19991.158367333337,19991.307604444446
2854.0,19991.158367333337,19991.307604444446
2855.0,19991.158367333337,19991.307604444446
2856.0,19991.158367333337,19991.307604444446
2857.0,19991.158367333337,19991.307604444446
2858.0,19991.158367333337,19991.307604444446
2859.0,19991.158367333337,19991.307604444446
2860.0,19991.158367333337,19991.307604444446
2861.0,19991.158367333337,19991.307604444446
2862.0,19991.158367333337,19991.307604444446
2863.0,19991.158367333337,19991.307604444446
2864.0,19991.158367333337,19991.307604444446
2865.0,19991.158367333337,19991.307604444446
2866.0,19991.158367333337,19991.307604444446
2867.0,19991.158367333337,19991.307604444446
2868.0,19991.158367333337,19991.307604444446
2869.0,19991.158367333337,19991.307604444446
2870.0,19991.158367333337,19991.307604444446
2871.0,19991.158367333337,19991.307604444446
2872.0,19991.158367333337,19991.307604444446
2873.0,19991.158367333337,19991.307604444446
2874.0,19991.158367333337,19991.307604444446
2875.0,19991.158367333337,19991.307604444446
2876.0,19991.158367333337,19991.307604444446
2877.0,19991.158367333337,19991.307604444446
2878.0,19991.158367333337,19991.307604444446
2879.0,19991.158367333337,19991.307604444446
2880.0,19991.158367333337,19991.307604444446
2881.0,19991.158367333337,19991.307604444446
2882.0,19991.158367333337,19991.307604444446
2883.0,19991.158367333337,19991.307604444446
2884.0,19991.158367333337,19991.307604444446
2885.0,19991.158367333337,19991.307604444446
2886.0,19991.158367333337,19991.307604444446
2887.0,19991.158367333337,19991.307604444446
2888.0,19991.158367333337,19991.307604444446
2889.0,19991.158367333337,19991.307604444446
2890.0,19991.158367333337,19991.307604444446
2891.0,19991.158367333337,19991.307604444446
2892.0,19991.158367333337,19991.307604444446
2893.0,19991.158367333337,19991.307604444446
2894.0,19991.158367333337,19991.307604444446
2895.0,19991.158367333337,19991.307604444446
2896.0,19991.158367333337,19991.307604444446
2897.0,19991.158367333337,19991.307604444446
2898.0,19991.158367333337,19991.307604444446
2899.0,19991.158367333337,19991.307604444446
2900.0,19991.158367333337,19991.307604444446
2901.0,19991.158367333337,19991.307604444446
2902.0,19991.158367333337,19991.307604444446
2903.0,19991.158367333337,19991.307604444446
2904.0,19991.158367333337,19991.307604444446
2905.0,19991.158367333337,19991.307604444446
2906.0,19991.158367333337,19991.307604444446
2907.0,19991.158367333337,19991.307604444446
2908.0,19991.158367333337,19991.307604444446
2909.0,19991.158367333337,19991.307604444446
2910.0,19991.158367333337,19991.307604444446
2911.0,19991.158367333337,19991.307604444446
2912.0,19991.158367333337,19991.307604444446
2913.0,19991.158367333337,19991.307604444446
2914.0,19991.158367333337,19991.307604444446
2915.0,19991.158367333337,19991.307604444446
2916.0,19991.158367333337,19991.307604444446
2917.0,19991.158367333337,19991.307604444446
2918.0,19991.158367333337,19991.307604444446
2919.0,19991.158367333337,19991.307604444446
2920.0,19991.158367333337,19991.307604444446
2921.0,19991.158367333337,19991.307604444446
2922.0,19991.158367333337,19991.307604444446
2923.0,19991.158367333337,19991.307604444446
2924.0,19991.158367333337,19991.307604444446
2925.0,19991.158367333337,19991.307604444446
2926.0,19991.158367333337,19991.307604444446
2927.0,19991.158367333337,19991.307604444446
2928.0,19991.158367333337,19991.307604444446
2929.0,19991.158367333337,19991.307604444446
2930.0,19991.158367333337,19991.307604444446
2931.0,19991.158367333337,19991.307604444446
2932.0,19991.158367333337,19991.307604444446
2933.0,19991.158367333337,19991.307604444446
2934.0,19991.158367333337,19991.307604444446
2935.0,19991.158367333337,19991.307604444446
2936.0,19991.158367333337,19991.307604444446
2937.0,19991.158367333337,19991.307604444446
2938.0,19991.158367333337,19991.307604444446
2939.0,19991.158367333337,19991.307604444446
2940.0,19991.158367333337,19991.307604444446
2941.0,19991.158367333337,19991.307604444446
2942.0,19991.158367333337,19991.307604444446
2943.0,19991.158367333337,19991.307604444446
2944.0,19991.158367333337,19991.307604444446
2945.0,19991.158367333337,19991.307604444446
2946.0,19991.158367333337,19991.307604444446
2947.0,19991.158367333337,19991.307604444446
2948.0,19991.158367333337,19991.307604444446
2949.0,19991.158367333337,19991.307604444446
2950.0,19991.158367333337,19991.307604444446
2951.0,19991.158367333337,19991.307604444446
2952.0,19991.158367333337,19991.307604444446
2953.0,19991.158367333337,19991.307604444446
2954.0,19991.158367333337,19991.307604444446
2955.0,19991.158367333337,19991.307604444446
2956.0,19991.158367333337,19991.307604444446
2957.0,19991.158367333337,19991.307604444446
2958.0,19991.158367333337,19991.307604444446
2959.0,19991.158367333337,19991.307604444446
2960.0,19991.158367333337,19991.307604444446
2961.0,19991.158367333337,19991.307604444446
2962.0,19991.158367333337,19991.307604444446
2963.0,19991.158367333337,19991.307604444446
2964.0,19991.158367333337,19991.307604444446
2965.0,19991.158367333337,19991.307604444446
2966.0,19991.158367333337,19991.307604444446
2967.0,19991.158367333337,19991.307604444446
2968.0,19991.158367333337,19991.307604444446
2969.0,19991.158367333337,19991.307604444446
2970.0,19991.158367333337,19991.307604444446
2971.0,19991.158367333337,19991.307604444446
2972.0,19991.158367333337,19991.307604444446
2973.0,19991.158367333337,19991.307604444446
2974.0,19991.158367333337,19991.307604444446
2975.0,19991.158367333337,19991.307604444446
2976.0,19991.158367333337,19991.307604444446
2977.0,19991.158367333337,19991.307604444446
2978.0,19991.158367333337,19991.307604444446
2979.0,19991.158367333337,19991.307604444446
2980.0,19991.158367333337,19991.307604444446
2981.0,19991.158367333337,19991.307604444446
2982.0,19991.158367333337,19991.307604444446
2983.0,19991.158367333337,19991.307604444446
2984.0,19991.158367333337,19991.307604444446
2985.0,19991.158367333337,19991.307604444446
2986.0,19991.158367333337,19991.307604444446
2987.0,19991.158367333337,19991.307604444446
2988.0,19991.158367333337,19991.307604444446
2989.0,19991.158367333337,19991.307604444446
2990.0,19991.158367333337,19991.307604444446
2991.0,19991.158367333337,19991.307604444446
2992.0,19991.158367333337,19991.307604444446
2993.0,19991.158367333337,19991.307604444446
2994.0,19991.158367333337,19991.307604444446
2995.0,19991.158367333337,19991.307604444446
2996.0,19991.158367333337,19991.307604444446
2997.0,19991.158367333337,19991.307604444446
2998.0,19991.158367333337,19991.307604444446
2999.0,19991.158367333337,19991.307604444446
3000.0,19991.158367333337,19991.307604444446
3001.0,19991.158367333337,19991.307604444446
3002.0,19991.158367333337,19991.307604444446
3003.0,19991.158367333337,19991.307604444446
3004.0,19991.158367333337,19991.307604444446
3005.0,19991.158367333337,19991.307604444446
3006.0,19991.158367333337,19991.307604444446
3007.0,19991.158367333337,19991.307604444446
3008.0,19991.158367333337,19991.307604444446
3009.0,19991.158367333337,19991.307604444446
3010.0,19991.158367333337,19991.307604444446
3011.0,19991.158367333337,19991.307604444446
3012.0,19991.158367333337,19991.307604444446
3013.0,19991.158367333337,19991.307604444446
3014.0,19991.158367333337,19991.307604444446
3015.0,19991.158367333337,19991.307604444446
3016.0,19991.158367333337,19991.307604444446
3017.0,19991.158367333337,19991.307604444446
3018.0,19991.158367333337,19991.307604444446
3019.0,19991.158367333337,19991.307604444446
3020.0,19991.158367333337,19991.307604444446
3021.0,19991.158367333337,19991.307604444446
3022.0,19991.158367333337,19991.307604444446
3023.0,19991.158367333337,19991.307604444446
3024.0,19991.158367333337,19991.307604444446
3025.0,19991.158367333337,19991.307604444446
3026.0,19991.158367333337,19991.307604444446
3027.0,19991.158367333337,19991.307604444446
3028.0,19991.158367333337,19991.307604444446
3029.0,19991.158367333337,19991.307604444446
3030.0,19991.158367333337,19991.307604444446
3031.0,19991.158367333337,19991.307604444446
3032.0,19991.158367333337,19991.307604444446
3033.0,19991.158367333337,19991.307604444446
3034.0,19991.158367333337,19991.307604444446
3035.0,19991.158367333337,19991.307604444446
3036.0,19991.158367333337,19991.307604444446
3037.0,19991.158367333337,19991.307604444446
3038.0,19991.158367333337,19991.307604444446
3039.0,19991.158367333337,19991.307604444446
3040.0,19991.158367333337,19991.307604444446
3041.0,19991.158367333337,19991.307604444446
3042.0,19991.158367333337,19991.307604444446
3043.0,19991.158367333337,19991.307604444446
3044.0,19991.158367333337,19991.307604444446
3045.0,19991.158367333337,19991.307604444446
3046.0,19991.158367333337,19991.307604444446
3047.0,19991.158367333337,19991.307604444446
3048.0,19991.158367333337,19991.307604444446
3049.0,19991.158367333337,19991.307604444446
3050.0,19991.158367333337,19991.307604444446
3051.0,19991.158367333337,19991.307604444446
3052.0,19991.158367333337,19991.307604444446
3053.0,19991.158367333337,19991.307604444446
3054.0,19991.158367333337,19991.307604444446
3055.0,19991.158367333337,19991.307604444446
3056.0,19991.158367333337,19991.307604444446
3057.0,19991.158367333337,19991.307604444446
3058.0,19991.158367333337,19991.307604444446
3059.0,19991.158367333337,19991.307604444446
3060.0,19991.158367333337,19991.307604444446
3061.0,19991.158367333337,19991.307604444446
3062.0,19991.158367333337,19991.307604444446
3063.0,19991.158367333337,19991.307604444446
3064.0,19991.158367333337,19991.307604444446
3065.0,19991.158367333337,19991.307604444446
3066.0,19991.158367333337,19991.307604444446
3067.0,19991.158367333337,19991.307604444446
3068.0,19991.158367333337,19991.307604444446
3069.0,19991.158367333337,19991.307604444446
3070.0,19991.158367333337,19991.307604444446
3071.0,19991.158367333337,19991.307604444446
3072.0,19991.158367333337,19991.307604444446
3073.0,19991.158367333337,19991.307604444446
3074.0,19991.158367333337,19991.307604444446
3075.0,19991.158367333337,19991.307604444446
3076.0,19991.158367333337,19991.307604444446
3077.0,19991.158367333337,19991.307604444446
3078.0,19991.158367333337,19991.307604444446
3079.0,19991.158367333337,19991.307604444446
3080.0,19991.158367333337,19991.307604444446
3081.0,19991.158367333337,19991.307604444446
3082.0,19991.158367333337,19991.307604444446
3083.0,19991.158367333337,19991.307604444446
3084.0,19991.158367333337,19991.307604444446
3085.0,19991.158367333337,19991.307604444446
3086.0,19991.158367333337,19991.307604444446
3087.0,19991.158367333337,19991.307604444446
3088.0,19991.158367333337,19991.307604444446
3089.0,19991.158367333337,19991.307604444446
3090.0,19991.158367333337,19991.307604444446
3091.0,19991.158367333337,19991.307604444446
3092.0,19991.158367333337,19991.307604444446
3093.0,19991.158367333337,19991.307604444446
3094.0,19991.158367333337,19991.307604444446
3095.0,19991.158367333337,19991.307604444446
3096.0,19991.158367333337,19991.307604444446
3097.0,19991.158367333337,19991.307604444446
3098.0,19991.158367333337,19991.307604444446
3099.0,19991.158367333337,19991.307604444446
3100.0,19991.158367333337,19991.307604444446
3101.0,19991.158367333337,19991.307604444446
3102.0,19991.158367333337,19991.307604444446
3103.0,19991.158367333337,19991.307604444446
3104.0,19991.158367333337,19991.307604444446
3105.0,19991.158367333337,19991.307604444446
3106.0,19991.158367333337,19991.307604444446
3107.0,19991.158367333337,19991.307604444446
3108.0,19991.158367333337,19991.307604444446
3109.0,19991.158367333337,19991.307604444446
3110.0,19991.158367333337,19991.307604444446
3111.0,19991.158367333337,19991.307604444446
3112.0,19991.158367333337,19991.307604444446
3113.0,19991.158367333337,19991.307604444446
3114.0,19991.158367333337,19991.307604444446
3115.0,19991.158367333337,19991.307604444446
3116.0,19991.158367333337,19991.307604444446
3117.0,19991.158367333337,19991.307604444446
3118.0,19991.158367333337,19991.307604444446
3119.0,19991.158367333337,19991.307604444446
3120.0,19991.158367333337,19991.307604444446
3121.0,19991.158367333337,19991.307604444446
3122.0,19991.158367333337,19991.307604444446
3123.0,19991.158367333337,19991.307604444446
3124.0,19991.158367333337,19991.307604444446
3125.0,19991.158367333337,19991.307604444446
3126.0,19991.158367333337,19991.307604444446
3127.0,19991.158367333337,19991.307604444446
3128.0,19991.158367333337,19991.307604444446
3129.0,19991.158367333337,19991.307604444446
3130.0,19991.158367333337,19991.307604444446
3131.0,19991.158367333337,19991.307604444446
3132.0,19991.158367333337,19991.307604444446
3133.0,19991.158367333337,19991.307604444446
3134.0,19991.158367333337,19991.307604444446
3135.0,19991.158367333337,19991.307604444446
3136.0,19991.158367333337,19991.307604444446
3137.0,19991.158367333337,19991.307604444446
3138.0,19991.158367333337,19991.307604444446
3139.0,19991.158367333337,19991.307604444446
3140.0,19991.158367333337,19991.307604444446
3141.0,19991.158367333337,19991.307604444446
3142.0,19991.158367333337,19991.307604444446
3143.0,19991.158367333337,19991.307604444446
3144.0,19991.158367333337,19991.307604444446
3145.0,19991.158367333337,19991.307604444446
3146.0,19991.158367333337,19991.307604444446
3147.0,19991.158367333337,19991.307604444446
3148.0,19991.158367333337,19991.307604444446
3149.0,19991.158367333337,19991.307604444446
3150.0,19991.158367333337,19991.307604444446
3151.0,19991.158367333337,19991.307604444446
3152.0,19991.158367333337,19991.307604444446
3153.0,19991.158367333337,19991.307604444446
3154.0,19991.158367333337,19991.307604444446
3155.0,19991.158367333337,19991.307604444446
3156.0,19991.158367333337,19991.307604444446
3157.0,19991.158367333337,19991.307604444446
3158.0,19991.158367333337,19991.307604444446
3159.0,19991.158367333337,19991.307604444446
3160.0,19991.158367333337,19991.307604444446
3161.0,19991.158367333337,19991.307604444446
3162.0,19991.158367333337,19991.307604444446
3163.0,19991.158367333337,19991.307604444446
3164.0,19991.158367333337,19991.307604444446
3165.0,19991.158367333337,19991.307604444446
3166.0,19991.158367333337,19991.307604444446
3167.0,19991.158367333337,19991.307604444446
3168.0,19991.158367333337,19991.307604444446
3169.0,19991.158367333337,19991.307604444446
3170.0,19991.158367333337,19991.307604444446
3171.0,19991.158367333337,19991.307604444446
3172.0,19991.158367333337,19991.307604444446
3173.0,19991.158367333337,19991.307604444446
3174.0,19991.158367333337,19991.307604444446
3175.0,19991.158367333337,19991.307604444446
3176.0,19991.158367333337,19991.307604444446
3177.0,19991.158367333337,19991.307604444446
3178.0,19991.158367333337,19991.307604444446
3179.0,19991.158367333337,19991.307604444446
3180.0,19991.158367333337,19991.307604444446
3181.0,19991.158367333337,19991.307604444446
3182.0,19991.158367333337,19991.307604444446
3183.0,19991.158367333337,19991.307604444446
3184.0,19991.158367333337,19991.307604444446
3185.0,19991.158367333337,19991.307604444446
3186.0,19991.158367333337,19991.307604444446
3187.0,19991.158367333337,19991.307604444446
3188.0,19991.158367333337,19991.307604444446
3189.0,19991.158367333337,19991.307604444446
3190.0,19991.158367333337,19991.307604444446
3191.0,19991.158367333337,19991.307604444446
3192.0,19991.158367333337,19991.307604444446
3193.0,19991.158367333337,19991.307604444446
3194.0,19991.158367333337,19991.307604444446
3195.0,19991.158367333337,19991.307604444446
3196.0,19991.158367333337,19991.307604444446
3197.0,19991.158367333337,19991.307604444446
3198.0,19991.158367333337,19991.307604444446
3199.0,19991.158367333337,19991.307604444446
3200.0,19991.158367333337,19991.307604444446
3201.0,19991.158367333337,19991.307604444446
3202.0,19991.158367333337,19991.307604444446
3203.0,19991.158367333337,19991.307604444446
3204.0,19991.158367333337,19991.307604444446
3205.0,19991.158367333337,19991.307604444446
3206.0,19991.158367333337,19991.307604444446
3207.0,19991.158367333337,19991.307604444446
3208.0,19991.158367333337,19991.307604444446
3209.0,19991.158367333337,19991.307604444446
3210.0,19991.158367333337,19991.307604444446
3211.0,19991.158367333337,19991.307604444446
3212.0,19991.158367333337,19991.307604444446
3213.0,19991.158367333337,19991.307604444446
3214.0,19991.158367333337,19991.307604444446
3215.0,19991.158367333337,19991.307604444446
3216.0,19991.158367333337,19991.307604444446
3217.0,19991.158367333337,19991.307604444446
3218.0,19991.158367333337,19991.307604444446
3219.0,19991.158367333337,19991.307604444446
3220.0,19991.158367333337,19991.307604444446
3221.0,19991.158367333337,19991.307604444446
3222.0,19991.158367333337,19991.307604444446
3223.0,19991.158367333337,19991.307604444446
3224.0,19991.158367333337,19991.307604444446
3225.0,19991.158367333337,19991.307604444446
3226.0,19991.158367333337,19991.307604444446
3227.0,19991.158367333337,19991.307604444446
3228.0,19991.158367333337,19991.307604444446
3229.0,19991.158367333337,19991.307604444446
3230.0,19991.158367333337,19991.307604444446
3231.0,19991.158367333337,19991.307604444446
3232.0,19991.158367333337,19991.307604444446
3233.0,19991.158367333337,19991.307604444446
3234.0,19991.158367333337,19991.307604444446
3235.0,19991.158367333337,19991.307604444446
3236.0,19991.158367333337,19991.307604444446
3237.0,19991.158367333337,19991.307604444446
3238.0,19991.158367333337,19991.307604444446
3239.0,19991.158367333337,19991.307604444446
3240.0,19991.158367333337,19991.307604444446
3241.0,19991.158367333337,19991.307604444446
3242.0,19991.158367333337,19991.307604444446
3243.0,19991.158367333337,19991.307604444446
3244.0,19991.158367333337,19991.307604444446
3245.0,19991.158367333337,19991.307604444446
3246.0,19991.158367333337,19991.307604444446
3247.0,19991.158367333337,19991.307604444446
3248.0,19991.158367333337,19991.307604444446
3249.0,19991.158367333337,19991.307604444446
3250.0,19991.158367333337,19991.307604444446
3251.0,19991.158367333337,19991.307604444446
3252.0,19991.158367333337,19991.307604444446
3253.0,19991.158367333337,19991.307604444446
3254.0,19991.158367333337,19991.307604444446
3255.0,19991.158367333337,19991.307604444446
3256.0,19991.158367333337,19991.307604444446
3257.0,19991.158367333337,19991.307604444446
3258.0,19991.158367333337,19991.307604444446
3259.0,19991.158367333337,19991.307604444446
3260.0,19991.158367333337,19991.307604444446
3261.0,19991.158367333337,19991.307604444446
3262.0,19991.158367333337,19991.307604444446
3263.0,19991.158367333337,19991.307604444446
3264.0,19991.158367333337,19991.307604444446
3265.0,19991.158367333337,19991.307604444446
3266.0,19991.158367333337,19991.307604444446
3267.0,19991.158367333337,19991.307604444446
3268.0,19991.158367333337,19991.307604444446
3269.0,19991.158367333337,19991.307604444446
3270.0,19991.158367333337,19991.307604444446
3271.0,19991.158367333337,19991.307604444446
3272.0,19991.158367333337,19991.307604444446
3273.0,19991.158367333337,19991.307604444446
3274.0,19991.158367333337,19991.307604444446
3275.0,19991.158367333337,19991.307604444446
3276.0,19991.158367333337,19991.307604444446
3277.0,19991.158367333337,19991.307604444446
3278.0,19991.158367333337,19991.307604444446
3279.0,19991.158367333337,19991.307604444446
3280.0,19991.158367333337,19991.307604444446
3281.0,19991.158367333337,19991.307604444446
3282.0,19991.158367333337,19991.307604444446
3283.0,19991.158367333337,19991.307604444446
3284.0,19991.158367333337,19991.307604444446
3285.0,19991.158367333337,19991.307604444446
3286.0,19991.158367333337,19991.307604444446
3287.0,19991.158367333337,19991.307604444446
3288.0,19991.158367333337,19991.307604444446
3289.0,19991.158367333337,19991.307604444446
3290.0,19991.158367333337,19991.307604444446
3291.0,19991.158367333337,19991.307604444446
3292.0,19991.158367333337,19991.307604444446
3293.0,19991.158367333337,19991.307604444446
3294.0,19991.158367333337,19991.307604444446
3295.0,19991.158367333337,19991.307604444446
3296.0,19991.158367333337,19991.307604444446
3297.0,19991.158367333337,19991.307604444446
3298.0,19991.158367333337,19991.307604444446
3299.0,19991.158367333337,19991.307604444446
3300.0,19991.158367333337,19991.307604444446
3301.0,19991.158367333337,19991.307604444446
3302.0,19991.158367333337,19991.307604444446
3303.0,19991.158367333337,19991.307604444446
3304.0,19991.158367333337,19991.307604444446
3305.0,19991.158367333337,19991.307604444446
3306.0,19991.158367333337,19991.307604444446
3307.0,19991.158367333337,19991.307604444446
3308.0,19991.158367333337,19991.307604444446
3309.0,19991.158367333337,19991.307604444446
3310.0,19991.158367333337,19991.307604444446
3311.0,19991.158367333337,19991.307604444446
3312.0,19991.158367333337,19991.307604444446
3313.0,19991.158367333337,19991.307604444446
3314.0,19991.158367333337,19991.307604444446
3315.0,19991.158367333337,19991.307604444446
3316.0,19991.158367333337,19991.307604444446
3317.0,19991.158367333337,19991.307604444446
3318.0,19991.158367333337,19991.307604444446
3319.0,19991.158367333337,19991.307604444446
3320.0,19991.158367333337,19991.307604444446
3321.0,19991.158367333337,19991.307604444446
3322.0,19991.158367333337,19991.307604444446
3323.0,19991.158367333337,19991.307604444446
3324.0,19991.158367333337,19991.307604444446
3325.0,19991.158367333337,19991.307604444446
3326.0,19991.158367333337,19991.307604444446
3327.0,19991.158367333337,19991.307604444446
3328.0,19991.158367333337,19991.307604444446
3329.0,19991.158367333337,19991.307604444446
3330.0,19991.158367333337,19991.307604444446
3331.0,19991.158367333337,19991.307604444446
3332.0,19991.158367333337,19991.307604444446
3333.0,19991.158367333337,19991.307604444446
3334.0,19991.158367333337,19991.307604444446
3335.0,19991.158367333337,19991.307604444446
3336.0,19991.158367333337,19991.307604444446
3337.0,19991.158367333337,19991.307604444446
3338.0,19991.158367333337,19991.307604444446
3339.0,19991.158367333337,19991.307604444446
3340.0,19991.158367333337,19991.307604444446
3341.0,19991.158367333337,19991.307604444446
3342.0,19991.158367333337,19991.307604444446
3343.0,19991.158367333337,19991.307604444446
3344.0,19991.158367333337,19991.307604444446
3345.0,19991.158367333337,19991.307604444446
3346.0,19991.158367333337,19991.307604444446
3347.0,19991.158367333337,19991.307604444446
3348.0,19991.158367333337,19991.307604444446
3349.0,19991.158367333337,19991.307604444446
3350.0,19991.158367333337,19991.307604444446
3351.0,19991.158367333337,19991.307604444446
3352.0,19991.158367333337,19991.307604444446
3353.0,19991.158367333337,19991.307604444446
3354.0,19991.158367333337,19991.307604444446
3355.0,19991.158367333337,19991.307604444446
3356.0,19991.158367333337,19991.307604444446
3357.0,19991.158367333337,19991.307604444446
3358.0,19991.158367333337,19991.307604444446
3359.0,19991.158367333337,19991.307604444446
3360.0,19991.158367333337,19991.307604444446
3361.0,19991.158367333337,19991.307604444446
3362.0,19991.158367333337,19991.307604444446
3363.0,19991.158367333337,19991.307604444446
3364.0,19991.158367333337,19991.307604444446
3365.0,19991.158367333337,19991.307604444446
3366.0,19991.158367333337,19991.307604444446
3367.0,19991.158367333337,19991.307604444446
3368.0,19991.158367333337,19991.307604444446
3369.0,19991.158367333337,19991.307604444446
3370.0,19991.158367333337,19991.307604444446
3371.0,19991.158367333337,19991.307604444446
3372.0,19991.158367333337,19991.307604444446
3373.0,19991.158367333337,19991.307604444446
3374.0,19991.158367333337,19991.307604444446
3375.0,19991.158367333337,19991.307604444446
3376.0,19991.158367333337,19991.307604444446
3377.0,19991.158367333337,19991.307604444446
3378.0,19991.158367333337,19991.307604444446
3379.0,19991.158367333337,19991.307604444446
3380.0,19991.158367333337,19991.307604444446
3381.0,19991.158367333337,19991.307604444446
3382.0,19991.158367333337,19991.307604444446
3383.0,19991.158367333337,19991.307604444446
3384.0,19991.158367333337,19991.307604444446
3385.0,19991.158367333337,19991.307604444446
3386.0,19991.158367333337,19991.307604444446
3387.0,19991.158367333337,19991.307604444446
3388.0,19991.158367333337,19991.307604444446
3389.0,19991.158367333337,19991.307604444446
3390.0,19991.158367333337,19991.307604444446
3391.0,19991.158367333337,19991.307604444446
3392.0,19991.158367333337,19991.307604444446
3393.0,19991.158367333337,19991.307604444446
3394.0,19991.158367333337,19991.307604444446
3395.0,19991.158367333337,19991.307604444446
3396.0,19991.158367333337,19991.307604444446
3397.0,19991.158367333337,19991.307604444446
3398.0,19991.158367333337,19991.307604444446
3399.0,19991.158367333337,19991.307604444446
3400.0,19991.158367333337,19991.307604444446
3401.0,19991.158367333337,19991.307604444446
3402.0,19991.158367333337,19991.307604444446
3403.0,19991.158367333337,19991.307604444446
3404.0,19991.158367333337,19991.307604444446
3405.0,19991.158367333337,19991.307604444446
3406.0,19991.158367333337,19991.307604444446
3407.0,19991.158367333337,19991.307604444446
3408.0,19991.158367333337,19991.307604444446
3409.0,19991.158367333337,19991.307604444446
3410.0,19991.158367333337,19991.307604444446
3411.0,19991.158367333337,19991.307604444446
3412.0,19991.158367333337,19991.307604444446
3413.0,19991.158367333337,19991.307604444446
3414.0,19991.158367333337,19991.307604444446
3415.0,19991.158367333337,19991.307604444446
3416.0,19991.158367333337,19991.307604444446
3417.0,19991.158367333337,19991.307604444446
3418.0,19991.158367333337,19991.307604444446
3419.0,19991.158367333337,19991.307604444446
3420.0,19991.158367333337,19991.307604444446
3421.0,19991.158367333337,19991.307604444446
3422.0,19991.158367333337,19991.307604444446
3423.0,19991.158367333337,19991.307604444446
3424.0,19991.158367333337,19991.307604444446
3425.0,19991.158367333337,19991.307604444446
3426.0,19991.158367333337,19991.307604444446
3427.0,19991.158367333337,19991.307604444446
3428.0,19991.158367333337,19991.307604444446
3429.0,19991.158367333337,19991.307604444446
3430.0,19991.158367333337,19991.307604444446
3431.0,19991.158367333337,19991.307604444446
3432.0,19991.158367333337,19991.307604444446
3433.0,19991.158367333337,19991.307604444446
3434.0,19991.158367333337,19991.307604444446
3435.0,19991.158367333337,19991.307604444446
3436.0,19991.158367333337,19991.307604444446
3437.0,19991.158367333337,19991.307604444446
3438.0,19991.158367333337,19991.307604444446
3439.0,19991.158367333337,19991.307604444446
3440.0,19991.158367333337,19991.307604444446
3441.0,19991.158367333337,19991.307604444446
3442.0,19991.158367333337,19991.307604444446
3443.0,19991.158367333337,19991.307604444446
3444.0,19991.158367333337,19991.307604444446
3445.0,19991.158367333337,19991.307604444446
3446.0,19991.158367333337,19991.307604444446
3447.0,19991.158367333337,19991.307604444446
3448.0,19991.158367333337,19991.307604444446
3449.0,19991.158367333337,19991.307604444446
3450.0,19991.158367333337,19991.307604444446
3451.0,19991.158367333337,19991.307604444446
3452.0,19991.158367333337,19991.307604444446
3453.0,19991.158367333337,19991.307604444446
3454.0,19991.158367333337,19991.307604444446
3455.0,19991.158367333337,19991.307604444446
3456.0,19991.158367333337,19991.307604444446
3457.0,19991.158367333337,19991.307604444446
3458.0,19991.158367333337,19991.307604444446
3459.0,19991.158367333337,19991.307604444446
3460.0,19991.158367333337,19991.307604444446
3461.0,19991.158367333337,19991.307604444446
3462.0,19991.158367333337,19991.307604444446
3463.0,19991.158367333337,19991.307604444446
3464.0,19991.158367333337,19991.307604444446
3465.0,19991.158367333337,19991.307604444446
3466.0,19991.158367333337,19991.307604444446
3467.0,19991.158367333337,19991.307604444446
3468.0,19991.158367333337,19991.307604444446
3469.0,19991.158367333337,19991.307604444446
3470.0,19991.158367333337,19991.307604444446
3471.0,19991.158367333337,19991.307604444446
3472.0,19991.158367333337,19991.307604444446
3473.0,19991.158367333337,19991.307604444446
3474.0,19991.158367333337,19991.307604444446
3475.0,19991.158367333337,19991.307604444446
3476.0,19991.158367333337,19991.307604444446
3477.0,19991.158367333337,19991.307604444446
3478.0,19991.158367333337,19991.307604444446
3479.0,19991.158367333337,19991.307604444446
3480.0,19991.158367333337,19991.307604444446
3481.0,19991.158367333337,19991.307604444446
3482.0,19991.158367333337,19991.307604444446
3483.0,19991.158367333337,19991.307604444446
3484.0,19991.158367333337,19991.307604444446
3485.0,19991.158367333337,19991.307604444446
3486.0,19991.158367333337,19991.307604444446
3487.0,19991.158367333337,19991.307604444446
3488.0,19991.158367333337,19991.307604444446
3489.0,19991.158367333337,19991.307604444446
3490.0,19991.158367333337,19991.307604444446
3491.0,19991.158367333337,19991.307604444446
3492.0,19991.158367333337,19991.307604444446
3493.0,19991.158367333337,19991.307604444446
3494.0,19991.158367333337,19991.307604444446
3495.0,19991.158367333337,19991.307604444446
3496.0,19991.158367333337,19991.307604444446
3497.0,19991.158367333337,19991.307604444446
3498.0,19991.158367333337,19991.307604444446
3499.0,19991.158367333337,19991.307604444446
3500.0,19991.158367333337,19991.307604444446
3501.0,19991.158367333337,19991.307604444446
3502.0,19991.158367333337,19991.307604444446
3503.0,19991.158367333337,19991.307604444446
3504.0,19991.158367333337,19991.307604444446
3505.0,19991.158367333337,19991.307604444446
3506.0,19991.158367333337,19991.307604444446
3507.0,19991.158367333337,19991.307604444446
3508.0,19991.158367333337,19991.307604444446
3509.0,19991.158367333337,19991.307604444446
3510.0,19991.158367333337,19991.307604444446
3511.0,19991.158367333337,19991.307604444446
3512.0,19991.158367333337,19991.307604444446
3513.0,19991.158367333337,19991.307604444446
3514.0,19991.158367333337,19991.307604444446
3515.0,19991.158367333337,19991.307604444446
3516.0,19991.158367333337,19991.307604444446
3517.0,19991.158367333337,19991.307604444446
3518.0,19991.158367333337,19991.307604444446
3519.0,19991.158367333337,19991.307604444446
3520.0,19991.158367333337,19991.307604444446
3521.0,19991.158367333337,19991.307604444446
3522.0,19991.158367333337,19991.307604444446
3523.0,19991.158367333337,19991.307604444446
3524.0,19991.158367333337,19991.307604444446
3525.0,19991.158367333337,19991.307604444446
3526.0,19991.158367333337,19991.307604444446
3527.0,19991.158367333337,19991.307604444446
3528.0,19991.158367333337,19991.307604444446
3529.0,19991.158367333337,19991.307604444446
3530.0,19991.158367333337,19991.307604444446
3531.0,19991.158367333337,19991.307604444446
3532.0,19991.158367333337,19991.307604444446
3533.0,19991.158367333337,19991.307604444446
3534.0,19991.158367333337,19991.307604444446
3535.0,19991.158367333337,19991.307604444446
3536.0,19991.158367333337,19991.307604444446
3537.0,19991.158367333337,19991.307604444446
3538.0,19991.158367333337,19991.307604444446
3539.0,19991.158367333337,19991.307604444446
3540.0,19991.158367333337,19991.307604444446
3541.0,19991.158367333337,19991.307604444446
3542.0,19991.158367333337,19991.307604444446
3543.0,19991.158367333337,19991.307604444446
3544.0,19991.158367333337,19991.307604444446
3545.0,19991.158367333337,19991.307604444446
3546.0,19991.158367333337,19991.307604444446
3547.0,19991.158367333337,19991.307604444446
3548.0,19991.158367333337,19991.307604444446
3549.0,19991.158367333337,19991.307604444446
3550.0,19991.158367333337,19991.307604444446
3551.0,19991.158367333337,19991.307604444446
3552.0,19991.158367333337,19991.307604444446
3553.0,19991.158367333337,19991.307604444446
3554.0,19991.158367333337,19991.307604444446
3555.0,19991.158367333337,19991.307604444446
3556.0,19991.158367333337,19991.307604444446
3557.0,19991.158367333337,19991.307604444446
3558.0,19991.158367333337,19991.307604444446
3559.0,19991.158367333337,19991.307604444446
3560.0,19991.158367333337,19991.307604444446
3561.0,19991.158367333337,19991.307604444446
3562.0,19991.158367333337,19991.307604444446
3563.0,19991.158367333337,19991.307604444446
3564.0,19991.158367333337,19991.307604444446
3565.0,19991.158367333337,19991.307604444446
3566.0,19991.158367333337,19991.307604444446
3567.0,19991.158367333337,19991.307604444446
3568.0,19991.158367333337,19991.307604444446
3569.0,19991.158367333337,19991.307604444446
3570.0,19991.158367333337,19991.307604444446
3571.0,19991.158367333337,19991.307604444446
3572.0,19991.158367333337,19991.307604444446
3573.0,19991.158367333337,19991.307604444446
3574.0,19991.158367333337,19991.307604444446
3575.0,19991.158367333337,19991.307604444446
3576.0,19991.158367333337,19991.307604444446
3577.0,19991.158367333337,19991.307604444446
3578.0,19991.158367333337,19991.307604444446
3579.0,19991.158367333337,19991.307604444446
3580.0,19991.158367333337,19991.307604444446
3581.0,19991.158367333337,19991.307604444446
3582.0,19991.158367333337,19991.307604444446
3583.0,19991.158367333337,19991.307604444446
3584.0,19991.158367333337,19991.307604444446
3585.0,19991.158367333337,19991.307604444446
3586.0,19991.158367333337,19991.307604444446
3587.0,19991.158367333337,19991.307604444446
3588.0,19991.158367333337,19991.307604444446
3589.0,19991.158367333337,19991.307604444446
3590.0,19991.158367333337,19991.307604444446
3591.0,19991.158367333337,19991.307604444446
3592.0,19991.158367333337,19991.307604444446
3593.0,19991.158367333337,19991.307604444446
3594.0,19991.158367333337,19991.307604444446
3595.0,19991.158367333337,19991.307604444446
3596.0,19991.158367333337,19991.307604444446
3597.0,19991.158367333337,19991.307604444446
3598.0,19991.158367333337,19991.307604444446
3599.0,19991.158367333337,19991.307604444446


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_n8_potts_ub.csv <==
1.0,19988.429557326406,20000.68761116644
2.0,19990.44106084962,19994.837250769007
3.0,19990.85467527197,19993.34511935101
4.0,19990.987711779606,19992.117877221423
5.0,19991.056968483932,19991.850988000002
6.0,19991.094858587643,19991.635016444445
7.0,19991.117836986843,19991.508314888888
8.0,19991.133027360243,19991.860432
9.0,19991.141442950295,19991.50763488889
10.0,19991.145888273517,19991.382577
11.0,19991.14886576017,19991.36127655556
12.0,19991.150930738382,19991.357592666667
13.0,19991.1523612601,19991.34459811111
14.0,19991.153462335802,19991.33027677778
17.0,19991.155562449494,19991.323115555555
18.0,19991.156035095963,19991.321547444444
24.0,19991.157034567903,19991.321547444444
30.0,19991.157367826872,19991.308037222225
69.0,19991.158287470284,19991.309209666666
84.0,19991.15836711111,19991.309209666666
85.0,19991.158367333337,19991.307604444446


==> figures/logs/mean_convergence_plots/mrf_trws_color_seg_potts.csv <==
1.0,308470736.6840081,308477282.67696875
2.0,308471593.5208699,308475683.44627076
3.0,308471871.2247835,308474576.2195122
4.0,308472009.32828015,308473914.5483871
5.0,308472089.92480683,308473535.3333333
6.0,308472139.2667373,308473437.6666667
7.0,308472170.6681499,308473176.38148147
8.0,308472191.61147887,308473012.6666667
9.0,308472205.27735585,308472689.5406504
10.0,308472215.27634495,308472702.3333333
11.0,308472222.94951344,308472764.6666667
12.0,308472228.0623248,308472748.5609756
13.0,308472232.00675464,308472649.0
14.0,308472235.07769185,308472597.6666667
15.0,308472237.394898,308472577.3333333
16.0,308472239.36310923,308472415.0
17.0,308472241.1101594,308472397.6184739
18.0,308472242.5839325,308472378.0
19.0,308472243.77592975,308472378.0
20.0,308472244.9083785,308472349.3333333
21.0,308472245.9789417,308472349.3333333
22.0,308472246.99298155,308472349.3333333
23.0,308472247.94512326,308472349.3333333
24.0,308472248.862917,308472349.3333333
25.0,308472249.7352101,308472349.3333333
26.0,308472250.5688998,308472338.0
27.0,308472251.3750004,308472387.6666667
28.0,308472252.1488464,308472338.3333333
29.0,308472252.89256996,308472338.3333333
30.0,308472253.60400933,308472338.3333333
31.0,308472254.27644897,308472327.0286738
32.0,308472254.9118586,308472324.3333333
33.0,308472255.52633643,308472324.3333333
34.0,308472256.1274764,308472322.6666667
35.0,308472256.7082742,308472322.6666667
36.0,308472257.2653365,308472313.0
37.0,308472257.8091696,308472313.0
38.0,308472258.33906794,308472313.0
39.0,308472258.8504502,308472313.0
40.0,308472259.35085684,308472313.0
41.0,308472259.83638936,308472313.0
42.0,308472260.30708456,308472313.0
43.0,308472260.76244384,308472313.0
44.0,308472261.2072159,308472313.0
45.0,308472261.63351583,308472313.0
46.0,308472262.0434261,308472312.3333333
47.0,308472262.4401173,308472312.3333333
48.0,308472262.8252661,308472312.3333333
49.0,308472263.1943868,308472312.3333333
50.0,308472263.54891056,308472312.3333333
51.0,308472263.8941037,308472312.3333333
52.0,308472264.23025227,308472312.3333333
53.0,308472264.55939496,308472312.3333333
54.0,308472264.87895375,308472312.3333333
55.0,308472265.1870104,308472312.3333333
56.0,308472265.4857827,308472312.3333333
57.0,308472265.77331287,308472312.3333333
58.0,308472266.0430828,308472310.6666667
59.0,308472266.2632485,308472310.6666667
60.0,308472266.47443205,308472310.6666667
61.0,308472266.68357676,308472310.6666667
62.0,308472266.8880837,308472310.6666667
63.0,308472267.08466244,308472310.6666667
64.0,308472267.27738005,308472310.6666667
65.0,308472267.46686405,308472310.6666667
66.0,308472267.65367126,308472310.6666667
67.0,308472267.8371582,308472310.6666667
68.0,308472268.0136567,308472310.6666667
69.0,308472268.1864529,308472310.6666667
70.0,308472268.3565095,308472310.6666667
71.0,308472268.52397704,308472310.6666667
72.0,308472268.6856888,308472310.6666667
73.0,308472268.8421914,308472310.6666667
74.0,308472268.9961383,308472310.6666667
75.0,308472269.14755887,308472310.6666667
76.0,308472269.2932958,308472310.6666667
77.0,308472269.43577796,308472310.6666667
78.0,308472269.5756453,308472310.6666667
79.0,308472269.7100969,308472309.6827309
80.0,308472269.8408031,308472297.0883534
81.0,308472269.96895367,308472306.68292683
82.0,308472270.0908186,308472294.3333333
83.0,308472270.2102315,308472304.3694779
84.0,308472270.3253286,308472294.3333333
85.0,308472270.43696606,308472294.3333333
86.0,308472270.54293114,308472302.62650603
87.0,308472270.64550877,308472305.6869919
88.0,308472270.7423312,308472294.3333333
89.0,308472270.8345413,308472294.3333333
90.0,308472270.92175704,308472294.3333333
91.0,308472271.00224596,308472294.3333333
92.0,308472271.0760357,308472294.3333333
93.0,308472271.1417133,308472294.00406504
94.0,308472271.1960152,308472285.3333333
95.0,308472271.24902385,308472285.3333333
96.0,308472271.3020325,308472285.3333333
97.0,308472271.3547054,308472285.3333333
98.0,308472271.4070692,308472285.3333333
99.0,308472271.45939356,308472285.3333333
100.0,308472271.51041824,308472285.3333333
101.0,308472271.56100744,308472285.3333333
102.0,308472271.6114682,308472285.3333333
103.0,308472271.66139287,308472285.3333333
104.0,308472271.71085685,308472285.3333333
105.0,308472271.7599452,308472285.3333333
106.0,308472271.8088618,308472285.3333333
107.0,308472271.85665435,308472285.3333333
108.0,308472271.9036021,308472285.3333333
109.0,308472271.95011383,308472285.3333333
110.0,308472271.9963574,308472285.3333333
111.0,308472272.041985,308472285.3333333
112.0,308472272.08684576,308472285.3333333
113.0,308472272.13131976,308472285.3333333
114.0,308472272.1747679,308472285.3333333
115.0,308472272.21706253,308472285.3333333
116.0,308472272.25840586,308472285.3333333
117.0,308472272.29906213,308472285.3333333
118.0,308472272.33837134,308472285.3333333
119.0,308472272.37590355,308472285.3333333
120.0,308472272.41324306,308472285.3333333
121.0,308472272.4498299,308472285.3333333
122.0,308472272.4862011,308472285.3333333
123.0,308472272.52217656,308472285.3333333
124.0,308472272.5581158,308472285.3333333
125.0,308472272.59399694,308472285.3333333
126.0,308472272.62931114,308472285.3333333
127.0,308472272.66418606,308472285.3333333
128.0,308472272.69855297,308472285.3333333
129.0,308472272.73242205,308472285.3333333
130.0,308472272.7661278,308472285.3333333
131.0,308472272.79978806,308472285.3333333
132.0,308472272.8329864,308472285.3333333
133.0,308472272.8659716,308472285.3333333
134.0,308472272.8981324,308472285.3333333
135.0,308472272.92976,308472285.3333333
136.0,308472272.9612801,308472285.3333333
137.0,308472272.99259895,308472285.3333333
138.0,308472273.02347016,308472285.3333333
139.0,308472273.0542826,308472285.3333333
140.0,308472273.0840631,308472285.3333333
141.0,308472273.1134203,308472285.3333333
142.0,308472273.1424485,308472285.3333333
143.0,308472273.1711569,308472285.3333333
144.0,308472273.19959897,308472285.3333333
145.0,308472273.2276047,308472285.3333333
146.0,308472273.25489676,308472285.3333333
147.0,308472273.281496,308472285.3333333
148.0,308472273.3076533,308472285.3333333
149.0,308472273.33348054,308472285.3333333
150.0,308472273.3587659,308472285.3333333
151.0,308472273.38357675,308472285.3333333
152.0,308472273.4073493,308472285.3333333
153.0,308472273.4302723,308472285.3333333
154.0,308472273.4524208,308472285.3333333
155.0,308472273.4731348,308472274.3333333
156.0,308472273.4932489,308472274.3333333
157.0,308472273.5132754,308472274.3333333
158.0,308472273.5325572,308472274.3333333
159.0,308472273.55177045,308472274.3333333
160.0,308472273.57093376,308472274.3333333
161.0,308472273.5900306,308472274.3333333
162.0,308472273.6091133,308472274.3333333
163.0,308472273.6277048,308472274.3333333
164.0,308472273.6459449,308472274.3333333
165.0,308472273.6641242,308472274.3333333
166.0,308472273.6822495,308472274.3333333
167.0,308472273.7003221,308472274.3333333
168.0,308472273.71810144,308472274.3333333
169.0,308472273.7353535,308472274.3333333
170.0,308472273.75254226,308472274.3333333
171.0,308472273.76968646,308472274.3333333
172.0,308472273.7867823,308472274.3333333
173.0,308472273.8035713,308472274.3333333
174.0,308472273.81983995,308472274.3333333
175.0,308472273.83607227,308472274.3333333
176.0,308472273.8522623,308472274.3333333
177.0,308472273.8683873,308472274.3333333
178.0,308472273.8840278,308472274.3333333
179.0,308472273.8993612,308472274.3333333
180.0,308472273.91462654,308472274.3333333
181.0,308472273.92984277,308472274.3333333
182.0,308472273.9449346,308472274.3333333
183.0,308472273.9593468,308472274.3333333
184.0,308472273.97373587,308472274.3333333
185.0,308472273.98804814,308472274.3333333
186.0,308472274.00232625,308472274.3333333
187.0,308472274.0159448,308472274.3333333
188.0,308472274.0294363,308472274.3333333
189.0,308472274.0428796,308472274.3333333
190.0,308472274.0562742,308472274.3333333
191.0,308472274.0690064,308472274.3333333
192.0,308472274.0816145,308472274.3333333
193.0,308472274.09417284,308472274.3333333
194.0,308472274.1065733,308472274.3333333
195.0,308472274.1183608,308472274.3333333
196.0,308472274.1300981,308472274.3333333
197.0,308472274.1418026,308472274.3333333
198.0,308472274.15300584,308472274.3333333
199.0,308472274.16393065,308472274.3333333
200.0,308472274.17482513,308472274.3333333
201.0,308472274.1853981,308472274.3333333
202.0,308472274.1955264,308472274.3333333
203.0,308472274.20561546,308472274.3333333
204.0,308472274.2153923,308472274.3333333
205.0,308472274.2247264,308472274.3333333
206.0,308472274.23402464,308472274.3333333
207.0,308472274.2428627,308472274.3333333
208.0,308472274.251398,308472274.3333333
209.0,308472274.2598669,308472274.3333333
210.0,308472274.26765984,308472274.3333333
211.0,308472274.2754256,308472274.3333333
212.0,308472274.2826576,308472274.3333333
213.0,308472274.2896777,308472274.3333333
214.0,308472274.29623646,308472274.3333333
215.0,308472274.3025238,308472274.3333333
216.0,308472274.3082657,308472274.3333333
217.0,308472274.3137658,308472274.3333333
218.0,308472274.3186187,308472274.3333333
219.0,308472274.32302505,308472274.3333333
220.0,308472274.3268895,308472274.3333333
221.0,308472274.3300807,308472274.3333333
222.0,308472274.33245295,308472274.3333333
223.0,308472274.33332115,308472274.3333333
224.0,308472274.33332133,308472274.3333333
225.0,308472274.33332133,308472274.3333333
226.0,308472274.33332133,308472274.3333333
227.0,308472274.33332133,308472274.3333333
228.0,308472274.33332133,308472274.3333333
229.0,308472274.33332133,308472274.3333333
230.0,308472274.33332133,308472274.3333333
231.0,308472274.33332133,308472274.3333333
232.0,308472274.33332133,308472274.3333333
233.0,308472274.33332133,308472274.3333333
234.0,308472274.33332133,308472274.3333333
235.0,308472274.33332133,308472274.3333333
236.0,308472274.33332133,308472274.3333333
237.0,308472274.33332133,308472274.3333333
238.0,308472274.33332133,308472274.3333333
239.0,308472274.33332133,308472274.3333333
240.0,308472274.33332133,308472274.3333333
241.0,308472274.33332133,308472274.3333333
242.0,308472274.33332133,308472274.3333333
243.0,308472274.33332133,308472274.3333333
244.0,308472274.33332133,308472274.3333333
245.0,308472274.33332133,308472274.3333333
246.0,308472274.33332133,308472274.3333333
247.0,308472274.33332133,308472274.3333333
248.0,308472274.33332133,308472274.3333333
249.0,308472274.33332133,308472274.3333333
250.0,308472274.33332133,308472274.3333333
251.0,308472274.33332133,308472274.3333333
252.0,308472274.33332133,308472274.3333333
253.0,308472274.33332133,308472274.3333333
254.0,308472274.33332133,308472274.3333333
255.0,308472274.33332133,308472274.3333333
256.0,308472274.33332133,308472274.3333333
257.0,308472274.33332133,308472274.3333333
258.0,308472274.33332133,308472274.3333333
259.0,308472274.33332133,308472274.3333333
260.0,308472274.33332133,308472274.3333333
261.0,308472274.33332133,308472274.3333333
262.0,308472274.33332133,308472274.3333333
263.0,308472274.33332133,308472274.3333333
264.0,308472274.33332133,308472274.3333333
265.0,308472274.33332133,308472274.3333333
266.0,308472274.33332133,308472274.3333333
267.0,308472274.33332133,308472274.3333333
268.0,308472274.33332133,308472274.3333333
269.0,308472274.33332133,308472274.3333333
270.0,308472274.33332133,308472274.3333333
271.0,308472274.33332133,308472274.3333333
272.0,308472274.33332133,308472274.3333333
273.0,308472274.33332133,308472274.3333333
274.0,308472274.33332133,308472274.3333333
275.0,308472274.33332133,308472274.3333333
276.0,308472274.33332133,308472274.3333333
277.0,308472274.33332133,308472274.3333333
278.0,308472274.33332133,308472274.3333333
279.0,308472274.33332133,308472274.3333333
280.0,308472274.33332133,308472274.3333333
281.0,308472274.33332133,308472274.3333333
282.0,308472274.33332133,308472274.3333333
283.0,308472274.33332133,308472274.3333333
284.0,308472274.33332133,308472274.3333333
285.0,308472274.33332133,308472274.3333333
286.0,308472274.33332133,308472274.3333333
287.0,308472274.33332133,308472274.3333333
288.0,308472274.33332133,308472274.3333333
289.0,308472274.33332133,308472274.3333333
290.0,308472274.33332133,308472274.3333333
291.0,308472274.33332133,308472274.3333333
292.0,308472274.33332133,308472274.3333333
293.0,308472274.33332133,308472274.3333333
294.0,308472274.33332133,308472274.3333333
295.0,308472274.33332133,308472274.3333333
296.0,308472274.33332133,308472274.3333333
297.0,308472274.33332133,308472274.3333333
298.0,308472274.33332133,308472274.3333333
299.0,308472274.33332133,308472274.3333333
300.0,308472274.33332133,308472274.3333333
301.0,308472274.33332133,308472274.3333333
302.0,308472274.33332133,308472274.3333333
303.0,308472274.33332133,308472274.3333333
304.0,308472274.33332133,308472274.3333333
305.0,308472274.33332133,308472274.3333333
306.0,308472274.33332133,308472274.3333333
307.0,308472274.33332133,308472274.3333333
308.0,308472274.33332133,308472274.3333333
309.0,308472274.33332133,308472274.3333333
310.0,308472274.33332133,308472274.3333333
311.0,308472274.33332133,308472274.3333333
312.0,308472274.33332133,308472274.3333333
313.0,308472274.33332133,308472274.3333333
314.0,308472274.33332133,308472274.3333333
315.0,308472274.33332133,308472274.3333333
316.0,308472274.33332133,308472274.3333333
317.0,308472274.33332133,308472274.3333333
318.0,308472274.33332133,308472274.3333333
319.0,308472274.33332133,308472274.3333333
320.0,308472274.33332133,308472274.3333333
321.0,308472274.33332133,308472274.3333333
322.0,308472274.33332133,308472274.3333333
323.0,308472274.33332133,308472274.3333333
324.0,308472274.33332133,308472274.3333333
325.0,308472274.33332133,308472274.3333333
326.0,308472274.33332133,308472274.3333333
327.0,308472274.33332133,308472274.3333333
328.0,308472274.33332133,308472274.3333333
329.0,308472274.33332133,308472274.3333333
330.0,308472274.33332133,308472274.3333333
331.0,308472274.33332133,308472274.3333333
332.0,308472274.33332133,308472274.3333333
333.0,308472274.33332133,308472274.3333333
334.0,308472274.33332133,308472274.3333333
335.0,308472274.33332133,308472274.3333333
336.0,308472274.33332133,308472274.3333333
337.0,308472274.33332133,308472274.3333333
338.0,308472274.33332133,308472274.3333333
339.0,308472274.33332133,308472274.3333333
340.0,308472274.33332133,308472274.3333333
341.0,308472274.33332133,308472274.3333333
342.0,308472274.33332133,308472274.3333333
343.0,308472274.33332133,308472274.3333333
344.0,308472274.33332133,308472274.3333333
345.0,308472274.33332133,308472274.3333333
346.0,308472274.33332133,308472274.3333333
347.0,308472274.33332133,308472274.3333333
348.0,308472274.33332133,308472274.3333333
349.0,308472274.33332133,308472274.3333333
350.0,308472274.33332133,308472274.3333333
351.0,308472274.33332133,308472274.3333333
352.0,308472274.33332133,308472274.3333333
353.0,308472274.33332133,308472274.3333333
354.0,308472274.33332133,308472274.3333333
355.0,308472274.33332133,308472274.3333333
356.0,308472274.33332133,308472274.3333333
357.0,308472274.33332133,308472274.3333333
358.0,308472274.33332133,308472274.3333333
359.0,308472274.33332133,308472274.3333333
360.0,308472274.33332133,308472274.3333333
361.0,308472274.33332133,308472274.3333333
362.0,308472274.33332133,308472274.3333333
363.0,308472274.33332133,308472274.3333333
364.0,308472274.33332133,308472274.3333333
365.0,308472274.33332133,308472274.3333333
366.0,308472274.33332133,308472274.3333333
367.0,308472274.33332133,308472274.3333333
368.0,308472274.33332133,308472274.3333333
369.0,308472274.33332133,308472274.3333333
370.0,308472274.33332133,308472274.3333333
371.0,308472274.33332133,308472274.3333333
372.0,308472274.33332133,308472274.3333333
373.0,308472274.33332133,308472274.3333333
374.0,308472274.33332133,308472274.3333333
375.0,308472274.33332133,308472274.3333333
376.0,308472274.33332133,308472274.3333333
377.0,308472274.33332133,308472274.3333333
378.0,308472274.33332133,308472274.3333333
379.0,308472274.33332133,308472274.3333333
380.0,308472274.33332133,308472274.3333333
381.0,308472274.33332133,308472274.3333333
382.0,308472274.33332133,308472274.3333333
383.0,308472274.33332133,308472274.3333333
384.0,308472274.33332133,308472274.3333333
385.0,308472274.33332133,308472274.3333333
386.0,308472274.33332133,308472274.3333333
387.0,308472274.33332133,308472274.3333333
388.0,308472274.33332133,308472274.3333333
389.0,308472274.33332133,308472274.3333333
390.0,308472274.33332133,308472274.3333333
391.0,308472274.33332133,308472274.3333333
392.0,308472274.33332133,308472274.3333333
393.0,308472274.33332133,308472274.3333333
394.0,308472274.33332133,308472274.3333333
395.0,308472274.33332133,308472274.3333333
396.0,308472274.33332133,308472274.3333333
397.0,308472274.33332133,308472274.3333333
398.0,308472274.33332133,308472274.3333333
399.0,308472274.33332133,308472274.3333333
400.0,308472274.33332133,308472274.3333333
401.0,308472274.33332133,308472274.3333333
402.0,308472274.33332133,308472274.3333333
403.0,308472274.33332133,308472274.3333333
404.0,308472274.33332133,308472274.3333333
405.0,308472274.33332133,308472274.3333333
406.0,308472274.33332133,308472274.3333333
407.0,308472274.33332133,308472274.3333333
408.0,308472274.33332133,308472274.3333333
409.0,308472274.33332133,308472274.3333333
410.0,308472274.33332133,308472274.3333333
411.0,308472274.33332133,308472274.3333333
412.0,308472274.33332133,308472274.3333333
413.0,308472274.33332133,308472274.3333333
414.0,308472274.33332133,308472274.3333333
415.0,308472274.33332133,308472274.3333333
416.0,308472274.33332133,308472274.3333333
417.0,308472274.33332133,308472274.3333333
418.0,308472274.33332133,308472274.3333333
419.0,308472274.33332133,308472274.3333333
420.0,308472274.33332133,308472274.3333333
421.0,308472274.33332133,308472274.3333333
422.0,308472274.33332133,308472274.3333333
423.0,308472274.33332133,308472274.3333333
424.0,308472274.33332133,308472274.3333333
425.0,308472274.33332133,308472274.3333333
426.0,308472274.33332133,308472274.3333333
427.0,308472274.33332133,308472274.3333333
428.0,308472274.33332133,308472274.3333333
429.0,308472274.33332133,308472274.3333333
430.0,308472274.33332133,308472274.3333333
431.0,308472274.33332133,308472274.3333333
432.0,308472274.33332133,308472274.3333333
433.0,308472274.33332133,308472274.3333333
434.0,308472274.33332133,308472274.3333333
435.0,308472274.33332133,308472274.3333333
436.0,308472274.33332133,308472274.3333333
437.0,308472274.33332133,308472274.3333333
438.0,308472274.33332133,308472274.3333333
439.0,308472274.33332133,308472274.3333333
440.0,308472274.33332133,308472274.3333333
441.0,308472274.33332133,308472274.3333333
442.0,308472274.33332133,308472274.3333333
443.0,308472274.33332133,308472274.3333333
444.0,308472274.33332133,308472274.3333333
445.0,308472274.33332133,308472274.3333333
446.0,308472274.33332133,308472274.3333333
447.0,308472274.33332133,308472274.3333333
448.0,308472274.33332133,308472274.3333333
449.0,308472274.33332133,308472274.3333333
450.0,308472274.33332133,308472274.3333333
451.0,308472274.33332133,308472274.3333333
452.0,308472274.33332133,308472274.3333333
453.0,308472274.33332133,308472274.3333333
454.0,308472274.33332133,308472274.3333333
455.0,308472274.33332133,308472274.3333333
456.0,308472274.33332133,308472274.3333333
457.0,308472274.33332133,308472274.3333333
458.0,308472274.33332133,308472274.3333333
459.0,308472274.33332133,308472274.3333333
460.0,308472274.33332133,308472274.3333333
461.0,308472274.33332133,308472274.3333333
462.0,308472274.33332133,308472274.3333333
463.0,308472274.33332133,308472274.3333333
464.0,308472274.33332133,308472274.3333333
465.0,308472274.33332133,308472274.3333333
466.0,308472274.33332133,308472274.3333333
467.0,308472274.33332133,308472274.3333333
468.0,308472274.33332133,308472274.3333333
469.0,308472274.33332133,308472274.3333333
470.0,308472274.33332133,308472274.3333333
471.0,308472274.33332133,308472274.3333333
472.0,308472274.33332133,308472274.3333333
473.0,308472274.33332133,308472274.3333333
474.0,308472274.33332133,308472274.3333333
475.0,308472274.33332133,308472274.3333333
476.0,308472274.33332133,308472274.3333333
477.0,308472274.33332133,308472274.3333333
478.0,308472274.33332133,308472274.3333333
479.0,308472274.33332133,308472274.3333333
480.0,308472274.33332133,308472274.3333333
481.0,308472274.33332133,308472274.3333333
482.0,308472274.33332133,308472274.3333333
483.0,308472274.33332133,308472274.3333333
484.0,308472274.33332133,308472274.3333333
485.0,308472274.33332133,308472274.3333333
486.0,308472274.33332133,308472274.3333333
487.0,308472274.33332133,308472274.3333333
488.0,308472274.33332133,308472274.3333333
489.0,308472274.33332133,308472274.3333333
490.0,308472274.33332133,308472274.3333333
491.0,308472274.33332133,308472274.3333333
492.0,308472274.33332133,308472274.3333333
493.0,308472274.33332133,308472274.3333333
494.0,308472274.33332133,308472274.3333333
495.0,308472274.33332133,308472274.3333333
496.0,308472274.33332133,308472274.3333333
497.0,308472274.33332133,308472274.3333333
498.0,308472274.33332133,308472274.3333333
499.0,308472274.33332133,308472274.3333333
500.0,308472274.33332133,308472274.3333333
501.0,308472274.33332133,308472274.3333333
502.0,308472274.33332133,308472274.3333333
503.0,308472274.33332133,308472274.3333333
504.0,308472274.33332133,308472274.3333333
505.0,308472274.33332133,308472274.3333333
506.0,308472274.33332133,308472274.3333333
507.0,308472274.33332133,308472274.3333333
508.0,308472274.33332133,308472274.3333333
509.0,308472274.33332133,308472274.3333333
510.0,308472274.33332133,308472274.3333333
511.0,308472274.33332133,308472274.3333333
512.0,308472274.33332133,308472274.3333333
513.0,308472274.33332133,308472274.3333333
514.0,308472274.33332133,308472274.3333333
515.0,308472274.33332133,308472274.3333333
516.0,308472274.33332133,308472274.3333333
517.0,308472274.33332133,308472274.3333333
518.0,308472274.33332133,308472274.3333333
519.0,308472274.33332133,308472274.3333333
520.0,308472274.33332133,308472274.3333333
521.0,308472274.33332133,308472274.3333333
522.0,308472274.33332133,308472274.3333333
523.0,308472274.33332133,308472274.3333333
524.0,308472274.33332133,308472274.3333333
525.0,308472274.33332133,308472274.3333333
526.0,308472274.33332133,308472274.3333333
527.0,308472274.33332133,308472274.3333333
528.0,308472274.33332133,308472274.3333333
529.0,308472274.33332133,308472274.3333333
530.0,308472274.33332133,308472274.3333333
531.0,308472274.33332133,308472274.3333333
532.0,308472274.33332133,308472274.3333333
533.0,308472274.33332133,308472274.3333333
534.0,308472274.33332133,308472274.3333333
535.0,308472274.33332133,308472274.3333333
536.0,308472274.33332133,308472274.3333333
537.0,308472274.33332133,308472274.3333333
538.0,308472274.33332133,308472274.3333333
539.0,308472274.33332133,308472274.3333333
540.0,308472274.33332133,308472274.3333333
541.0,308472274.33332133,308472274.3333333
542.0,308472274.33332133,308472274.3333333
543.0,308472274.33332133,308472274.3333333
544.0,308472274.33332133,308472274.3333333
545.0,308472274.33332133,308472274.3333333
546.0,308472274.33332133,308472274.3333333
547.0,308472274.33332133,308472274.3333333
548.0,308472274.33332133,308472274.3333333
549.0,308472274.33332133,308472274.3333333
550.0,308472274.33332133,308472274.3333333
551.0,308472274.33332133,308472274.3333333
552.0,308472274.33332133,308472274.3333333
553.0,308472274.33332133,308472274.3333333
554.0,308472274.33332133,308472274.3333333
555.0,308472274.33332133,308472274.3333333
556.0,308472274.33332133,308472274.3333333
557.0,308472274.33332133,308472274.3333333
558.0,308472274.33332133,308472274.3333333
559.0,308472274.33332133,308472274.3333333
560.0,308472274.33332133,308472274.3333333
561.0,308472274.33332133,308472274.3333333
562.0,308472274.33332133,308472274.3333333
563.0,308472274.33332133,308472274.3333333
564.0,308472274.33332133,308472274.3333333
565.0,308472274.33332133,308472274.3333333
566.0,308472274.33332133,308472274.3333333
567.0,308472274.33332133,308472274.3333333
568.0,308472274.33332133,308472274.3333333
569.0,308472274.33332133,308472274.3333333
570.0,308472274.33332133,308472274.3333333
571.0,308472274.33332133,308472274.3333333
572.0,308472274.33332133,308472274.3333333
573.0,308472274.33332133,308472274.3333333
574.0,308472274.33332133,308472274.3333333
575.0,308472274.33332133,308472274.3333333
576.0,308472274.33332133,308472274.3333333
577.0,308472274.33332133,308472274.3333333
578.0,308472274.33332133,308472274.3333333
579.0,308472274.33332133,308472274.3333333
580.0,308472274.33332133,308472274.3333333
581.0,308472274.33332133,308472274.3333333
582.0,308472274.33332133,308472274.3333333
583.0,308472274.33332133,308472274.3333333
584.0,308472274.33332133,308472274.3333333
585.0,308472274.33332133,308472274.3333333
586.0,308472274.33332133,308472274.3333333
587.0,308472274.33332133,308472274.3333333
588.0,308472274.33332133,308472274.3333333
589.0,308472274.33332133,308472274.3333333
590.0,308472274.33332133,308472274.3333333
591.0,308472274.33332133,308472274.3333333
592.0,308472274.33332133,308472274.3333333
593.0,308472274.33332133,308472274.3333333
594.0,308472274.33332133,308472274.3333333
595.0,308472274.33332133,308472274.3333333
596.0,308472274.33332133,308472274.3333333
597.0,308472274.33332133,308472274.3333333
598.0,308472274.33332133,308472274.3333333
599.0,308472274.33332133,308472274.3333333
600.0,308472274.33332133,308472274.3333333
601.0,308472274.33332133,308472274.3333333
602.0,308472274.33332133,308472274.3333333
603.0,308472274.33332133,308472274.3333333
604.0,308472274.33332133,308472274.3333333
605.0,308472274.33332133,308472274.3333333
606.0,308472274.33332133,308472274.3333333
607.0,308472274.33332133,308472274.3333333
608.0,308472274.33332133,308472274.3333333
609.0,308472274.33332133,308472274.3333333
610.0,308472274.33332133,308472274.3333333
611.0,308472274.33332133,308472274.3333333
612.0,308472274.33332133,308472274.3333333
613.0,308472274.33332133,308472274.3333333
614.0,308472274.33332133,308472274.3333333
615.0,308472274.33332133,308472274.3333333
616.0,308472274.33332133,308472274.3333333
617.0,308472274.33332133,308472274.3333333
618.0,308472274.33332133,308472274.3333333
619.0,308472274.33332133,308472274.3333333
620.0,308472274.33332133,308472274.3333333
621.0,308472274.33332133,308472274.3333333
622.0,308472274.33332133,308472274.3333333
623.0,308472274.33332133,308472274.3333333
624.0,308472274.33332133,308472274.3333333
625.0,308472274.33332133,308472274.3333333
626.0,308472274.33332133,308472274.3333333
627.0,308472274.33332133,308472274.3333333
628.0,308472274.33332133,308472274.3333333
629.0,308472274.33332133,308472274.3333333
630.0,308472274.33332133,308472274.3333333
631.0,308472274.33332133,308472274.3333333
632.0,308472274.33332133,308472274.3333333
633.0,308472274.33332133,308472274.3333333
634.0,308472274.33332133,308472274.3333333
635.0,308472274.33332133,308472274.3333333
636.0,308472274.33332133,308472274.3333333
637.0,308472274.33332133,308472274.3333333
638.0,308472274.33332133,308472274.3333333
639.0,308472274.33332133,308472274.3333333
640.0,308472274.33332133,308472274.3333333
641.0,308472274.33332133,308472274.3333333
642.0,308472274.33332133,308472274.3333333
643.0,308472274.33332133,308472274.3333333
644.0,308472274.33332133,308472274.3333333
645.0,308472274.33332133,308472274.3333333
646.0,308472274.33332133,308472274.3333333
647.0,308472274.33332133,308472274.3333333
648.0,308472274.33332133,308472274.3333333
649.0,308472274.33332133,308472274.3333333
650.0,308472274.33332133,308472274.3333333
651.0,308472274.33332133,308472274.3333333
652.0,308472274.33332133,308472274.3333333
653.0,308472274.33332133,308472274.3333333
654.0,308472274.33332133,308472274.3333333
655.0,308472274.33332133,308472274.3333333
656.0,308472274.33332133,308472274.3333333
657.0,308472274.33332133,308472274.3333333
658.0,308472274.33332133,308472274.3333333
659.0,308472274.33332133,308472274.3333333
660.0,308472274.33332133,308472274.3333333
661.0,308472274.33332133,308472274.3333333
662.0,308472274.33332133,308472274.3333333
663.0,308472274.33332133,308472274.3333333
664.0,308472274.33332133,308472274.3333333
665.0,308472274.33332133,308472274.3333333
666.0,308472274.33332133,308472274.3333333
667.0,308472274.33332133,308472274.3333333
668.0,308472274.33332133,308472274.3333333
669.0,308472274.33332133,308472274.3333333
670.0,308472274.33332133,308472274.3333333
671.0,308472274.33332133,308472274.3333333
672.0,308472274.33332133,308472274.3333333
673.0,308472274.33332133,308472274.3333333
674.0,308472274.33332133,308472274.3333333
675.0,308472274.33332133,308472274.3333333
676.0,308472274.33332133,308472274.3333333
677.0,308472274.33332133,308472274.3333333
678.0,308472274.33332133,308472274.3333333
679.0,308472274.33332133,308472274.3333333
680.0,308472274.33332133,308472274.3333333
681.0,308472274.33332133,308472274.3333333
682.0,308472274.33332133,308472274.3333333
683.0,308472274.33332133,308472274.3333333
684.0,308472274.33332133,308472274.3333333
685.0,308472274.33332133,308472274.3333333
686.0,308472274.33332133,308472274.3333333
687.0,308472274.33332133,308472274.3333333
688.0,308472274.33332133,308472274.3333333
689.0,308472274.33332133,308472274.3333333
690.0,308472274.33332133,308472274.3333333
691.0,308472274.33332133,308472274.3333333
692.0,308472274.33332133,308472274.3333333
693.0,308472274.33332133,308472274.3333333
694.0,308472274.33332133,308472274.3333333
695.0,308472274.33332133,308472274.3333333
696.0,308472274.33332133,308472274.3333333
697.0,308472274.33332133,308472274.3333333
698.0,308472274.33332133,308472274.3333333
699.0,308472274.33332133,308472274.3333333
700.0,308472274.33332133,308472274.3333333
701.0,308472274.33332133,308472274.3333333
702.0,308472274.33332133,308472274.3333333
703.0,308472274.33332133,308472274.3333333
704.0,308472274.33332133,308472274.3333333
705.0,308472274.33332133,308472274.3333333
706.0,308472274.33332133,308472274.3333333
707.0,308472274.33332133,308472274.3333333
708.0,308472274.33332133,308472274.3333333
709.0,308472274.33332133,308472274.3333333
710.0,308472274.33332133,308472274.3333333
711.0,308472274.33332133,308472274.3333333
712.0,308472274.33332133,308472274.3333333
713.0,308472274.33332133,308472274.3333333
714.0,308472274.33332133,308472274.3333333
715.0,308472274.33332133,308472274.3333333
716.0,308472274.33332133,308472274.3333333
717.0,308472274.33332133,308472274.3333333
718.0,308472274.33332133,308472274.3333333
719.0,308472274.33332133,308472274.3333333
720.0,308472274.33332133,308472274.3333333
721.0,308472274.33332133,308472274.3333333
722.0,308472274.33332133,308472274.3333333
723.0,308472274.33332133,308472274.3333333
724.0,308472274.33332133,308472274.3333333
725.0,308472274.33332133,308472274.3333333
726.0,308472274.33332133,308472274.3333333
727.0,308472274.33332133,308472274.3333333
728.0,308472274.33332133,308472274.3333333
729.0,308472274.33332133,308472274.3333333
730.0,308472274.33332133,308472274.3333333
731.0,308472274.33332133,308472274.3333333
732.0,308472274.33332133,308472274.3333333
733.0,308472274.33332133,308472274.3333333
734.0,308472274.33332133,308472274.3333333
735.0,308472274.33332133,308472274.3333333
736.0,308472274.33332133,308472274.3333333
737.0,308472274.33332133,308472274.3333333
738.0,308472274.33332133,308472274.3333333
739.0,308472274.33332133,308472274.3333333
740.0,308472274.33332133,308472274.3333333
741.0,308472274.33332133,308472274.3333333
742.0,308472274.33332133,308472274.3333333
743.0,308472274.33332133,308472274.3333333
744.0,308472274.33332133,308472274.3333333
745.0,308472274.33332133,308472274.3333333
746.0,308472274.33332133,308472274.3333333
747.0,308472274.33332133,308472274.3333333
748.0,308472274.33332133,308472274.3333333
749.0,308472274.33332133,308472274.3333333
750.0,308472274.33332133,308472274.3333333
751.0,308472274.33332133,308472274.3333333
752.0,308472274.33332133,308472274.3333333
753.0,308472274.33332133,308472274.3333333
754.0,308472274.33332133,308472274.3333333
755.0,308472274.33332133,308472274.3333333
756.0,308472274.33332133,308472274.3333333
757.0,308472274.33332133,308472274.3333333
758.0,308472274.33332133,308472274.3333333
759.0,308472274.33332133,308472274.3333333
760.0,308472274.33332133,308472274.3333333
761.0,308472274.33332133,308472274.3333333
762.0,308472274.33332133,308472274.3333333
763.0,308472274.33332133,308472274.3333333
764.0,308472274.33332133,308472274.3333333
765.0,308472274.33332133,308472274.3333333
766.0,308472274.33332133,308472274.3333333
767.0,308472274.33332133,308472274.3333333
768.0,308472274.33332133,308472274.3333333
769.0,308472274.33332133,308472274.3333333
770.0,308472274.33332133,308472274.3333333
771.0,308472274.33332133,308472274.3333333
772.0,308472274.33332133,308472274.3333333
773.0,308472274.33332133,308472274.3333333
774.0,308472274.33332133,308472274.3333333
775.0,308472274.33332133,308472274.3333333
776.0,308472274.33332133,308472274.3333333
777.0,308472274.33332133,308472274.3333333
778.0,308472274.33332133,308472274.3333333
779.0,308472274.33332133,308472274.3333333
780.0,308472274.33332133,308472274.3333333
781.0,308472274.33332133,308472274.3333333
782.0,308472274.33332133,308472274.3333333
783.0,308472274.33332133,308472274.3333333
784.0,308472274.33332133,308472274.3333333
785.0,308472274.33332133,308472274.3333333
786.0,308472274.33332133,308472274.3333333
787.0,308472274.33332133,308472274.3333333
788.0,308472274.33332133,308472274.3333333
789.0,308472274.33332133,308472274.3333333
790.0,308472274.33332133,308472274.3333333
791.0,308472274.33332133,308472274.3333333
792.0,308472274.33332133,308472274.3333333
793.0,308472274.33332133,308472274.3333333
794.0,308472274.33332133,308472274.3333333
795.0,308472274.33332133,308472274.3333333
796.0,308472274.33332133,308472274.3333333
797.0,308472274.33332133,308472274.3333333
798.0,308472274.33332133,308472274.3333333
799.0,308472274.33332133,308472274.3333333
800.0,308472274.33332133,308472274.3333333
801.0,308472274.33332133,308472274.3333333
802.0,308472274.33332133,308472274.3333333
803.0,308472274.33332133,308472274.3333333
804.0,308472274.33332133,308472274.3333333
805.0,308472274.33332133,308472274.3333333
806.0,308472274.33332133,308472274.3333333
807.0,308472274.33332133,308472274.3333333
808.0,308472274.33332133,308472274.3333333
809.0,308472274.33332133,308472274.3333333
810.0,308472274.33332133,308472274.3333333
811.0,308472274.33332133,308472274.3333333
812.0,308472274.33332133,308472274.3333333
813.0,308472274.33332133,308472274.3333333
814.0,308472274.33332133,308472274.3333333
815.0,308472274.33332133,308472274.3333333
816.0,308472274.33332133,308472274.3333333
817.0,308472274.33332133,308472274.3333333
818.0,308472274.33332133,308472274.3333333
819.0,308472274.33332133,308472274.3333333
820.0,308472274.33332133,308472274.3333333
821.0,308472274.33332133,308472274.3333333
822.0,308472274.33332133,308472274.3333333
823.0,308472274.33332133,308472274.3333333
824.0,308472274.33332133,308472274.3333333
825.0,308472274.33332133,308472274.3333333
826.0,308472274.33332133,308472274.3333333
827.0,308472274.33332133,308472274.3333333
828.0,308472274.33332133,308472274.3333333
829.0,308472274.33332133,308472274.3333333
830.0,308472274.33332133,308472274.3333333
831.0,308472274.33332133,308472274.3333333
832.0,308472274.33332133,308472274.3333333
833.0,308472274.33332133,308472274.3333333
834.0,308472274.33332133,308472274.3333333
835.0,308472274.33332133,308472274.3333333
836.0,308472274.33332133,308472274.3333333
837.0,308472274.33332133,308472274.3333333
838.0,308472274.33332133,308472274.3333333
839.0,308472274.33332133,308472274.3333333
840.0,308472274.33332133,308472274.3333333
841.0,308472274.33332133,308472274.3333333
842.0,308472274.33332133,308472274.3333333
843.0,308472274.33332133,308472274.3333333
844.0,308472274.33332133,308472274.3333333
845.0,308472274.33332133,308472274.3333333
846.0,308472274.33332133,308472274.3333333
847.0,308472274.33332133,308472274.3333333
848.0,308472274.33332133,308472274.3333333
849.0,308472274.33332133,308472274.3333333
850.0,308472274.33332133,308472274.3333333
851.0,308472274.33332133,308472274.3333333
852.0,308472274.33332133,308472274.3333333
853.0,308472274.33332133,308472274.3333333
854.0,308472274.33332133,308472274.3333333
855.0,308472274.33332133,308472274.3333333
856.0,308472274.33332133,308472274.3333333
857.0,308472274.33332133,308472274.3333333
858.0,308472274.33332133,308472274.3333333
859.0,308472274.33332133,308472274.3333333
860.0,308472274.33332133,308472274.3333333
861.0,308472274.33332133,308472274.3333333
862.0,308472274.33332133,308472274.3333333
863.0,308472274.33332133,308472274.3333333
864.0,308472274.33332133,308472274.3333333
865.0,308472274.33332133,308472274.3333333
866.0,308472274.33332133,308472274.3333333
867.0,308472274.33332133,308472274.3333333
868.0,308472274.33332133,308472274.3333333
869.0,308472274.33332133,308472274.3333333
870.0,308472274.33332133,308472274.3333333
871.0,308472274.33332133,308472274.3333333
872.0,308472274.33332133,308472274.3333333
873.0,308472274.33332133,308472274.3333333
874.0,308472274.33332133,308472274.3333333
875.0,308472274.33332133,308472274.3333333
876.0,308472274.33332133,308472274.3333333
877.0,308472274.33332133,308472274.3333333
878.0,308472274.33332133,308472274.3333333
879.0,308472274.33332133,308472274.3333333
880.0,308472274.33332133,308472274.3333333
881.0,308472274.33332133,308472274.3333333
882.0,308472274.33332133,308472274.3333333
883.0,308472274.33332133,308472274.3333333
884.0,308472274.33332133,308472274.3333333
885.0,308472274.33332133,308472274.3333333
886.0,308472274.33332133,308472274.3333333
887.0,308472274.33332133,308472274.3333333
888.0,308472274.33332133,308472274.3333333
889.0,308472274.33332133,308472274.3333333
890.0,308472274.33332133,308472274.3333333
891.0,308472274.33332133,308472274.3333333
892.0,308472274.33332133,308472274.3333333
893.0,308472274.33332133,308472274.3333333
894.0,308472274.33332133,308472274.3333333
895.0,308472274.33332133,308472274.3333333
896.0,308472274.33332133,308472274.3333333
897.0,308472274.33332133,308472274.3333333
898.0,308472274.33332133,308472274.3333333
899.0,308472274.33332133,308472274.3333333
900.0,308472274.33332133,308472274.3333333
901.0,308472274.33332133,308472274.3333333
902.0,308472274.33332133,308472274.3333333
903.0,308472274.33332133,308472274.3333333
904.0,308472274.33332133,308472274.3333333
905.0,308472274.33332133,308472274.3333333
906.0,308472274.33332133,308472274.3333333
907.0,308472274.33332133,308472274.3333333
908.0,308472274.33332133,308472274.3333333
909.0,308472274.33332133,308472274.3333333
910.0,308472274.33332133,308472274.3333333
911.0,308472274.33332133,308472274.3333333
912.0,308472274.33332133,308472274.3333333
913.0,308472274.33332133,308472274.3333333
914.0,308472274.33332133,308472274.3333333
915.0,308472274.33332133,308472274.3333333
916.0,308472274.33332133,308472274.3333333
917.0,308472274.33332133,308472274.3333333
918.0,308472274.33332133,308472274.3333333
919.0,308472274.33332133,308472274.3333333
920.0,308472274.33332133,308472274.3333333
921.0,308472274.33332133,308472274.3333333
922.0,308472274.33332133,308472274.3333333
923.0,308472274.33332133,308472274.3333333
924.0,308472274.33332133,308472274.3333333
925.0,308472274.33332133,308472274.3333333
926.0,308472274.33332133,308472274.3333333
927.0,308472274.33332133,308472274.3333333
928.0,308472274.33332133,308472274.3333333
929.0,308472274.33332133,308472274.3333333
930.0,308472274.33332133,308472274.3333333
931.0,308472274.33332133,308472274.3333333
932.0,308472274.33332133,308472274.3333333
933.0,308472274.33332133,308472274.3333333
934.0,308472274.33332133,308472274.3333333
935.0,308472274.33332133,308472274.3333333
936.0,308472274.33332133,308472274.3333333
937.0,308472274.33332133,308472274.3333333
938.0,308472274.33332133,308472274.3333333
939.0,308472274.33332133,308472274.3333333
940.0,308472274.33332133,308472274.3333333
941.0,308472274.33332133,308472274.3333333
942.0,308472274.33332133,308472274.3333333
943.0,308472274.33332133,308472274.3333333
944.0,308472274.33332133,308472274.3333333
945.0,308472274.33332133,308472274.3333333
946.0,308472274.33332133,308472274.3333333
947.0,308472274.33332133,308472274.3333333
948.0,308472274.33332133,308472274.3333333
949.0,308472274.33332133,308472274.3333333
950.0,308472274.33332133,308472274.3333333
951.0,308472274.33332133,308472274.3333333
952.0,308472274.33332133,308472274.3333333
953.0,308472274.33332133,308472274.3333333
954.0,308472274.33332133,308472274.3333333
955.0,308472274.33332133,308472274.3333333
956.0,308472274.33332133,308472274.3333333
957.0,308472274.33332133,308472274.3333333
958.0,308472274.33332133,308472274.3333333
959.0,308472274.33332133,308472274.3333333
960.0,308472274.33332133,308472274.3333333
961.0,308472274.33332133,308472274.3333333
962.0,308472274.33332133,308472274.3333333
963.0,308472274.33332133,308472274.3333333
964.0,308472274.33332133,308472274.3333333
965.0,308472274.33332133,308472274.3333333
966.0,308472274.33332133,308472274.3333333
967.0,308472274.33332133,308472274.3333333
968.0,308472274.33332133,308472274.3333333
969.0,308472274.33332133,308472274.3333333
970.0,308472274.33332133,308472274.3333333
971.0,308472274.33332133,308472274.3333333
972.0,308472274.33332133,308472274.3333333
973.0,308472274.33332133,308472274.3333333
974.0,308472274.33332133,308472274.3333333
975.0,308472274.33332133,308472274.3333333
976.0,308472274.33332133,308472274.3333333
977.0,308472274.33332133,308472274.3333333
978.0,308472274.33332133,308472274.3333333
979.0,308472274.33332133,308472274.3333333
980.0,308472274.33332133,308472274.3333333
981.0,308472274.33332133,308472274.3333333
982.0,308472274.33332133,308472274.3333333
983.0,308472274.33332133,308472274.3333333
984.0,308472274.33332133,308472274.3333333
985.0,308472274.33332133,308472274.3333333
986.0,308472274.33332133,308472274.3333333
987.0,308472274.33332133,308472274.3333333
988.0,308472274.33332133,308472274.3333333
989.0,308472274.33332133,308472274.3333333
990.0,308472274.33332133,308472274.3333333
991.0,308472274.33332133,308472274.3333333
992.0,308472274.33332133,308472274.3333333
993.0,308472274.33332133,308472274.3333333
994.0,308472274.33332133,308472274.3333333
995.0,308472274.33332133,308472274.3333333
996.0,308472274.33332133,308472274.3333333
997.0,308472274.33332133,308472274.3333333
998.0,308472274.33332133,308472274.3333333
999.0,308472274.33332133,308472274.3333333
1000.0,308472274.33332133,308472274.3333333
1001.0,308472274.33332133,308472274.3333333
1002.0,308472274.33332133,308472274.3333333
1003.0,308472274.33332133,308472274.3333333
1004.0,308472274.33332133,308472274.3333333
1005.0,308472274.33332133,308472274.3333333
1006.0,308472274.33332133,308472274.3333333
1007.0,308472274.33332133,308472274.3333333
1008.0,308472274.33332133,308472274.3333333
1009.0,308472274.33332133,308472274.3333333
1010.0,308472274.33332133,308472274.3333333
1011.0,308472274.33332133,308472274.3333333
1012.0,308472274.33332133,308472274.3333333
1013.0,308472274.33332133,308472274.3333333
1014.0,308472274.33332133,308472274.3333333
1015.0,308472274.33332133,308472274.3333333
1016.0,308472274.33332133,308472274.3333333
1017.0,308472274.33332133,308472274.3333333
1018.0,308472274.33332133,308472274.3333333
1019.0,308472274.33332133,308472274.3333333
1020.0,308472274.33332133,308472274.3333333
1021.0,308472274.33332133,308472274.3333333
1022.0,308472274.33332133,308472274.3333333
1023.0,308472274.33332133,308472274.3333333
1024.0,308472274.33332133,308472274.3333333
1025.0,308472274.33332133,308472274.3333333
1026.0,308472274.33332133,308472274.3333333
1027.0,308472274.33332133,308472274.3333333
1028.0,308472274.33332133,308472274.3333333
1029.0,308472274.33332133,308472274.3333333
1030.0,308472274.33332133,308472274.3333333
1031.0,308472274.33332133,308472274.3333333
1032.0,308472274.33332133,308472274.3333333
1033.0,308472274.33332133,308472274.3333333
1034.0,308472274.33332133,308472274.3333333
1035.0,308472274.33332133,308472274.3333333
1036.0,308472274.33332133,308472274.3333333
1037.0,308472274.33332133,308472274.3333333
1038.0,308472274.33332133,308472274.3333333
1039.0,308472274.33332133,308472274.3333333
1040.0,308472274.33332133,308472274.3333333
1041.0,308472274.33332133,308472274.3333333
1042.0,308472274.33332133,308472274.3333333
1043.0,308472274.33332133,308472274.3333333
1044.0,308472274.33332133,308472274.3333333
1045.0,308472274.33332133,308472274.3333333
1046.0,308472274.33332133,308472274.3333333
1047.0,308472274.33332133,308472274.3333333
1048.0,308472274.33332133,308472274.3333333
1049.0,308472274.33332133,308472274.3333333
1050.0,308472274.33332133,308472274.3333333
1051.0,308472274.33332133,308472274.3333333
1052.0,308472274.33332133,308472274.3333333
1053.0,308472274.33332133,308472274.3333333
1054.0,308472274.33332133,308472274.3333333
1055.0,308472274.33332133,308472274.3333333
1056.0,308472274.33332133,308472274.3333333
1057.0,308472274.33332133,308472274.3333333
1058.0,308472274.33332133,308472274.3333333
1059.0,308472274.33332133,308472274.3333333
1060.0,308472274.33332133,308472274.3333333
1061.0,308472274.33332133,308472274.3333333
1062.0,308472274.33332133,308472274.3333333
1063.0,308472274.33332133,308472274.3333333
1064.0,308472274.33332133,308472274.3333333
1065.0,308472274.33332133,308472274.3333333
1066.0,308472274.33332133,308472274.3333333
1067.0,308472274.33332133,308472274.3333333
1068.0,308472274.33332133,308472274.3333333
1069.0,308472274.33332133,308472274.3333333
1070.0,308472274.33332133,308472274.3333333
1071.0,308472274.33332133,308472274.3333333
1072.0,308472274.33332133,308472274.3333333
1073.0,308472274.33332133,308472274.3333333
1074.0,308472274.33332133,308472274.3333333
1075.0,308472274.33332133,308472274.3333333
1076.0,308472274.33332133,308472274.3333333
1077.0,308472274.33332133,308472274.3333333
1078.0,308472274.33332133,308472274.3333333
1079.0,308472274.33332133,308472274.3333333
1080.0,308472274.33332133,308472274.3333333
1081.0,308472274.33332133,308472274.3333333
1082.0,308472274.33332133,308472274.3333333
1083.0,308472274.33332133,308472274.3333333
1084.0,308472274.33332133,308472274.3333333
1085.0,308472274.33332133,308472274.3333333
1086.0,308472274.33332133,308472274.3333333
1087.0,308472274.33332133,308472274.3333333
1088.0,308472274.33332133,308472274.3333333
1089.0,308472274.33332133,308472274.3333333
1090.0,308472274.33332133,308472274.3333333
1091.0,308472274.33332133,308472274.3333333
1092.0,308472274.33332133,308472274.3333333
1093.0,308472274.33332133,308472274.3333333
1094.0,308472274.33332133,308472274.3333333
1095.0,308472274.33332133,308472274.3333333
1096.0,308472274.33332133,308472274.3333333
1097.0,308472274.33332133,308472274.3333333
1098.0,308472274.33332133,308472274.3333333
1099.0,308472274.33332133,308472274.3333333
1100.0,308472274.33332133,308472274.3333333
1101.0,308472274.33332133,308472274.3333333
1102.0,308472274.33332133,308472274.3333333
1103.0,308472274.33332133,308472274.3333333
1104.0,308472274.33332133,308472274.3333333
1105.0,308472274.33332133,308472274.3333333
1106.0,308472274.33332133,308472274.3333333
1107.0,308472274.33332133,308472274.3333333
1108.0,308472274.33332133,308472274.3333333
1109.0,308472274.33332133,308472274.3333333
1110.0,308472274.33332133,308472274.3333333
1111.0,308472274.33332133,308472274.3333333
1112.0,308472274.33332133,308472274.3333333
1113.0,308472274.33332133,308472274.3333333
1114.0,308472274.33332133,308472274.3333333
1115.0,308472274.33332133,308472274.3333333
1116.0,308472274.33332133,308472274.3333333
1117.0,308472274.33332133,308472274.3333333
1118.0,308472274.33332133,308472274.3333333
1119.0,308472274.33332133,308472274.3333333
1120.0,308472274.33332133,308472274.3333333
1121.0,308472274.33332133,308472274.3333333
1122.0,308472274.33332133,308472274.3333333
1123.0,308472274.33332133,308472274.3333333
1124.0,308472274.33332133,308472274.3333333
1125.0,308472274.33332133,308472274.3333333
1126.0,308472274.33332133,308472274.3333333
1127.0,308472274.33332133,308472274.3333333
1128.0,308472274.33332133,308472274.3333333
1129.0,308472274.33332133,308472274.3333333
1130.0,308472274.33332133,308472274.3333333
1131.0,308472274.33332133,308472274.3333333
1132.0,308472274.33332133,308472274.3333333
1133.0,308472274.33332133,308472274.3333333
1134.0,308472274.33332133,308472274.3333333
1135.0,308472274.33332133,308472274.3333333
1136.0,308472274.33332133,308472274.3333333
1137.0,308472274.33332133,308472274.3333333
1138.0,308472274.33332133,308472274.3333333
1139.0,308472274.33332133,308472274.3333333
1140.0,308472274.33332133,308472274.3333333
1141.0,308472274.33332133,308472274.3333333
1142.0,308472274.33332133,308472274.3333333
1143.0,308472274.33332133,308472274.3333333
1144.0,308472274.33332133,308472274.3333333
1145.0,308472274.33332133,308472274.3333333
1146.0,308472274.33332133,308472274.3333333
1147.0,308472274.33332133,308472274.3333333
1148.0,308472274.33332133,308472274.3333333
1149.0,308472274.33332133,308472274.3333333
1150.0,308472274.33332133,308472274.3333333
1151.0,308472274.33332133,308472274.3333333
1152.0,308472274.33332133,308472274.3333333
1153.0,308472274.33332133,308472274.3333333
1154.0,308472274.33332133,308472274.3333333
1155.0,308472274.33332133,308472274.3333333
1156.0,308472274.33332133,308472274.3333333
1157.0,308472274.33332133,308472274.3333333
1158.0,308472274.33332133,308472274.3333333
1159.0,308472274.33332133,308472274.3333333
1160.0,308472274.33332133,308472274.3333333
1161.0,308472274.33332133,308472274.3333333
1162.0,308472274.33332133,308472274.3333333
1163.0,308472274.33332133,308472274.3333333
1164.0,308472274.33332133,308472274.3333333
1165.0,308472274.33332133,308472274.3333333
1166.0,308472274.33332133,308472274.3333333
1167.0,308472274.33332133,308472274.3333333
1168.0,308472274.33332133,308472274.3333333
1169.0,308472274.33332133,308472274.3333333
1170.0,308472274.33332133,308472274.3333333
1171.0,308472274.33332133,308472274.3333333
1172.0,308472274.33332133,308472274.3333333
1173.0,308472274.33332133,308472274.3333333
1174.0,308472274.33332133,308472274.3333333
1175.0,308472274.33332133,308472274.3333333
1176.0,308472274.33332133,308472274.3333333
1177.0,308472274.33332133,308472274.3333333
1178.0,308472274.33332133,308472274.3333333
1179.0,308472274.33332133,308472274.3333333
1180.0,308472274.33332133,308472274.3333333
1181.0,308472274.33332133,308472274.3333333
1182.0,308472274.33332133,308472274.3333333
1183.0,308472274.33332133,308472274.3333333
1184.0,308472274.33332133,308472274.3333333
1185.0,308472274.33332133,308472274.3333333
1186.0,308472274.33332133,308472274.3333333
1187.0,308472274.33332133,308472274.3333333
1188.0,308472274.33332133,308472274.3333333
1189.0,308472274.33332133,308472274.3333333
1190.0,308472274.33332133,308472274.3333333
1191.0,308472274.33332133,308472274.3333333
1192.0,308472274.33332133,308472274.3333333
1193.0,308472274.33332133,308472274.3333333
1194.0,308472274.33332133,308472274.3333333
1195.0,308472274.33332133,308472274.3333333
1196.0,308472274.33332133,308472274.3333333
1197.0,308472274.33332133,308472274.3333333
1198.0,308472274.33332133,308472274.3333333
1199.0,308472274.33332133,308472274.3333333
1200.0,308472274.33332133,308472274.3333333
1201.0,308472274.33332133,308472274.3333333
1202.0,308472274.33332133,308472274.3333333
1203.0,308472274.33332133,308472274.3333333
1204.0,308472274.33332133,308472274.3333333
1205.0,308472274.33332133,308472274.3333333
1206.0,308472274.33332133,308472274.3333333
1207.0,308472274.33332133,308472274.3333333
1208.0,308472274.33332133,308472274.3333333
1209.0,308472274.33332133,308472274.3333333
1210.0,308472274.33332133,308472274.3333333
1211.0,308472274.33332133,308472274.3333333
1212.0,308472274.33332133,308472274.3333333
1213.0,308472274.33332133,308472274.3333333
1214.0,308472274.33332133,308472274.3333333
1215.0,308472274.33332133,308472274.3333333
1216.0,308472274.33332133,308472274.3333333
1217.0,308472274.33332133,308472274.3333333
1218.0,308472274.33332133,308472274.3333333
1219.0,308472274.33332133,308472274.3333333
1220.0,308472274.33332133,308472274.3333333
1221.0,308472274.33332133,308472274.3333333
1222.0,308472274.33332133,308472274.3333333
1223.0,308472274.33332133,308472274.3333333
1224.0,308472274.33332133,308472274.3333333
1225.0,308472274.33332133,308472274.3333333
1226.0,308472274.33332133,308472274.3333333
1227.0,308472274.33332133,308472274.3333333
1228.0,308472274.33332133,308472274.3333333
1229.0,308472274.33332133,308472274.3333333
1230.0,308472274.33332133,308472274.3333333
1231.0,308472274.33332133,308472274.3333333
1232.0,308472274.33332133,308472274.3333333
1233.0,308472274.33332133,308472274.3333333
1234.0,308472274.33332133,308472274.3333333
1235.0,308472274.33332133,308472274.3333333
1236.0,308472274.33332133,308472274.3333333
1237.0,308472274.33332133,308472274.3333333
1238.0,308472274.33332133,308472274.3333333
1239.0,308472274.33332133,308472274.3333333
1240.0,308472274.33332133,308472274.3333333
1241.0,308472274.33332133,308472274.3333333
1242.0,308472274.33332133,308472274.3333333
1243.0,308472274.33332133,308472274.3333333
1244.0,308472274.33332133,308472274.3333333
1245.0,308472274.33332133,308472274.3333333
1246.0,308472274.33332133,308472274.3333333
1247.0,308472274.33332133,308472274.3333333
1248.0,308472274.33332133,308472274.3333333
1249.0,308472274.33332133,308472274.3333333
1250.0,308472274.33332133,308472274.3333333
1251.0,308472274.33332133,308472274.3333333
1252.0,308472274.33332133,308472274.3333333
1253.0,308472274.33332133,308472274.3333333
1254.0,308472274.33332133,308472274.3333333
1255.0,308472274.33332133,308472274.3333333
1256.0,308472274.33332133,308472274.3333333
1257.0,308472274.33332133,308472274.3333333
1258.0,308472274.33332133,308472274.3333333
1259.0,308472274.33332133,308472274.3333333
1260.0,308472274.33332133,308472274.3333333
1261.0,308472274.33332133,308472274.3333333
1262.0,308472274.33332133,308472274.3333333
1263.0,308472274.33332133,308472274.3333333
1264.0,308472274.33332133,308472274.3333333
1265.0,308472274.33332133,308472274.3333333
1266.0,308472274.33332133,308472274.3333333
1267.0,308472274.33332133,308472274.3333333
1268.0,308472274.33332133,308472274.3333333
1269.0,308472274.33332133,308472274.3333333
1270.0,308472274.33332133,308472274.3333333
1271.0,308472274.33332133,308472274.3333333
1272.0,308472274.33332133,308472274.3333333
1273.0,308472274.33332133,308472274.3333333
1274.0,308472274.33332133,308472274.3333333
1275.0,308472274.33332133,308472274.3333333
1276.0,308472274.33332133,308472274.3333333
1277.0,308472274.33332133,308472274.3333333
1278.0,308472274.33332133,308472274.3333333
1279.0,308472274.33332133,308472274.3333333
1280.0,308472274.33332133,308472274.3333333
1281.0,308472274.33332133,308472274.3333333
1282.0,308472274.33332133,308472274.3333333
1283.0,308472274.33332133,308472274.3333333
1284.0,308472274.33332133,308472274.3333333
1285.0,308472274.33332133,308472274.3333333
1286.0,308472274.33332133,308472274.3333333
1287.0,308472274.33332133,308472274.3333333
1288.0,308472274.33332133,308472274.3333333
1289.0,308472274.33332133,308472274.3333333
1290.0,308472274.33332133,308472274.3333333
1291.0,308472274.33332133,308472274.3333333
1292.0,308472274.33332133,308472274.3333333
1293.0,308472274.33332133,308472274.3333333
1294.0,308472274.33332133,308472274.3333333
1295.0,308472274.33332133,308472274.3333333
1296.0,308472274.33332133,308472274.3333333
1297.0,308472274.33332133,308472274.3333333
1298.0,308472274.33332133,308472274.3333333
1299.0,308472274.33332133,308472274.3333333
1300.0,308472274.33332133,308472274.3333333
1301.0,308472274.33332133,308472274.3333333
1302.0,308472274.33332133,308472274.3333333
1303.0,308472274.33332133,308472274.3333333
1304.0,308472274.33332133,308472274.3333333
1305.0,308472274.33332133,308472274.3333333
1306.0,308472274.33332133,308472274.3333333
1307.0,308472274.33332133,308472274.3333333
1308.0,308472274.33332133,308472274.3333333
1309.0,308472274.33332133,308472274.3333333
1310.0,308472274.33332133,308472274.3333333
1311.0,308472274.33332133,308472274.3333333
1312.0,308472274.33332133,308472274.3333333
1313.0,308472274.33332133,308472274.3333333
1314.0,308472274.33332133,308472274.3333333
1315.0,308472274.33332133,308472274.3333333
1316.0,308472274.33332133,308472274.3333333
1317.0,308472274.33332133,308472274.3333333
1318.0,308472274.33332133,308472274.3333333
1319.0,308472274.33332133,308472274.3333333
1320.0,308472274.33332133,308472274.3333333
1321.0,308472274.33332133,308472274.3333333
1322.0,308472274.33332133,308472274.3333333
1323.0,308472274.33332133,308472274.3333333
1324.0,308472274.33332133,308472274.3333333
1325.0,308472274.33332133,308472274.3333333
1326.0,308472274.33332133,308472274.3333333
1327.0,308472274.33332133,308472274.3333333
1328.0,308472274.33332133,308472274.3333333
1329.0,308472274.33332133,308472274.3333333
1330.0,308472274.33332133,308472274.3333333
1331.0,308472274.33332133,308472274.3333333
1332.0,308472274.33332133,308472274.3333333
1333.0,308472274.33332133,308472274.3333333
1334.0,308472274.33332133,308472274.3333333
1335.0,308472274.33332133,308472274.3333333
1336.0,308472274.33332133,308472274.3333333
1337.0,308472274.33332133,308472274.3333333
1338.0,308472274.33332133,308472274.3333333
1339.0,308472274.33332133,308472274.3333333
1340.0,308472274.33332133,308472274.3333333
1341.0,308472274.33332133,308472274.3333333
1342.0,308472274.33332133,308472274.3333333
1343.0,308472274.33332133,308472274.3333333
1344.0,308472274.33332133,308472274.3333333
1345.0,308472274.33332133,308472274.3333333
1346.0,308472274.33332133,308472274.3333333
1347.0,308472274.33332133,308472274.3333333
1348.0,308472274.33332133,308472274.3333333
1349.0,308472274.33332133,308472274.3333333
1350.0,308472274.33332133,308472274.3333333
1351.0,308472274.33332133,308472274.3333333
1352.0,308472274.33332133,308472274.3333333
1353.0,308472274.33332133,308472274.3333333
1354.0,308472274.33332133,308472274.3333333
1355.0,308472274.33332133,308472274.3333333
1356.0,308472274.33332133,308472274.3333333
1357.0,308472274.33332133,308472274.3333333
1358.0,308472274.33332133,308472274.3333333
1359.0,308472274.33332133,308472274.3333333
1360.0,308472274.33332133,308472274.3333333
1361.0,308472274.33332133,308472274.3333333
1362.0,308472274.33332133,308472274.3333333
1363.0,308472274.33332133,308472274.3333333
1364.0,308472274.33332133,308472274.3333333
1365.0,308472274.33332133,308472274.3333333
1366.0,308472274.33332133,308472274.3333333
1367.0,308472274.33332133,308472274.3333333
1368.0,308472274.33332133,308472274.3333333
1369.0,308472274.33332133,308472274.3333333
1370.0,308472274.33332133,308472274.3333333
1371.0,308472274.33332133,308472274.3333333
1372.0,308472274.33332133,308472274.3333333
1373.0,308472274.33332133,308472274.3333333
1374.0,308472274.33332133,308472274.3333333
1375.0,308472274.33332133,308472274.3333333
1376.0,308472274.33332133,308472274.3333333
1377.0,308472274.33332133,308472274.3333333
1378.0,308472274.33332133,308472274.3333333
1379.0,308472274.33332133,308472274.3333333
1380.0,308472274.33332133,308472274.3333333
1381.0,308472274.33332133,308472274.3333333
1382.0,308472274.33332133,308472274.3333333
1383.0,308472274.33332133,308472274.3333333
1384.0,308472274.33332133,308472274.3333333
1385.0,308472274.33332133,308472274.3333333
1386.0,308472274.33332133,308472274.3333333
1387.0,308472274.33332133,308472274.3333333
1388.0,308472274.33332133,308472274.3333333
1389.0,308472274.33332133,308472274.3333333
1390.0,308472274.33332133,308472274.3333333
1391.0,308472274.33332133,308472274.3333333
1392.0,308472274.33332133,308472274.3333333
1393.0,308472274.33332133,308472274.3333333
1394.0,308472274.33332133,308472274.3333333
1395.0,308472274.33332133,308472274.3333333
1396.0,308472274.33332133,308472274.3333333
1397.0,308472274.33332133,308472274.3333333
1398.0,308472274.33332133,308472274.3333333
1399.0,308472274.33332133,308472274.3333333
1400.0,308472274.33332133,308472274.3333333
1401.0,308472274.33332133,308472274.3333333
1402.0,308472274.33332133,308472274.3333333
1403.0,308472274.33332133,308472274.3333333
1404.0,308472274.33332133,308472274.3333333
1405.0,308472274.33332133,308472274.3333333
1406.0,308472274.33332133,308472274.3333333
1407.0,308472274.33332133,308472274.3333333
1408.0,308472274.33332133,308472274.3333333
1409.0,308472274.33332133,308472274.3333333
1410.0,308472274.33332133,308472274.3333333
1411.0,308472274.33332133,308472274.3333333
1412.0,308472274.33332133,308472274.3333333
1413.0,308472274.33332133,308472274.3333333
1414.0,308472274.33332133,308472274.3333333
1415.0,308472274.33332133,308472274.3333333
1416.0,308472274.33332133,308472274.3333333
1417.0,308472274.33332133,308472274.3333333
1418.0,308472274.33332133,308472274.3333333
1419.0,308472274.33332133,308472274.3333333
1420.0,308472274.33332133,308472274.3333333
1421.0,308472274.33332133,308472274.3333333
1422.0,308472274.33332133,308472274.3333333
1423.0,308472274.33332133,308472274.3333333
1424.0,308472274.33332133,308472274.3333333
1425.0,308472274.33332133,308472274.3333333
1426.0,308472274.33332133,308472274.3333333
1427.0,308472274.33332133,308472274.3333333
1428.0,308472274.33332133,308472274.3333333
1429.0,308472274.33332133,308472274.3333333
1430.0,308472274.33332133,308472274.3333333
1431.0,308472274.33332133,308472274.3333333
1432.0,308472274.33332133,308472274.3333333
1433.0,308472274.33332133,308472274.3333333
1434.0,308472274.33332133,308472274.3333333
1435.0,308472274.33332133,308472274.3333333
1436.0,308472274.33332133,308472274.3333333
1437.0,308472274.33332133,308472274.3333333
1438.0,308472274.33332133,308472274.3333333
1439.0,308472274.33332133,308472274.3333333
1440.0,308472274.33332133,308472274.3333333
1441.0,308472274.33332133,308472274.3333333
1442.0,308472274.33332133,308472274.3333333
1443.0,308472274.33332133,308472274.3333333
1444.0,308472274.33332133,308472274.3333333
1445.0,308472274.33332133,308472274.3333333
1446.0,308472274.33332133,308472274.3333333
1447.0,308472274.33332133,308472274.3333333
1448.0,308472274.33332133,308472274.3333333
1449.0,308472274.33332133,308472274.3333333
1450.0,308472274.33332133,308472274.3333333
1451.0,308472274.33332133,308472274.3333333
1452.0,308472274.33332133,308472274.3333333
1453.0,308472274.33332133,308472274.3333333
1454.0,308472274.33332133,308472274.3333333
1455.0,308472274.33332133,308472274.3333333
1456.0,308472274.33332133,308472274.3333333
1457.0,308472274.33332133,308472274.3333333
1458.0,308472274.33332133,308472274.3333333
1459.0,308472274.33332133,308472274.3333333
1460.0,308472274.33332133,308472274.3333333
1461.0,308472274.33332133,308472274.3333333
1462.0,308472274.33332133,308472274.3333333
1463.0,308472274.33332133,308472274.3333333
1464.0,308472274.33332133,308472274.3333333
1465.0,308472274.33332133,308472274.3333333
1466.0,308472274.33332133,308472274.3333333
1467.0,308472274.33332133,308472274.3333333
1468.0,308472274.33332133,308472274.3333333
1469.0,308472274.33332133,308472274.3333333
1470.0,308472274.33332133,308472274.3333333
1471.0,308472274.33332133,308472274.3333333
1472.0,308472274.33332133,308472274.3333333
1473.0,308472274.33332133,308472274.3333333
1474.0,308472274.33332133,308472274.3333333
1475.0,308472274.33332133,308472274.3333333
1476.0,308472274.33332133,308472274.3333333
1477.0,308472274.33332133,308472274.3333333
1478.0,308472274.33332133,308472274.3333333
1479.0,308472274.33332133,308472274.3333333
1480.0,308472274.33332133,308472274.3333333
1481.0,308472274.33332133,308472274.3333333
1482.0,308472274.33332133,308472274.3333333
1483.0,308472274.33332133,308472274.3333333
1484.0,308472274.33332133,308472274.3333333
1485.0,308472274.33332133,308472274.3333333
1486.0,308472274.33332133,308472274.3333333
1487.0,308472274.33332133,308472274.3333333
1488.0,308472274.33332133,308472274.3333333
1489.0,308472274.33332133,308472274.3333333
1490.0,308472274.33332133,308472274.3333333
1491.0,308472274.33332133,308472274.3333333
1492.0,308472274.33332133,308472274.3333333
1493.0,308472274.33332133,308472274.3333333
1494.0,308472274.33332133,308472274.3333333
1495.0,308472274.33332133,308472274.3333333
1496.0,308472274.33332133,308472274.3333333
1497.0,308472274.33332133,308472274.3333333
1498.0,308472274.33332133,308472274.3333333
1499.0,308472274.33332133,308472274.3333333
1500.0,308472274.33332133,308472274.3333333
1501.0,308472274.33332133,308472274.3333333
1502.0,308472274.33332133,308472274.3333333
1503.0,308472274.33332133,308472274.3333333
1504.0,308472274.33332133,308472274.3333333
1505.0,308472274.33332133,308472274.3333333
1506.0,308472274.33332133,308472274.3333333
1507.0,308472274.33332133,308472274.3333333
1508.0,308472274.33332133,308472274.3333333
1509.0,308472274.33332133,308472274.3333333
1510.0,308472274.33332133,308472274.3333333
1511.0,308472274.33332133,308472274.3333333
1512.0,308472274.33332133,308472274.3333333
1513.0,308472274.33332133,308472274.3333333
1514.0,308472274.33332133,308472274.3333333
1515.0,308472274.33332133,308472274.3333333
1516.0,308472274.33332133,308472274.3333333
1517.0,308472274.33332133,308472274.3333333
1518.0,308472274.33332133,308472274.3333333
1519.0,308472274.33332133,308472274.3333333
1520.0,308472274.33332133,308472274.3333333
1521.0,308472274.33332133,308472274.3333333
1522.0,308472274.33332133,308472274.3333333
1523.0,308472274.33332133,308472274.3333333
1524.0,308472274.33332133,308472274.3333333
1525.0,308472274.33332133,308472274.3333333
1526.0,308472274.33332133,308472274.3333333
1527.0,308472274.33332133,308472274.3333333
1528.0,308472274.33332133,308472274.3333333
1529.0,308472274.33332133,308472274.3333333
1530.0,308472274.33332133,308472274.3333333
1531.0,308472274.33332133,308472274.3333333
1532.0,308472274.33332133,308472274.3333333
1533.0,308472274.33332133,308472274.3333333
1534.0,308472274.33332133,308472274.3333333
1535.0,308472274.33332133,308472274.3333333
1536.0,308472274.33332133,308472274.3333333
1537.0,308472274.33332133,308472274.3333333
1538.0,308472274.33332133,308472274.3333333
1539.0,308472274.33332133,308472274.3333333
1540.0,308472274.33332133,308472274.3333333
1541.0,308472274.33332133,308472274.3333333
1542.0,308472274.33332133,308472274.3333333
1543.0,308472274.33332133,308472274.3333333
1544.0,308472274.33332133,308472274.3333333
1545.0,308472274.33332133,308472274.3333333
1546.0,308472274.33332133,308472274.3333333
1547.0,308472274.33332133,308472274.3333333
1548.0,308472274.33332133,308472274.3333333
1549.0,308472274.33332133,308472274.3333333
1550.0,308472274.33332133,308472274.3333333
1551.0,308472274.33332133,308472274.3333333
1552.0,308472274.33332133,308472274.3333333
1553.0,308472274.33332133,308472274.3333333
1554.0,308472274.33332133,308472274.3333333
1555.0,308472274.33332133,308472274.3333333
1556.0,308472274.33332133,308472274.3333333
1557.0,308472274.33332133,308472274.3333333
1558.0,308472274.33332133,308472274.3333333
1559.0,308472274.33332133,308472274.3333333
1560.0,308472274.33332133,308472274.3333333
1561.0,308472274.33332133,308472274.3333333
1562.0,308472274.33332133,308472274.3333333
1563.0,308472274.33332133,308472274.3333333
1564.0,308472274.33332133,308472274.3333333
1565.0,308472274.33332133,308472274.3333333
1566.0,308472274.33332133,308472274.3333333
1567.0,308472274.33332133,308472274.3333333
1568.0,308472274.33332133,308472274.3333333
1569.0,308472274.33332133,308472274.3333333
1570.0,308472274.33332133,308472274.3333333
1571.0,308472274.33332133,308472274.3333333
1572.0,308472274.33332133,308472274.3333333
1573.0,308472274.33332133,308472274.3333333
1574.0,308472274.33332133,308472274.3333333
1575.0,308472274.33332133,308472274.3333333
1576.0,308472274.33332133,308472274.3333333
1577.0,308472274.33332133,308472274.3333333
1578.0,308472274.33332133,308472274.3333333
1579.0,308472274.33332133,308472274.3333333
1580.0,308472274.33332133,308472274.3333333
1581.0,308472274.33332133,308472274.3333333
1582.0,308472274.33332133,308472274.3333333
1583.0,308472274.33332133,308472274.3333333
1584.0,308472274.33332133,308472274.3333333
1585.0,308472274.33332133,308472274.3333333
1586.0,308472274.33332133,308472274.3333333
1587.0,308472274.33332133,308472274.3333333
1588.0,308472274.33332133,308472274.3333333
1589.0,308472274.33332133,308472274.3333333
1590.0,308472274.33332133,308472274.3333333
1591.0,308472274.33332133,308472274.3333333
1592.0,308472274.33332133,308472274.3333333
1593.0,308472274.33332133,308472274.3333333
1594.0,308472274.33332133,308472274.3333333
1595.0,308472274.33332133,308472274.3333333
1596.0,308472274.33332133,308472274.3333333
1597.0,308472274.33332133,308472274.3333333
1598.0,308472274.33332133,308472274.3333333
1599.0,308472274.33332133,308472274.3333333
1600.0,308472274.33332133,308472274.3333333
1601.0,308472274.33332133,308472274.3333333
1602.0,308472274.33332133,308472274.3333333
1603.0,308472274.33332133,308472274.3333333
1604.0,308472274.33332133,308472274.3333333
1605.0,308472274.33332133,308472274.3333333
1606.0,308472274.33332133,308472274.3333333
1607.0,308472274.33332133,308472274.3333333
1608.0,308472274.33332133,308472274.3333333
1609.0,308472274.33332133,308472274.3333333
1610.0,308472274.33332133,308472274.3333333
1611.0,308472274.33332133,308472274.3333333
1612.0,308472274.33332133,308472274.3333333
1613.0,308472274.33332133,308472274.3333333
1614.0,308472274.33332133,308472274.3333333
1615.0,308472274.33332133,308472274.3333333
1616.0,308472274.33332133,308472274.3333333
1617.0,308472274.33332133,308472274.3333333
1618.0,308472274.33332133,308472274.3333333
1619.0,308472274.33332133,308472274.3333333
1620.0,308472274.33332133,308472274.3333333
1621.0,308472274.33332133,308472274.3333333
1622.0,308472274.33332133,308472274.3333333
1623.0,308472274.33332133,308472274.3333333
1624.0,308472274.33332133,308472274.3333333
1625.0,308472274.33332133,308472274.3333333
1626.0,308472274.33332133,308472274.3333333
1627.0,308472274.33332133,308472274.3333333
1628.0,308472274.33332133,308472274.3333333
1629.0,308472274.33332133,308472274.3333333
1630.0,308472274.33332133,308472274.3333333
1631.0,308472274.33332133,308472274.3333333
1632.0,308472274.33332133,308472274.3333333
1633.0,308472274.33332133,308472274.3333333
1634.0,308472274.33332133,308472274.3333333
1635.0,308472274.33332133,308472274.3333333
1636.0,308472274.33332133,308472274.3333333
1637.0,308472274.33332133,308472274.3333333
1638.0,308472274.33332133,308472274.3333333
1639.0,308472274.33332133,308472274.3333333
1640.0,308472274.33332133,308472274.3333333
1641.0,308472274.33332133,308472274.3333333
1642.0,308472274.33332133,308472274.3333333
1643.0,308472274.33332133,308472274.3333333
1644.0,308472274.33332133,308472274.3333333
1645.0,308472274.33332133,308472274.3333333
1646.0,308472274.33332133,308472274.3333333
1647.0,308472274.33332133,308472274.3333333
1648.0,308472274.33332133,308472274.3333333
1649.0,308472274.33332133,308472274.3333333
1650.0,308472274.33332133,308472274.3333333
1651.0,308472274.33332133,308472274.3333333
1652.0,308472274.33332133,308472274.3333333
1653.0,308472274.33332133,308472274.3333333
1654.0,308472274.33332133,308472274.3333333
1655.0,308472274.33332133,308472274.3333333
1656.0,308472274.33332133,308472274.3333333
1657.0,308472274.33332133,308472274.3333333
1658.0,308472274.33332133,308472274.3333333
1659.0,308472274.33332133,308472274.3333333
1660.0,308472274.33332133,308472274.3333333
1661.0,308472274.33332133,308472274.3333333
1662.0,308472274.33332133,308472274.3333333
1663.0,308472274.33332133,308472274.3333333
1664.0,308472274.33332133,308472274.3333333
1665.0,308472274.33332133,308472274.3333333
1666.0,308472274.33332133,308472274.3333333
1667.0,308472274.33332133,308472274.3333333
1668.0,308472274.33332133,308472274.3333333
1669.0,308472274.33332133,308472274.3333333
1670.0,308472274.33332133,308472274.3333333
1671.0,308472274.33332133,308472274.3333333
1672.0,308472274.33332133,308472274.3333333
1673.0,308472274.33332133,308472274.3333333
1674.0,308472274.33332133,308472274.3333333
1675.0,308472274.33332133,308472274.3333333
1676.0,308472274.33332133,308472274.3333333
1677.0,308472274.33332133,308472274.3333333
1678.0,308472274.33332133,308472274.3333333
1679.0,308472274.33332133,308472274.3333333
1680.0,308472274.33332133,308472274.3333333
1681.0,308472274.33332133,308472274.3333333
1682.0,308472274.33332133,308472274.3333333
1683.0,308472274.33332133,308472274.3333333
1684.0,308472274.33332133,308472274.3333333
1685.0,308472274.33332133,308472274.3333333
1686.0,308472274.33332133,308472274.3333333
1687.0,308472274.33332133,308472274.3333333
1688.0,308472274.33332133,308472274.3333333
1689.0,308472274.33332133,308472274.3333333
1690.0,308472274.33332133,308472274.3333333
1691.0,308472274.33332133,308472274.3333333
1692.0,308472274.33332133,308472274.3333333
1693.0,308472274.33332133,308472274.3333333
1694.0,308472274.33332133,308472274.3333333
1695.0,308472274.33332133,308472274.3333333
1696.0,308472274.33332133,308472274.3333333
1697.0,308472274.33332133,308472274.3333333
1698.0,308472274.33332133,308472274.3333333
1699.0,308472274.33332133,308472274.3333333
1700.0,308472274.33332133,308472274.3333333
1701.0,308472274.33332133,308472274.3333333
1702.0,308472274.33332133,308472274.3333333
1703.0,308472274.33332133,308472274.3333333
1704.0,308472274.33332133,308472274.3333333
1705.0,308472274.33332133,308472274.3333333
1706.0,308472274.33332133,308472274.3333333
1707.0,308472274.33332133,308472274.3333333
1708.0,308472274.33332133,308472274.3333333
1709.0,308472274.33332133,308472274.3333333
1710.0,308472274.33332133,308472274.3333333
1711.0,308472274.33332133,308472274.3333333
1712.0,308472274.33332133,308472274.3333333
1713.0,308472274.33332133,308472274.3333333
1714.0,308472274.33332133,308472274.3333333
1715.0,308472274.33332133,308472274.3333333
1716.0,308472274.33332133,308472274.3333333
1717.0,308472274.33332133,308472274.3333333
1718.0,308472274.33332133,308472274.3333333
1719.0,308472274.33332133,308472274.3333333
1720.0,308472274.33332133,308472274.3333333
1721.0,308472274.33332133,308472274.3333333
1722.0,308472274.33332133,308472274.3333333
1723.0,308472274.33332133,308472274.3333333
1724.0,308472274.33332133,308472274.3333333
1725.0,308472274.33332133,308472274.3333333
1726.0,308472274.33332133,308472274.3333333
1727.0,308472274.33332133,308472274.3333333
1728.0,308472274.33332133,308472274.3333333
1729.0,308472274.33332133,308472274.3333333
1730.0,308472274.33332133,308472274.3333333
1731.0,308472274.33332133,308472274.3333333
1732.0,308472274.33332133,308472274.3333333
1733.0,308472274.33332133,308472274.3333333
1734.0,308472274.33332133,308472274.3333333
1735.0,308472274.33332133,308472274.3333333
1736.0,308472274.33332133,308472274.3333333
1737.0,308472274.33332133,308472274.3333333
1738.0,308472274.33332133,308472274.3333333
1739.0,308472274.33332133,308472274.3333333
1740.0,308472274.33332133,308472274.3333333
1741.0,308472274.33332133,308472274.3333333
1742.0,308472274.33332133,308472274.3333333
1743.0,308472274.33332133,308472274.3333333
1744.0,308472274.33332133,308472274.3333333
1745.0,308472274.33332133,308472274.3333333
1746.0,308472274.33332133,308472274.3333333
1747.0,308472274.33332133,308472274.3333333
1748.0,308472274.33332133,308472274.3333333
1749.0,308472274.33332133,308472274.3333333
1750.0,308472274.33332133,308472274.3333333
1751.0,308472274.33332133,308472274.3333333
1752.0,308472274.33332133,308472274.3333333
1753.0,308472274.33332133,308472274.3333333
1754.0,308472274.33332133,308472274.3333333
1755.0,308472274.33332133,308472274.3333333
1756.0,308472274.33332133,308472274.3333333
1757.0,308472274.33332133,308472274.3333333
1758.0,308472274.33332133,308472274.3333333
1759.0,308472274.33332133,308472274.3333333
1760.0,308472274.33332133,308472274.3333333
1761.0,308472274.33332133,308472274.3333333
1762.0,308472274.33332133,308472274.3333333
1763.0,308472274.33332133,308472274.3333333
1764.0,308472274.33332133,308472274.3333333
1765.0,308472274.33332133,308472274.3333333
1766.0,308472274.33332133,308472274.3333333
1767.0,308472274.33332133,308472274.3333333
1768.0,308472274.33332133,308472274.3333333
1769.0,308472274.33332133,308472274.3333333
1770.0,308472274.33332133,308472274.3333333
1771.0,308472274.33332133,308472274.3333333
1772.0,308472274.33332133,308472274.3333333
1773.0,308472274.33332133,308472274.3333333
1774.0,308472274.33332133,308472274.3333333
1775.0,308472274.33332133,308472274.3333333
1776.0,308472274.33332133,308472274.3333333
1777.0,308472274.33332133,308472274.3333333
1778.0,308472274.33332133,308472274.3333333
1779.0,308472274.33332133,308472274.3333333
1780.0,308472274.33332133,308472274.3333333
1781.0,308472274.33332133,308472274.3333333
1782.0,308472274.33332133,308472274.3333333
1783.0,308472274.33332133,308472274.3333333
1784.0,308472274.33332133,308472274.3333333
1785.0,308472274.33332133,308472274.3333333
1786.0,308472274.33332133,308472274.3333333
1787.0,308472274.33332133,308472274.3333333
1788.0,308472274.33332133,308472274.3333333
1789.0,308472274.33332133,308472274.3333333
1790.0,308472274.33332133,308472274.3333333
1791.0,308472274.33332133,308472274.3333333
1792.0,308472274.33332133,308472274.3333333
1793.0,308472274.33332133,308472274.3333333
1794.0,308472274.33332133,308472274.3333333
1795.0,308472274.33332133,308472274.3333333
1796.0,308472274.33332133,308472274.3333333
1797.0,308472274.33332133,308472274.3333333
1798.0,308472274.33332133,308472274.3333333
1799.0,308472274.33332133,308472274.3333333
1800.0,308472274.33332133,308472274.3333333
1801.0,308472274.33332133,308472274.3333333
1802.0,308472274.33332133,308472274.3333333
1803.0,308472274.33332133,308472274.3333333
1804.0,308472274.33332133,308472274.3333333
1805.0,308472274.33332133,308472274.3333333
1806.0,308472274.33332133,308472274.3333333
1807.0,308472274.33332133,308472274.3333333
1808.0,308472274.33332133,308472274.3333333
1809.0,308472274.33332133,308472274.3333333
1810.0,308472274.33332133,308472274.3333333
1811.0,308472274.33332133,308472274.3333333
1812.0,308472274.33332133,308472274.3333333
1813.0,308472274.33332133,308472274.3333333
1814.0,308472274.33332133,308472274.3333333
1815.0,308472274.33332133,308472274.3333333
1816.0,308472274.33332133,308472274.3333333
1817.0,308472274.33332133,308472274.3333333
1818.0,308472274.33332133,308472274.3333333
1819.0,308472274.33332133,308472274.3333333
1820.0,308472274.33332133,308472274.3333333
1821.0,308472274.33332133,308472274.3333333
1822.0,308472274.33332133,308472274.3333333
1823.0,308472274.33332133,308472274.3333333
1824.0,308472274.33332133,308472274.3333333
1825.0,308472274.33332133,308472274.3333333
1826.0,308472274.33332133,308472274.3333333
1827.0,308472274.33332133,308472274.3333333
1828.0,308472274.33332133,308472274.3333333
1829.0,308472274.33332133,308472274.3333333
1830.0,308472274.33332133,308472274.3333333
1831.0,308472274.33332133,308472274.3333333
1832.0,308472274.33332133,308472274.3333333
1833.0,308472274.33332133,308472274.3333333
1834.0,308472274.33332133,308472274.3333333
1835.0,308472274.33332133,308472274.3333333
1836.0,308472274.33332133,308472274.3333333
1837.0,308472274.33332133,308472274.3333333
1838.0,308472274.33332133,308472274.3333333
1839.0,308472274.33332133,308472274.3333333
1840.0,308472274.33332133,308472274.3333333
1841.0,308472274.33332133,308472274.3333333
1842.0,308472274.33332133,308472274.3333333
1843.0,308472274.33332133,308472274.3333333
1844.0,308472274.33332133,308472274.3333333
1845.0,308472274.33332133,308472274.3333333
1846.0,308472274.33332133,308472274.3333333
1847.0,308472274.33332133,308472274.3333333
1848.0,308472274.33332133,308472274.3333333
1849.0,308472274.33332133,308472274.3333333
1850.0,308472274.33332133,308472274.3333333
1851.0,308472274.33332133,308472274.3333333
1852.0,308472274.33332133,308472274.3333333
1853.0,308472274.33332133,308472274.3333333
1854.0,308472274.33332133,308472274.3333333
1855.0,308472274.33332133,308472274.3333333
1856.0,308472274.33332133,308472274.3333333
1857.0,308472274.33332133,308472274.3333333
1858.0,308472274.33332133,308472274.3333333
1859.0,308472274.33332133,308472274.3333333
1860.0,308472274.33332133,308472274.3333333
1861.0,308472274.33332133,308472274.3333333
1862.0,308472274.33332133,308472274.3333333
1863.0,308472274.33332133,308472274.3333333
1864.0,308472274.33332133,308472274.3333333
1865.0,308472274.33332133,308472274.3333333
1866.0,308472274.33332133,308472274.3333333
1867.0,308472274.33332133,308472274.3333333
1868.0,308472274.33332133,308472274.3333333
1869.0,308472274.33332133,308472274.3333333
1870.0,308472274.33332133,308472274.3333333
1871.0,308472274.33332133,308472274.3333333
1872.0,308472274.33332133,308472274.3333333
1873.0,308472274.33332133,308472274.3333333
1874.0,308472274.33332133,308472274.3333333
1875.0,308472274.33332133,308472274.3333333
1876.0,308472274.33332133,308472274.3333333
1877.0,308472274.33332133,308472274.3333333
1878.0,308472274.33332133,308472274.3333333
1879.0,308472274.33332133,308472274.3333333
1880.0,308472274.33332133,308472274.3333333
1881.0,308472274.33332133,308472274.3333333
1882.0,308472274.33332133,308472274.3333333
1883.0,308472274.33332133,308472274.3333333
1884.0,308472274.33332133,308472274.3333333
1885.0,308472274.33332133,308472274.3333333
1886.0,308472274.33332133,308472274.3333333
1887.0,308472274.33332133,308472274.3333333
1888.0,308472274.33332133,308472274.3333333
1889.0,308472274.33332133,308472274.3333333
1890.0,308472274.33332133,308472274.3333333
1891.0,308472274.33332133,308472274.3333333
1892.0,308472274.33332133,308472274.3333333
1893.0,308472274.33332133,308472274.3333333
1894.0,308472274.33332133,308472274.3333333
1895.0,308472274.33332133,308472274.3333333
1896.0,308472274.33332133,308472274.3333333
1897.0,308472274.33332133,308472274.3333333
1898.0,308472274.33332133,308472274.3333333
1899.0,308472274.33332133,308472274.3333333
1900.0,308472274.33332133,308472274.3333333
1901.0,308472274.33332133,308472274.3333333
1902.0,308472274.33332133,308472274.3333333
1903.0,308472274.33332133,308472274.3333333
1904.0,308472274.33332133,308472274.3333333
1905.0,308472274.33332133,308472274.3333333
1906.0,308472274.33332133,308472274.3333333
1907.0,308472274.33332133,308472274.3333333
1908.0,308472274.33332133,308472274.3333333
1909.0,308472274.33332133,308472274.3333333
1910.0,308472274.33332133,308472274.3333333
1911.0,308472274.33332133,308472274.3333333
1912.0,308472274.33332133,308472274.3333333
1913.0,308472274.33332133,308472274.3333333
1914.0,308472274.33332133,308472274.3333333
1915.0,308472274.33332133,308472274.3333333
1916.0,308472274.33332133,308472274.3333333
1917.0,308472274.33332133,308472274.3333333
1918.0,308472274.33332133,308472274.3333333
1919.0,308472274.33332133,308472274.3333333
1920.0,308472274.33332133,308472274.3333333
1921.0,308472274.33332133,308472274.3333333
1922.0,308472274.33332133,308472274.3333333
1923.0,308472274.33332133,308472274.3333333
1924.0,308472274.33332133,308472274.3333333
1925.0,308472274.33332133,308472274.3333333
1926.0,308472274.33332133,308472274.3333333
1927.0,308472274.33332133,308472274.3333333
1928.0,308472274.33332133,308472274.3333333
1929.0,308472274.33332133,308472274.3333333
1930.0,308472274.33332133,308472274.3333333
1931.0,308472274.33332133,308472274.3333333
1932.0,308472274.33332133,308472274.3333333
1933.0,308472274.33332133,308472274.3333333
1934.0,308472274.33332133,308472274.3333333
1935.0,308472274.33332133,308472274.3333333
1936.0,308472274.33332133,308472274.3333333
1937.0,308472274.33332133,308472274.3333333
1938.0,308472274.33332133,308472274.3333333
1939.0,308472274.33332133,308472274.3333333
1940.0,308472274.33332133,308472274.3333333
1941.0,308472274.33332133,308472274.3333333
1942.0,308472274.33332133,308472274.3333333
1943.0,308472274.33332133,308472274.3333333
1944.0,308472274.33332133,308472274.3333333
1945.0,308472274.33332133,308472274.3333333
1946.0,308472274.33332133,308472274.3333333
1947.0,308472274.33332133,308472274.3333333
1948.0,308472274.33332133,308472274.3333333
1949.0,308472274.33332133,308472274.3333333
1950.0,308472274.33332133,308472274.3333333
1951.0,308472274.33332133,308472274.3333333
1952.0,308472274.33332133,308472274.3333333
1953.0,308472274.33332133,308472274.3333333
1954.0,308472274.33332133,308472274.3333333
1955.0,308472274.33332133,308472274.3333333
1956.0,308472274.33332133,308472274.3333333
1957.0,308472274.33332133,308472274.3333333
1958.0,308472274.33332133,308472274.3333333
1959.0,308472274.33332133,308472274.3333333
1960.0,308472274.33332133,308472274.3333333
1961.0,308472274.33332133,308472274.3333333
1962.0,308472274.33332133,308472274.3333333
1963.0,308472274.33332133,308472274.3333333
1964.0,308472274.33332133,308472274.3333333
1965.0,308472274.33332133,308472274.3333333
1966.0,308472274.33332133,308472274.3333333
1967.0,308472274.33332133,308472274.3333333
1968.0,308472274.33332133,308472274.3333333
1969.0,308472274.33332133,308472274.3333333
1970.0,308472274.33332133,308472274.3333333
1971.0,308472274.33332133,308472274.3333333
1972.0,308472274.33332133,308472274.3333333
1973.0,308472274.33332133,308472274.3333333
1974.0,308472274.33332133,308472274.3333333
1975.0,308472274.33332133,308472274.3333333
1976.0,308472274.33332133,308472274.3333333
1977.0,308472274.33332133,308472274.3333333
1978.0,308472274.33332133,308472274.3333333
1979.0,308472274.33332133,308472274.3333333
1980.0,308472274.33332133,308472274.3333333
1981.0,308472274.33332133,308472274.3333333
1982.0,308472274.33332133,308472274.3333333
1983.0,308472274.33332133,308472274.3333333
1984.0,308472274.33332133,308472274.3333333
1985.0,308472274.33332133,308472274.3333333
1986.0,308472274.33332133,308472274.3333333
1987.0,308472274.33332133,308472274.3333333
1988.0,308472274.33332133,308472274.3333333
1989.0,308472274.33332133,308472274.3333333
1990.0,308472274.33332133,308472274.3333333
1991.0,308472274.33332133,308472274.3333333
1992.0,308472274.33332133,308472274.3333333
1993.0,308472274.33332133,308472274.3333333
1994.0,308472274.33332133,308472274.3333333
1995.0,308472274.33332133,308472274.3333333
1996.0,308472274.33332133,308472274.3333333
1997.0,308472274.33332133,308472274.3333333
1998.0,308472274.33332133,308472274.3333333
1999.0,308472274.33332133,308472274.3333333
2000.0,308472274.33332133,308472274.3333333
2001.0,308472274.33332133,308472274.3333333
2002.0,308472274.33332133,308472274.3333333
2003.0,308472274.33332133,308472274.3333333
2004.0,308472274.33332133,308472274.3333333
2005.0,308472274.33332133,308472274.3333333
2006.0,308472274.33332133,308472274.3333333
2007.0,308472274.33332133,308472274.3333333
2008.0,308472274.33332133,308472274.3333333
2009.0,308472274.33332133,308472274.3333333
2010.0,308472274.33332133,308472274.3333333
2011.0,308472274.33332133,308472274.3333333
2012.0,308472274.33332133,308472274.3333333
2013.0,308472274.33332133,308472274.3333333
2014.0,308472274.33332133,308472274.3333333
2015.0,308472274.33332133,308472274.3333333
2016.0,308472274.33332133,308472274.3333333
2017.0,308472274.33332133,308472274.3333333
2018.0,308472274.33332133,308472274.3333333
2019.0,308472274.33332133,308472274.3333333
2020.0,308472274.33332133,308472274.3333333
2021.0,308472274.33332133,308472274.3333333
2022.0,308472274.33332133,308472274.3333333
2023.0,308472274.33332133,308472274.3333333
2024.0,308472274.33332133,308472274.3333333
2025.0,308472274.33332133,308472274.3333333
2026.0,308472274.33332133,308472274.3333333
2027.0,308472274.33332133,308472274.3333333
2028.0,308472274.33332133,308472274.3333333
2029.0,308472274.33332133,308472274.3333333
2030.0,308472274.33332133,308472274.3333333
2031.0,308472274.33332133,308472274.3333333
2032.0,308472274.33332133,308472274.3333333
2033.0,308472274.33332133,308472274.3333333
2034.0,308472274.33332133,308472274.3333333
2035.0,308472274.33332133,308472274.3333333
2036.0,308472274.33332133,308472274.3333333
2037.0,308472274.33332133,308472274.3333333
2038.0,308472274.33332133,308472274.3333333
2039.0,308472274.33332133,308472274.3333333
2040.0,308472274.33332133,308472274.3333333
2041.0,308472274.33332133,308472274.3333333
2042.0,308472274.33332133,308472274.3333333
2043.0,308472274.33332133,308472274.3333333
2044.0,308472274.33332133,308472274.3333333
2045.0,308472274.33332133,308472274.3333333
2046.0,308472274.33332133,308472274.3333333
2047.0,308472274.33332133,308472274.3333333
2048.0,308472274.33332133,308472274.3333333
2049.0,308472274.33332133,308472274.3333333
2050.0,308472274.33332133,308472274.3333333
2051.0,308472274.33332133,308472274.3333333
2052.0,308472274.33332133,308472274.3333333
2053.0,308472274.33332133,308472274.3333333
2054.0,308472274.33332133,308472274.3333333
2055.0,308472274.33332133,308472274.3333333
2056.0,308472274.33332133,308472274.3333333
2057.0,308472274.33332133,308472274.3333333
2058.0,308472274.33332133,308472274.3333333
2059.0,308472274.33332133,308472274.3333333
2060.0,308472274.33332133,308472274.3333333
2061.0,308472274.33332133,308472274.3333333
2062.0,308472274.33332133,308472274.3333333
2063.0,308472274.33332133,308472274.3333333
2064.0,308472274.33332133,308472274.3333333
2065.0,308472274.33332133,308472274.3333333
2066.0,308472274.33332133,308472274.3333333
2067.0,308472274.33332133,308472274.3333333
2068.0,308472274.33332133,308472274.3333333
2069.0,308472274.33332133,308472274.3333333
2070.0,308472274.33332133,308472274.3333333
2071.0,308472274.33332133,308472274.3333333
2072.0,308472274.33332133,308472274.3333333
2073.0,308472274.33332133,308472274.3333333
2074.0,308472274.33332133,308472274.3333333
2075.0,308472274.33332133,308472274.3333333
2076.0,308472274.33332133,308472274.3333333
2077.0,308472274.33332133,308472274.3333333
2078.0,308472274.33332133,308472274.3333333
2079.0,308472274.33332133,308472274.3333333
2080.0,308472274.33332133,308472274.3333333
2081.0,308472274.33332133,308472274.3333333
2082.0,308472274.33332133,308472274.3333333
2083.0,308472274.33332133,308472274.3333333
2084.0,308472274.33332133,308472274.3333333
2085.0,308472274.33332133,308472274.3333333
2086.0,308472274.33332133,308472274.3333333
2087.0,308472274.33332133,308472274.3333333
2088.0,308472274.33332133,308472274.3333333
2089.0,308472274.33332133,308472274.3333333
2090.0,308472274.33332133,308472274.3333333
2091.0,308472274.33332133,308472274.3333333
2092.0,308472274.33332133,308472274.3333333
2093.0,308472274.33332133,308472274.3333333
2094.0,308472274.33332133,308472274.3333333
2095.0,308472274.33332133,308472274.3333333
2096.0,308472274.33332133,308472274.3333333
2097.0,308472274.33332133,308472274.3333333
2098.0,308472274.33332133,308472274.3333333
2099.0,308472274.33332133,308472274.3333333
2100.0,308472274.33332133,308472274.3333333
2101.0,308472274.33332133,308472274.3333333
2102.0,308472274.33332133,308472274.3333333
2103.0,308472274.33332133,308472274.3333333
2104.0,308472274.33332133,308472274.3333333
2105.0,308472274.33332133,308472274.3333333
2106.0,308472274.33332133,308472274.3333333
2107.0,308472274.33332133,308472274.3333333
2108.0,308472274.33332133,308472274.3333333
2109.0,308472274.33332133,308472274.3333333
2110.0,308472274.33332133,308472274.3333333
2111.0,308472274.33332133,308472274.3333333
2112.0,308472274.33332133,308472274.3333333
2113.0,308472274.33332133,308472274.3333333
2114.0,308472274.33332133,308472274.3333333
2115.0,308472274.33332133,308472274.3333333
2116.0,308472274.33332133,308472274.3333333
2117.0,308472274.33332133,308472274.3333333
2118.0,308472274.33332133,308472274.3333333
2119.0,308472274.33332133,308472274.3333333
2120.0,308472274.33332133,308472274.3333333
2121.0,308472274.33332133,308472274.3333333
2122.0,308472274.33332133,308472274.3333333
2123.0,308472274.33332133,308472274.3333333
2124.0,308472274.33332133,308472274.3333333
2125.0,308472274.33332133,308472274.3333333
2126.0,308472274.33332133,308472274.3333333
2127.0,308472274.33332133,308472274.3333333
2128.0,308472274.33332133,308472274.3333333
2129.0,308472274.33332133,308472274.3333333
2130.0,308472274.33332133,308472274.3333333
2131.0,308472274.33332133,308472274.3333333
2132.0,308472274.33332133,308472274.3333333
2133.0,308472274.33332133,308472274.3333333
2134.0,308472274.33332133,308472274.3333333
2135.0,308472274.33332133,308472274.3333333
2136.0,308472274.33332133,308472274.3333333
2137.0,308472274.33332133,308472274.3333333
2138.0,308472274.33332133,308472274.3333333
2139.0,308472274.33332133,308472274.3333333
2140.0,308472274.33332133,308472274.3333333
2141.0,308472274.33332133,308472274.3333333
2142.0,308472274.33332133,308472274.3333333
2143.0,308472274.33332133,308472274.3333333
2144.0,308472274.33332133,308472274.3333333
2145.0,308472274.33332133,308472274.3333333
2146.0,308472274.33332133,308472274.3333333
2147.0,308472274.33332133,308472274.3333333
2148.0,308472274.33332133,308472274.3333333
2149.0,308472274.33332133,308472274.3333333
2150.0,308472274.33332133,308472274.3333333
2151.0,308472274.33332133,308472274.3333333
2152.0,308472274.33332133,308472274.3333333
2153.0,308472274.33332133,308472274.3333333
2154.0,308472274.33332133,308472274.3333333
2155.0,308472274.33332133,308472274.3333333
2156.0,308472274.33332133,308472274.3333333
2157.0,308472274.33332133,308472274.3333333
2158.0,308472274.33332133,308472274.3333333
2159.0,308472274.33332133,308472274.3333333
2160.0,308472274.33332133,308472274.3333333
2161.0,308472274.33332133,308472274.3333333
2162.0,308472274.33332133,308472274.3333333
2163.0,308472274.33332133,308472274.3333333
2164.0,308472274.33332133,308472274.3333333
2165.0,308472274.33332133,308472274.3333333
2166.0,308472274.33332133,308472274.3333333
2167.0,308472274.33332133,308472274.3333333
2168.0,308472274.33332133,308472274.3333333
2169.0,308472274.33332133,308472274.3333333
2170.0,308472274.33332133,308472274.3333333
2171.0,308472274.33332133,308472274.3333333
2172.0,308472274.33332133,308472274.3333333
2173.0,308472274.33332133,308472274.3333333
2174.0,308472274.33332133,308472274.3333333
2175.0,308472274.33332133,308472274.3333333
2176.0,308472274.33332133,308472274.3333333
2177.0,308472274.33332133,308472274.3333333
2178.0,308472274.33332133,308472274.3333333
2179.0,308472274.33332133,308472274.3333333
2180.0,308472274.33332133,308472274.3333333
2181.0,308472274.33332133,308472274.3333333
2182.0,308472274.33332133,308472274.3333333
2183.0,308472274.33332133,308472274.3333333
2184.0,308472274.33332133,308472274.3333333
2185.0,308472274.33332133,308472274.3333333
2186.0,308472274.33332133,308472274.3333333
2187.0,308472274.33332133,308472274.3333333
2188.0,308472274.33332133,308472274.3333333
2189.0,308472274.33332133,308472274.3333333
2190.0,308472274.33332133,308472274.3333333
2191.0,308472274.33332133,308472274.3333333
2192.0,308472274.33332133,308472274.3333333
2193.0,308472274.33332133,308472274.3333333
2194.0,308472274.33332133,308472274.3333333
2195.0,308472274.33332133,308472274.3333333
2196.0,308472274.33332133,308472274.3333333
2197.0,308472274.33332133,308472274.3333333
2198.0,308472274.33332133,308472274.3333333
2199.0,308472274.33332133,308472274.3333333
2200.0,308472274.33332133,308472274.3333333
2201.0,308472274.33332133,308472274.3333333
2202.0,308472274.33332133,308472274.3333333
2203.0,308472274.33332133,308472274.3333333
2204.0,308472274.33332133,308472274.3333333
2205.0,308472274.33332133,308472274.3333333
2206.0,308472274.33332133,308472274.3333333
2207.0,308472274.33332133,308472274.3333333
2208.0,308472274.33332133,308472274.3333333
2209.0,308472274.33332133,308472274.3333333
2210.0,308472274.33332133,308472274.3333333
2211.0,308472274.33332133,308472274.3333333
2212.0,308472274.33332133,308472274.3333333
2213.0,308472274.33332133,308472274.3333333
2214.0,308472274.33332133,308472274.3333333
2215.0,308472274.33332133,308472274.3333333
2216.0,308472274.33332133,308472274.3333333
2217.0,308472274.33332133,308472274.3333333
2218.0,308472274.33332133,308472274.3333333
2219.0,308472274.33332133,308472274.3333333
2220.0,308472274.33332133,308472274.3333333
2221.0,308472274.33332133,308472274.3333333
2222.0,308472274.33332133,308472274.3333333
2223.0,308472274.33332133,308472274.3333333
2224.0,308472274.33332133,308472274.3333333
2225.0,308472274.33332133,308472274.3333333
2226.0,308472274.33332133,308472274.3333333
2227.0,308472274.33332133,308472274.3333333
2228.0,308472274.33332133,308472274.3333333
2229.0,308472274.33332133,308472274.3333333
2230.0,308472274.33332133,308472274.3333333
2231.0,308472274.33332133,308472274.3333333
2232.0,308472274.33332133,308472274.3333333
2233.0,308472274.33332133,308472274.3333333
2234.0,308472274.33332133,308472274.3333333
2235.0,308472274.33332133,308472274.3333333
2236.0,308472274.33332133,308472274.3333333
2237.0,308472274.33332133,308472274.3333333
2238.0,308472274.33332133,308472274.3333333
2239.0,308472274.33332133,308472274.3333333
2240.0,308472274.33332133,308472274.3333333
2241.0,308472274.33332133,308472274.3333333
2242.0,308472274.33332133,308472274.3333333
2243.0,308472274.33332133,308472274.3333333
2244.0,308472274.33332133,308472274.3333333
2245.0,308472274.33332133,308472274.3333333
2246.0,308472274.33332133,308472274.3333333
2247.0,308472274.33332133,308472274.3333333
2248.0,308472274.33332133,308472274.3333333
2249.0,308472274.33332133,308472274.3333333
2250.0,308472274.33332133,308472274.3333333
2251.0,308472274.33332133,308472274.3333333
2252.0,308472274.33332133,308472274.3333333
2253.0,308472274.33332133,308472274.3333333
2254.0,308472274.33332133,308472274.3333333
2255.0,308472274.33332133,308472274.3333333
2256.0,308472274.33332133,308472274.3333333
2257.0,308472274.33332133,308472274.3333333
2258.0,308472274.33332133,308472274.3333333
2259.0,308472274.33332133,308472274.3333333
2260.0,308472274.33332133,308472274.3333333
2261.0,308472274.33332133,308472274.3333333
2262.0,308472274.33332133,308472274.3333333
2263.0,308472274.33332133,308472274.3333333
2264.0,308472274.33332133,308472274.3333333
2265.0,308472274.33332133,308472274.3333333
2266.0,308472274.33332133,308472274.3333333
2267.0,308472274.33332133,308472274.3333333
2268.0,308472274.33332133,308472274.3333333
2269.0,308472274.33332133,308472274.3333333
2270.0,308472274.33332133,308472274.3333333
2271.0,308472274.33332133,308472274.3333333
2272.0,308472274.33332133,308472274.3333333
2273.0,308472274.33332133,308472274.3333333
2274.0,308472274.33332133,308472274.3333333
2275.0,308472274.33332133,308472274.3333333
2276.0,308472274.33332133,308472274.3333333
2277.0,308472274.33332133,308472274.3333333
2278.0,308472274.33332133,308472274.3333333
2279.0,308472274.33332133,308472274.3333333
2280.0,308472274.33332133,308472274.3333333
2281.0,308472274.33332133,308472274.3333333
2282.0,308472274.33332133,308472274.3333333
2283.0,308472274.33332133,308472274.3333333
2284.0,308472274.33332133,308472274.3333333
2285.0,308472274.33332133,308472274.3333333
2286.0,308472274.33332133,308472274.3333333
2287.0,308472274.33332133,308472274.3333333
2288.0,308472274.33332133,308472274.3333333
2289.0,308472274.33332133,308472274.3333333
2290.0,308472274.33332133,308472274.3333333
2291.0,308472274.33332133,308472274.3333333
2292.0,308472274.33332133,308472274.3333333
2293.0,308472274.33332133,308472274.3333333
2294.0,308472274.33332133,308472274.3333333
2295.0,308472274.33332133,308472274.3333333
2296.0,308472274.33332133,308472274.3333333
2297.0,308472274.33332133,308472274.3333333
2298.0,308472274.33332133,308472274.3333333
2299.0,308472274.33332133,308472274.3333333
2300.0,308472274.33332133,308472274.3333333
2301.0,308472274.33332133,308472274.3333333
2302.0,308472274.33332133,308472274.3333333
2303.0,308472274.33332133,308472274.3333333
2304.0,308472274.33332133,308472274.3333333
2305.0,308472274.33332133,308472274.3333333
2306.0,308472274.33332133,308472274.3333333
2307.0,308472274.33332133,308472274.3333333
2308.0,308472274.33332133,308472274.3333333
2309.0,308472274.33332133,308472274.3333333
2310.0,308472274.33332133,308472274.3333333
2311.0,308472274.33332133,308472274.3333333
2312.0,308472274.33332133,308472274.3333333
2313.0,308472274.33332133,308472274.3333333
2314.0,308472274.33332133,308472274.3333333
2315.0,308472274.33332133,308472274.3333333
2316.0,308472274.33332133,308472274.3333333
2317.0,308472274.33332133,308472274.3333333
2318.0,308472274.33332133,308472274.3333333
2319.0,308472274.33332133,308472274.3333333
2320.0,308472274.33332133,308472274.3333333
2321.0,308472274.33332133,308472274.3333333
2322.0,308472274.33332133,308472274.3333333
2323.0,308472274.33332133,308472274.3333333
2324.0,308472274.33332133,308472274.3333333
2325.0,308472274.33332133,308472274.3333333
2326.0,308472274.33332133,308472274.3333333
2327.0,308472274.33332133,308472274.3333333
2328.0,308472274.33332133,308472274.3333333
2329.0,308472274.33332133,308472274.3333333
2330.0,308472274.33332133,308472274.3333333
2331.0,308472274.33332133,308472274.3333333
2332.0,308472274.33332133,308472274.3333333
2333.0,308472274.33332133,308472274.3333333
2334.0,308472274.33332133,308472274.3333333
2335.0,308472274.33332133,308472274.3333333
2336.0,308472274.33332133,308472274.3333333
2337.0,308472274.33332133,308472274.3333333
2338.0,308472274.33332133,308472274.3333333
2339.0,308472274.33332133,308472274.3333333
2340.0,308472274.33332133,308472274.3333333
2341.0,308472274.33332133,308472274.3333333
2342.0,308472274.33332133,308472274.3333333
2343.0,308472274.33332133,308472274.3333333
2344.0,308472274.33332133,308472274.3333333
2345.0,308472274.33332133,308472274.3333333
2346.0,308472274.33332133,308472274.3333333
2347.0,308472274.33332133,308472274.3333333
2348.0,308472274.33332133,308472274.3333333
2349.0,308472274.33332133,308472274.3333333
2350.0,308472274.33332133,308472274.3333333
2351.0,308472274.33332133,308472274.3333333
2352.0,308472274.33332133,308472274.3333333
2353.0,308472274.33332133,308472274.3333333
2354.0,308472274.33332133,308472274.3333333
2355.0,308472274.33332133,308472274.3333333
2356.0,308472274.33332133,308472274.3333333
2357.0,308472274.33332133,308472274.3333333
2358.0,308472274.33332133,308472274.3333333
2359.0,308472274.33332133,308472274.3333333
2360.0,308472274.33332133,308472274.3333333
2361.0,308472274.33332133,308472274.3333333
2362.0,308472274.33332133,308472274.3333333
2363.0,308472274.33332133,308472274.3333333
2364.0,308472274.33332133,308472274.3333333
2365.0,308472274.33332133,308472274.3333333
2366.0,308472274.33332133,308472274.3333333
2367.0,308472274.33332133,308472274.3333333
2368.0,308472274.33332133,308472274.3333333
2369.0,308472274.33332133,308472274.3333333
2370.0,308472274.33332133,308472274.3333333
2371.0,308472274.33332133,308472274.3333333
2372.0,308472274.33332133,308472274.3333333
2373.0,308472274.33332133,308472274.3333333
2374.0,308472274.33332133,308472274.3333333
2375.0,308472274.33332133,308472274.3333333
2376.0,308472274.33332133,308472274.3333333
2377.0,308472274.33332133,308472274.3333333
2378.0,308472274.33332133,308472274.3333333
2379.0,308472274.33332133,308472274.3333333
2380.0,308472274.33332133,308472274.3333333
2381.0,308472274.33332133,308472274.3333333
2382.0,308472274.33332133,308472274.3333333
2383.0,308472274.33332133,308472274.3333333
2384.0,308472274.33332133,308472274.3333333
2385.0,308472274.33332133,308472274.3333333
2386.0,308472274.33332133,308472274.3333333
2387.0,308472274.33332133,308472274.3333333
2388.0,308472274.33332133,308472274.3333333
2389.0,308472274.33332133,308472274.3333333
2390.0,308472274.33332133,308472274.3333333
2391.0,308472274.33332133,308472274.3333333
2392.0,308472274.33332133,308472274.3333333
2393.0,308472274.33332133,308472274.3333333
2394.0,308472274.33332133,308472274.3333333
2395.0,308472274.33332133,308472274.3333333
2396.0,308472274.33332133,308472274.3333333
2397.0,308472274.33332133,308472274.3333333
2398.0,308472274.33332133,308472274.3333333
2399.0,308472274.33332133,308472274.3333333
2400.0,308472274.33332133,308472274.3333333
2401.0,308472274.33332133,308472274.3333333
2402.0,308472274.33332133,308472274.3333333
2403.0,308472274.33332133,308472274.3333333
2404.0,308472274.33332133,308472274.3333333
2405.0,308472274.33332133,308472274.3333333
2406.0,308472274.33332133,308472274.3333333
2407.0,308472274.33332133,308472274.3333333
2408.0,308472274.33332133,308472274.3333333
2409.0,308472274.33332133,308472274.3333333
2410.0,308472274.33332133,308472274.3333333
2411.0,308472274.33332133,308472274.3333333
2412.0,308472274.33332133,308472274.3333333
2413.0,308472274.33332133,308472274.3333333
2414.0,308472274.33332133,308472274.3333333
2415.0,308472274.33332133,308472274.3333333
2416.0,308472274.33332133,308472274.3333333
2417.0,308472274.33332133,308472274.3333333
2418.0,308472274.33332133,308472274.3333333
2419.0,308472274.33332133,308472274.3333333
2420.0,308472274.33332133,308472274.3333333
2421.0,308472274.33332133,308472274.3333333
2422.0,308472274.33332133,308472274.3333333
2423.0,308472274.33332133,308472274.3333333
2424.0,308472274.33332133,308472274.3333333
2425.0,308472274.33332133,308472274.3333333
2426.0,308472274.33332133,308472274.3333333
2427.0,308472274.33332133,308472274.3333333
2428.0,308472274.33332133,308472274.3333333
2429.0,308472274.33332133,308472274.3333333
2430.0,308472274.33332133,308472274.3333333
2431.0,308472274.33332133,308472274.3333333
2432.0,308472274.33332133,308472274.3333333
2433.0,308472274.33332133,308472274.3333333
2434.0,308472274.33332133,308472274.3333333
2435.0,308472274.33332133,308472274.3333333
2436.0,308472274.33332133,308472274.3333333
2437.0,308472274.33332133,308472274.3333333
2438.0,308472274.33332133,308472274.3333333
2439.0,308472274.33332133,308472274.3333333
2440.0,308472274.33332133,308472274.3333333
2441.0,308472274.33332133,308472274.3333333
2442.0,308472274.33332133,308472274.3333333
2443.0,308472274.33332133,308472274.3333333
2444.0,308472274.33332133,308472274.3333333
2445.0,308472274.33332133,308472274.3333333
2446.0,308472274.33332133,308472274.3333333
2447.0,308472274.33332133,308472274.3333333
2448.0,308472274.33332133,308472274.3333333
2449.0,308472274.33332133,308472274.3333333
2450.0,308472274.33332133,308472274.3333333
2451.0,308472274.33332133,308472274.3333333
2452.0,308472274.33332133,308472274.3333333
2453.0,308472274.33332133,308472274.3333333
2454.0,308472274.33332133,308472274.3333333
2455.0,308472274.33332133,308472274.3333333
2456.0,308472274.33332133,308472274.3333333
2457.0,308472274.33332133,308472274.3333333
2458.0,308472274.33332133,308472274.3333333
2459.0,308472274.33332133,308472274.3333333
2460.0,308472274.33332133,308472274.3333333
2461.0,308472274.33332133,308472274.3333333
2462.0,308472274.33332133,308472274.3333333
2463.0,308472274.33332133,308472274.3333333
2464.0,308472274.33332133,308472274.3333333
2465.0,308472274.33332133,308472274.3333333
2466.0,308472274.33332133,308472274.3333333
2467.0,308472274.33332133,308472274.3333333
2468.0,308472274.33332133,308472274.3333333
2469.0,308472274.33332133,308472274.3333333
2470.0,308472274.33332133,308472274.3333333
2471.0,308472274.33332133,308472274.3333333
2472.0,308472274.33332133,308472274.3333333
2473.0,308472274.33332133,308472274.3333333
2474.0,308472274.33332133,308472274.3333333
2475.0,308472274.33332133,308472274.3333333
2476.0,308472274.33332133,308472274.3333333
2477.0,308472274.33332133,308472274.3333333
2478.0,308472274.33332133,308472274.3333333
2479.0,308472274.33332133,308472274.3333333
2480.0,308472274.33332133,308472274.3333333
2481.0,308472274.33332133,308472274.3333333
2482.0,308472274.33332133,308472274.3333333
2483.0,308472274.33332133,308472274.3333333
2484.0,308472274.33332133,308472274.3333333
2485.0,308472274.33332133,308472274.3333333
2486.0,308472274.33332133,308472274.3333333
2487.0,308472274.33332133,308472274.3333333
2488.0,308472274.33332133,308472274.3333333
2489.0,308472274.33332133,308472274.3333333
2490.0,308472274.33332133,308472274.3333333
2491.0,308472274.33332133,308472274.3333333
2492.0,308472274.33332133,308472274.3333333
2493.0,308472274.33332133,308472274.3333333
2494.0,308472274.33332133,308472274.3333333
2495.0,308472274.33332133,308472274.3333333
2496.0,308472274.33332133,308472274.3333333
2497.0,308472274.33332133,308472274.3333333
2498.0,308472274.33332133,308472274.3333333
2499.0,308472274.33332133,308472274.3333333
2500.0,308472274.33332133,308472274.3333333
2501.0,308472274.33332133,308472274.3333333
2502.0,308472274.33332133,308472274.3333333
2503.0,308472274.33332133,308472274.3333333
2504.0,308472274.33332133,308472274.3333333
2505.0,308472274.33332133,308472274.3333333
2506.0,308472274.33332133,308472274.3333333
2507.0,308472274.33332133,308472274.3333333
2508.0,308472274.33332133,308472274.3333333
2509.0,308472274.33332133,308472274.3333333
2510.0,308472274.33332133,308472274.3333333
2511.0,308472274.33332133,308472274.3333333
2512.0,308472274.33332133,308472274.3333333
2513.0,308472274.33332133,308472274.3333333
2514.0,308472274.33332133,308472274.3333333
2515.0,308472274.33332133,308472274.3333333
2516.0,308472274.33332133,308472274.3333333
2517.0,308472274.33332133,308472274.3333333
2518.0,308472274.33332133,308472274.3333333
2519.0,308472274.33332133,308472274.3333333
2520.0,308472274.33332133,308472274.3333333
2521.0,308472274.33332133,308472274.3333333
2522.0,308472274.33332133,308472274.3333333
2523.0,308472274.33332133,308472274.3333333
2524.0,308472274.33332133,308472274.3333333
2525.0,308472274.33332133,308472274.3333333
2526.0,308472274.33332133,308472274.3333333
2527.0,308472274.33332133,308472274.3333333
2528.0,308472274.33332133,308472274.3333333
2529.0,308472274.33332133,308472274.3333333
2530.0,308472274.33332133,308472274.3333333
2531.0,308472274.33332133,308472274.3333333
2532.0,308472274.33332133,308472274.3333333
2533.0,308472274.33332133,308472274.3333333
2534.0,308472274.33332133,308472274.3333333
2535.0,308472274.33332133,308472274.3333333
2536.0,308472274.33332133,308472274.3333333
2537.0,308472274.33332133,308472274.3333333
2538.0,308472274.33332133,308472274.3333333
2539.0,308472274.33332133,308472274.3333333
2540.0,308472274.33332133,308472274.3333333
2541.0,308472274.33332133,308472274.3333333
2542.0,308472274.33332133,308472274.3333333
2543.0,308472274.33332133,308472274.3333333
2544.0,308472274.33332133,308472274.3333333
2545.0,308472274.33332133,308472274.3333333
2546.0,308472274.33332133,308472274.3333333
2547.0,308472274.33332133,308472274.3333333
2548.0,308472274.33332133,308472274.3333333
2549.0,308472274.33332133,308472274.3333333
2550.0,308472274.33332133,308472274.3333333
2551.0,308472274.33332133,308472274.3333333
2552.0,308472274.33332133,308472274.3333333
2553.0,308472274.33332133,308472274.3333333
2554.0,308472274.33332133,308472274.3333333
2555.0,308472274.33332133,308472274.3333333
2556.0,308472274.33332133,308472274.3333333
2557.0,308472274.33332133,308472274.3333333
2558.0,308472274.33332133,308472274.3333333
2559.0,308472274.33332133,308472274.3333333
2560.0,308472274.33332133,308472274.3333333
2561.0,308472274.33332133,308472274.3333333
2562.0,308472274.33332133,308472274.3333333
2563.0,308472274.33332133,308472274.3333333
2564.0,308472274.33332133,308472274.3333333
2565.0,308472274.33332133,308472274.3333333
2566.0,308472274.33332133,308472274.3333333
2567.0,308472274.33332133,308472274.3333333
2568.0,308472274.33332133,308472274.3333333
2569.0,308472274.33332133,308472274.3333333
2570.0,308472274.33332133,308472274.3333333
2571.0,308472274.33332133,308472274.3333333
2572.0,308472274.33332133,308472274.3333333
2573.0,308472274.33332133,308472274.3333333
2574.0,308472274.33332133,308472274.3333333
2575.0,308472274.33332133,308472274.3333333
2576.0,308472274.33332133,308472274.3333333
2577.0,308472274.33332133,308472274.3333333
2578.0,308472274.33332133,308472274.3333333
2579.0,308472274.33332133,308472274.3333333
2580.0,308472274.33332133,308472274.3333333
2581.0,308472274.33332133,308472274.3333333
2582.0,308472274.33332133,308472274.3333333
2583.0,308472274.33332133,308472274.3333333
2584.0,308472274.33332133,308472274.3333333
2585.0,308472274.33332133,308472274.3333333
2586.0,308472274.33332133,308472274.3333333
2587.0,308472274.33332133,308472274.3333333
2588.0,308472274.33332133,308472274.3333333
2589.0,308472274.33332133,308472274.3333333
2590.0,308472274.33332133,308472274.3333333
2591.0,308472274.33332133,308472274.3333333
2592.0,308472274.33332133,308472274.3333333
2593.0,308472274.33332133,308472274.3333333
2594.0,308472274.33332133,308472274.3333333
2595.0,308472274.33332133,308472274.3333333
2596.0,308472274.33332133,308472274.3333333
2597.0,308472274.33332133,308472274.3333333
2598.0,308472274.33332133,308472274.3333333
2599.0,308472274.33332133,308472274.3333333
2600.0,308472274.33332133,308472274.3333333
2601.0,308472274.33332133,308472274.3333333
2602.0,308472274.33332133,308472274.3333333
2603.0,308472274.33332133,308472274.3333333
2604.0,308472274.33332133,308472274.3333333
2605.0,308472274.33332133,308472274.3333333
2606.0,308472274.33332133,308472274.3333333
2607.0,308472274.33332133,308472274.3333333
2608.0,308472274.33332133,308472274.3333333
2609.0,308472274.33332133,308472274.3333333
2610.0,308472274.33332133,308472274.3333333
2611.0,308472274.33332133,308472274.3333333
2612.0,308472274.33332133,308472274.3333333
2613.0,308472274.33332133,308472274.3333333
2614.0,308472274.33332133,308472274.3333333
2615.0,308472274.33332133,308472274.3333333
2616.0,308472274.33332133,308472274.3333333
2617.0,308472274.33332133,308472274.3333333
2618.0,308472274.33332133,308472274.3333333
2619.0,308472274.33332133,308472274.3333333
2620.0,308472274.33332133,308472274.3333333
2621.0,308472274.33332133,308472274.3333333
2622.0,308472274.33332133,308472274.3333333
2623.0,308472274.33332133,308472274.3333333
2624.0,308472274.33332133,308472274.3333333
2625.0,308472274.33332133,308472274.3333333
2626.0,308472274.33332133,308472274.3333333
2627.0,308472274.33332133,308472274.3333333
2628.0,308472274.33332133,308472274.3333333
2629.0,308472274.33332133,308472274.3333333
2630.0,308472274.33332133,308472274.3333333
2631.0,308472274.33332133,308472274.3333333
2632.0,308472274.33332133,308472274.3333333
2633.0,308472274.33332133,308472274.3333333
2634.0,308472274.33332133,308472274.3333333
2635.0,308472274.33332133,308472274.3333333
2636.0,308472274.33332133,308472274.3333333
2637.0,308472274.33332133,308472274.3333333
2638.0,308472274.33332133,308472274.3333333
2639.0,308472274.33332133,308472274.3333333
2640.0,308472274.33332133,308472274.3333333
2641.0,308472274.33332133,308472274.3333333
2642.0,308472274.33332133,308472274.3333333
2643.0,308472274.33332133,308472274.3333333
2644.0,308472274.33332133,308472274.3333333
2645.0,308472274.33332133,308472274.3333333
2646.0,308472274.33332133,308472274.3333333
2647.0,308472274.33332133,308472274.3333333
2648.0,308472274.33332133,308472274.3333333
2649.0,308472274.33332133,308472274.3333333
2650.0,308472274.33332133,308472274.3333333
2651.0,308472274.33332133,308472274.3333333
2652.0,308472274.33332133,308472274.3333333
2653.0,308472274.33332133,308472274.3333333
2654.0,308472274.33332133,308472274.3333333
2655.0,308472274.33332133,308472274.3333333
2656.0,308472274.33332133,308472274.3333333
2657.0,308472274.33332133,308472274.3333333
2658.0,308472274.33332133,308472274.3333333
2659.0,308472274.33332133,308472274.3333333
2660.0,308472274.33332133,308472274.3333333
2661.0,308472274.33332133,308472274.3333333
2662.0,308472274.33332133,308472274.3333333
2663.0,308472274.33332133,308472274.3333333
2664.0,308472274.33332133,308472274.3333333
2665.0,308472274.33332133,308472274.3333333
2666.0,308472274.33332133,308472274.3333333
2667.0,308472274.33332133,308472274.3333333
2668.0,308472274.33332133,308472274.3333333
2669.0,308472274.33332133,308472274.3333333
2670.0,308472274.33332133,308472274.3333333
2671.0,308472274.33332133,308472274.3333333
2672.0,308472274.33332133,308472274.3333333
2673.0,308472274.33332133,308472274.3333333
2674.0,308472274.33332133,308472274.3333333
2675.0,308472274.33332133,308472274.3333333
2676.0,308472274.33332133,308472274.3333333
2677.0,308472274.33332133,308472274.3333333
2678.0,308472274.33332133,308472274.3333333
2679.0,308472274.33332133,308472274.3333333
2680.0,308472274.33332133,308472274.3333333
2681.0,308472274.33332133,308472274.3333333
2682.0,308472274.33332133,308472274.3333333
2683.0,308472274.33332133,308472274.3333333
2684.0,308472274.33332133,308472274.3333333
2685.0,308472274.33332133,308472274.3333333
2686.0,308472274.33332133,308472274.3333333
2687.0,308472274.33332133,308472274.3333333
2688.0,308472274.33332133,308472274.3333333
2689.0,308472274.33332133,308472274.3333333
2690.0,308472274.33332133,308472274.3333333
2691.0,308472274.33332133,308472274.3333333
2692.0,308472274.33332133,308472274.3333333
2693.0,308472274.33332133,308472274.3333333
2694.0,308472274.33332133,308472274.3333333
2695.0,308472274.33332133,308472274.3333333
2696.0,308472274.33332133,308472274.3333333
2697.0,308472274.33332133,308472274.3333333
2698.0,308472274.33332133,308472274.3333333
2699.0,308472274.33332133,308472274.3333333
2700.0,308472274.33332133,308472274.3333333
2701.0,308472274.33332133,308472274.3333333
2702.0,308472274.33332133,308472274.3333333
2703.0,308472274.33332133,308472274.3333333
2704.0,308472274.33332133,308472274.3333333
2705.0,308472274.33332133,308472274.3333333
2706.0,308472274.33332133,308472274.3333333
2707.0,308472274.33332133,308472274.3333333
2708.0,308472274.33332133,308472274.3333333
2709.0,308472274.33332133,308472274.3333333
2710.0,308472274.33332133,308472274.3333333
2711.0,308472274.33332133,308472274.3333333
2712.0,308472274.33332133,308472274.3333333
2713.0,308472274.33332133,308472274.3333333
2714.0,308472274.33332133,308472274.3333333
2715.0,308472274.33332133,308472274.3333333
2716.0,308472274.33332133,308472274.3333333
2717.0,308472274.33332133,308472274.3333333
2718.0,308472274.33332133,308472274.3333333
2719.0,308472274.33332133,308472274.3333333
2720.0,308472274.33332133,308472274.3333333
2721.0,308472274.33332133,308472274.3333333
2722.0,308472274.33332133,308472274.3333333
2723.0,308472274.33332133,308472274.3333333
2724.0,308472274.33332133,308472274.3333333
2725.0,308472274.33332133,308472274.3333333
2726.0,308472274.33332133,308472274.3333333
2727.0,308472274.33332133,308472274.3333333
2728.0,308472274.33332133,308472274.3333333
2729.0,308472274.33332133,308472274.3333333
2730.0,308472274.33332133,308472274.3333333
2731.0,308472274.33332133,308472274.3333333
2732.0,308472274.33332133,308472274.3333333
2733.0,308472274.33332133,308472274.3333333
2734.0,308472274.33332133,308472274.3333333
2735.0,308472274.33332133,308472274.3333333
2736.0,308472274.33332133,308472274.3333333
2737.0,308472274.33332133,308472274.3333333
2738.0,308472274.33332133,308472274.3333333
2739.0,308472274.33332133,308472274.3333333
2740.0,308472274.33332133,308472274.3333333
2741.0,308472274.33332133,308472274.3333333
2742.0,308472274.33332133,308472274.3333333
2743.0,308472274.33332133,308472274.3333333
2744.0,308472274.33332133,308472274.3333333
2745.0,308472274.33332133,308472274.3333333
2746.0,308472274.33332133,308472274.3333333
2747.0,308472274.33332133,308472274.3333333
2748.0,308472274.33332133,308472274.3333333
2749.0,308472274.33332133,308472274.3333333
2750.0,308472274.33332133,308472274.3333333
2751.0,308472274.33332133,308472274.3333333
2752.0,308472274.33332133,308472274.3333333
2753.0,308472274.33332133,308472274.3333333
2754.0,308472274.33332133,308472274.3333333
2755.0,308472274.33332133,308472274.3333333
2756.0,308472274.33332133,308472274.3333333
2757.0,308472274.33332133,308472274.3333333
2758.0,308472274.33332133,308472274.3333333
2759.0,308472274.33332133,308472274.3333333
2760.0,308472274.33332133,308472274.3333333
2761.0,308472274.33332133,308472274.3333333
2762.0,308472274.33332133,308472274.3333333
2763.0,308472274.33332133,308472274.3333333
2764.0,308472274.33332133,308472274.3333333
2765.0,308472274.33332133,308472274.3333333
2766.0,308472274.33332133,308472274.3333333
2767.0,308472274.33332133,308472274.3333333
2768.0,308472274.33332133,308472274.3333333
2769.0,308472274.33332133,308472274.3333333
2770.0,308472274.33332133,308472274.3333333
2771.0,308472274.33332133,308472274.3333333
2772.0,308472274.33332133,308472274.3333333
2773.0,308472274.33332133,308472274.3333333
2774.0,308472274.33332133,308472274.3333333
2775.0,308472274.33332133,308472274.3333333
2776.0,308472274.33332133,308472274.3333333
2777.0,308472274.33332133,308472274.3333333
2778.0,308472274.33332133,308472274.3333333
2779.0,308472274.33332133,308472274.3333333
2780.0,308472274.33332133,308472274.3333333
2781.0,308472274.33332133,308472274.3333333
2782.0,308472274.33332133,308472274.3333333
2783.0,308472274.33332133,308472274.3333333
2784.0,308472274.33332133,308472274.3333333
2785.0,308472274.33332133,308472274.3333333
2786.0,308472274.33332133,308472274.3333333
2787.0,308472274.33332133,308472274.3333333
2788.0,308472274.33332133,308472274.3333333
2789.0,308472274.33332133,308472274.3333333
2790.0,308472274.33332133,308472274.3333333
2791.0,308472274.33332133,308472274.3333333
2792.0,308472274.33332133,308472274.3333333
2793.0,308472274.33332133,308472274.3333333
2794.0,308472274.33332133,308472274.3333333
2795.0,308472274.33332133,308472274.3333333
2796.0,308472274.33332133,308472274.3333333
2797.0,308472274.33332133,308472274.3333333
2798.0,308472274.33332133,308472274.3333333
2799.0,308472274.33332133,308472274.3333333
2800.0,308472274.33332133,308472274.3333333
2801.0,308472274.33332133,308472274.3333333
2802.0,308472274.33332133,308472274.3333333
2803.0,308472274.33332133,308472274.3333333
2804.0,308472274.33332133,308472274.3333333
2805.0,308472274.33332133,308472274.3333333
2806.0,308472274.33332133,308472274.3333333
2807.0,308472274.33332133,308472274.3333333
2808.0,308472274.33332133,308472274.3333333
2809.0,308472274.33332133,308472274.3333333
2810.0,308472274.33332133,308472274.3333333
2811.0,308472274.33332133,308472274.3333333
2812.0,308472274.33332133,308472274.3333333
2813.0,308472274.33332133,308472274.3333333
2814.0,308472274.33332133,308472274.3333333
2815.0,308472274.33332133,308472274.3333333
2816.0,308472274.33332133,308472274.3333333
2817.0,308472274.33332133,308472274.3333333
2818.0,308472274.33332133,308472274.3333333
2819.0,308472274.33332133,308472274.3333333
2820.0,308472274.33332133,308472274.3333333
2821.0,308472274.33332133,308472274.3333333
2822.0,308472274.33332133,308472274.3333333
2823.0,308472274.33332133,308472274.3333333
2824.0,308472274.33332133,308472274.3333333
2825.0,308472274.33332133,308472274.3333333
2826.0,308472274.33332133,308472274.3333333
2827.0,308472274.33332133,308472274.3333333
2828.0,308472274.33332133,308472274.3333333
2829.0,308472274.33332133,308472274.3333333
2830.0,308472274.33332133,308472274.3333333
2831.0,308472274.33332133,308472274.3333333
2832.0,308472274.33332133,308472274.3333333
2833.0,308472274.33332133,308472274.3333333
2834.0,308472274.33332133,308472274.3333333
2835.0,308472274.33332133,308472274.3333333
2836.0,308472274.33332133,308472274.3333333
2837.0,308472274.33332133,308472274.3333333
2838.0,308472274.33332133,308472274.3333333
2839.0,308472274.33332133,308472274.3333333
2840.0,308472274.33332133,308472274.3333333
2841.0,308472274.33332133,308472274.3333333
2842.0,308472274.33332133,308472274.3333333
2843.0,308472274.33332133,308472274.3333333
2844.0,308472274.33332133,308472274.3333333
2845.0,308472274.33332133,308472274.3333333
2846.0,308472274.33332133,308472274.3333333
2847.0,308472274.33332133,308472274.3333333
2848.0,308472274.33332133,308472274.3333333
2849.0,308472274.33332133,308472274.3333333
2850.0,308472274.33332133,308472274.3333333
2851.0,308472274.33332133,308472274.3333333
2852.0,308472274.33332133,308472274.3333333
2853.0,308472274.33332133,308472274.3333333
2854.0,308472274.33332133,308472274.3333333
2855.0,308472274.33332133,308472274.3333333
2856.0,308472274.33332133,308472274.3333333
2857.0,308472274.33332133,308472274.3333333
2858.0,308472274.33332133,308472274.3333333
2859.0,308472274.33332133,308472274.3333333
2860.0,308472274.33332133,308472274.3333333
2861.0,308472274.33332133,308472274.3333333
2862.0,308472274.33332133,308472274.3333333
2863.0,308472274.33332133,308472274.3333333
2864.0,308472274.33332133,308472274.3333333
2865.0,308472274.33332133,308472274.3333333
2866.0,308472274.33332133,308472274.3333333
2867.0,308472274.33332133,308472274.3333333
2868.0,308472274.33332133,308472274.3333333
2869.0,308472274.33332133,308472274.3333333
2870.0,308472274.33332133,308472274.3333333
2871.0,308472274.33332133,308472274.3333333
2872.0,308472274.33332133,308472274.3333333
2873.0,308472274.33332133,308472274.3333333
2874.0,308472274.33332133,308472274.3333333
2875.0,308472274.33332133,308472274.3333333
2876.0,308472274.33332133,308472274.3333333
2877.0,308472274.33332133,308472274.3333333
2878.0,308472274.33332133,308472274.3333333
2879.0,308472274.33332133,308472274.3333333
2880.0,308472274.33332133,308472274.3333333
2881.0,308472274.33332133,308472274.3333333
2882.0,308472274.33332133,308472274.3333333
2883.0,308472274.33332133,308472274.3333333
2884.0,308472274.33332133,308472274.3333333
2885.0,308472274.33332133,308472274.3333333
2886.0,308472274.33332133,308472274.3333333
2887.0,308472274.33332133,308472274.3333333
2888.0,308472274.33332133,308472274.3333333
2889.0,308472274.33332133,308472274.3333333
2890.0,308472274.33332133,308472274.3333333
2891.0,308472274.33332133,308472274.3333333
2892.0,308472274.33332133,308472274.3333333
2893.0,308472274.33332133,308472274.3333333
2894.0,308472274.33332133,308472274.3333333
2895.0,308472274.33332133,308472274.3333333
2896.0,308472274.33332133,308472274.3333333
2897.0,308472274.33332133,308472274.3333333
2898.0,308472274.33332133,308472274.3333333
2899.0,308472274.33332133,308472274.3333333
2900.0,308472274.33332133,308472274.3333333
2901.0,308472274.33332133,308472274.3333333
2902.0,308472274.33332133,308472274.3333333
2903.0,308472274.33332133,308472274.3333333
2904.0,308472274.33332133,308472274.3333333
2905.0,308472274.33332133,308472274.3333333
2906.0,308472274.33332133,308472274.3333333
2907.0,308472274.33332133,308472274.3333333
2908.0,308472274.33332133,308472274.3333333
2909.0,308472274.33332133,308472274.3333333
2910.0,308472274.33332133,308472274.3333333
2911.0,308472274.33332133,308472274.3333333
2912.0,308472274.33332133,308472274.3333333
2913.0,308472274.33332133,308472274.3333333
2914.0,308472274.33332133,308472274.3333333
2915.0,308472274.33332133,308472274.3333333
2916.0,308472274.33332133,308472274.3333333
2917.0,308472274.33332133,308472274.3333333
2918.0,308472274.33332133,308472274.3333333
2919.0,308472274.33332133,308472274.3333333
2920.0,308472274.33332133,308472274.3333333
2921.0,308472274.33332133,308472274.3333333
2922.0,308472274.33332133,308472274.3333333
2923.0,308472274.33332133,308472274.3333333
2924.0,308472274.33332133,308472274.3333333
2925.0,308472274.33332133,308472274.3333333
2926.0,308472274.33332133,308472274.3333333
2927.0,308472274.33332133,308472274.3333333
2928.0,308472274.33332133,308472274.3333333
2929.0,308472274.33332133,308472274.3333333
2930.0,308472274.33332133,308472274.3333333
2931.0,308472274.33332133,308472274.3333333
2932.0,308472274.33332133,308472274.3333333
2933.0,308472274.33332133,308472274.3333333
2934.0,308472274.33332133,308472274.3333333
2935.0,308472274.33332133,308472274.3333333
2936.0,308472274.33332133,308472274.3333333
2937.0,308472274.33332133,308472274.3333333
2938.0,308472274.33332133,308472274.3333333
2939.0,308472274.33332133,308472274.3333333
2940.0,308472274.33332133,308472274.3333333
2941.0,308472274.33332133,308472274.3333333
2942.0,308472274.33332133,308472274.3333333
2943.0,308472274.33332133,308472274.3333333
2944.0,308472274.33332133,308472274.3333333
2945.0,308472274.33332133,308472274.3333333
2946.0,308472274.33332133,308472274.3333333
2947.0,308472274.33332133,308472274.3333333
2948.0,308472274.33332133,308472274.3333333
2949.0,308472274.33332133,308472274.3333333
2950.0,308472274.33332133,308472274.3333333
2951.0,308472274.33332133,308472274.3333333
2952.0,308472274.33332133,308472274.3333333
2953.0,308472274.33332133,308472274.3333333
2954.0,308472274.33332133,308472274.3333333
2955.0,308472274.33332133,308472274.3333333
2956.0,308472274.33332133,308472274.3333333
2957.0,308472274.33332133,308472274.3333333
2958.0,308472274.33332133,308472274.3333333
2959.0,308472274.33332133,308472274.3333333
2960.0,308472274.33332133,308472274.3333333
2961.0,308472274.33332133,308472274.3333333
2962.0,308472274.33332133,308472274.3333333
2963.0,308472274.33332133,308472274.3333333
2964.0,308472274.33332133,308472274.3333333
2965.0,308472274.33332133,308472274.3333333
2966.0,308472274.33332133,308472274.3333333
2967.0,308472274.33332133,308472274.3333333
2968.0,308472274.33332133,308472274.3333333
2969.0,308472274.33332133,308472274.3333333
2970.0,308472274.33332133,308472274.3333333
2971.0,308472274.33332133,308472274.3333333
2972.0,308472274.33332133,308472274.3333333
2973.0,308472274.33332133,308472274.3333333
2974.0,308472274.33332133,308472274.3333333
2975.0,308472274.33332133,308472274.3333333
2976.0,308472274.33332133,308472274.3333333
2977.0,308472274.33332133,308472274.3333333
2978.0,308472274.33332133,308472274.3333333
2979.0,308472274.33332133,308472274.3333333
2980.0,308472274.33332133,308472274.3333333
2981.0,308472274.33332133,308472274.3333333
2982.0,308472274.33332133,308472274.3333333
2983.0,308472274.33332133,308472274.3333333
2984.0,308472274.33332133,308472274.3333333
2985.0,308472274.33332133,308472274.3333333
2986.0,308472274.33332133,308472274.3333333
2987.0,308472274.33332133,308472274.3333333
2988.0,308472274.33332133,308472274.3333333
2989.0,308472274.33332133,308472274.3333333
2990.0,308472274.33332133,308472274.3333333
2991.0,308472274.33332133,308472274.3333333
2992.0,308472274.33332133,308472274.3333333
2993.0,308472274.33332133,308472274.3333333
2994.0,308472274.33332133,308472274.3333333
2995.0,308472274.33332133,308472274.3333333
2996.0,308472274.33332133,308472274.3333333
2997.0,308472274.33332133,308472274.3333333
2998.0,308472274.33332133,308472274.3333333
2999.0,308472274.33332133,308472274.3333333
3000.0,308472274.33332133,308472274.3333333
3001.0,308472274.33332133,308472274.3333333
3002.0,308472274.33332133,308472274.3333333
3003.0,308472274.33332133,308472274.3333333
3004.0,308472274.33332133,308472274.3333333
3005.0,308472274.33332133,308472274.3333333
3006.0,308472274.33332133,308472274.3333333
3007.0,308472274.33332133,308472274.3333333
3008.0,308472274.33332133,308472274.3333333
3009.0,308472274.33332133,308472274.3333333
3010.0,308472274.33332133,308472274.3333333
3011.0,308472274.33332133,308472274.3333333
3012.0,308472274.33332133,308472274.3333333
3013.0,308472274.33332133,308472274.3333333
3014.0,308472274.33332133,308472274.3333333
3015.0,308472274.33332133,308472274.3333333
3016.0,308472274.33332133,308472274.3333333
3017.0,308472274.33332133,308472274.3333333
3018.0,308472274.33332133,308472274.3333333
3019.0,308472274.33332133,308472274.3333333
3020.0,308472274.33332133,308472274.3333333
3021.0,308472274.33332133,308472274.3333333
3022.0,308472274.33332133,308472274.3333333
3023.0,308472274.33332133,308472274.3333333
3024.0,308472274.33332133,308472274.3333333
3025.0,308472274.33332133,308472274.3333333
3026.0,308472274.33332133,308472274.3333333
3027.0,308472274.33332133,308472274.3333333
3028.0,308472274.33332133,308472274.3333333
3029.0,308472274.33332133,308472274.3333333
3030.0,308472274.33332133,308472274.3333333
3031.0,308472274.33332133,308472274.3333333
3032.0,308472274.33332133,308472274.3333333
3033.0,308472274.33332133,308472274.3333333
3034.0,308472274.33332133,308472274.3333333
3035.0,308472274.33332133,308472274.3333333
3036.0,308472274.33332133,308472274.3333333
3037.0,308472274.33332133,308472274.3333333
3038.0,308472274.33332133,308472274.3333333
3039.0,308472274.33332133,308472274.3333333
3040.0,308472274.33332133,308472274.3333333
3041.0,308472274.33332133,308472274.3333333
3042.0,308472274.33332133,308472274.3333333
3043.0,308472274.33332133,308472274.3333333
3044.0,308472274.33332133,308472274.3333333
3045.0,308472274.33332133,308472274.3333333
3046.0,308472274.33332133,308472274.3333333
3047.0,308472274.33332133,308472274.3333333
3048.0,308472274.33332133,308472274.3333333
3049.0,308472274.33332133,308472274.3333333
3050.0,308472274.33332133,308472274.3333333
3051.0,308472274.33332133,308472274.3333333
3052.0,308472274.33332133,308472274.3333333
3053.0,308472274.33332133,308472274.3333333
3054.0,308472274.33332133,308472274.3333333
3055.0,308472274.33332133,308472274.3333333
3056.0,308472274.33332133,308472274.3333333
3057.0,308472274.33332133,308472274.3333333
3058.0,308472274.33332133,308472274.3333333
3059.0,308472274.33332133,308472274.3333333
3060.0,308472274.33332133,308472274.3333333
3061.0,308472274.33332133,308472274.3333333
3062.0,308472274.33332133,308472274.3333333
3063.0,308472274.33332133,308472274.3333333
3064.0,308472274.33332133,308472274.3333333
3065.0,308472274.33332133,308472274.3333333
3066.0,308472274.33332133,308472274.3333333
3067.0,308472274.33332133,308472274.3333333
3068.0,308472274.33332133,308472274.3333333
3069.0,308472274.33332133,308472274.3333333
3070.0,308472274.33332133,308472274.3333333
3071.0,308472274.33332133,308472274.3333333
3072.0,308472274.33332133,308472274.3333333
3073.0,308472274.33332133,308472274.3333333
3074.0,308472274.33332133,308472274.3333333
3075.0,308472274.33332133,308472274.3333333
3076.0,308472274.33332133,308472274.3333333
3077.0,308472274.33332133,308472274.3333333
3078.0,308472274.33332133,308472274.3333333
3079.0,308472274.33332133,308472274.3333333
3080.0,308472274.33332133,308472274.3333333
3081.0,308472274.33332133,308472274.3333333
3082.0,308472274.33332133,308472274.3333333
3083.0,308472274.33332133,308472274.3333333
3084.0,308472274.33332133,308472274.3333333
3085.0,308472274.33332133,308472274.3333333
3086.0,308472274.33332133,308472274.3333333
3087.0,308472274.33332133,308472274.3333333
3088.0,308472274.33332133,308472274.3333333
3089.0,308472274.33332133,308472274.3333333
3090.0,308472274.33332133,308472274.3333333
3091.0,308472274.33332133,308472274.3333333
3092.0,308472274.33332133,308472274.3333333
3093.0,308472274.33332133,308472274.3333333
3094.0,308472274.33332133,308472274.3333333
3095.0,308472274.33332133,308472274.3333333
3096.0,308472274.33332133,308472274.3333333
3097.0,308472274.33332133,308472274.3333333
3098.0,308472274.33332133,308472274.3333333
3099.0,308472274.33332133,308472274.3333333
3100.0,308472274.33332133,308472274.3333333
3101.0,308472274.33332133,308472274.3333333
3102.0,308472274.33332133,308472274.3333333
3103.0,308472274.33332133,308472274.3333333
3104.0,308472274.33332133,308472274.3333333
3105.0,308472274.33332133,308472274.3333333
3106.0,308472274.33332133,308472274.3333333
3107.0,308472274.33332133,308472274.3333333
3108.0,308472274.33332133,308472274.3333333
3109.0,308472274.33332133,308472274.3333333
3110.0,308472274.33332133,308472274.3333333
3111.0,308472274.33332133,308472274.3333333
3112.0,308472274.33332133,308472274.3333333
3113.0,308472274.33332133,308472274.3333333
3114.0,308472274.33332133,308472274.3333333
3115.0,308472274.33332133,308472274.3333333
3116.0,308472274.33332133,308472274.3333333
3117.0,308472274.33332133,308472274.3333333
3118.0,308472274.33332133,308472274.3333333
3119.0,308472274.33332133,308472274.3333333
3120.0,308472274.33332133,308472274.3333333
3121.0,308472274.33332133,308472274.3333333
3122.0,308472274.33332133,308472274.3333333
3123.0,308472274.33332133,308472274.3333333
3124.0,308472274.33332133,308472274.3333333
3125.0,308472274.33332133,308472274.3333333
3126.0,308472274.33332133,308472274.3333333
3127.0,308472274.33332133,308472274.3333333
3128.0,308472274.33332133,308472274.3333333
3129.0,308472274.33332133,308472274.3333333
3130.0,308472274.33332133,308472274.3333333
3131.0,308472274.33332133,308472274.3333333
3132.0,308472274.33332133,308472274.3333333
3133.0,308472274.33332133,308472274.3333333
3134.0,308472274.33332133,308472274.3333333
3135.0,308472274.33332133,308472274.3333333
3136.0,308472274.33332133,308472274.3333333
3137.0,308472274.33332133,308472274.3333333
3138.0,308472274.33332133,308472274.3333333
3139.0,308472274.33332133,308472274.3333333
3140.0,308472274.33332133,308472274.3333333
3141.0,308472274.33332133,308472274.3333333
3142.0,308472274.33332133,308472274.3333333
3143.0,308472274.33332133,308472274.3333333
3144.0,308472274.33332133,308472274.3333333
3145.0,308472274.33332133,308472274.3333333
3146.0,308472274.33332133,308472274.3333333
3147.0,308472274.33332133,308472274.3333333
3148.0,308472274.33332133,308472274.3333333
3149.0,308472274.33332133,308472274.3333333
3150.0,308472274.33332133,308472274.3333333
3151.0,308472274.33332133,308472274.3333333
3152.0,308472274.33332133,308472274.3333333
3153.0,308472274.33332133,308472274.3333333
3154.0,308472274.33332133,308472274.3333333
3155.0,308472274.33332133,308472274.3333333
3156.0,308472274.33332133,308472274.3333333
3157.0,308472274.33332133,308472274.3333333
3158.0,308472274.33332133,308472274.3333333
3159.0,308472274.33332133,308472274.3333333
3160.0,308472274.33332133,308472274.3333333
3161.0,308472274.33332133,308472274.3333333
3162.0,308472274.33332133,308472274.3333333
3163.0,308472274.33332133,308472274.3333333
3164.0,308472274.33332133,308472274.3333333
3165.0,308472274.33332133,308472274.3333333
3166.0,308472274.33332133,308472274.3333333
3167.0,308472274.33332133,308472274.3333333
3168.0,308472274.33332133,308472274.3333333
3169.0,308472274.33332133,308472274.3333333
3170.0,308472274.33332133,308472274.3333333
3171.0,308472274.33332133,308472274.3333333
3172.0,308472274.33332133,308472274.3333333
3173.0,308472274.33332133,308472274.3333333
3174.0,308472274.33332133,308472274.3333333
3175.0,308472274.33332133,308472274.3333333
3176.0,308472274.33332133,308472274.3333333
3177.0,308472274.33332133,308472274.3333333
3178.0,308472274.33332133,308472274.3333333
3179.0,308472274.33332133,308472274.3333333
3180.0,308472274.33332133,308472274.3333333
3181.0,308472274.33332133,308472274.3333333
3182.0,308472274.33332133,308472274.3333333
3183.0,308472274.33332133,308472274.3333333
3184.0,308472274.33332133,308472274.3333333
3185.0,308472274.33332133,308472274.3333333
3186.0,308472274.33332133,308472274.3333333
3187.0,308472274.33332133,308472274.3333333
3188.0,308472274.33332133,308472274.3333333
3189.0,308472274.33332133,308472274.3333333
3190.0,308472274.33332133,308472274.3333333
3191.0,308472274.33332133,308472274.3333333
3192.0,308472274.33332133,308472274.3333333
3193.0,308472274.33332133,308472274.3333333
3194.0,308472274.33332133,308472274.3333333
3195.0,308472274.33332133,308472274.3333333
3196.0,308472274.33332133,308472274.3333333
3197.0,308472274.33332133,308472274.3333333
3198.0,308472274.33332133,308472274.3333333
3199.0,308472274.33332133,308472274.3333333
3200.0,308472274.33332133,308472274.3333333
3201.0,308472274.33332133,308472274.3333333
3202.0,308472274.33332133,308472274.3333333
3203.0,308472274.33332133,308472274.3333333
3204.0,308472274.33332133,308472274.3333333
3205.0,308472274.33332133,308472274.3333333
3206.0,308472274.33332133,308472274.3333333
3207.0,308472274.33332133,308472274.3333333
3208.0,308472274.33332133,308472274.3333333
3209.0,308472274.33332133,308472274.3333333
3210.0,308472274.33332133,308472274.3333333
3211.0,308472274.33332133,308472274.3333333
3212.0,308472274.33332133,308472274.3333333
3213.0,308472274.33332133,308472274.3333333
3214.0,308472274.33332133,308472274.3333333
3215.0,308472274.33332133,308472274.3333333
3216.0,308472274.33332133,308472274.3333333
3217.0,308472274.33332133,308472274.3333333
3218.0,308472274.33332133,308472274.3333333
3219.0,308472274.33332133,308472274.3333333
3220.0,308472274.33332133,308472274.3333333
3221.0,308472274.33332133,308472274.3333333
3222.0,308472274.33332133,308472274.3333333
3223.0,308472274.33332133,308472274.3333333
3224.0,308472274.33332133,308472274.3333333
3225.0,308472274.33332133,308472274.3333333
3226.0,308472274.33332133,308472274.3333333
3227.0,308472274.33332133,308472274.3333333
3228.0,308472274.33332133,308472274.3333333
3229.0,308472274.33332133,308472274.3333333
3230.0,308472274.33332133,308472274.3333333
3231.0,308472274.33332133,308472274.3333333
3232.0,308472274.33332133,308472274.3333333
3233.0,308472274.33332133,308472274.3333333
3234.0,308472274.33332133,308472274.3333333
3235.0,308472274.33332133,308472274.3333333
3236.0,308472274.33332133,308472274.3333333
3237.0,308472274.33332133,308472274.3333333
3238.0,308472274.33332133,308472274.3333333
3239.0,308472274.33332133,308472274.3333333
3240.0,308472274.33332133,308472274.3333333
3241.0,308472274.33332133,308472274.3333333
3242.0,308472274.33332133,308472274.3333333
3243.0,308472274.33332133,308472274.3333333
3244.0,308472274.33332133,308472274.3333333
3245.0,308472274.33332133,308472274.3333333
3246.0,308472274.33332133,308472274.3333333
3247.0,308472274.33332133,308472274.3333333
3248.0,308472274.33332133,308472274.3333333
3249.0,308472274.33332133,308472274.3333333
3250.0,308472274.33332133,308472274.3333333
3251.0,308472274.33332133,308472274.3333333
3252.0,308472274.33332133,308472274.3333333
3253.0,308472274.33332133,308472274.3333333
3254.0,308472274.33332133,308472274.3333333
3255.0,308472274.33332133,308472274.3333333
3256.0,308472274.33332133,308472274.3333333
3257.0,308472274.33332133,308472274.3333333
3258.0,308472274.33332133,308472274.3333333
3259.0,308472274.33332133,308472274.3333333
3260.0,308472274.33332133,308472274.3333333
3261.0,308472274.33332133,308472274.3333333
3262.0,308472274.33332133,308472274.3333333
3263.0,308472274.33332133,308472274.3333333
3264.0,308472274.33332133,308472274.3333333
3265.0,308472274.33332133,308472274.3333333
3266.0,308472274.33332133,308472274.3333333
3267.0,308472274.33332133,308472274.3333333
3268.0,308472274.33332133,308472274.3333333
3269.0,308472274.33332133,308472274.3333333
3270.0,308472274.33332133,308472274.3333333
3271.0,308472274.33332133,308472274.3333333
3272.0,308472274.33332133,308472274.3333333
3273.0,308472274.33332133,308472274.3333333
3274.0,308472274.33332133,308472274.3333333
3275.0,308472274.33332133,308472274.3333333
3276.0,308472274.33332133,308472274.3333333
3277.0,308472274.33332133,308472274.3333333
3278.0,308472274.33332133,308472274.3333333
3279.0,308472274.33332133,308472274.3333333
3280.0,308472274.33332133,308472274.3333333
3281.0,308472274.33332133,308472274.3333333
3282.0,308472274.33332133,308472274.3333333
3283.0,308472274.33332133,308472274.3333333
3284.0,308472274.33332133,308472274.3333333
3285.0,308472274.33332133,308472274.3333333
3286.0,308472274.33332133,308472274.3333333
3287.0,308472274.33332133,308472274.3333333
3288.0,308472274.33332133,308472274.3333333
3289.0,308472274.33332133,308472274.3333333
3290.0,308472274.33332133,308472274.3333333
3291.0,308472274.33332133,308472274.3333333
3292.0,308472274.33332133,308472274.3333333
3293.0,308472274.33332133,308472274.3333333
3294.0,308472274.33332133,308472274.3333333
3295.0,308472274.33332133,308472274.3333333
3296.0,308472274.33332133,308472274.3333333
3297.0,308472274.33332133,308472274.3333333
3298.0,308472274.33332133,308472274.3333333
3299.0,308472274.33332133,308472274.3333333
3300.0,308472274.33332133,308472274.3333333
3301.0,308472274.33332133,308472274.3333333
3302.0,308472274.33332133,308472274.3333333
3303.0,308472274.33332133,308472274.3333333
3304.0,308472274.33332133,308472274.3333333
3305.0,308472274.33332133,308472274.3333333
3306.0,308472274.33332133,308472274.3333333
3307.0,308472274.33332133,308472274.3333333
3308.0,308472274.33332133,308472274.3333333
3309.0,308472274.33332133,308472274.3333333
3310.0,308472274.33332133,308472274.3333333
3311.0,308472274.33332133,308472274.3333333
3312.0,308472274.33332133,308472274.3333333
3313.0,308472274.33332133,308472274.3333333
3314.0,308472274.33332133,308472274.3333333
3315.0,308472274.33332133,308472274.3333333
3316.0,308472274.33332133,308472274.3333333
3317.0,308472274.33332133,308472274.3333333
3318.0,308472274.33332133,308472274.3333333
3319.0,308472274.33332133,308472274.3333333
3320.0,308472274.33332133,308472274.3333333
3321.0,308472274.33332133,308472274.3333333
3322.0,308472274.33332133,308472274.3333333
3323.0,308472274.33332133,308472274.3333333
3324.0,308472274.33332133,308472274.3333333
3325.0,308472274.33332133,308472274.3333333
3326.0,308472274.33332133,308472274.3333333
3327.0,308472274.33332133,308472274.3333333
3328.0,308472274.33332133,308472274.3333333
3329.0,308472274.33332133,308472274.3333333
3330.0,308472274.33332133,308472274.3333333
3331.0,308472274.33332133,308472274.3333333
3332.0,308472274.33332133,308472274.3333333
3333.0,308472274.33332133,308472274.3333333
3334.0,308472274.33332133,308472274.3333333
3335.0,308472274.33332133,308472274.3333333
3336.0,308472274.33332133,308472274.3333333
3337.0,308472274.33332133,308472274.3333333
3338.0,308472274.33332133,308472274.3333333
3339.0,308472274.33332133,308472274.3333333
3340.0,308472274.33332133,308472274.3333333
3341.0,308472274.33332133,308472274.3333333
3342.0,308472274.33332133,308472274.3333333
3343.0,308472274.33332133,308472274.3333333
3344.0,308472274.33332133,308472274.3333333
3345.0,308472274.33332133,308472274.3333333
3346.0,308472274.33332133,308472274.3333333
3347.0,308472274.33332133,308472274.3333333
3348.0,308472274.33332133,308472274.3333333
3349.0,308472274.33332133,308472274.3333333
3350.0,308472274.33332133,308472274.3333333
3351.0,308472274.33332133,308472274.3333333
3352.0,308472274.33332133,308472274.3333333
3353.0,308472274.33332133,308472274.3333333
3354.0,308472274.33332133,308472274.3333333
3355.0,308472274.33332133,308472274.3333333
3356.0,308472274.33332133,308472274.3333333
3357.0,308472274.33332133,308472274.3333333
3358.0,308472274.33332133,308472274.3333333
3359.0,308472274.33332133,308472274.3333333
3360.0,308472274.33332133,308472274.3333333
3361.0,308472274.33332133,308472274.3333333
3362.0,308472274.33332133,308472274.3333333
3363.0,308472274.33332133,308472274.3333333
3364.0,308472274.33332133,308472274.3333333
3365.0,308472274.33332133,308472274.3333333
3366.0,308472274.33332133,308472274.3333333
3367.0,308472274.33332133,308472274.3333333
3368.0,308472274.33332133,308472274.3333333
3369.0,308472274.33332133,308472274.3333333
3370.0,308472274.33332133,308472274.3333333
3371.0,308472274.33332133,308472274.3333333
3372.0,308472274.33332133,308472274.3333333
3373.0,308472274.33332133,308472274.3333333
3374.0,308472274.33332133,308472274.3333333
3375.0,308472274.33332133,308472274.3333333
3376.0,308472274.33332133,308472274.3333333
3377.0,308472274.33332133,308472274.3333333
3378.0,308472274.33332133,308472274.3333333
3379.0,308472274.33332133,308472274.3333333
3380.0,308472274.33332133,308472274.3333333
3381.0,308472274.33332133,308472274.3333333
3382.0,308472274.33332133,308472274.3333333
3383.0,308472274.33332133,308472274.3333333
3384.0,308472274.33332133,308472274.3333333
3385.0,308472274.33332133,308472274.3333333
3386.0,308472274.33332133,308472274.3333333
3387.0,308472274.33332133,308472274.3333333
3388.0,308472274.33332133,308472274.3333333
3389.0,308472274.33332133,308472274.3333333
3390.0,308472274.33332133,308472274.3333333
3391.0,308472274.33332133,308472274.3333333
3392.0,308472274.33332133,308472274.3333333
3393.0,308472274.33332133,308472274.3333333
3394.0,308472274.33332133,308472274.3333333
3395.0,308472274.33332133,308472274.3333333
3396.0,308472274.33332133,308472274.3333333
3397.0,308472274.33332133,308472274.3333333
3398.0,308472274.33332133,308472274.3333333
3399.0,308472274.33332133,308472274.3333333
3400.0,308472274.33332133,308472274.3333333
3401.0,308472274.33332133,308472274.3333333
3402.0,308472274.33332133,308472274.3333333
3403.0,308472274.33332133,308472274.3333333
3404.0,308472274.33332133,308472274.3333333
3405.0,308472274.33332133,308472274.3333333
3406.0,308472274.33332133,308472274.3333333
3407.0,308472274.33332133,308472274.3333333
3408.0,308472274.33332133,308472274.3333333
3409.0,308472274.33332133,308472274.3333333
3410.0,308472274.33332133,308472274.3333333
3411.0,308472274.33332133,308472274.3333333
3412.0,308472274.33332133,308472274.3333333
3413.0,308472274.33332133,308472274.3333333
3414.0,308472274.33332133,308472274.3333333
3415.0,308472274.33332133,308472274.3333333
3416.0,308472274.33332133,308472274.3333333
3417.0,308472274.33332133,308472274.3333333
3418.0,308472274.33332133,308472274.3333333
3419.0,308472274.33332133,308472274.3333333
3420.0,308472274.33332133,308472274.3333333
3421.0,308472274.33332133,308472274.3333333
3422.0,308472274.33332133,308472274.3333333
3423.0,308472274.33332133,308472274.3333333
3424.0,308472274.33332133,308472274.3333333
3425.0,308472274.33332133,308472274.3333333
3426.0,308472274.33332133,308472274.3333333
3427.0,308472274.33332133,308472274.3333333
3428.0,308472274.33332133,308472274.3333333
3429.0,308472274.33332133,308472274.3333333
3430.0,308472274.33332133,308472274.3333333
3431.0,308472274.33332133,308472274.3333333
3432.0,308472274.33332133,308472274.3333333
3433.0,308472274.33332133,308472274.3333333
3434.0,308472274.33332133,308472274.3333333
3435.0,308472274.33332133,308472274.3333333
3436.0,308472274.33332133,308472274.3333333
3437.0,308472274.33332133,308472274.3333333
3438.0,308472274.33332133,308472274.3333333
3439.0,308472274.33332133,308472274.3333333
3440.0,308472274.33332133,308472274.3333333
3441.0,308472274.33332133,308472274.3333333
3442.0,308472274.33332133,308472274.3333333
3443.0,308472274.33332133,308472274.3333333
3444.0,308472274.33332133,308472274.3333333
3445.0,308472274.33332133,308472274.3333333
3446.0,308472274.33332133,308472274.3333333
3447.0,308472274.33332133,308472274.3333333
3448.0,308472274.33332133,308472274.3333333
3449.0,308472274.33332133,308472274.3333333
3450.0,308472274.33332133,308472274.3333333
3451.0,308472274.33332133,308472274.3333333
3452.0,308472274.33332133,308472274.3333333
3453.0,308472274.33332133,308472274.3333333
3454.0,308472274.33332133,308472274.3333333
3455.0,308472274.33332133,308472274.3333333
3456.0,308472274.33332133,308472274.3333333
3457.0,308472274.33332133,308472274.3333333
3458.0,308472274.33332133,308472274.3333333
3459.0,308472274.33332133,308472274.3333333
3460.0,308472274.33332133,308472274.3333333
3461.0,308472274.33332133,308472274.3333333
3462.0,308472274.33332133,308472274.3333333
3463.0,308472274.33332133,308472274.3333333
3464.0,308472274.33332133,308472274.3333333
3465.0,308472274.33332133,308472274.3333333
3466.0,308472274.33332133,308472274.3333333
3467.0,308472274.33332133,308472274.3333333
3468.0,308472274.33332133,308472274.3333333
3469.0,308472274.33332133,308472274.3333333
3470.0,308472274.33332133,308472274.3333333
3471.0,308472274.33332133,308472274.3333333
3472.0,308472274.33332133,308472274.3333333
3473.0,308472274.33332133,308472274.3333333
3474.0,308472274.33332133,308472274.3333333
3475.0,308472274.33332133,308472274.3333333
3476.0,308472274.33332133,308472274.3333333
3477.0,308472274.33332133,308472274.3333333
3478.0,308472274.33332133,308472274.3333333
3479.0,308472274.33332133,308472274.3333333
3480.0,308472274.33332133,308472274.3333333
3481.0,308472274.33332133,308472274.3333333
3482.0,308472274.33332133,308472274.3333333
3483.0,308472274.33332133,308472274.3333333
3484.0,308472274.33332133,308472274.3333333
3485.0,308472274.33332133,308472274.3333333
3486.0,308472274.33332133,308472274.3333333
3487.0,308472274.33332133,308472274.3333333
3488.0,308472274.33332133,308472274.3333333
3489.0,308472274.33332133,308472274.3333333
3490.0,308472274.33332133,308472274.3333333
3491.0,308472274.33332133,308472274.3333333
3492.0,308472274.33332133,308472274.3333333
3493.0,308472274.33332133,308472274.3333333
3494.0,308472274.33332133,308472274.3333333
3495.0,308472274.33332133,308472274.3333333
3496.0,308472274.33332133,308472274.3333333
3497.0,308472274.33332133,308472274.3333333
3498.0,308472274.33332133,308472274.3333333
3499.0,308472274.33332133,308472274.3333333
3500.0,308472274.33332133,308472274.3333333
3501.0,308472274.33332133,308472274.3333333
3502.0,308472274.33332133,308472274.3333333
3503.0,308472274.33332133,308472274.3333333
3504.0,308472274.33332133,308472274.3333333
3505.0,308472274.33332133,308472274.3333333
3506.0,308472274.33332133,308472274.3333333
3507.0,308472274.33332133,308472274.3333333
3508.0,308472274.33332133,308472274.3333333
3509.0,308472274.33332133,308472274.3333333
3510.0,308472274.33332133,308472274.3333333
3511.0,308472274.33332133,308472274.3333333
3512.0,308472274.33332133,308472274.3333333
3513.0,308472274.33332133,308472274.3333333
3514.0,308472274.33332133,308472274.3333333
3515.0,308472274.33332133,308472274.3333333
3516.0,308472274.33332133,308472274.3333333
3517.0,308472274.33332133,308472274.3333333
3518.0,308472274.33332133,308472274.3333333
3519.0,308472274.33332133,308472274.3333333
3520.0,308472274.33332133,308472274.3333333
3521.0,308472274.33332133,308472274.3333333
3522.0,308472274.33332133,308472274.3333333
3523.0,308472274.33332133,308472274.3333333
3524.0,308472274.33332133,308472274.3333333
3525.0,308472274.33332133,308472274.3333333
3526.0,308472274.33332133,308472274.3333333
3527.0,308472274.33332133,308472274.3333333
3528.0,308472274.33332133,308472274.3333333
3529.0,308472274.33332133,308472274.3333333
3530.0,308472274.33332133,308472274.3333333
3531.0,308472274.33332133,308472274.3333333
3532.0,308472274.33332133,308472274.3333333
3533.0,308472274.33332133,308472274.3333333
3534.0,308472274.33332133,308472274.3333333
3535.0,308472274.33332133,308472274.3333333
3536.0,308472274.33332133,308472274.3333333
3537.0,308472274.33332133,308472274.3333333
3538.0,308472274.33332133,308472274.3333333
3539.0,308472274.33332133,308472274.3333333
3540.0,308472274.33332133,308472274.3333333
3541.0,308472274.33332133,308472274.3333333
3542.0,308472274.33332133,308472274.3333333
3543.0,308472274.33332133,308472274.3333333
3544.0,308472274.33332133,308472274.3333333
3545.0,308472274.33332133,308472274.3333333
3546.0,308472274.33332133,308472274.3333333
3547.0,308472274.33332133,308472274.3333333
3548.0,308472274.33332133,308472274.3333333
3549.0,308472274.33332133,308472274.3333333
3550.0,308472274.33332133,308472274.3333333
3551.0,308472274.33332133,308472274.3333333
3552.0,308472274.33332133,308472274.3333333
3553.0,308472274.33332133,308472274.3333333
3554.0,308472274.33332133,308472274.3333333
3555.0,308472274.33332133,308472274.3333333
3556.0,308472274.33332133,308472274.3333333
3557.0,308472274.33332133,308472274.3333333
3558.0,308472274.33332133,308472274.3333333
3559.0,308472274.33332133,308472274.3333333
3560.0,308472274.33332133,308472274.3333333
3561.0,308472274.33332133,308472274.3333333
3562.0,308472274.33332133,308472274.3333333
3563.0,308472274.33332133,308472274.3333333
3564.0,308472274.33332133,308472274.3333333
3565.0,308472274.33332133,308472274.3333333
3566.0,308472274.33332133,308472274.3333333
3567.0,308472274.33332133,308472274.3333333
3568.0,308472274.33332133,308472274.3333333
3569.0,308472274.33332133,308472274.3333333
3570.0,308472274.33332133,308472274.3333333
3571.0,308472274.33332133,308472274.3333333
3572.0,308472274.33332133,308472274.3333333
3573.0,308472274.33332133,308472274.3333333
3574.0,308472274.33332133,308472274.3333333
3575.0,308472274.33332133,308472274.3333333
3576.0,308472274.33332133,308472274.3333333
3577.0,308472274.33332133,308472274.3333333
3578.0,308472274.33332133,308472274.3333333
3579.0,308472274.33332133,308472274.3333333
3580.0,308472274.33332133,308472274.3333333
3581.0,308472274.33332133,308472274.3333333
3582.0,308472274.33332133,308472274.3333333
3583.0,308472274.33332133,308472274.3333333
3584.0,308472274.33332133,308472274.3333333
3585.0,308472274.33332133,308472274.3333333
3586.0,308472274.33332133,308472274.3333333
3587.0,308472274.33332133,308472274.3333333
3588.0,308472274.33332133,308472274.3333333
3589.0,308472274.33332133,308472274.3333333
3590.0,308472274.33332133,308472274.3333333
3591.0,308472274.33332133,308472274.3333333
3592.0,308472274.33332133,308472274.3333333
3593.0,308472274.33332133,308472274.3333333
3594.0,308472274.33332133,308472274.3333333
3595.0,308472274.33332133,308472274.3333333
3596.0,308472274.33332133,308472274.3333333
3597.0,308472274.33332133,308472274.3333333
3598.0,308472274.33332133,308472274.3333333
3599.0,308472274.33332133,308472274.3333333


==> figures/logs/mean_convergence_plots/mrf_trws_object_seg_general.csv <==
1.0,31213.13432232983,31640.70844540755
2.0,31282.402880911464,31387.446884329234
3.0,31302.775635207458,31362.317305143362
4.0,31311.82668224538,31358.593446830415
5.0,31315.204370587093,31336.749488861533
6.0,31316.494836313846,31327.5914392
7.0,31317.064574946155,31324.053225
8.0,31317.221676016925,31322.461007775382
9.0,31317.226146400004,31317.226146400004
10.0,31317.226146400004,31317.226146400004
11.0,31317.226146400004,31317.226146400004
12.0,31317.226146400004,31317.226146400004
13.0,31317.226146400004,31317.226146400004
14.0,31317.226146400004,31317.226146400004
15.0,31317.226146400004,31317.226146400004
16.0,31317.226146400004,31317.226146400004
17.0,31317.226146400004,31317.226146400004
18.0,31317.226146400004,31317.226146400004
19.0,31317.226146400004,31317.226146400004
20.0,31317.226146400004,31317.226146400004
21.0,31317.226146400004,31317.226146400004
22.0,31317.226146400004,31317.226146400004
23.0,31317.226146400004,31317.226146400004
24.0,31317.226146400004,31317.226146400004
25.0,31317.226146400004,31317.226146400004
26.0,31317.226146400004,31317.226146400004
27.0,31317.226146400004,31317.226146400004
28.0,31317.226146400004,31317.226146400004
29.0,31317.226146400004,31317.226146400004
30.0,31317.226146400004,31317.226146400004
31.0,31317.226146400004,31317.226146400004
32.0,31317.226146400004,31317.226146400004
33.0,31317.226146400004,31317.226146400004
34.0,31317.226146400004,31317.226146400004
35.0,31317.226146400004,31317.226146400004
36.0,31317.226146400004,31317.226146400004
37.0,31317.226146400004,31317.226146400004
38.0,31317.226146400004,31317.226146400004
39.0,31317.226146400004,31317.226146400004
40.0,31317.226146400004,31317.226146400004
41.0,31317.226146400004,31317.226146400004
42.0,31317.226146400004,31317.226146400004
43.0,31317.226146400004,31317.226146400004
44.0,31317.226146400004,31317.226146400004
45.0,31317.226146400004,31317.226146400004
46.0,31317.226146400004,31317.226146400004
47.0,31317.226146400004,31317.226146400004
48.0,31317.226146400004,31317.226146400004
49.0,31317.226146400004,31317.226146400004
50.0,31317.226146400004,31317.226146400004
51.0,31317.226146400004,31317.226146400004
52.0,31317.226146400004,31317.226146400004
53.0,31317.226146400004,31317.226146400004
54.0,31317.226146400004,31317.226146400004
55.0,31317.226146400004,31317.226146400004
56.0,31317.226146400004,31317.226146400004
57.0,31317.226146400004,31317.226146400004
58.0,31317.226146400004,31317.226146400004
59.0,31317.226146400004,31317.226146400004
60.0,31317.226146400004,31317.226146400004
61.0,31317.226146400004,31317.226146400004
62.0,31317.226146400004,31317.226146400004
63.0,31317.226146400004,31317.226146400004
64.0,31317.226146400004,31317.226146400004
65.0,31317.226146400004,31317.226146400004
66.0,31317.226146400004,31317.226146400004
67.0,31317.226146400004,31317.226146400004
68.0,31317.226146400004,31317.226146400004
69.0,31317.226146400004,31317.226146400004
70.0,31317.226146400004,31317.226146400004
71.0,31317.226146400004,31317.226146400004
72.0,31317.226146400004,31317.226146400004
73.0,31317.226146400004,31317.226146400004
74.0,31317.226146400004,31317.226146400004
75.0,31317.226146400004,31317.226146400004
76.0,31317.226146400004,31317.226146400004
77.0,31317.226146400004,31317.226146400004
78.0,31317.226146400004,31317.226146400004
79.0,31317.226146400004,31317.226146400004
80.0,31317.226146400004,31317.226146400004
81.0,31317.226146400004,31317.226146400004
82.0,31317.226146400004,31317.226146400004
83.0,31317.226146400004,31317.226146400004
84.0,31317.226146400004,31317.226146400004
85.0,31317.226146400004,31317.226146400004
86.0,31317.226146400004,31317.226146400004
87.0,31317.226146400004,31317.226146400004
88.0,31317.226146400004,31317.226146400004
89.0,31317.226146400004,31317.226146400004
90.0,31317.226146400004,31317.226146400004
91.0,31317.226146400004,31317.226146400004
92.0,31317.226146400004,31317.226146400004
93.0,31317.226146400004,31317.226146400004
94.0,31317.226146400004,31317.226146400004
95.0,31317.226146400004,31317.226146400004
96.0,31317.226146400004,31317.226146400004
97.0,31317.226146400004,31317.226146400004
98.0,31317.226146400004,31317.226146400004
99.0,31317.226146400004,31317.226146400004
100.0,31317.226146400004,31317.226146400004
101.0,31317.226146400004,31317.226146400004
102.0,31317.226146400004,31317.226146400004
103.0,31317.226146400004,31317.226146400004
104.0,31317.226146400004,31317.226146400004
105.0,31317.226146400004,31317.226146400004
106.0,31317.226146400004,31317.226146400004
107.0,31317.226146400004,31317.226146400004
108.0,31317.226146400004,31317.226146400004
109.0,31317.226146400004,31317.226146400004
110.0,31317.226146400004,31317.226146400004
111.0,31317.226146400004,31317.226146400004
112.0,31317.226146400004,31317.226146400004
113.0,31317.226146400004,31317.226146400004
114.0,31317.226146400004,31317.226146400004
115.0,31317.226146400004,31317.226146400004
116.0,31317.226146400004,31317.226146400004
117.0,31317.226146400004,31317.226146400004
118.0,31317.226146400004,31317.226146400004
119.0,31317.226146400004,31317.226146400004
120.0,31317.226146400004,31317.226146400004
121.0,31317.226146400004,31317.226146400004
122.0,31317.226146400004,31317.226146400004
123.0,31317.226146400004,31317.226146400004
124.0,31317.226146400004,31317.226146400004
125.0,31317.226146400004,31317.226146400004
126.0,31317.226146400004,31317.226146400004
127.0,31317.226146400004,31317.226146400004
128.0,31317.226146400004,31317.226146400004
129.0,31317.226146400004,31317.226146400004
130.0,31317.226146400004,31317.226146400004
131.0,31317.226146400004,31317.226146400004
132.0,31317.226146400004,31317.226146400004
133.0,31317.226146400004,31317.226146400004
134.0,31317.226146400004,31317.226146400004
135.0,31317.226146400004,31317.226146400004
136.0,31317.226146400004,31317.226146400004
137.0,31317.226146400004,31317.226146400004
138.0,31317.226146400004,31317.226146400004
139.0,31317.226146400004,31317.226146400004
140.0,31317.226146400004,31317.226146400004
141.0,31317.226146400004,31317.226146400004
142.0,31317.226146400004,31317.226146400004
143.0,31317.226146400004,31317.226146400004
144.0,31317.226146400004,31317.226146400004
145.0,31317.226146400004,31317.226146400004
146.0,31317.226146400004,31317.226146400004
147.0,31317.226146400004,31317.226146400004
148.0,31317.226146400004,31317.226146400004
149.0,31317.226146400004,31317.226146400004
150.0,31317.226146400004,31317.226146400004
151.0,31317.226146400004,31317.226146400004
152.0,31317.226146400004,31317.226146400004
153.0,31317.226146400004,31317.226146400004
154.0,31317.226146400004,31317.226146400004
155.0,31317.226146400004,31317.226146400004
156.0,31317.226146400004,31317.226146400004
157.0,31317.226146400004,31317.226146400004
158.0,31317.226146400004,31317.226146400004
159.0,31317.226146400004,31317.226146400004
160.0,31317.226146400004,31317.226146400004
161.0,31317.226146400004,31317.226146400004
162.0,31317.226146400004,31317.226146400004
163.0,31317.226146400004,31317.226146400004
164.0,31317.226146400004,31317.226146400004
165.0,31317.226146400004,31317.226146400004
166.0,31317.226146400004,31317.226146400004
167.0,31317.226146400004,31317.226146400004
168.0,31317.226146400004,31317.226146400004
169.0,31317.226146400004,31317.226146400004
170.0,31317.226146400004,31317.226146400004
171.0,31317.226146400004,31317.226146400004
172.0,31317.226146400004,31317.226146400004
173.0,31317.226146400004,31317.226146400004
174.0,31317.226146400004,31317.226146400004
175.0,31317.226146400004,31317.226146400004
176.0,31317.226146400004,31317.226146400004
177.0,31317.226146400004,31317.226146400004
178.0,31317.226146400004,31317.226146400004
179.0,31317.226146400004,31317.226146400004
180.0,31317.226146400004,31317.226146400004
181.0,31317.226146400004,31317.226146400004
182.0,31317.226146400004,31317.226146400004
183.0,31317.226146400004,31317.226146400004
184.0,31317.226146400004,31317.226146400004
185.0,31317.226146400004,31317.226146400004
186.0,31317.226146400004,31317.226146400004
187.0,31317.226146400004,31317.226146400004
188.0,31317.226146400004,31317.226146400004
189.0,31317.226146400004,31317.226146400004
190.0,31317.226146400004,31317.226146400004
191.0,31317.226146400004,31317.226146400004
192.0,31317.226146400004,31317.226146400004
193.0,31317.226146400004,31317.226146400004
194.0,31317.226146400004,31317.226146400004
195.0,31317.226146400004,31317.226146400004
196.0,31317.226146400004,31317.226146400004
197.0,31317.226146400004,31317.226146400004
198.0,31317.226146400004,31317.226146400004
199.0,31317.226146400004,31317.226146400004
200.0,31317.226146400004,31317.226146400004
201.0,31317.226146400004,31317.226146400004
202.0,31317.226146400004,31317.226146400004
203.0,31317.226146400004,31317.226146400004
204.0,31317.226146400004,31317.226146400004
205.0,31317.226146400004,31317.226146400004
206.0,31317.226146400004,31317.226146400004
207.0,31317.226146400004,31317.226146400004
208.0,31317.226146400004,31317.226146400004
209.0,31317.226146400004,31317.226146400004
210.0,31317.226146400004,31317.226146400004
211.0,31317.226146400004,31317.226146400004
212.0,31317.226146400004,31317.226146400004
213.0,31317.226146400004,31317.226146400004
214.0,31317.226146400004,31317.226146400004
215.0,31317.226146400004,31317.226146400004
216.0,31317.226146400004,31317.226146400004
217.0,31317.226146400004,31317.226146400004
218.0,31317.226146400004,31317.226146400004
219.0,31317.226146400004,31317.226146400004
220.0,31317.226146400004,31317.226146400004
221.0,31317.226146400004,31317.226146400004
222.0,31317.226146400004,31317.226146400004
223.0,31317.226146400004,31317.226146400004
224.0,31317.226146400004,31317.226146400004
225.0,31317.226146400004,31317.226146400004
226.0,31317.226146400004,31317.226146400004
227.0,31317.226146400004,31317.226146400004
228.0,31317.226146400004,31317.226146400004
229.0,31317.226146400004,31317.226146400004
230.0,31317.226146400004,31317.226146400004
231.0,31317.226146400004,31317.226146400004
232.0,31317.226146400004,31317.226146400004
233.0,31317.226146400004,31317.226146400004
234.0,31317.226146400004,31317.226146400004
235.0,31317.226146400004,31317.226146400004
236.0,31317.226146400004,31317.226146400004
237.0,31317.226146400004,31317.226146400004
238.0,31317.226146400004,31317.226146400004
239.0,31317.226146400004,31317.226146400004
240.0,31317.226146400004,31317.226146400004
241.0,31317.226146400004,31317.226146400004
242.0,31317.226146400004,31317.226146400004
243.0,31317.226146400004,31317.226146400004
244.0,31317.226146400004,31317.226146400004
245.0,31317.226146400004,31317.226146400004
246.0,31317.226146400004,31317.226146400004
247.0,31317.226146400004,31317.226146400004
248.0,31317.226146400004,31317.226146400004
249.0,31317.226146400004,31317.226146400004
250.0,31317.226146400004,31317.226146400004
251.0,31317.226146400004,31317.226146400004
252.0,31317.226146400004,31317.226146400004
253.0,31317.226146400004,31317.226146400004
254.0,31317.226146400004,31317.226146400004
255.0,31317.226146400004,31317.226146400004
256.0,31317.226146400004,31317.226146400004
257.0,31317.226146400004,31317.226146400004
258.0,31317.226146400004,31317.226146400004
259.0,31317.226146400004,31317.226146400004
260.0,31317.226146400004,31317.226146400004
261.0,31317.226146400004,31317.226146400004
262.0,31317.226146400004,31317.226146400004
263.0,31317.226146400004,31317.226146400004
264.0,31317.226146400004,31317.226146400004
265.0,31317.226146400004,31317.226146400004
266.0,31317.226146400004,31317.226146400004
267.0,31317.226146400004,31317.226146400004
268.0,31317.226146400004,31317.226146400004
269.0,31317.226146400004,31317.226146400004
270.0,31317.226146400004,31317.226146400004
271.0,31317.226146400004,31317.226146400004
272.0,31317.226146400004,31317.226146400004
273.0,31317.226146400004,31317.226146400004
274.0,31317.226146400004,31317.226146400004
275.0,31317.226146400004,31317.226146400004
276.0,31317.226146400004,31317.226146400004
277.0,31317.226146400004,31317.226146400004
278.0,31317.226146400004,31317.226146400004
279.0,31317.226146400004,31317.226146400004
280.0,31317.226146400004,31317.226146400004
281.0,31317.226146400004,31317.226146400004
282.0,31317.226146400004,31317.226146400004
283.0,31317.226146400004,31317.226146400004
284.0,31317.226146400004,31317.226146400004
285.0,31317.226146400004,31317.226146400004
286.0,31317.226146400004,31317.226146400004
287.0,31317.226146400004,31317.226146400004
288.0,31317.226146400004,31317.226146400004
289.0,31317.226146400004,31317.226146400004
290.0,31317.226146400004,31317.226146400004
291.0,31317.226146400004,31317.226146400004
292.0,31317.226146400004,31317.226146400004
293.0,31317.226146400004,31317.226146400004
294.0,31317.226146400004,31317.226146400004
295.0,31317.226146400004,31317.226146400004
296.0,31317.226146400004,31317.226146400004
297.0,31317.226146400004,31317.226146400004
298.0,31317.226146400004,31317.226146400004
299.0,31317.226146400004,31317.226146400004
300.0,31317.226146400004,31317.226146400004
301.0,31317.226146400004,31317.226146400004
302.0,31317.226146400004,31317.226146400004
303.0,31317.226146400004,31317.226146400004
304.0,31317.226146400004,31317.226146400004
305.0,31317.226146400004,31317.226146400004
306.0,31317.226146400004,31317.226146400004
307.0,31317.226146400004,31317.226146400004
308.0,31317.226146400004,31317.226146400004
309.0,31317.226146400004,31317.226146400004
310.0,31317.226146400004,31317.226146400004
311.0,31317.226146400004,31317.226146400004
312.0,31317.226146400004,31317.226146400004
313.0,31317.226146400004,31317.226146400004
314.0,31317.226146400004,31317.226146400004
315.0,31317.226146400004,31317.226146400004
316.0,31317.226146400004,31317.226146400004
317.0,31317.226146400004,31317.226146400004
318.0,31317.226146400004,31317.226146400004
319.0,31317.226146400004,31317.226146400004
320.0,31317.226146400004,31317.226146400004
321.0,31317.226146400004,31317.226146400004
322.0,31317.226146400004,31317.226146400004
323.0,31317.226146400004,31317.226146400004
324.0,31317.226146400004,31317.226146400004
325.0,31317.226146400004,31317.226146400004
326.0,31317.226146400004,31317.226146400004
327.0,31317.226146400004,31317.226146400004
328.0,31317.226146400004,31317.226146400004
329.0,31317.226146400004,31317.226146400004
330.0,31317.226146400004,31317.226146400004
331.0,31317.226146400004,31317.226146400004
332.0,31317.226146400004,31317.226146400004
333.0,31317.226146400004,31317.226146400004
334.0,31317.226146400004,31317.226146400004
335.0,31317.226146400004,31317.226146400004
336.0,31317.226146400004,31317.226146400004
337.0,31317.226146400004,31317.226146400004
338.0,31317.226146400004,31317.226146400004
339.0,31317.226146400004,31317.226146400004
340.0,31317.226146400004,31317.226146400004
341.0,31317.226146400004,31317.226146400004
342.0,31317.226146400004,31317.226146400004
343.0,31317.226146400004,31317.226146400004
344.0,31317.226146400004,31317.226146400004
345.0,31317.226146400004,31317.226146400004
346.0,31317.226146400004,31317.226146400004
347.0,31317.226146400004,31317.226146400004
348.0,31317.226146400004,31317.226146400004
349.0,31317.226146400004,31317.226146400004
350.0,31317.226146400004,31317.226146400004
351.0,31317.226146400004,31317.226146400004
352.0,31317.226146400004,31317.226146400004
353.0,31317.226146400004,31317.226146400004
354.0,31317.226146400004,31317.226146400004
355.0,31317.226146400004,31317.226146400004
356.0,31317.226146400004,31317.226146400004
357.0,31317.226146400004,31317.226146400004
358.0,31317.226146400004,31317.226146400004
359.0,31317.226146400004,31317.226146400004
360.0,31317.226146400004,31317.226146400004
361.0,31317.226146400004,31317.226146400004
362.0,31317.226146400004,31317.226146400004
363.0,31317.226146400004,31317.226146400004
364.0,31317.226146400004,31317.226146400004
365.0,31317.226146400004,31317.226146400004
366.0,31317.226146400004,31317.226146400004
367.0,31317.226146400004,31317.226146400004
368.0,31317.226146400004,31317.226146400004
369.0,31317.226146400004,31317.226146400004
370.0,31317.226146400004,31317.226146400004
371.0,31317.226146400004,31317.226146400004
372.0,31317.226146400004,31317.226146400004
373.0,31317.226146400004,31317.226146400004
374.0,31317.226146400004,31317.226146400004
375.0,31317.226146400004,31317.226146400004
376.0,31317.226146400004,31317.226146400004
377.0,31317.226146400004,31317.226146400004
378.0,31317.226146400004,31317.226146400004
379.0,31317.226146400004,31317.226146400004
380.0,31317.226146400004,31317.226146400004
381.0,31317.226146400004,31317.226146400004
382.0,31317.226146400004,31317.226146400004
383.0,31317.226146400004,31317.226146400004
384.0,31317.226146400004,31317.226146400004
385.0,31317.226146400004,31317.226146400004
386.0,31317.226146400004,31317.226146400004
387.0,31317.226146400004,31317.226146400004
388.0,31317.226146400004,31317.226146400004
389.0,31317.226146400004,31317.226146400004
390.0,31317.226146400004,31317.226146400004
391.0,31317.226146400004,31317.226146400004
392.0,31317.226146400004,31317.226146400004
393.0,31317.226146400004,31317.226146400004
394.0,31317.226146400004,31317.226146400004
395.0,31317.226146400004,31317.226146400004
396.0,31317.226146400004,31317.226146400004
397.0,31317.226146400004,31317.226146400004
398.0,31317.226146400004,31317.226146400004
399.0,31317.226146400004,31317.226146400004
400.0,31317.226146400004,31317.226146400004
401.0,31317.226146400004,31317.226146400004
402.0,31317.226146400004,31317.226146400004
403.0,31317.226146400004,31317.226146400004
404.0,31317.226146400004,31317.226146400004
405.0,31317.226146400004,31317.226146400004
406.0,31317.226146400004,31317.226146400004
407.0,31317.226146400004,31317.226146400004
408.0,31317.226146400004,31317.226146400004
409.0,31317.226146400004,31317.226146400004
410.0,31317.226146400004,31317.226146400004
411.0,31317.226146400004,31317.226146400004
412.0,31317.226146400004,31317.226146400004
413.0,31317.226146400004,31317.226146400004
414.0,31317.226146400004,31317.226146400004
415.0,31317.226146400004,31317.226146400004
416.0,31317.226146400004,31317.226146400004
417.0,31317.226146400004,31317.226146400004
418.0,31317.226146400004,31317.226146400004
419.0,31317.226146400004,31317.226146400004
420.0,31317.226146400004,31317.226146400004
421.0,31317.226146400004,31317.226146400004
422.0,31317.226146400004,31317.226146400004
423.0,31317.226146400004,31317.226146400004
424.0,31317.226146400004,31317.226146400004
425.0,31317.226146400004,31317.226146400004
426.0,31317.226146400004,31317.226146400004
427.0,31317.226146400004,31317.226146400004
428.0,31317.226146400004,31317.226146400004
429.0,31317.226146400004,31317.226146400004
430.0,31317.226146400004,31317.226146400004
431.0,31317.226146400004,31317.226146400004
432.0,31317.226146400004,31317.226146400004
433.0,31317.226146400004,31317.226146400004
434.0,31317.226146400004,31317.226146400004
435.0,31317.226146400004,31317.226146400004
436.0,31317.226146400004,31317.226146400004
437.0,31317.226146400004,31317.226146400004
438.0,31317.226146400004,31317.226146400004
439.0,31317.226146400004,31317.226146400004
440.0,31317.226146400004,31317.226146400004
441.0,31317.226146400004,31317.226146400004
442.0,31317.226146400004,31317.226146400004
443.0,31317.226146400004,31317.226146400004
444.0,31317.226146400004,31317.226146400004
445.0,31317.226146400004,31317.226146400004
446.0,31317.226146400004,31317.226146400004
447.0,31317.226146400004,31317.226146400004
448.0,31317.226146400004,31317.226146400004
449.0,31317.226146400004,31317.226146400004
450.0,31317.226146400004,31317.226146400004
451.0,31317.226146400004,31317.226146400004
452.0,31317.226146400004,31317.226146400004
453.0,31317.226146400004,31317.226146400004
454.0,31317.226146400004,31317.226146400004
455.0,31317.226146400004,31317.226146400004
456.0,31317.226146400004,31317.226146400004
457.0,31317.226146400004,31317.226146400004
458.0,31317.226146400004,31317.226146400004
459.0,31317.226146400004,31317.226146400004
460.0,31317.226146400004,31317.226146400004
461.0,31317.226146400004,31317.226146400004
462.0,31317.226146400004,31317.226146400004
463.0,31317.226146400004,31317.226146400004
464.0,31317.226146400004,31317.226146400004
465.0,31317.226146400004,31317.226146400004
466.0,31317.226146400004,31317.226146400004
467.0,31317.226146400004,31317.226146400004
468.0,31317.226146400004,31317.226146400004
469.0,31317.226146400004,31317.226146400004
470.0,31317.226146400004,31317.226146400004
471.0,31317.226146400004,31317.226146400004
472.0,31317.226146400004,31317.226146400004
473.0,31317.226146400004,31317.226146400004
474.0,31317.226146400004,31317.226146400004
475.0,31317.226146400004,31317.226146400004
476.0,31317.226146400004,31317.226146400004
477.0,31317.226146400004,31317.226146400004
478.0,31317.226146400004,31317.226146400004
479.0,31317.226146400004,31317.226146400004
480.0,31317.226146400004,31317.226146400004
481.0,31317.226146400004,31317.226146400004
482.0,31317.226146400004,31317.226146400004
483.0,31317.226146400004,31317.226146400004
484.0,31317.226146400004,31317.226146400004
485.0,31317.226146400004,31317.226146400004
486.0,31317.226146400004,31317.226146400004
487.0,31317.226146400004,31317.226146400004
488.0,31317.226146400004,31317.226146400004
489.0,31317.226146400004,31317.226146400004
490.0,31317.226146400004,31317.226146400004
491.0,31317.226146400004,31317.226146400004
492.0,31317.226146400004,31317.226146400004
493.0,31317.226146400004,31317.226146400004
494.0,31317.226146400004,31317.226146400004
495.0,31317.226146400004,31317.226146400004
496.0,31317.226146400004,31317.226146400004
497.0,31317.226146400004,31317.226146400004
498.0,31317.226146400004,31317.226146400004
499.0,31317.226146400004,31317.226146400004
500.0,31317.226146400004,31317.226146400004
501.0,31317.226146400004,31317.226146400004
502.0,31317.226146400004,31317.226146400004
503.0,31317.226146400004,31317.226146400004
504.0,31317.226146400004,31317.226146400004
505.0,31317.226146400004,31317.226146400004
506.0,31317.226146400004,31317.226146400004
507.0,31317.226146400004,31317.226146400004
508.0,31317.226146400004,31317.226146400004
509.0,31317.226146400004,31317.226146400004
510.0,31317.226146400004,31317.226146400004
511.0,31317.226146400004,31317.226146400004
512.0,31317.226146400004,31317.226146400004
513.0,31317.226146400004,31317.226146400004
514.0,31317.226146400004,31317.226146400004
515.0,31317.226146400004,31317.226146400004
516.0,31317.226146400004,31317.226146400004
517.0,31317.226146400004,31317.226146400004
518.0,31317.226146400004,31317.226146400004
519.0,31317.226146400004,31317.226146400004
520.0,31317.226146400004,31317.226146400004
521.0,31317.226146400004,31317.226146400004
522.0,31317.226146400004,31317.226146400004
523.0,31317.226146400004,31317.226146400004
524.0,31317.226146400004,31317.226146400004
525.0,31317.226146400004,31317.226146400004
526.0,31317.226146400004,31317.226146400004
527.0,31317.226146400004,31317.226146400004
528.0,31317.226146400004,31317.226146400004
529.0,31317.226146400004,31317.226146400004
530.0,31317.226146400004,31317.226146400004
531.0,31317.226146400004,31317.226146400004
532.0,31317.226146400004,31317.226146400004
533.0,31317.226146400004,31317.226146400004
534.0,31317.226146400004,31317.226146400004
535.0,31317.226146400004,31317.226146400004
536.0,31317.226146400004,31317.226146400004
537.0,31317.226146400004,31317.226146400004
538.0,31317.226146400004,31317.226146400004
539.0,31317.226146400004,31317.226146400004
540.0,31317.226146400004,31317.226146400004
541.0,31317.226146400004,31317.226146400004
542.0,31317.226146400004,31317.226146400004
543.0,31317.226146400004,31317.226146400004
544.0,31317.226146400004,31317.226146400004
545.0,31317.226146400004,31317.226146400004
546.0,31317.226146400004,31317.226146400004
547.0,31317.226146400004,31317.226146400004
548.0,31317.226146400004,31317.226146400004
549.0,31317.226146400004,31317.226146400004
550.0,31317.226146400004,31317.226146400004
551.0,31317.226146400004,31317.226146400004
552.0,31317.226146400004,31317.226146400004
553.0,31317.226146400004,31317.226146400004
554.0,31317.226146400004,31317.226146400004
555.0,31317.226146400004,31317.226146400004
556.0,31317.226146400004,31317.226146400004
557.0,31317.226146400004,31317.226146400004
558.0,31317.226146400004,31317.226146400004
559.0,31317.226146400004,31317.226146400004
560.0,31317.226146400004,31317.226146400004
561.0,31317.226146400004,31317.226146400004
562.0,31317.226146400004,31317.226146400004
563.0,31317.226146400004,31317.226146400004
564.0,31317.226146400004,31317.226146400004
565.0,31317.226146400004,31317.226146400004
566.0,31317.226146400004,31317.226146400004
567.0,31317.226146400004,31317.226146400004
568.0,31317.226146400004,31317.226146400004
569.0,31317.226146400004,31317.226146400004
570.0,31317.226146400004,31317.226146400004
571.0,31317.226146400004,31317.226146400004
572.0,31317.226146400004,31317.226146400004
573.0,31317.226146400004,31317.226146400004
574.0,31317.226146400004,31317.226146400004
575.0,31317.226146400004,31317.226146400004
576.0,31317.226146400004,31317.226146400004
577.0,31317.226146400004,31317.226146400004
578.0,31317.226146400004,31317.226146400004
579.0,31317.226146400004,31317.226146400004
580.0,31317.226146400004,31317.226146400004
581.0,31317.226146400004,31317.226146400004
582.0,31317.226146400004,31317.226146400004
583.0,31317.226146400004,31317.226146400004
584.0,31317.226146400004,31317.226146400004
585.0,31317.226146400004,31317.226146400004
586.0,31317.226146400004,31317.226146400004
587.0,31317.226146400004,31317.226146400004
588.0,31317.226146400004,31317.226146400004
589.0,31317.226146400004,31317.226146400004
590.0,31317.226146400004,31317.226146400004
591.0,31317.226146400004,31317.226146400004
592.0,31317.226146400004,31317.226146400004
593.0,31317.226146400004,31317.226146400004
594.0,31317.226146400004,31317.226146400004
595.0,31317.226146400004,31317.226146400004
596.0,31317.226146400004,31317.226146400004
597.0,31317.226146400004,31317.226146400004
598.0,31317.226146400004,31317.226146400004
599.0,31317.226146400004,31317.226146400004
600.0,31317.226146400004,31317.226146400004
601.0,31317.226146400004,31317.226146400004
602.0,31317.226146400004,31317.226146400004
603.0,31317.226146400004,31317.226146400004
604.0,31317.226146400004,31317.226146400004
605.0,31317.226146400004,31317.226146400004
606.0,31317.226146400004,31317.226146400004
607.0,31317.226146400004,31317.226146400004
608.0,31317.226146400004,31317.226146400004
609.0,31317.226146400004,31317.226146400004
610.0,31317.226146400004,31317.226146400004
611.0,31317.226146400004,31317.226146400004
612.0,31317.226146400004,31317.226146400004
613.0,31317.226146400004,31317.226146400004
614.0,31317.226146400004,31317.226146400004
615.0,31317.226146400004,31317.226146400004
616.0,31317.226146400004,31317.226146400004
617.0,31317.226146400004,31317.226146400004
618.0,31317.226146400004,31317.226146400004
619.0,31317.226146400004,31317.226146400004
620.0,31317.226146400004,31317.226146400004
621.0,31317.226146400004,31317.226146400004
622.0,31317.226146400004,31317.226146400004
623.0,31317.226146400004,31317.226146400004
624.0,31317.226146400004,31317.226146400004
625.0,31317.226146400004,31317.226146400004
626.0,31317.226146400004,31317.226146400004
627.0,31317.226146400004,31317.226146400004
628.0,31317.226146400004,31317.226146400004
629.0,31317.226146400004,31317.226146400004
630.0,31317.226146400004,31317.226146400004
631.0,31317.226146400004,31317.226146400004
632.0,31317.226146400004,31317.226146400004
633.0,31317.226146400004,31317.226146400004
634.0,31317.226146400004,31317.226146400004
635.0,31317.226146400004,31317.226146400004
636.0,31317.226146400004,31317.226146400004
637.0,31317.226146400004,31317.226146400004
638.0,31317.226146400004,31317.226146400004
639.0,31317.226146400004,31317.226146400004
640.0,31317.226146400004,31317.226146400004
641.0,31317.226146400004,31317.226146400004
642.0,31317.226146400004,31317.226146400004
643.0,31317.226146400004,31317.226146400004
644.0,31317.226146400004,31317.226146400004
645.0,31317.226146400004,31317.226146400004
646.0,31317.226146400004,31317.226146400004
647.0,31317.226146400004,31317.226146400004
648.0,31317.226146400004,31317.226146400004
649.0,31317.226146400004,31317.226146400004
650.0,31317.226146400004,31317.226146400004
651.0,31317.226146400004,31317.226146400004
652.0,31317.226146400004,31317.226146400004
653.0,31317.226146400004,31317.226146400004
654.0,31317.226146400004,31317.226146400004
655.0,31317.226146400004,31317.226146400004
656.0,31317.226146400004,31317.226146400004
657.0,31317.226146400004,31317.226146400004
658.0,31317.226146400004,31317.226146400004
659.0,31317.226146400004,31317.226146400004
660.0,31317.226146400004,31317.226146400004
661.0,31317.226146400004,31317.226146400004
662.0,31317.226146400004,31317.226146400004
663.0,31317.226146400004,31317.226146400004
664.0,31317.226146400004,31317.226146400004
665.0,31317.226146400004,31317.226146400004
666.0,31317.226146400004,31317.226146400004
667.0,31317.226146400004,31317.226146400004
668.0,31317.226146400004,31317.226146400004
669.0,31317.226146400004,31317.226146400004
670.0,31317.226146400004,31317.226146400004
671.0,31317.226146400004,31317.226146400004
672.0,31317.226146400004,31317.226146400004
673.0,31317.226146400004,31317.226146400004
674.0,31317.226146400004,31317.226146400004
675.0,31317.226146400004,31317.226146400004
676.0,31317.226146400004,31317.226146400004
677.0,31317.226146400004,31317.226146400004
678.0,31317.226146400004,31317.226146400004
679.0,31317.226146400004,31317.226146400004
680.0,31317.226146400004,31317.226146400004
681.0,31317.226146400004,31317.226146400004
682.0,31317.226146400004,31317.226146400004
683.0,31317.226146400004,31317.226146400004
684.0,31317.226146400004,31317.226146400004
685.0,31317.226146400004,31317.226146400004
686.0,31317.226146400004,31317.226146400004
687.0,31317.226146400004,31317.226146400004
688.0,31317.226146400004,31317.226146400004
689.0,31317.226146400004,31317.226146400004
690.0,31317.226146400004,31317.226146400004
691.0,31317.226146400004,31317.226146400004
692.0,31317.226146400004,31317.226146400004
693.0,31317.226146400004,31317.226146400004
694.0,31317.226146400004,31317.226146400004
695.0,31317.226146400004,31317.226146400004
696.0,31317.226146400004,31317.226146400004
697.0,31317.226146400004,31317.226146400004
698.0,31317.226146400004,31317.226146400004
699.0,31317.226146400004,31317.226146400004
700.0,31317.226146400004,31317.226146400004
701.0,31317.226146400004,31317.226146400004
702.0,31317.226146400004,31317.226146400004
703.0,31317.226146400004,31317.226146400004
704.0,31317.226146400004,31317.226146400004
705.0,31317.226146400004,31317.226146400004
706.0,31317.226146400004,31317.226146400004
707.0,31317.226146400004,31317.226146400004
708.0,31317.226146400004,31317.226146400004
709.0,31317.226146400004,31317.226146400004
710.0,31317.226146400004,31317.226146400004
711.0,31317.226146400004,31317.226146400004
712.0,31317.226146400004,31317.226146400004
713.0,31317.226146400004,31317.226146400004
714.0,31317.226146400004,31317.226146400004
715.0,31317.226146400004,31317.226146400004
716.0,31317.226146400004,31317.226146400004
717.0,31317.226146400004,31317.226146400004
718.0,31317.226146400004,31317.226146400004
719.0,31317.226146400004,31317.226146400004
720.0,31317.226146400004,31317.226146400004
721.0,31317.226146400004,31317.226146400004
722.0,31317.226146400004,31317.226146400004
723.0,31317.226146400004,31317.226146400004
724.0,31317.226146400004,31317.226146400004
725.0,31317.226146400004,31317.226146400004
726.0,31317.226146400004,31317.226146400004
727.0,31317.226146400004,31317.226146400004
728.0,31317.226146400004,31317.226146400004
729.0,31317.226146400004,31317.226146400004
730.0,31317.226146400004,31317.226146400004
731.0,31317.226146400004,31317.226146400004
732.0,31317.226146400004,31317.226146400004
733.0,31317.226146400004,31317.226146400004
734.0,31317.226146400004,31317.226146400004
735.0,31317.226146400004,31317.226146400004
736.0,31317.226146400004,31317.226146400004
737.0,31317.226146400004,31317.226146400004
738.0,31317.226146400004,31317.226146400004
739.0,31317.226146400004,31317.226146400004
740.0,31317.226146400004,31317.226146400004
741.0,31317.226146400004,31317.226146400004
742.0,31317.226146400004,31317.226146400004
743.0,31317.226146400004,31317.226146400004
744.0,31317.226146400004,31317.226146400004
745.0,31317.226146400004,31317.226146400004
746.0,31317.226146400004,31317.226146400004
747.0,31317.226146400004,31317.226146400004
748.0,31317.226146400004,31317.226146400004
749.0,31317.226146400004,31317.226146400004
750.0,31317.226146400004,31317.226146400004
751.0,31317.226146400004,31317.226146400004
752.0,31317.226146400004,31317.226146400004
753.0,31317.226146400004,31317.226146400004
754.0,31317.226146400004,31317.226146400004
755.0,31317.226146400004,31317.226146400004
756.0,31317.226146400004,31317.226146400004
757.0,31317.226146400004,31317.226146400004
758.0,31317.226146400004,31317.226146400004
759.0,31317.226146400004,31317.226146400004
760.0,31317.226146400004,31317.226146400004
761.0,31317.226146400004,31317.226146400004
762.0,31317.226146400004,31317.226146400004
763.0,31317.226146400004,31317.226146400004
764.0,31317.226146400004,31317.226146400004
765.0,31317.226146400004,31317.226146400004
766.0,31317.226146400004,31317.226146400004
767.0,31317.226146400004,31317.226146400004
768.0,31317.226146400004,31317.226146400004
769.0,31317.226146400004,31317.226146400004
770.0,31317.226146400004,31317.226146400004
771.0,31317.226146400004,31317.226146400004
772.0,31317.226146400004,31317.226146400004
773.0,31317.226146400004,31317.226146400004
774.0,31317.226146400004,31317.226146400004
775.0,31317.226146400004,31317.226146400004
776.0,31317.226146400004,31317.226146400004
777.0,31317.226146400004,31317.226146400004
778.0,31317.226146400004,31317.226146400004
779.0,31317.226146400004,31317.226146400004
780.0,31317.226146400004,31317.226146400004
781.0,31317.226146400004,31317.226146400004
782.0,31317.226146400004,31317.226146400004
783.0,31317.226146400004,31317.226146400004
784.0,31317.226146400004,31317.226146400004
785.0,31317.226146400004,31317.226146400004
786.0,31317.226146400004,31317.226146400004
787.0,31317.226146400004,31317.226146400004
788.0,31317.226146400004,31317.226146400004
789.0,31317.226146400004,31317.226146400004
790.0,31317.226146400004,31317.226146400004
791.0,31317.226146400004,31317.226146400004
792.0,31317.226146400004,31317.226146400004
793.0,31317.226146400004,31317.226146400004
794.0,31317.226146400004,31317.226146400004
795.0,31317.226146400004,31317.226146400004
796.0,31317.226146400004,31317.226146400004
797.0,31317.226146400004,31317.226146400004
798.0,31317.226146400004,31317.226146400004
799.0,31317.226146400004,31317.226146400004
800.0,31317.226146400004,31317.226146400004
801.0,31317.226146400004,31317.226146400004
802.0,31317.226146400004,31317.226146400004
803.0,31317.226146400004,31317.226146400004
804.0,31317.226146400004,31317.226146400004
805.0,31317.226146400004,31317.226146400004
806.0,31317.226146400004,31317.226146400004
807.0,31317.226146400004,31317.226146400004
808.0,31317.226146400004,31317.226146400004
809.0,31317.226146400004,31317.226146400004
810.0,31317.226146400004,31317.226146400004
811.0,31317.226146400004,31317.226146400004
812.0,31317.226146400004,31317.226146400004
813.0,31317.226146400004,31317.226146400004
814.0,31317.226146400004,31317.226146400004
815.0,31317.226146400004,31317.226146400004
816.0,31317.226146400004,31317.226146400004
817.0,31317.226146400004,31317.226146400004
818.0,31317.226146400004,31317.226146400004
819.0,31317.226146400004,31317.226146400004
820.0,31317.226146400004,31317.226146400004
821.0,31317.226146400004,31317.226146400004
822.0,31317.226146400004,31317.226146400004
823.0,31317.226146400004,31317.226146400004
824.0,31317.226146400004,31317.226146400004
825.0,31317.226146400004,31317.226146400004
826.0,31317.226146400004,31317.226146400004
827.0,31317.226146400004,31317.226146400004
828.0,31317.226146400004,31317.226146400004
829.0,31317.226146400004,31317.226146400004
830.0,31317.226146400004,31317.226146400004
831.0,31317.226146400004,31317.226146400004
832.0,31317.226146400004,31317.226146400004
833.0,31317.226146400004,31317.226146400004
834.0,31317.226146400004,31317.226146400004
835.0,31317.226146400004,31317.226146400004
836.0,31317.226146400004,31317.226146400004
837.0,31317.226146400004,31317.226146400004
838.0,31317.226146400004,31317.226146400004
839.0,31317.226146400004,31317.226146400004
840.0,31317.226146400004,31317.226146400004
841.0,31317.226146400004,31317.226146400004
842.0,31317.226146400004,31317.226146400004
843.0,31317.226146400004,31317.226146400004
844.0,31317.226146400004,31317.226146400004
845.0,31317.226146400004,31317.226146400004
846.0,31317.226146400004,31317.226146400004
847.0,31317.226146400004,31317.226146400004
848.0,31317.226146400004,31317.226146400004
849.0,31317.226146400004,31317.226146400004
850.0,31317.226146400004,31317.226146400004
851.0,31317.226146400004,31317.226146400004
852.0,31317.226146400004,31317.226146400004
853.0,31317.226146400004,31317.226146400004
854.0,31317.226146400004,31317.226146400004
855.0,31317.226146400004,31317.226146400004
856.0,31317.226146400004,31317.226146400004
857.0,31317.226146400004,31317.226146400004
858.0,31317.226146400004,31317.226146400004
859.0,31317.226146400004,31317.226146400004
860.0,31317.226146400004,31317.226146400004
861.0,31317.226146400004,31317.226146400004
862.0,31317.226146400004,31317.226146400004
863.0,31317.226146400004,31317.226146400004
864.0,31317.226146400004,31317.226146400004
865.0,31317.226146400004,31317.226146400004
866.0,31317.226146400004,31317.226146400004
867.0,31317.226146400004,31317.226146400004
868.0,31317.226146400004,31317.226146400004
869.0,31317.226146400004,31317.226146400004
870.0,31317.226146400004,31317.226146400004
871.0,31317.226146400004,31317.226146400004
872.0,31317.226146400004,31317.226146400004
873.0,31317.226146400004,31317.226146400004
874.0,31317.226146400004,31317.226146400004
875.0,31317.226146400004,31317.226146400004
876.0,31317.226146400004,31317.226146400004
877.0,31317.226146400004,31317.226146400004
878.0,31317.226146400004,31317.226146400004
879.0,31317.226146400004,31317.226146400004
880.0,31317.226146400004,31317.226146400004
881.0,31317.226146400004,31317.226146400004
882.0,31317.226146400004,31317.226146400004
883.0,31317.226146400004,31317.226146400004
884.0,31317.226146400004,31317.226146400004
885.0,31317.226146400004,31317.226146400004
886.0,31317.226146400004,31317.226146400004
887.0,31317.226146400004,31317.226146400004
888.0,31317.226146400004,31317.226146400004
889.0,31317.226146400004,31317.226146400004
890.0,31317.226146400004,31317.226146400004
891.0,31317.226146400004,31317.226146400004
892.0,31317.226146400004,31317.226146400004
893.0,31317.226146400004,31317.226146400004
894.0,31317.226146400004,31317.226146400004
895.0,31317.226146400004,31317.226146400004
896.0,31317.226146400004,31317.226146400004
897.0,31317.226146400004,31317.226146400004
898.0,31317.226146400004,31317.226146400004
899.0,31317.226146400004,31317.226146400004
900.0,31317.226146400004,31317.226146400004
901.0,31317.226146400004,31317.226146400004
902.0,31317.226146400004,31317.226146400004
903.0,31317.226146400004,31317.226146400004
904.0,31317.226146400004,31317.226146400004
905.0,31317.226146400004,31317.226146400004
906.0,31317.226146400004,31317.226146400004
907.0,31317.226146400004,31317.226146400004
908.0,31317.226146400004,31317.226146400004
909.0,31317.226146400004,31317.226146400004
910.0,31317.226146400004,31317.226146400004
911.0,31317.226146400004,31317.226146400004
912.0,31317.226146400004,31317.226146400004
913.0,31317.226146400004,31317.226146400004
914.0,31317.226146400004,31317.226146400004
915.0,31317.226146400004,31317.226146400004
916.0,31317.226146400004,31317.226146400004
917.0,31317.226146400004,31317.226146400004
918.0,31317.226146400004,31317.226146400004
919.0,31317.226146400004,31317.226146400004
920.0,31317.226146400004,31317.226146400004
921.0,31317.226146400004,31317.226146400004
922.0,31317.226146400004,31317.226146400004
923.0,31317.226146400004,31317.226146400004
924.0,31317.226146400004,31317.226146400004
925.0,31317.226146400004,31317.226146400004
926.0,31317.226146400004,31317.226146400004
927.0,31317.226146400004,31317.226146400004
928.0,31317.226146400004,31317.226146400004
929.0,31317.226146400004,31317.226146400004
930.0,31317.226146400004,31317.226146400004
931.0,31317.226146400004,31317.226146400004
932.0,31317.226146400004,31317.226146400004
933.0,31317.226146400004,31317.226146400004
934.0,31317.226146400004,31317.226146400004
935.0,31317.226146400004,31317.226146400004
936.0,31317.226146400004,31317.226146400004
937.0,31317.226146400004,31317.226146400004
938.0,31317.226146400004,31317.226146400004
939.0,31317.226146400004,31317.226146400004
940.0,31317.226146400004,31317.226146400004
941.0,31317.226146400004,31317.226146400004
942.0,31317.226146400004,31317.226146400004
943.0,31317.226146400004,31317.226146400004
944.0,31317.226146400004,31317.226146400004
945.0,31317.226146400004,31317.226146400004
946.0,31317.226146400004,31317.226146400004
947.0,31317.226146400004,31317.226146400004
948.0,31317.226146400004,31317.226146400004
949.0,31317.226146400004,31317.226146400004
950.0,31317.226146400004,31317.226146400004
951.0,31317.226146400004,31317.226146400004
952.0,31317.226146400004,31317.226146400004
953.0,31317.226146400004,31317.226146400004
954.0,31317.226146400004,31317.226146400004
955.0,31317.226146400004,31317.226146400004
956.0,31317.226146400004,31317.226146400004
957.0,31317.226146400004,31317.226146400004
958.0,31317.226146400004,31317.226146400004
959.0,31317.226146400004,31317.226146400004
960.0,31317.226146400004,31317.226146400004
961.0,31317.226146400004,31317.226146400004
962.0,31317.226146400004,31317.226146400004
963.0,31317.226146400004,31317.226146400004
964.0,31317.226146400004,31317.226146400004
965.0,31317.226146400004,31317.226146400004
966.0,31317.226146400004,31317.226146400004
967.0,31317.226146400004,31317.226146400004
968.0,31317.226146400004,31317.226146400004
969.0,31317.226146400004,31317.226146400004
970.0,31317.226146400004,31317.226146400004
971.0,31317.226146400004,31317.226146400004
972.0,31317.226146400004,31317.226146400004
973.0,31317.226146400004,31317.226146400004
974.0,31317.226146400004,31317.226146400004
975.0,31317.226146400004,31317.226146400004
976.0,31317.226146400004,31317.226146400004
977.0,31317.226146400004,31317.226146400004
978.0,31317.226146400004,31317.226146400004
979.0,31317.226146400004,31317.226146400004
980.0,31317.226146400004,31317.226146400004
981.0,31317.226146400004,31317.226146400004
982.0,31317.226146400004,31317.226146400004
983.0,31317.226146400004,31317.226146400004
984.0,31317.226146400004,31317.226146400004
985.0,31317.226146400004,31317.226146400004
986.0,31317.226146400004,31317.226146400004
987.0,31317.226146400004,31317.226146400004
988.0,31317.226146400004,31317.226146400004
989.0,31317.226146400004,31317.226146400004
990.0,31317.226146400004,31317.226146400004
991.0,31317.226146400004,31317.226146400004
992.0,31317.226146400004,31317.226146400004
993.0,31317.226146400004,31317.226146400004
994.0,31317.226146400004,31317.226146400004
995.0,31317.226146400004,31317.226146400004
996.0,31317.226146400004,31317.226146400004
997.0,31317.226146400004,31317.226146400004
998.0,31317.226146400004,31317.226146400004
999.0,31317.226146400004,31317.226146400004
1000.0,31317.226146400004,31317.226146400004
1001.0,31317.226146400004,31317.226146400004
1002.0,31317.226146400004,31317.226146400004
1003.0,31317.226146400004,31317.226146400004
1004.0,31317.226146400004,31317.226146400004
1005.0,31317.226146400004,31317.226146400004
1006.0,31317.226146400004,31317.226146400004
1007.0,31317.226146400004,31317.226146400004
1008.0,31317.226146400004,31317.226146400004
1009.0,31317.226146400004,31317.226146400004
1010.0,31317.226146400004,31317.226146400004
1011.0,31317.226146400004,31317.226146400004
1012.0,31317.226146400004,31317.226146400004
1013.0,31317.226146400004,31317.226146400004
1014.0,31317.226146400004,31317.226146400004
1015.0,31317.226146400004,31317.226146400004
1016.0,31317.226146400004,31317.226146400004
1017.0,31317.226146400004,31317.226146400004
1018.0,31317.226146400004,31317.226146400004
1019.0,31317.226146400004,31317.226146400004
1020.0,31317.226146400004,31317.226146400004
1021.0,31317.226146400004,31317.226146400004
1022.0,31317.226146400004,31317.226146400004
1023.0,31317.226146400004,31317.226146400004
1024.0,31317.226146400004,31317.226146400004
1025.0,31317.226146400004,31317.226146400004
1026.0,31317.226146400004,31317.226146400004
1027.0,31317.226146400004,31317.226146400004
1028.0,31317.226146400004,31317.226146400004
1029.0,31317.226146400004,31317.226146400004
1030.0,31317.226146400004,31317.226146400004
1031.0,31317.226146400004,31317.226146400004
1032.0,31317.226146400004,31317.226146400004
1033.0,31317.226146400004,31317.226146400004
1034.0,31317.226146400004,31317.226146400004
1035.0,31317.226146400004,31317.226146400004
1036.0,31317.226146400004,31317.226146400004
1037.0,31317.226146400004,31317.226146400004
1038.0,31317.226146400004,31317.226146400004
1039.0,31317.226146400004,31317.226146400004
1040.0,31317.226146400004,31317.226146400004
1041.0,31317.226146400004,31317.226146400004
1042.0,31317.226146400004,31317.226146400004
1043.0,31317.226146400004,31317.226146400004
1044.0,31317.226146400004,31317.226146400004
1045.0,31317.226146400004,31317.226146400004
1046.0,31317.226146400004,31317.226146400004
1047.0,31317.226146400004,31317.226146400004
1048.0,31317.226146400004,31317.226146400004
1049.0,31317.226146400004,31317.226146400004
1050.0,31317.226146400004,31317.226146400004
1051.0,31317.226146400004,31317.226146400004
1052.0,31317.226146400004,31317.226146400004
1053.0,31317.226146400004,31317.226146400004
1054.0,31317.226146400004,31317.226146400004
1055.0,31317.226146400004,31317.226146400004
1056.0,31317.226146400004,31317.226146400004
1057.0,31317.226146400004,31317.226146400004
1058.0,31317.226146400004,31317.226146400004
1059.0,31317.226146400004,31317.226146400004
1060.0,31317.226146400004,31317.226146400004
1061.0,31317.226146400004,31317.226146400004
1062.0,31317.226146400004,31317.226146400004
1063.0,31317.226146400004,31317.226146400004
1064.0,31317.226146400004,31317.226146400004
1065.0,31317.226146400004,31317.226146400004
1066.0,31317.226146400004,31317.226146400004
1067.0,31317.226146400004,31317.226146400004
1068.0,31317.226146400004,31317.226146400004
1069.0,31317.226146400004,31317.226146400004
1070.0,31317.226146400004,31317.226146400004
1071.0,31317.226146400004,31317.226146400004
1072.0,31317.226146400004,31317.226146400004
1073.0,31317.226146400004,31317.226146400004
1074.0,31317.226146400004,31317.226146400004
1075.0,31317.226146400004,31317.226146400004
1076.0,31317.226146400004,31317.226146400004
1077.0,31317.226146400004,31317.226146400004
1078.0,31317.226146400004,31317.226146400004
1079.0,31317.226146400004,31317.226146400004
1080.0,31317.226146400004,31317.226146400004
1081.0,31317.226146400004,31317.226146400004
1082.0,31317.226146400004,31317.226146400004
1083.0,31317.226146400004,31317.226146400004
1084.0,31317.226146400004,31317.226146400004
1085.0,31317.226146400004,31317.226146400004
1086.0,31317.226146400004,31317.226146400004
1087.0,31317.226146400004,31317.226146400004
1088.0,31317.226146400004,31317.226146400004
1089.0,31317.226146400004,31317.226146400004
1090.0,31317.226146400004,31317.226146400004
1091.0,31317.226146400004,31317.226146400004
1092.0,31317.226146400004,31317.226146400004
1093.0,31317.226146400004,31317.226146400004
1094.0,31317.226146400004,31317.226146400004
1095.0,31317.226146400004,31317.226146400004
1096.0,31317.226146400004,31317.226146400004
1097.0,31317.226146400004,31317.226146400004
1098.0,31317.226146400004,31317.226146400004
1099.0,31317.226146400004,31317.226146400004
1100.0,31317.226146400004,31317.226146400004
1101.0,31317.226146400004,31317.226146400004
1102.0,31317.226146400004,31317.226146400004
1103.0,31317.226146400004,31317.226146400004
1104.0,31317.226146400004,31317.226146400004
1105.0,31317.226146400004,31317.226146400004
1106.0,31317.226146400004,31317.226146400004
1107.0,31317.226146400004,31317.226146400004
1108.0,31317.226146400004,31317.226146400004
1109.0,31317.226146400004,31317.226146400004
1110.0,31317.226146400004,31317.226146400004
1111.0,31317.226146400004,31317.226146400004
1112.0,31317.226146400004,31317.226146400004
1113.0,31317.226146400004,31317.226146400004
1114.0,31317.226146400004,31317.226146400004
1115.0,31317.226146400004,31317.226146400004
1116.0,31317.226146400004,31317.226146400004
1117.0,31317.226146400004,31317.226146400004
1118.0,31317.226146400004,31317.226146400004
1119.0,31317.226146400004,31317.226146400004
1120.0,31317.226146400004,31317.226146400004
1121.0,31317.226146400004,31317.226146400004
1122.0,31317.226146400004,31317.226146400004
1123.0,31317.226146400004,31317.226146400004
1124.0,31317.226146400004,31317.226146400004
1125.0,31317.226146400004,31317.226146400004
1126.0,31317.226146400004,31317.226146400004
1127.0,31317.226146400004,31317.226146400004
1128.0,31317.226146400004,31317.226146400004
1129.0,31317.226146400004,31317.226146400004
1130.0,31317.226146400004,31317.226146400004
1131.0,31317.226146400004,31317.226146400004
1132.0,31317.226146400004,31317.226146400004
1133.0,31317.226146400004,31317.226146400004
1134.0,31317.226146400004,31317.226146400004
1135.0,31317.226146400004,31317.226146400004
1136.0,31317.226146400004,31317.226146400004
1137.0,31317.226146400004,31317.226146400004
1138.0,31317.226146400004,31317.226146400004
1139.0,31317.226146400004,31317.226146400004
1140.0,31317.226146400004,31317.226146400004
1141.0,31317.226146400004,31317.226146400004
1142.0,31317.226146400004,31317.226146400004
1143.0,31317.226146400004,31317.226146400004
1144.0,31317.226146400004,31317.226146400004
1145.0,31317.226146400004,31317.226146400004
1146.0,31317.226146400004,31317.226146400004
1147.0,31317.226146400004,31317.226146400004
1148.0,31317.226146400004,31317.226146400004
1149.0,31317.226146400004,31317.226146400004
1150.0,31317.226146400004,31317.226146400004
1151.0,31317.226146400004,31317.226146400004
1152.0,31317.226146400004,31317.226146400004
1153.0,31317.226146400004,31317.226146400004
1154.0,31317.226146400004,31317.226146400004
1155.0,31317.226146400004,31317.226146400004
1156.0,31317.226146400004,31317.226146400004
1157.0,31317.226146400004,31317.226146400004
1158.0,31317.226146400004,31317.226146400004
1159.0,31317.226146400004,31317.226146400004
1160.0,31317.226146400004,31317.226146400004
1161.0,31317.226146400004,31317.226146400004
1162.0,31317.226146400004,31317.226146400004
1163.0,31317.226146400004,31317.226146400004
1164.0,31317.226146400004,31317.226146400004
1165.0,31317.226146400004,31317.226146400004
1166.0,31317.226146400004,31317.226146400004
1167.0,31317.226146400004,31317.226146400004
1168.0,31317.226146400004,31317.226146400004
1169.0,31317.226146400004,31317.226146400004
1170.0,31317.226146400004,31317.226146400004
1171.0,31317.226146400004,31317.226146400004
1172.0,31317.226146400004,31317.226146400004
1173.0,31317.226146400004,31317.226146400004
1174.0,31317.226146400004,31317.226146400004
1175.0,31317.226146400004,31317.226146400004
1176.0,31317.226146400004,31317.226146400004
1177.0,31317.226146400004,31317.226146400004
1178.0,31317.226146400004,31317.226146400004
1179.0,31317.226146400004,31317.226146400004
1180.0,31317.226146400004,31317.226146400004
1181.0,31317.226146400004,31317.226146400004
1182.0,31317.226146400004,31317.226146400004
1183.0,31317.226146400004,31317.226146400004
1184.0,31317.226146400004,31317.226146400004
1185.0,31317.226146400004,31317.226146400004
1186.0,31317.226146400004,31317.226146400004
1187.0,31317.226146400004,31317.226146400004
1188.0,31317.226146400004,31317.226146400004
1189.0,31317.226146400004,31317.226146400004
1190.0,31317.226146400004,31317.226146400004
1191.0,31317.226146400004,31317.226146400004
1192.0,31317.226146400004,31317.226146400004
1193.0,31317.226146400004,31317.226146400004
1194.0,31317.226146400004,31317.226146400004
1195.0,31317.226146400004,31317.226146400004
1196.0,31317.226146400004,31317.226146400004
1197.0,31317.226146400004,31317.226146400004
1198.0,31317.226146400004,31317.226146400004
1199.0,31317.226146400004,31317.226146400004
1200.0,31317.226146400004,31317.226146400004
1201.0,31317.226146400004,31317.226146400004
1202.0,31317.226146400004,31317.226146400004
1203.0,31317.226146400004,31317.226146400004
1204.0,31317.226146400004,31317.226146400004
1205.0,31317.226146400004,31317.226146400004
1206.0,31317.226146400004,31317.226146400004
1207.0,31317.226146400004,31317.226146400004
1208.0,31317.226146400004,31317.226146400004
1209.0,31317.226146400004,31317.226146400004
1210.0,31317.226146400004,31317.226146400004
1211.0,31317.226146400004,31317.226146400004
1212.0,31317.226146400004,31317.226146400004
1213.0,31317.226146400004,31317.226146400004
1214.0,31317.226146400004,31317.226146400004
1215.0,31317.226146400004,31317.226146400004
1216.0,31317.226146400004,31317.226146400004
1217.0,31317.226146400004,31317.226146400004
1218.0,31317.226146400004,31317.226146400004
1219.0,31317.226146400004,31317.226146400004
1220.0,31317.226146400004,31317.226146400004
1221.0,31317.226146400004,31317.226146400004
1222.0,31317.226146400004,31317.226146400004
1223.0,31317.226146400004,31317.226146400004
1224.0,31317.226146400004,31317.226146400004
1225.0,31317.226146400004,31317.226146400004
1226.0,31317.226146400004,31317.226146400004
1227.0,31317.226146400004,31317.226146400004
1228.0,31317.226146400004,31317.226146400004
1229.0,31317.226146400004,31317.226146400004
1230.0,31317.226146400004,31317.226146400004
1231.0,31317.226146400004,31317.226146400004
1232.0,31317.226146400004,31317.226146400004
1233.0,31317.226146400004,31317.226146400004
1234.0,31317.226146400004,31317.226146400004
1235.0,31317.226146400004,31317.226146400004
1236.0,31317.226146400004,31317.226146400004
1237.0,31317.226146400004,31317.226146400004
1238.0,31317.226146400004,31317.226146400004
1239.0,31317.226146400004,31317.226146400004
1240.0,31317.226146400004,31317.226146400004
1241.0,31317.226146400004,31317.226146400004
1242.0,31317.226146400004,31317.226146400004
1243.0,31317.226146400004,31317.226146400004
1244.0,31317.226146400004,31317.226146400004
1245.0,31317.226146400004,31317.226146400004
1246.0,31317.226146400004,31317.226146400004
1247.0,31317.226146400004,31317.226146400004
1248.0,31317.226146400004,31317.226146400004
1249.0,31317.226146400004,31317.226146400004
1250.0,31317.226146400004,31317.226146400004
1251.0,31317.226146400004,31317.226146400004
1252.0,31317.226146400004,31317.226146400004
1253.0,31317.226146400004,31317.226146400004
1254.0,31317.226146400004,31317.226146400004
1255.0,31317.226146400004,31317.226146400004
1256.0,31317.226146400004,31317.226146400004
1257.0,31317.226146400004,31317.226146400004
1258.0,31317.226146400004,31317.226146400004
1259.0,31317.226146400004,31317.226146400004
1260.0,31317.226146400004,31317.226146400004
1261.0,31317.226146400004,31317.226146400004
1262.0,31317.226146400004,31317.226146400004
1263.0,31317.226146400004,31317.226146400004
1264.0,31317.226146400004,31317.226146400004
1265.0,31317.226146400004,31317.226146400004
1266.0,31317.226146400004,31317.226146400004
1267.0,31317.226146400004,31317.226146400004
1268.0,31317.226146400004,31317.226146400004
1269.0,31317.226146400004,31317.226146400004
1270.0,31317.226146400004,31317.226146400004
1271.0,31317.226146400004,31317.226146400004
1272.0,31317.226146400004,31317.226146400004
1273.0,31317.226146400004,31317.226146400004
1274.0,31317.226146400004,31317.226146400004
1275.0,31317.226146400004,31317.226146400004
1276.0,31317.226146400004,31317.226146400004
1277.0,31317.226146400004,31317.226146400004
1278.0,31317.226146400004,31317.226146400004
1279.0,31317.226146400004,31317.226146400004
1280.0,31317.226146400004,31317.226146400004
1281.0,31317.226146400004,31317.226146400004
1282.0,31317.226146400004,31317.226146400004
1283.0,31317.226146400004,31317.226146400004
1284.0,31317.226146400004,31317.226146400004
1285.0,31317.226146400004,31317.226146400004
1286.0,31317.226146400004,31317.226146400004
1287.0,31317.226146400004,31317.226146400004
1288.0,31317.226146400004,31317.226146400004
1289.0,31317.226146400004,31317.226146400004
1290.0,31317.226146400004,31317.226146400004
1291.0,31317.226146400004,31317.226146400004
1292.0,31317.226146400004,31317.226146400004
1293.0,31317.226146400004,31317.226146400004
1294.0,31317.226146400004,31317.226146400004
1295.0,31317.226146400004,31317.226146400004
1296.0,31317.226146400004,31317.226146400004
1297.0,31317.226146400004,31317.226146400004
1298.0,31317.226146400004,31317.226146400004
1299.0,31317.226146400004,31317.226146400004
1300.0,31317.226146400004,31317.226146400004
1301.0,31317.226146400004,31317.226146400004
1302.0,31317.226146400004,31317.226146400004
1303.0,31317.226146400004,31317.226146400004
1304.0,31317.226146400004,31317.226146400004
1305.0,31317.226146400004,31317.226146400004
1306.0,31317.226146400004,31317.226146400004
1307.0,31317.226146400004,31317.226146400004
1308.0,31317.226146400004,31317.226146400004
1309.0,31317.226146400004,31317.226146400004
1310.0,31317.226146400004,31317.226146400004
1311.0,31317.226146400004,31317.226146400004
1312.0,31317.226146400004,31317.226146400004
1313.0,31317.226146400004,31317.226146400004
1314.0,31317.226146400004,31317.226146400004
1315.0,31317.226146400004,31317.226146400004
1316.0,31317.226146400004,31317.226146400004
1317.0,31317.226146400004,31317.226146400004
1318.0,31317.226146400004,31317.226146400004
1319.0,31317.226146400004,31317.226146400004
1320.0,31317.226146400004,31317.226146400004
1321.0,31317.226146400004,31317.226146400004
1322.0,31317.226146400004,31317.226146400004
1323.0,31317.226146400004,31317.226146400004
1324.0,31317.226146400004,31317.226146400004
1325.0,31317.226146400004,31317.226146400004
1326.0,31317.226146400004,31317.226146400004
1327.0,31317.226146400004,31317.226146400004
1328.0,31317.226146400004,31317.226146400004
1329.0,31317.226146400004,31317.226146400004
1330.0,31317.226146400004,31317.226146400004
1331.0,31317.226146400004,31317.226146400004
1332.0,31317.226146400004,31317.226146400004
1333.0,31317.226146400004,31317.226146400004
1334.0,31317.226146400004,31317.226146400004
1335.0,31317.226146400004,31317.226146400004
1336.0,31317.226146400004,31317.226146400004
1337.0,31317.226146400004,31317.226146400004
1338.0,31317.226146400004,31317.226146400004
1339.0,31317.226146400004,31317.226146400004
1340.0,31317.226146400004,31317.226146400004
1341.0,31317.226146400004,31317.226146400004
1342.0,31317.226146400004,31317.226146400004
1343.0,31317.226146400004,31317.226146400004
1344.0,31317.226146400004,31317.226146400004
1345.0,31317.226146400004,31317.226146400004
1346.0,31317.226146400004,31317.226146400004
1347.0,31317.226146400004,31317.226146400004
1348.0,31317.226146400004,31317.226146400004
1349.0,31317.226146400004,31317.226146400004
1350.0,31317.226146400004,31317.226146400004
1351.0,31317.226146400004,31317.226146400004
1352.0,31317.226146400004,31317.226146400004
1353.0,31317.226146400004,31317.226146400004
1354.0,31317.226146400004,31317.226146400004
1355.0,31317.226146400004,31317.226146400004
1356.0,31317.226146400004,31317.226146400004
1357.0,31317.226146400004,31317.226146400004
1358.0,31317.226146400004,31317.226146400004
1359.0,31317.226146400004,31317.226146400004
1360.0,31317.226146400004,31317.226146400004
1361.0,31317.226146400004,31317.226146400004
1362.0,31317.226146400004,31317.226146400004
1363.0,31317.226146400004,31317.226146400004
1364.0,31317.226146400004,31317.226146400004
1365.0,31317.226146400004,31317.226146400004
1366.0,31317.226146400004,31317.226146400004
1367.0,31317.226146400004,31317.226146400004
1368.0,31317.226146400004,31317.226146400004
1369.0,31317.226146400004,31317.226146400004
1370.0,31317.226146400004,31317.226146400004
1371.0,31317.226146400004,31317.226146400004
1372.0,31317.226146400004,31317.226146400004
1373.0,31317.226146400004,31317.226146400004
1374.0,31317.226146400004,31317.226146400004
1375.0,31317.226146400004,31317.226146400004
1376.0,31317.226146400004,31317.226146400004
1377.0,31317.226146400004,31317.226146400004
1378.0,31317.226146400004,31317.226146400004
1379.0,31317.226146400004,31317.226146400004
1380.0,31317.226146400004,31317.226146400004
1381.0,31317.226146400004,31317.226146400004
1382.0,31317.226146400004,31317.226146400004
1383.0,31317.226146400004,31317.226146400004
1384.0,31317.226146400004,31317.226146400004
1385.0,31317.226146400004,31317.226146400004
1386.0,31317.226146400004,31317.226146400004
1387.0,31317.226146400004,31317.226146400004
1388.0,31317.226146400004,31317.226146400004
1389.0,31317.226146400004,31317.226146400004
1390.0,31317.226146400004,31317.226146400004
1391.0,31317.226146400004,31317.226146400004
1392.0,31317.226146400004,31317.226146400004
1393.0,31317.226146400004,31317.226146400004
1394.0,31317.226146400004,31317.226146400004
1395.0,31317.226146400004,31317.226146400004
1396.0,31317.226146400004,31317.226146400004
1397.0,31317.226146400004,31317.226146400004
1398.0,31317.226146400004,31317.226146400004
1399.0,31317.226146400004,31317.226146400004
1400.0,31317.226146400004,31317.226146400004
1401.0,31317.226146400004,31317.226146400004
1402.0,31317.226146400004,31317.226146400004
1403.0,31317.226146400004,31317.226146400004
1404.0,31317.226146400004,31317.226146400004
1405.0,31317.226146400004,31317.226146400004
1406.0,31317.226146400004,31317.226146400004
1407.0,31317.226146400004,31317.226146400004
1408.0,31317.226146400004,31317.226146400004
1409.0,31317.226146400004,31317.226146400004
1410.0,31317.226146400004,31317.226146400004
1411.0,31317.226146400004,31317.226146400004
1412.0,31317.226146400004,31317.226146400004
1413.0,31317.226146400004,31317.226146400004
1414.0,31317.226146400004,31317.226146400004
1415.0,31317.226146400004,31317.226146400004
1416.0,31317.226146400004,31317.226146400004
1417.0,31317.226146400004,31317.226146400004
1418.0,31317.226146400004,31317.226146400004
1419.0,31317.226146400004,31317.226146400004
1420.0,31317.226146400004,31317.226146400004
1421.0,31317.226146400004,31317.226146400004
1422.0,31317.226146400004,31317.226146400004
1423.0,31317.226146400004,31317.226146400004
1424.0,31317.226146400004,31317.226146400004
1425.0,31317.226146400004,31317.226146400004
1426.0,31317.226146400004,31317.226146400004
1427.0,31317.226146400004,31317.226146400004
1428.0,31317.226146400004,31317.226146400004
1429.0,31317.226146400004,31317.226146400004
1430.0,31317.226146400004,31317.226146400004
1431.0,31317.226146400004,31317.226146400004
1432.0,31317.226146400004,31317.226146400004
1433.0,31317.226146400004,31317.226146400004
1434.0,31317.226146400004,31317.226146400004
1435.0,31317.226146400004,31317.226146400004
1436.0,31317.226146400004,31317.226146400004
1437.0,31317.226146400004,31317.226146400004
1438.0,31317.226146400004,31317.226146400004
1439.0,31317.226146400004,31317.226146400004
1440.0,31317.226146400004,31317.226146400004
1441.0,31317.226146400004,31317.226146400004
1442.0,31317.226146400004,31317.226146400004
1443.0,31317.226146400004,31317.226146400004
1444.0,31317.226146400004,31317.226146400004
1445.0,31317.226146400004,31317.226146400004
1446.0,31317.226146400004,31317.226146400004
1447.0,31317.226146400004,31317.226146400004
1448.0,31317.226146400004,31317.226146400004
1449.0,31317.226146400004,31317.226146400004
1450.0,31317.226146400004,31317.226146400004
1451.0,31317.226146400004,31317.226146400004
1452.0,31317.226146400004,31317.226146400004
1453.0,31317.226146400004,31317.226146400004
1454.0,31317.226146400004,31317.226146400004
1455.0,31317.226146400004,31317.226146400004
1456.0,31317.226146400004,31317.226146400004
1457.0,31317.226146400004,31317.226146400004
1458.0,31317.226146400004,31317.226146400004
1459.0,31317.226146400004,31317.226146400004
1460.0,31317.226146400004,31317.226146400004
1461.0,31317.226146400004,31317.226146400004
1462.0,31317.226146400004,31317.226146400004
1463.0,31317.226146400004,31317.226146400004
1464.0,31317.226146400004,31317.226146400004
1465.0,31317.226146400004,31317.226146400004
1466.0,31317.226146400004,31317.226146400004
1467.0,31317.226146400004,31317.226146400004
1468.0,31317.226146400004,31317.226146400004
1469.0,31317.226146400004,31317.226146400004
1470.0,31317.226146400004,31317.226146400004
1471.0,31317.226146400004,31317.226146400004
1472.0,31317.226146400004,31317.226146400004
1473.0,31317.226146400004,31317.226146400004
1474.0,31317.226146400004,31317.226146400004
1475.0,31317.226146400004,31317.226146400004
1476.0,31317.226146400004,31317.226146400004
1477.0,31317.226146400004,31317.226146400004
1478.0,31317.226146400004,31317.226146400004
1479.0,31317.226146400004,31317.226146400004
1480.0,31317.226146400004,31317.226146400004
1481.0,31317.226146400004,31317.226146400004
1482.0,31317.226146400004,31317.226146400004
1483.0,31317.226146400004,31317.226146400004
1484.0,31317.226146400004,31317.226146400004
1485.0,31317.226146400004,31317.226146400004
1486.0,31317.226146400004,31317.226146400004
1487.0,31317.226146400004,31317.226146400004
1488.0,31317.226146400004,31317.226146400004
1489.0,31317.226146400004,31317.226146400004
1490.0,31317.226146400004,31317.226146400004
1491.0,31317.226146400004,31317.226146400004
1492.0,31317.226146400004,31317.226146400004
1493.0,31317.226146400004,31317.226146400004
1494.0,31317.226146400004,31317.226146400004
1495.0,31317.226146400004,31317.226146400004
1496.0,31317.226146400004,31317.226146400004
1497.0,31317.226146400004,31317.226146400004
1498.0,31317.226146400004,31317.226146400004
1499.0,31317.226146400004,31317.226146400004
1500.0,31317.226146400004,31317.226146400004
1501.0,31317.226146400004,31317.226146400004
1502.0,31317.226146400004,31317.226146400004
1503.0,31317.226146400004,31317.226146400004
1504.0,31317.226146400004,31317.226146400004
1505.0,31317.226146400004,31317.226146400004
1506.0,31317.226146400004,31317.226146400004
1507.0,31317.226146400004,31317.226146400004
1508.0,31317.226146400004,31317.226146400004
1509.0,31317.226146400004,31317.226146400004
1510.0,31317.226146400004,31317.226146400004
1511.0,31317.226146400004,31317.226146400004
1512.0,31317.226146400004,31317.226146400004
1513.0,31317.226146400004,31317.226146400004
1514.0,31317.226146400004,31317.226146400004
1515.0,31317.226146400004,31317.226146400004
1516.0,31317.226146400004,31317.226146400004
1517.0,31317.226146400004,31317.226146400004
1518.0,31317.226146400004,31317.226146400004
1519.0,31317.226146400004,31317.226146400004
1520.0,31317.226146400004,31317.226146400004
1521.0,31317.226146400004,31317.226146400004
1522.0,31317.226146400004,31317.226146400004
1523.0,31317.226146400004,31317.226146400004
1524.0,31317.226146400004,31317.226146400004
1525.0,31317.226146400004,31317.226146400004
1526.0,31317.226146400004,31317.226146400004
1527.0,31317.226146400004,31317.226146400004
1528.0,31317.226146400004,31317.226146400004
1529.0,31317.226146400004,31317.226146400004
1530.0,31317.226146400004,31317.226146400004
1531.0,31317.226146400004,31317.226146400004
1532.0,31317.226146400004,31317.226146400004
1533.0,31317.226146400004,31317.226146400004
1534.0,31317.226146400004,31317.226146400004
1535.0,31317.226146400004,31317.226146400004
1536.0,31317.226146400004,31317.226146400004
1537.0,31317.226146400004,31317.226146400004
1538.0,31317.226146400004,31317.226146400004
1539.0,31317.226146400004,31317.226146400004
1540.0,31317.226146400004,31317.226146400004
1541.0,31317.226146400004,31317.226146400004
1542.0,31317.226146400004,31317.226146400004
1543.0,31317.226146400004,31317.226146400004
1544.0,31317.226146400004,31317.226146400004
1545.0,31317.226146400004,31317.226146400004
1546.0,31317.226146400004,31317.226146400004
1547.0,31317.226146400004,31317.226146400004
1548.0,31317.226146400004,31317.226146400004
1549.0,31317.226146400004,31317.226146400004
1550.0,31317.226146400004,31317.226146400004
1551.0,31317.226146400004,31317.226146400004
1552.0,31317.226146400004,31317.226146400004
1553.0,31317.226146400004,31317.226146400004
1554.0,31317.226146400004,31317.226146400004
1555.0,31317.226146400004,31317.226146400004
1556.0,31317.226146400004,31317.226146400004
1557.0,31317.226146400004,31317.226146400004
1558.0,31317.226146400004,31317.226146400004
1559.0,31317.226146400004,31317.226146400004
1560.0,31317.226146400004,31317.226146400004
1561.0,31317.226146400004,31317.226146400004
1562.0,31317.226146400004,31317.226146400004
1563.0,31317.226146400004,31317.226146400004
1564.0,31317.226146400004,31317.226146400004
1565.0,31317.226146400004,31317.226146400004
1566.0,31317.226146400004,31317.226146400004
1567.0,31317.226146400004,31317.226146400004
1568.0,31317.226146400004,31317.226146400004
1569.0,31317.226146400004,31317.226146400004
1570.0,31317.226146400004,31317.226146400004
1571.0,31317.226146400004,31317.226146400004
1572.0,31317.226146400004,31317.226146400004
1573.0,31317.226146400004,31317.226146400004
1574.0,31317.226146400004,31317.226146400004
1575.0,31317.226146400004,31317.226146400004
1576.0,31317.226146400004,31317.226146400004
1577.0,31317.226146400004,31317.226146400004
1578.0,31317.226146400004,31317.226146400004
1579.0,31317.226146400004,31317.226146400004
1580.0,31317.226146400004,31317.226146400004
1581.0,31317.226146400004,31317.226146400004
1582.0,31317.226146400004,31317.226146400004
1583.0,31317.226146400004,31317.226146400004
1584.0,31317.226146400004,31317.226146400004
1585.0,31317.226146400004,31317.226146400004
1586.0,31317.226146400004,31317.226146400004
1587.0,31317.226146400004,31317.226146400004
1588.0,31317.226146400004,31317.226146400004
1589.0,31317.226146400004,31317.226146400004
1590.0,31317.226146400004,31317.226146400004
1591.0,31317.226146400004,31317.226146400004
1592.0,31317.226146400004,31317.226146400004
1593.0,31317.226146400004,31317.226146400004
1594.0,31317.226146400004,31317.226146400004
1595.0,31317.226146400004,31317.226146400004
1596.0,31317.226146400004,31317.226146400004
1597.0,31317.226146400004,31317.226146400004
1598.0,31317.226146400004,31317.226146400004
1599.0,31317.226146400004,31317.226146400004
1600.0,31317.226146400004,31317.226146400004
1601.0,31317.226146400004,31317.226146400004
1602.0,31317.226146400004,31317.226146400004
1603.0,31317.226146400004,31317.226146400004
1604.0,31317.226146400004,31317.226146400004
1605.0,31317.226146400004,31317.226146400004
1606.0,31317.226146400004,31317.226146400004
1607.0,31317.226146400004,31317.226146400004
1608.0,31317.226146400004,31317.226146400004
1609.0,31317.226146400004,31317.226146400004
1610.0,31317.226146400004,31317.226146400004
1611.0,31317.226146400004,31317.226146400004
1612.0,31317.226146400004,31317.226146400004
1613.0,31317.226146400004,31317.226146400004
1614.0,31317.226146400004,31317.226146400004
1615.0,31317.226146400004,31317.226146400004
1616.0,31317.226146400004,31317.226146400004
1617.0,31317.226146400004,31317.226146400004
1618.0,31317.226146400004,31317.226146400004
1619.0,31317.226146400004,31317.226146400004
1620.0,31317.226146400004,31317.226146400004
1621.0,31317.226146400004,31317.226146400004
1622.0,31317.226146400004,31317.226146400004
1623.0,31317.226146400004,31317.226146400004
1624.0,31317.226146400004,31317.226146400004
1625.0,31317.226146400004,31317.226146400004
1626.0,31317.226146400004,31317.226146400004
1627.0,31317.226146400004,31317.226146400004
1628.0,31317.226146400004,31317.226146400004
1629.0,31317.226146400004,31317.226146400004
1630.0,31317.226146400004,31317.226146400004
1631.0,31317.226146400004,31317.226146400004
1632.0,31317.226146400004,31317.226146400004
1633.0,31317.226146400004,31317.226146400004
1634.0,31317.226146400004,31317.226146400004
1635.0,31317.226146400004,31317.226146400004
1636.0,31317.226146400004,31317.226146400004
1637.0,31317.226146400004,31317.226146400004
1638.0,31317.226146400004,31317.226146400004
1639.0,31317.226146400004,31317.226146400004
1640.0,31317.226146400004,31317.226146400004
1641.0,31317.226146400004,31317.226146400004
1642.0,31317.226146400004,31317.226146400004
1643.0,31317.226146400004,31317.226146400004
1644.0,31317.226146400004,31317.226146400004
1645.0,31317.226146400004,31317.226146400004
1646.0,31317.226146400004,31317.226146400004
1647.0,31317.226146400004,31317.226146400004
1648.0,31317.226146400004,31317.226146400004
1649.0,31317.226146400004,31317.226146400004
1650.0,31317.226146400004,31317.226146400004
1651.0,31317.226146400004,31317.226146400004
1652.0,31317.226146400004,31317.226146400004
1653.0,31317.226146400004,31317.226146400004
1654.0,31317.226146400004,31317.226146400004
1655.0,31317.226146400004,31317.226146400004
1656.0,31317.226146400004,31317.226146400004
1657.0,31317.226146400004,31317.226146400004
1658.0,31317.226146400004,31317.226146400004
1659.0,31317.226146400004,31317.226146400004
1660.0,31317.226146400004,31317.226146400004
1661.0,31317.226146400004,31317.226146400004
1662.0,31317.226146400004,31317.226146400004
1663.0,31317.226146400004,31317.226146400004
1664.0,31317.226146400004,31317.226146400004
1665.0,31317.226146400004,31317.226146400004
1666.0,31317.226146400004,31317.226146400004
1667.0,31317.226146400004,31317.226146400004
1668.0,31317.226146400004,31317.226146400004
1669.0,31317.226146400004,31317.226146400004
1670.0,31317.226146400004,31317.226146400004
1671.0,31317.226146400004,31317.226146400004
1672.0,31317.226146400004,31317.226146400004
1673.0,31317.226146400004,31317.226146400004
1674.0,31317.226146400004,31317.226146400004
1675.0,31317.226146400004,31317.226146400004
1676.0,31317.226146400004,31317.226146400004
1677.0,31317.226146400004,31317.226146400004
1678.0,31317.226146400004,31317.226146400004
1679.0,31317.226146400004,31317.226146400004
1680.0,31317.226146400004,31317.226146400004
1681.0,31317.226146400004,31317.226146400004
1682.0,31317.226146400004,31317.226146400004
1683.0,31317.226146400004,31317.226146400004
1684.0,31317.226146400004,31317.226146400004
1685.0,31317.226146400004,31317.226146400004
1686.0,31317.226146400004,31317.226146400004
1687.0,31317.226146400004,31317.226146400004
1688.0,31317.226146400004,31317.226146400004
1689.0,31317.226146400004,31317.226146400004
1690.0,31317.226146400004,31317.226146400004
1691.0,31317.226146400004,31317.226146400004
1692.0,31317.226146400004,31317.226146400004
1693.0,31317.226146400004,31317.226146400004
1694.0,31317.226146400004,31317.226146400004
1695.0,31317.226146400004,31317.226146400004
1696.0,31317.226146400004,31317.226146400004
1697.0,31317.226146400004,31317.226146400004
1698.0,31317.226146400004,31317.226146400004
1699.0,31317.226146400004,31317.226146400004
1700.0,31317.226146400004,31317.226146400004
1701.0,31317.226146400004,31317.226146400004
1702.0,31317.226146400004,31317.226146400004
1703.0,31317.226146400004,31317.226146400004
1704.0,31317.226146400004,31317.226146400004
1705.0,31317.226146400004,31317.226146400004
1706.0,31317.226146400004,31317.226146400004
1707.0,31317.226146400004,31317.226146400004
1708.0,31317.226146400004,31317.226146400004
1709.0,31317.226146400004,31317.226146400004
1710.0,31317.226146400004,31317.226146400004
1711.0,31317.226146400004,31317.226146400004
1712.0,31317.226146400004,31317.226146400004
1713.0,31317.226146400004,31317.226146400004
1714.0,31317.226146400004,31317.226146400004
1715.0,31317.226146400004,31317.226146400004
1716.0,31317.226146400004,31317.226146400004
1717.0,31317.226146400004,31317.226146400004
1718.0,31317.226146400004,31317.226146400004
1719.0,31317.226146400004,31317.226146400004
1720.0,31317.226146400004,31317.226146400004
1721.0,31317.226146400004,31317.226146400004
1722.0,31317.226146400004,31317.226146400004
1723.0,31317.226146400004,31317.226146400004
1724.0,31317.226146400004,31317.226146400004
1725.0,31317.226146400004,31317.226146400004
1726.0,31317.226146400004,31317.226146400004
1727.0,31317.226146400004,31317.226146400004
1728.0,31317.226146400004,31317.226146400004
1729.0,31317.226146400004,31317.226146400004
1730.0,31317.226146400004,31317.226146400004
1731.0,31317.226146400004,31317.226146400004
1732.0,31317.226146400004,31317.226146400004
1733.0,31317.226146400004,31317.226146400004
1734.0,31317.226146400004,31317.226146400004
1735.0,31317.226146400004,31317.226146400004
1736.0,31317.226146400004,31317.226146400004
1737.0,31317.226146400004,31317.226146400004
1738.0,31317.226146400004,31317.226146400004
1739.0,31317.226146400004,31317.226146400004
1740.0,31317.226146400004,31317.226146400004
1741.0,31317.226146400004,31317.226146400004
1742.0,31317.226146400004,31317.226146400004
1743.0,31317.226146400004,31317.226146400004
1744.0,31317.226146400004,31317.226146400004
1745.0,31317.226146400004,31317.226146400004
1746.0,31317.226146400004,31317.226146400004
1747.0,31317.226146400004,31317.226146400004
1748.0,31317.226146400004,31317.226146400004
1749.0,31317.226146400004,31317.226146400004
1750.0,31317.226146400004,31317.226146400004
1751.0,31317.226146400004,31317.226146400004
1752.0,31317.226146400004,31317.226146400004
1753.0,31317.226146400004,31317.226146400004
1754.0,31317.226146400004,31317.226146400004
1755.0,31317.226146400004,31317.226146400004
1756.0,31317.226146400004,31317.226146400004
1757.0,31317.226146400004,31317.226146400004
1758.0,31317.226146400004,31317.226146400004
1759.0,31317.226146400004,31317.226146400004
1760.0,31317.226146400004,31317.226146400004
1761.0,31317.226146400004,31317.226146400004
1762.0,31317.226146400004,31317.226146400004
1763.0,31317.226146400004,31317.226146400004
1764.0,31317.226146400004,31317.226146400004
1765.0,31317.226146400004,31317.226146400004
1766.0,31317.226146400004,31317.226146400004
1767.0,31317.226146400004,31317.226146400004
1768.0,31317.226146400004,31317.226146400004
1769.0,31317.226146400004,31317.226146400004
1770.0,31317.226146400004,31317.226146400004
1771.0,31317.226146400004,31317.226146400004
1772.0,31317.226146400004,31317.226146400004
1773.0,31317.226146400004,31317.226146400004
1774.0,31317.226146400004,31317.226146400004
1775.0,31317.226146400004,31317.226146400004
1776.0,31317.226146400004,31317.226146400004
1777.0,31317.226146400004,31317.226146400004
1778.0,31317.226146400004,31317.226146400004
1779.0,31317.226146400004,31317.226146400004
1780.0,31317.226146400004,31317.226146400004
1781.0,31317.226146400004,31317.226146400004
1782.0,31317.226146400004,31317.226146400004
1783.0,31317.226146400004,31317.226146400004
1784.0,31317.226146400004,31317.226146400004
1785.0,31317.226146400004,31317.226146400004
1786.0,31317.226146400004,31317.226146400004
1787.0,31317.226146400004,31317.226146400004
1788.0,31317.226146400004,31317.226146400004
1789.0,31317.226146400004,31317.226146400004
1790.0,31317.226146400004,31317.226146400004
1791.0,31317.226146400004,31317.226146400004
1792.0,31317.226146400004,31317.226146400004
1793.0,31317.226146400004,31317.226146400004
1794.0,31317.226146400004,31317.226146400004
1795.0,31317.226146400004,31317.226146400004
1796.0,31317.226146400004,31317.226146400004
1797.0,31317.226146400004,31317.226146400004
1798.0,31317.226146400004,31317.226146400004
1799.0,31317.226146400004,31317.226146400004
1800.0,31317.226146400004,31317.226146400004
1801.0,31317.226146400004,31317.226146400004
1802.0,31317.226146400004,31317.226146400004
1803.0,31317.226146400004,31317.226146400004
1804.0,31317.226146400004,31317.226146400004
1805.0,31317.226146400004,31317.226146400004
1806.0,31317.226146400004,31317.226146400004
1807.0,31317.226146400004,31317.226146400004
1808.0,31317.226146400004,31317.226146400004
1809.0,31317.226146400004,31317.226146400004
1810.0,31317.226146400004,31317.226146400004
1811.0,31317.226146400004,31317.226146400004
1812.0,31317.226146400004,31317.226146400004
1813.0,31317.226146400004,31317.226146400004
1814.0,31317.226146400004,31317.226146400004
1815.0,31317.226146400004,31317.226146400004
1816.0,31317.226146400004,31317.226146400004
1817.0,31317.226146400004,31317.226146400004
1818.0,31317.226146400004,31317.226146400004
1819.0,31317.226146400004,31317.226146400004
1820.0,31317.226146400004,31317.226146400004
1821.0,31317.226146400004,31317.226146400004
1822.0,31317.226146400004,31317.226146400004
1823.0,31317.226146400004,31317.226146400004
1824.0,31317.226146400004,31317.226146400004
1825.0,31317.226146400004,31317.226146400004
1826.0,31317.226146400004,31317.226146400004
1827.0,31317.226146400004,31317.226146400004
1828.0,31317.226146400004,31317.226146400004
1829.0,31317.226146400004,31317.226146400004
1830.0,31317.226146400004,31317.226146400004
1831.0,31317.226146400004,31317.226146400004
1832.0,31317.226146400004,31317.226146400004
1833.0,31317.226146400004,31317.226146400004
1834.0,31317.226146400004,31317.226146400004
1835.0,31317.226146400004,31317.226146400004
1836.0,31317.226146400004,31317.226146400004
1837.0,31317.226146400004,31317.226146400004
1838.0,31317.226146400004,31317.226146400004
1839.0,31317.226146400004,31317.226146400004
1840.0,31317.226146400004,31317.226146400004
1841.0,31317.226146400004,31317.226146400004
1842.0,31317.226146400004,31317.226146400004
1843.0,31317.226146400004,31317.226146400004
1844.0,31317.226146400004,31317.226146400004
1845.0,31317.226146400004,31317.226146400004
1846.0,31317.226146400004,31317.226146400004
1847.0,31317.226146400004,31317.226146400004
1848.0,31317.226146400004,31317.226146400004
1849.0,31317.226146400004,31317.226146400004
1850.0,31317.226146400004,31317.226146400004
1851.0,31317.226146400004,31317.226146400004
1852.0,31317.226146400004,31317.226146400004
1853.0,31317.226146400004,31317.226146400004
1854.0,31317.226146400004,31317.226146400004
1855.0,31317.226146400004,31317.226146400004
1856.0,31317.226146400004,31317.226146400004
1857.0,31317.226146400004,31317.226146400004
1858.0,31317.226146400004,31317.226146400004
1859.0,31317.226146400004,31317.226146400004
1860.0,31317.226146400004,31317.226146400004
1861.0,31317.226146400004,31317.226146400004
1862.0,31317.226146400004,31317.226146400004
1863.0,31317.226146400004,31317.226146400004
1864.0,31317.226146400004,31317.226146400004
1865.0,31317.226146400004,31317.226146400004
1866.0,31317.226146400004,31317.226146400004
1867.0,31317.226146400004,31317.226146400004
1868.0,31317.226146400004,31317.226146400004
1869.0,31317.226146400004,31317.226146400004
1870.0,31317.226146400004,31317.226146400004
1871.0,31317.226146400004,31317.226146400004
1872.0,31317.226146400004,31317.226146400004
1873.0,31317.226146400004,31317.226146400004
1874.0,31317.226146400004,31317.226146400004
1875.0,31317.226146400004,31317.226146400004
1876.0,31317.226146400004,31317.226146400004
1877.0,31317.226146400004,31317.226146400004
1878.0,31317.226146400004,31317.226146400004
1879.0,31317.226146400004,31317.226146400004
1880.0,31317.226146400004,31317.226146400004
1881.0,31317.226146400004,31317.226146400004
1882.0,31317.226146400004,31317.226146400004
1883.0,31317.226146400004,31317.226146400004
1884.0,31317.226146400004,31317.226146400004
1885.0,31317.226146400004,31317.226146400004
1886.0,31317.226146400004,31317.226146400004
1887.0,31317.226146400004,31317.226146400004
1888.0,31317.226146400004,31317.226146400004
1889.0,31317.226146400004,31317.226146400004
1890.0,31317.226146400004,31317.226146400004
1891.0,31317.226146400004,31317.226146400004
1892.0,31317.226146400004,31317.226146400004
1893.0,31317.226146400004,31317.226146400004
1894.0,31317.226146400004,31317.226146400004
1895.0,31317.226146400004,31317.226146400004
1896.0,31317.226146400004,31317.226146400004
1897.0,31317.226146400004,31317.226146400004
1898.0,31317.226146400004,31317.226146400004
1899.0,31317.226146400004,31317.226146400004
1900.0,31317.226146400004,31317.226146400004
1901.0,31317.226146400004,31317.226146400004
1902.0,31317.226146400004,31317.226146400004
1903.0,31317.226146400004,31317.226146400004
1904.0,31317.226146400004,31317.226146400004
1905.0,31317.226146400004,31317.226146400004
1906.0,31317.226146400004,31317.226146400004
1907.0,31317.226146400004,31317.226146400004
1908.0,31317.226146400004,31317.226146400004
1909.0,31317.226146400004,31317.226146400004
1910.0,31317.226146400004,31317.226146400004
1911.0,31317.226146400004,31317.226146400004
1912.0,31317.226146400004,31317.226146400004
1913.0,31317.226146400004,31317.226146400004
1914.0,31317.226146400004,31317.226146400004
1915.0,31317.226146400004,31317.226146400004
1916.0,31317.226146400004,31317.226146400004
1917.0,31317.226146400004,31317.226146400004
1918.0,31317.226146400004,31317.226146400004
1919.0,31317.226146400004,31317.226146400004
1920.0,31317.226146400004,31317.226146400004
1921.0,31317.226146400004,31317.226146400004
1922.0,31317.226146400004,31317.226146400004
1923.0,31317.226146400004,31317.226146400004
1924.0,31317.226146400004,31317.226146400004
1925.0,31317.226146400004,31317.226146400004
1926.0,31317.226146400004,31317.226146400004
1927.0,31317.226146400004,31317.226146400004
1928.0,31317.226146400004,31317.226146400004
1929.0,31317.226146400004,31317.226146400004
1930.0,31317.226146400004,31317.226146400004
1931.0,31317.226146400004,31317.226146400004
1932.0,31317.226146400004,31317.226146400004
1933.0,31317.226146400004,31317.226146400004
1934.0,31317.226146400004,31317.226146400004
1935.0,31317.226146400004,31317.226146400004
1936.0,31317.226146400004,31317.226146400004
1937.0,31317.226146400004,31317.226146400004
1938.0,31317.226146400004,31317.226146400004
1939.0,31317.226146400004,31317.226146400004
1940.0,31317.226146400004,31317.226146400004
1941.0,31317.226146400004,31317.226146400004
1942.0,31317.226146400004,31317.226146400004
1943.0,31317.226146400004,31317.226146400004
1944.0,31317.226146400004,31317.226146400004
1945.0,31317.226146400004,31317.226146400004
1946.0,31317.226146400004,31317.226146400004
1947.0,31317.226146400004,31317.226146400004
1948.0,31317.226146400004,31317.226146400004
1949.0,31317.226146400004,31317.226146400004
1950.0,31317.226146400004,31317.226146400004
1951.0,31317.226146400004,31317.226146400004
1952.0,31317.226146400004,31317.226146400004
1953.0,31317.226146400004,31317.226146400004
1954.0,31317.226146400004,31317.226146400004
1955.0,31317.226146400004,31317.226146400004
1956.0,31317.226146400004,31317.226146400004
1957.0,31317.226146400004,31317.226146400004
1958.0,31317.226146400004,31317.226146400004
1959.0,31317.226146400004,31317.226146400004
1960.0,31317.226146400004,31317.226146400004
1961.0,31317.226146400004,31317.226146400004
1962.0,31317.226146400004,31317.226146400004
1963.0,31317.226146400004,31317.226146400004
1964.0,31317.226146400004,31317.226146400004
1965.0,31317.226146400004,31317.226146400004
1966.0,31317.226146400004,31317.226146400004
1967.0,31317.226146400004,31317.226146400004
1968.0,31317.226146400004,31317.226146400004
1969.0,31317.226146400004,31317.226146400004
1970.0,31317.226146400004,31317.226146400004
1971.0,31317.226146400004,31317.226146400004
1972.0,31317.226146400004,31317.226146400004
1973.0,31317.226146400004,31317.226146400004
1974.0,31317.226146400004,31317.226146400004
1975.0,31317.226146400004,31317.226146400004
1976.0,31317.226146400004,31317.226146400004
1977.0,31317.226146400004,31317.226146400004
1978.0,31317.226146400004,31317.226146400004
1979.0,31317.226146400004,31317.226146400004
1980.0,31317.226146400004,31317.226146400004
1981.0,31317.226146400004,31317.226146400004
1982.0,31317.226146400004,31317.226146400004
1983.0,31317.226146400004,31317.226146400004
1984.0,31317.226146400004,31317.226146400004
1985.0,31317.226146400004,31317.226146400004
1986.0,31317.226146400004,31317.226146400004
1987.0,31317.226146400004,31317.226146400004
1988.0,31317.226146400004,31317.226146400004
1989.0,31317.226146400004,31317.226146400004
1990.0,31317.226146400004,31317.226146400004
1991.0,31317.226146400004,31317.226146400004
1992.0,31317.226146400004,31317.226146400004
1993.0,31317.226146400004,31317.226146400004
1994.0,31317.226146400004,31317.226146400004
1995.0,31317.226146400004,31317.226146400004
1996.0,31317.226146400004,31317.226146400004
1997.0,31317.226146400004,31317.226146400004
1998.0,31317.226146400004,31317.226146400004
1999.0,31317.226146400004,31317.226146400004
2000.0,31317.226146400004,31317.226146400004
2001.0,31317.226146400004,31317.226146400004
2002.0,31317.226146400004,31317.226146400004
2003.0,31317.226146400004,31317.226146400004
2004.0,31317.226146400004,31317.226146400004
2005.0,31317.226146400004,31317.226146400004
2006.0,31317.226146400004,31317.226146400004
2007.0,31317.226146400004,31317.226146400004
2008.0,31317.226146400004,31317.226146400004
2009.0,31317.226146400004,31317.226146400004
2010.0,31317.226146400004,31317.226146400004
2011.0,31317.226146400004,31317.226146400004
2012.0,31317.226146400004,31317.226146400004
2013.0,31317.226146400004,31317.226146400004
2014.0,31317.226146400004,31317.226146400004
2015.0,31317.226146400004,31317.226146400004
2016.0,31317.226146400004,31317.226146400004
2017.0,31317.226146400004,31317.226146400004
2018.0,31317.226146400004,31317.226146400004
2019.0,31317.226146400004,31317.226146400004
2020.0,31317.226146400004,31317.226146400004
2021.0,31317.226146400004,31317.226146400004
2022.0,31317.226146400004,31317.226146400004
2023.0,31317.226146400004,31317.226146400004
2024.0,31317.226146400004,31317.226146400004
2025.0,31317.226146400004,31317.226146400004
2026.0,31317.226146400004,31317.226146400004
2027.0,31317.226146400004,31317.226146400004
2028.0,31317.226146400004,31317.226146400004
2029.0,31317.226146400004,31317.226146400004
2030.0,31317.226146400004,31317.226146400004
2031.0,31317.226146400004,31317.226146400004
2032.0,31317.226146400004,31317.226146400004
2033.0,31317.226146400004,31317.226146400004
2034.0,31317.226146400004,31317.226146400004
2035.0,31317.226146400004,31317.226146400004
2036.0,31317.226146400004,31317.226146400004
2037.0,31317.226146400004,31317.226146400004
2038.0,31317.226146400004,31317.226146400004
2039.0,31317.226146400004,31317.226146400004
2040.0,31317.226146400004,31317.226146400004
2041.0,31317.226146400004,31317.226146400004
2042.0,31317.226146400004,31317.226146400004
2043.0,31317.226146400004,31317.226146400004
2044.0,31317.226146400004,31317.226146400004
2045.0,31317.226146400004,31317.226146400004
2046.0,31317.226146400004,31317.226146400004
2047.0,31317.226146400004,31317.226146400004
2048.0,31317.226146400004,31317.226146400004
2049.0,31317.226146400004,31317.226146400004
2050.0,31317.226146400004,31317.226146400004
2051.0,31317.226146400004,31317.226146400004
2052.0,31317.226146400004,31317.226146400004
2053.0,31317.226146400004,31317.226146400004
2054.0,31317.226146400004,31317.226146400004
2055.0,31317.226146400004,31317.226146400004
2056.0,31317.226146400004,31317.226146400004
2057.0,31317.226146400004,31317.226146400004
2058.0,31317.226146400004,31317.226146400004
2059.0,31317.226146400004,31317.226146400004
2060.0,31317.226146400004,31317.226146400004
2061.0,31317.226146400004,31317.226146400004
2062.0,31317.226146400004,31317.226146400004
2063.0,31317.226146400004,31317.226146400004
2064.0,31317.226146400004,31317.226146400004
2065.0,31317.226146400004,31317.226146400004
2066.0,31317.226146400004,31317.226146400004
2067.0,31317.226146400004,31317.226146400004
2068.0,31317.226146400004,31317.226146400004
2069.0,31317.226146400004,31317.226146400004
2070.0,31317.226146400004,31317.226146400004
2071.0,31317.226146400004,31317.226146400004
2072.0,31317.226146400004,31317.226146400004
2073.0,31317.226146400004,31317.226146400004
2074.0,31317.226146400004,31317.226146400004
2075.0,31317.226146400004,31317.226146400004
2076.0,31317.226146400004,31317.226146400004
2077.0,31317.226146400004,31317.226146400004
2078.0,31317.226146400004,31317.226146400004
2079.0,31317.226146400004,31317.226146400004
2080.0,31317.226146400004,31317.226146400004
2081.0,31317.226146400004,31317.226146400004
2082.0,31317.226146400004,31317.226146400004
2083.0,31317.226146400004,31317.226146400004
2084.0,31317.226146400004,31317.226146400004
2085.0,31317.226146400004,31317.226146400004
2086.0,31317.226146400004,31317.226146400004
2087.0,31317.226146400004,31317.226146400004
2088.0,31317.226146400004,31317.226146400004
2089.0,31317.226146400004,31317.226146400004
2090.0,31317.226146400004,31317.226146400004
2091.0,31317.226146400004,31317.226146400004
2092.0,31317.226146400004,31317.226146400004
2093.0,31317.226146400004,31317.226146400004
2094.0,31317.226146400004,31317.226146400004
2095.0,31317.226146400004,31317.226146400004
2096.0,31317.226146400004,31317.226146400004
2097.0,31317.226146400004,31317.226146400004
2098.0,31317.226146400004,31317.226146400004
2099.0,31317.226146400004,31317.226146400004
2100.0,31317.226146400004,31317.226146400004
2101.0,31317.226146400004,31317.226146400004
2102.0,31317.226146400004,31317.226146400004
2103.0,31317.226146400004,31317.226146400004
2104.0,31317.226146400004,31317.226146400004
2105.0,31317.226146400004,31317.226146400004
2106.0,31317.226146400004,31317.226146400004
2107.0,31317.226146400004,31317.226146400004
2108.0,31317.226146400004,31317.226146400004
2109.0,31317.226146400004,31317.226146400004
2110.0,31317.226146400004,31317.226146400004
2111.0,31317.226146400004,31317.226146400004
2112.0,31317.226146400004,31317.226146400004
2113.0,31317.226146400004,31317.226146400004
2114.0,31317.226146400004,31317.226146400004
2115.0,31317.226146400004,31317.226146400004
2116.0,31317.226146400004,31317.226146400004
2117.0,31317.226146400004,31317.226146400004
2118.0,31317.226146400004,31317.226146400004
2119.0,31317.226146400004,31317.226146400004
2120.0,31317.226146400004,31317.226146400004
2121.0,31317.226146400004,31317.226146400004
2122.0,31317.226146400004,31317.226146400004
2123.0,31317.226146400004,31317.226146400004
2124.0,31317.226146400004,31317.226146400004
2125.0,31317.226146400004,31317.226146400004
2126.0,31317.226146400004,31317.226146400004
2127.0,31317.226146400004,31317.226146400004
2128.0,31317.226146400004,31317.226146400004
2129.0,31317.226146400004,31317.226146400004
2130.0,31317.226146400004,31317.226146400004
2131.0,31317.226146400004,31317.226146400004
2132.0,31317.226146400004,31317.226146400004
2133.0,31317.226146400004,31317.226146400004
2134.0,31317.226146400004,31317.226146400004
2135.0,31317.226146400004,31317.226146400004
2136.0,31317.226146400004,31317.226146400004
2137.0,31317.226146400004,31317.226146400004
2138.0,31317.226146400004,31317.226146400004
2139.0,31317.226146400004,31317.226146400004
2140.0,31317.226146400004,31317.226146400004
2141.0,31317.226146400004,31317.226146400004
2142.0,31317.226146400004,31317.226146400004
2143.0,31317.226146400004,31317.226146400004
2144.0,31317.226146400004,31317.226146400004
2145.0,31317.226146400004,31317.226146400004
2146.0,31317.226146400004,31317.226146400004
2147.0,31317.226146400004,31317.226146400004
2148.0,31317.226146400004,31317.226146400004
2149.0,31317.226146400004,31317.226146400004
2150.0,31317.226146400004,31317.226146400004
2151.0,31317.226146400004,31317.226146400004
2152.0,31317.226146400004,31317.226146400004
2153.0,31317.226146400004,31317.226146400004
2154.0,31317.226146400004,31317.226146400004
2155.0,31317.226146400004,31317.226146400004
2156.0,31317.226146400004,31317.226146400004
2157.0,31317.226146400004,31317.226146400004
2158.0,31317.226146400004,31317.226146400004
2159.0,31317.226146400004,31317.226146400004
2160.0,31317.226146400004,31317.226146400004
2161.0,31317.226146400004,31317.226146400004
2162.0,31317.226146400004,31317.226146400004
2163.0,31317.226146400004,31317.226146400004
2164.0,31317.226146400004,31317.226146400004
2165.0,31317.226146400004,31317.226146400004
2166.0,31317.226146400004,31317.226146400004
2167.0,31317.226146400004,31317.226146400004
2168.0,31317.226146400004,31317.226146400004
2169.0,31317.226146400004,31317.226146400004
2170.0,31317.226146400004,31317.226146400004
2171.0,31317.226146400004,31317.226146400004
2172.0,31317.226146400004,31317.226146400004
2173.0,31317.226146400004,31317.226146400004
2174.0,31317.226146400004,31317.226146400004
2175.0,31317.226146400004,31317.226146400004
2176.0,31317.226146400004,31317.226146400004
2177.0,31317.226146400004,31317.226146400004
2178.0,31317.226146400004,31317.226146400004
2179.0,31317.226146400004,31317.226146400004
2180.0,31317.226146400004,31317.226146400004
2181.0,31317.226146400004,31317.226146400004
2182.0,31317.226146400004,31317.226146400004
2183.0,31317.226146400004,31317.226146400004
2184.0,31317.226146400004,31317.226146400004
2185.0,31317.226146400004,31317.226146400004
2186.0,31317.226146400004,31317.226146400004
2187.0,31317.226146400004,31317.226146400004
2188.0,31317.226146400004,31317.226146400004
2189.0,31317.226146400004,31317.226146400004
2190.0,31317.226146400004,31317.226146400004
2191.0,31317.226146400004,31317.226146400004
2192.0,31317.226146400004,31317.226146400004
2193.0,31317.226146400004,31317.226146400004
2194.0,31317.226146400004,31317.226146400004
2195.0,31317.226146400004,31317.226146400004
2196.0,31317.226146400004,31317.226146400004
2197.0,31317.226146400004,31317.226146400004
2198.0,31317.226146400004,31317.226146400004
2199.0,31317.226146400004,31317.226146400004
2200.0,31317.226146400004,31317.226146400004
2201.0,31317.226146400004,31317.226146400004
2202.0,31317.226146400004,31317.226146400004
2203.0,31317.226146400004,31317.226146400004
2204.0,31317.226146400004,31317.226146400004
2205.0,31317.226146400004,31317.226146400004
2206.0,31317.226146400004,31317.226146400004
2207.0,31317.226146400004,31317.226146400004
2208.0,31317.226146400004,31317.226146400004
2209.0,31317.226146400004,31317.226146400004
2210.0,31317.226146400004,31317.226146400004
2211.0,31317.226146400004,31317.226146400004
2212.0,31317.226146400004,31317.226146400004
2213.0,31317.226146400004,31317.226146400004
2214.0,31317.226146400004,31317.226146400004
2215.0,31317.226146400004,31317.226146400004
2216.0,31317.226146400004,31317.226146400004
2217.0,31317.226146400004,31317.226146400004
2218.0,31317.226146400004,31317.226146400004
2219.0,31317.226146400004,31317.226146400004
2220.0,31317.226146400004,31317.226146400004
2221.0,31317.226146400004,31317.226146400004
2222.0,31317.226146400004,31317.226146400004
2223.0,31317.226146400004,31317.226146400004
2224.0,31317.226146400004,31317.226146400004
2225.0,31317.226146400004,31317.226146400004
2226.0,31317.226146400004,31317.226146400004
2227.0,31317.226146400004,31317.226146400004
2228.0,31317.226146400004,31317.226146400004
2229.0,31317.226146400004,31317.226146400004
2230.0,31317.226146400004,31317.226146400004
2231.0,31317.226146400004,31317.226146400004
2232.0,31317.226146400004,31317.226146400004
2233.0,31317.226146400004,31317.226146400004
2234.0,31317.226146400004,31317.226146400004
2235.0,31317.226146400004,31317.226146400004
2236.0,31317.226146400004,31317.226146400004
2237.0,31317.226146400004,31317.226146400004
2238.0,31317.226146400004,31317.226146400004
2239.0,31317.226146400004,31317.226146400004
2240.0,31317.226146400004,31317.226146400004
2241.0,31317.226146400004,31317.226146400004
2242.0,31317.226146400004,31317.226146400004
2243.0,31317.226146400004,31317.226146400004
2244.0,31317.226146400004,31317.226146400004
2245.0,31317.226146400004,31317.226146400004
2246.0,31317.226146400004,31317.226146400004
2247.0,31317.226146400004,31317.226146400004
2248.0,31317.226146400004,31317.226146400004
2249.0,31317.226146400004,31317.226146400004
2250.0,31317.226146400004,31317.226146400004
2251.0,31317.226146400004,31317.226146400004
2252.0,31317.226146400004,31317.226146400004
2253.0,31317.226146400004,31317.226146400004
2254.0,31317.226146400004,31317.226146400004
2255.0,31317.226146400004,31317.226146400004
2256.0,31317.226146400004,31317.226146400004
2257.0,31317.226146400004,31317.226146400004
2258.0,31317.226146400004,31317.226146400004
2259.0,31317.226146400004,31317.226146400004
2260.0,31317.226146400004,31317.226146400004
2261.0,31317.226146400004,31317.226146400004
2262.0,31317.226146400004,31317.226146400004
2263.0,31317.226146400004,31317.226146400004
2264.0,31317.226146400004,31317.226146400004
2265.0,31317.226146400004,31317.226146400004
2266.0,31317.226146400004,31317.226146400004
2267.0,31317.226146400004,31317.226146400004
2268.0,31317.226146400004,31317.226146400004
2269.0,31317.226146400004,31317.226146400004
2270.0,31317.226146400004,31317.226146400004
2271.0,31317.226146400004,31317.226146400004
2272.0,31317.226146400004,31317.226146400004
2273.0,31317.226146400004,31317.226146400004
2274.0,31317.226146400004,31317.226146400004
2275.0,31317.226146400004,31317.226146400004
2276.0,31317.226146400004,31317.226146400004
2277.0,31317.226146400004,31317.226146400004
2278.0,31317.226146400004,31317.226146400004
2279.0,31317.226146400004,31317.226146400004
2280.0,31317.226146400004,31317.226146400004
2281.0,31317.226146400004,31317.226146400004
2282.0,31317.226146400004,31317.226146400004
2283.0,31317.226146400004,31317.226146400004
2284.0,31317.226146400004,31317.226146400004
2285.0,31317.226146400004,31317.226146400004
2286.0,31317.226146400004,31317.226146400004
2287.0,31317.226146400004,31317.226146400004
2288.0,31317.226146400004,31317.226146400004
2289.0,31317.226146400004,31317.226146400004
2290.0,31317.226146400004,31317.226146400004
2291.0,31317.226146400004,31317.226146400004
2292.0,31317.226146400004,31317.226146400004
2293.0,31317.226146400004,31317.226146400004
2294.0,31317.226146400004,31317.226146400004
2295.0,31317.226146400004,31317.226146400004
2296.0,31317.226146400004,31317.226146400004
2297.0,31317.226146400004,31317.226146400004
2298.0,31317.226146400004,31317.226146400004
2299.0,31317.226146400004,31317.226146400004
2300.0,31317.226146400004,31317.226146400004
2301.0,31317.226146400004,31317.226146400004
2302.0,31317.226146400004,31317.226146400004
2303.0,31317.226146400004,31317.226146400004
2304.0,31317.226146400004,31317.226146400004
2305.0,31317.226146400004,31317.226146400004
2306.0,31317.226146400004,31317.226146400004
2307.0,31317.226146400004,31317.226146400004
2308.0,31317.226146400004,31317.226146400004
2309.0,31317.226146400004,31317.226146400004
2310.0,31317.226146400004,31317.226146400004
2311.0,31317.226146400004,31317.226146400004
2312.0,31317.226146400004,31317.226146400004
2313.0,31317.226146400004,31317.226146400004
2314.0,31317.226146400004,31317.226146400004
2315.0,31317.226146400004,31317.226146400004
2316.0,31317.226146400004,31317.226146400004
2317.0,31317.226146400004,31317.226146400004
2318.0,31317.226146400004,31317.226146400004
2319.0,31317.226146400004,31317.226146400004
2320.0,31317.226146400004,31317.226146400004
2321.0,31317.226146400004,31317.226146400004
2322.0,31317.226146400004,31317.226146400004
2323.0,31317.226146400004,31317.226146400004
2324.0,31317.226146400004,31317.226146400004
2325.0,31317.226146400004,31317.226146400004
2326.0,31317.226146400004,31317.226146400004
2327.0,31317.226146400004,31317.226146400004
2328.0,31317.226146400004,31317.226146400004
2329.0,31317.226146400004,31317.226146400004
2330.0,31317.226146400004,31317.226146400004
2331.0,31317.226146400004,31317.226146400004
2332.0,31317.226146400004,31317.226146400004
2333.0,31317.226146400004,31317.226146400004
2334.0,31317.226146400004,31317.226146400004
2335.0,31317.226146400004,31317.226146400004
2336.0,31317.226146400004,31317.226146400004
2337.0,31317.226146400004,31317.226146400004
2338.0,31317.226146400004,31317.226146400004
2339.0,31317.226146400004,31317.226146400004
2340.0,31317.226146400004,31317.226146400004
2341.0,31317.226146400004,31317.226146400004
2342.0,31317.226146400004,31317.226146400004
2343.0,31317.226146400004,31317.226146400004
2344.0,31317.226146400004,31317.226146400004
2345.0,31317.226146400004,31317.226146400004
2346.0,31317.226146400004,31317.226146400004
2347.0,31317.226146400004,31317.226146400004
2348.0,31317.226146400004,31317.226146400004
2349.0,31317.226146400004,31317.226146400004
2350.0,31317.226146400004,31317.226146400004
2351.0,31317.226146400004,31317.226146400004
2352.0,31317.226146400004,31317.226146400004
2353.0,31317.226146400004,31317.226146400004
2354.0,31317.226146400004,31317.226146400004
2355.0,31317.226146400004,31317.226146400004
2356.0,31317.226146400004,31317.226146400004
2357.0,31317.226146400004,31317.226146400004
2358.0,31317.226146400004,31317.226146400004
2359.0,31317.226146400004,31317.226146400004
2360.0,31317.226146400004,31317.226146400004
2361.0,31317.226146400004,31317.226146400004
2362.0,31317.226146400004,31317.226146400004
2363.0,31317.226146400004,31317.226146400004
2364.0,31317.226146400004,31317.226146400004
2365.0,31317.226146400004,31317.226146400004
2366.0,31317.226146400004,31317.226146400004
2367.0,31317.226146400004,31317.226146400004
2368.0,31317.226146400004,31317.226146400004
2369.0,31317.226146400004,31317.226146400004
2370.0,31317.226146400004,31317.226146400004
2371.0,31317.226146400004,31317.226146400004
2372.0,31317.226146400004,31317.226146400004
2373.0,31317.226146400004,31317.226146400004
2374.0,31317.226146400004,31317.226146400004
2375.0,31317.226146400004,31317.226146400004
2376.0,31317.226146400004,31317.226146400004
2377.0,31317.226146400004,31317.226146400004
2378.0,31317.226146400004,31317.226146400004
2379.0,31317.226146400004,31317.226146400004
2380.0,31317.226146400004,31317.226146400004
2381.0,31317.226146400004,31317.226146400004
2382.0,31317.226146400004,31317.226146400004
2383.0,31317.226146400004,31317.226146400004
2384.0,31317.226146400004,31317.226146400004
2385.0,31317.226146400004,31317.226146400004
2386.0,31317.226146400004,31317.226146400004
2387.0,31317.226146400004,31317.226146400004
2388.0,31317.226146400004,31317.226146400004
2389.0,31317.226146400004,31317.226146400004
2390.0,31317.226146400004,31317.226146400004
2391.0,31317.226146400004,31317.226146400004
2392.0,31317.226146400004,31317.226146400004
2393.0,31317.226146400004,31317.226146400004
2394.0,31317.226146400004,31317.226146400004
2395.0,31317.226146400004,31317.226146400004
2396.0,31317.226146400004,31317.226146400004
2397.0,31317.226146400004,31317.226146400004
2398.0,31317.226146400004,31317.226146400004
2399.0,31317.226146400004,31317.226146400004
2400.0,31317.226146400004,31317.226146400004
2401.0,31317.226146400004,31317.226146400004
2402.0,31317.226146400004,31317.226146400004
2403.0,31317.226146400004,31317.226146400004
2404.0,31317.226146400004,31317.226146400004
2405.0,31317.226146400004,31317.226146400004
2406.0,31317.226146400004,31317.226146400004
2407.0,31317.226146400004,31317.226146400004
2408.0,31317.226146400004,31317.226146400004
2409.0,31317.226146400004,31317.226146400004
2410.0,31317.226146400004,31317.226146400004
2411.0,31317.226146400004,31317.226146400004
2412.0,31317.226146400004,31317.226146400004
2413.0,31317.226146400004,31317.226146400004
2414.0,31317.226146400004,31317.226146400004
2415.0,31317.226146400004,31317.226146400004
2416.0,31317.226146400004,31317.226146400004
2417.0,31317.226146400004,31317.226146400004
2418.0,31317.226146400004,31317.226146400004
2419.0,31317.226146400004,31317.226146400004
2420.0,31317.226146400004,31317.226146400004
2421.0,31317.226146400004,31317.226146400004
2422.0,31317.226146400004,31317.226146400004
2423.0,31317.226146400004,31317.226146400004
2424.0,31317.226146400004,31317.226146400004
2425.0,31317.226146400004,31317.226146400004
2426.0,31317.226146400004,31317.226146400004
2427.0,31317.226146400004,31317.226146400004
2428.0,31317.226146400004,31317.226146400004
2429.0,31317.226146400004,31317.226146400004
2430.0,31317.226146400004,31317.226146400004
2431.0,31317.226146400004,31317.226146400004
2432.0,31317.226146400004,31317.226146400004
2433.0,31317.226146400004,31317.226146400004
2434.0,31317.226146400004,31317.226146400004
2435.0,31317.226146400004,31317.226146400004
2436.0,31317.226146400004,31317.226146400004
2437.0,31317.226146400004,31317.226146400004
2438.0,31317.226146400004,31317.226146400004
2439.0,31317.226146400004,31317.226146400004
2440.0,31317.226146400004,31317.226146400004
2441.0,31317.226146400004,31317.226146400004
2442.0,31317.226146400004,31317.226146400004
2443.0,31317.226146400004,31317.226146400004
2444.0,31317.226146400004,31317.226146400004
2445.0,31317.226146400004,31317.226146400004
2446.0,31317.226146400004,31317.226146400004
2447.0,31317.226146400004,31317.226146400004
2448.0,31317.226146400004,31317.226146400004
2449.0,31317.226146400004,31317.226146400004
2450.0,31317.226146400004,31317.226146400004
2451.0,31317.226146400004,31317.226146400004
2452.0,31317.226146400004,31317.226146400004
2453.0,31317.226146400004,31317.226146400004
2454.0,31317.226146400004,31317.226146400004
2455.0,31317.226146400004,31317.226146400004
2456.0,31317.226146400004,31317.226146400004
2457.0,31317.226146400004,31317.226146400004
2458.0,31317.226146400004,31317.226146400004
2459.0,31317.226146400004,31317.226146400004
2460.0,31317.226146400004,31317.226146400004
2461.0,31317.226146400004,31317.226146400004
2462.0,31317.226146400004,31317.226146400004
2463.0,31317.226146400004,31317.226146400004
2464.0,31317.226146400004,31317.226146400004
2465.0,31317.226146400004,31317.226146400004
2466.0,31317.226146400004,31317.226146400004
2467.0,31317.226146400004,31317.226146400004
2468.0,31317.226146400004,31317.226146400004
2469.0,31317.226146400004,31317.226146400004
2470.0,31317.226146400004,31317.226146400004
2471.0,31317.226146400004,31317.226146400004
2472.0,31317.226146400004,31317.226146400004
2473.0,31317.226146400004,31317.226146400004
2474.0,31317.226146400004,31317.226146400004
2475.0,31317.226146400004,31317.226146400004
2476.0,31317.226146400004,31317.226146400004
2477.0,31317.226146400004,31317.226146400004
2478.0,31317.226146400004,31317.226146400004
2479.0,31317.226146400004,31317.226146400004
2480.0,31317.226146400004,31317.226146400004
2481.0,31317.226146400004,31317.226146400004
2482.0,31317.226146400004,31317.226146400004
2483.0,31317.226146400004,31317.226146400004
2484.0,31317.226146400004,31317.226146400004
2485.0,31317.226146400004,31317.226146400004
2486.0,31317.226146400004,31317.226146400004
2487.0,31317.226146400004,31317.226146400004
2488.0,31317.226146400004,31317.226146400004
2489.0,31317.226146400004,31317.226146400004
2490.0,31317.226146400004,31317.226146400004
2491.0,31317.226146400004,31317.226146400004
2492.0,31317.226146400004,31317.226146400004
2493.0,31317.226146400004,31317.226146400004
2494.0,31317.226146400004,31317.226146400004
2495.0,31317.226146400004,31317.226146400004
2496.0,31317.226146400004,31317.226146400004
2497.0,31317.226146400004,31317.226146400004
2498.0,31317.226146400004,31317.226146400004
2499.0,31317.226146400004,31317.226146400004
2500.0,31317.226146400004,31317.226146400004
2501.0,31317.226146400004,31317.226146400004
2502.0,31317.226146400004,31317.226146400004
2503.0,31317.226146400004,31317.226146400004
2504.0,31317.226146400004,31317.226146400004
2505.0,31317.226146400004,31317.226146400004
2506.0,31317.226146400004,31317.226146400004
2507.0,31317.226146400004,31317.226146400004
2508.0,31317.226146400004,31317.226146400004
2509.0,31317.226146400004,31317.226146400004
2510.0,31317.226146400004,31317.226146400004
2511.0,31317.226146400004,31317.226146400004
2512.0,31317.226146400004,31317.226146400004
2513.0,31317.226146400004,31317.226146400004
2514.0,31317.226146400004,31317.226146400004
2515.0,31317.226146400004,31317.226146400004
2516.0,31317.226146400004,31317.226146400004
2517.0,31317.226146400004,31317.226146400004
2518.0,31317.226146400004,31317.226146400004
2519.0,31317.226146400004,31317.226146400004
2520.0,31317.226146400004,31317.226146400004
2521.0,31317.226146400004,31317.226146400004
2522.0,31317.226146400004,31317.226146400004
2523.0,31317.226146400004,31317.226146400004
2524.0,31317.226146400004,31317.226146400004
2525.0,31317.226146400004,31317.226146400004
2526.0,31317.226146400004,31317.226146400004
2527.0,31317.226146400004,31317.226146400004
2528.0,31317.226146400004,31317.226146400004
2529.0,31317.226146400004,31317.226146400004
2530.0,31317.226146400004,31317.226146400004
2531.0,31317.226146400004,31317.226146400004
2532.0,31317.226146400004,31317.226146400004
2533.0,31317.226146400004,31317.226146400004
2534.0,31317.226146400004,31317.226146400004
2535.0,31317.226146400004,31317.226146400004
2536.0,31317.226146400004,31317.226146400004
2537.0,31317.226146400004,31317.226146400004
2538.0,31317.226146400004,31317.226146400004
2539.0,31317.226146400004,31317.226146400004
2540.0,31317.226146400004,31317.226146400004
2541.0,31317.226146400004,31317.226146400004
2542.0,31317.226146400004,31317.226146400004
2543.0,31317.226146400004,31317.226146400004
2544.0,31317.226146400004,31317.226146400004
2545.0,31317.226146400004,31317.226146400004
2546.0,31317.226146400004,31317.226146400004
2547.0,31317.226146400004,31317.226146400004
2548.0,31317.226146400004,31317.226146400004
2549.0,31317.226146400004,31317.226146400004
2550.0,31317.226146400004,31317.226146400004
2551.0,31317.226146400004,31317.226146400004
2552.0,31317.226146400004,31317.226146400004
2553.0,31317.226146400004,31317.226146400004
2554.0,31317.226146400004,31317.226146400004
2555.0,31317.226146400004,31317.226146400004
2556.0,31317.226146400004,31317.226146400004
2557.0,31317.226146400004,31317.226146400004
2558.0,31317.226146400004,31317.226146400004
2559.0,31317.226146400004,31317.226146400004
2560.0,31317.226146400004,31317.226146400004
2561.0,31317.226146400004,31317.226146400004
2562.0,31317.226146400004,31317.226146400004
2563.0,31317.226146400004,31317.226146400004
2564.0,31317.226146400004,31317.226146400004
2565.0,31317.226146400004,31317.226146400004
2566.0,31317.226146400004,31317.226146400004
2567.0,31317.226146400004,31317.226146400004
2568.0,31317.226146400004,31317.226146400004
2569.0,31317.226146400004,31317.226146400004
2570.0,31317.226146400004,31317.226146400004
2571.0,31317.226146400004,31317.226146400004
2572.0,31317.226146400004,31317.226146400004
2573.0,31317.226146400004,31317.226146400004
2574.0,31317.226146400004,31317.226146400004
2575.0,31317.226146400004,31317.226146400004
2576.0,31317.226146400004,31317.226146400004
2577.0,31317.226146400004,31317.226146400004
2578.0,31317.226146400004,31317.226146400004
2579.0,31317.226146400004,31317.226146400004
2580.0,31317.226146400004,31317.226146400004
2581.0,31317.226146400004,31317.226146400004
2582.0,31317.226146400004,31317.226146400004
2583.0,31317.226146400004,31317.226146400004
2584.0,31317.226146400004,31317.226146400004
2585.0,31317.226146400004,31317.226146400004
2586.0,31317.226146400004,31317.226146400004
2587.0,31317.226146400004,31317.226146400004
2588.0,31317.226146400004,31317.226146400004
2589.0,31317.226146400004,31317.226146400004
2590.0,31317.226146400004,31317.226146400004
2591.0,31317.226146400004,31317.226146400004
2592.0,31317.226146400004,31317.226146400004
2593.0,31317.226146400004,31317.226146400004
2594.0,31317.226146400004,31317.226146400004
2595.0,31317.226146400004,31317.226146400004
2596.0,31317.226146400004,31317.226146400004
2597.0,31317.226146400004,31317.226146400004
2598.0,31317.226146400004,31317.226146400004
2599.0,31317.226146400004,31317.226146400004
2600.0,31317.226146400004,31317.226146400004
2601.0,31317.226146400004,31317.226146400004
2602.0,31317.226146400004,31317.226146400004
2603.0,31317.226146400004,31317.226146400004
2604.0,31317.226146400004,31317.226146400004
2605.0,31317.226146400004,31317.226146400004
2606.0,31317.226146400004,31317.226146400004
2607.0,31317.226146400004,31317.226146400004
2608.0,31317.226146400004,31317.226146400004
2609.0,31317.226146400004,31317.226146400004
2610.0,31317.226146400004,31317.226146400004
2611.0,31317.226146400004,31317.226146400004
2612.0,31317.226146400004,31317.226146400004
2613.0,31317.226146400004,31317.226146400004
2614.0,31317.226146400004,31317.226146400004
2615.0,31317.226146400004,31317.226146400004
2616.0,31317.226146400004,31317.226146400004
2617.0,31317.226146400004,31317.226146400004
2618.0,31317.226146400004,31317.226146400004
2619.0,31317.226146400004,31317.226146400004
2620.0,31317.226146400004,31317.226146400004
2621.0,31317.226146400004,31317.226146400004
2622.0,31317.226146400004,31317.226146400004
2623.0,31317.226146400004,31317.226146400004
2624.0,31317.226146400004,31317.226146400004
2625.0,31317.226146400004,31317.226146400004
2626.0,31317.226146400004,31317.226146400004
2627.0,31317.226146400004,31317.226146400004
2628.0,31317.226146400004,31317.226146400004
2629.0,31317.226146400004,31317.226146400004
2630.0,31317.226146400004,31317.226146400004
2631.0,31317.226146400004,31317.226146400004
2632.0,31317.226146400004,31317.226146400004
2633.0,31317.226146400004,31317.226146400004
2634.0,31317.226146400004,31317.226146400004
2635.0,31317.226146400004,31317.226146400004
2636.0,31317.226146400004,31317.226146400004
2637.0,31317.226146400004,31317.226146400004
2638.0,31317.226146400004,31317.226146400004
2639.0,31317.226146400004,31317.226146400004
2640.0,31317.226146400004,31317.226146400004
2641.0,31317.226146400004,31317.226146400004
2642.0,31317.226146400004,31317.226146400004
2643.0,31317.226146400004,31317.226146400004
2644.0,31317.226146400004,31317.226146400004
2645.0,31317.226146400004,31317.226146400004
2646.0,31317.226146400004,31317.226146400004
2647.0,31317.226146400004,31317.226146400004
2648.0,31317.226146400004,31317.226146400004
2649.0,31317.226146400004,31317.226146400004
2650.0,31317.226146400004,31317.226146400004
2651.0,31317.226146400004,31317.226146400004
2652.0,31317.226146400004,31317.226146400004
2653.0,31317.226146400004,31317.226146400004
2654.0,31317.226146400004,31317.226146400004
2655.0,31317.226146400004,31317.226146400004
2656.0,31317.226146400004,31317.226146400004
2657.0,31317.226146400004,31317.226146400004
2658.0,31317.226146400004,31317.226146400004
2659.0,31317.226146400004,31317.226146400004
2660.0,31317.226146400004,31317.226146400004
2661.0,31317.226146400004,31317.226146400004
2662.0,31317.226146400004,31317.226146400004
2663.0,31317.226146400004,31317.226146400004
2664.0,31317.226146400004,31317.226146400004
2665.0,31317.226146400004,31317.226146400004
2666.0,31317.226146400004,31317.226146400004
2667.0,31317.226146400004,31317.226146400004
2668.0,31317.226146400004,31317.226146400004
2669.0,31317.226146400004,31317.226146400004
2670.0,31317.226146400004,31317.226146400004
2671.0,31317.226146400004,31317.226146400004
2672.0,31317.226146400004,31317.226146400004
2673.0,31317.226146400004,31317.226146400004
2674.0,31317.226146400004,31317.226146400004
2675.0,31317.226146400004,31317.226146400004
2676.0,31317.226146400004,31317.226146400004
2677.0,31317.226146400004,31317.226146400004
2678.0,31317.226146400004,31317.226146400004
2679.0,31317.226146400004,31317.226146400004
2680.0,31317.226146400004,31317.226146400004
2681.0,31317.226146400004,31317.226146400004
2682.0,31317.226146400004,31317.226146400004
2683.0,31317.226146400004,31317.226146400004
2684.0,31317.226146400004,31317.226146400004
2685.0,31317.226146400004,31317.226146400004
2686.0,31317.226146400004,31317.226146400004
2687.0,31317.226146400004,31317.226146400004
2688.0,31317.226146400004,31317.226146400004
2689.0,31317.226146400004,31317.226146400004
2690.0,31317.226146400004,31317.226146400004
2691.0,31317.226146400004,31317.226146400004
2692.0,31317.226146400004,31317.226146400004
2693.0,31317.226146400004,31317.226146400004
2694.0,31317.226146400004,31317.226146400004
2695.0,31317.226146400004,31317.226146400004
2696.0,31317.226146400004,31317.226146400004
2697.0,31317.226146400004,31317.226146400004
2698.0,31317.226146400004,31317.226146400004
2699.0,31317.226146400004,31317.226146400004
2700.0,31317.226146400004,31317.226146400004
2701.0,31317.226146400004,31317.226146400004
2702.0,31317.226146400004,31317.226146400004
2703.0,31317.226146400004,31317.226146400004
2704.0,31317.226146400004,31317.226146400004
2705.0,31317.226146400004,31317.226146400004
2706.0,31317.226146400004,31317.226146400004
2707.0,31317.226146400004,31317.226146400004
2708.0,31317.226146400004,31317.226146400004
2709.0,31317.226146400004,31317.226146400004
2710.0,31317.226146400004,31317.226146400004
2711.0,31317.226146400004,31317.226146400004
2712.0,31317.226146400004,31317.226146400004
2713.0,31317.226146400004,31317.226146400004
2714.0,31317.226146400004,31317.226146400004
2715.0,31317.226146400004,31317.226146400004
2716.0,31317.226146400004,31317.226146400004
2717.0,31317.226146400004,31317.226146400004
2718.0,31317.226146400004,31317.226146400004
2719.0,31317.226146400004,31317.226146400004
2720.0,31317.226146400004,31317.226146400004
2721.0,31317.226146400004,31317.226146400004
2722.0,31317.226146400004,31317.226146400004
2723.0,31317.226146400004,31317.226146400004
2724.0,31317.226146400004,31317.226146400004
2725.0,31317.226146400004,31317.226146400004
2726.0,31317.226146400004,31317.226146400004
2727.0,31317.226146400004,31317.226146400004
2728.0,31317.226146400004,31317.226146400004
2729.0,31317.226146400004,31317.226146400004
2730.0,31317.226146400004,31317.226146400004
2731.0,31317.226146400004,31317.226146400004
2732.0,31317.226146400004,31317.226146400004
2733.0,31317.226146400004,31317.226146400004
2734.0,31317.226146400004,31317.226146400004
2735.0,31317.226146400004,31317.226146400004
2736.0,31317.226146400004,31317.226146400004
2737.0,31317.226146400004,31317.226146400004
2738.0,31317.226146400004,31317.226146400004
2739.0,31317.226146400004,31317.226146400004
2740.0,31317.226146400004,31317.226146400004
2741.0,31317.226146400004,31317.226146400004
2742.0,31317.226146400004,31317.226146400004
2743.0,31317.226146400004,31317.226146400004
2744.0,31317.226146400004,31317.226146400004
2745.0,31317.226146400004,31317.226146400004
2746.0,31317.226146400004,31317.226146400004
2747.0,31317.226146400004,31317.226146400004
2748.0,31317.226146400004,31317.226146400004
2749.0,31317.226146400004,31317.226146400004
2750.0,31317.226146400004,31317.226146400004
2751.0,31317.226146400004,31317.226146400004
2752.0,31317.226146400004,31317.226146400004
2753.0,31317.226146400004,31317.226146400004
2754.0,31317.226146400004,31317.226146400004
2755.0,31317.226146400004,31317.226146400004
2756.0,31317.226146400004,31317.226146400004
2757.0,31317.226146400004,31317.226146400004
2758.0,31317.226146400004,31317.226146400004
2759.0,31317.226146400004,31317.226146400004
2760.0,31317.226146400004,31317.226146400004
2761.0,31317.226146400004,31317.226146400004
2762.0,31317.226146400004,31317.226146400004
2763.0,31317.226146400004,31317.226146400004
2764.0,31317.226146400004,31317.226146400004
2765.0,31317.226146400004,31317.226146400004
2766.0,31317.226146400004,31317.226146400004
2767.0,31317.226146400004,31317.226146400004
2768.0,31317.226146400004,31317.226146400004
2769.0,31317.226146400004,31317.226146400004
2770.0,31317.226146400004,31317.226146400004
2771.0,31317.226146400004,31317.226146400004
2772.0,31317.226146400004,31317.226146400004
2773.0,31317.226146400004,31317.226146400004
2774.0,31317.226146400004,31317.226146400004
2775.0,31317.226146400004,31317.226146400004
2776.0,31317.226146400004,31317.226146400004
2777.0,31317.226146400004,31317.226146400004
2778.0,31317.226146400004,31317.226146400004
2779.0,31317.226146400004,31317.226146400004
2780.0,31317.226146400004,31317.226146400004
2781.0,31317.226146400004,31317.226146400004
2782.0,31317.226146400004,31317.226146400004
2783.0,31317.226146400004,31317.226146400004
2784.0,31317.226146400004,31317.226146400004
2785.0,31317.226146400004,31317.226146400004
2786.0,31317.226146400004,31317.226146400004
2787.0,31317.226146400004,31317.226146400004
2788.0,31317.226146400004,31317.226146400004
2789.0,31317.226146400004,31317.226146400004
2790.0,31317.226146400004,31317.226146400004
2791.0,31317.226146400004,31317.226146400004
2792.0,31317.226146400004,31317.226146400004
2793.0,31317.226146400004,31317.226146400004
2794.0,31317.226146400004,31317.226146400004
2795.0,31317.226146400004,31317.226146400004
2796.0,31317.226146400004,31317.226146400004
2797.0,31317.226146400004,31317.226146400004
2798.0,31317.226146400004,31317.226146400004
2799.0,31317.226146400004,31317.226146400004
2800.0,31317.226146400004,31317.226146400004
2801.0,31317.226146400004,31317.226146400004
2802.0,31317.226146400004,31317.226146400004
2803.0,31317.226146400004,31317.226146400004
2804.0,31317.226146400004,31317.226146400004
2805.0,31317.226146400004,31317.226146400004
2806.0,31317.226146400004,31317.226146400004
2807.0,31317.226146400004,31317.226146400004
2808.0,31317.226146400004,31317.226146400004
2809.0,31317.226146400004,31317.226146400004
2810.0,31317.226146400004,31317.226146400004
2811.0,31317.226146400004,31317.226146400004
2812.0,31317.226146400004,31317.226146400004
2813.0,31317.226146400004,31317.226146400004
2814.0,31317.226146400004,31317.226146400004
2815.0,31317.226146400004,31317.226146400004
2816.0,31317.226146400004,31317.226146400004
2817.0,31317.226146400004,31317.226146400004
2818.0,31317.226146400004,31317.226146400004
2819.0,31317.226146400004,31317.226146400004
2820.0,31317.226146400004,31317.226146400004
2821.0,31317.226146400004,31317.226146400004
2822.0,31317.226146400004,31317.226146400004
2823.0,31317.226146400004,31317.226146400004
2824.0,31317.226146400004,31317.226146400004
2825.0,31317.226146400004,31317.226146400004
2826.0,31317.226146400004,31317.226146400004
2827.0,31317.226146400004,31317.226146400004
2828.0,31317.226146400004,31317.226146400004
2829.0,31317.226146400004,31317.226146400004
2830.0,31317.226146400004,31317.226146400004
2831.0,31317.226146400004,31317.226146400004
2832.0,31317.226146400004,31317.226146400004
2833.0,31317.226146400004,31317.226146400004
2834.0,31317.226146400004,31317.226146400004
2835.0,31317.226146400004,31317.226146400004
2836.0,31317.226146400004,31317.226146400004
2837.0,31317.226146400004,31317.226146400004
2838.0,31317.226146400004,31317.226146400004
2839.0,31317.226146400004,31317.226146400004
2840.0,31317.226146400004,31317.226146400004
2841.0,31317.226146400004,31317.226146400004
2842.0,31317.226146400004,31317.226146400004
2843.0,31317.226146400004,31317.226146400004
2844.0,31317.226146400004,31317.226146400004
2845.0,31317.226146400004,31317.226146400004
2846.0,31317.226146400004,31317.226146400004
2847.0,31317.226146400004,31317.226146400004
2848.0,31317.226146400004,31317.226146400004
2849.0,31317.226146400004,31317.226146400004
2850.0,31317.226146400004,31317.226146400004
2851.0,31317.226146400004,31317.226146400004
2852.0,31317.226146400004,31317.226146400004
2853.0,31317.226146400004,31317.226146400004
2854.0,31317.226146400004,31317.226146400004
2855.0,31317.226146400004,31317.226146400004
2856.0,31317.226146400004,31317.226146400004
2857.0,31317.226146400004,31317.226146400004
2858.0,31317.226146400004,31317.226146400004
2859.0,31317.226146400004,31317.226146400004
2860.0,31317.226146400004,31317.226146400004
2861.0,31317.226146400004,31317.226146400004
2862.0,31317.226146400004,31317.226146400004
2863.0,31317.226146400004,31317.226146400004
2864.0,31317.226146400004,31317.226146400004
2865.0,31317.226146400004,31317.226146400004
2866.0,31317.226146400004,31317.226146400004
2867.0,31317.226146400004,31317.226146400004
2868.0,31317.226146400004,31317.226146400004
2869.0,31317.226146400004,31317.226146400004
2870.0,31317.226146400004,31317.226146400004
2871.0,31317.226146400004,31317.226146400004
2872.0,31317.226146400004,31317.226146400004
2873.0,31317.226146400004,31317.226146400004
2874.0,31317.226146400004,31317.226146400004
2875.0,31317.226146400004,31317.226146400004
2876.0,31317.226146400004,31317.226146400004
2877.0,31317.226146400004,31317.226146400004
2878.0,31317.226146400004,31317.226146400004
2879.0,31317.226146400004,31317.226146400004
2880.0,31317.226146400004,31317.226146400004
2881.0,31317.226146400004,31317.226146400004
2882.0,31317.226146400004,31317.226146400004
2883.0,31317.226146400004,31317.226146400004
2884.0,31317.226146400004,31317.226146400004
2885.0,31317.226146400004,31317.226146400004
2886.0,31317.226146400004,31317.226146400004
2887.0,31317.226146400004,31317.226146400004
2888.0,31317.226146400004,31317.226146400004
2889.0,31317.226146400004,31317.226146400004
2890.0,31317.226146400004,31317.226146400004
2891.0,31317.226146400004,31317.226146400004
2892.0,31317.226146400004,31317.226146400004
2893.0,31317.226146400004,31317.226146400004
2894.0,31317.226146400004,31317.226146400004
2895.0,31317.226146400004,31317.226146400004
2896.0,31317.226146400004,31317.226146400004
2897.0,31317.226146400004,31317.226146400004
2898.0,31317.226146400004,31317.226146400004
2899.0,31317.226146400004,31317.226146400004
2900.0,31317.226146400004,31317.226146400004
2901.0,31317.226146400004,31317.226146400004
2902.0,31317.226146400004,31317.226146400004
2903.0,31317.226146400004,31317.226146400004
2904.0,31317.226146400004,31317.226146400004
2905.0,31317.226146400004,31317.226146400004
2906.0,31317.226146400004,31317.226146400004
2907.0,31317.226146400004,31317.226146400004
2908.0,31317.226146400004,31317.226146400004
2909.0,31317.226146400004,31317.226146400004
2910.0,31317.226146400004,31317.226146400004
2911.0,31317.226146400004,31317.226146400004
2912.0,31317.226146400004,31317.226146400004
2913.0,31317.226146400004,31317.226146400004
2914.0,31317.226146400004,31317.226146400004
2915.0,31317.226146400004,31317.226146400004
2916.0,31317.226146400004,31317.226146400004
2917.0,31317.226146400004,31317.226146400004
2918.0,31317.226146400004,31317.226146400004
2919.0,31317.226146400004,31317.226146400004
2920.0,31317.226146400004,31317.226146400004
2921.0,31317.226146400004,31317.226146400004
2922.0,31317.226146400004,31317.226146400004
2923.0,31317.226146400004,31317.226146400004
2924.0,31317.226146400004,31317.226146400004
2925.0,31317.226146400004,31317.226146400004
2926.0,31317.226146400004,31317.226146400004
2927.0,31317.226146400004,31317.226146400004
2928.0,31317.226146400004,31317.226146400004
2929.0,31317.226146400004,31317.226146400004
2930.0,31317.226146400004,31317.226146400004
2931.0,31317.226146400004,31317.226146400004
2932.0,31317.226146400004,31317.226146400004
2933.0,31317.226146400004,31317.226146400004
2934.0,31317.226146400004,31317.226146400004
2935.0,31317.226146400004,31317.226146400004
2936.0,31317.226146400004,31317.226146400004
2937.0,31317.226146400004,31317.226146400004
2938.0,31317.226146400004,31317.226146400004
2939.0,31317.226146400004,31317.226146400004
2940.0,31317.226146400004,31317.226146400004
2941.0,31317.226146400004,31317.226146400004
2942.0,31317.226146400004,31317.226146400004
2943.0,31317.226146400004,31317.226146400004
2944.0,31317.226146400004,31317.226146400004
2945.0,31317.226146400004,31317.226146400004
2946.0,31317.226146400004,31317.226146400004
2947.0,31317.226146400004,31317.226146400004
2948.0,31317.226146400004,31317.226146400004
2949.0,31317.226146400004,31317.226146400004
2950.0,31317.226146400004,31317.226146400004
2951.0,31317.226146400004,31317.226146400004
2952.0,31317.226146400004,31317.226146400004
2953.0,31317.226146400004,31317.226146400004
2954.0,31317.226146400004,31317.226146400004
2955.0,31317.226146400004,31317.226146400004
2956.0,31317.226146400004,31317.226146400004
2957.0,31317.226146400004,31317.226146400004
2958.0,31317.226146400004,31317.226146400004
2959.0,31317.226146400004,31317.226146400004
2960.0,31317.226146400004,31317.226146400004
2961.0,31317.226146400004,31317.226146400004
2962.0,31317.226146400004,31317.226146400004
2963.0,31317.226146400004,31317.226146400004
2964.0,31317.226146400004,31317.226146400004
2965.0,31317.226146400004,31317.226146400004
2966.0,31317.226146400004,31317.226146400004
2967.0,31317.226146400004,31317.226146400004
2968.0,31317.226146400004,31317.226146400004
2969.0,31317.226146400004,31317.226146400004
2970.0,31317.226146400004,31317.226146400004
2971.0,31317.226146400004,31317.226146400004
2972.0,31317.226146400004,31317.226146400004
2973.0,31317.226146400004,31317.226146400004
2974.0,31317.226146400004,31317.226146400004
2975.0,31317.226146400004,31317.226146400004
2976.0,31317.226146400004,31317.226146400004
2977.0,31317.226146400004,31317.226146400004
2978.0,31317.226146400004,31317.226146400004
2979.0,31317.226146400004,31317.226146400004
2980.0,31317.226146400004,31317.226146400004
2981.0,31317.226146400004,31317.226146400004
2982.0,31317.226146400004,31317.226146400004
2983.0,31317.226146400004,31317.226146400004
2984.0,31317.226146400004,31317.226146400004
2985.0,31317.226146400004,31317.226146400004
2986.0,31317.226146400004,31317.226146400004
2987.0,31317.226146400004,31317.226146400004
2988.0,31317.226146400004,31317.226146400004
2989.0,31317.226146400004,31317.226146400004
2990.0,31317.226146400004,31317.226146400004
2991.0,31317.226146400004,31317.226146400004
2992.0,31317.226146400004,31317.226146400004
2993.0,31317.226146400004,31317.226146400004
2994.0,31317.226146400004,31317.226146400004
2995.0,31317.226146400004,31317.226146400004
2996.0,31317.226146400004,31317.226146400004
2997.0,31317.226146400004,31317.226146400004
2998.0,31317.226146400004,31317.226146400004
2999.0,31317.226146400004,31317.226146400004
3000.0,31317.226146400004,31317.226146400004
3001.0,31317.226146400004,31317.226146400004
3002.0,31317.226146400004,31317.226146400004
3003.0,31317.226146400004,31317.226146400004
3004.0,31317.226146400004,31317.226146400004
3005.0,31317.226146400004,31317.226146400004
3006.0,31317.226146400004,31317.226146400004
3007.0,31317.226146400004,31317.226146400004
3008.0,31317.226146400004,31317.226146400004
3009.0,31317.226146400004,31317.226146400004
3010.0,31317.226146400004,31317.226146400004
3011.0,31317.226146400004,31317.226146400004
3012.0,31317.226146400004,31317.226146400004
3013.0,31317.226146400004,31317.226146400004
3014.0,31317.226146400004,31317.226146400004
3015.0,31317.226146400004,31317.226146400004
3016.0,31317.226146400004,31317.226146400004
3017.0,31317.226146400004,31317.226146400004
3018.0,31317.226146400004,31317.226146400004
3019.0,31317.226146400004,31317.226146400004
3020.0,31317.226146400004,31317.226146400004
3021.0,31317.226146400004,31317.226146400004
3022.0,31317.226146400004,31317.226146400004
3023.0,31317.226146400004,31317.226146400004
3024.0,31317.226146400004,31317.226146400004
3025.0,31317.226146400004,31317.226146400004
3026.0,31317.226146400004,31317.226146400004
3027.0,31317.226146400004,31317.226146400004
3028.0,31317.226146400004,31317.226146400004
3029.0,31317.226146400004,31317.226146400004
3030.0,31317.226146400004,31317.226146400004
3031.0,31317.226146400004,31317.226146400004
3032.0,31317.226146400004,31317.226146400004
3033.0,31317.226146400004,31317.226146400004
3034.0,31317.226146400004,31317.226146400004
3035.0,31317.226146400004,31317.226146400004
3036.0,31317.226146400004,31317.226146400004
3037.0,31317.226146400004,31317.226146400004
3038.0,31317.226146400004,31317.226146400004
3039.0,31317.226146400004,31317.226146400004
3040.0,31317.226146400004,31317.226146400004
3041.0,31317.226146400004,31317.226146400004
3042.0,31317.226146400004,31317.226146400004
3043.0,31317.226146400004,31317.226146400004
3044.0,31317.226146400004,31317.226146400004
3045.0,31317.226146400004,31317.226146400004
3046.0,31317.226146400004,31317.226146400004
3047.0,31317.226146400004,31317.226146400004
3048.0,31317.226146400004,31317.226146400004
3049.0,31317.226146400004,31317.226146400004
3050.0,31317.226146400004,31317.226146400004
3051.0,31317.226146400004,31317.226146400004
3052.0,31317.226146400004,31317.226146400004
3053.0,31317.226146400004,31317.226146400004
3054.0,31317.226146400004,31317.226146400004
3055.0,31317.226146400004,31317.226146400004
3056.0,31317.226146400004,31317.226146400004
3057.0,31317.226146400004,31317.226146400004
3058.0,31317.226146400004,31317.226146400004
3059.0,31317.226146400004,31317.226146400004
3060.0,31317.226146400004,31317.226146400004
3061.0,31317.226146400004,31317.226146400004
3062.0,31317.226146400004,31317.226146400004
3063.0,31317.226146400004,31317.226146400004
3064.0,31317.226146400004,31317.226146400004
3065.0,31317.226146400004,31317.226146400004
3066.0,31317.226146400004,31317.226146400004
3067.0,31317.226146400004,31317.226146400004
3068.0,31317.226146400004,31317.226146400004
3069.0,31317.226146400004,31317.226146400004
3070.0,31317.226146400004,31317.226146400004
3071.0,31317.226146400004,31317.226146400004
3072.0,31317.226146400004,31317.226146400004
3073.0,31317.226146400004,31317.226146400004
3074.0,31317.226146400004,31317.226146400004
3075.0,31317.226146400004,31317.226146400004
3076.0,31317.226146400004,31317.226146400004
3077.0,31317.226146400004,31317.226146400004
3078.0,31317.226146400004,31317.226146400004
3079.0,31317.226146400004,31317.226146400004
3080.0,31317.226146400004,31317.226146400004
3081.0,31317.226146400004,31317.226146400004
3082.0,31317.226146400004,31317.226146400004
3083.0,31317.226146400004,31317.226146400004
3084.0,31317.226146400004,31317.226146400004
3085.0,31317.226146400004,31317.226146400004
3086.0,31317.226146400004,31317.226146400004
3087.0,31317.226146400004,31317.226146400004
3088.0,31317.226146400004,31317.226146400004
3089.0,31317.226146400004,31317.226146400004
3090.0,31317.226146400004,31317.226146400004
3091.0,31317.226146400004,31317.226146400004
3092.0,31317.226146400004,31317.226146400004
3093.0,31317.226146400004,31317.226146400004
3094.0,31317.226146400004,31317.226146400004
3095.0,31317.226146400004,31317.226146400004
3096.0,31317.226146400004,31317.226146400004
3097.0,31317.226146400004,31317.226146400004
3098.0,31317.226146400004,31317.226146400004
3099.0,31317.226146400004,31317.226146400004
3100.0,31317.226146400004,31317.226146400004
3101.0,31317.226146400004,31317.226146400004
3102.0,31317.226146400004,31317.226146400004
3103.0,31317.226146400004,31317.226146400004
3104.0,31317.226146400004,31317.226146400004
3105.0,31317.226146400004,31317.226146400004
3106.0,31317.226146400004,31317.226146400004
3107.0,31317.226146400004,31317.226146400004
3108.0,31317.226146400004,31317.226146400004
3109.0,31317.226146400004,31317.226146400004
3110.0,31317.226146400004,31317.226146400004
3111.0,31317.226146400004,31317.226146400004
3112.0,31317.226146400004,31317.226146400004
3113.0,31317.226146400004,31317.226146400004
3114.0,31317.226146400004,31317.226146400004
3115.0,31317.226146400004,31317.226146400004
3116.0,31317.226146400004,31317.226146400004
3117.0,31317.226146400004,31317.226146400004
3118.0,31317.226146400004,31317.226146400004
3119.0,31317.226146400004,31317.226146400004
3120.0,31317.226146400004,31317.226146400004
3121.0,31317.226146400004,31317.226146400004
3122.0,31317.226146400004,31317.226146400004
3123.0,31317.226146400004,31317.226146400004
3124.0,31317.226146400004,31317.226146400004
3125.0,31317.226146400004,31317.226146400004
3126.0,31317.226146400004,31317.226146400004
3127.0,31317.226146400004,31317.226146400004
3128.0,31317.226146400004,31317.226146400004
3129.0,31317.226146400004,31317.226146400004
3130.0,31317.226146400004,31317.226146400004
3131.0,31317.226146400004,31317.226146400004
3132.0,31317.226146400004,31317.226146400004
3133.0,31317.226146400004,31317.226146400004
3134.0,31317.226146400004,31317.226146400004
3135.0,31317.226146400004,31317.226146400004
3136.0,31317.226146400004,31317.226146400004
3137.0,31317.226146400004,31317.226146400004
3138.0,31317.226146400004,31317.226146400004
3139.0,31317.226146400004,31317.226146400004
3140.0,31317.226146400004,31317.226146400004
3141.0,31317.226146400004,31317.226146400004
3142.0,31317.226146400004,31317.226146400004
3143.0,31317.226146400004,31317.226146400004
3144.0,31317.226146400004,31317.226146400004
3145.0,31317.226146400004,31317.226146400004
3146.0,31317.226146400004,31317.226146400004
3147.0,31317.226146400004,31317.226146400004
3148.0,31317.226146400004,31317.226146400004
3149.0,31317.226146400004,31317.226146400004
3150.0,31317.226146400004,31317.226146400004
3151.0,31317.226146400004,31317.226146400004
3152.0,31317.226146400004,31317.226146400004
3153.0,31317.226146400004,31317.226146400004
3154.0,31317.226146400004,31317.226146400004
3155.0,31317.226146400004,31317.226146400004
3156.0,31317.226146400004,31317.226146400004
3157.0,31317.226146400004,31317.226146400004
3158.0,31317.226146400004,31317.226146400004
3159.0,31317.226146400004,31317.226146400004
3160.0,31317.226146400004,31317.226146400004
3161.0,31317.226146400004,31317.226146400004
3162.0,31317.226146400004,31317.226146400004
3163.0,31317.226146400004,31317.226146400004
3164.0,31317.226146400004,31317.226146400004
3165.0,31317.226146400004,31317.226146400004
3166.0,31317.226146400004,31317.226146400004
3167.0,31317.226146400004,31317.226146400004
3168.0,31317.226146400004,31317.226146400004
3169.0,31317.226146400004,31317.226146400004
3170.0,31317.226146400004,31317.226146400004
3171.0,31317.226146400004,31317.226146400004
3172.0,31317.226146400004,31317.226146400004
3173.0,31317.226146400004,31317.226146400004
3174.0,31317.226146400004,31317.226146400004
3175.0,31317.226146400004,31317.226146400004
3176.0,31317.226146400004,31317.226146400004
3177.0,31317.226146400004,31317.226146400004
3178.0,31317.226146400004,31317.226146400004
3179.0,31317.226146400004,31317.226146400004
3180.0,31317.226146400004,31317.226146400004
3181.0,31317.226146400004,31317.226146400004
3182.0,31317.226146400004,31317.226146400004
3183.0,31317.226146400004,31317.226146400004
3184.0,31317.226146400004,31317.226146400004
3185.0,31317.226146400004,31317.226146400004
3186.0,31317.226146400004,31317.226146400004
3187.0,31317.226146400004,31317.226146400004
3188.0,31317.226146400004,31317.226146400004
3189.0,31317.226146400004,31317.226146400004
3190.0,31317.226146400004,31317.226146400004
3191.0,31317.226146400004,31317.226146400004
3192.0,31317.226146400004,31317.226146400004
3193.0,31317.226146400004,31317.226146400004
3194.0,31317.226146400004,31317.226146400004
3195.0,31317.226146400004,31317.226146400004
3196.0,31317.226146400004,31317.226146400004
3197.0,31317.226146400004,31317.226146400004
3198.0,31317.226146400004,31317.226146400004
3199.0,31317.226146400004,31317.226146400004
3200.0,31317.226146400004,31317.226146400004
3201.0,31317.226146400004,31317.226146400004
3202.0,31317.226146400004,31317.226146400004
3203.0,31317.226146400004,31317.226146400004
3204.0,31317.226146400004,31317.226146400004
3205.0,31317.226146400004,31317.226146400004
3206.0,31317.226146400004,31317.226146400004
3207.0,31317.226146400004,31317.226146400004
3208.0,31317.226146400004,31317.226146400004
3209.0,31317.226146400004,31317.226146400004
3210.0,31317.226146400004,31317.226146400004
3211.0,31317.226146400004,31317.226146400004
3212.0,31317.226146400004,31317.226146400004
3213.0,31317.226146400004,31317.226146400004
3214.0,31317.226146400004,31317.226146400004
3215.0,31317.226146400004,31317.226146400004
3216.0,31317.226146400004,31317.226146400004
3217.0,31317.226146400004,31317.226146400004
3218.0,31317.226146400004,31317.226146400004
3219.0,31317.226146400004,31317.226146400004
3220.0,31317.226146400004,31317.226146400004
3221.0,31317.226146400004,31317.226146400004
3222.0,31317.226146400004,31317.226146400004
3223.0,31317.226146400004,31317.226146400004
3224.0,31317.226146400004,31317.226146400004
3225.0,31317.226146400004,31317.226146400004
3226.0,31317.226146400004,31317.226146400004
3227.0,31317.226146400004,31317.226146400004
3228.0,31317.226146400004,31317.226146400004
3229.0,31317.226146400004,31317.226146400004
3230.0,31317.226146400004,31317.226146400004
3231.0,31317.226146400004,31317.226146400004
3232.0,31317.226146400004,31317.226146400004
3233.0,31317.226146400004,31317.226146400004
3234.0,31317.226146400004,31317.226146400004
3235.0,31317.226146400004,31317.226146400004
3236.0,31317.226146400004,31317.226146400004
3237.0,31317.226146400004,31317.226146400004
3238.0,31317.226146400004,31317.226146400004
3239.0,31317.226146400004,31317.226146400004
3240.0,31317.226146400004,31317.226146400004
3241.0,31317.226146400004,31317.226146400004
3242.0,31317.226146400004,31317.226146400004
3243.0,31317.226146400004,31317.226146400004
3244.0,31317.226146400004,31317.226146400004
3245.0,31317.226146400004,31317.226146400004
3246.0,31317.226146400004,31317.226146400004
3247.0,31317.226146400004,31317.226146400004
3248.0,31317.226146400004,31317.226146400004
3249.0,31317.226146400004,31317.226146400004
3250.0,31317.226146400004,31317.226146400004
3251.0,31317.226146400004,31317.226146400004
3252.0,31317.226146400004,31317.226146400004
3253.0,31317.226146400004,31317.226146400004
3254.0,31317.226146400004,31317.226146400004
3255.0,31317.226146400004,31317.226146400004
3256.0,31317.226146400004,31317.226146400004
3257.0,31317.226146400004,31317.226146400004
3258.0,31317.226146400004,31317.226146400004
3259.0,31317.226146400004,31317.226146400004
3260.0,31317.226146400004,31317.226146400004
3261.0,31317.226146400004,31317.226146400004
3262.0,31317.226146400004,31317.226146400004
3263.0,31317.226146400004,31317.226146400004
3264.0,31317.226146400004,31317.226146400004
3265.0,31317.226146400004,31317.226146400004
3266.0,31317.226146400004,31317.226146400004
3267.0,31317.226146400004,31317.226146400004
3268.0,31317.226146400004,31317.226146400004
3269.0,31317.226146400004,31317.226146400004
3270.0,31317.226146400004,31317.226146400004
3271.0,31317.226146400004,31317.226146400004
3272.0,31317.226146400004,31317.226146400004
3273.0,31317.226146400004,31317.226146400004
3274.0,31317.226146400004,31317.226146400004
3275.0,31317.226146400004,31317.226146400004
3276.0,31317.226146400004,31317.226146400004
3277.0,31317.226146400004,31317.226146400004
3278.0,31317.226146400004,31317.226146400004
3279.0,31317.226146400004,31317.226146400004
3280.0,31317.226146400004,31317.226146400004
3281.0,31317.226146400004,31317.226146400004
3282.0,31317.226146400004,31317.226146400004
3283.0,31317.226146400004,31317.226146400004
3284.0,31317.226146400004,31317.226146400004
3285.0,31317.226146400004,31317.226146400004
3286.0,31317.226146400004,31317.226146400004
3287.0,31317.226146400004,31317.226146400004
3288.0,31317.226146400004,31317.226146400004
3289.0,31317.226146400004,31317.226146400004
3290.0,31317.226146400004,31317.226146400004
3291.0,31317.226146400004,31317.226146400004
3292.0,31317.226146400004,31317.226146400004
3293.0,31317.226146400004,31317.226146400004
3294.0,31317.226146400004,31317.226146400004
3295.0,31317.226146400004,31317.226146400004
3296.0,31317.226146400004,31317.226146400004
3297.0,31317.226146400004,31317.226146400004
3298.0,31317.226146400004,31317.226146400004
3299.0,31317.226146400004,31317.226146400004
3300.0,31317.226146400004,31317.226146400004
3301.0,31317.226146400004,31317.226146400004
3302.0,31317.226146400004,31317.226146400004
3303.0,31317.226146400004,31317.226146400004
3304.0,31317.226146400004,31317.226146400004
3305.0,31317.226146400004,31317.226146400004
3306.0,31317.226146400004,31317.226146400004
3307.0,31317.226146400004,31317.226146400004
3308.0,31317.226146400004,31317.226146400004
3309.0,31317.226146400004,31317.226146400004
3310.0,31317.226146400004,31317.226146400004
3311.0,31317.226146400004,31317.226146400004
3312.0,31317.226146400004,31317.226146400004
3313.0,31317.226146400004,31317.226146400004
3314.0,31317.226146400004,31317.226146400004
3315.0,31317.226146400004,31317.226146400004
3316.0,31317.226146400004,31317.226146400004
3317.0,31317.226146400004,31317.226146400004
3318.0,31317.226146400004,31317.226146400004
3319.0,31317.226146400004,31317.226146400004
3320.0,31317.226146400004,31317.226146400004
3321.0,31317.226146400004,31317.226146400004
3322.0,31317.226146400004,31317.226146400004
3323.0,31317.226146400004,31317.226146400004
3324.0,31317.226146400004,31317.226146400004
3325.0,31317.226146400004,31317.226146400004
3326.0,31317.226146400004,31317.226146400004
3327.0,31317.226146400004,31317.226146400004
3328.0,31317.226146400004,31317.226146400004
3329.0,31317.226146400004,31317.226146400004
3330.0,31317.226146400004,31317.226146400004
3331.0,31317.226146400004,31317.226146400004
3332.0,31317.226146400004,31317.226146400004
3333.0,31317.226146400004,31317.226146400004
3334.0,31317.226146400004,31317.226146400004
3335.0,31317.226146400004,31317.226146400004
3336.0,31317.226146400004,31317.226146400004
3337.0,31317.226146400004,31317.226146400004
3338.0,31317.226146400004,31317.226146400004
3339.0,31317.226146400004,31317.226146400004
3340.0,31317.226146400004,31317.226146400004
3341.0,31317.226146400004,31317.226146400004
3342.0,31317.226146400004,31317.226146400004
3343.0,31317.226146400004,31317.226146400004
3344.0,31317.226146400004,31317.226146400004
3345.0,31317.226146400004,31317.226146400004
3346.0,31317.226146400004,31317.226146400004
3347.0,31317.226146400004,31317.226146400004
3348.0,31317.226146400004,31317.226146400004
3349.0,31317.226146400004,31317.226146400004
3350.0,31317.226146400004,31317.226146400004
3351.0,31317.226146400004,31317.226146400004
3352.0,31317.226146400004,31317.226146400004
3353.0,31317.226146400004,31317.226146400004
3354.0,31317.226146400004,31317.226146400004
3355.0,31317.226146400004,31317.226146400004
3356.0,31317.226146400004,31317.226146400004
3357.0,31317.226146400004,31317.226146400004
3358.0,31317.226146400004,31317.226146400004
3359.0,31317.226146400004,31317.226146400004
3360.0,31317.226146400004,31317.226146400004
3361.0,31317.226146400004,31317.226146400004
3362.0,31317.226146400004,31317.226146400004
3363.0,31317.226146400004,31317.226146400004
3364.0,31317.226146400004,31317.226146400004
3365.0,31317.226146400004,31317.226146400004
3366.0,31317.226146400004,31317.226146400004
3367.0,31317.226146400004,31317.226146400004
3368.0,31317.226146400004,31317.226146400004
3369.0,31317.226146400004,31317.226146400004
3370.0,31317.226146400004,31317.226146400004
3371.0,31317.226146400004,31317.226146400004
3372.0,31317.226146400004,31317.226146400004
3373.0,31317.226146400004,31317.226146400004
3374.0,31317.226146400004,31317.226146400004
3375.0,31317.226146400004,31317.226146400004
3376.0,31317.226146400004,31317.226146400004
3377.0,31317.226146400004,31317.226146400004
3378.0,31317.226146400004,31317.226146400004
3379.0,31317.226146400004,31317.226146400004
3380.0,31317.226146400004,31317.226146400004
3381.0,31317.226146400004,31317.226146400004
3382.0,31317.226146400004,31317.226146400004
3383.0,31317.226146400004,31317.226146400004
3384.0,31317.226146400004,31317.226146400004
3385.0,31317.226146400004,31317.226146400004
3386.0,31317.226146400004,31317.226146400004
3387.0,31317.226146400004,31317.226146400004
3388.0,31317.226146400004,31317.226146400004
3389.0,31317.226146400004,31317.226146400004
3390.0,31317.226146400004,31317.226146400004
3391.0,31317.226146400004,31317.226146400004
3392.0,31317.226146400004,31317.226146400004
3393.0,31317.226146400004,31317.226146400004
3394.0,31317.226146400004,31317.226146400004
3395.0,31317.226146400004,31317.226146400004
3396.0,31317.226146400004,31317.226146400004
3397.0,31317.226146400004,31317.226146400004
3398.0,31317.226146400004,31317.226146400004
3399.0,31317.226146400004,31317.226146400004
3400.0,31317.226146400004,31317.226146400004
3401.0,31317.226146400004,31317.226146400004
3402.0,31317.226146400004,31317.226146400004
3403.0,31317.226146400004,31317.226146400004
3404.0,31317.226146400004,31317.226146400004
3405.0,31317.226146400004,31317.226146400004
3406.0,31317.226146400004,31317.226146400004
3407.0,31317.226146400004,31317.226146400004
3408.0,31317.226146400004,31317.226146400004
3409.0,31317.226146400004,31317.226146400004
3410.0,31317.226146400004,31317.226146400004
3411.0,31317.226146400004,31317.226146400004
3412.0,31317.226146400004,31317.226146400004
3413.0,31317.226146400004,31317.226146400004
3414.0,31317.226146400004,31317.226146400004
3415.0,31317.226146400004,31317.226146400004
3416.0,31317.226146400004,31317.226146400004
3417.0,31317.226146400004,31317.226146400004
3418.0,31317.226146400004,31317.226146400004
3419.0,31317.226146400004,31317.226146400004
3420.0,31317.226146400004,31317.226146400004
3421.0,31317.226146400004,31317.226146400004
3422.0,31317.226146400004,31317.226146400004
3423.0,31317.226146400004,31317.226146400004
3424.0,31317.226146400004,31317.226146400004
3425.0,31317.226146400004,31317.226146400004
3426.0,31317.226146400004,31317.226146400004
3427.0,31317.226146400004,31317.226146400004
3428.0,31317.226146400004,31317.226146400004
3429.0,31317.226146400004,31317.226146400004
3430.0,31317.226146400004,31317.226146400004
3431.0,31317.226146400004,31317.226146400004
3432.0,31317.226146400004,31317.226146400004
3433.0,31317.226146400004,31317.226146400004
3434.0,31317.226146400004,31317.226146400004
3435.0,31317.226146400004,31317.226146400004
3436.0,31317.226146400004,31317.226146400004
3437.0,31317.226146400004,31317.226146400004
3438.0,31317.226146400004,31317.226146400004
3439.0,31317.226146400004,31317.226146400004
3440.0,31317.226146400004,31317.226146400004
3441.0,31317.226146400004,31317.226146400004
3442.0,31317.226146400004,31317.226146400004
3443.0,31317.226146400004,31317.226146400004
3444.0,31317.226146400004,31317.226146400004
3445.0,31317.226146400004,31317.226146400004
3446.0,31317.226146400004,31317.226146400004
3447.0,31317.226146400004,31317.226146400004
3448.0,31317.226146400004,31317.226146400004
3449.0,31317.226146400004,31317.226146400004
3450.0,31317.226146400004,31317.226146400004
3451.0,31317.226146400004,31317.226146400004
3452.0,31317.226146400004,31317.226146400004
3453.0,31317.226146400004,31317.226146400004
3454.0,31317.226146400004,31317.226146400004
3455.0,31317.226146400004,31317.226146400004
3456.0,31317.226146400004,31317.226146400004
3457.0,31317.226146400004,31317.226146400004
3458.0,31317.226146400004,31317.226146400004
3459.0,31317.226146400004,31317.226146400004
3460.0,31317.226146400004,31317.226146400004
3461.0,31317.226146400004,31317.226146400004
3462.0,31317.226146400004,31317.226146400004
3463.0,31317.226146400004,31317.226146400004
3464.0,31317.226146400004,31317.226146400004
3465.0,31317.226146400004,31317.226146400004
3466.0,31317.226146400004,31317.226146400004
3467.0,31317.226146400004,31317.226146400004
3468.0,31317.226146400004,31317.226146400004
3469.0,31317.226146400004,31317.226146400004
3470.0,31317.226146400004,31317.226146400004
3471.0,31317.226146400004,31317.226146400004
3472.0,31317.226146400004,31317.226146400004
3473.0,31317.226146400004,31317.226146400004
3474.0,31317.226146400004,31317.226146400004
3475.0,31317.226146400004,31317.226146400004
3476.0,31317.226146400004,31317.226146400004
3477.0,31317.226146400004,31317.226146400004
3478.0,31317.226146400004,31317.226146400004
3479.0,31317.226146400004,31317.226146400004
3480.0,31317.226146400004,31317.226146400004
3481.0,31317.226146400004,31317.226146400004
3482.0,31317.226146400004,31317.226146400004
3483.0,31317.226146400004,31317.226146400004
3484.0,31317.226146400004,31317.226146400004
3485.0,31317.226146400004,31317.226146400004
3486.0,31317.226146400004,31317.226146400004
3487.0,31317.226146400004,31317.226146400004
3488.0,31317.226146400004,31317.226146400004
3489.0,31317.226146400004,31317.226146400004
3490.0,31317.226146400004,31317.226146400004
3491.0,31317.226146400004,31317.226146400004
3492.0,31317.226146400004,31317.226146400004
3493.0,31317.226146400004,31317.226146400004
3494.0,31317.226146400004,31317.226146400004
3495.0,31317.226146400004,31317.226146400004
3496.0,31317.226146400004,31317.226146400004
3497.0,31317.226146400004,31317.226146400004
3498.0,31317.226146400004,31317.226146400004
3499.0,31317.226146400004,31317.226146400004
3500.0,31317.226146400004,31317.226146400004
3501.0,31317.226146400004,31317.226146400004
3502.0,31317.226146400004,31317.226146400004
3503.0,31317.226146400004,31317.226146400004
3504.0,31317.226146400004,31317.226146400004
3505.0,31317.226146400004,31317.226146400004
3506.0,31317.226146400004,31317.226146400004
3507.0,31317.226146400004,31317.226146400004
3508.0,31317.226146400004,31317.226146400004
3509.0,31317.226146400004,31317.226146400004
3510.0,31317.226146400004,31317.226146400004
3511.0,31317.226146400004,31317.226146400004
3512.0,31317.226146400004,31317.226146400004
3513.0,31317.226146400004,31317.226146400004
3514.0,31317.226146400004,31317.226146400004
3515.0,31317.226146400004,31317.226146400004
3516.0,31317.226146400004,31317.226146400004
3517.0,31317.226146400004,31317.226146400004
3518.0,31317.226146400004,31317.226146400004
3519.0,31317.226146400004,31317.226146400004
3520.0,31317.226146400004,31317.226146400004
3521.0,31317.226146400004,31317.226146400004
3522.0,31317.226146400004,31317.226146400004
3523.0,31317.226146400004,31317.226146400004
3524.0,31317.226146400004,31317.226146400004
3525.0,31317.226146400004,31317.226146400004
3526.0,31317.226146400004,31317.226146400004
3527.0,31317.226146400004,31317.226146400004
3528.0,31317.226146400004,31317.226146400004
3529.0,31317.226146400004,31317.226146400004
3530.0,31317.226146400004,31317.226146400004
3531.0,31317.226146400004,31317.226146400004
3532.0,31317.226146400004,31317.226146400004
3533.0,31317.226146400004,31317.226146400004
3534.0,31317.226146400004,31317.226146400004
3535.0,31317.226146400004,31317.226146400004
3536.0,31317.226146400004,31317.226146400004
3537.0,31317.226146400004,31317.226146400004
3538.0,31317.226146400004,31317.226146400004
3539.0,31317.226146400004,31317.226146400004
3540.0,31317.226146400004,31317.226146400004
3541.0,31317.226146400004,31317.226146400004
3542.0,31317.226146400004,31317.226146400004
3543.0,31317.226146400004,31317.226146400004
3544.0,31317.226146400004,31317.226146400004
3545.0,31317.226146400004,31317.226146400004
3546.0,31317.226146400004,31317.226146400004
3547.0,31317.226146400004,31317.226146400004
3548.0,31317.226146400004,31317.226146400004
3549.0,31317.226146400004,31317.226146400004
3550.0,31317.226146400004,31317.226146400004
3551.0,31317.226146400004,31317.226146400004
3552.0,31317.226146400004,31317.226146400004
3553.0,31317.226146400004,31317.226146400004
3554.0,31317.226146400004,31317.226146400004
3555.0,31317.226146400004,31317.226146400004
3556.0,31317.226146400004,31317.226146400004
3557.0,31317.226146400004,31317.226146400004
3558.0,31317.226146400004,31317.226146400004
3559.0,31317.226146400004,31317.226146400004
3560.0,31317.226146400004,31317.226146400004
3561.0,31317.226146400004,31317.226146400004
3562.0,31317.226146400004,31317.226146400004
3563.0,31317.226146400004,31317.226146400004
3564.0,31317.226146400004,31317.226146400004
3565.0,31317.226146400004,31317.226146400004
3566.0,31317.226146400004,31317.226146400004
3567.0,31317.226146400004,31317.226146400004
3568.0,31317.226146400004,31317.226146400004
3569.0,31317.226146400004,31317.226146400004
3570.0,31317.226146400004,31317.226146400004
3571.0,31317.226146400004,31317.226146400004
3572.0,31317.226146400004,31317.226146400004
3573.0,31317.226146400004,31317.226146400004
3574.0,31317.226146400004,31317.226146400004
3575.0,31317.226146400004,31317.226146400004
3576.0,31317.226146400004,31317.226146400004
3577.0,31317.226146400004,31317.226146400004
3578.0,31317.226146400004,31317.226146400004
3579.0,31317.226146400004,31317.226146400004
3580.0,31317.226146400004,31317.226146400004
3581.0,31317.226146400004,31317.226146400004
3582.0,31317.226146400004,31317.226146400004
3583.0,31317.226146400004,31317.226146400004
3584.0,31317.226146400004,31317.226146400004
3585.0,31317.226146400004,31317.226146400004
3586.0,31317.226146400004,31317.226146400004
3587.0,31317.226146400004,31317.226146400004
3588.0,31317.226146400004,31317.226146400004
3589.0,31317.226146400004,31317.226146400004
3590.0,31317.226146400004,31317.226146400004
3591.0,31317.226146400004,31317.226146400004
3592.0,31317.226146400004,31317.226146400004
3593.0,31317.226146400004,31317.226146400004
3594.0,31317.226146400004,31317.226146400004
3595.0,31317.226146400004,31317.226146400004
3596.0,31317.226146400004,31317.226146400004
3597.0,31317.226146400004,31317.226146400004
3598.0,31317.226146400004,31317.226146400004
3599.0,31317.226146400004,31317.226146400004


==> figures/logs/mean_convergence_plots/mrf_trws_object_seg_potts.csv <==
1.0,31316.262783697217,31332.879116911114
2.0,31317.21832711111,31317.226595200005
3.0,31317.226146400004,31317.226146400004
4.0,31317.226146400004,31317.226146400004
5.0,31317.226146400004,31317.226146400004
6.0,31317.226146400004,31317.226146400004
7.0,31317.226146400004,31317.226146400004
8.0,31317.226146400004,31317.226146400004
9.0,31317.226146400004,31317.226146400004
10.0,31317.226146400004,31317.226146400004
11.0,31317.226146400004,31317.226146400004
12.0,31317.226146400004,31317.226146400004
13.0,31317.226146400004,31317.226146400004
14.0,31317.226146400004,31317.226146400004
15.0,31317.226146400004,31317.226146400004
16.0,31317.226146400004,31317.226146400004
17.0,31317.226146400004,31317.226146400004
18.0,31317.226146400004,31317.226146400004
19.0,31317.226146400004,31317.226146400004
20.0,31317.226146400004,31317.226146400004
21.0,31317.226146400004,31317.226146400004
22.0,31317.226146400004,31317.226146400004
23.0,31317.226146400004,31317.226146400004
24.0,31317.226146400004,31317.226146400004
25.0,31317.226146400004,31317.226146400004
26.0,31317.226146400004,31317.226146400004
27.0,31317.226146400004,31317.226146400004
28.0,31317.226146400004,31317.226146400004
29.0,31317.226146400004,31317.226146400004
30.0,31317.226146400004,31317.226146400004
31.0,31317.226146400004,31317.226146400004
32.0,31317.226146400004,31317.226146400004
33.0,31317.226146400004,31317.226146400004
34.0,31317.226146400004,31317.226146400004
35.0,31317.226146400004,31317.226146400004
36.0,31317.226146400004,31317.226146400004
37.0,31317.226146400004,31317.226146400004
38.0,31317.226146400004,31317.226146400004
39.0,31317.226146400004,31317.226146400004
40.0,31317.226146400004,31317.226146400004
41.0,31317.226146400004,31317.226146400004
42.0,31317.226146400004,31317.226146400004
43.0,31317.226146400004,31317.226146400004
44.0,31317.226146400004,31317.226146400004
45.0,31317.226146400004,31317.226146400004
46.0,31317.226146400004,31317.226146400004
47.0,31317.226146400004,31317.226146400004
48.0,31317.226146400004,31317.226146400004
49.0,31317.226146400004,31317.226146400004
50.0,31317.226146400004,31317.226146400004
51.0,31317.226146400004,31317.226146400004
52.0,31317.226146400004,31317.226146400004
53.0,31317.226146400004,31317.226146400004
54.0,31317.226146400004,31317.226146400004
55.0,31317.226146400004,31317.226146400004
56.0,31317.226146400004,31317.226146400004
57.0,31317.226146400004,31317.226146400004
58.0,31317.226146400004,31317.226146400004
59.0,31317.226146400004,31317.226146400004
60.0,31317.226146400004,31317.226146400004
61.0,31317.226146400004,31317.226146400004
62.0,31317.226146400004,31317.226146400004
63.0,31317.226146400004,31317.226146400004
64.0,31317.226146400004,31317.226146400004
65.0,31317.226146400004,31317.226146400004
66.0,31317.226146400004,31317.226146400004
67.0,31317.226146400004,31317.226146400004
68.0,31317.226146400004,31317.226146400004
69.0,31317.226146400004,31317.226146400004
70.0,31317.226146400004,31317.226146400004
71.0,31317.226146400004,31317.226146400004
72.0,31317.226146400004,31317.226146400004
73.0,31317.226146400004,31317.226146400004
74.0,31317.226146400004,31317.226146400004
75.0,31317.226146400004,31317.226146400004
76.0,31317.226146400004,31317.226146400004
77.0,31317.226146400004,31317.226146400004
78.0,31317.226146400004,31317.226146400004
79.0,31317.226146400004,31317.226146400004
80.0,31317.226146400004,31317.226146400004
81.0,31317.226146400004,31317.226146400004
82.0,31317.226146400004,31317.226146400004
83.0,31317.226146400004,31317.226146400004
84.0,31317.226146400004,31317.226146400004
85.0,31317.226146400004,31317.226146400004
86.0,31317.226146400004,31317.226146400004
87.0,31317.226146400004,31317.226146400004
88.0,31317.226146400004,31317.226146400004
89.0,31317.226146400004,31317.226146400004
90.0,31317.226146400004,31317.226146400004
91.0,31317.226146400004,31317.226146400004
92.0,31317.226146400004,31317.226146400004
93.0,31317.226146400004,31317.226146400004
94.0,31317.226146400004,31317.226146400004
95.0,31317.226146400004,31317.226146400004
96.0,31317.226146400004,31317.226146400004
97.0,31317.226146400004,31317.226146400004
98.0,31317.226146400004,31317.226146400004
99.0,31317.226146400004,31317.226146400004
100.0,31317.226146400004,31317.226146400004
101.0,31317.226146400004,31317.226146400004
102.0,31317.226146400004,31317.226146400004
103.0,31317.226146400004,31317.226146400004
104.0,31317.226146400004,31317.226146400004
105.0,31317.226146400004,31317.226146400004
106.0,31317.226146400004,31317.226146400004
107.0,31317.226146400004,31317.226146400004
108.0,31317.226146400004,31317.226146400004
109.0,31317.226146400004,31317.226146400004
110.0,31317.226146400004,31317.226146400004
111.0,31317.226146400004,31317.226146400004
112.0,31317.226146400004,31317.226146400004
113.0,31317.226146400004,31317.226146400004
114.0,31317.226146400004,31317.226146400004
115.0,31317.226146400004,31317.226146400004
116.0,31317.226146400004,31317.226146400004
117.0,31317.226146400004,31317.226146400004
118.0,31317.226146400004,31317.226146400004
119.0,31317.226146400004,31317.226146400004
120.0,31317.226146400004,31317.226146400004
121.0,31317.226146400004,31317.226146400004
122.0,31317.226146400004,31317.226146400004
123.0,31317.226146400004,31317.226146400004
124.0,31317.226146400004,31317.226146400004
125.0,31317.226146400004,31317.226146400004
126.0,31317.226146400004,31317.226146400004
127.0,31317.226146400004,31317.226146400004
128.0,31317.226146400004,31317.226146400004
129.0,31317.226146400004,31317.226146400004
130.0,31317.226146400004,31317.226146400004
131.0,31317.226146400004,31317.226146400004
132.0,31317.226146400004,31317.226146400004
133.0,31317.226146400004,31317.226146400004
134.0,31317.226146400004,31317.226146400004
135.0,31317.226146400004,31317.226146400004
136.0,31317.226146400004,31317.226146400004
137.0,31317.226146400004,31317.226146400004
138.0,31317.226146400004,31317.226146400004
139.0,31317.226146400004,31317.226146400004
140.0,31317.226146400004,31317.226146400004
141.0,31317.226146400004,31317.226146400004
142.0,31317.226146400004,31317.226146400004
143.0,31317.226146400004,31317.226146400004
144.0,31317.226146400004,31317.226146400004
145.0,31317.226146400004,31317.226146400004
146.0,31317.226146400004,31317.226146400004
147.0,31317.226146400004,31317.226146400004
148.0,31317.226146400004,31317.226146400004
149.0,31317.226146400004,31317.226146400004
150.0,31317.226146400004,31317.226146400004
151.0,31317.226146400004,31317.226146400004
152.0,31317.226146400004,31317.226146400004
153.0,31317.226146400004,31317.226146400004
154.0,31317.226146400004,31317.226146400004
155.0,31317.226146400004,31317.226146400004
156.0,31317.226146400004,31317.226146400004
157.0,31317.226146400004,31317.226146400004
158.0,31317.226146400004,31317.226146400004
159.0,31317.226146400004,31317.226146400004
160.0,31317.226146400004,31317.226146400004
161.0,31317.226146400004,31317.226146400004
162.0,31317.226146400004,31317.226146400004
163.0,31317.226146400004,31317.226146400004
164.0,31317.226146400004,31317.226146400004
165.0,31317.226146400004,31317.226146400004
166.0,31317.226146400004,31317.226146400004
167.0,31317.226146400004,31317.226146400004
168.0,31317.226146400004,31317.226146400004
169.0,31317.226146400004,31317.226146400004
170.0,31317.226146400004,31317.226146400004
171.0,31317.226146400004,31317.226146400004
172.0,31317.226146400004,31317.226146400004
173.0,31317.226146400004,31317.226146400004
174.0,31317.226146400004,31317.226146400004
175.0,31317.226146400004,31317.226146400004
176.0,31317.226146400004,31317.226146400004
177.0,31317.226146400004,31317.226146400004
178.0,31317.226146400004,31317.226146400004
179.0,31317.226146400004,31317.226146400004
180.0,31317.226146400004,31317.226146400004
181.0,31317.226146400004,31317.226146400004
182.0,31317.226146400004,31317.226146400004
183.0,31317.226146400004,31317.226146400004
184.0,31317.226146400004,31317.226146400004
185.0,31317.226146400004,31317.226146400004
186.0,31317.226146400004,31317.226146400004
187.0,31317.226146400004,31317.226146400004
188.0,31317.226146400004,31317.226146400004
189.0,31317.226146400004,31317.226146400004
190.0,31317.226146400004,31317.226146400004
191.0,31317.226146400004,31317.226146400004
192.0,31317.226146400004,31317.226146400004
193.0,31317.226146400004,31317.226146400004
194.0,31317.226146400004,31317.226146400004
195.0,31317.226146400004,31317.226146400004
196.0,31317.226146400004,31317.226146400004
197.0,31317.226146400004,31317.226146400004
198.0,31317.226146400004,31317.226146400004
199.0,31317.226146400004,31317.226146400004
200.0,31317.226146400004,31317.226146400004
201.0,31317.226146400004,31317.226146400004
202.0,31317.226146400004,31317.226146400004
203.0,31317.226146400004,31317.226146400004
204.0,31317.226146400004,31317.226146400004
205.0,31317.226146400004,31317.226146400004
206.0,31317.226146400004,31317.226146400004
207.0,31317.226146400004,31317.226146400004
208.0,31317.226146400004,31317.226146400004
209.0,31317.226146400004,31317.226146400004
210.0,31317.226146400004,31317.226146400004
211.0,31317.226146400004,31317.226146400004
212.0,31317.226146400004,31317.226146400004
213.0,31317.226146400004,31317.226146400004
214.0,31317.226146400004,31317.226146400004
215.0,31317.226146400004,31317.226146400004
216.0,31317.226146400004,31317.226146400004
217.0,31317.226146400004,31317.226146400004
218.0,31317.226146400004,31317.226146400004
219.0,31317.226146400004,31317.226146400004
220.0,31317.226146400004,31317.226146400004
221.0,31317.226146400004,31317.226146400004
222.0,31317.226146400004,31317.226146400004
223.0,31317.226146400004,31317.226146400004
224.0,31317.226146400004,31317.226146400004
225.0,31317.226146400004,31317.226146400004
226.0,31317.226146400004,31317.226146400004
227.0,31317.226146400004,31317.226146400004
228.0,31317.226146400004,31317.226146400004
229.0,31317.226146400004,31317.226146400004
230.0,31317.226146400004,31317.226146400004
231.0,31317.226146400004,31317.226146400004
232.0,31317.226146400004,31317.226146400004
233.0,31317.226146400004,31317.226146400004
234.0,31317.226146400004,31317.226146400004
235.0,31317.226146400004,31317.226146400004
236.0,31317.226146400004,31317.226146400004
237.0,31317.226146400004,31317.226146400004
238.0,31317.226146400004,31317.226146400004
239.0,31317.226146400004,31317.226146400004
240.0,31317.226146400004,31317.226146400004
241.0,31317.226146400004,31317.226146400004
242.0,31317.226146400004,31317.226146400004
243.0,31317.226146400004,31317.226146400004
244.0,31317.226146400004,31317.226146400004
245.0,31317.226146400004,31317.226146400004
246.0,31317.226146400004,31317.226146400004
247.0,31317.226146400004,31317.226146400004
248.0,31317.226146400004,31317.226146400004
249.0,31317.226146400004,31317.226146400004
250.0,31317.226146400004,31317.226146400004
251.0,31317.226146400004,31317.226146400004
252.0,31317.226146400004,31317.226146400004
253.0,31317.226146400004,31317.226146400004
254.0,31317.226146400004,31317.226146400004
255.0,31317.226146400004,31317.226146400004
256.0,31317.226146400004,31317.226146400004
257.0,31317.226146400004,31317.226146400004
258.0,31317.226146400004,31317.226146400004
259.0,31317.226146400004,31317.226146400004
260.0,31317.226146400004,31317.226146400004
261.0,31317.226146400004,31317.226146400004
262.0,31317.226146400004,31317.226146400004
263.0,31317.226146400004,31317.226146400004
264.0,31317.226146400004,31317.226146400004
265.0,31317.226146400004,31317.226146400004
266.0,31317.226146400004,31317.226146400004
267.0,31317.226146400004,31317.226146400004
268.0,31317.226146400004,31317.226146400004
269.0,31317.226146400004,31317.226146400004
270.0,31317.226146400004,31317.226146400004
271.0,31317.226146400004,31317.226146400004
272.0,31317.226146400004,31317.226146400004
273.0,31317.226146400004,31317.226146400004
274.0,31317.226146400004,31317.226146400004
275.0,31317.226146400004,31317.226146400004
276.0,31317.226146400004,31317.226146400004
277.0,31317.226146400004,31317.226146400004
278.0,31317.226146400004,31317.226146400004
279.0,31317.226146400004,31317.226146400004
280.0,31317.226146400004,31317.226146400004
281.0,31317.226146400004,31317.226146400004
282.0,31317.226146400004,31317.226146400004
283.0,31317.226146400004,31317.226146400004
284.0,31317.226146400004,31317.226146400004
285.0,31317.226146400004,31317.226146400004
286.0,31317.226146400004,31317.226146400004
287.0,31317.226146400004,31317.226146400004
288.0,31317.226146400004,31317.226146400004
289.0,31317.226146400004,31317.226146400004
290.0,31317.226146400004,31317.226146400004
291.0,31317.226146400004,31317.226146400004
292.0,31317.226146400004,31317.226146400004
293.0,31317.226146400004,31317.226146400004
294.0,31317.226146400004,31317.226146400004
295.0,31317.226146400004,31317.226146400004
296.0,31317.226146400004,31317.226146400004
297.0,31317.226146400004,31317.226146400004
298.0,31317.226146400004,31317.226146400004
299.0,31317.226146400004,31317.226146400004
300.0,31317.226146400004,31317.226146400004
301.0,31317.226146400004,31317.226146400004
302.0,31317.226146400004,31317.226146400004
303.0,31317.226146400004,31317.226146400004
304.0,31317.226146400004,31317.226146400004
305.0,31317.226146400004,31317.226146400004
306.0,31317.226146400004,31317.226146400004
307.0,31317.226146400004,31317.226146400004
308.0,31317.226146400004,31317.226146400004
309.0,31317.226146400004,31317.226146400004
310.0,31317.226146400004,31317.226146400004
311.0,31317.226146400004,31317.226146400004
312.0,31317.226146400004,31317.226146400004
313.0,31317.226146400004,31317.226146400004
314.0,31317.226146400004,31317.226146400004
315.0,31317.226146400004,31317.226146400004
316.0,31317.226146400004,31317.226146400004
317.0,31317.226146400004,31317.226146400004
318.0,31317.226146400004,31317.226146400004
319.0,31317.226146400004,31317.226146400004
320.0,31317.226146400004,31317.226146400004
321.0,31317.226146400004,31317.226146400004
322.0,31317.226146400004,31317.226146400004
323.0,31317.226146400004,31317.226146400004
324.0,31317.226146400004,31317.226146400004
325.0,31317.226146400004,31317.226146400004
326.0,31317.226146400004,31317.226146400004
327.0,31317.226146400004,31317.226146400004
328.0,31317.226146400004,31317.226146400004
329.0,31317.226146400004,31317.226146400004
330.0,31317.226146400004,31317.226146400004
331.0,31317.226146400004,31317.226146400004
332.0,31317.226146400004,31317.226146400004
333.0,31317.226146400004,31317.226146400004
334.0,31317.226146400004,31317.226146400004
335.0,31317.226146400004,31317.226146400004
336.0,31317.226146400004,31317.226146400004
337.0,31317.226146400004,31317.226146400004
338.0,31317.226146400004,31317.226146400004
339.0,31317.226146400004,31317.226146400004
340.0,31317.226146400004,31317.226146400004
341.0,31317.226146400004,31317.226146400004
342.0,31317.226146400004,31317.226146400004
343.0,31317.226146400004,31317.226146400004
344.0,31317.226146400004,31317.226146400004
345.0,31317.226146400004,31317.226146400004
346.0,31317.226146400004,31317.226146400004
347.0,31317.226146400004,31317.226146400004
348.0,31317.226146400004,31317.226146400004
349.0,31317.226146400004,31317.226146400004
350.0,31317.226146400004,31317.226146400004
351.0,31317.226146400004,31317.226146400004
352.0,31317.226146400004,31317.226146400004
353.0,31317.226146400004,31317.226146400004
354.0,31317.226146400004,31317.226146400004
355.0,31317.226146400004,31317.226146400004
356.0,31317.226146400004,31317.226146400004
357.0,31317.226146400004,31317.226146400004
358.0,31317.226146400004,31317.226146400004
359.0,31317.226146400004,31317.226146400004
360.0,31317.226146400004,31317.226146400004
361.0,31317.226146400004,31317.226146400004
362.0,31317.226146400004,31317.226146400004
363.0,31317.226146400004,31317.226146400004
364.0,31317.226146400004,31317.226146400004
365.0,31317.226146400004,31317.226146400004
366.0,31317.226146400004,31317.226146400004
367.0,31317.226146400004,31317.226146400004
368.0,31317.226146400004,31317.226146400004
369.0,31317.226146400004,31317.226146400004
370.0,31317.226146400004,31317.226146400004
371.0,31317.226146400004,31317.226146400004
372.0,31317.226146400004,31317.226146400004
373.0,31317.226146400004,31317.226146400004
374.0,31317.226146400004,31317.226146400004
375.0,31317.226146400004,31317.226146400004
376.0,31317.226146400004,31317.226146400004
377.0,31317.226146400004,31317.226146400004
378.0,31317.226146400004,31317.226146400004
379.0,31317.226146400004,31317.226146400004
380.0,31317.226146400004,31317.226146400004
381.0,31317.226146400004,31317.226146400004
382.0,31317.226146400004,31317.226146400004
383.0,31317.226146400004,31317.226146400004
384.0,31317.226146400004,31317.226146400004
385.0,31317.226146400004,31317.226146400004
386.0,31317.226146400004,31317.226146400004
387.0,31317.226146400004,31317.226146400004
388.0,31317.226146400004,31317.226146400004
389.0,31317.226146400004,31317.226146400004
390.0,31317.226146400004,31317.226146400004
391.0,31317.226146400004,31317.226146400004
392.0,31317.226146400004,31317.226146400004
393.0,31317.226146400004,31317.226146400004
394.0,31317.226146400004,31317.226146400004
395.0,31317.226146400004,31317.226146400004
396.0,31317.226146400004,31317.226146400004
397.0,31317.226146400004,31317.226146400004
398.0,31317.226146400004,31317.226146400004
399.0,31317.226146400004,31317.226146400004
400.0,31317.226146400004,31317.226146400004
401.0,31317.226146400004,31317.226146400004
402.0,31317.226146400004,31317.226146400004
403.0,31317.226146400004,31317.226146400004
404.0,31317.226146400004,31317.226146400004
405.0,31317.226146400004,31317.226146400004
406.0,31317.226146400004,31317.226146400004
407.0,31317.226146400004,31317.226146400004
408.0,31317.226146400004,31317.226146400004
409.0,31317.226146400004,31317.226146400004
410.0,31317.226146400004,31317.226146400004
411.0,31317.226146400004,31317.226146400004
412.0,31317.226146400004,31317.226146400004
413.0,31317.226146400004,31317.226146400004
414.0,31317.226146400004,31317.226146400004
415.0,31317.226146400004,31317.226146400004
416.0,31317.226146400004,31317.226146400004
417.0,31317.226146400004,31317.226146400004
418.0,31317.226146400004,31317.226146400004
419.0,31317.226146400004,31317.226146400004
420.0,31317.226146400004,31317.226146400004
421.0,31317.226146400004,31317.226146400004
422.0,31317.226146400004,31317.226146400004
423.0,31317.226146400004,31317.226146400004
424.0,31317.226146400004,31317.226146400004
425.0,31317.226146400004,31317.226146400004
426.0,31317.226146400004,31317.226146400004
427.0,31317.226146400004,31317.226146400004
428.0,31317.226146400004,31317.226146400004
429.0,31317.226146400004,31317.226146400004
430.0,31317.226146400004,31317.226146400004
431.0,31317.226146400004,31317.226146400004
432.0,31317.226146400004,31317.226146400004
433.0,31317.226146400004,31317.226146400004
434.0,31317.226146400004,31317.226146400004
435.0,31317.226146400004,31317.226146400004
436.0,31317.226146400004,31317.226146400004
437.0,31317.226146400004,31317.226146400004
438.0,31317.226146400004,31317.226146400004
439.0,31317.226146400004,31317.226146400004
440.0,31317.226146400004,31317.226146400004
441.0,31317.226146400004,31317.226146400004
442.0,31317.226146400004,31317.226146400004
443.0,31317.226146400004,31317.226146400004
444.0,31317.226146400004,31317.226146400004
445.0,31317.226146400004,31317.226146400004
446.0,31317.226146400004,31317.226146400004
447.0,31317.226146400004,31317.226146400004
448.0,31317.226146400004,31317.226146400004
449.0,31317.226146400004,31317.226146400004
450.0,31317.226146400004,31317.226146400004
451.0,31317.226146400004,31317.226146400004
452.0,31317.226146400004,31317.226146400004
453.0,31317.226146400004,31317.226146400004
454.0,31317.226146400004,31317.226146400004
455.0,31317.226146400004,31317.226146400004
456.0,31317.226146400004,31317.226146400004
457.0,31317.226146400004,31317.226146400004
458.0,31317.226146400004,31317.226146400004
459.0,31317.226146400004,31317.226146400004
460.0,31317.226146400004,31317.226146400004
461.0,31317.226146400004,31317.226146400004
462.0,31317.226146400004,31317.226146400004
463.0,31317.226146400004,31317.226146400004
464.0,31317.226146400004,31317.226146400004
465.0,31317.226146400004,31317.226146400004
466.0,31317.226146400004,31317.226146400004
467.0,31317.226146400004,31317.226146400004
468.0,31317.226146400004,31317.226146400004
469.0,31317.226146400004,31317.226146400004
470.0,31317.226146400004,31317.226146400004
471.0,31317.226146400004,31317.226146400004
472.0,31317.226146400004,31317.226146400004
473.0,31317.226146400004,31317.226146400004
474.0,31317.226146400004,31317.226146400004
475.0,31317.226146400004,31317.226146400004
476.0,31317.226146400004,31317.226146400004
477.0,31317.226146400004,31317.226146400004
478.0,31317.226146400004,31317.226146400004
479.0,31317.226146400004,31317.226146400004
480.0,31317.226146400004,31317.226146400004
481.0,31317.226146400004,31317.226146400004
482.0,31317.226146400004,31317.226146400004
483.0,31317.226146400004,31317.226146400004
484.0,31317.226146400004,31317.226146400004
485.0,31317.226146400004,31317.226146400004
486.0,31317.226146400004,31317.226146400004
487.0,31317.226146400004,31317.226146400004
488.0,31317.226146400004,31317.226146400004
489.0,31317.226146400004,31317.226146400004
490.0,31317.226146400004,31317.226146400004
491.0,31317.226146400004,31317.226146400004
492.0,31317.226146400004,31317.226146400004
493.0,31317.226146400004,31317.226146400004
494.0,31317.226146400004,31317.226146400004
495.0,31317.226146400004,31317.226146400004
496.0,31317.226146400004,31317.226146400004
497.0,31317.226146400004,31317.226146400004
498.0,31317.226146400004,31317.226146400004
499.0,31317.226146400004,31317.226146400004
500.0,31317.226146400004,31317.226146400004
501.0,31317.226146400004,31317.226146400004
502.0,31317.226146400004,31317.226146400004
503.0,31317.226146400004,31317.226146400004
504.0,31317.226146400004,31317.226146400004
505.0,31317.226146400004,31317.226146400004
506.0,31317.226146400004,31317.226146400004
507.0,31317.226146400004,31317.226146400004
508.0,31317.226146400004,31317.226146400004
509.0,31317.226146400004,31317.226146400004
510.0,31317.226146400004,31317.226146400004
511.0,31317.226146400004,31317.226146400004
512.0,31317.226146400004,31317.226146400004
513.0,31317.226146400004,31317.226146400004
514.0,31317.226146400004,31317.226146400004
515.0,31317.226146400004,31317.226146400004
516.0,31317.226146400004,31317.226146400004
517.0,31317.226146400004,31317.226146400004
518.0,31317.226146400004,31317.226146400004
519.0,31317.226146400004,31317.226146400004
520.0,31317.226146400004,31317.226146400004
521.0,31317.226146400004,31317.226146400004
522.0,31317.226146400004,31317.226146400004
523.0,31317.226146400004,31317.226146400004
524.0,31317.226146400004,31317.226146400004
525.0,31317.226146400004,31317.226146400004
526.0,31317.226146400004,31317.226146400004
527.0,31317.226146400004,31317.226146400004
528.0,31317.226146400004,31317.226146400004
529.0,31317.226146400004,31317.226146400004
530.0,31317.226146400004,31317.226146400004
531.0,31317.226146400004,31317.226146400004
532.0,31317.226146400004,31317.226146400004
533.0,31317.226146400004,31317.226146400004
534.0,31317.226146400004,31317.226146400004
535.0,31317.226146400004,31317.226146400004
536.0,31317.226146400004,31317.226146400004
537.0,31317.226146400004,31317.226146400004
538.0,31317.226146400004,31317.226146400004
539.0,31317.226146400004,31317.226146400004
540.0,31317.226146400004,31317.226146400004
541.0,31317.226146400004,31317.226146400004
542.0,31317.226146400004,31317.226146400004
543.0,31317.226146400004,31317.226146400004
544.0,31317.226146400004,31317.226146400004
545.0,31317.226146400004,31317.226146400004
546.0,31317.226146400004,31317.226146400004
547.0,31317.226146400004,31317.226146400004
548.0,31317.226146400004,31317.226146400004
549.0,31317.226146400004,31317.226146400004
550.0,31317.226146400004,31317.226146400004
551.0,31317.226146400004,31317.226146400004
552.0,31317.226146400004,31317.226146400004
553.0,31317.226146400004,31317.226146400004
554.0,31317.226146400004,31317.226146400004
555.0,31317.226146400004,31317.226146400004
556.0,31317.226146400004,31317.226146400004
557.0,31317.226146400004,31317.226146400004
558.0,31317.226146400004,31317.226146400004
559.0,31317.226146400004,31317.226146400004
560.0,31317.226146400004,31317.226146400004
561.0,31317.226146400004,31317.226146400004
562.0,31317.226146400004,31317.226146400004
563.0,31317.226146400004,31317.226146400004
564.0,31317.226146400004,31317.226146400004
565.0,31317.226146400004,31317.226146400004
566.0,31317.226146400004,31317.226146400004
567.0,31317.226146400004,31317.226146400004
568.0,31317.226146400004,31317.226146400004
569.0,31317.226146400004,31317.226146400004
570.0,31317.226146400004,31317.226146400004
571.0,31317.226146400004,31317.226146400004
572.0,31317.226146400004,31317.226146400004
573.0,31317.226146400004,31317.226146400004
574.0,31317.226146400004,31317.226146400004
575.0,31317.226146400004,31317.226146400004
576.0,31317.226146400004,31317.226146400004
577.0,31317.226146400004,31317.226146400004
578.0,31317.226146400004,31317.226146400004
579.0,31317.226146400004,31317.226146400004
580.0,31317.226146400004,31317.226146400004
581.0,31317.226146400004,31317.226146400004
582.0,31317.226146400004,31317.226146400004
583.0,31317.226146400004,31317.226146400004
584.0,31317.226146400004,31317.226146400004
585.0,31317.226146400004,31317.226146400004
586.0,31317.226146400004,31317.226146400004
587.0,31317.226146400004,31317.226146400004
588.0,31317.226146400004,31317.226146400004
589.0,31317.226146400004,31317.226146400004
590.0,31317.226146400004,31317.226146400004
591.0,31317.226146400004,31317.226146400004
592.0,31317.226146400004,31317.226146400004
593.0,31317.226146400004,31317.226146400004
594.0,31317.226146400004,31317.226146400004
595.0,31317.226146400004,31317.226146400004
596.0,31317.226146400004,31317.226146400004
597.0,31317.226146400004,31317.226146400004
598.0,31317.226146400004,31317.226146400004
599.0,31317.226146400004,31317.226146400004
600.0,31317.226146400004,31317.226146400004
601.0,31317.226146400004,31317.226146400004
602.0,31317.226146400004,31317.226146400004
603.0,31317.226146400004,31317.226146400004
604.0,31317.226146400004,31317.226146400004
605.0,31317.226146400004,31317.226146400004
606.0,31317.226146400004,31317.226146400004
607.0,31317.226146400004,31317.226146400004
608.0,31317.226146400004,31317.226146400004
609.0,31317.226146400004,31317.226146400004
610.0,31317.226146400004,31317.226146400004
611.0,31317.226146400004,31317.226146400004
612.0,31317.226146400004,31317.226146400004
613.0,31317.226146400004,31317.226146400004
614.0,31317.226146400004,31317.226146400004
615.0,31317.226146400004,31317.226146400004
616.0,31317.226146400004,31317.226146400004
617.0,31317.226146400004,31317.226146400004
618.0,31317.226146400004,31317.226146400004
619.0,31317.226146400004,31317.226146400004
620.0,31317.226146400004,31317.226146400004
621.0,31317.226146400004,31317.226146400004
622.0,31317.226146400004,31317.226146400004
623.0,31317.226146400004,31317.226146400004
624.0,31317.226146400004,31317.226146400004
625.0,31317.226146400004,31317.226146400004
626.0,31317.226146400004,31317.226146400004
627.0,31317.226146400004,31317.226146400004
628.0,31317.226146400004,31317.226146400004
629.0,31317.226146400004,31317.226146400004
630.0,31317.226146400004,31317.226146400004
631.0,31317.226146400004,31317.226146400004
632.0,31317.226146400004,31317.226146400004
633.0,31317.226146400004,31317.226146400004
634.0,31317.226146400004,31317.226146400004
635.0,31317.226146400004,31317.226146400004
636.0,31317.226146400004,31317.226146400004
637.0,31317.226146400004,31317.226146400004
638.0,31317.226146400004,31317.226146400004
639.0,31317.226146400004,31317.226146400004
640.0,31317.226146400004,31317.226146400004
641.0,31317.226146400004,31317.226146400004
642.0,31317.226146400004,31317.226146400004
643.0,31317.226146400004,31317.226146400004
644.0,31317.226146400004,31317.226146400004
645.0,31317.226146400004,31317.226146400004
646.0,31317.226146400004,31317.226146400004
647.0,31317.226146400004,31317.226146400004
648.0,31317.226146400004,31317.226146400004
649.0,31317.226146400004,31317.226146400004
650.0,31317.226146400004,31317.226146400004
651.0,31317.226146400004,31317.226146400004
652.0,31317.226146400004,31317.226146400004
653.0,31317.226146400004,31317.226146400004
654.0,31317.226146400004,31317.226146400004
655.0,31317.226146400004,31317.226146400004
656.0,31317.226146400004,31317.226146400004
657.0,31317.226146400004,31317.226146400004
658.0,31317.226146400004,31317.226146400004
659.0,31317.226146400004,31317.226146400004
660.0,31317.226146400004,31317.226146400004
661.0,31317.226146400004,31317.226146400004
662.0,31317.226146400004,31317.226146400004
663.0,31317.226146400004,31317.226146400004
664.0,31317.226146400004,31317.226146400004
665.0,31317.226146400004,31317.226146400004
666.0,31317.226146400004,31317.226146400004
667.0,31317.226146400004,31317.226146400004
668.0,31317.226146400004,31317.226146400004
669.0,31317.226146400004,31317.226146400004
670.0,31317.226146400004,31317.226146400004
671.0,31317.226146400004,31317.226146400004
672.0,31317.226146400004,31317.226146400004
673.0,31317.226146400004,31317.226146400004
674.0,31317.226146400004,31317.226146400004
675.0,31317.226146400004,31317.226146400004
676.0,31317.226146400004,31317.226146400004
677.0,31317.226146400004,31317.226146400004
678.0,31317.226146400004,31317.226146400004
679.0,31317.226146400004,31317.226146400004
680.0,31317.226146400004,31317.226146400004
681.0,31317.226146400004,31317.226146400004
682.0,31317.226146400004,31317.226146400004
683.0,31317.226146400004,31317.226146400004
684.0,31317.226146400004,31317.226146400004
685.0,31317.226146400004,31317.226146400004
686.0,31317.226146400004,31317.226146400004
687.0,31317.226146400004,31317.226146400004
688.0,31317.226146400004,31317.226146400004
689.0,31317.226146400004,31317.226146400004
690.0,31317.226146400004,31317.226146400004
691.0,31317.226146400004,31317.226146400004
692.0,31317.226146400004,31317.226146400004
693.0,31317.226146400004,31317.226146400004
694.0,31317.226146400004,31317.226146400004
695.0,31317.226146400004,31317.226146400004
696.0,31317.226146400004,31317.226146400004
697.0,31317.226146400004,31317.226146400004
698.0,31317.226146400004,31317.226146400004
699.0,31317.226146400004,31317.226146400004
700.0,31317.226146400004,31317.226146400004
701.0,31317.226146400004,31317.226146400004
702.0,31317.226146400004,31317.226146400004
703.0,31317.226146400004,31317.226146400004
704.0,31317.226146400004,31317.226146400004
705.0,31317.226146400004,31317.226146400004
706.0,31317.226146400004,31317.226146400004
707.0,31317.226146400004,31317.226146400004
708.0,31317.226146400004,31317.226146400004
709.0,31317.226146400004,31317.226146400004
710.0,31317.226146400004,31317.226146400004
711.0,31317.226146400004,31317.226146400004
712.0,31317.226146400004,31317.226146400004
713.0,31317.226146400004,31317.226146400004
714.0,31317.226146400004,31317.226146400004
715.0,31317.226146400004,31317.226146400004
716.0,31317.226146400004,31317.226146400004
717.0,31317.226146400004,31317.226146400004
718.0,31317.226146400004,31317.226146400004
719.0,31317.226146400004,31317.226146400004
720.0,31317.226146400004,31317.226146400004
721.0,31317.226146400004,31317.226146400004
722.0,31317.226146400004,31317.226146400004
723.0,31317.226146400004,31317.226146400004
724.0,31317.226146400004,31317.226146400004
725.0,31317.226146400004,31317.226146400004
726.0,31317.226146400004,31317.226146400004
727.0,31317.226146400004,31317.226146400004
728.0,31317.226146400004,31317.226146400004
729.0,31317.226146400004,31317.226146400004
730.0,31317.226146400004,31317.226146400004
731.0,31317.226146400004,31317.226146400004
732.0,31317.226146400004,31317.226146400004
733.0,31317.226146400004,31317.226146400004
734.0,31317.226146400004,31317.226146400004
735.0,31317.226146400004,31317.226146400004
736.0,31317.226146400004,31317.226146400004
737.0,31317.226146400004,31317.226146400004
738.0,31317.226146400004,31317.226146400004
739.0,31317.226146400004,31317.226146400004
740.0,31317.226146400004,31317.226146400004
741.0,31317.226146400004,31317.226146400004
742.0,31317.226146400004,31317.226146400004
743.0,31317.226146400004,31317.226146400004
744.0,31317.226146400004,31317.226146400004
745.0,31317.226146400004,31317.226146400004
746.0,31317.226146400004,31317.226146400004
747.0,31317.226146400004,31317.226146400004
748.0,31317.226146400004,31317.226146400004
749.0,31317.226146400004,31317.226146400004
750.0,31317.226146400004,31317.226146400004
751.0,31317.226146400004,31317.226146400004
752.0,31317.226146400004,31317.226146400004
753.0,31317.226146400004,31317.226146400004
754.0,31317.226146400004,31317.226146400004
755.0,31317.226146400004,31317.226146400004
756.0,31317.226146400004,31317.226146400004
757.0,31317.226146400004,31317.226146400004
758.0,31317.226146400004,31317.226146400004
759.0,31317.226146400004,31317.226146400004
760.0,31317.226146400004,31317.226146400004
761.0,31317.226146400004,31317.226146400004
762.0,31317.226146400004,31317.226146400004
763.0,31317.226146400004,31317.226146400004
764.0,31317.226146400004,31317.226146400004
765.0,31317.226146400004,31317.226146400004
766.0,31317.226146400004,31317.226146400004
767.0,31317.226146400004,31317.226146400004
768.0,31317.226146400004,31317.226146400004
769.0,31317.226146400004,31317.226146400004
770.0,31317.226146400004,31317.226146400004
771.0,31317.226146400004,31317.226146400004
772.0,31317.226146400004,31317.226146400004
773.0,31317.226146400004,31317.226146400004
774.0,31317.226146400004,31317.226146400004
775.0,31317.226146400004,31317.226146400004
776.0,31317.226146400004,31317.226146400004
777.0,31317.226146400004,31317.226146400004
778.0,31317.226146400004,31317.226146400004
779.0,31317.226146400004,31317.226146400004
780.0,31317.226146400004,31317.226146400004
781.0,31317.226146400004,31317.226146400004
782.0,31317.226146400004,31317.226146400004
783.0,31317.226146400004,31317.226146400004
784.0,31317.226146400004,31317.226146400004
785.0,31317.226146400004,31317.226146400004
786.0,31317.226146400004,31317.226146400004
787.0,31317.226146400004,31317.226146400004
788.0,31317.226146400004,31317.226146400004
789.0,31317.226146400004,31317.226146400004
790.0,31317.226146400004,31317.226146400004
791.0,31317.226146400004,31317.226146400004
792.0,31317.226146400004,31317.226146400004
793.0,31317.226146400004,31317.226146400004
794.0,31317.226146400004,31317.226146400004
795.0,31317.226146400004,31317.226146400004
796.0,31317.226146400004,31317.226146400004
797.0,31317.226146400004,31317.226146400004
798.0,31317.226146400004,31317.226146400004
799.0,31317.226146400004,31317.226146400004
800.0,31317.226146400004,31317.226146400004
801.0,31317.226146400004,31317.226146400004
802.0,31317.226146400004,31317.226146400004
803.0,31317.226146400004,31317.226146400004
804.0,31317.226146400004,31317.226146400004
805.0,31317.226146400004,31317.226146400004
806.0,31317.226146400004,31317.226146400004
807.0,31317.226146400004,31317.226146400004
808.0,31317.226146400004,31317.226146400004
809.0,31317.226146400004,31317.226146400004
810.0,31317.226146400004,31317.226146400004
811.0,31317.226146400004,31317.226146400004
812.0,31317.226146400004,31317.226146400004
813.0,31317.226146400004,31317.226146400004
814.0,31317.226146400004,31317.226146400004
815.0,31317.226146400004,31317.226146400004
816.0,31317.226146400004,31317.226146400004
817.0,31317.226146400004,31317.226146400004
818.0,31317.226146400004,31317.226146400004
819.0,31317.226146400004,31317.226146400004
820.0,31317.226146400004,31317.226146400004
821.0,31317.226146400004,31317.226146400004
822.0,31317.226146400004,31317.226146400004
823.0,31317.226146400004,31317.226146400004
824.0,31317.226146400004,31317.226146400004
825.0,31317.226146400004,31317.226146400004
826.0,31317.226146400004,31317.226146400004
827.0,31317.226146400004,31317.226146400004
828.0,31317.226146400004,31317.226146400004
829.0,31317.226146400004,31317.226146400004
830.0,31317.226146400004,31317.226146400004
831.0,31317.226146400004,31317.226146400004
832.0,31317.226146400004,31317.226146400004
833.0,31317.226146400004,31317.226146400004
834.0,31317.226146400004,31317.226146400004
835.0,31317.226146400004,31317.226146400004
836.0,31317.226146400004,31317.226146400004
837.0,31317.226146400004,31317.226146400004
838.0,31317.226146400004,31317.226146400004
839.0,31317.226146400004,31317.226146400004
840.0,31317.226146400004,31317.226146400004
841.0,31317.226146400004,31317.226146400004
842.0,31317.226146400004,31317.226146400004
843.0,31317.226146400004,31317.226146400004
844.0,31317.226146400004,31317.226146400004
845.0,31317.226146400004,31317.226146400004
846.0,31317.226146400004,31317.226146400004
847.0,31317.226146400004,31317.226146400004
848.0,31317.226146400004,31317.226146400004
849.0,31317.226146400004,31317.226146400004
850.0,31317.226146400004,31317.226146400004
851.0,31317.226146400004,31317.226146400004
852.0,31317.226146400004,31317.226146400004
853.0,31317.226146400004,31317.226146400004
854.0,31317.226146400004,31317.226146400004
855.0,31317.226146400004,31317.226146400004
856.0,31317.226146400004,31317.226146400004
857.0,31317.226146400004,31317.226146400004
858.0,31317.226146400004,31317.226146400004
859.0,31317.226146400004,31317.226146400004
860.0,31317.226146400004,31317.226146400004
861.0,31317.226146400004,31317.226146400004
862.0,31317.226146400004,31317.226146400004
863.0,31317.226146400004,31317.226146400004
864.0,31317.226146400004,31317.226146400004
865.0,31317.226146400004,31317.226146400004
866.0,31317.226146400004,31317.226146400004
867.0,31317.226146400004,31317.226146400004
868.0,31317.226146400004,31317.226146400004
869.0,31317.226146400004,31317.226146400004
870.0,31317.226146400004,31317.226146400004
871.0,31317.226146400004,31317.226146400004
872.0,31317.226146400004,31317.226146400004
873.0,31317.226146400004,31317.226146400004
874.0,31317.226146400004,31317.226146400004
875.0,31317.226146400004,31317.226146400004
876.0,31317.226146400004,31317.226146400004
877.0,31317.226146400004,31317.226146400004
878.0,31317.226146400004,31317.226146400004
879.0,31317.226146400004,31317.226146400004
880.0,31317.226146400004,31317.226146400004
881.0,31317.226146400004,31317.226146400004
882.0,31317.226146400004,31317.226146400004
883.0,31317.226146400004,31317.226146400004
884.0,31317.226146400004,31317.226146400004
885.0,31317.226146400004,31317.226146400004
886.0,31317.226146400004,31317.226146400004
887.0,31317.226146400004,31317.226146400004
888.0,31317.226146400004,31317.226146400004
889.0,31317.226146400004,31317.226146400004
890.0,31317.226146400004,31317.226146400004
891.0,31317.226146400004,31317.226146400004
892.0,31317.226146400004,31317.226146400004
893.0,31317.226146400004,31317.226146400004
894.0,31317.226146400004,31317.226146400004
895.0,31317.226146400004,31317.226146400004
896.0,31317.226146400004,31317.226146400004
897.0,31317.226146400004,31317.226146400004
898.0,31317.226146400004,31317.226146400004
899.0,31317.226146400004,31317.226146400004
900.0,31317.226146400004,31317.226146400004
901.0,31317.226146400004,31317.226146400004
902.0,31317.226146400004,31317.226146400004
903.0,31317.226146400004,31317.226146400004
904.0,31317.226146400004,31317.226146400004
905.0,31317.226146400004,31317.226146400004
906.0,31317.226146400004,31317.226146400004
907.0,31317.226146400004,31317.226146400004
908.0,31317.226146400004,31317.226146400004
909.0,31317.226146400004,31317.226146400004
910.0,31317.226146400004,31317.226146400004
911.0,31317.226146400004,31317.226146400004
912.0,31317.226146400004,31317.226146400004
913.0,31317.226146400004,31317.226146400004
914.0,31317.226146400004,31317.226146400004
915.0,31317.226146400004,31317.226146400004
916.0,31317.226146400004,31317.226146400004
917.0,31317.226146400004,31317.226146400004
918.0,31317.226146400004,31317.226146400004
919.0,31317.226146400004,31317.226146400004
920.0,31317.226146400004,31317.226146400004
921.0,31317.226146400004,31317.226146400004
922.0,31317.226146400004,31317.226146400004
923.0,31317.226146400004,31317.226146400004
924.0,31317.226146400004,31317.226146400004
925.0,31317.226146400004,31317.226146400004
926.0,31317.226146400004,31317.226146400004
927.0,31317.226146400004,31317.226146400004
928.0,31317.226146400004,31317.226146400004
929.0,31317.226146400004,31317.226146400004
930.0,31317.226146400004,31317.226146400004
931.0,31317.226146400004,31317.226146400004
932.0,31317.226146400004,31317.226146400004
933.0,31317.226146400004,31317.226146400004
934.0,31317.226146400004,31317.226146400004
935.0,31317.226146400004,31317.226146400004
936.0,31317.226146400004,31317.226146400004
937.0,31317.226146400004,31317.226146400004
938.0,31317.226146400004,31317.226146400004
939.0,31317.226146400004,31317.226146400004
940.0,31317.226146400004,31317.226146400004
941.0,31317.226146400004,31317.226146400004
942.0,31317.226146400004,31317.226146400004
943.0,31317.226146400004,31317.226146400004
944.0,31317.226146400004,31317.226146400004
945.0,31317.226146400004,31317.226146400004
946.0,31317.226146400004,31317.226146400004
947.0,31317.226146400004,31317.226146400004
948.0,31317.226146400004,31317.226146400004
949.0,31317.226146400004,31317.226146400004
950.0,31317.226146400004,31317.226146400004
951.0,31317.226146400004,31317.226146400004
952.0,31317.226146400004,31317.226146400004
953.0,31317.226146400004,31317.226146400004
954.0,31317.226146400004,31317.226146400004
955.0,31317.226146400004,31317.226146400004
956.0,31317.226146400004,31317.226146400004
957.0,31317.226146400004,31317.226146400004
958.0,31317.226146400004,31317.226146400004
959.0,31317.226146400004,31317.226146400004
960.0,31317.226146400004,31317.226146400004
961.0,31317.226146400004,31317.226146400004
962.0,31317.226146400004,31317.226146400004
963.0,31317.226146400004,31317.226146400004
964.0,31317.226146400004,31317.226146400004
965.0,31317.226146400004,31317.226146400004
966.0,31317.226146400004,31317.226146400004
967.0,31317.226146400004,31317.226146400004
968.0,31317.226146400004,31317.226146400004
969.0,31317.226146400004,31317.226146400004
970.0,31317.226146400004,31317.226146400004
971.0,31317.226146400004,31317.226146400004
972.0,31317.226146400004,31317.226146400004
973.0,31317.226146400004,31317.226146400004
974.0,31317.226146400004,31317.226146400004
975.0,31317.226146400004,31317.226146400004
976.0,31317.226146400004,31317.226146400004
977.0,31317.226146400004,31317.226146400004
978.0,31317.226146400004,31317.226146400004
979.0,31317.226146400004,31317.226146400004
980.0,31317.226146400004,31317.226146400004
981.0,31317.226146400004,31317.226146400004
982.0,31317.226146400004,31317.226146400004
983.0,31317.226146400004,31317.226146400004
984.0,31317.226146400004,31317.226146400004
985.0,31317.226146400004,31317.226146400004
986.0,31317.226146400004,31317.226146400004
987.0,31317.226146400004,31317.226146400004
988.0,31317.226146400004,31317.226146400004
989.0,31317.226146400004,31317.226146400004
990.0,31317.226146400004,31317.226146400004
991.0,31317.226146400004,31317.226146400004
992.0,31317.226146400004,31317.226146400004
993.0,31317.226146400004,31317.226146400004
994.0,31317.226146400004,31317.226146400004
995.0,31317.226146400004,31317.226146400004
996.0,31317.226146400004,31317.226146400004
997.0,31317.226146400004,31317.226146400004
998.0,31317.226146400004,31317.226146400004
999.0,31317.226146400004,31317.226146400004
1000.0,31317.226146400004,31317.226146400004
1001.0,31317.226146400004,31317.226146400004
1002.0,31317.226146400004,31317.226146400004
1003.0,31317.226146400004,31317.226146400004
1004.0,31317.226146400004,31317.226146400004
1005.0,31317.226146400004,31317.226146400004
1006.0,31317.226146400004,31317.226146400004
1007.0,31317.226146400004,31317.226146400004
1008.0,31317.226146400004,31317.226146400004
1009.0,31317.226146400004,31317.226146400004
1010.0,31317.226146400004,31317.226146400004
1011.0,31317.226146400004,31317.226146400004
1012.0,31317.226146400004,31317.226146400004
1013.0,31317.226146400004,31317.226146400004
1014.0,31317.226146400004,31317.226146400004
1015.0,31317.226146400004,31317.226146400004
1016.0,31317.226146400004,31317.226146400004
1017.0,31317.226146400004,31317.226146400004
1018.0,31317.226146400004,31317.226146400004
1019.0,31317.226146400004,31317.226146400004
1020.0,31317.226146400004,31317.226146400004
1021.0,31317.226146400004,31317.226146400004
1022.0,31317.226146400004,31317.226146400004
1023.0,31317.226146400004,31317.226146400004
1024.0,31317.226146400004,31317.226146400004
1025.0,31317.226146400004,31317.226146400004
1026.0,31317.226146400004,31317.226146400004
1027.0,31317.226146400004,31317.226146400004
1028.0,31317.226146400004,31317.226146400004
1029.0,31317.226146400004,31317.226146400004
1030.0,31317.226146400004,31317.226146400004
1031.0,31317.226146400004,31317.226146400004
1032.0,31317.226146400004,31317.226146400004
1033.0,31317.226146400004,31317.226146400004
1034.0,31317.226146400004,31317.226146400004
1035.0,31317.226146400004,31317.226146400004
1036.0,31317.226146400004,31317.226146400004
1037.0,31317.226146400004,31317.226146400004
1038.0,31317.226146400004,31317.226146400004
1039.0,31317.226146400004,31317.226146400004
1040.0,31317.226146400004,31317.226146400004
1041.0,31317.226146400004,31317.226146400004
1042.0,31317.226146400004,31317.226146400004
1043.0,31317.226146400004,31317.226146400004
1044.0,31317.226146400004,31317.226146400004
1045.0,31317.226146400004,31317.226146400004
1046.0,31317.226146400004,31317.226146400004
1047.0,31317.226146400004,31317.226146400004
1048.0,31317.226146400004,31317.226146400004
1049.0,31317.226146400004,31317.226146400004
1050.0,31317.226146400004,31317.226146400004
1051.0,31317.226146400004,31317.226146400004
1052.0,31317.226146400004,31317.226146400004
1053.0,31317.226146400004,31317.226146400004
1054.0,31317.226146400004,31317.226146400004
1055.0,31317.226146400004,31317.226146400004
1056.0,31317.226146400004,31317.226146400004
1057.0,31317.226146400004,31317.226146400004
1058.0,31317.226146400004,31317.226146400004
1059.0,31317.226146400004,31317.226146400004
1060.0,31317.226146400004,31317.226146400004
1061.0,31317.226146400004,31317.226146400004
1062.0,31317.226146400004,31317.226146400004
1063.0,31317.226146400004,31317.226146400004
1064.0,31317.226146400004,31317.226146400004
1065.0,31317.226146400004,31317.226146400004
1066.0,31317.226146400004,31317.226146400004
1067.0,31317.226146400004,31317.226146400004
1068.0,31317.226146400004,31317.226146400004
1069.0,31317.226146400004,31317.226146400004
1070.0,31317.226146400004,31317.226146400004
1071.0,31317.226146400004,31317.226146400004
1072.0,31317.226146400004,31317.226146400004
1073.0,31317.226146400004,31317.226146400004
1074.0,31317.226146400004,31317.226146400004
1075.0,31317.226146400004,31317.226146400004
1076.0,31317.226146400004,31317.226146400004
1077.0,31317.226146400004,31317.226146400004
1078.0,31317.226146400004,31317.226146400004
1079.0,31317.226146400004,31317.226146400004
1080.0,31317.226146400004,31317.226146400004
1081.0,31317.226146400004,31317.226146400004
1082.0,31317.226146400004,31317.226146400004
1083.0,31317.226146400004,31317.226146400004
1084.0,31317.226146400004,31317.226146400004
1085.0,31317.226146400004,31317.226146400004
1086.0,31317.226146400004,31317.226146400004
1087.0,31317.226146400004,31317.226146400004
1088.0,31317.226146400004,31317.226146400004
1089.0,31317.226146400004,31317.226146400004
1090.0,31317.226146400004,31317.226146400004
1091.0,31317.226146400004,31317.226146400004
1092.0,31317.226146400004,31317.226146400004
1093.0,31317.226146400004,31317.226146400004
1094.0,31317.226146400004,31317.226146400004
1095.0,31317.226146400004,31317.226146400004
1096.0,31317.226146400004,31317.226146400004
1097.0,31317.226146400004,31317.226146400004
1098.0,31317.226146400004,31317.226146400004
1099.0,31317.226146400004,31317.226146400004
1100.0,31317.226146400004,31317.226146400004
1101.0,31317.226146400004,31317.226146400004
1102.0,31317.226146400004,31317.226146400004
1103.0,31317.226146400004,31317.226146400004
1104.0,31317.226146400004,31317.226146400004
1105.0,31317.226146400004,31317.226146400004
1106.0,31317.226146400004,31317.226146400004
1107.0,31317.226146400004,31317.226146400004
1108.0,31317.226146400004,31317.226146400004
1109.0,31317.226146400004,31317.226146400004
1110.0,31317.226146400004,31317.226146400004
1111.0,31317.226146400004,31317.226146400004
1112.0,31317.226146400004,31317.226146400004
1113.0,31317.226146400004,31317.226146400004
1114.0,31317.226146400004,31317.226146400004
1115.0,31317.226146400004,31317.226146400004
1116.0,31317.226146400004,31317.226146400004
1117.0,31317.226146400004,31317.226146400004
1118.0,31317.226146400004,31317.226146400004
1119.0,31317.226146400004,31317.226146400004
1120.0,31317.226146400004,31317.226146400004
1121.0,31317.226146400004,31317.226146400004
1122.0,31317.226146400004,31317.226146400004
1123.0,31317.226146400004,31317.226146400004
1124.0,31317.226146400004,31317.226146400004
1125.0,31317.226146400004,31317.226146400004
1126.0,31317.226146400004,31317.226146400004
1127.0,31317.226146400004,31317.226146400004
1128.0,31317.226146400004,31317.226146400004
1129.0,31317.226146400004,31317.226146400004
1130.0,31317.226146400004,31317.226146400004
1131.0,31317.226146400004,31317.226146400004
1132.0,31317.226146400004,31317.226146400004
1133.0,31317.226146400004,31317.226146400004
1134.0,31317.226146400004,31317.226146400004
1135.0,31317.226146400004,31317.226146400004
1136.0,31317.226146400004,31317.226146400004
1137.0,31317.226146400004,31317.226146400004
1138.0,31317.226146400004,31317.226146400004
1139.0,31317.226146400004,31317.226146400004
1140.0,31317.226146400004,31317.226146400004
1141.0,31317.226146400004,31317.226146400004
1142.0,31317.226146400004,31317.226146400004
1143.0,31317.226146400004,31317.226146400004
1144.0,31317.226146400004,31317.226146400004
1145.0,31317.226146400004,31317.226146400004
1146.0,31317.226146400004,31317.226146400004
1147.0,31317.226146400004,31317.226146400004
1148.0,31317.226146400004,31317.226146400004
1149.0,31317.226146400004,31317.226146400004
1150.0,31317.226146400004,31317.226146400004
1151.0,31317.226146400004,31317.226146400004
1152.0,31317.226146400004,31317.226146400004
1153.0,31317.226146400004,31317.226146400004
1154.0,31317.226146400004,31317.226146400004
1155.0,31317.226146400004,31317.226146400004
1156.0,31317.226146400004,31317.226146400004
1157.0,31317.226146400004,31317.226146400004
1158.0,31317.226146400004,31317.226146400004
1159.0,31317.226146400004,31317.226146400004
1160.0,31317.226146400004,31317.226146400004
1161.0,31317.226146400004,31317.226146400004
1162.0,31317.226146400004,31317.226146400004
1163.0,31317.226146400004,31317.226146400004
1164.0,31317.226146400004,31317.226146400004
1165.0,31317.226146400004,31317.226146400004
1166.0,31317.226146400004,31317.226146400004
1167.0,31317.226146400004,31317.226146400004
1168.0,31317.226146400004,31317.226146400004
1169.0,31317.226146400004,31317.226146400004
1170.0,31317.226146400004,31317.226146400004
1171.0,31317.226146400004,31317.226146400004
1172.0,31317.226146400004,31317.226146400004
1173.0,31317.226146400004,31317.226146400004
1174.0,31317.226146400004,31317.226146400004
1175.0,31317.226146400004,31317.226146400004
1176.0,31317.226146400004,31317.226146400004
1177.0,31317.226146400004,31317.226146400004
1178.0,31317.226146400004,31317.226146400004
1179.0,31317.226146400004,31317.226146400004
1180.0,31317.226146400004,31317.226146400004
1181.0,31317.226146400004,31317.226146400004
1182.0,31317.226146400004,31317.226146400004
1183.0,31317.226146400004,31317.226146400004
1184.0,31317.226146400004,31317.226146400004
1185.0,31317.226146400004,31317.226146400004
1186.0,31317.226146400004,31317.226146400004
1187.0,31317.226146400004,31317.226146400004
1188.0,31317.226146400004,31317.226146400004
1189.0,31317.226146400004,31317.226146400004
1190.0,31317.226146400004,31317.226146400004
1191.0,31317.226146400004,31317.226146400004
1192.0,31317.226146400004,31317.226146400004
1193.0,31317.226146400004,31317.226146400004
1194.0,31317.226146400004,31317.226146400004
1195.0,31317.226146400004,31317.226146400004
1196.0,31317.226146400004,31317.226146400004
1197.0,31317.226146400004,31317.226146400004
1198.0,31317.226146400004,31317.226146400004
1199.0,31317.226146400004,31317.226146400004
1200.0,31317.226146400004,31317.226146400004
1201.0,31317.226146400004,31317.226146400004
1202.0,31317.226146400004,31317.226146400004
1203.0,31317.226146400004,31317.226146400004
1204.0,31317.226146400004,31317.226146400004
1205.0,31317.226146400004,31317.226146400004
1206.0,31317.226146400004,31317.226146400004
1207.0,31317.226146400004,31317.226146400004
1208.0,31317.226146400004,31317.226146400004
1209.0,31317.226146400004,31317.226146400004
1210.0,31317.226146400004,31317.226146400004
1211.0,31317.226146400004,31317.226146400004
1212.0,31317.226146400004,31317.226146400004
1213.0,31317.226146400004,31317.226146400004
1214.0,31317.226146400004,31317.226146400004
1215.0,31317.226146400004,31317.226146400004
1216.0,31317.226146400004,31317.226146400004
1217.0,31317.226146400004,31317.226146400004
1218.0,31317.226146400004,31317.226146400004
1219.0,31317.226146400004,31317.226146400004
1220.0,31317.226146400004,31317.226146400004
1221.0,31317.226146400004,31317.226146400004
1222.0,31317.226146400004,31317.226146400004
1223.0,31317.226146400004,31317.226146400004
1224.0,31317.226146400004,31317.226146400004
1225.0,31317.226146400004,31317.226146400004
1226.0,31317.226146400004,31317.226146400004
1227.0,31317.226146400004,31317.226146400004
1228.0,31317.226146400004,31317.226146400004
1229.0,31317.226146400004,31317.226146400004
1230.0,31317.226146400004,31317.226146400004
1231.0,31317.226146400004,31317.226146400004
1232.0,31317.226146400004,31317.226146400004
1233.0,31317.226146400004,31317.226146400004
1234.0,31317.226146400004,31317.226146400004
1235.0,31317.226146400004,31317.226146400004
1236.0,31317.226146400004,31317.226146400004
1237.0,31317.226146400004,31317.226146400004
1238.0,31317.226146400004,31317.226146400004
1239.0,31317.226146400004,31317.226146400004
1240.0,31317.226146400004,31317.226146400004
1241.0,31317.226146400004,31317.226146400004
1242.0,31317.226146400004,31317.226146400004
1243.0,31317.226146400004,31317.226146400004
1244.0,31317.226146400004,31317.226146400004
1245.0,31317.226146400004,31317.226146400004
1246.0,31317.226146400004,31317.226146400004
1247.0,31317.226146400004,31317.226146400004
1248.0,31317.226146400004,31317.226146400004
1249.0,31317.226146400004,31317.226146400004
1250.0,31317.226146400004,31317.226146400004
1251.0,31317.226146400004,31317.226146400004
1252.0,31317.226146400004,31317.226146400004
1253.0,31317.226146400004,31317.226146400004
1254.0,31317.226146400004,31317.226146400004
1255.0,31317.226146400004,31317.226146400004
1256.0,31317.226146400004,31317.226146400004
1257.0,31317.226146400004,31317.226146400004
1258.0,31317.226146400004,31317.226146400004
1259.0,31317.226146400004,31317.226146400004
1260.0,31317.226146400004,31317.226146400004
1261.0,31317.226146400004,31317.226146400004
1262.0,31317.226146400004,31317.226146400004
1263.0,31317.226146400004,31317.226146400004
1264.0,31317.226146400004,31317.226146400004
1265.0,31317.226146400004,31317.226146400004
1266.0,31317.226146400004,31317.226146400004
1267.0,31317.226146400004,31317.226146400004
1268.0,31317.226146400004,31317.226146400004
1269.0,31317.226146400004,31317.226146400004
1270.0,31317.226146400004,31317.226146400004
1271.0,31317.226146400004,31317.226146400004
1272.0,31317.226146400004,31317.226146400004
1273.0,31317.226146400004,31317.226146400004
1274.0,31317.226146400004,31317.226146400004
1275.0,31317.226146400004,31317.226146400004
1276.0,31317.226146400004,31317.226146400004
1277.0,31317.226146400004,31317.226146400004
1278.0,31317.226146400004,31317.226146400004
1279.0,31317.226146400004,31317.226146400004
1280.0,31317.226146400004,31317.226146400004
1281.0,31317.226146400004,31317.226146400004
1282.0,31317.226146400004,31317.226146400004
1283.0,31317.226146400004,31317.226146400004
1284.0,31317.226146400004,31317.226146400004
1285.0,31317.226146400004,31317.226146400004
1286.0,31317.226146400004,31317.226146400004
1287.0,31317.226146400004,31317.226146400004
1288.0,31317.226146400004,31317.226146400004
1289.0,31317.226146400004,31317.226146400004
1290.0,31317.226146400004,31317.226146400004
1291.0,31317.226146400004,31317.226146400004
1292.0,31317.226146400004,31317.226146400004
1293.0,31317.226146400004,31317.226146400004
1294.0,31317.226146400004,31317.226146400004
1295.0,31317.226146400004,31317.226146400004
1296.0,31317.226146400004,31317.226146400004
1297.0,31317.226146400004,31317.226146400004
1298.0,31317.226146400004,31317.226146400004
1299.0,31317.226146400004,31317.226146400004
1300.0,31317.226146400004,31317.226146400004
1301.0,31317.226146400004,31317.226146400004
1302.0,31317.226146400004,31317.226146400004
1303.0,31317.226146400004,31317.226146400004
1304.0,31317.226146400004,31317.226146400004
1305.0,31317.226146400004,31317.226146400004
1306.0,31317.226146400004,31317.226146400004
1307.0,31317.226146400004,31317.226146400004
1308.0,31317.226146400004,31317.226146400004
1309.0,31317.226146400004,31317.226146400004
1310.0,31317.226146400004,31317.226146400004
1311.0,31317.226146400004,31317.226146400004
1312.0,31317.226146400004,31317.226146400004
1313.0,31317.226146400004,31317.226146400004
1314.0,31317.226146400004,31317.226146400004
1315.0,31317.226146400004,31317.226146400004
1316.0,31317.226146400004,31317.226146400004
1317.0,31317.226146400004,31317.226146400004
1318.0,31317.226146400004,31317.226146400004
1319.0,31317.226146400004,31317.226146400004
1320.0,31317.226146400004,31317.226146400004
1321.0,31317.226146400004,31317.226146400004
1322.0,31317.226146400004,31317.226146400004
1323.0,31317.226146400004,31317.226146400004
1324.0,31317.226146400004,31317.226146400004
1325.0,31317.226146400004,31317.226146400004
1326.0,31317.226146400004,31317.226146400004
1327.0,31317.226146400004,31317.226146400004
1328.0,31317.226146400004,31317.226146400004
1329.0,31317.226146400004,31317.226146400004
1330.0,31317.226146400004,31317.226146400004
1331.0,31317.226146400004,31317.226146400004
1332.0,31317.226146400004,31317.226146400004
1333.0,31317.226146400004,31317.226146400004
1334.0,31317.226146400004,31317.226146400004
1335.0,31317.226146400004,31317.226146400004
1336.0,31317.226146400004,31317.226146400004
1337.0,31317.226146400004,31317.226146400004
1338.0,31317.226146400004,31317.226146400004
1339.0,31317.226146400004,31317.226146400004
1340.0,31317.226146400004,31317.226146400004
1341.0,31317.226146400004,31317.226146400004
1342.0,31317.226146400004,31317.226146400004
1343.0,31317.226146400004,31317.226146400004
1344.0,31317.226146400004,31317.226146400004
1345.0,31317.226146400004,31317.226146400004
1346.0,31317.226146400004,31317.226146400004
1347.0,31317.226146400004,31317.226146400004
1348.0,31317.226146400004,31317.226146400004
1349.0,31317.226146400004,31317.226146400004
1350.0,31317.226146400004,31317.226146400004
1351.0,31317.226146400004,31317.226146400004
1352.0,31317.226146400004,31317.226146400004
1353.0,31317.226146400004,31317.226146400004
1354.0,31317.226146400004,31317.226146400004
1355.0,31317.226146400004,31317.226146400004
1356.0,31317.226146400004,31317.226146400004
1357.0,31317.226146400004,31317.226146400004
1358.0,31317.226146400004,31317.226146400004
1359.0,31317.226146400004,31317.226146400004
1360.0,31317.226146400004,31317.226146400004
1361.0,31317.226146400004,31317.226146400004
1362.0,31317.226146400004,31317.226146400004
1363.0,31317.226146400004,31317.226146400004
1364.0,31317.226146400004,31317.226146400004
1365.0,31317.226146400004,31317.226146400004
1366.0,31317.226146400004,31317.226146400004
1367.0,31317.226146400004,31317.226146400004
1368.0,31317.226146400004,31317.226146400004
1369.0,31317.226146400004,31317.226146400004
1370.0,31317.226146400004,31317.226146400004
1371.0,31317.226146400004,31317.226146400004
1372.0,31317.226146400004,31317.226146400004
1373.0,31317.226146400004,31317.226146400004
1374.0,31317.226146400004,31317.226146400004
1375.0,31317.226146400004,31317.226146400004
1376.0,31317.226146400004,31317.226146400004
1377.0,31317.226146400004,31317.226146400004
1378.0,31317.226146400004,31317.226146400004
1379.0,31317.226146400004,31317.226146400004
1380.0,31317.226146400004,31317.226146400004
1381.0,31317.226146400004,31317.226146400004
1382.0,31317.226146400004,31317.226146400004
1383.0,31317.226146400004,31317.226146400004
1384.0,31317.226146400004,31317.226146400004
1385.0,31317.226146400004,31317.226146400004
1386.0,31317.226146400004,31317.226146400004
1387.0,31317.226146400004,31317.226146400004
1388.0,31317.226146400004,31317.226146400004
1389.0,31317.226146400004,31317.226146400004
1390.0,31317.226146400004,31317.226146400004
1391.0,31317.226146400004,31317.226146400004
1392.0,31317.226146400004,31317.226146400004
1393.0,31317.226146400004,31317.226146400004
1394.0,31317.226146400004,31317.226146400004
1395.0,31317.226146400004,31317.226146400004
1396.0,31317.226146400004,31317.226146400004
1397.0,31317.226146400004,31317.226146400004
1398.0,31317.226146400004,31317.226146400004
1399.0,31317.226146400004,31317.226146400004
1400.0,31317.226146400004,31317.226146400004
1401.0,31317.226146400004,31317.226146400004
1402.0,31317.226146400004,31317.226146400004
1403.0,31317.226146400004,31317.226146400004
1404.0,31317.226146400004,31317.226146400004
1405.0,31317.226146400004,31317.226146400004
1406.0,31317.226146400004,31317.226146400004
1407.0,31317.226146400004,31317.226146400004
1408.0,31317.226146400004,31317.226146400004
1409.0,31317.226146400004,31317.226146400004
1410.0,31317.226146400004,31317.226146400004
1411.0,31317.226146400004,31317.226146400004
1412.0,31317.226146400004,31317.226146400004
1413.0,31317.226146400004,31317.226146400004
1414.0,31317.226146400004,31317.226146400004
1415.0,31317.226146400004,31317.226146400004
1416.0,31317.226146400004,31317.226146400004
1417.0,31317.226146400004,31317.226146400004
1418.0,31317.226146400004,31317.226146400004
1419.0,31317.226146400004,31317.226146400004
1420.0,31317.226146400004,31317.226146400004
1421.0,31317.226146400004,31317.226146400004
1422.0,31317.226146400004,31317.226146400004
1423.0,31317.226146400004,31317.226146400004
1424.0,31317.226146400004,31317.226146400004
1425.0,31317.226146400004,31317.226146400004
1426.0,31317.226146400004,31317.226146400004
1427.0,31317.226146400004,31317.226146400004
1428.0,31317.226146400004,31317.226146400004
1429.0,31317.226146400004,31317.226146400004
1430.0,31317.226146400004,31317.226146400004
1431.0,31317.226146400004,31317.226146400004
1432.0,31317.226146400004,31317.226146400004
1433.0,31317.226146400004,31317.226146400004
1434.0,31317.226146400004,31317.226146400004
1435.0,31317.226146400004,31317.226146400004
1436.0,31317.226146400004,31317.226146400004
1437.0,31317.226146400004,31317.226146400004
1438.0,31317.226146400004,31317.226146400004
1439.0,31317.226146400004,31317.226146400004
1440.0,31317.226146400004,31317.226146400004
1441.0,31317.226146400004,31317.226146400004
1442.0,31317.226146400004,31317.226146400004
1443.0,31317.226146400004,31317.226146400004
1444.0,31317.226146400004,31317.226146400004
1445.0,31317.226146400004,31317.226146400004
1446.0,31317.226146400004,31317.226146400004
1447.0,31317.226146400004,31317.226146400004
1448.0,31317.226146400004,31317.226146400004
1449.0,31317.226146400004,31317.226146400004
1450.0,31317.226146400004,31317.226146400004
1451.0,31317.226146400004,31317.226146400004
1452.0,31317.226146400004,31317.226146400004
1453.0,31317.226146400004,31317.226146400004
1454.0,31317.226146400004,31317.226146400004
1455.0,31317.226146400004,31317.226146400004
1456.0,31317.226146400004,31317.226146400004
1457.0,31317.226146400004,31317.226146400004
1458.0,31317.226146400004,31317.226146400004
1459.0,31317.226146400004,31317.226146400004
1460.0,31317.226146400004,31317.226146400004
1461.0,31317.226146400004,31317.226146400004
1462.0,31317.226146400004,31317.226146400004
1463.0,31317.226146400004,31317.226146400004
1464.0,31317.226146400004,31317.226146400004
1465.0,31317.226146400004,31317.226146400004
1466.0,31317.226146400004,31317.226146400004
1467.0,31317.226146400004,31317.226146400004
1468.0,31317.226146400004,31317.226146400004
1469.0,31317.226146400004,31317.226146400004
1470.0,31317.226146400004,31317.226146400004
1471.0,31317.226146400004,31317.226146400004
1472.0,31317.226146400004,31317.226146400004
1473.0,31317.226146400004,31317.226146400004
1474.0,31317.226146400004,31317.226146400004
1475.0,31317.226146400004,31317.226146400004
1476.0,31317.226146400004,31317.226146400004
1477.0,31317.226146400004,31317.226146400004
1478.0,31317.226146400004,31317.226146400004
1479.0,31317.226146400004,31317.226146400004
1480.0,31317.226146400004,31317.226146400004
1481.0,31317.226146400004,31317.226146400004
1482.0,31317.226146400004,31317.226146400004
1483.0,31317.226146400004,31317.226146400004
1484.0,31317.226146400004,31317.226146400004
1485.0,31317.226146400004,31317.226146400004
1486.0,31317.226146400004,31317.226146400004
1487.0,31317.226146400004,31317.226146400004
1488.0,31317.226146400004,31317.226146400004
1489.0,31317.226146400004,31317.226146400004
1490.0,31317.226146400004,31317.226146400004
1491.0,31317.226146400004,31317.226146400004
1492.0,31317.226146400004,31317.226146400004
1493.0,31317.226146400004,31317.226146400004
1494.0,31317.226146400004,31317.226146400004
1495.0,31317.226146400004,31317.226146400004
1496.0,31317.226146400004,31317.226146400004
1497.0,31317.226146400004,31317.226146400004
1498.0,31317.226146400004,31317.226146400004
1499.0,31317.226146400004,31317.226146400004
1500.0,31317.226146400004,31317.226146400004
1501.0,31317.226146400004,31317.226146400004
1502.0,31317.226146400004,31317.226146400004
1503.0,31317.226146400004,31317.226146400004
1504.0,31317.226146400004,31317.226146400004
1505.0,31317.226146400004,31317.226146400004
1506.0,31317.226146400004,31317.226146400004
1507.0,31317.226146400004,31317.226146400004
1508.0,31317.226146400004,31317.226146400004
1509.0,31317.226146400004,31317.226146400004
1510.0,31317.226146400004,31317.226146400004
1511.0,31317.226146400004,31317.226146400004
1512.0,31317.226146400004,31317.226146400004
1513.0,31317.226146400004,31317.226146400004
1514.0,31317.226146400004,31317.226146400004
1515.0,31317.226146400004,31317.226146400004
1516.0,31317.226146400004,31317.226146400004
1517.0,31317.226146400004,31317.226146400004
1518.0,31317.226146400004,31317.226146400004
1519.0,31317.226146400004,31317.226146400004
1520.0,31317.226146400004,31317.226146400004
1521.0,31317.226146400004,31317.226146400004
1522.0,31317.226146400004,31317.226146400004
1523.0,31317.226146400004,31317.226146400004
1524.0,31317.226146400004,31317.226146400004
1525.0,31317.226146400004,31317.226146400004
1526.0,31317.226146400004,31317.226146400004
1527.0,31317.226146400004,31317.226146400004
1528.0,31317.226146400004,31317.226146400004
1529.0,31317.226146400004,31317.226146400004
1530.0,31317.226146400004,31317.226146400004
1531.0,31317.226146400004,31317.226146400004
1532.0,31317.226146400004,31317.226146400004
1533.0,31317.226146400004,31317.226146400004
1534.0,31317.226146400004,31317.226146400004
1535.0,31317.226146400004,31317.226146400004
1536.0,31317.226146400004,31317.226146400004
1537.0,31317.226146400004,31317.226146400004
1538.0,31317.226146400004,31317.226146400004
1539.0,31317.226146400004,31317.226146400004
1540.0,31317.226146400004,31317.226146400004
1541.0,31317.226146400004,31317.226146400004
1542.0,31317.226146400004,31317.226146400004
1543.0,31317.226146400004,31317.226146400004
1544.0,31317.226146400004,31317.226146400004
1545.0,31317.226146400004,31317.226146400004
1546.0,31317.226146400004,31317.226146400004
1547.0,31317.226146400004,31317.226146400004
1548.0,31317.226146400004,31317.226146400004
1549.0,31317.226146400004,31317.226146400004
1550.0,31317.226146400004,31317.226146400004
1551.0,31317.226146400004,31317.226146400004
1552.0,31317.226146400004,31317.226146400004
1553.0,31317.226146400004,31317.226146400004
1554.0,31317.226146400004,31317.226146400004
1555.0,31317.226146400004,31317.226146400004
1556.0,31317.226146400004,31317.226146400004
1557.0,31317.226146400004,31317.226146400004
1558.0,31317.226146400004,31317.226146400004
1559.0,31317.226146400004,31317.226146400004
1560.0,31317.226146400004,31317.226146400004
1561.0,31317.226146400004,31317.226146400004
1562.0,31317.226146400004,31317.226146400004
1563.0,31317.226146400004,31317.226146400004
1564.0,31317.226146400004,31317.226146400004
1565.0,31317.226146400004,31317.226146400004
1566.0,31317.226146400004,31317.226146400004
1567.0,31317.226146400004,31317.226146400004
1568.0,31317.226146400004,31317.226146400004
1569.0,31317.226146400004,31317.226146400004
1570.0,31317.226146400004,31317.226146400004
1571.0,31317.226146400004,31317.226146400004
1572.0,31317.226146400004,31317.226146400004
1573.0,31317.226146400004,31317.226146400004
1574.0,31317.226146400004,31317.226146400004
1575.0,31317.226146400004,31317.226146400004
1576.0,31317.226146400004,31317.226146400004
1577.0,31317.226146400004,31317.226146400004
1578.0,31317.226146400004,31317.226146400004
1579.0,31317.226146400004,31317.226146400004
1580.0,31317.226146400004,31317.226146400004
1581.0,31317.226146400004,31317.226146400004
1582.0,31317.226146400004,31317.226146400004
1583.0,31317.226146400004,31317.226146400004
1584.0,31317.226146400004,31317.226146400004
1585.0,31317.226146400004,31317.226146400004
1586.0,31317.226146400004,31317.226146400004
1587.0,31317.226146400004,31317.226146400004
1588.0,31317.226146400004,31317.226146400004
1589.0,31317.226146400004,31317.226146400004
1590.0,31317.226146400004,31317.226146400004
1591.0,31317.226146400004,31317.226146400004
1592.0,31317.226146400004,31317.226146400004
1593.0,31317.226146400004,31317.226146400004
1594.0,31317.226146400004,31317.226146400004
1595.0,31317.226146400004,31317.226146400004
1596.0,31317.226146400004,31317.226146400004
1597.0,31317.226146400004,31317.226146400004
1598.0,31317.226146400004,31317.226146400004
1599.0,31317.226146400004,31317.226146400004
1600.0,31317.226146400004,31317.226146400004
1601.0,31317.226146400004,31317.226146400004
1602.0,31317.226146400004,31317.226146400004
1603.0,31317.226146400004,31317.226146400004
1604.0,31317.226146400004,31317.226146400004
1605.0,31317.226146400004,31317.226146400004
1606.0,31317.226146400004,31317.226146400004
1607.0,31317.226146400004,31317.226146400004
1608.0,31317.226146400004,31317.226146400004
1609.0,31317.226146400004,31317.226146400004
1610.0,31317.226146400004,31317.226146400004
1611.0,31317.226146400004,31317.226146400004
1612.0,31317.226146400004,31317.226146400004
1613.0,31317.226146400004,31317.226146400004
1614.0,31317.226146400004,31317.226146400004
1615.0,31317.226146400004,31317.226146400004
1616.0,31317.226146400004,31317.226146400004
1617.0,31317.226146400004,31317.226146400004
1618.0,31317.226146400004,31317.226146400004
1619.0,31317.226146400004,31317.226146400004
1620.0,31317.226146400004,31317.226146400004
1621.0,31317.226146400004,31317.226146400004
1622.0,31317.226146400004,31317.226146400004
1623.0,31317.226146400004,31317.226146400004
1624.0,31317.226146400004,31317.226146400004
1625.0,31317.226146400004,31317.226146400004
1626.0,31317.226146400004,31317.226146400004
1627.0,31317.226146400004,31317.226146400004
1628.0,31317.226146400004,31317.226146400004
1629.0,31317.226146400004,31317.226146400004
1630.0,31317.226146400004,31317.226146400004
1631.0,31317.226146400004,31317.226146400004
1632.0,31317.226146400004,31317.226146400004
1633.0,31317.226146400004,31317.226146400004
1634.0,31317.226146400004,31317.226146400004
1635.0,31317.226146400004,31317.226146400004
1636.0,31317.226146400004,31317.226146400004
1637.0,31317.226146400004,31317.226146400004
1638.0,31317.226146400004,31317.226146400004
1639.0,31317.226146400004,31317.226146400004
1640.0,31317.226146400004,31317.226146400004
1641.0,31317.226146400004,31317.226146400004
1642.0,31317.226146400004,31317.226146400004
1643.0,31317.226146400004,31317.226146400004
1644.0,31317.226146400004,31317.226146400004
1645.0,31317.226146400004,31317.226146400004
1646.0,31317.226146400004,31317.226146400004
1647.0,31317.226146400004,31317.226146400004
1648.0,31317.226146400004,31317.226146400004
1649.0,31317.226146400004,31317.226146400004
1650.0,31317.226146400004,31317.226146400004
1651.0,31317.226146400004,31317.226146400004
1652.0,31317.226146400004,31317.226146400004
1653.0,31317.226146400004,31317.226146400004
1654.0,31317.226146400004,31317.226146400004
1655.0,31317.226146400004,31317.226146400004
1656.0,31317.226146400004,31317.226146400004
1657.0,31317.226146400004,31317.226146400004
1658.0,31317.226146400004,31317.226146400004
1659.0,31317.226146400004,31317.226146400004
1660.0,31317.226146400004,31317.226146400004
1661.0,31317.226146400004,31317.226146400004
1662.0,31317.226146400004,31317.226146400004
1663.0,31317.226146400004,31317.226146400004
1664.0,31317.226146400004,31317.226146400004
1665.0,31317.226146400004,31317.226146400004
1666.0,31317.226146400004,31317.226146400004
1667.0,31317.226146400004,31317.226146400004
1668.0,31317.226146400004,31317.226146400004
1669.0,31317.226146400004,31317.226146400004
1670.0,31317.226146400004,31317.226146400004
1671.0,31317.226146400004,31317.226146400004
1672.0,31317.226146400004,31317.226146400004
1673.0,31317.226146400004,31317.226146400004
1674.0,31317.226146400004,31317.226146400004
1675.0,31317.226146400004,31317.226146400004
1676.0,31317.226146400004,31317.226146400004
1677.0,31317.226146400004,31317.226146400004
1678.0,31317.226146400004,31317.226146400004
1679.0,31317.226146400004,31317.226146400004
1680.0,31317.226146400004,31317.226146400004
1681.0,31317.226146400004,31317.226146400004
1682.0,31317.226146400004,31317.226146400004
1683.0,31317.226146400004,31317.226146400004
1684.0,31317.226146400004,31317.226146400004
1685.0,31317.226146400004,31317.226146400004
1686.0,31317.226146400004,31317.226146400004
1687.0,31317.226146400004,31317.226146400004
1688.0,31317.226146400004,31317.226146400004
1689.0,31317.226146400004,31317.226146400004
1690.0,31317.226146400004,31317.226146400004
1691.0,31317.226146400004,31317.226146400004
1692.0,31317.226146400004,31317.226146400004
1693.0,31317.226146400004,31317.226146400004
1694.0,31317.226146400004,31317.226146400004
1695.0,31317.226146400004,31317.226146400004
1696.0,31317.226146400004,31317.226146400004
1697.0,31317.226146400004,31317.226146400004
1698.0,31317.226146400004,31317.226146400004
1699.0,31317.226146400004,31317.226146400004
1700.0,31317.226146400004,31317.226146400004
1701.0,31317.226146400004,31317.226146400004
1702.0,31317.226146400004,31317.226146400004
1703.0,31317.226146400004,31317.226146400004
1704.0,31317.226146400004,31317.226146400004
1705.0,31317.226146400004,31317.226146400004
1706.0,31317.226146400004,31317.226146400004
1707.0,31317.226146400004,31317.226146400004
1708.0,31317.226146400004,31317.226146400004
1709.0,31317.226146400004,31317.226146400004
1710.0,31317.226146400004,31317.226146400004
1711.0,31317.226146400004,31317.226146400004
1712.0,31317.226146400004,31317.226146400004
1713.0,31317.226146400004,31317.226146400004
1714.0,31317.226146400004,31317.226146400004
1715.0,31317.226146400004,31317.226146400004
1716.0,31317.226146400004,31317.226146400004
1717.0,31317.226146400004,31317.226146400004
1718.0,31317.226146400004,31317.226146400004
1719.0,31317.226146400004,31317.226146400004
1720.0,31317.226146400004,31317.226146400004
1721.0,31317.226146400004,31317.226146400004
1722.0,31317.226146400004,31317.226146400004
1723.0,31317.226146400004,31317.226146400004
1724.0,31317.226146400004,31317.226146400004
1725.0,31317.226146400004,31317.226146400004
1726.0,31317.226146400004,31317.226146400004
1727.0,31317.226146400004,31317.226146400004
1728.0,31317.226146400004,31317.226146400004
1729.0,31317.226146400004,31317.226146400004
1730.0,31317.226146400004,31317.226146400004
1731.0,31317.226146400004,31317.226146400004
1732.0,31317.226146400004,31317.226146400004
1733.0,31317.226146400004,31317.226146400004
1734.0,31317.226146400004,31317.226146400004
1735.0,31317.226146400004,31317.226146400004
1736.0,31317.226146400004,31317.226146400004
1737.0,31317.226146400004,31317.226146400004
1738.0,31317.226146400004,31317.226146400004
1739.0,31317.226146400004,31317.226146400004
1740.0,31317.226146400004,31317.226146400004
1741.0,31317.226146400004,31317.226146400004
1742.0,31317.226146400004,31317.226146400004
1743.0,31317.226146400004,31317.226146400004
1744.0,31317.226146400004,31317.226146400004
1745.0,31317.226146400004,31317.226146400004
1746.0,31317.226146400004,31317.226146400004
1747.0,31317.226146400004,31317.226146400004
1748.0,31317.226146400004,31317.226146400004
1749.0,31317.226146400004,31317.226146400004
1750.0,31317.226146400004,31317.226146400004
1751.0,31317.226146400004,31317.226146400004
1752.0,31317.226146400004,31317.226146400004
1753.0,31317.226146400004,31317.226146400004
1754.0,31317.226146400004,31317.226146400004
1755.0,31317.226146400004,31317.226146400004
1756.0,31317.226146400004,31317.226146400004
1757.0,31317.226146400004,31317.226146400004
1758.0,31317.226146400004,31317.226146400004
1759.0,31317.226146400004,31317.226146400004
1760.0,31317.226146400004,31317.226146400004
1761.0,31317.226146400004,31317.226146400004
1762.0,31317.226146400004,31317.226146400004
1763.0,31317.226146400004,31317.226146400004
1764.0,31317.226146400004,31317.226146400004
1765.0,31317.226146400004,31317.226146400004
1766.0,31317.226146400004,31317.226146400004
1767.0,31317.226146400004,31317.226146400004
1768.0,31317.226146400004,31317.226146400004
1769.0,31317.226146400004,31317.226146400004
1770.0,31317.226146400004,31317.226146400004
1771.0,31317.226146400004,31317.226146400004
1772.0,31317.226146400004,31317.226146400004
1773.0,31317.226146400004,31317.226146400004
1774.0,31317.226146400004,31317.226146400004
1775.0,31317.226146400004,31317.226146400004
1776.0,31317.226146400004,31317.226146400004
1777.0,31317.226146400004,31317.226146400004
1778.0,31317.226146400004,31317.226146400004
1779.0,31317.226146400004,31317.226146400004
1780.0,31317.226146400004,31317.226146400004
1781.0,31317.226146400004,31317.226146400004
1782.0,31317.226146400004,31317.226146400004
1783.0,31317.226146400004,31317.226146400004
1784.0,31317.226146400004,31317.226146400004
1785.0,31317.226146400004,31317.226146400004
1786.0,31317.226146400004,31317.226146400004
1787.0,31317.226146400004,31317.226146400004
1788.0,31317.226146400004,31317.226146400004
1789.0,31317.226146400004,31317.226146400004
1790.0,31317.226146400004,31317.226146400004
1791.0,31317.226146400004,31317.226146400004
1792.0,31317.226146400004,31317.226146400004
1793.0,31317.226146400004,31317.226146400004
1794.0,31317.226146400004,31317.226146400004
1795.0,31317.226146400004,31317.226146400004
1796.0,31317.226146400004,31317.226146400004
1797.0,31317.226146400004,31317.226146400004
1798.0,31317.226146400004,31317.226146400004
1799.0,31317.226146400004,31317.226146400004
1800.0,31317.226146400004,31317.226146400004
1801.0,31317.226146400004,31317.226146400004
1802.0,31317.226146400004,31317.226146400004
1803.0,31317.226146400004,31317.226146400004
1804.0,31317.226146400004,31317.226146400004
1805.0,31317.226146400004,31317.226146400004
1806.0,31317.226146400004,31317.226146400004
1807.0,31317.226146400004,31317.226146400004
1808.0,31317.226146400004,31317.226146400004
1809.0,31317.226146400004,31317.226146400004
1810.0,31317.226146400004,31317.226146400004
1811.0,31317.226146400004,31317.226146400004
1812.0,31317.226146400004,31317.226146400004
1813.0,31317.226146400004,31317.226146400004
1814.0,31317.226146400004,31317.226146400004
1815.0,31317.226146400004,31317.226146400004
1816.0,31317.226146400004,31317.226146400004
1817.0,31317.226146400004,31317.226146400004
1818.0,31317.226146400004,31317.226146400004
1819.0,31317.226146400004,31317.226146400004
1820.0,31317.226146400004,31317.226146400004
1821.0,31317.226146400004,31317.226146400004
1822.0,31317.226146400004,31317.226146400004
1823.0,31317.226146400004,31317.226146400004
1824.0,31317.226146400004,31317.226146400004
1825.0,31317.226146400004,31317.226146400004
1826.0,31317.226146400004,31317.226146400004
1827.0,31317.226146400004,31317.226146400004
1828.0,31317.226146400004,31317.226146400004
1829.0,31317.226146400004,31317.226146400004
1830.0,31317.226146400004,31317.226146400004
1831.0,31317.226146400004,31317.226146400004
1832.0,31317.226146400004,31317.226146400004
1833.0,31317.226146400004,31317.226146400004
1834.0,31317.226146400004,31317.226146400004
1835.0,31317.226146400004,31317.226146400004
1836.0,31317.226146400004,31317.226146400004
1837.0,31317.226146400004,31317.226146400004
1838.0,31317.226146400004,31317.226146400004
1839.0,31317.226146400004,31317.226146400004
1840.0,31317.226146400004,31317.226146400004
1841.0,31317.226146400004,31317.226146400004
1842.0,31317.226146400004,31317.226146400004
1843.0,31317.226146400004,31317.226146400004
1844.0,31317.226146400004,31317.226146400004
1845.0,31317.226146400004,31317.226146400004
1846.0,31317.226146400004,31317.226146400004
1847.0,31317.226146400004,31317.226146400004
1848.0,31317.226146400004,31317.226146400004
1849.0,31317.226146400004,31317.226146400004
1850.0,31317.226146400004,31317.226146400004
1851.0,31317.226146400004,31317.226146400004
1852.0,31317.226146400004,31317.226146400004
1853.0,31317.226146400004,31317.226146400004
1854.0,31317.226146400004,31317.226146400004
1855.0,31317.226146400004,31317.226146400004
1856.0,31317.226146400004,31317.226146400004
1857.0,31317.226146400004,31317.226146400004
1858.0,31317.226146400004,31317.226146400004
1859.0,31317.226146400004,31317.226146400004
1860.0,31317.226146400004,31317.226146400004
1861.0,31317.226146400004,31317.226146400004
1862.0,31317.226146400004,31317.226146400004
1863.0,31317.226146400004,31317.226146400004
1864.0,31317.226146400004,31317.226146400004
1865.0,31317.226146400004,31317.226146400004
1866.0,31317.226146400004,31317.226146400004
1867.0,31317.226146400004,31317.226146400004
1868.0,31317.226146400004,31317.226146400004
1869.0,31317.226146400004,31317.226146400004
1870.0,31317.226146400004,31317.226146400004
1871.0,31317.226146400004,31317.226146400004
1872.0,31317.226146400004,31317.226146400004
1873.0,31317.226146400004,31317.226146400004
1874.0,31317.226146400004,31317.226146400004
1875.0,31317.226146400004,31317.226146400004
1876.0,31317.226146400004,31317.226146400004
1877.0,31317.226146400004,31317.226146400004
1878.0,31317.226146400004,31317.226146400004
1879.0,31317.226146400004,31317.226146400004
1880.0,31317.226146400004,31317.226146400004
1881.0,31317.226146400004,31317.226146400004
1882.0,31317.226146400004,31317.226146400004
1883.0,31317.226146400004,31317.226146400004
1884.0,31317.226146400004,31317.226146400004
1885.0,31317.226146400004,31317.226146400004
1886.0,31317.226146400004,31317.226146400004
1887.0,31317.226146400004,31317.226146400004
1888.0,31317.226146400004,31317.226146400004
1889.0,31317.226146400004,31317.226146400004
1890.0,31317.226146400004,31317.226146400004
1891.0,31317.226146400004,31317.226146400004
1892.0,31317.226146400004,31317.226146400004
1893.0,31317.226146400004,31317.226146400004
1894.0,31317.226146400004,31317.226146400004
1895.0,31317.226146400004,31317.226146400004
1896.0,31317.226146400004,31317.226146400004
1897.0,31317.226146400004,31317.226146400004
1898.0,31317.226146400004,31317.226146400004
1899.0,31317.226146400004,31317.226146400004
1900.0,31317.226146400004,31317.226146400004
1901.0,31317.226146400004,31317.226146400004
1902.0,31317.226146400004,31317.226146400004
1903.0,31317.226146400004,31317.226146400004
1904.0,31317.226146400004,31317.226146400004
1905.0,31317.226146400004,31317.226146400004
1906.0,31317.226146400004,31317.226146400004
1907.0,31317.226146400004,31317.226146400004
1908.0,31317.226146400004,31317.226146400004
1909.0,31317.226146400004,31317.226146400004
1910.0,31317.226146400004,31317.226146400004
1911.0,31317.226146400004,31317.226146400004
1912.0,31317.226146400004,31317.226146400004
1913.0,31317.226146400004,31317.226146400004
1914.0,31317.226146400004,31317.226146400004
1915.0,31317.226146400004,31317.226146400004
1916.0,31317.226146400004,31317.226146400004
1917.0,31317.226146400004,31317.226146400004
1918.0,31317.226146400004,31317.226146400004
1919.0,31317.226146400004,31317.226146400004
1920.0,31317.226146400004,31317.226146400004
1921.0,31317.226146400004,31317.226146400004
1922.0,31317.226146400004,31317.226146400004
1923.0,31317.226146400004,31317.226146400004
1924.0,31317.226146400004,31317.226146400004
1925.0,31317.226146400004,31317.226146400004
1926.0,31317.226146400004,31317.226146400004
1927.0,31317.226146400004,31317.226146400004
1928.0,31317.226146400004,31317.226146400004
1929.0,31317.226146400004,31317.226146400004
1930.0,31317.226146400004,31317.226146400004
1931.0,31317.226146400004,31317.226146400004
1932.0,31317.226146400004,31317.226146400004
1933.0,31317.226146400004,31317.226146400004
1934.0,31317.226146400004,31317.226146400004
1935.0,31317.226146400004,31317.226146400004
1936.0,31317.226146400004,31317.226146400004
1937.0,31317.226146400004,31317.226146400004
1938.0,31317.226146400004,31317.226146400004
1939.0,31317.226146400004,31317.226146400004
1940.0,31317.226146400004,31317.226146400004
1941.0,31317.226146400004,31317.226146400004
1942.0,31317.226146400004,31317.226146400004
1943.0,31317.226146400004,31317.226146400004
1944.0,31317.226146400004,31317.226146400004
1945.0,31317.226146400004,31317.226146400004
1946.0,31317.226146400004,31317.226146400004
1947.0,31317.226146400004,31317.226146400004
1948.0,31317.226146400004,31317.226146400004
1949.0,31317.226146400004,31317.226146400004
1950.0,31317.226146400004,31317.226146400004
1951.0,31317.226146400004,31317.226146400004
1952.0,31317.226146400004,31317.226146400004
1953.0,31317.226146400004,31317.226146400004
1954.0,31317.226146400004,31317.226146400004
1955.0,31317.226146400004,31317.226146400004
1956.0,31317.226146400004,31317.226146400004
1957.0,31317.226146400004,31317.226146400004
1958.0,31317.226146400004,31317.226146400004
1959.0,31317.226146400004,31317.226146400004
1960.0,31317.226146400004,31317.226146400004
1961.0,31317.226146400004,31317.226146400004
1962.0,31317.226146400004,31317.226146400004
1963.0,31317.226146400004,31317.226146400004
1964.0,31317.226146400004,31317.226146400004
1965.0,31317.226146400004,31317.226146400004
1966.0,31317.226146400004,31317.226146400004
1967.0,31317.226146400004,31317.226146400004
1968.0,31317.226146400004,31317.226146400004
1969.0,31317.226146400004,31317.226146400004
1970.0,31317.226146400004,31317.226146400004
1971.0,31317.226146400004,31317.226146400004
1972.0,31317.226146400004,31317.226146400004
1973.0,31317.226146400004,31317.226146400004
1974.0,31317.226146400004,31317.226146400004
1975.0,31317.226146400004,31317.226146400004
1976.0,31317.226146400004,31317.226146400004
1977.0,31317.226146400004,31317.226146400004
1978.0,31317.226146400004,31317.226146400004
1979.0,31317.226146400004,31317.226146400004
1980.0,31317.226146400004,31317.226146400004
1981.0,31317.226146400004,31317.226146400004
1982.0,31317.226146400004,31317.226146400004
1983.0,31317.226146400004,31317.226146400004
1984.0,31317.226146400004,31317.226146400004
1985.0,31317.226146400004,31317.226146400004
1986.0,31317.226146400004,31317.226146400004
1987.0,31317.226146400004,31317.226146400004
1988.0,31317.226146400004,31317.226146400004
1989.0,31317.226146400004,31317.226146400004
1990.0,31317.226146400004,31317.226146400004
1991.0,31317.226146400004,31317.226146400004
1992.0,31317.226146400004,31317.226146400004
1993.0,31317.226146400004,31317.226146400004
1994.0,31317.226146400004,31317.226146400004
1995.0,31317.226146400004,31317.226146400004
1996.0,31317.226146400004,31317.226146400004
1997.0,31317.226146400004,31317.226146400004
1998.0,31317.226146400004,31317.226146400004
1999.0,31317.226146400004,31317.226146400004
2000.0,31317.226146400004,31317.226146400004
2001.0,31317.226146400004,31317.226146400004
2002.0,31317.226146400004,31317.226146400004
2003.0,31317.226146400004,31317.226146400004
2004.0,31317.226146400004,31317.226146400004
2005.0,31317.226146400004,31317.226146400004
2006.0,31317.226146400004,31317.226146400004
2007.0,31317.226146400004,31317.226146400004
2008.0,31317.226146400004,31317.226146400004
2009.0,31317.226146400004,31317.226146400004
2010.0,31317.226146400004,31317.226146400004
2011.0,31317.226146400004,31317.226146400004
2012.0,31317.226146400004,31317.226146400004
2013.0,31317.226146400004,31317.226146400004
2014.0,31317.226146400004,31317.226146400004
2015.0,31317.226146400004,31317.226146400004
2016.0,31317.226146400004,31317.226146400004
2017.0,31317.226146400004,31317.226146400004
2018.0,31317.226146400004,31317.226146400004
2019.0,31317.226146400004,31317.226146400004
2020.0,31317.226146400004,31317.226146400004
2021.0,31317.226146400004,31317.226146400004
2022.0,31317.226146400004,31317.226146400004
2023.0,31317.226146400004,31317.226146400004
2024.0,31317.226146400004,31317.226146400004
2025.0,31317.226146400004,31317.226146400004
2026.0,31317.226146400004,31317.226146400004
2027.0,31317.226146400004,31317.226146400004
2028.0,31317.226146400004,31317.226146400004
2029.0,31317.226146400004,31317.226146400004
2030.0,31317.226146400004,31317.226146400004
2031.0,31317.226146400004,31317.226146400004
2032.0,31317.226146400004,31317.226146400004
2033.0,31317.226146400004,31317.226146400004
2034.0,31317.226146400004,31317.226146400004
2035.0,31317.226146400004,31317.226146400004
2036.0,31317.226146400004,31317.226146400004
2037.0,31317.226146400004,31317.226146400004
2038.0,31317.226146400004,31317.226146400004
2039.0,31317.226146400004,31317.226146400004
2040.0,31317.226146400004,31317.226146400004
2041.0,31317.226146400004,31317.226146400004
2042.0,31317.226146400004,31317.226146400004
2043.0,31317.226146400004,31317.226146400004
2044.0,31317.226146400004,31317.226146400004
2045.0,31317.226146400004,31317.226146400004
2046.0,31317.226146400004,31317.226146400004
2047.0,31317.226146400004,31317.226146400004
2048.0,31317.226146400004,31317.226146400004
2049.0,31317.226146400004,31317.226146400004
2050.0,31317.226146400004,31317.226146400004
2051.0,31317.226146400004,31317.226146400004
2052.0,31317.226146400004,31317.226146400004
2053.0,31317.226146400004,31317.226146400004
2054.0,31317.226146400004,31317.226146400004
2055.0,31317.226146400004,31317.226146400004
2056.0,31317.226146400004,31317.226146400004
2057.0,31317.226146400004,31317.226146400004
2058.0,31317.226146400004,31317.226146400004
2059.0,31317.226146400004,31317.226146400004
2060.0,31317.226146400004,31317.226146400004
2061.0,31317.226146400004,31317.226146400004
2062.0,31317.226146400004,31317.226146400004
2063.0,31317.226146400004,31317.226146400004
2064.0,31317.226146400004,31317.226146400004
2065.0,31317.226146400004,31317.226146400004
2066.0,31317.226146400004,31317.226146400004
2067.0,31317.226146400004,31317.226146400004
2068.0,31317.226146400004,31317.226146400004
2069.0,31317.226146400004,31317.226146400004
2070.0,31317.226146400004,31317.226146400004
2071.0,31317.226146400004,31317.226146400004
2072.0,31317.226146400004,31317.226146400004
2073.0,31317.226146400004,31317.226146400004
2074.0,31317.226146400004,31317.226146400004
2075.0,31317.226146400004,31317.226146400004
2076.0,31317.226146400004,31317.226146400004
2077.0,31317.226146400004,31317.226146400004
2078.0,31317.226146400004,31317.226146400004
2079.0,31317.226146400004,31317.226146400004
2080.0,31317.226146400004,31317.226146400004
2081.0,31317.226146400004,31317.226146400004
2082.0,31317.226146400004,31317.226146400004
2083.0,31317.226146400004,31317.226146400004
2084.0,31317.226146400004,31317.226146400004
2085.0,31317.226146400004,31317.226146400004
2086.0,31317.226146400004,31317.226146400004
2087.0,31317.226146400004,31317.226146400004
2088.0,31317.226146400004,31317.226146400004
2089.0,31317.226146400004,31317.226146400004
2090.0,31317.226146400004,31317.226146400004
2091.0,31317.226146400004,31317.226146400004
2092.0,31317.226146400004,31317.226146400004
2093.0,31317.226146400004,31317.226146400004
2094.0,31317.226146400004,31317.226146400004
2095.0,31317.226146400004,31317.226146400004
2096.0,31317.226146400004,31317.226146400004
2097.0,31317.226146400004,31317.226146400004
2098.0,31317.226146400004,31317.226146400004
2099.0,31317.226146400004,31317.226146400004
2100.0,31317.226146400004,31317.226146400004
2101.0,31317.226146400004,31317.226146400004
2102.0,31317.226146400004,31317.226146400004
2103.0,31317.226146400004,31317.226146400004
2104.0,31317.226146400004,31317.226146400004
2105.0,31317.226146400004,31317.226146400004
2106.0,31317.226146400004,31317.226146400004
2107.0,31317.226146400004,31317.226146400004
2108.0,31317.226146400004,31317.226146400004
2109.0,31317.226146400004,31317.226146400004
2110.0,31317.226146400004,31317.226146400004
2111.0,31317.226146400004,31317.226146400004
2112.0,31317.226146400004,31317.226146400004
2113.0,31317.226146400004,31317.226146400004
2114.0,31317.226146400004,31317.226146400004
2115.0,31317.226146400004,31317.226146400004
2116.0,31317.226146400004,31317.226146400004
2117.0,31317.226146400004,31317.226146400004
2118.0,31317.226146400004,31317.226146400004
2119.0,31317.226146400004,31317.226146400004
2120.0,31317.226146400004,31317.226146400004
2121.0,31317.226146400004,31317.226146400004
2122.0,31317.226146400004,31317.226146400004
2123.0,31317.226146400004,31317.226146400004
2124.0,31317.226146400004,31317.226146400004
2125.0,31317.226146400004,31317.226146400004
2126.0,31317.226146400004,31317.226146400004
2127.0,31317.226146400004,31317.226146400004
2128.0,31317.226146400004,31317.226146400004
2129.0,31317.226146400004,31317.226146400004
2130.0,31317.226146400004,31317.226146400004
2131.0,31317.226146400004,31317.226146400004
2132.0,31317.226146400004,31317.226146400004
2133.0,31317.226146400004,31317.226146400004
2134.0,31317.226146400004,31317.226146400004
2135.0,31317.226146400004,31317.226146400004
2136.0,31317.226146400004,31317.226146400004
2137.0,31317.226146400004,31317.226146400004
2138.0,31317.226146400004,31317.226146400004
2139.0,31317.226146400004,31317.226146400004
2140.0,31317.226146400004,31317.226146400004
2141.0,31317.226146400004,31317.226146400004
2142.0,31317.226146400004,31317.226146400004
2143.0,31317.226146400004,31317.226146400004
2144.0,31317.226146400004,31317.226146400004
2145.0,31317.226146400004,31317.226146400004
2146.0,31317.226146400004,31317.226146400004
2147.0,31317.226146400004,31317.226146400004
2148.0,31317.226146400004,31317.226146400004
2149.0,31317.226146400004,31317.226146400004
2150.0,31317.226146400004,31317.226146400004
2151.0,31317.226146400004,31317.226146400004
2152.0,31317.226146400004,31317.226146400004
2153.0,31317.226146400004,31317.226146400004
2154.0,31317.226146400004,31317.226146400004
2155.0,31317.226146400004,31317.226146400004
2156.0,31317.226146400004,31317.226146400004
2157.0,31317.226146400004,31317.226146400004
2158.0,31317.226146400004,31317.226146400004
2159.0,31317.226146400004,31317.226146400004
2160.0,31317.226146400004,31317.226146400004
2161.0,31317.226146400004,31317.226146400004
2162.0,31317.226146400004,31317.226146400004
2163.0,31317.226146400004,31317.226146400004
2164.0,31317.226146400004,31317.226146400004
2165.0,31317.226146400004,31317.226146400004
2166.0,31317.226146400004,31317.226146400004
2167.0,31317.226146400004,31317.226146400004
2168.0,31317.226146400004,31317.226146400004
2169.0,31317.226146400004,31317.226146400004
2170.0,31317.226146400004,31317.226146400004
2171.0,31317.226146400004,31317.226146400004
2172.0,31317.226146400004,31317.226146400004
2173.0,31317.226146400004,31317.226146400004
2174.0,31317.226146400004,31317.226146400004
2175.0,31317.226146400004,31317.226146400004
2176.0,31317.226146400004,31317.226146400004
2177.0,31317.226146400004,31317.226146400004
2178.0,31317.226146400004,31317.226146400004
2179.0,31317.226146400004,31317.226146400004
2180.0,31317.226146400004,31317.226146400004
2181.0,31317.226146400004,31317.226146400004
2182.0,31317.226146400004,31317.226146400004
2183.0,31317.226146400004,31317.226146400004
2184.0,31317.226146400004,31317.226146400004
2185.0,31317.226146400004,31317.226146400004
2186.0,31317.226146400004,31317.226146400004
2187.0,31317.226146400004,31317.226146400004
2188.0,31317.226146400004,31317.226146400004
2189.0,31317.226146400004,31317.226146400004
2190.0,31317.226146400004,31317.226146400004
2191.0,31317.226146400004,31317.226146400004
2192.0,31317.226146400004,31317.226146400004
2193.0,31317.226146400004,31317.226146400004
2194.0,31317.226146400004,31317.226146400004
2195.0,31317.226146400004,31317.226146400004
2196.0,31317.226146400004,31317.226146400004
2197.0,31317.226146400004,31317.226146400004
2198.0,31317.226146400004,31317.226146400004
2199.0,31317.226146400004,31317.226146400004
2200.0,31317.226146400004,31317.226146400004
2201.0,31317.226146400004,31317.226146400004
2202.0,31317.226146400004,31317.226146400004
2203.0,31317.226146400004,31317.226146400004
2204.0,31317.226146400004,31317.226146400004
2205.0,31317.226146400004,31317.226146400004
2206.0,31317.226146400004,31317.226146400004
2207.0,31317.226146400004,31317.226146400004
2208.0,31317.226146400004,31317.226146400004
2209.0,31317.226146400004,31317.226146400004
2210.0,31317.226146400004,31317.226146400004
2211.0,31317.226146400004,31317.226146400004
2212.0,31317.226146400004,31317.226146400004
2213.0,31317.226146400004,31317.226146400004
2214.0,31317.226146400004,31317.226146400004
2215.0,31317.226146400004,31317.226146400004
2216.0,31317.226146400004,31317.226146400004
2217.0,31317.226146400004,31317.226146400004
2218.0,31317.226146400004,31317.226146400004
2219.0,31317.226146400004,31317.226146400004
2220.0,31317.226146400004,31317.226146400004
2221.0,31317.226146400004,31317.226146400004
2222.0,31317.226146400004,31317.226146400004
2223.0,31317.226146400004,31317.226146400004
2224.0,31317.226146400004,31317.226146400004
2225.0,31317.226146400004,31317.226146400004
2226.0,31317.226146400004,31317.226146400004
2227.0,31317.226146400004,31317.226146400004
2228.0,31317.226146400004,31317.226146400004
2229.0,31317.226146400004,31317.226146400004
2230.0,31317.226146400004,31317.226146400004
2231.0,31317.226146400004,31317.226146400004
2232.0,31317.226146400004,31317.226146400004
2233.0,31317.226146400004,31317.226146400004
2234.0,31317.226146400004,31317.226146400004
2235.0,31317.226146400004,31317.226146400004
2236.0,31317.226146400004,31317.226146400004
2237.0,31317.226146400004,31317.226146400004
2238.0,31317.226146400004,31317.226146400004
2239.0,31317.226146400004,31317.226146400004
2240.0,31317.226146400004,31317.226146400004
2241.0,31317.226146400004,31317.226146400004
2242.0,31317.226146400004,31317.226146400004
2243.0,31317.226146400004,31317.226146400004
2244.0,31317.226146400004,31317.226146400004
2245.0,31317.226146400004,31317.226146400004
2246.0,31317.226146400004,31317.226146400004
2247.0,31317.226146400004,31317.226146400004
2248.0,31317.226146400004,31317.226146400004
2249.0,31317.226146400004,31317.226146400004
2250.0,31317.226146400004,31317.226146400004
2251.0,31317.226146400004,31317.226146400004
2252.0,31317.226146400004,31317.226146400004
2253.0,31317.226146400004,31317.226146400004
2254.0,31317.226146400004,31317.226146400004
2255.0,31317.226146400004,31317.226146400004
2256.0,31317.226146400004,31317.226146400004
2257.0,31317.226146400004,31317.226146400004
2258.0,31317.226146400004,31317.226146400004
2259.0,31317.226146400004,31317.226146400004
2260.0,31317.226146400004,31317.226146400004
2261.0,31317.226146400004,31317.226146400004
2262.0,31317.226146400004,31317.226146400004
2263.0,31317.226146400004,31317.226146400004
2264.0,31317.226146400004,31317.226146400004
2265.0,31317.226146400004,31317.226146400004
2266.0,31317.226146400004,31317.226146400004
2267.0,31317.226146400004,31317.226146400004
2268.0,31317.226146400004,31317.226146400004
2269.0,31317.226146400004,31317.226146400004
2270.0,31317.226146400004,31317.226146400004
2271.0,31317.226146400004,31317.226146400004
2272.0,31317.226146400004,31317.226146400004
2273.0,31317.226146400004,31317.226146400004
2274.0,31317.226146400004,31317.226146400004
2275.0,31317.226146400004,31317.226146400004
2276.0,31317.226146400004,31317.226146400004
2277.0,31317.226146400004,31317.226146400004
2278.0,31317.226146400004,31317.226146400004
2279.0,31317.226146400004,31317.226146400004
2280.0,31317.226146400004,31317.226146400004
2281.0,31317.226146400004,31317.226146400004
2282.0,31317.226146400004,31317.226146400004
2283.0,31317.226146400004,31317.226146400004
2284.0,31317.226146400004,31317.226146400004
2285.0,31317.226146400004,31317.226146400004
2286.0,31317.226146400004,31317.226146400004
2287.0,31317.226146400004,31317.226146400004
2288.0,31317.226146400004,31317.226146400004
2289.0,31317.226146400004,31317.226146400004
2290.0,31317.226146400004,31317.226146400004
2291.0,31317.226146400004,31317.226146400004
2292.0,31317.226146400004,31317.226146400004
2293.0,31317.226146400004,31317.226146400004
2294.0,31317.226146400004,31317.226146400004
2295.0,31317.226146400004,31317.226146400004
2296.0,31317.226146400004,31317.226146400004
2297.0,31317.226146400004,31317.226146400004
2298.0,31317.226146400004,31317.226146400004
2299.0,31317.226146400004,31317.226146400004
2300.0,31317.226146400004,31317.226146400004
2301.0,31317.226146400004,31317.226146400004
2302.0,31317.226146400004,31317.226146400004
2303.0,31317.226146400004,31317.226146400004
2304.0,31317.226146400004,31317.226146400004
2305.0,31317.226146400004,31317.226146400004
2306.0,31317.226146400004,31317.226146400004
2307.0,31317.226146400004,31317.226146400004
2308.0,31317.226146400004,31317.226146400004
2309.0,31317.226146400004,31317.226146400004
2310.0,31317.226146400004,31317.226146400004
2311.0,31317.226146400004,31317.226146400004
2312.0,31317.226146400004,31317.226146400004
2313.0,31317.226146400004,31317.226146400004
2314.0,31317.226146400004,31317.226146400004
2315.0,31317.226146400004,31317.226146400004
2316.0,31317.226146400004,31317.226146400004
2317.0,31317.226146400004,31317.226146400004
2318.0,31317.226146400004,31317.226146400004
2319.0,31317.226146400004,31317.226146400004
2320.0,31317.226146400004,31317.226146400004
2321.0,31317.226146400004,31317.226146400004
2322.0,31317.226146400004,31317.226146400004
2323.0,31317.226146400004,31317.226146400004
2324.0,31317.226146400004,31317.226146400004
2325.0,31317.226146400004,31317.226146400004
2326.0,31317.226146400004,31317.226146400004
2327.0,31317.226146400004,31317.226146400004
2328.0,31317.226146400004,31317.226146400004
2329.0,31317.226146400004,31317.226146400004
2330.0,31317.226146400004,31317.226146400004
2331.0,31317.226146400004,31317.226146400004
2332.0,31317.226146400004,31317.226146400004
2333.0,31317.226146400004,31317.226146400004
2334.0,31317.226146400004,31317.226146400004
2335.0,31317.226146400004,31317.226146400004
2336.0,31317.226146400004,31317.226146400004
2337.0,31317.226146400004,31317.226146400004
2338.0,31317.226146400004,31317.226146400004
2339.0,31317.226146400004,31317.226146400004
2340.0,31317.226146400004,31317.226146400004
2341.0,31317.226146400004,31317.226146400004
2342.0,31317.226146400004,31317.226146400004
2343.0,31317.226146400004,31317.226146400004
2344.0,31317.226146400004,31317.226146400004
2345.0,31317.226146400004,31317.226146400004
2346.0,31317.226146400004,31317.226146400004
2347.0,31317.226146400004,31317.226146400004
2348.0,31317.226146400004,31317.226146400004
2349.0,31317.226146400004,31317.226146400004
2350.0,31317.226146400004,31317.226146400004
2351.0,31317.226146400004,31317.226146400004
2352.0,31317.226146400004,31317.226146400004
2353.0,31317.226146400004,31317.226146400004
2354.0,31317.226146400004,31317.226146400004
2355.0,31317.226146400004,31317.226146400004
2356.0,31317.226146400004,31317.226146400004
2357.0,31317.226146400004,31317.226146400004
2358.0,31317.226146400004,31317.226146400004
2359.0,31317.226146400004,31317.226146400004
2360.0,31317.226146400004,31317.226146400004
2361.0,31317.226146400004,31317.226146400004
2362.0,31317.226146400004,31317.226146400004
2363.0,31317.226146400004,31317.226146400004
2364.0,31317.226146400004,31317.226146400004
2365.0,31317.226146400004,31317.226146400004
2366.0,31317.226146400004,31317.226146400004
2367.0,31317.226146400004,31317.226146400004
2368.0,31317.226146400004,31317.226146400004
2369.0,31317.226146400004,31317.226146400004
2370.0,31317.226146400004,31317.226146400004
2371.0,31317.226146400004,31317.226146400004
2372.0,31317.226146400004,31317.226146400004
2373.0,31317.226146400004,31317.226146400004
2374.0,31317.226146400004,31317.226146400004
2375.0,31317.226146400004,31317.226146400004
2376.0,31317.226146400004,31317.226146400004
2377.0,31317.226146400004,31317.226146400004
2378.0,31317.226146400004,31317.226146400004
2379.0,31317.226146400004,31317.226146400004
2380.0,31317.226146400004,31317.226146400004
2381.0,31317.226146400004,31317.226146400004
2382.0,31317.226146400004,31317.226146400004
2383.0,31317.226146400004,31317.226146400004
2384.0,31317.226146400004,31317.226146400004
2385.0,31317.226146400004,31317.226146400004
2386.0,31317.226146400004,31317.226146400004
2387.0,31317.226146400004,31317.226146400004
2388.0,31317.226146400004,31317.226146400004
2389.0,31317.226146400004,31317.226146400004
2390.0,31317.226146400004,31317.226146400004
2391.0,31317.226146400004,31317.226146400004
2392.0,31317.226146400004,31317.226146400004
2393.0,31317.226146400004,31317.226146400004
2394.0,31317.226146400004,31317.226146400004
2395.0,31317.226146400004,31317.226146400004
2396.0,31317.226146400004,31317.226146400004
2397.0,31317.226146400004,31317.226146400004
2398.0,31317.226146400004,31317.226146400004
2399.0,31317.226146400004,31317.226146400004
2400.0,31317.226146400004,31317.226146400004
2401.0,31317.226146400004,31317.226146400004
2402.0,31317.226146400004,31317.226146400004
2403.0,31317.226146400004,31317.226146400004
2404.0,31317.226146400004,31317.226146400004
2405.0,31317.226146400004,31317.226146400004
2406.0,31317.226146400004,31317.226146400004
2407.0,31317.226146400004,31317.226146400004
2408.0,31317.226146400004,31317.226146400004
2409.0,31317.226146400004,31317.226146400004
2410.0,31317.226146400004,31317.226146400004
2411.0,31317.226146400004,31317.226146400004
2412.0,31317.226146400004,31317.226146400004
2413.0,31317.226146400004,31317.226146400004
2414.0,31317.226146400004,31317.226146400004
2415.0,31317.226146400004,31317.226146400004
2416.0,31317.226146400004,31317.226146400004
2417.0,31317.226146400004,31317.226146400004
2418.0,31317.226146400004,31317.226146400004
2419.0,31317.226146400004,31317.226146400004
2420.0,31317.226146400004,31317.226146400004
2421.0,31317.226146400004,31317.226146400004
2422.0,31317.226146400004,31317.226146400004
2423.0,31317.226146400004,31317.226146400004
2424.0,31317.226146400004,31317.226146400004
2425.0,31317.226146400004,31317.226146400004
2426.0,31317.226146400004,31317.226146400004
2427.0,31317.226146400004,31317.226146400004
2428.0,31317.226146400004,31317.226146400004
2429.0,31317.226146400004,31317.226146400004
2430.0,31317.226146400004,31317.226146400004
2431.0,31317.226146400004,31317.226146400004
2432.0,31317.226146400004,31317.226146400004
2433.0,31317.226146400004,31317.226146400004
2434.0,31317.226146400004,31317.226146400004
2435.0,31317.226146400004,31317.226146400004
2436.0,31317.226146400004,31317.226146400004
2437.0,31317.226146400004,31317.226146400004
2438.0,31317.226146400004,31317.226146400004
2439.0,31317.226146400004,31317.226146400004
2440.0,31317.226146400004,31317.226146400004
2441.0,31317.226146400004,31317.226146400004
2442.0,31317.226146400004,31317.226146400004
2443.0,31317.226146400004,31317.226146400004
2444.0,31317.226146400004,31317.226146400004
2445.0,31317.226146400004,31317.226146400004
2446.0,31317.226146400004,31317.226146400004
2447.0,31317.226146400004,31317.226146400004
2448.0,31317.226146400004,31317.226146400004
2449.0,31317.226146400004,31317.226146400004
2450.0,31317.226146400004,31317.226146400004
2451.0,31317.226146400004,31317.226146400004
2452.0,31317.226146400004,31317.226146400004
2453.0,31317.226146400004,31317.226146400004
2454.0,31317.226146400004,31317.226146400004
2455.0,31317.226146400004,31317.226146400004
2456.0,31317.226146400004,31317.226146400004
2457.0,31317.226146400004,31317.226146400004
2458.0,31317.226146400004,31317.226146400004
2459.0,31317.226146400004,31317.226146400004
2460.0,31317.226146400004,31317.226146400004
2461.0,31317.226146400004,31317.226146400004
2462.0,31317.226146400004,31317.226146400004
2463.0,31317.226146400004,31317.226146400004
2464.0,31317.226146400004,31317.226146400004
2465.0,31317.226146400004,31317.226146400004
2466.0,31317.226146400004,31317.226146400004
2467.0,31317.226146400004,31317.226146400004
2468.0,31317.226146400004,31317.226146400004
2469.0,31317.226146400004,31317.226146400004
2470.0,31317.226146400004,31317.226146400004
2471.0,31317.226146400004,31317.226146400004
2472.0,31317.226146400004,31317.226146400004
2473.0,31317.226146400004,31317.226146400004
2474.0,31317.226146400004,31317.226146400004
2475.0,31317.226146400004,31317.226146400004
2476.0,31317.226146400004,31317.226146400004
2477.0,31317.226146400004,31317.226146400004
2478.0,31317.226146400004,31317.226146400004
2479.0,31317.226146400004,31317.226146400004
2480.0,31317.226146400004,31317.226146400004
2481.0,31317.226146400004,31317.226146400004
2482.0,31317.226146400004,31317.226146400004
2483.0,31317.226146400004,31317.226146400004
2484.0,31317.226146400004,31317.226146400004
2485.0,31317.226146400004,31317.226146400004
2486.0,31317.226146400004,31317.226146400004
2487.0,31317.226146400004,31317.226146400004
2488.0,31317.226146400004,31317.226146400004
2489.0,31317.226146400004,31317.226146400004
2490.0,31317.226146400004,31317.226146400004
2491.0,31317.226146400004,31317.226146400004
2492.0,31317.226146400004,31317.226146400004
2493.0,31317.226146400004,31317.226146400004
2494.0,31317.226146400004,31317.226146400004
2495.0,31317.226146400004,31317.226146400004
2496.0,31317.226146400004,31317.226146400004
2497.0,31317.226146400004,31317.226146400004
2498.0,31317.226146400004,31317.226146400004
2499.0,31317.226146400004,31317.226146400004
2500.0,31317.226146400004,31317.226146400004
2501.0,31317.226146400004,31317.226146400004
2502.0,31317.226146400004,31317.226146400004
2503.0,31317.226146400004,31317.226146400004
2504.0,31317.226146400004,31317.226146400004
2505.0,31317.226146400004,31317.226146400004
2506.0,31317.226146400004,31317.226146400004
2507.0,31317.226146400004,31317.226146400004
2508.0,31317.226146400004,31317.226146400004
2509.0,31317.226146400004,31317.226146400004
2510.0,31317.226146400004,31317.226146400004
2511.0,31317.226146400004,31317.226146400004
2512.0,31317.226146400004,31317.226146400004
2513.0,31317.226146400004,31317.226146400004
2514.0,31317.226146400004,31317.226146400004
2515.0,31317.226146400004,31317.226146400004
2516.0,31317.226146400004,31317.226146400004
2517.0,31317.226146400004,31317.226146400004
2518.0,31317.226146400004,31317.226146400004
2519.0,31317.226146400004,31317.226146400004
2520.0,31317.226146400004,31317.226146400004
2521.0,31317.226146400004,31317.226146400004
2522.0,31317.226146400004,31317.226146400004
2523.0,31317.226146400004,31317.226146400004
2524.0,31317.226146400004,31317.226146400004
2525.0,31317.226146400004,31317.226146400004
2526.0,31317.226146400004,31317.226146400004
2527.0,31317.226146400004,31317.226146400004
2528.0,31317.226146400004,31317.226146400004
2529.0,31317.226146400004,31317.226146400004
2530.0,31317.226146400004,31317.226146400004
2531.0,31317.226146400004,31317.226146400004
2532.0,31317.226146400004,31317.226146400004
2533.0,31317.226146400004,31317.226146400004
2534.0,31317.226146400004,31317.226146400004
2535.0,31317.226146400004,31317.226146400004
2536.0,31317.226146400004,31317.226146400004
2537.0,31317.226146400004,31317.226146400004
2538.0,31317.226146400004,31317.226146400004
2539.0,31317.226146400004,31317.226146400004
2540.0,31317.226146400004,31317.226146400004
2541.0,31317.226146400004,31317.226146400004
2542.0,31317.226146400004,31317.226146400004
2543.0,31317.226146400004,31317.226146400004
2544.0,31317.226146400004,31317.226146400004
2545.0,31317.226146400004,31317.226146400004
2546.0,31317.226146400004,31317.226146400004
2547.0,31317.226146400004,31317.226146400004
2548.0,31317.226146400004,31317.226146400004
2549.0,31317.226146400004,31317.226146400004
2550.0,31317.226146400004,31317.226146400004
2551.0,31317.226146400004,31317.226146400004
2552.0,31317.226146400004,31317.226146400004
2553.0,31317.226146400004,31317.226146400004
2554.0,31317.226146400004,31317.226146400004
2555.0,31317.226146400004,31317.226146400004
2556.0,31317.226146400004,31317.226146400004
2557.0,31317.226146400004,31317.226146400004
2558.0,31317.226146400004,31317.226146400004
2559.0,31317.226146400004,31317.226146400004
2560.0,31317.226146400004,31317.226146400004
2561.0,31317.226146400004,31317.226146400004
2562.0,31317.226146400004,31317.226146400004
2563.0,31317.226146400004,31317.226146400004
2564.0,31317.226146400004,31317.226146400004
2565.0,31317.226146400004,31317.226146400004
2566.0,31317.226146400004,31317.226146400004
2567.0,31317.226146400004,31317.226146400004
2568.0,31317.226146400004,31317.226146400004
2569.0,31317.226146400004,31317.226146400004
2570.0,31317.226146400004,31317.226146400004
2571.0,31317.226146400004,31317.226146400004
2572.0,31317.226146400004,31317.226146400004
2573.0,31317.226146400004,31317.226146400004
2574.0,31317.226146400004,31317.226146400004
2575.0,31317.226146400004,31317.226146400004
2576.0,31317.226146400004,31317.226146400004
2577.0,31317.226146400004,31317.226146400004
2578.0,31317.226146400004,31317.226146400004
2579.0,31317.226146400004,31317.226146400004
2580.0,31317.226146400004,31317.226146400004
2581.0,31317.226146400004,31317.226146400004
2582.0,31317.226146400004,31317.226146400004
2583.0,31317.226146400004,31317.226146400004
2584.0,31317.226146400004,31317.226146400004
2585.0,31317.226146400004,31317.226146400004
2586.0,31317.226146400004,31317.226146400004
2587.0,31317.226146400004,31317.226146400004
2588.0,31317.226146400004,31317.226146400004
2589.0,31317.226146400004,31317.226146400004
2590.0,31317.226146400004,31317.226146400004
2591.0,31317.226146400004,31317.226146400004
2592.0,31317.226146400004,31317.226146400004
2593.0,31317.226146400004,31317.226146400004
2594.0,31317.226146400004,31317.226146400004
2595.0,31317.226146400004,31317.226146400004
2596.0,31317.226146400004,31317.226146400004
2597.0,31317.226146400004,31317.226146400004
2598.0,31317.226146400004,31317.226146400004
2599.0,31317.226146400004,31317.226146400004
2600.0,31317.226146400004,31317.226146400004
2601.0,31317.226146400004,31317.226146400004
2602.0,31317.226146400004,31317.226146400004
2603.0,31317.226146400004,31317.226146400004
2604.0,31317.226146400004,31317.226146400004
2605.0,31317.226146400004,31317.226146400004
2606.0,31317.226146400004,31317.226146400004
2607.0,31317.226146400004,31317.226146400004
2608.0,31317.226146400004,31317.226146400004
2609.0,31317.226146400004,31317.226146400004
2610.0,31317.226146400004,31317.226146400004
2611.0,31317.226146400004,31317.226146400004
2612.0,31317.226146400004,31317.226146400004
2613.0,31317.226146400004,31317.226146400004
2614.0,31317.226146400004,31317.226146400004
2615.0,31317.226146400004,31317.226146400004
2616.0,31317.226146400004,31317.226146400004
2617.0,31317.226146400004,31317.226146400004
2618.0,31317.226146400004,31317.226146400004
2619.0,31317.226146400004,31317.226146400004
2620.0,31317.226146400004,31317.226146400004
2621.0,31317.226146400004,31317.226146400004
2622.0,31317.226146400004,31317.226146400004
2623.0,31317.226146400004,31317.226146400004
2624.0,31317.226146400004,31317.226146400004
2625.0,31317.226146400004,31317.226146400004
2626.0,31317.226146400004,31317.226146400004
2627.0,31317.226146400004,31317.226146400004
2628.0,31317.226146400004,31317.226146400004
2629.0,31317.226146400004,31317.226146400004
2630.0,31317.226146400004,31317.226146400004
2631.0,31317.226146400004,31317.226146400004
2632.0,31317.226146400004,31317.226146400004
2633.0,31317.226146400004,31317.226146400004
2634.0,31317.226146400004,31317.226146400004
2635.0,31317.226146400004,31317.226146400004
2636.0,31317.226146400004,31317.226146400004
2637.0,31317.226146400004,31317.226146400004
2638.0,31317.226146400004,31317.226146400004
2639.0,31317.226146400004,31317.226146400004
2640.0,31317.226146400004,31317.226146400004
2641.0,31317.226146400004,31317.226146400004
2642.0,31317.226146400004,31317.226146400004
2643.0,31317.226146400004,31317.226146400004
2644.0,31317.226146400004,31317.226146400004
2645.0,31317.226146400004,31317.226146400004
2646.0,31317.226146400004,31317.226146400004
2647.0,31317.226146400004,31317.226146400004
2648.0,31317.226146400004,31317.226146400004
2649.0,31317.226146400004,31317.226146400004
2650.0,31317.226146400004,31317.226146400004
2651.0,31317.226146400004,31317.226146400004
2652.0,31317.226146400004,31317.226146400004
2653.0,31317.226146400004,31317.226146400004
2654.0,31317.226146400004,31317.226146400004
2655.0,31317.226146400004,31317.226146400004
2656.0,31317.226146400004,31317.226146400004
2657.0,31317.226146400004,31317.226146400004
2658.0,31317.226146400004,31317.226146400004
2659.0,31317.226146400004,31317.226146400004
2660.0,31317.226146400004,31317.226146400004
2661.0,31317.226146400004,31317.226146400004
2662.0,31317.226146400004,31317.226146400004
2663.0,31317.226146400004,31317.226146400004
2664.0,31317.226146400004,31317.226146400004
2665.0,31317.226146400004,31317.226146400004
2666.0,31317.226146400004,31317.226146400004
2667.0,31317.226146400004,31317.226146400004
2668.0,31317.226146400004,31317.226146400004
2669.0,31317.226146400004,31317.226146400004
2670.0,31317.226146400004,31317.226146400004
2671.0,31317.226146400004,31317.226146400004
2672.0,31317.226146400004,31317.226146400004
2673.0,31317.226146400004,31317.226146400004
2674.0,31317.226146400004,31317.226146400004
2675.0,31317.226146400004,31317.226146400004
2676.0,31317.226146400004,31317.226146400004
2677.0,31317.226146400004,31317.226146400004
2678.0,31317.226146400004,31317.226146400004
2679.0,31317.226146400004,31317.226146400004
2680.0,31317.226146400004,31317.226146400004
2681.0,31317.226146400004,31317.226146400004
2682.0,31317.226146400004,31317.226146400004
2683.0,31317.226146400004,31317.226146400004
2684.0,31317.226146400004,31317.226146400004
2685.0,31317.226146400004,31317.226146400004
2686.0,31317.226146400004,31317.226146400004
2687.0,31317.226146400004,31317.226146400004
2688.0,31317.226146400004,31317.226146400004
2689.0,31317.226146400004,31317.226146400004
2690.0,31317.226146400004,31317.226146400004
2691.0,31317.226146400004,31317.226146400004
2692.0,31317.226146400004,31317.226146400004
2693.0,31317.226146400004,31317.226146400004
2694.0,31317.226146400004,31317.226146400004
2695.0,31317.226146400004,31317.226146400004
2696.0,31317.226146400004,31317.226146400004
2697.0,31317.226146400004,31317.226146400004
2698.0,31317.226146400004,31317.226146400004
2699.0,31317.226146400004,31317.226146400004
2700.0,31317.226146400004,31317.226146400004
2701.0,31317.226146400004,31317.226146400004
2702.0,31317.226146400004,31317.226146400004
2703.0,31317.226146400004,31317.226146400004
2704.0,31317.226146400004,31317.226146400004
2705.0,31317.226146400004,31317.226146400004
2706.0,31317.226146400004,31317.226146400004
2707.0,31317.226146400004,31317.226146400004
2708.0,31317.226146400004,31317.226146400004
2709.0,31317.226146400004,31317.226146400004
2710.0,31317.226146400004,31317.226146400004
2711.0,31317.226146400004,31317.226146400004
2712.0,31317.226146400004,31317.226146400004
2713.0,31317.226146400004,31317.226146400004
2714.0,31317.226146400004,31317.226146400004
2715.0,31317.226146400004,31317.226146400004
2716.0,31317.226146400004,31317.226146400004
2717.0,31317.226146400004,31317.226146400004
2718.0,31317.226146400004,31317.226146400004
2719.0,31317.226146400004,31317.226146400004
2720.0,31317.226146400004,31317.226146400004
2721.0,31317.226146400004,31317.226146400004
2722.0,31317.226146400004,31317.226146400004
2723.0,31317.226146400004,31317.226146400004
2724.0,31317.226146400004,31317.226146400004
2725.0,31317.226146400004,31317.226146400004
2726.0,31317.226146400004,31317.226146400004
2727.0,31317.226146400004,31317.226146400004
2728.0,31317.226146400004,31317.226146400004
2729.0,31317.226146400004,31317.226146400004
2730.0,31317.226146400004,31317.226146400004
2731.0,31317.226146400004,31317.226146400004
2732.0,31317.226146400004,31317.226146400004
2733.0,31317.226146400004,31317.226146400004
2734.0,31317.226146400004,31317.226146400004
2735.0,31317.226146400004,31317.226146400004
2736.0,31317.226146400004,31317.226146400004
2737.0,31317.226146400004,31317.226146400004
2738.0,31317.226146400004,31317.226146400004
2739.0,31317.226146400004,31317.226146400004
2740.0,31317.226146400004,31317.226146400004
2741.0,31317.226146400004,31317.226146400004
2742.0,31317.226146400004,31317.226146400004
2743.0,31317.226146400004,31317.226146400004
2744.0,31317.226146400004,31317.226146400004
2745.0,31317.226146400004,31317.226146400004
2746.0,31317.226146400004,31317.226146400004
2747.0,31317.226146400004,31317.226146400004
2748.0,31317.226146400004,31317.226146400004
2749.0,31317.226146400004,31317.226146400004
2750.0,31317.226146400004,31317.226146400004
2751.0,31317.226146400004,31317.226146400004
2752.0,31317.226146400004,31317.226146400004
2753.0,31317.226146400004,31317.226146400004
2754.0,31317.226146400004,31317.226146400004
2755.0,31317.226146400004,31317.226146400004
2756.0,31317.226146400004,31317.226146400004
2757.0,31317.226146400004,31317.226146400004
2758.0,31317.226146400004,31317.226146400004
2759.0,31317.226146400004,31317.226146400004
2760.0,31317.226146400004,31317.226146400004
2761.0,31317.226146400004,31317.226146400004
2762.0,31317.226146400004,31317.226146400004
2763.0,31317.226146400004,31317.226146400004
2764.0,31317.226146400004,31317.226146400004
2765.0,31317.226146400004,31317.226146400004
2766.0,31317.226146400004,31317.226146400004
2767.0,31317.226146400004,31317.226146400004
2768.0,31317.226146400004,31317.226146400004
2769.0,31317.226146400004,31317.226146400004
2770.0,31317.226146400004,31317.226146400004
2771.0,31317.226146400004,31317.226146400004
2772.0,31317.226146400004,31317.226146400004
2773.0,31317.226146400004,31317.226146400004
2774.0,31317.226146400004,31317.226146400004
2775.0,31317.226146400004,31317.226146400004
2776.0,31317.226146400004,31317.226146400004
2777.0,31317.226146400004,31317.226146400004
2778.0,31317.226146400004,31317.226146400004
2779.0,31317.226146400004,31317.226146400004
2780.0,31317.226146400004,31317.226146400004
2781.0,31317.226146400004,31317.226146400004
2782.0,31317.226146400004,31317.226146400004
2783.0,31317.226146400004,31317.226146400004
2784.0,31317.226146400004,31317.226146400004
2785.0,31317.226146400004,31317.226146400004
2786.0,31317.226146400004,31317.226146400004
2787.0,31317.226146400004,31317.226146400004
2788.0,31317.226146400004,31317.226146400004
2789.0,31317.226146400004,31317.226146400004
2790.0,31317.226146400004,31317.226146400004
2791.0,31317.226146400004,31317.226146400004
2792.0,31317.226146400004,31317.226146400004
2793.0,31317.226146400004,31317.226146400004
2794.0,31317.226146400004,31317.226146400004
2795.0,31317.226146400004,31317.226146400004
2796.0,31317.226146400004,31317.226146400004
2797.0,31317.226146400004,31317.226146400004
2798.0,31317.226146400004,31317.226146400004
2799.0,31317.226146400004,31317.226146400004
2800.0,31317.226146400004,31317.226146400004
2801.0,31317.226146400004,31317.226146400004
2802.0,31317.226146400004,31317.226146400004
2803.0,31317.226146400004,31317.226146400004
2804.0,31317.226146400004,31317.226146400004
2805.0,31317.226146400004,31317.226146400004
2806.0,31317.226146400004,31317.226146400004
2807.0,31317.226146400004,31317.226146400004
2808.0,31317.226146400004,31317.226146400004
2809.0,31317.226146400004,31317.226146400004
2810.0,31317.226146400004,31317.226146400004
2811.0,31317.226146400004,31317.226146400004
2812.0,31317.226146400004,31317.226146400004
2813.0,31317.226146400004,31317.226146400004
2814.0,31317.226146400004,31317.226146400004
2815.0,31317.226146400004,31317.226146400004
2816.0,31317.226146400004,31317.226146400004
2817.0,31317.226146400004,31317.226146400004
2818.0,31317.226146400004,31317.226146400004
2819.0,31317.226146400004,31317.226146400004
2820.0,31317.226146400004,31317.226146400004
2821.0,31317.226146400004,31317.226146400004
2822.0,31317.226146400004,31317.226146400004
2823.0,31317.226146400004,31317.226146400004
2824.0,31317.226146400004,31317.226146400004
2825.0,31317.226146400004,31317.226146400004
2826.0,31317.226146400004,31317.226146400004
2827.0,31317.226146400004,31317.226146400004
2828.0,31317.226146400004,31317.226146400004
2829.0,31317.226146400004,31317.226146400004
2830.0,31317.226146400004,31317.226146400004
2831.0,31317.226146400004,31317.226146400004
2832.0,31317.226146400004,31317.226146400004
2833.0,31317.226146400004,31317.226146400004
2834.0,31317.226146400004,31317.226146400004
2835.0,31317.226146400004,31317.226146400004
2836.0,31317.226146400004,31317.226146400004
2837.0,31317.226146400004,31317.226146400004
2838.0,31317.226146400004,31317.226146400004
2839.0,31317.226146400004,31317.226146400004
2840.0,31317.226146400004,31317.226146400004
2841.0,31317.226146400004,31317.226146400004
2842.0,31317.226146400004,31317.226146400004
2843.0,31317.226146400004,31317.226146400004
2844.0,31317.226146400004,31317.226146400004
2845.0,31317.226146400004,31317.226146400004
2846.0,31317.226146400004,31317.226146400004
2847.0,31317.226146400004,31317.226146400004
2848.0,31317.226146400004,31317.226146400004
2849.0,31317.226146400004,31317.226146400004
2850.0,31317.226146400004,31317.226146400004
2851.0,31317.226146400004,31317.226146400004
2852.0,31317.226146400004,31317.226146400004
2853.0,31317.226146400004,31317.226146400004
2854.0,31317.226146400004,31317.226146400004
2855.0,31317.226146400004,31317.226146400004
2856.0,31317.226146400004,31317.226146400004
2857.0,31317.226146400004,31317.226146400004
2858.0,31317.226146400004,31317.226146400004
2859.0,31317.226146400004,31317.226146400004
2860.0,31317.226146400004,31317.226146400004
2861.0,31317.226146400004,31317.226146400004
2862.0,31317.226146400004,31317.226146400004
2863.0,31317.226146400004,31317.226146400004
2864.0,31317.226146400004,31317.226146400004
2865.0,31317.226146400004,31317.226146400004
2866.0,31317.226146400004,31317.226146400004
2867.0,31317.226146400004,31317.226146400004
2868.0,31317.226146400004,31317.226146400004
2869.0,31317.226146400004,31317.226146400004
2870.0,31317.226146400004,31317.226146400004
2871.0,31317.226146400004,31317.226146400004
2872.0,31317.226146400004,31317.226146400004
2873.0,31317.226146400004,31317.226146400004
2874.0,31317.226146400004,31317.226146400004
2875.0,31317.226146400004,31317.226146400004
2876.0,31317.226146400004,31317.226146400004
2877.0,31317.226146400004,31317.226146400004
2878.0,31317.226146400004,31317.226146400004
2879.0,31317.226146400004,31317.226146400004
2880.0,31317.226146400004,31317.226146400004
2881.0,31317.226146400004,31317.226146400004
2882.0,31317.226146400004,31317.226146400004
2883.0,31317.226146400004,31317.226146400004
2884.0,31317.226146400004,31317.226146400004
2885.0,31317.226146400004,31317.226146400004
2886.0,31317.226146400004,31317.226146400004
2887.0,31317.226146400004,31317.226146400004
2888.0,31317.226146400004,31317.226146400004
2889.0,31317.226146400004,31317.226146400004
2890.0,31317.226146400004,31317.226146400004
2891.0,31317.226146400004,31317.226146400004
2892.0,31317.226146400004,31317.226146400004
2893.0,31317.226146400004,31317.226146400004
2894.0,31317.226146400004,31317.226146400004
2895.0,31317.226146400004,31317.226146400004
2896.0,31317.226146400004,31317.226146400004
2897.0,31317.226146400004,31317.226146400004
2898.0,31317.226146400004,31317.226146400004
2899.0,31317.226146400004,31317.226146400004
2900.0,31317.226146400004,31317.226146400004
2901.0,31317.226146400004,31317.226146400004
2902.0,31317.226146400004,31317.226146400004
2903.0,31317.226146400004,31317.226146400004
2904.0,31317.226146400004,31317.226146400004
2905.0,31317.226146400004,31317.226146400004
2906.0,31317.226146400004,31317.226146400004
2907.0,31317.226146400004,31317.226146400004
2908.0,31317.226146400004,31317.226146400004
2909.0,31317.226146400004,31317.226146400004
2910.0,31317.226146400004,31317.226146400004
2911.0,31317.226146400004,31317.226146400004
2912.0,31317.226146400004,31317.226146400004
2913.0,31317.226146400004,31317.226146400004
2914.0,31317.226146400004,31317.226146400004
2915.0,31317.226146400004,31317.226146400004
2916.0,31317.226146400004,31317.226146400004
2917.0,31317.226146400004,31317.226146400004
2918.0,31317.226146400004,31317.226146400004
2919.0,31317.226146400004,31317.226146400004
2920.0,31317.226146400004,31317.226146400004
2921.0,31317.226146400004,31317.226146400004
2922.0,31317.226146400004,31317.226146400004
2923.0,31317.226146400004,31317.226146400004
2924.0,31317.226146400004,31317.226146400004
2925.0,31317.226146400004,31317.226146400004
2926.0,31317.226146400004,31317.226146400004
2927.0,31317.226146400004,31317.226146400004
2928.0,31317.226146400004,31317.226146400004
2929.0,31317.226146400004,31317.226146400004
2930.0,31317.226146400004,31317.226146400004
2931.0,31317.226146400004,31317.226146400004
2932.0,31317.226146400004,31317.226146400004
2933.0,31317.226146400004,31317.226146400004
2934.0,31317.226146400004,31317.226146400004
2935.0,31317.226146400004,31317.226146400004
2936.0,31317.226146400004,31317.226146400004
2937.0,31317.226146400004,31317.226146400004
2938.0,31317.226146400004,31317.226146400004
2939.0,31317.226146400004,31317.226146400004
2940.0,31317.226146400004,31317.226146400004
2941.0,31317.226146400004,31317.226146400004
2942.0,31317.226146400004,31317.226146400004
2943.0,31317.226146400004,31317.226146400004
2944.0,31317.226146400004,31317.226146400004
2945.0,31317.226146400004,31317.226146400004
2946.0,31317.226146400004,31317.226146400004
2947.0,31317.226146400004,31317.226146400004
2948.0,31317.226146400004,31317.226146400004
2949.0,31317.226146400004,31317.226146400004
2950.0,31317.226146400004,31317.226146400004
2951.0,31317.226146400004,31317.226146400004
2952.0,31317.226146400004,31317.226146400004
2953.0,31317.226146400004,31317.226146400004
2954.0,31317.226146400004,31317.226146400004
2955.0,31317.226146400004,31317.226146400004
2956.0,31317.226146400004,31317.226146400004
2957.0,31317.226146400004,31317.226146400004
2958.0,31317.226146400004,31317.226146400004
2959.0,31317.226146400004,31317.226146400004
2960.0,31317.226146400004,31317.226146400004
2961.0,31317.226146400004,31317.226146400004
2962.0,31317.226146400004,31317.226146400004
2963.0,31317.226146400004,31317.226146400004
2964.0,31317.226146400004,31317.226146400004
2965.0,31317.226146400004,31317.226146400004
2966.0,31317.226146400004,31317.226146400004
2967.0,31317.226146400004,31317.226146400004
2968.0,31317.226146400004,31317.226146400004
2969.0,31317.226146400004,31317.226146400004
2970.0,31317.226146400004,31317.226146400004
2971.0,31317.226146400004,31317.226146400004
2972.0,31317.226146400004,31317.226146400004
2973.0,31317.226146400004,31317.226146400004
2974.0,31317.226146400004,31317.226146400004
2975.0,31317.226146400004,31317.226146400004
2976.0,31317.226146400004,31317.226146400004
2977.0,31317.226146400004,31317.226146400004
2978.0,31317.226146400004,31317.226146400004
2979.0,31317.226146400004,31317.226146400004
2980.0,31317.226146400004,31317.226146400004
2981.0,31317.226146400004,31317.226146400004
2982.0,31317.226146400004,31317.226146400004
2983.0,31317.226146400004,31317.226146400004
2984.0,31317.226146400004,31317.226146400004
2985.0,31317.226146400004,31317.226146400004
2986.0,31317.226146400004,31317.226146400004
2987.0,31317.226146400004,31317.226146400004
2988.0,31317.226146400004,31317.226146400004
2989.0,31317.226146400004,31317.226146400004
2990.0,31317.226146400004,31317.226146400004
2991.0,31317.226146400004,31317.226146400004
2992.0,31317.226146400004,31317.226146400004
2993.0,31317.226146400004,31317.226146400004
2994.0,31317.226146400004,31317.226146400004
2995.0,31317.226146400004,31317.226146400004
2996.0,31317.226146400004,31317.226146400004
2997.0,31317.226146400004,31317.226146400004
2998.0,31317.226146400004,31317.226146400004
2999.0,31317.226146400004,31317.226146400004
3000.0,31317.226146400004,31317.226146400004
3001.0,31317.226146400004,31317.226146400004
3002.0,31317.226146400004,31317.226146400004
3003.0,31317.226146400004,31317.226146400004
3004.0,31317.226146400004,31317.226146400004
3005.0,31317.226146400004,31317.226146400004
3006.0,31317.226146400004,31317.226146400004
3007.0,31317.226146400004,31317.226146400004
3008.0,31317.226146400004,31317.226146400004
3009.0,31317.226146400004,31317.226146400004
3010.0,31317.226146400004,31317.226146400004
3011.0,31317.226146400004,31317.226146400004
3012.0,31317.226146400004,31317.226146400004
3013.0,31317.226146400004,31317.226146400004
3014.0,31317.226146400004,31317.226146400004
3015.0,31317.226146400004,31317.226146400004
3016.0,31317.226146400004,31317.226146400004
3017.0,31317.226146400004,31317.226146400004
3018.0,31317.226146400004,31317.226146400004
3019.0,31317.226146400004,31317.226146400004
3020.0,31317.226146400004,31317.226146400004
3021.0,31317.226146400004,31317.226146400004
3022.0,31317.226146400004,31317.226146400004
3023.0,31317.226146400004,31317.226146400004
3024.0,31317.226146400004,31317.226146400004
3025.0,31317.226146400004,31317.226146400004
3026.0,31317.226146400004,31317.226146400004
3027.0,31317.226146400004,31317.226146400004
3028.0,31317.226146400004,31317.226146400004
3029.0,31317.226146400004,31317.226146400004
3030.0,31317.226146400004,31317.226146400004
3031.0,31317.226146400004,31317.226146400004
3032.0,31317.226146400004,31317.226146400004
3033.0,31317.226146400004,31317.226146400004
3034.0,31317.226146400004,31317.226146400004
3035.0,31317.226146400004,31317.226146400004
3036.0,31317.226146400004,31317.226146400004
3037.0,31317.226146400004,31317.226146400004
3038.0,31317.226146400004,31317.226146400004
3039.0,31317.226146400004,31317.226146400004
3040.0,31317.226146400004,31317.226146400004
3041.0,31317.226146400004,31317.226146400004
3042.0,31317.226146400004,31317.226146400004
3043.0,31317.226146400004,31317.226146400004
3044.0,31317.226146400004,31317.226146400004
3045.0,31317.226146400004,31317.226146400004
3046.0,31317.226146400004,31317.226146400004
3047.0,31317.226146400004,31317.226146400004
3048.0,31317.226146400004,31317.226146400004
3049.0,31317.226146400004,31317.226146400004
3050.0,31317.226146400004,31317.226146400004
3051.0,31317.226146400004,31317.226146400004
3052.0,31317.226146400004,31317.226146400004
3053.0,31317.226146400004,31317.226146400004
3054.0,31317.226146400004,31317.226146400004
3055.0,31317.226146400004,31317.226146400004
3056.0,31317.226146400004,31317.226146400004
3057.0,31317.226146400004,31317.226146400004
3058.0,31317.226146400004,31317.226146400004
3059.0,31317.226146400004,31317.226146400004
3060.0,31317.226146400004,31317.226146400004
3061.0,31317.226146400004,31317.226146400004
3062.0,31317.226146400004,31317.226146400004
3063.0,31317.226146400004,31317.226146400004
3064.0,31317.226146400004,31317.226146400004
3065.0,31317.226146400004,31317.226146400004
3066.0,31317.226146400004,31317.226146400004
3067.0,31317.226146400004,31317.226146400004
3068.0,31317.226146400004,31317.226146400004
3069.0,31317.226146400004,31317.226146400004
3070.0,31317.226146400004,31317.226146400004
3071.0,31317.226146400004,31317.226146400004
3072.0,31317.226146400004,31317.226146400004
3073.0,31317.226146400004,31317.226146400004
3074.0,31317.226146400004,31317.226146400004
3075.0,31317.226146400004,31317.226146400004
3076.0,31317.226146400004,31317.226146400004
3077.0,31317.226146400004,31317.226146400004
3078.0,31317.226146400004,31317.226146400004
3079.0,31317.226146400004,31317.226146400004
3080.0,31317.226146400004,31317.226146400004
3081.0,31317.226146400004,31317.226146400004
3082.0,31317.226146400004,31317.226146400004
3083.0,31317.226146400004,31317.226146400004
3084.0,31317.226146400004,31317.226146400004
3085.0,31317.226146400004,31317.226146400004
3086.0,31317.226146400004,31317.226146400004
3087.0,31317.226146400004,31317.226146400004
3088.0,31317.226146400004,31317.226146400004
3089.0,31317.226146400004,31317.226146400004
3090.0,31317.226146400004,31317.226146400004
3091.0,31317.226146400004,31317.226146400004
3092.0,31317.226146400004,31317.226146400004
3093.0,31317.226146400004,31317.226146400004
3094.0,31317.226146400004,31317.226146400004
3095.0,31317.226146400004,31317.226146400004
3096.0,31317.226146400004,31317.226146400004
3097.0,31317.226146400004,31317.226146400004
3098.0,31317.226146400004,31317.226146400004
3099.0,31317.226146400004,31317.226146400004
3100.0,31317.226146400004,31317.226146400004
3101.0,31317.226146400004,31317.226146400004
3102.0,31317.226146400004,31317.226146400004
3103.0,31317.226146400004,31317.226146400004
3104.0,31317.226146400004,31317.226146400004
3105.0,31317.226146400004,31317.226146400004
3106.0,31317.226146400004,31317.226146400004
3107.0,31317.226146400004,31317.226146400004
3108.0,31317.226146400004,31317.226146400004
3109.0,31317.226146400004,31317.226146400004
3110.0,31317.226146400004,31317.226146400004
3111.0,31317.226146400004,31317.226146400004
3112.0,31317.226146400004,31317.226146400004
3113.0,31317.226146400004,31317.226146400004
3114.0,31317.226146400004,31317.226146400004
3115.0,31317.226146400004,31317.226146400004
3116.0,31317.226146400004,31317.226146400004
3117.0,31317.226146400004,31317.226146400004
3118.0,31317.226146400004,31317.226146400004
3119.0,31317.226146400004,31317.226146400004
3120.0,31317.226146400004,31317.226146400004
3121.0,31317.226146400004,31317.226146400004
3122.0,31317.226146400004,31317.226146400004
3123.0,31317.226146400004,31317.226146400004
3124.0,31317.226146400004,31317.226146400004
3125.0,31317.226146400004,31317.226146400004
3126.0,31317.226146400004,31317.226146400004
3127.0,31317.226146400004,31317.226146400004
3128.0,31317.226146400004,31317.226146400004
3129.0,31317.226146400004,31317.226146400004
3130.0,31317.226146400004,31317.226146400004
3131.0,31317.226146400004,31317.226146400004
3132.0,31317.226146400004,31317.226146400004
3133.0,31317.226146400004,31317.226146400004
3134.0,31317.226146400004,31317.226146400004
3135.0,31317.226146400004,31317.226146400004
3136.0,31317.226146400004,31317.226146400004
3137.0,31317.226146400004,31317.226146400004
3138.0,31317.226146400004,31317.226146400004
3139.0,31317.226146400004,31317.226146400004
3140.0,31317.226146400004,31317.226146400004
3141.0,31317.226146400004,31317.226146400004
3142.0,31317.226146400004,31317.226146400004
3143.0,31317.226146400004,31317.226146400004
3144.0,31317.226146400004,31317.226146400004
3145.0,31317.226146400004,31317.226146400004
3146.0,31317.226146400004,31317.226146400004
3147.0,31317.226146400004,31317.226146400004
3148.0,31317.226146400004,31317.226146400004
3149.0,31317.226146400004,31317.226146400004
3150.0,31317.226146400004,31317.226146400004
3151.0,31317.226146400004,31317.226146400004
3152.0,31317.226146400004,31317.226146400004
3153.0,31317.226146400004,31317.226146400004
3154.0,31317.226146400004,31317.226146400004
3155.0,31317.226146400004,31317.226146400004
3156.0,31317.226146400004,31317.226146400004
3157.0,31317.226146400004,31317.226146400004
3158.0,31317.226146400004,31317.226146400004
3159.0,31317.226146400004,31317.226146400004
3160.0,31317.226146400004,31317.226146400004
3161.0,31317.226146400004,31317.226146400004
3162.0,31317.226146400004,31317.226146400004
3163.0,31317.226146400004,31317.226146400004
3164.0,31317.226146400004,31317.226146400004
3165.0,31317.226146400004,31317.226146400004
3166.0,31317.226146400004,31317.226146400004
3167.0,31317.226146400004,31317.226146400004
3168.0,31317.226146400004,31317.226146400004
3169.0,31317.226146400004,31317.226146400004
3170.0,31317.226146400004,31317.226146400004
3171.0,31317.226146400004,31317.226146400004
3172.0,31317.226146400004,31317.226146400004
3173.0,31317.226146400004,31317.226146400004
3174.0,31317.226146400004,31317.226146400004
3175.0,31317.226146400004,31317.226146400004
3176.0,31317.226146400004,31317.226146400004
3177.0,31317.226146400004,31317.226146400004
3178.0,31317.226146400004,31317.226146400004
3179.0,31317.226146400004,31317.226146400004
3180.0,31317.226146400004,31317.226146400004
3181.0,31317.226146400004,31317.226146400004
3182.0,31317.226146400004,31317.226146400004
3183.0,31317.226146400004,31317.226146400004
3184.0,31317.226146400004,31317.226146400004
3185.0,31317.226146400004,31317.226146400004
3186.0,31317.226146400004,31317.226146400004
3187.0,31317.226146400004,31317.226146400004
3188.0,31317.226146400004,31317.226146400004
3189.0,31317.226146400004,31317.226146400004
3190.0,31317.226146400004,31317.226146400004
3191.0,31317.226146400004,31317.226146400004
3192.0,31317.226146400004,31317.226146400004
3193.0,31317.226146400004,31317.226146400004
3194.0,31317.226146400004,31317.226146400004
3195.0,31317.226146400004,31317.226146400004
3196.0,31317.226146400004,31317.226146400004
3197.0,31317.226146400004,31317.226146400004
3198.0,31317.226146400004,31317.226146400004
3199.0,31317.226146400004,31317.226146400004
3200.0,31317.226146400004,31317.226146400004
3201.0,31317.226146400004,31317.226146400004
3202.0,31317.226146400004,31317.226146400004
3203.0,31317.226146400004,31317.226146400004
3204.0,31317.226146400004,31317.226146400004
3205.0,31317.226146400004,31317.226146400004
3206.0,31317.226146400004,31317.226146400004
3207.0,31317.226146400004,31317.226146400004
3208.0,31317.226146400004,31317.226146400004
3209.0,31317.226146400004,31317.226146400004
3210.0,31317.226146400004,31317.226146400004
3211.0,31317.226146400004,31317.226146400004
3212.0,31317.226146400004,31317.226146400004
3213.0,31317.226146400004,31317.226146400004
3214.0,31317.226146400004,31317.226146400004
3215.0,31317.226146400004,31317.226146400004
3216.0,31317.226146400004,31317.226146400004
3217.0,31317.226146400004,31317.226146400004
3218.0,31317.226146400004,31317.226146400004
3219.0,31317.226146400004,31317.226146400004
3220.0,31317.226146400004,31317.226146400004
3221.0,31317.226146400004,31317.226146400004
3222.0,31317.226146400004,31317.226146400004
3223.0,31317.226146400004,31317.226146400004
3224.0,31317.226146400004,31317.226146400004
3225.0,31317.226146400004,31317.226146400004
3226.0,31317.226146400004,31317.226146400004
3227.0,31317.226146400004,31317.226146400004
3228.0,31317.226146400004,31317.226146400004
3229.0,31317.226146400004,31317.226146400004
3230.0,31317.226146400004,31317.226146400004
3231.0,31317.226146400004,31317.226146400004
3232.0,31317.226146400004,31317.226146400004
3233.0,31317.226146400004,31317.226146400004
3234.0,31317.226146400004,31317.226146400004
3235.0,31317.226146400004,31317.226146400004
3236.0,31317.226146400004,31317.226146400004
3237.0,31317.226146400004,31317.226146400004
3238.0,31317.226146400004,31317.226146400004
3239.0,31317.226146400004,31317.226146400004
3240.0,31317.226146400004,31317.226146400004
3241.0,31317.226146400004,31317.226146400004
3242.0,31317.226146400004,31317.226146400004
3243.0,31317.226146400004,31317.226146400004
3244.0,31317.226146400004,31317.226146400004
3245.0,31317.226146400004,31317.226146400004
3246.0,31317.226146400004,31317.226146400004
3247.0,31317.226146400004,31317.226146400004
3248.0,31317.226146400004,31317.226146400004
3249.0,31317.226146400004,31317.226146400004
3250.0,31317.226146400004,31317.226146400004
3251.0,31317.226146400004,31317.226146400004
3252.0,31317.226146400004,31317.226146400004
3253.0,31317.226146400004,31317.226146400004
3254.0,31317.226146400004,31317.226146400004
3255.0,31317.226146400004,31317.226146400004
3256.0,31317.226146400004,31317.226146400004
3257.0,31317.226146400004,31317.226146400004
3258.0,31317.226146400004,31317.226146400004
3259.0,31317.226146400004,31317.226146400004
3260.0,31317.226146400004,31317.226146400004
3261.0,31317.226146400004,31317.226146400004
3262.0,31317.226146400004,31317.226146400004
3263.0,31317.226146400004,31317.226146400004
3264.0,31317.226146400004,31317.226146400004
3265.0,31317.226146400004,31317.226146400004
3266.0,31317.226146400004,31317.226146400004
3267.0,31317.226146400004,31317.226146400004
3268.0,31317.226146400004,31317.226146400004
3269.0,31317.226146400004,31317.226146400004
3270.0,31317.226146400004,31317.226146400004
3271.0,31317.226146400004,31317.226146400004
3272.0,31317.226146400004,31317.226146400004
3273.0,31317.226146400004,31317.226146400004
3274.0,31317.226146400004,31317.226146400004
3275.0,31317.226146400004,31317.226146400004
3276.0,31317.226146400004,31317.226146400004
3277.0,31317.226146400004,31317.226146400004
3278.0,31317.226146400004,31317.226146400004
3279.0,31317.226146400004,31317.226146400004
3280.0,31317.226146400004,31317.226146400004
3281.0,31317.226146400004,31317.226146400004
3282.0,31317.226146400004,31317.226146400004
3283.0,31317.226146400004,31317.226146400004
3284.0,31317.226146400004,31317.226146400004
3285.0,31317.226146400004,31317.226146400004
3286.0,31317.226146400004,31317.226146400004
3287.0,31317.226146400004,31317.226146400004
3288.0,31317.226146400004,31317.226146400004
3289.0,31317.226146400004,31317.226146400004
3290.0,31317.226146400004,31317.226146400004
3291.0,31317.226146400004,31317.226146400004
3292.0,31317.226146400004,31317.226146400004
3293.0,31317.226146400004,31317.226146400004
3294.0,31317.226146400004,31317.226146400004
3295.0,31317.226146400004,31317.226146400004
3296.0,31317.226146400004,31317.226146400004
3297.0,31317.226146400004,31317.226146400004
3298.0,31317.226146400004,31317.226146400004
3299.0,31317.226146400004,31317.226146400004
3300.0,31317.226146400004,31317.226146400004
3301.0,31317.226146400004,31317.226146400004
3302.0,31317.226146400004,31317.226146400004
3303.0,31317.226146400004,31317.226146400004
3304.0,31317.226146400004,31317.226146400004
3305.0,31317.226146400004,31317.226146400004
3306.0,31317.226146400004,31317.226146400004
3307.0,31317.226146400004,31317.226146400004
3308.0,31317.226146400004,31317.226146400004
3309.0,31317.226146400004,31317.226146400004
3310.0,31317.226146400004,31317.226146400004
3311.0,31317.226146400004,31317.226146400004
3312.0,31317.226146400004,31317.226146400004
3313.0,31317.226146400004,31317.226146400004
3314.0,31317.226146400004,31317.226146400004
3315.0,31317.226146400004,31317.226146400004
3316.0,31317.226146400004,31317.226146400004
3317.0,31317.226146400004,31317.226146400004
3318.0,31317.226146400004,31317.226146400004
3319.0,31317.226146400004,31317.226146400004
3320.0,31317.226146400004,31317.226146400004
3321.0,31317.226146400004,31317.226146400004
3322.0,31317.226146400004,31317.226146400004
3323.0,31317.226146400004,31317.226146400004
3324.0,31317.226146400004,31317.226146400004
3325.0,31317.226146400004,31317.226146400004
3326.0,31317.226146400004,31317.226146400004
3327.0,31317.226146400004,31317.226146400004
3328.0,31317.226146400004,31317.226146400004
3329.0,31317.226146400004,31317.226146400004
3330.0,31317.226146400004,31317.226146400004
3331.0,31317.226146400004,31317.226146400004
3332.0,31317.226146400004,31317.226146400004
3333.0,31317.226146400004,31317.226146400004
3334.0,31317.226146400004,31317.226146400004
3335.0,31317.226146400004,31317.226146400004
3336.0,31317.226146400004,31317.226146400004
3337.0,31317.226146400004,31317.226146400004
3338.0,31317.226146400004,31317.226146400004
3339.0,31317.226146400004,31317.226146400004
3340.0,31317.226146400004,31317.226146400004
3341.0,31317.226146400004,31317.226146400004
3342.0,31317.226146400004,31317.226146400004
3343.0,31317.226146400004,31317.226146400004
3344.0,31317.226146400004,31317.226146400004
3345.0,31317.226146400004,31317.226146400004
3346.0,31317.226146400004,31317.226146400004
3347.0,31317.226146400004,31317.226146400004
3348.0,31317.226146400004,31317.226146400004
3349.0,31317.226146400004,31317.226146400004
3350.0,31317.226146400004,31317.226146400004
3351.0,31317.226146400004,31317.226146400004
3352.0,31317.226146400004,31317.226146400004
3353.0,31317.226146400004,31317.226146400004
3354.0,31317.226146400004,31317.226146400004
3355.0,31317.226146400004,31317.226146400004
3356.0,31317.226146400004,31317.226146400004
3357.0,31317.226146400004,31317.226146400004
3358.0,31317.226146400004,31317.226146400004
3359.0,31317.226146400004,31317.226146400004
3360.0,31317.226146400004,31317.226146400004
3361.0,31317.226146400004,31317.226146400004
3362.0,31317.226146400004,31317.226146400004
3363.0,31317.226146400004,31317.226146400004
3364.0,31317.226146400004,31317.226146400004
3365.0,31317.226146400004,31317.226146400004
3366.0,31317.226146400004,31317.226146400004
3367.0,31317.226146400004,31317.226146400004
3368.0,31317.226146400004,31317.226146400004
3369.0,31317.226146400004,31317.226146400004
3370.0,31317.226146400004,31317.226146400004
3371.0,31317.226146400004,31317.226146400004
3372.0,31317.226146400004,31317.226146400004
3373.0,31317.226146400004,31317.226146400004
3374.0,31317.226146400004,31317.226146400004
3375.0,31317.226146400004,31317.226146400004
3376.0,31317.226146400004,31317.226146400004
3377.0,31317.226146400004,31317.226146400004
3378.0,31317.226146400004,31317.226146400004
3379.0,31317.226146400004,31317.226146400004
3380.0,31317.226146400004,31317.226146400004
3381.0,31317.226146400004,31317.226146400004
3382.0,31317.226146400004,31317.226146400004
3383.0,31317.226146400004,31317.226146400004
3384.0,31317.226146400004,31317.226146400004
3385.0,31317.226146400004,31317.226146400004
3386.0,31317.226146400004,31317.226146400004
3387.0,31317.226146400004,31317.226146400004
3388.0,31317.226146400004,31317.226146400004
3389.0,31317.226146400004,31317.226146400004
3390.0,31317.226146400004,31317.226146400004
3391.0,31317.226146400004,31317.226146400004
3392.0,31317.226146400004,31317.226146400004
3393.0,31317.226146400004,31317.226146400004
3394.0,31317.226146400004,31317.226146400004
3395.0,31317.226146400004,31317.226146400004
3396.0,31317.226146400004,31317.226146400004
3397.0,31317.226146400004,31317.226146400004
3398.0,31317.226146400004,31317.226146400004
3399.0,31317.226146400004,31317.226146400004
3400.0,31317.226146400004,31317.226146400004
3401.0,31317.226146400004,31317.226146400004
3402.0,31317.226146400004,31317.226146400004
3403.0,31317.226146400004,31317.226146400004
3404.0,31317.226146400004,31317.226146400004
3405.0,31317.226146400004,31317.226146400004
3406.0,31317.226146400004,31317.226146400004
3407.0,31317.226146400004,31317.226146400004
3408.0,31317.226146400004,31317.226146400004
3409.0,31317.226146400004,31317.226146400004
3410.0,31317.226146400004,31317.226146400004
3411.0,31317.226146400004,31317.226146400004
3412.0,31317.226146400004,31317.226146400004
3413.0,31317.226146400004,31317.226146400004
3414.0,31317.226146400004,31317.226146400004
3415.0,31317.226146400004,31317.226146400004
3416.0,31317.226146400004,31317.226146400004
3417.0,31317.226146400004,31317.226146400004
3418.0,31317.226146400004,31317.226146400004
3419.0,31317.226146400004,31317.226146400004
3420.0,31317.226146400004,31317.226146400004
3421.0,31317.226146400004,31317.226146400004
3422.0,31317.226146400004,31317.226146400004
3423.0,31317.226146400004,31317.226146400004
3424.0,31317.226146400004,31317.226146400004
3425.0,31317.226146400004,31317.226146400004
3426.0,31317.226146400004,31317.226146400004
3427.0,31317.226146400004,31317.226146400004
3428.0,31317.226146400004,31317.226146400004
3429.0,31317.226146400004,31317.226146400004
3430.0,31317.226146400004,31317.226146400004
3431.0,31317.226146400004,31317.226146400004
3432.0,31317.226146400004,31317.226146400004
3433.0,31317.226146400004,31317.226146400004
3434.0,31317.226146400004,31317.226146400004
3435.0,31317.226146400004,31317.226146400004
3436.0,31317.226146400004,31317.226146400004
3437.0,31317.226146400004,31317.226146400004
3438.0,31317.226146400004,31317.226146400004
3439.0,31317.226146400004,31317.226146400004
3440.0,31317.226146400004,31317.226146400004
3441.0,31317.226146400004,31317.226146400004
3442.0,31317.226146400004,31317.226146400004
3443.0,31317.226146400004,31317.226146400004
3444.0,31317.226146400004,31317.226146400004
3445.0,31317.226146400004,31317.226146400004
3446.0,31317.226146400004,31317.226146400004
3447.0,31317.226146400004,31317.226146400004
3448.0,31317.226146400004,31317.226146400004
3449.0,31317.226146400004,31317.226146400004
3450.0,31317.226146400004,31317.226146400004
3451.0,31317.226146400004,31317.226146400004
3452.0,31317.226146400004,31317.226146400004
3453.0,31317.226146400004,31317.226146400004
3454.0,31317.226146400004,31317.226146400004
3455.0,31317.226146400004,31317.226146400004
3456.0,31317.226146400004,31317.226146400004
3457.0,31317.226146400004,31317.226146400004
3458.0,31317.226146400004,31317.226146400004
3459.0,31317.226146400004,31317.226146400004
3460.0,31317.226146400004,31317.226146400004
3461.0,31317.226146400004,31317.226146400004
3462.0,31317.226146400004,31317.226146400004
3463.0,31317.226146400004,31317.226146400004
3464.0,31317.226146400004,31317.226146400004
3465.0,31317.226146400004,31317.226146400004
3466.0,31317.226146400004,31317.226146400004
3467.0,31317.226146400004,31317.226146400004
3468.0,31317.226146400004,31317.226146400004
3469.0,31317.226146400004,31317.226146400004
3470.0,31317.226146400004,31317.226146400004
3471.0,31317.226146400004,31317.226146400004
3472.0,31317.226146400004,31317.226146400004
3473.0,31317.226146400004,31317.226146400004
3474.0,31317.226146400004,31317.226146400004
3475.0,31317.226146400004,31317.226146400004
3476.0,31317.226146400004,31317.226146400004
3477.0,31317.226146400004,31317.226146400004
3478.0,31317.226146400004,31317.226146400004
3479.0,31317.226146400004,31317.226146400004
3480.0,31317.226146400004,31317.226146400004
3481.0,31317.226146400004,31317.226146400004
3482.0,31317.226146400004,31317.226146400004
3483.0,31317.226146400004,31317.226146400004
3484.0,31317.226146400004,31317.226146400004
3485.0,31317.226146400004,31317.226146400004
3486.0,31317.226146400004,31317.226146400004
3487.0,31317.226146400004,31317.226146400004
3488.0,31317.226146400004,31317.226146400004
3489.0,31317.226146400004,31317.226146400004
3490.0,31317.226146400004,31317.226146400004
3491.0,31317.226146400004,31317.226146400004
3492.0,31317.226146400004,31317.226146400004
3493.0,31317.226146400004,31317.226146400004
3494.0,31317.226146400004,31317.226146400004
3495.0,31317.226146400004,31317.226146400004
3496.0,31317.226146400004,31317.226146400004
3497.0,31317.226146400004,31317.226146400004
3498.0,31317.226146400004,31317.226146400004
3499.0,31317.226146400004,31317.226146400004
3500.0,31317.226146400004,31317.226146400004
3501.0,31317.226146400004,31317.226146400004
3502.0,31317.226146400004,31317.226146400004
3503.0,31317.226146400004,31317.226146400004
3504.0,31317.226146400004,31317.226146400004
3505.0,31317.226146400004,31317.226146400004
3506.0,31317.226146400004,31317.226146400004
3507.0,31317.226146400004,31317.226146400004
3508.0,31317.226146400004,31317.226146400004
3509.0,31317.226146400004,31317.226146400004
3510.0,31317.226146400004,31317.226146400004
3511.0,31317.226146400004,31317.226146400004
3512.0,31317.226146400004,31317.226146400004
3513.0,31317.226146400004,31317.226146400004
3514.0,31317.226146400004,31317.226146400004
3515.0,31317.226146400004,31317.226146400004
3516.0,31317.226146400004,31317.226146400004
3517.0,31317.226146400004,31317.226146400004
3518.0,31317.226146400004,31317.226146400004
3519.0,31317.226146400004,31317.226146400004
3520.0,31317.226146400004,31317.226146400004
3521.0,31317.226146400004,31317.226146400004
3522.0,31317.226146400004,31317.226146400004
3523.0,31317.226146400004,31317.226146400004
3524.0,31317.226146400004,31317.226146400004
3525.0,31317.226146400004,31317.226146400004
3526.0,31317.226146400004,31317.226146400004
3527.0,31317.226146400004,31317.226146400004
3528.0,31317.226146400004,31317.226146400004
3529.0,31317.226146400004,31317.226146400004
3530.0,31317.226146400004,31317.226146400004
3531.0,31317.226146400004,31317.226146400004
3532.0,31317.226146400004,31317.226146400004
3533.0,31317.226146400004,31317.226146400004
3534.0,31317.226146400004,31317.226146400004
3535.0,31317.226146400004,31317.226146400004
3536.0,31317.226146400004,31317.226146400004
3537.0,31317.226146400004,31317.226146400004
3538.0,31317.226146400004,31317.226146400004
3539.0,31317.226146400004,31317.226146400004
3540.0,31317.226146400004,31317.226146400004
3541.0,31317.226146400004,31317.226146400004
3542.0,31317.226146400004,31317.226146400004
3543.0,31317.226146400004,31317.226146400004
3544.0,31317.226146400004,31317.226146400004
3545.0,31317.226146400004,31317.226146400004
3546.0,31317.226146400004,31317.226146400004
3547.0,31317.226146400004,31317.226146400004
3548.0,31317.226146400004,31317.226146400004
3549.0,31317.226146400004,31317.226146400004
3550.0,31317.226146400004,31317.226146400004
3551.0,31317.226146400004,31317.226146400004
3552.0,31317.226146400004,31317.226146400004
3553.0,31317.226146400004,31317.226146400004
3554.0,31317.226146400004,31317.226146400004
3555.0,31317.226146400004,31317.226146400004
3556.0,31317.226146400004,31317.226146400004
3557.0,31317.226146400004,31317.226146400004
3558.0,31317.226146400004,31317.226146400004
3559.0,31317.226146400004,31317.226146400004
3560.0,31317.226146400004,31317.226146400004
3561.0,31317.226146400004,31317.226146400004
3562.0,31317.226146400004,31317.226146400004
3563.0,31317.226146400004,31317.226146400004
3564.0,31317.226146400004,31317.226146400004
3565.0,31317.226146400004,31317.226146400004
3566.0,31317.226146400004,31317.226146400004
3567.0,31317.226146400004,31317.226146400004
3568.0,31317.226146400004,31317.226146400004
3569.0,31317.226146400004,31317.226146400004
3570.0,31317.226146400004,31317.226146400004
3571.0,31317.226146400004,31317.226146400004
3572.0,31317.226146400004,31317.226146400004
3573.0,31317.226146400004,31317.226146400004
3574.0,31317.226146400004,31317.226146400004
3575.0,31317.226146400004,31317.226146400004
3576.0,31317.226146400004,31317.226146400004
3577.0,31317.226146400004,31317.226146400004
3578.0,31317.226146400004,31317.226146400004
3579.0,31317.226146400004,31317.226146400004
3580.0,31317.226146400004,31317.226146400004
3581.0,31317.226146400004,31317.226146400004
3582.0,31317.226146400004,31317.226146400004
3583.0,31317.226146400004,31317.226146400004
3584.0,31317.226146400004,31317.226146400004
3585.0,31317.226146400004,31317.226146400004
3586.0,31317.226146400004,31317.226146400004
3587.0,31317.226146400004,31317.226146400004
3588.0,31317.226146400004,31317.226146400004
3589.0,31317.226146400004,31317.226146400004
3590.0,31317.226146400004,31317.226146400004
3591.0,31317.226146400004,31317.226146400004
3592.0,31317.226146400004,31317.226146400004
3593.0,31317.226146400004,31317.226146400004
3594.0,31317.226146400004,31317.226146400004
3595.0,31317.226146400004,31317.226146400004
3596.0,31317.226146400004,31317.226146400004
3597.0,31317.226146400004,31317.226146400004
3598.0,31317.226146400004,31317.226146400004
3599.0,31317.226146400004,31317.226146400004


==> figures/logs/mean_convergence_plots/qap_small_bdd_cpu.csv <==
1.0,2087959.7002380274
2.0,2486261.288923205
3.0,2690062.0678250375
4.0,2823271.565033865
5.0,2917268.5521328603
6.0,2990927.5940905
7.0,3049233.550507711
8.0,3097238.410659788
9.0,3137522.5840725694
10.0,3172145.9499730086
11.0,3202253.3702785447
12.0,3227877.215220277
13.0,3251122.3832775415
14.0,3271646.64953774
15.0,3290145.159791802
16.0,3306761.8309567464
17.0,3321631.2965001664
18.0,3335122.6543968506
19.0,3347688.4399428074
20.0,3359406.296214772
21.0,3370280.3693334637
22.0,3380102.2042617295
23.0,3389361.966585291
24.0,3398017.308559518
25.0,3406059.9493630654
26.0,3413527.3811198855
27.0,3420600.1592122624
28.0,3427439.7855430506
29.0,3433942.7492085584
30.0,3440100.6244086097
31.0,3445945.724705644
32.0,3451549.286188759
33.0,3456949.3982893997
34.0,3462110.0073916945
35.0,3467108.261381816
36.0,3471959.6047826493
37.0,3476949.2844806686
38.0,3481851.755247924
39.0,3486565.1647924045
40.0,3491108.3401357746
41.0,3495506.922288721
42.0,3499655.172141086
43.0,3503640.0279380702
44.0,3507633.3766622487
45.0,3511514.225997445
46.0,3515231.1471373676
47.0,3518604.928891468
48.0,3521606.5073239086
49.0,3524312.260504867
50.0,3526791.2894042134
51.0,3529063.898537855
52.0,3531253.805147901
53.0,3533384.6350029157
54.0,3535388.1015374637
55.0,3537323.8681545714
56.0,3539269.036756209
57.0,3541156.624095922
58.0,3542945.2580369324
59.0,3544570.4159184042
60.0,3545953.7602692186
61.0,3547161.2514062887
62.0,3548282.3720176145
63.0,3549306.564389617
64.0,3550271.9734672257
65.0,3551195.5240325066
66.0,3552077.0519671366
67.0,3552925.7528758706
68.0,3553745.7360859923
69.0,3554542.2822757442
70.0,3555312.7770224325
71.0,3556053.4658981813
72.0,3556758.227611871
73.0,3557439.468231896
74.0,3558128.5138655696
75.0,3558788.7275647037
76.0,3559439.2666156455
77.0,3560072.7411512313
78.0,3560689.166926461
79.0,3561291.293851114
80.0,3561879.3713081176
81.0,3562450.5746387164
82.0,3563007.1219679215
83.0,3563550.7170236595
84.0,3564078.6111519733
85.0,3564590.370281775
86.0,3565085.5194937265
87.0,3565565.161089105
88.0,3566032.3833623105
89.0,3566484.3171667326
90.0,3566922.8971261093
91.0,3567346.507677263
92.0,3567754.3077541296
93.0,3568149.126897717
94.0,3568531.673147127
95.0,3568903.0024724905
96.0,3569260.2585713654
97.0,3569598.641442497
98.0,3569938.704116411
99.0,3570269.0982658425
100.0,3570593.2824896607
101.0,3570908.1070881584
102.0,3571218.031840413
103.0,3571520.60016346
104.0,3571817.2291554958
105.0,3572109.4782970864
106.0,3572395.9467199836
107.0,3572676.509630257
108.0,3572951.9758113837
109.0,3573221.180516261
110.0,3573485.2997463937
111.0,3573745.0053556375
112.0,3573998.5852689603
113.0,3574251.0682959706
114.0,3574498.553261697
115.0,3574741.923691497
116.0,3574979.5320793465
117.0,3575213.603851957
118.0,3575441.998633615
119.0,3575661.0015117466
120.0,3575873.839712495
121.0,3576078.0354288197
122.0,3576287.3298057728
123.0,3576491.912233877
124.0,3576696.4091097615
125.0,3576897.83932878
126.0,3577094.253448074
127.0,3577279.4953353694
128.0,3577450.4198120823
129.0,3577622.914300022
130.0,3577811.593561098
131.0,3577998.556681947
132.0,3578183.443536044
133.0,3578365.2249378837
134.0,3578544.1809131866
135.0,3578716.2429796243
136.0,3578884.5066405633
137.0,3579050.391076295
138.0,3579215.740471205
139.0,3579379.2866206532
140.0,3579542.341074829
141.0,3579702.8778362763
142.0,3579863.771090347
143.0,3580023.950951576
144.0,3580182.7458350575
145.0,3580341.5140929394
146.0,3580499.9668536205
147.0,3580660.117863486
148.0,3580824.441650599
149.0,3580987.5071000843
150.0,3581148.9015725437
151.0,3581309.427341702
152.0,3581469.876496041
153.0,3581628.808098912
154.0,3581785.9597171526
155.0,3581941.4810721586
156.0,3582097.922743996
157.0,3582253.453957885
158.0,3582406.5665569357
159.0,3582559.2233669697
160.0,3582711.6675427863
161.0,3582862.93933245
162.0,3583013.6197826345
163.0,3583163.4118843265
164.0,3583313.7381980736
165.0,3583463.4706887756
166.0,3583612.6586678317
167.0,3583762.020930666
168.0,3583909.791082655
169.0,3584057.9659009348
170.0,3584205.830959268
171.0,3584354.2299457565
172.0,3584501.6171376733
173.0,3584650.5518105864
174.0,3584799.010368762
175.0,3584947.4276789217
176.0,3585096.717884857
177.0,3585246.364760884
178.0,3585395.6012799502
179.0,3585546.306058304
180.0,3585697.883661649
181.0,3585849.416423997
182.0,3586001.6717843474
183.0,3586154.2097151675
184.0,3586305.532601548
185.0,3586454.9958145935
186.0,3586600.4314435483
187.0,3586751.827115513
188.0,3586906.008989037
189.0,3587060.377020786
190.0,3587214.482383456
191.0,3587369.2019683397
192.0,3587524.6885259226
193.0,3587679.6953823143
194.0,3587834.8621852174
195.0,3587989.5828901087
196.0,3588144.519992393
197.0,3588299.43630283
198.0,3588452.9414534457
199.0,3588604.7147004646
200.0,3588755.1486195633
201.0,3588904.7534028934
202.0,3589052.5624598954
203.0,3589199.1312565734
204.0,3589343.1182479807
205.0,3589487.4130814564
206.0,3589631.3900195463
207.0,3589773.991835663
208.0,3589917.0854498902
209.0,3590060.8863572166
210.0,3590204.4268543078
211.0,3590348.681191287
212.0,3590493.5816388363
213.0,3590637.245436745
214.0,3590781.2209543446
215.0,3590925.255756968
216.0,3591068.7751644664
217.0,3591211.094704393
218.0,3591352.0412558187
219.0,3591490.6958037363
220.0,3591631.7574613267
221.0,3591772.548788729
222.0,3591912.1117465775
223.0,3592049.881948416
224.0,3592188.9651014446
225.0,3592327.431516797
226.0,3592465.2539393627
227.0,3592601.8993831254
228.0,3592739.1497510057
229.0,3592876.9962245217
230.0,3593013.449205135
231.0,3593149.0665212693
232.0,3593284.863274973
233.0,3593419.5799473776
234.0,3593553.789765837
235.0,3593686.230686941
236.0,3593818.879873538
237.0,3593951.501916452
238.0,3594083.1907541733
239.0,3594214.4738765117
240.0,3594345.357162533
241.0,3594476.8241719496
242.0,3594608.181542244
243.0,3594738.4875446944
244.0,3594868.593565382
245.0,3594999.686026166
246.0,3595129.833527347
247.0,3595260.375636142
248.0,3595391.2293299693
249.0,3595522.435432287
250.0,3595653.3301597377
251.0,3595784.3365369393
252.0,3595916.0905701225
253.0,3596045.434852422
254.0,3596178.1015680917
255.0,3596310.687102782
256.0,3596442.793649338
257.0,3596575.9069568715
258.0,3596708.902686568
259.0,3596841.4284755928
260.0,3596975.5597980134
261.0,3597109.433146295
262.0,3597243.4068146367
263.0,3597376.394385167
264.0,3597506.4987353706
265.0,3597636.462516403
266.0,3597765.8063628227
267.0,3597893.971623209
268.0,3598020.7865126804
269.0,3598146.985663321
270.0,3598272.4417677997
271.0,3598396.335440307
272.0,3598521.224091185
273.0,3598644.5371017475
274.0,3598766.497076628
275.0,3598887.3672962785
276.0,3599007.005033963
277.0,3599125.896618377
278.0,3599245.796146841
279.0,3599365.9505030094
280.0,3599485.7596438024
281.0,3599604.490249715
282.0,3599723.777020354
283.0,3599842.6719326773
284.0,3599959.553309384
285.0,3600077.141161835
286.0,3600195.5138809015
287.0,3600314.549644685
288.0,3600432.8654633113
289.0,3600551.784888294
290.0,3600669.7334244195
291.0,3600788.9305942426
292.0,3600907.541116246
293.0,3601027.6639507343
294.0,3601147.1250864314
295.0,3601267.093800019
296.0,3601387.4910197775
297.0,3601509.539192757
298.0,3601632.0872767777
299.0,3601753.860989399
300.0,3601877.44883436
301.0,3602000.8104368676
302.0,3602123.9257754823
303.0,3602247.502764588
304.0,3602372.555939346
305.0,3602499.9355180706
306.0,3602627.6884967047
307.0,3602755.5727780466
308.0,3602883.243974535
309.0,3603009.671936594
310.0,3603136.80532753
311.0,3603264.912600501
312.0,3603393.240172866
313.0,3603521.9529469344
314.0,3603650.5676922426
315.0,3603779.2905862303
316.0,3603907.93681118
317.0,3604036.0632293825
318.0,3604163.474274757
319.0,3604290.4069045284
320.0,3604416.16182099
321.0,3604542.127278382
322.0,3604669.321352385
323.0,3604795.3289044374
324.0,3604920.943338083
325.0,3605045.9293470564
326.0,3605172.1153983516
327.0,3605297.95070543
328.0,3605422.889260674
329.0,3605547.3111479618
330.0,3605672.733019169
331.0,3605797.945530467
332.0,3605924.1942461627
333.0,3606049.850369913
334.0,3606176.6917114514
335.0,3606304.165529156
336.0,3606431.8616875634
337.0,3606558.687601741
338.0,3606686.0516282525
339.0,3606813.4145470783
340.0,3606940.82426782
341.0,3607068.539540295
342.0,3607195.5911588264
343.0,3607321.553348139
344.0,3607446.8774172477
345.0,3607572.4379317444
346.0,3607698.015324931
347.0,3607824.4416641514
348.0,3607952.3144884394
349.0,3608080.945738992
350.0,3608209.614402562
351.0,3608338.986703877
352.0,3608468.006045021
353.0,3608596.8344706837
354.0,3608724.3810220803
355.0,3608852.2411627984
356.0,3608980.0709874197
357.0,3609106.1416599494
358.0,3609231.885629429
359.0,3609357.090312059
360.0,3609481.8014818323
361.0,3609605.9163042484
362.0,3609729.6327374224
363.0,3609852.515663038
364.0,3609975.157151277
365.0,3610096.5836022175
366.0,3610218.8691048212
367.0,3610340.697963374
368.0,3610462.707030301
369.0,3610583.961669587
370.0,3610704.6604602495
371.0,3610825.03526385
372.0,3610944.980058076
373.0,3611064.218789958
374.0,3611181.0301593407
375.0,3611295.6069807694
376.0,3611409.499765296
377.0,3611523.2804820295
378.0,3611636.0580224395
379.0,3611748.1050722096
380.0,3611860.6905362164
381.0,3611973.4232722954
382.0,3612085.4312589276
383.0,3612197.097834252
384.0,3612309.318992475
385.0,3612421.5644058576
386.0,3612533.1665881746
387.0,3612644.644054915
388.0,3612756.4093514835
389.0,3612868.2176687983
390.0,3612980.1519775107
391.0,3613094.1618316686
392.0,3613208.638772334
393.0,3613323.472653221
394.0,3613438.4370933026
395.0,3613552.986154319
396.0,3613668.4503505044
397.0,3613784.147589459
398.0,3613899.5750195617
399.0,3614013.0667729527
400.0,3614125.80217375
401.0,3614237.8871839177
402.0,3614349.150382687
403.0,3614461.261331174
404.0,3614573.097450761
405.0,3614684.7284287503
406.0,3614796.988759311
407.0,3614908.5024064416
408.0,3615019.677317805
409.0,3615130.79752452
410.0,3615240.6088133953
411.0,3615351.0885695443
412.0,3615461.0507636974
413.0,3615570.5444386327
414.0,3615679.520823364
415.0,3615788.0172201167
416.0,3615893.239937453
417.0,3615998.1948628817
418.0,3616102.18562891
419.0,3616205.4470847067
420.0,3616309.674750172
421.0,3616413.7622916605
422.0,3616518.398692603
423.0,3616622.1878064848
424.0,3616726.3012186605
425.0,3616829.6982832546
426.0,3616933.492070878
427.0,3617036.425591193
428.0,3617139.498410955
429.0,3617241.946152441
430.0,3617344.024693919
431.0,3617445.7747446746
432.0,3617546.8914576694
433.0,3617646.822601629
434.0,3617743.6287813187
435.0,3617843.897525283
436.0,3617943.9134831014
437.0,3618043.6416340424
438.0,3618143.1048692535
439.0,3618242.701364288
440.0,3618342.139764727
441.0,3618442.191400867
442.0,3618541.909247929
443.0,3618642.145117682
444.0,3618741.9522432312
445.0,3618840.426077867
446.0,3618939.684409866
447.0,3619037.601129074
448.0,3619135.714736688
449.0,3619233.4942617337
450.0,3619330.8344379123
451.0,3619427.3470305824
452.0,3619523.748867512
453.0,3619619.1105893757
454.0,3619714.8998907683
455.0,3619809.64586416
456.0,3619904.458721292
457.0,3619998.974207349
458.0,3620092.6446024934
459.0,3620186.162766628
460.0,3620279.6429964807
461.0,3620372.8465593555
462.0,3620466.0953523237
463.0,3620559.8342907643
464.0,3620653.112313581
465.0,3620746.321061521
466.0,3620839.899700018
467.0,3620933.5901760287
468.0,3621027.599838642
469.0,3621120.7682747603
470.0,3621215.0158440885
471.0,3621309.103481836
472.0,3621402.7413197034
473.0,3621495.646998688
474.0,3621588.0607677186
475.0,3621679.9733315455
476.0,3621771.219799317
477.0,3621862.9634642242
478.0,3621953.3158659106
479.0,3622043.8469960415
480.0,3622133.9708942766
481.0,3622224.273691859
482.0,3622312.961843544
483.0,3622402.3074001186
484.0,3622491.6131047793
485.0,3622580.806797137
486.0,3622670.6269451925
487.0,3622760.367072525
488.0,3622850.1079142285
489.0,3622940.025798642
490.0,3623029.4843303
491.0,3623118.353660015
492.0,3623202.216316036
493.0,3623280.6383451275
494.0,3623358.733227221
495.0,3623436.851201313
496.0,3623513.7036264585
497.0,3623590.8604938746
498.0,3623667.426581465
499.0,3623744.6273536133
500.0,3623821.1059435713
501.0,3623898.3757672315
502.0,3623975.2310747867
503.0,3624052.129023266
504.0,3624129.1300067464
505.0,3624206.337997045
506.0,3624283.1973265978
507.0,3624360.7044568937
508.0,3624437.1374479225
509.0,3624513.61741127
510.0,3624589.2707636408
511.0,3624657.9657148663
512.0,3624723.7228732314
513.0,3624789.3485890604
514.0,3624854.765185771
515.0,3624920.3010503496
516.0,3624984.7926525697
517.0,3625049.2002419136
518.0,3625111.6770956293
519.0,3625173.8994569313
520.0,3625235.8490181547
521.0,3625299.3714519683
522.0,3625362.5214618566
523.0,3625425.2640973893
524.0,3625487.809802527
525.0,3625550.1998735424
526.0,3625612.0685002888
527.0,3625673.7759340233
528.0,3625735.5681720953
529.0,3625797.1573451273
530.0,3625858.5357131795
531.0,3625919.8190546506
532.0,3625980.6670563705
533.0,3626041.672400835
534.0,3626102.7737628384
535.0,3626162.461297075
536.0,3626222.454847345
537.0,3626282.5858207317
538.0,3626342.0235306593
539.0,3626401.9336206866
540.0,3626462.0178528884
541.0,3626521.424141602
542.0,3626581.2284414223
543.0,3626640.602270709
544.0,3626700.0595877445
545.0,3626759.885744696
546.0,3626819.4184364313
547.0,3626879.296442037
548.0,3626938.764072813
549.0,3626997.980853381
550.0,3627057.489086994
551.0,3627116.936075441
552.0,3627175.5928870216
553.0,3627234.381126109
554.0,3627292.714343293
555.0,3627350.911186118
556.0,3627409.273731549
557.0,3627467.0413334053
558.0,3627524.7991644014
559.0,3627582.499284659
560.0,3627639.791921522
561.0,3627696.852506065
562.0,3627753.674299653
563.0,3627810.4248115947
564.0,3627866.9536678526
565.0,3627923.5810437687
566.0,3627980.18450848
567.0,3628036.9210219407
568.0,3628093.3502504285
569.0,3628149.4678389058
570.0,3628206.2752408227
571.0,3628262.718973048
572.0,3628319.3828304624
573.0,3628375.805710399
574.0,3628432.591940891
575.0,3628489.399509749
576.0,3628546.0905340635
577.0,3628602.5642559174
578.0,3628658.872393908
579.0,3628715.8195870547
580.0,3628772.5292136557
581.0,3628828.9773662733
582.0,3628885.5585521962
583.0,3628942.2956320853
584.0,3628998.9069101634
585.0,3629055.522961673
586.0,3629111.9712179224
587.0,3629168.475111937
588.0,3629225.092267278
589.0,3629281.3199704727
590.0,3629337.9156063045
591.0,3629394.200770168
592.0,3629450.4431143487
593.0,3629506.6161543927
594.0,3629562.5429585753
595.0,3629618.5993329054
596.0,3629674.427559629
597.0,3629730.2254113574
598.0,3629786.035386383
599.0,3629841.9542025286
600.0,3629897.277613648
601.0,3629953.0676996936
602.0,3630008.6560025406
603.0,3630064.4712905157
604.0,3630120.0754721034
605.0,3630175.9094341276
606.0,3630231.5026735687
607.0,3630287.231888302
608.0,3630342.8218387133
609.0,3630398.7566336584
610.0,3630454.288885756
611.0,3630509.7184089236
612.0,3630565.2468334325
613.0,3630620.543915315
614.0,3630674.288694986
615.0,3630727.819535344
616.0,3630780.861541439
617.0,3630834.2432385273
618.0,3630886.9860242545
619.0,3630940.001850638
620.0,3630992.8883522833
621.0,3631045.4997870135
622.0,3631098.1857302957
623.0,3631151.0166915855
624.0,3631204.2498434167
625.0,3631256.626366604
626.0,3631309.0854097777
627.0,3631362.496211178
628.0,3631415.7626052015
629.0,3631469.052458187
630.0,3631522.1841770895
631.0,3631575.2438525353
632.0,3631627.5420978093
633.0,3631679.800727533
634.0,3631731.6852273247
635.0,3631783.3690226735
636.0,3631834.873697788
637.0,3631886.090460146
638.0,3631937.374249551
639.0,3631988.273124905
640.0,3632039.3240255867
641.0,3632090.0124766934
642.0,3632140.564293526
643.0,3632190.769597501
644.0,3632240.7105967705
645.0,3632290.5870210277
646.0,3632340.228156216
647.0,3632389.995081388
648.0,3632439.3411688674
649.0,3632488.9120438043
650.0,3632538.135271853
651.0,3632587.469140779
652.0,3632636.3480642084
653.0,3632685.236885977
654.0,3632734.1656019217
655.0,3632783.013943629
656.0,3632831.65849356
657.0,3632880.12889974
658.0,3632928.81171571
659.0,3632977.285228434
660.0,3633025.49864025
661.0,3633073.8869053894
662.0,3633122.1517409584
663.0,3633170.5718595954
664.0,3633218.920508103
665.0,3633267.6032563266
666.0,3633315.9951394233
667.0,3633364.70758465
668.0,3633413.5441266955
669.0,3633462.59339422
670.0,3633511.5386327035
671.0,3633560.3154891394
672.0,3633609.354020111
673.0,3633658.3605443267
674.0,3633707.622900351
675.0,3633757.021034742
676.0,3633806.623123346
677.0,3633856.1685966905
678.0,3633905.906286004
679.0,3633955.8441191255
680.0,3634005.9592452976
681.0,3634055.921953764
682.0,3634106.0147879464
683.0,3634156.347033203
684.0,3634206.4798170105
685.0,3634256.8678778145
686.0,3634307.186984934
687.0,3634357.5183419585
688.0,3634407.8837313135
689.0,3634458.418714779
690.0,3634508.9809998367
691.0,3634559.3935131864
692.0,3634609.9828341343
693.0,3634660.4332911414
694.0,3634710.9619744387
695.0,3634761.410368992
696.0,3634811.6088751233
697.0,3634859.551835132
698.0,3634909.9747455176
699.0,3634960.3445287324
700.0,3635010.485275729
701.0,3635060.9065811173
702.0,3635111.139283505
703.0,3635161.4684937494
704.0,3635211.6126512233
705.0,3635261.5604885644
706.0,3635311.6929824078
707.0,3635361.4394954653
708.0,3635411.4673829023
709.0,3635461.4319340074
710.0,3635511.1110848957
711.0,3635558.047302013
712.0,3635603.5292591676
713.0,3635650.106133386
714.0,3635698.830000654
715.0,3635746.1503699473
716.0,3635791.365323414
717.0,3635836.5715844166
718.0,3635882.8174619647
719.0,3635932.1757741137
720.0,3635981.5776984477
721.0,3636030.9136968083
722.0,3636080.25896854
723.0,3636129.3547140616
724.0,3636178.767446189
725.0,3636228.0611542976
726.0,3636277.489765438
727.0,3636326.4485784722
728.0,3636375.683747804
729.0,3636425.063847148
730.0,3636474.550429889
731.0,3636524.1124442685
732.0,3636573.586800846
733.0,3636623.747218101
734.0,3636673.821904577
735.0,3636723.598474233
736.0,3636774.279940719
737.0,3636824.688099752
738.0,3636875.4601037726
739.0,3636925.9738066783
740.0,3636976.9631586643
741.0,3637028.1361666494
742.0,3637079.181134629
743.0,3637130.7982594636
744.0,3637182.367432978
745.0,3637234.081270459
746.0,3637285.7128093103
747.0,3637337.398289918
748.0,3637389.585193919
749.0,3637441.8580189007
750.0,3637493.812741202
751.0,3637546.0592181273
752.0,3637597.6474615573
753.0,3637650.240012016
754.0,3637701.983162325
755.0,3637753.4018101417
756.0,3637805.6054339795
757.0,3637856.8637383417
758.0,3637909.1767404177
759.0,3637961.506842993
760.0,3638013.5447852644
761.0,3638065.8517112765
762.0,3638117.9839701336
763.0,3638170.2333150227
764.0,3638222.511536337
765.0,3638274.6948573557
766.0,3638326.8267285097
767.0,3638378.861633127
768.0,3638430.8183250423
769.0,3638483.146840288
770.0,3638534.9532842143
771.0,3638586.8819679157
772.0,3638639.4353016173
773.0,3638691.8802045574
774.0,3638744.2954216013
775.0,3638796.6278561153
776.0,3638848.7986750184
777.0,3638901.6398335327
778.0,3638953.6130529894
779.0,3639006.6964519126
780.0,3639059.388461042
781.0,3639111.5774156656
782.0,3639164.3659729674
783.0,3639217.366287832
784.0,3639269.202302521
785.0,3639322.45551781
786.0,3639375.4642692115
787.0,3639428.7920214953
788.0,3639481.565097374
789.0,3639534.613938801
790.0,3639587.8960050396
791.0,3639640.8373335525
792.0,3639693.9638785818
793.0,3639746.856792404
794.0,3639800.1291062883
795.0,3639852.991016824
796.0,3639905.709304306
797.0,3639958.406839086
798.0,3640010.933424325
799.0,3640063.4304474774
800.0,3640115.3046036456
801.0,3640167.2900534244
802.0,3640219.324821558
803.0,3640271.1738571515
804.0,3640322.5728909397
805.0,3640374.010525566
806.0,3640425.3583702957
807.0,3640476.7491621487
808.0,3640528.112390734
809.0,3640579.2572503565
810.0,3640629.803226469
811.0,3640680.543369097
812.0,3640731.151284828
813.0,3640781.4644043627
814.0,3640830.6638292964
815.0,3640880.6483239033
816.0,3640929.754575492
817.0,3640977.9959509703
818.0,3641026.7035490912
819.0,3641074.5376536753
820.0,3641121.881808069
821.0,3641169.5033748257
822.0,3641217.109389847
823.0,3641264.142448501
824.0,3641310.909103235
825.0,3641357.7789110094
826.0,3641404.888482925
827.0,3641451.5405000844
828.0,3641498.0155739994
829.0,3641544.6038871747
830.0,3641591.079680314
831.0,3641636.9889740846
832.0,3641683.669225775
833.0,3641729.6200837716
834.0,3641776.184534162
835.0,3641821.748735395
836.0,3641867.87962194
837.0,3641913.8074474153
838.0,3641959.280420956
839.0,3642005.5569631923
840.0,3642051.5464651757
841.0,3642096.9479613155
842.0,3642142.863957214
843.0,3642187.7847623997
844.0,3642233.5774872866
845.0,3642277.886375603
846.0,3642323.2670684163
847.0,3642368.541777567
848.0,3642414.3729222985
849.0,3642459.855174932
850.0,3642505.629150207
851.0,3642551.6304017366
852.0,3642598.1017717407
853.0,3642645.011730184
854.0,3642691.2910404694
855.0,3642738.4906419143
856.0,3642785.4575050273
857.0,3642832.296479525
858.0,3642880.1950830063
859.0,3642927.4782480984
860.0,3642975.699240313
861.0,3643023.7465988314
862.0,3643072.0903243804
863.0,3643120.7748603197
864.0,3643168.6541550807
865.0,3643217.4130461537
866.0,3643266.713212633
867.0,3643315.931929945
868.0,3643366.0557259833
869.0,3643416.1440736228
870.0,3643466.964337131
871.0,3643517.9432317847
872.0,3643568.912323653
873.0,3643620.2589718876
874.0,3643672.3599169455
875.0,3643724.704495002
876.0,3643777.151605591
877.0,3643827.370264997
878.0,3643880.741671333
879.0,3643934.280735733
880.0,3643985.0460680434
881.0,3644027.1405357365
882.0,3644069.3811393795
883.0,3644112.080945123
884.0,3644154.5672606984
885.0,3644197.2296556155
886.0,3644239.9181733443
887.0,3644282.9710523793
888.0,3644325.367364777
889.0,3644367.372102351
890.0,3644410.5244039306
891.0,3644453.7047755388
892.0,3644497.019176066
893.0,3644540.3737193733
894.0,3644584.525534277
895.0,3644628.238028493
896.0,3644672.7180365147
897.0,3644717.4092898206
898.0,3644762.207870374
899.0,3644796.2128504394
900.0,3644830.024860009
901.0,3644863.63030382
902.0,3644897.7814630168
903.0,3644931.373425631
904.0,3644965.0589863756
905.0,3644998.7923909407
906.0,3645032.353261859
907.0,3645066.7858477416
908.0,3645101.1142298426
909.0,3645134.860565728
910.0,3645169.017926007
911.0,3645203.1089634267
912.0,3645237.332960273
913.0,3645270.809140478
914.0,3645304.179511793
915.0,3645338.2249353575
916.0,3645371.966512457
917.0,3645405.582271573
918.0,3645438.7854649667
919.0,3645472.550053475
920.0,3645506.510789576
921.0,3645540.2972578797
922.0,3645572.310814413
923.0,3645604.292338117
924.0,3645636.118284838
925.0,3645668.1450990024
926.0,3645699.4813765865
927.0,3645730.4971618904
928.0,3645757.837453316
929.0,3645788.801783008
930.0,3645819.6743948683
931.0,3645850.2593337093
932.0,3645880.3774171085
933.0,3645910.975656338
934.0,3645942.329145909
935.0,3645973.248652263
936.0,3646003.850896803
937.0,3646034.052023695
938.0,3646064.602429429
939.0,3646093.8795277122
940.0,3646117.810638309
941.0,3646146.383289679
942.0,3646175.432377854
943.0,3646204.604341147
944.0,3646233.1990737063
945.0,3646261.747628287
946.0,3646290.0854179505
947.0,3646318.4432068076
948.0,3646346.628869824
949.0,3646374.312772382
950.0,3646402.3590333746
951.0,3646430.225937712
952.0,3646457.93641816
953.0,3646485.442991593
954.0,3646513.0913727367
955.0,3646540.661142674
956.0,3646568.0478947675
957.0,3646595.4299305435
958.0,3646622.886159781
959.0,3646649.901327826
960.0,3646677.0160067305
961.0,3646704.0898373835
962.0,3646730.977665771
963.0,3646757.5622310033
964.0,3646784.0356071987
965.0,3646810.8073095274
966.0,3646836.856450965
967.0,3646863.3047721367
968.0,3646889.184255089
969.0,3646914.5977770435
970.0,3646940.136561511
971.0,3646965.8435937823
972.0,3646991.3597376393
973.0,3647016.8751726574
974.0,3647042.445308848
975.0,3647067.990925462
976.0,3647093.6372946138
977.0,3647118.99154326
978.0,3647144.332084633
979.0,3647169.734519743
980.0,3647195.108080281
981.0,3647220.608003695
982.0,3647245.821799952
983.0,3647271.2102421513
984.0,3647296.2758079246
985.0,3647321.542045212
986.0,3647346.8534722435
987.0,3647372.026674136
988.0,3647397.2247602916
989.0,3647422.1274393313
990.0,3647447.2351515545
991.0,3647472.384998183
992.0,3647497.314917436
993.0,3647522.145965077
994.0,3647546.8182988707
995.0,3647571.753804171
996.0,3647596.4548478066
997.0,3647620.1472264496
998.0,3647645.0652284236
999.0,3647669.958446865
1000.0,3647694.577943731
1001.0,3647719.1993674226
1002.0,3647743.9484519847
1003.0,3647768.788873404
1004.0,3647793.472621032
1005.0,3647817.7570026023
1006.0,3647842.505483756
1007.0,3647867.1214835052
1008.0,3647891.560383962
1009.0,3647916.1707043643
1010.0,3647940.581100383
1011.0,3647965.0741416584
1012.0,3647989.6006800383
1013.0,3648014.098398517
1014.0,3648038.582401217
1015.0,3648062.80805838
1016.0,3648087.482253124
1017.0,3648111.9241265943
1018.0,3648136.283322277
1019.0,3648160.6237135017
1020.0,3648184.4349638773
1021.0,3648208.380249369
1022.0,3648232.7774563977
1023.0,3648257.1254086304
1024.0,3648281.57218561
1025.0,3648305.9723810707
1026.0,3648330.497973803
1027.0,3648354.7623835457
1028.0,3648379.0046212496
1029.0,3648403.322063421
1030.0,3648427.620710256
1031.0,3648452.0145712676
1032.0,3648476.319502889
1033.0,3648500.6009004614
1034.0,3648524.9316804307
1035.0,3648549.092580181
1036.0,3648573.4638900943
1037.0,3648597.741260804
1038.0,3648621.910403151
1039.0,3648645.9962270544
1040.0,3648670.321964222
1041.0,3648694.38585566
1042.0,3648718.3192643463
1043.0,3648741.978080658
1044.0,3648766.149345931
1045.0,3648790.1729857484
1046.0,3648814.0221206686
1047.0,3648837.85962966
1048.0,3648861.8827249715
1049.0,3648885.9818003285
1050.0,3648909.853229489
1051.0,3648933.772765076
1052.0,3648957.725534661
1053.0,3648981.768139487
1054.0,3649005.6551977945
1055.0,3649029.488741388
1056.0,3649053.409576604
1057.0,3649077.598239963
1058.0,3649101.3545716587
1059.0,3649125.2994305077
1060.0,3649149.3567934376
1061.0,3649173.3862700406
1062.0,3649197.3618703326
1063.0,3649221.5663355323
1064.0,3649246.0695239278
1065.0,3649270.458797371
1066.0,3649294.7932807053
1067.0,3649319.2450594823
1068.0,3649343.472893572
1069.0,3649368.0457129637
1070.0,3649392.514490892
1071.0,3649416.787040693
1072.0,3649441.150449453
1073.0,3649465.5882116975
1074.0,3649490.122220517
1075.0,3649514.3145885193
1076.0,3649538.7002767967
1077.0,3649563.3367291894
1078.0,3649587.829277063
1079.0,3649612.34379642
1080.0,3649636.706709885
1081.0,3649661.199514461
1082.0,3649685.848869165
1083.0,3649710.3033172367
1084.0,3649734.705167033
1085.0,3649759.210120115
1086.0,3649783.536812674
1087.0,3649808.008962162
1088.0,3649832.3749770843
1089.0,3649856.7561562015
1090.0,3649881.0637180633
1091.0,3649905.3834498427
1092.0,3649929.8891496295
1093.0,3649954.0221922733
1094.0,3649978.4163901866
1095.0,3650003.0324434163
1096.0,3650027.451964617
1097.0,3650051.7681930563
1098.0,3650076.0595552293
1099.0,3650100.572253279
1100.0,3650125.2039129413
1101.0,3650149.603595071
1102.0,3650174.0777210095
1103.0,3650198.636324113
1104.0,3650223.131453906
1105.0,3650247.8297721157
1106.0,3650272.2653023214
1107.0,3650296.8883286887
1108.0,3650321.3964601364
1109.0,3650346.004708281
1110.0,3650370.634298139
1111.0,3650394.9561783713
1112.0,3650419.523216283
1113.0,3650444.134920401
1114.0,3650468.6455214056
1115.0,3650492.8562541665
1116.0,3650517.3225849187
1117.0,3650541.760813174
1118.0,3650566.1188841932
1119.0,3650590.64895367
1120.0,3650615.1786381197
1121.0,3650639.5305141667
1122.0,3650663.7911157394
1123.0,3650688.28909555
1124.0,3650712.741005278
1125.0,3650737.3289872664
1126.0,3650761.619925133
1127.0,3650786.1576027838
1128.0,3650810.7933970317
1129.0,3650835.2397294114
1130.0,3650859.8351500547
1131.0,3650884.1654539444
1132.0,3650907.648133899
1133.0,3650932.260375608
1134.0,3650956.8138362602
1135.0,3650981.4795534154
1136.0,3651005.702216456
1137.0,3651030.2353140814
1138.0,3651054.9361491953
1139.0,3651079.496300676
1140.0,3651104.1061252346
1141.0,3651128.6025011335
1142.0,3651153.144683772
1143.0,3651177.8281534435
1144.0,3651202.3351511266
1145.0,3651226.8404760887
1146.0,3651251.434113546
1147.0,3651276.0394124524
1148.0,3651300.6554104537
1149.0,3651325.0678628935
1150.0,3651349.805034289
1151.0,3651374.3604005054
1152.0,3651398.927027007
1153.0,3651423.6192014534
1154.0,3651448.287447447
1155.0,3651473.00993713
1156.0,3651497.3654220165
1157.0,3651521.8173401044
1158.0,3651546.595288218
1159.0,3651571.298280853
1160.0,3651595.9073817725
1161.0,3651620.6556512774
1162.0,3651645.088928429
1163.0,3651669.9277448994
1164.0,3651694.569957396
1165.0,3651719.1493122275
1166.0,3651743.5642135763
1167.0,3651768.188235224
1168.0,3651792.957673554
1169.0,3651817.507066429
1170.0,3651842.015189304
1171.0,3651866.734588732
1172.0,3651891.27300676
1173.0,3651915.839722304
1174.0,3651939.080625576
1175.0,3651956.72491763
1176.0,3651976.485393252
1177.0,3652000.0694331173
1178.0,3652023.782659238
1179.0,3652048.3460785937
1180.0,3652072.7891648705
1181.0,3652097.245315311
1182.0,3652121.364851255
1183.0,3652145.7779904916
1184.0,3652170.2838008646
1185.0,3652194.6095197736
1186.0,3652218.9852683176
1187.0,3652243.3375537093
1188.0,3652267.6330930027
1189.0,3652292.0973531245
1190.0,3652316.158227816
1191.0,3652339.531327885
1192.0,3652363.3698454206
1193.0,3652387.5131639647
1194.0,3652409.3190846415
1195.0,3652430.2170018144
1196.0,3652450.933480988
1197.0,3652474.1621135683
1198.0,3652498.032315021
1199.0,3652521.257992512
1200.0,3652544.947721507
1201.0,3652567.967577705
1202.0,3652592.0025457176
1203.0,3652615.151186016
1204.0,3652638.927450654
1205.0,3652662.1267724033
1206.0,3652685.5464793737
1207.0,3652708.758977904
1208.0,3652732.281186177
1209.0,3652755.125193208
1210.0,3652778.6812130013
1211.0,3652801.508515127
1212.0,3652824.608142503
1213.0,3652846.088468678
1214.0,3652868.667945093
1215.0,3652890.9340094225
1216.0,3652912.671751197
1217.0,3652934.916610718
1218.0,3652957.0310632265
1219.0,3652979.1379013564
1220.0,3653001.28823502
1221.0,3653023.268055015
1222.0,3653045.6408651336
1223.0,3653068.514835547
1224.0,3653091.2513305903
1225.0,3653113.3301490555
1226.0,3653135.997163944
1227.0,3653158.434047136
1228.0,3653179.944410147
1229.0,3653202.3826760156
1230.0,3653224.8941291464
1231.0,3653246.466117517
1232.0,3653268.7610494364
1233.0,3653290.231361037
1234.0,3653312.40582554
1235.0,3653333.891859723
1236.0,3653355.8822861477
1237.0,3653377.6837618453
1238.0,3653399.4707208467
1239.0,3653421.7966325083
1240.0,3653442.6041510366
1241.0,3653465.1014158498
1242.0,3653486.788483161
1243.0,3653509.424331308
1244.0,3653530.855536725
1245.0,3653553.203203054
1246.0,3653575.297351177
1247.0,3653597.862079324
1248.0,3653619.9489491885
1249.0,3653641.9285686715
1250.0,3653663.9253492984
1251.0,3653686.6450146856
1252.0,3653708.988250517
1253.0,3653731.095029541
1254.0,3653753.7653978956
1255.0,3653776.0240752646
1256.0,3653797.9696804513
1257.0,3653820.2991877794
1258.0,3653842.325892461
1259.0,3653864.868250181
1260.0,3653887.196821018
1261.0,3653909.4573280886
1262.0,3653931.323405963
1263.0,3653953.590286154
1264.0,3653976.0678068297
1265.0,3653998.084231021
1266.0,3654020.7252644277
1267.0,3654043.162283766
1268.0,3654065.5461362097
1269.0,3654087.136278188
1270.0,3654109.610954998
1271.0,3654131.9433764145
1272.0,3654154.104370586
1273.0,3654176.488956326
1274.0,3654199.361376332
1275.0,3654220.9617233905
1276.0,3654241.8721896545
1277.0,3654264.966210848
1278.0,3654288.094412807
1279.0,3654311.008349644
1280.0,3654333.7404882084
1281.0,3654354.3493784824
1282.0,3654373.8268827656
1283.0,3654396.6488644145
1284.0,3654419.760922995
1285.0,3654442.7970543248
1286.0,3654465.684736915
1287.0,3654488.360960794
1288.0,3654511.304745075
1289.0,3654534.443115182
1290.0,3654557.434374747
1291.0,3654580.48088733
1292.0,3654602.328232885
1293.0,3654625.396604143
1294.0,3654648.557729131
1295.0,3654671.604479311
1296.0,3654694.7541749375
1297.0,3654716.5554999034
1298.0,3654739.7189265024
1299.0,3654762.762975021
1300.0,3654785.7267685332
1301.0,3654808.5839341106
1302.0,3654831.6978318244
1303.0,3654854.848418904
1304.0,3654877.6554263355
1305.0,3654900.5375704444
1306.0,3654923.4867709973
1307.0,3654946.5390081685
1308.0,3654969.3347830437
1309.0,3654992.1975521464
1310.0,3655015.1197577748
1311.0,3655038.1004458736
1312.0,3655061.019576028
1313.0,3655083.5893824846
1314.0,3655106.602963989
1315.0,3655129.460799031
1316.0,3655152.436717669
1317.0,3655175.081244296
1318.0,3655198.0036964826
1319.0,3655220.83611205
1320.0,3655243.853757982
1321.0,3655267.0532163405
1322.0,3655290.5019470006
1323.0,3655313.6514139227
1324.0,3655337.3637392647
1325.0,3655360.42912046
1326.0,3655383.767059205
1327.0,3655407.0266443407
1328.0,3655430.7048588446
1329.0,3655453.8168910556
1330.0,3655477.2698151907
1331.0,3655500.007051696
1332.0,3655523.846329933
1333.0,3655546.9693217375
1334.0,3655570.8255241825
1335.0,3655594.1495518736
1336.0,3655617.7570547336
1337.0,3655641.619309166
1338.0,3655665.1904921937
1339.0,3655688.60848369
1340.0,3655712.3451690054
1341.0,3655736.2781322375
1342.0,3655759.6757482984
1343.0,3655783.5128253177
1344.0,3655807.2927693287
1345.0,3655831.2400294975
1346.0,3655854.5069203153
1347.0,3655878.2581067015
1348.0,3655902.104744929
1349.0,3655925.892846585
1350.0,3655949.7811473245
1351.0,3655973.6802708767
1352.0,3655997.491466786
1353.0,3656021.14119337
1354.0,3656044.789573855
1355.0,3656068.806898054
1356.0,3656092.45015058
1357.0,3656116.0622033426
1358.0,3656139.7454486587
1359.0,3656163.541051696
1360.0,3656186.9577186387
1361.0,3656211.2152522327
1362.0,3656235.2903284933
1363.0,3656259.031469299
1364.0,3656283.6916340883
1365.0,3656307.1270845532
1366.0,3656331.2724907286
1367.0,3656354.898080426
1368.0,3656379.0740078315
1369.0,3656403.058164983
1370.0,3656427.086234372
1371.0,3656450.4675301476
1372.0,3656475.0491807256
1373.0,3656498.486536231
1374.0,3656522.1864763144
1375.0,3656545.4619609043
1376.0,3656569.229058533
1377.0,3656593.254027875
1378.0,3656616.728826285
1379.0,3656640.1956405323
1380.0,3656664.14151058
1381.0,3656687.919692923
1382.0,3656711.670708568
1383.0,3656735.0923341773
1384.0,3656759.0402064756
1385.0,3656782.9150571055
1386.0,3656806.6926778657
1387.0,3656830.6479312
1388.0,3656854.3463052106
1389.0,3656878.312660928
1390.0,3656902.1340507823
1391.0,3656926.204155835
1392.0,3656949.6142163477
1393.0,3656973.514442511
1394.0,3656997.541620661
1395.0,3657021.4209094206
1396.0,3657045.0493599363
1397.0,3657068.8363470854
1398.0,3657092.8592995033
1399.0,3657116.276908517
1400.0,3657140.2448439645
1401.0,3657163.800426822
1402.0,3657187.35229938
1403.0,3657211.2842804072
1404.0,3657232.84677972
1405.0,3657254.3817163343
1406.0,3657276.85340837
1407.0,3657299.9546682546
1408.0,3657323.7470820798
1409.0,3657346.94436761
1410.0,3657370.5881802314
1411.0,3657393.71963154
1412.0,3657416.7040951303
1413.0,3657440.5256420113
1414.0,3657463.690987361
1415.0,3657486.6634328295
1416.0,3657509.6804287126
1417.0,3657532.503558574
1418.0,3657555.5490029575
1419.0,3657578.491804623
1420.0,3657601.5395902344
1421.0,3657624.597272588
1422.0,3657647.6313791377
1423.0,3657670.511990086
1424.0,3657693.3550895923
1425.0,3657716.4135872
1426.0,3657739.474649193
1427.0,3657762.433606477
1428.0,3657785.4132119184
1429.0,3657808.144647194
1430.0,3657831.1233235747
1431.0,3657851.780053976
1432.0,3657874.956914538
1433.0,3657897.901229246
1434.0,3657920.1822204497
1435.0,3657942.9647838315
1436.0,3657965.9696782045
1437.0,3657988.9394940864
1438.0,3658011.65206926
1439.0,3658034.341721773
1440.0,3658057.36735502
1441.0,3658080.350646994
1442.0,3658103.346584121
1443.0,3658126.3010636345
1444.0,3658149.225195112
1445.0,3658172.127596507
1446.0,3658195.0981891495
1447.0,3658218.100199742
1448.0,3658240.825028843
1449.0,3658263.4687712314
1450.0,3658286.5252953386
1451.0,3658309.433438021
1452.0,3658332.419793855
1453.0,3658355.30189646
1454.0,3658377.9006606843
1455.0,3658400.8107467717
1456.0,3658423.6275808234
1457.0,3658446.6824500402
1458.0,3658468.817760521
1459.0,3658491.147178875
1460.0,3658514.097915374
1461.0,3658537.223983889
1462.0,3658560.06603464
1463.0,3658582.830331709
1464.0,3658605.8862409876
1465.0,3658620.9079316678
1466.0,3658635.9364073924
1467.0,3658651.088208167
1468.0,3658666.2789216284
1469.0,3658681.436509394
1470.0,3658696.62808241
1471.0,3658711.7408942627
1472.0,3658726.815849577
1473.0,3658741.9054419375
1474.0,3658757.102416097
1475.0,3658772.2520053796
1476.0,3658787.4239221844
1477.0,3658802.6765189334
1478.0,3658817.9566005813
1479.0,3658833.174362249
1480.0,3658848.35386653
1481.0,3658863.6295357277
1482.0,3658878.9076129356
1483.0,3658894.105296757
1484.0,3658909.211357266
1485.0,3658924.392388318
1486.0,3658939.697677799
1487.0,3658955.0176801467
1488.0,3658969.953878779
1489.0,3658985.079382896
1490.0,3659000.416174568
1491.0,3659015.7317314777
1492.0,3659029.7897690074
1493.0,3659043.7293635057
1494.0,3659058.00898242
1495.0,3659072.2771492074
1496.0,3659086.393071596
1497.0,3659100.2450934774
1498.0,3659114.4536242853
1499.0,3659128.6900121854
1500.0,3659142.892988007
1501.0,3659156.8300499576
1502.0,3659170.9297021115
1503.0,3659185.2684238874
1504.0,3659199.486221943
1505.0,3659213.8471375313
1506.0,3659228.426490235
1507.0,3659243.1496295775
1508.0,3659258.0456726714
1509.0,3659265.073375929
1510.0,3659271.981073431
1511.0,3659279.0123038027
1512.0,3659286.023238066
1513.0,3659293.0773391128
1514.0,3659300.093961275
1515.0,3659307.094842317
1516.0,3659314.0884866347
1517.0,3659321.10870486
1518.0,3659328.1294906316
1519.0,3659335.0637297146
1520.0,3659341.96333649
1521.0,3659348.9516921868
1522.0,3659355.9899345995
1523.0,3659363.009346195
1524.0,3659369.793475288
1525.0,3659376.521190203
1526.0,3659383.326319695
1527.0,3659390.122768398
1528.0,3659396.8181469436
1529.0,3659403.610493873
1530.0,3659410.399325965
1531.0,3659417.1836630427
1532.0,3659423.896377735
1533.0,3659430.5648463154
1534.0,3659437.35853678
1535.0,3659444.1028099866
1536.0,3659450.696461141
1537.0,3659457.766214072
1538.0,3659465.130824867
1539.0,3659472.487584241
1540.0,3659479.835053495
1541.0,3659487.188473276
1542.0,3659494.4806293175
1543.0,3659501.828956695
1544.0,3659509.1593850194
1545.0,3659516.4811413414
1546.0,3659523.728713411
1547.0,3659531.0589708737
1548.0,3659538.379773075
1549.0,3659545.681609275
1550.0,3659552.9881762266
1551.0,3659560.2555397595
1552.0,3659567.568067689
1553.0,3659574.880084501
1554.0,3659582.1764428015
1555.0,3659589.417392865
1556.0,3659596.7205816326
1557.0,3659604.024484735
1558.0,3659611.4508311464
1559.0,3659618.8498961125
1560.0,3659626.2184406277
1561.0,3659633.6133911964
1562.0,3659641.029769408
1563.0,3659648.4193891967
1564.0,3659655.748542696
1565.0,3659663.135888435
1566.0,3659670.5371031403
1567.0,3659677.9502146
1568.0,3659685.313377805
1569.0,3659692.6480427627
1570.0,3659700.043390517
1571.0,3659707.4455344123
1572.0,3659714.837521016
1573.0,3659722.1520026447
1574.0,3659729.5405118177
1575.0,3659736.935369403
1576.0,3659744.3444478093
1577.0,3659751.722231219
1578.0,3659759.0920216446
1579.0,3659766.48591554
1580.0,3659773.8758505476
1581.0,3659781.2725872477
1582.0,3659788.6064495365
1583.0,3659795.967599014
1584.0,3659803.372553865
1585.0,3659810.7407939075
1586.0,3659818.132689618
1587.0,3659825.46668218
1588.0,3659832.864902423
1589.0,3659840.2420312655
1590.0,3659847.6308410717
1591.0,3659854.9966215338
1592.0,3659862.327877949
1593.0,3659869.697628211
1594.0,3659877.0735027073
1595.0,3659884.456821221
1596.0,3659891.79562536
1597.0,3659899.1512546833
1598.0,3659906.524433413
1599.0,3659913.8949331623
1600.0,3659921.2343251654
1601.0,3659928.5654006577
1602.0,3659935.910364652
1603.0,3659943.2831307347
1604.0,3659950.61831248
1605.0,3659957.884868635
1606.0,3659965.2348188506
1607.0,3659972.5640122476
1608.0,3659979.9081608686
1609.0,3659987.183466892
1610.0,3659994.438449828
1611.0,3660001.7560308864
1612.0,3660009.047356053
1613.0,3660016.340908512
1614.0,3660023.565965834
1615.0,3660030.825144745
1616.0,3660038.095749932
1617.0,3660045.3391225077
1618.0,3660052.568731227
1619.0,3660059.7419173904
1620.0,3660066.9651559666
1621.0,3660074.1782962834
1622.0,3660081.3805313213
1623.0,3660088.5438404195
1624.0,3660095.7365475707
1625.0,3660102.9020841043
1626.0,3660110.0826970795
1627.0,3660117.259978585
1628.0,3660124.3311407613
1629.0,3660131.4728709036
1630.0,3660138.6025179913
1631.0,3660145.725397299
1632.0,3660152.7816457655
1633.0,3660159.8734766147
1634.0,3660166.949826775
1635.0,3660174.010594886
1636.0,3660180.982919696
1637.0,3660187.9869737183
1638.0,3660194.9825167507
1639.0,3660201.991634082
1640.0,3660208.974230411
1641.0,3660215.8752451893
1642.0,3660222.830547538
1643.0,3660229.7663719477
1644.0,3660236.709034397
1645.0,3660243.5802302514
1646.0,3660250.44219051
1647.0,3660257.360061172
1648.0,3660264.2674042997
1649.0,3660271.1436994392
1650.0,3660277.9659454413
1651.0,3660284.857806599
1652.0,3660291.7220276278
1653.0,3660298.593992933
1654.0,3660305.4069884005
1655.0,3660312.2364080045
1656.0,3660319.0828111116
1657.0,3660325.925290445
1658.0,3660332.7859273795
1659.0,3660339.5658274945
1660.0,3660346.3740029056
1661.0,3660353.203153422
1662.0,3660360.0244184337
1663.0,3660366.7984683197
1664.0,3660373.5642579747
1665.0,3660380.3713165037
1666.0,3660387.153270457
1667.0,3660393.9494769997
1668.0,3660400.716284167
1669.0,3660407.5039308714
1670.0,3660414.3015178675
1671.0,3660421.0938429288
1672.0,3660427.858663326
1673.0,3660434.5996184926
1674.0,3660441.394618055
1675.0,3660448.1786621865
1676.0,3660454.956007571
1677.0,3660461.6941103963
1678.0,3660468.431384888
1679.0,3660475.210776456
1680.0,3660481.9773565615
1681.0,3660488.714627292
1682.0,3660495.388008933
1683.0,3660502.1411208813
1684.0,3660508.9005861357
1685.0,3660515.6599076875
1686.0,3660522.3663360914
1687.0,3660529.1063532615
1688.0,3660535.8745708526
1689.0,3660542.623261399
1690.0,3660549.3671895587
1691.0,3660556.057152362
1692.0,3660562.8196190493
1693.0,3660569.570949751
1694.0,3660576.314688357
1695.0,3660583.0301434584
1696.0,3660589.742420765
1697.0,3660596.485197539
1698.0,3660603.2188510834
1699.0,3660609.9480624585
1700.0,3660616.5993155013
1701.0,3660623.32880279
1702.0,3660630.0225029746
1703.0,3660636.7696831054
1704.0,3660643.4792903266
1705.0,3660650.165874914
1706.0,3660656.8894047122
1707.0,3660663.595774524
1708.0,3660670.2947847885
1709.0,3660676.9249803987
1710.0,3660683.607110549
1711.0,3660690.286169944
1712.0,3660696.9739150396
1713.0,3660703.6381782503
1714.0,3660710.2782664504
1715.0,3660716.9637785894
1716.0,3660723.617996058
1717.0,3660730.2500356073
1718.0,3660736.7908978392
1719.0,3660743.4046289665
1720.0,3660749.9910600195
1721.0,3660756.579962909
1722.0,3660763.1405066587
1723.0,3660769.652214039
1724.0,3660776.206484621
1725.0,3660782.7496041814
1726.0,3660789.274190717
1727.0,3660795.7237176294
1728.0,3660802.222719088
1729.0,3660808.7035078043
1730.0,3660815.163495893
1731.0,3660821.609969111
1732.0,3660828.005819026
1733.0,3660834.439951127
1734.0,3660840.8596621673
1735.0,3660847.288068443
1736.0,3660853.6170202345
1737.0,3660860.004807158
1738.0,3660866.392784646
1739.0,3660872.7306750035
1740.0,3660879.09052937
1741.0,3660885.3841916397
1742.0,3660891.6934719733
1743.0,3660897.997502938
1744.0,3660904.301453969
1745.0,3660910.5231228652
1746.0,3660916.8076134445
1747.0,3660923.080427657
1748.0,3660929.340962537
1749.0,3660935.5969085675
1750.0,3660941.7875913917
1751.0,3660948.0008516265
1752.0,3660954.2192116193
1753.0,3660960.4184336034
1754.0,3660966.5540172397
1755.0,3660972.7266109255
1756.0,3660978.895333767
1757.0,3660985.042751872
1758.0,3660991.1931471224
1759.0,3660997.263652253
1760.0,3661003.3764419844
1761.0,3661009.513017771
1762.0,3661015.6385588185
1763.0,3661021.6793431295
1764.0,3661027.7845913493
1765.0,3661033.8751282403
1766.0,3661039.957549453
1767.0,3661046.0292792376
1768.0,3661052.0683889124
1769.0,3661058.112641568
1770.0,3661064.1594450786
1771.0,3661070.2276674104
1772.0,3661076.2057544403
1773.0,3661082.2215884593
1774.0,3661088.2506952155
1775.0,3661094.238795427
1776.0,3661100.2455198294
1777.0,3661106.1949345474
1778.0,3661112.1866339557
1779.0,3661118.1478002924
1780.0,3661124.1008967552
1781.0,3661130.019193265
1782.0,3661135.9628055454
1783.0,3661141.914049189
1784.0,3661147.8742692904
1785.0,3661153.8108551456
1786.0,3661159.6929687313
1787.0,3661165.5502126114
1788.0,3661170.8149759104
1789.0,3661175.8811478983
1790.0,3661180.9252264635
1791.0,3661185.956725405
1792.0,3661191.0213856455
1793.0,3661196.0667495406
1794.0,3661201.1157246022
1795.0,3661206.1163489763
1796.0,3661211.1700855643
1797.0,3661216.2063505473
1798.0,3661221.2421463244
1799.0,3661226.2032407178
1800.0,3661231.1822513826
1801.0,3661236.2073749853
1802.0,3661241.2264012047
1803.0,3661246.19272614
1804.0,3661251.0723001966
1805.0,3661256.0985914357
1806.0,3661261.095366386
1807.0,3661266.0090274266
1808.0,3661271.0542572653
1809.0,3661276.312379668
1810.0,3661281.5713255014
1811.0,3661286.838845329
1812.0,3661292.148010316
1813.0,3661297.516777459
1814.0,3661302.943789966
1815.0,3661308.3550073
1816.0,3661313.8000188842
1817.0,3661319.1839200445
1818.0,3661324.577019976
1819.0,3661329.9493464665
1820.0,3661335.3762194617
1821.0,3661340.767376391
1822.0,3661346.1553716324
1823.0,3661351.5761216925
1824.0,3661356.9824645314
1825.0,3661362.3797503323
1826.0,3661367.747850287
1827.0,3661373.098756406
1828.0,3661378.403677639
1829.0,3661383.8241728926
1830.0,3661389.230801982
1831.0,3661394.5950609385
1832.0,3661399.8441780666
1833.0,3661405.078256394
1834.0,3661410.3146360377
1835.0,3661415.5539240604
1836.0,3661420.7594339917
1837.0,3661426.01745507
1838.0,3661431.2698815237
1839.0,3661436.5263126465
1840.0,3661441.68773852
1841.0,3661446.9550343226
1842.0,3661452.2370773703
1843.0,3661457.507451311
1844.0,3661462.762993057
1845.0,3661468.497499049
1846.0,3661474.3421206786
1847.0,3661480.1752226483
1848.0,3661485.995145393
1849.0,3661491.833876522
1850.0,3661497.670224674
1851.0,3661503.5496957693
1852.0,3661509.4415784217
1853.0,3661515.3650879064
1854.0,3661521.208388367
1855.0,3661527.1457530353
1856.0,3661533.057466791
1857.0,3661539.0122827836
1858.0,3661544.9629583876
1859.0,3661550.9096722775
1860.0,3661556.8399913684
1861.0,3661562.940814261
1862.0,3661569.052877685
1863.0,3661575.1019166983
1864.0,3661581.258448687
1865.0,3661587.4294059398
1866.0,3661593.610154121
1867.0,3661599.765363997
1868.0,3661605.9107760433
1869.0,3661612.1393187204
1870.0,3661618.3779784823
1871.0,3661624.625207491
1872.0,3661630.8129636464
1873.0,3661637.095492923
1874.0,3661643.3998186244
1875.0,3661649.7239464214
1876.0,3661656.0674365587
1877.0,3661662.373083037
1878.0,3661668.7424907163
1879.0,3661675.136880543
1880.0,3661681.513299717
1881.0,3661687.8578709173
1882.0,3661694.2968675834
1883.0,3661700.750774283
1884.0,3661707.2215414047
1885.0,3661713.7072413634
1886.0,3661720.1958164824
1887.0,3661726.749942464
1888.0,3661733.305869365
1889.0,3661739.8789630486
1890.0,3661746.407720926
1891.0,3661753.023491398
1892.0,3661759.6389407627
1893.0,3661766.2983443867
1894.0,3661772.9689365453
1895.0,3661779.599290389
1896.0,3661786.2965112804
1897.0,3661793.014727635
1898.0,3661799.776471208
1899.0,3661806.4738969733
1900.0,3661813.23750645
1901.0,3661820.023451159
1902.0,3661826.848907486
1903.0,3661833.68535522
1904.0,3661840.4709310806
1905.0,3661847.3304340444
1906.0,3661854.214322922
1907.0,3661861.095443431
1908.0,3661867.934384406
1909.0,3661874.8523021345
1910.0,3661881.7956026485
1911.0,3661888.7368844124
1912.0,3661895.706967957
1913.0,3661902.636913214
1914.0,3661909.6303300452
1915.0,3661916.646600731
1916.0,3661923.68699815
1917.0,3661930.6442134897
1918.0,3661937.6954827774
1919.0,3661944.7547469474
1920.0,3661951.857231974
1921.0,3661958.977677029
1922.0,3661966.0562688997
1923.0,3661973.204752981
1924.0,3661980.3561823205
1925.0,3661987.5402866635
1926.0,3661994.6818422037
1927.0,3662001.895172013
1928.0,3662009.122112535
1929.0,3662016.39703675
1930.0,3662023.663974314
1931.0,3662030.918017678
1932.0,3662038.239496821
1933.0,3662045.583480326
1934.0,3662052.951206495
1935.0,3662060.264148717
1936.0,3662067.6681999303
1937.0,3662075.0832205485
1938.0,3662082.544779539
1939.0,3662089.9981487026
1940.0,3662097.45634263
1941.0,3662104.951979173
1942.0,3662112.48455094
1943.0,3662120.0641608713
1944.0,3662127.609463761
1945.0,3662135.193447746
1946.0,3662142.830334825
1947.0,3662150.4910811805
1948.0,3662158.1667378685
1949.0,3662165.826719579
1950.0,3662173.562311269
1951.0,3662181.3294600258
1952.0,3662189.1157579897
1953.0,3662196.8496817057
1954.0,3662204.6632516272
1955.0,3662212.5230144574
1956.0,3662220.4013932557
1957.0,3662228.2882747147
1958.0,3662236.148891081
1959.0,3662244.109423772
1960.0,3662252.0894548944
1961.0,3662260.099851482
1962.0,3662268.0840363456
1963.0,3662276.0891806814
1964.0,3662284.1553766523
1965.0,3662292.23764899
1966.0,3662300.340844571
1967.0,3662308.4282899783
1968.0,3662316.5792494095
1969.0,3662324.762811575
1970.0,3662332.95231723
1971.0,3662341.1276511266
1972.0,3662349.304009073
1973.0,3662357.5548780556
1974.0,3662365.8093537632
1975.0,3662374.1036508204
1976.0,3662382.3439597134
1977.0,3662390.6355075426
1978.0,3662398.935328036
1979.0,3662407.2816587333
1980.0,3662415.617342487
1981.0,3662423.9321615715
1982.0,3662432.3237459096
1983.0,3662440.7467157003
1984.0,3662449.1671321704
1985.0,3662457.5366154
1986.0,3662465.9757509017
1987.0,3662474.432680023
1988.0,3662482.89804935
1989.0,3662491.364500681
1990.0,3662499.782930372
1991.0,3662508.3165011504
1992.0,3662516.87366247
1993.0,3662525.436559731
1994.0,3662533.935375275
1995.0,3662542.509211426
1996.0,3662551.1059898245
1997.0,3662559.705019596
1998.0,3662568.322860632
1999.0,3662576.8783313134
2000.0,3662585.5307835364
2001.0,3662594.210880259
2002.0,3662602.8785913014
2003.0,3662611.5181989763
2004.0,3662620.240014496
2005.0,3662628.9680844876
2006.0,3662637.713190814
2007.0,3662646.5025343746
2008.0,3662655.2306926763
2009.0,3662664.0561090624
2010.0,3662672.895606842
2011.0,3662681.7594884178
2012.0,3662690.5608680607
2013.0,3662699.4602188426
2014.0,3662708.3394355117
2015.0,3662717.2422466944
2016.0,3662726.1731893946
2017.0,3662735.039307999
2018.0,3662744.032780192
2019.0,3662753.0842102137
2020.0,3662762.149418574
2021.0,3662771.1562969484
2022.0,3662780.206585081
2023.0,3662789.283762686
2024.0,3662798.3911681236
2025.0,3662807.4575966056
2026.0,3662816.5094164214
2027.0,3662825.640681183
2028.0,3662834.8066168814
2029.0,3662844.019775712
2030.0,3662853.149968733
2031.0,3662862.355256689
2032.0,3662871.543369334
2033.0,3662880.7636200557
2034.0,3662889.9853595076
2035.0,3662899.220676077
2036.0,3662908.487560848
2037.0,3662917.7473170166
2038.0,3662927.0149395405
2039.0,3662936.2705810014
2040.0,3662945.5862387074
2041.0,3662954.9033275926
2042.0,3662964.2130979854
2043.0,3662973.500672371
2044.0,3662982.792452434
2045.0,3662992.174447905
2046.0,3663001.5554602873
2047.0,3663010.912637052
2048.0,3663020.297911443
2049.0,3663029.7106217355
2050.0,3663039.092555802
2051.0,3663048.5260508535
2052.0,3663058.00632513
2053.0,3663067.388429674
2054.0,3663076.881396983
2055.0,3663086.4029271947
2056.0,3663095.936004359
2057.0,3663105.4278314062
2058.0,3663114.968726433
2059.0,3663123.383761768
2060.0,3663131.584624054
2061.0,3663139.7630181983
2062.0,3663147.9171795775
2063.0,3663156.0888357735
2064.0,3663164.3293966395
2065.0,3663172.5679573826
2066.0,3663180.734648497
2067.0,3663188.908597546
2068.0,3663197.186390167
2069.0,3663205.51014221
2070.0,3663213.8565465114
2071.0,3663221.9347217088
2072.0,3663230.6554793636
2073.0,3663239.4159558555
2074.0,3663248.202333023
2075.0,3663256.979858139
2076.0,3663266.0019172146
2077.0,3663275.112865924
2078.0,3663284.19165457
2079.0,3663293.3074588203
2080.0,3663302.33379866
2081.0,3663311.4842641097
2082.0,3663320.612970108
2083.0,3663329.7467237096
2084.0,3663338.8980645225
2085.0,3663348.047779301
2086.0,3663357.2427008823
2087.0,3663366.2258058246
2088.0,3663375.4625514513
2089.0,3663384.566190067
2090.0,3663393.8181822193
2091.0,3663402.7142627016
2092.0,3663411.5949213463
2093.0,3663420.564088028
2094.0,3663429.48047026
2095.0,3663438.4403233505
2096.0,3663447.4142809273
2097.0,3663456.4071420063
2098.0,3663465.29484179
2099.0,3663474.109451079
2100.0,3663483.0984153766
2101.0,3663492.0875755274
2102.0,3663501.0980926645
2103.0,3663509.659446294
2104.0,3663519.4820849276
2105.0,3663529.278030933
2106.0,3663539.08263775
2107.0,3663548.7168429676
2108.0,3663558.5201257546
2109.0,3663568.3086954374
2110.0,3663578.1138374
2111.0,3663587.8879690506
2112.0,3663597.5986161805
2113.0,3663607.384670796
2114.0,3663617.1911922074
2115.0,3663626.9788175216
2116.0,3663636.6610417957
2117.0,3663646.4816661603
2118.0,3663656.274805694
2119.0,3663666.0765770613
2120.0,3663675.8713229694
2121.0,3663685.614832555
2122.0,3663695.4448013077
2123.0,3663705.250401805
2124.0,3663715.103928388
2125.0,3663724.961288721
2126.0,3663734.9367976235
2127.0,3663744.8837499446
2128.0,3663754.8349309545
2129.0,3663764.791484398
2130.0,3663774.6858527865
2131.0,3663784.651948455
2132.0,3663794.6100628865
2133.0,3663804.5986589524
2134.0,3663814.5028283414
2135.0,3663824.485741495
2136.0,3663834.491400627
2137.0,3663844.4975112616
2138.0,3663854.539180991
2139.0,3663864.5179760763
2140.0,3663874.505616093
2141.0,3663884.508059456
2142.0,3663894.6052495637
2143.0,3663904.6253782953
2144.0,3663914.7332839095
2145.0,3663924.879181256
2146.0,3663935.0553930085
2147.0,3663945.237503614
2148.0,3663955.3547665365
2149.0,3663965.5602963474
2150.0,3663975.8036594437
2151.0,3663986.0308976495
2152.0,3663996.1780184535
2153.0,3664006.43804148
2154.0,3664016.7222076957
2155.0,3664027.0142403794
2156.0,3664037.3053455953
2157.0,3664047.5404514316
2158.0,3664057.8680142807
2159.0,3664068.2024856517
2160.0,3664078.561385953
2161.0,3664088.8489867183
2162.0,3664099.2243484915
2163.0,3664109.634179923
2164.0,3664120.0282000815
2165.0,3664130.465786362
2166.0,3664140.853758911
2167.0,3664151.332247657
2168.0,3664161.8128160685
2169.0,3664172.3078629887
2170.0,3664182.707291482
2171.0,3664193.191494584
2172.0,3664203.7104952442
2173.0,3664214.276473308
2174.0,3664224.814492786
2175.0,3664235.2829623464
2176.0,3664245.8265807386
2177.0,3664256.3898182735
2178.0,3664266.9639558396
2179.0,3664277.46073319
2180.0,3664287.975426301
2181.0,3664298.5529675223
2182.0,3664309.140196916
2183.0,3664319.751627832
2184.0,3664330.2843647385
2185.0,3664340.894111157
2186.0,3664351.5267151496
2187.0,3664362.1665061475
2188.0,3664372.711428404
2189.0,3664383.3336811173
2190.0,3664393.985231092
2191.0,3664404.633319104
2192.0,3664415.285424166
2193.0,3664425.8680632124
2194.0,3664436.530177747
2195.0,3664447.1970471353
2196.0,3664457.844703344
2197.0,3664468.4375973577
2198.0,3664479.080889577
2199.0,3664489.7626811652
2200.0,3664500.444574044
2201.0,3664511.113403235
2202.0,3664521.7084698137
2203.0,3664532.3770621237
2204.0,3664543.044733024
2205.0,3664553.71538154
2206.0,3664564.305663555
2207.0,3664574.9219184667
2208.0,3664585.575706518
2209.0,3664596.2242354145
2210.0,3664606.8813382396
2211.0,3664617.4436032907
2212.0,3664628.0687354407
2213.0,3664638.709967754
2214.0,3664649.355238808
2215.0,3664659.9463343276
2216.0,3664670.521656717
2217.0,3664681.1516506523
2218.0,3664691.78748173
2219.0,3664702.4467955795
2220.0,3664713.001078593
2221.0,3664723.6173523096
2222.0,3664734.217370903
2223.0,3664744.8120758464
2224.0,3664755.3466103883
2225.0,3664765.8428760213
2226.0,3664776.38714011
2227.0,3664786.9228325826
2228.0,3664797.4484933647
2229.0,3664807.8931455654
2230.0,3664818.386765999
2231.0,3664828.8764705574
2232.0,3664839.3556694803
2233.0,3664849.7785814283
2234.0,3664860.1810239856
2235.0,3664870.6468076706
2236.0,3664881.0741248187
2237.0,3664891.475694818
2238.0,3664901.8400881714
2239.0,3664912.2306141406
2240.0,3664922.6104596783
2241.0,3664932.990197322
2242.0,3664943.3254030403
2243.0,3664953.593247514
2244.0,3664963.9230449465
2245.0,3664974.21918402
2246.0,3664984.5020791576
2247.0,3664994.7247076193
2248.0,3665004.9419916794
2249.0,3665015.1679489845
2250.0,3665025.378463237
2251.0,3665035.548935693
2252.0,3665045.6528554866
2253.0,3665055.826824756
2254.0,3665065.984999524
2255.0,3665076.099780932
2256.0,3665086.1914392756
2257.0,3665096.2387289917
2258.0,3665106.331739384
2259.0,3665116.3995848345
2260.0,3665126.461482068
2261.0,3665136.442573975
2262.0,3665146.498379988
2263.0,3665156.574723687
2264.0,3665166.6349570043
2265.0,3665176.638202216
2266.0,3665186.6309423656
2267.0,3665196.6459633303
2268.0,3665206.6436066404
2269.0,3665216.6171069695
2270.0,3665226.504148095
2271.0,3665236.494473628
2272.0,3665246.4521260187
2273.0,3665256.3796446924
2274.0,3665266.280559693
2275.0,3665276.1898314953
2276.0,3665286.1472035134
2277.0,3665296.052083687
2278.0,3665305.966337972
2279.0,3665315.762321087
2280.0,3665325.6727597695
2281.0,3665335.543061449
2282.0,3665345.461188737
2283.0,3665355.316010971
2284.0,3665365.173114745
2285.0,3665375.039909813
2286.0,3665384.941467331
2287.0,3665394.8448824086
2288.0,3665404.644896311
2289.0,3665414.5134059167
2290.0,3665424.4082767866
2291.0,3665434.3124864073
2292.0,3665444.168858043
2293.0,3665454.036163216
2294.0,3665463.936865563
2295.0,3665473.8413560097
2296.0,3665483.732188044
2297.0,3665493.518547218
2298.0,3665503.399793765
2299.0,3665513.3065327876
2300.0,3665523.1629812396
2301.0,3665533.0271661826
2302.0,3665542.816439487
2303.0,3665552.6897665616
2304.0,3665562.550521268
2305.0,3665572.4158587283
2306.0,3665582.164848142
2307.0,3665592.0279832953
2308.0,3665601.8992876834
2309.0,3665611.7575125806
2310.0,3665621.601356989
2311.0,3665631.410836121
2312.0,3665641.2657657275
2313.0,3665651.118127481
2314.0,3665660.9316649935
2315.0,3665670.6771908035
2316.0,3665680.5256524924
2317.0,3665690.3577210167
2318.0,3665700.174602565
2319.0,3665709.975509882
2320.0,3665719.7442124747
2321.0,3665729.535923668
2322.0,3665739.3589057876
2323.0,3665749.148651102
2324.0,3665758.8668562123
2325.0,3665768.6498309174
2326.0,3665778.4296214767
2327.0,3665788.206709558
2328.0,3665797.9673900423
2329.0,3665807.666639479
2330.0,3665817.381978634
2331.0,3665827.135934968
2332.0,3665836.9183345092
2333.0,3665846.547852255
2334.0,3665856.2955038347
2335.0,3665866.023646871
2336.0,3665875.7387355184
2337.0,3665885.43209275
2338.0,3665895.038981332
2339.0,3665904.7034083004
2340.0,3665914.4079743633
2341.0,3665924.0648204167
2342.0,3665933.6141132326
2343.0,3665943.2996082846
2344.0,3665952.920675501
2345.0,3665962.559612837
2346.0,3665972.149481849
2347.0,3665981.690441832
2348.0,3665991.309189025
2349.0,3666000.940734251
2350.0,3666010.522156369
2351.0,3666019.99453211
2352.0,3666029.6153969504
2353.0,3666039.1878017164
2354.0,3666048.741394042
2355.0,3666058.3411814435
2356.0,3666067.8180476376
2357.0,3666077.360705862
2358.0,3666086.926034544
2359.0,3666096.464398426
2360.0,3666105.9696212145
2361.0,3666115.42725154
2362.0,3666124.925576514
2363.0,3666134.4148704037
2364.0,3666143.880979258
2365.0,3666153.2953620213
2366.0,3666162.7817930533
2367.0,3666172.2164163566
2368.0,3666181.664844577
2369.0,3666191.0351271313
2370.0,3666200.433920777
2371.0,3666209.818383075
2372.0,3666219.2591083604
2373.0,3666228.660337213
2374.0,3666237.9463469326
2375.0,3666247.3316750186
2376.0,3666256.710345436
2377.0,3666266.055532401
2378.0,3666275.403650479
2379.0,3666283.9688065914
2380.0,3666291.939413838
2381.0,3666299.918591768
2382.0,3666307.909560698
2383.0,3666315.8082390768
2384.0,3666323.761891412
2385.0,3666331.6877971017
2386.0,3666339.63501114
2387.0,3666347.5341929486
2388.0,3666355.380189681
2389.0,3666363.271227677
2390.0,3666371.153375953
2391.0,3666378.812191268
2392.0,3666386.615988242
2393.0,3666394.5037402017
2394.0,3666402.274368331
2395.0,3666409.8816980105
2396.0,3666418.135985546
2397.0,3666426.300953682
2398.0,3666434.5406833384
2399.0,3666442.718553658
2400.0,3666451.143763257
2401.0,3666459.5435893787
2402.0,3666467.984636052
2403.0,3666476.3674632083
2404.0,3666484.7536037234
2405.0,3666493.137650488
2406.0,3666501.425195468
2407.0,3666509.776528757
2408.0,3666518.1486835377
2409.0,3666526.48730367
2410.0,3666534.7558763674
2411.0,3666543.0980659593
2412.0,3666551.4247743166
2413.0,3666559.7767991745
2414.0,3666568.092605438
2415.0,3666576.1731022564
2416.0,3666584.421808569
2417.0,3666592.663447354
2418.0,3666600.9468110665
2419.0,3666609.1355185206
2420.0,3666617.19157675
2421.0,3666625.228910675
2422.0,3666633.2462949418
2423.0,3666641.2586678728
2424.0,3666649.2127874955
2425.0,3666657.2330676313
2426.0,3666665.260261942
2427.0,3666673.1431971467
2428.0,3666681.093822589
2429.0,3666689.1219261605
2430.0,3666697.1350363125
2431.0,3666704.8848021473
2432.0,3666713.421522943
2433.0,3666722.0612756154
2434.0,3666730.790723436
2435.0,3666739.455861988
2436.0,3666748.164637659
2437.0,3666756.812727106
2438.0,3666765.5115758264
2439.0,3666774.2065056358
2440.0,3666782.8970481744
2441.0,3666791.590760789
2442.0,3666800.1904494627
2443.0,3666808.898238932
2444.0,3666817.612929622
2445.0,3666826.30427781
2446.0,3666834.9529804634
2447.0,3666843.65071483
2448.0,3666852.352126441
2449.0,3666861.030694895
2450.0,3666869.7158390754
2451.0,3666878.272723585
2452.0,3666886.9956657332
2453.0,3666895.7951723477
2454.0,3666904.605213741
2455.0,3666913.34227003
2456.0,3666922.1270426256
2457.0,3666930.927026044
2458.0,3666939.732101363
2459.0,3666948.5365239647
2460.0,3666957.226281089
2461.0,3666966.0251168665
2462.0,3666974.8477874855
2463.0,3666983.665074988
2464.0,3666992.420877001
2465.0,3667001.2093541655
2466.0,3667009.998188459
2467.0,3667018.789310007
2468.0,3667027.5773629877
2469.0,3667036.2639416633
2470.0,3667045.060571731
2471.0,3667053.8213631767
2472.0,3667062.585076002
2473.0,3667071.300504947
2474.0,3667080.0389222377
2475.0,3667088.785964794
2476.0,3667097.508060904
2477.0,3667106.250258303
2478.0,3667114.9012132394
2479.0,3667123.6318752607
2480.0,3667132.3532885355
2481.0,3667141.106330792
2482.0,3667149.837888896
2483.0,3667158.5301868017
2484.0,3667167.272515996
2485.0,3667176.0055746147
2486.0,3667184.7310236124
2487.0,3667193.3387997453
2488.0,3667202.0402489807
2489.0,3667210.7271513343
2490.0,3667219.4038674277
2491.0,3667228.0641064565
2492.0,3667236.6443237267
2493.0,3667245.308239862
2494.0,3667253.9526818027
2495.0,3667262.5921011274
2496.0,3667271.1332347104
2497.0,3667279.751266083
2498.0,3667288.3966482705
2499.0,3667297.0249290597
2500.0,3667305.6662463574
2501.0,3667314.2331047445
2502.0,3667322.8591851545
2503.0,3667331.4828831423
2504.0,3667340.096285617
2505.0,3667348.6298216004
2506.0,3667357.243676398
2507.0,3667365.8366130753
2508.0,3667374.4180956017
2509.0,3667383.018115038
2510.0,3667391.552925244
2511.0,3667400.1454222715
2512.0,3667408.7162995865
2513.0,3667417.318133285
2514.0,3667425.8222794137
2515.0,3667434.3827890186
2516.0,3667442.971710041
2517.0,3667451.5359855345
2518.0,3667460.104163187
2519.0,3667468.6080463175
2520.0,3667477.1698882654
2521.0,3667485.75199382
2522.0,3667494.324673279
2523.0,3667502.820342199
2524.0,3667511.3485439643
2525.0,3667519.911042849
2526.0,3667528.453607574
2527.0,3667537.010732115
2528.0,3667545.4820501977
2529.0,3667554.0189936683
2530.0,3667562.539839146
2531.0,3667571.081992984
2532.0,3667579.554391728
2533.0,3667588.0872496446
2534.0,3667596.653256027
2535.0,3667605.223864086
2536.0,3667613.7963930094
2537.0,3667622.303467211
2538.0,3667630.8887221166
2539.0,3667639.4652381158
2540.0,3667648.0204238533
2541.0,3667656.5296126734
2542.0,3667665.081937021
2543.0,3667673.6569511443
2544.0,3667682.2364547355
2545.0,3667690.812999113
2546.0,3667699.3698449996
2547.0,3667707.9726640987
2548.0,3667716.5783240995
2549.0,3667725.181524799
2550.0,3667733.7307923804
2551.0,3667742.310798604
2552.0,3667750.9003317533
2553.0,3667759.4894787483
2554.0,3667768.0919178077
2555.0,3667776.629085766
2556.0,3667785.2120839274
2557.0,3667793.8236775836
2558.0,3667802.435651251
2559.0,3667811.010505284
2560.0,3667819.600659652
2561.0,3667828.2145684646
2562.0,3667836.8304170896
2563.0,3667845.442993499
2564.0,3667853.982161636
2565.0,3667862.582145095
2566.0,3667871.1804211936
2567.0,3667879.7690578806
2568.0,3667888.3030243204
2569.0,3667896.8542454676
2570.0,3667905.4547518785
2571.0,3667914.0497794817
2572.0,3667922.6301847617
2573.0,3667931.1449938156
2574.0,3667939.7169532618
2575.0,3667948.2708264296
2576.0,3667956.832147288
2577.0,3667965.3269841094
2578.0,3667973.833088277
2579.0,3667982.3699460984
2580.0,3667990.896701333
2581.0,3667999.407981297
2582.0,3668007.855013612
2583.0,3668016.3542766967
2584.0,3668024.8519864697
2585.0,3668033.3259331128
2586.0,3668041.7568995846
2587.0,3668050.157750629
2588.0,3668058.5832960466
2589.0,3668066.974833445
2590.0,3668075.35821868
2591.0,3668083.7067140336
2592.0,3668092.090903778
2593.0,3668100.446470366
2594.0,3668108.799851008
2595.0,3668117.143378833
2596.0,3668125.4437986026
2597.0,3668133.780743614
2598.0,3668142.097905954
2599.0,3668150.3892461364
2600.0,3668158.6415447635
2601.0,3668166.890785639
2602.0,3668175.126761152
2603.0,3668183.358282558
2604.0,3668191.5522717503
2605.0,3668199.6702950294
2606.0,3668207.8412067415
2607.0,3668216.0309364893
2608.0,3668224.163376767
2609.0,3668232.231430013
2610.0,3668240.3115782836
2611.0,3668248.3820651015
2612.0,3668256.4536811444
2613.0,3668264.464014129
2614.0,3668272.419818663
2615.0,3668280.409716387
2616.0,3668288.373112949
2617.0,3668296.304730766
2618.0,3668304.1653416115
2619.0,3668312.056689557
2620.0,3668319.9258528757
2621.0,3668327.7461673804
2622.0,3668335.530822528
2623.0,3668343.2431938555
2624.0,3668350.9873609804
2625.0,3668358.657519998
2626.0,3668366.3343538437
2627.0,3668373.9670665036
2628.0,3668381.5569312028
2629.0,3668389.1486217934
2630.0,3668396.727531596
2631.0,3668404.271724488
2632.0,3668411.701736875
2633.0,3668419.1778639234
2634.0,3668426.648794021
2635.0,3668434.087651165
2636.0,3668441.498831566
2637.0,3668448.886663978
2638.0,3668456.2784551764
2639.0,3668463.6425095624
2640.0,3668470.9978663716
2641.0,3668478.254330086
2642.0,3668485.5599865806
2643.0,3668492.8596050795
2644.0,3668500.118643439
2645.0,3668507.3455734625
2646.0,3668514.5322443773
2647.0,3668521.7542194696
2648.0,3668528.94385827
2649.0,3668536.112547736
2650.0,3668543.154058801
2651.0,3668550.287479348
2652.0,3668557.404705869
2653.0,3668564.508976337
2654.0,3668571.579287648
2655.0,3668578.6131707835
2656.0,3668585.6754474957
2657.0,3668592.683934857
2658.0,3668599.712821887
2659.0,3668606.6250468385
2660.0,3668613.5975857982
2661.0,3668620.5390757406
2662.0,3668627.45457111
2663.0,3668634.333750737
2664.0,3668641.1803998766
2665.0,3668648.016940973
2666.0,3668654.850928738
2667.0,3668661.6556621897
2668.0,3668668.3762882743
2669.0,3668675.1347052017
2670.0,3668681.887346862
2671.0,3668688.6470879465
2672.0,3668695.3938374366
2673.0,3668702.073891117
2674.0,3668708.775633929
2675.0,3668715.478786194
2676.0,3668722.1740512718
2677.0,3668728.775371758
2678.0,3668735.4179448513
2679.0,3668742.049992851
2680.0,3668748.6723685865
2681.0,3668755.2903132434
2682.0,3668761.8588193734
2683.0,3668768.495044279
2684.0,3668775.1123840422
2685.0,3668781.716122699
2686.0,3668787.998638436
2687.0,3668793.695986792
2688.0,3668799.3257689816
2689.0,3668804.93555267
2690.0,3668810.5447955374
2691.0,3668816.1104133334
2692.0,3668821.7288089916
2693.0,3668827.3415634865
2694.0,3668832.946010063
2695.0,3668838.4922073605
2696.0,3668844.1210983996
2697.0,3668849.7429915154
2698.0,3668855.33533677
2699.0,3668860.9684462985
2700.0,3668866.5361381457
2701.0,3668872.1548788603
2702.0,3668877.649542357
2703.0,3668883.22961168
2704.0,3668888.770249115
2705.0,3668894.39577885
2706.0,3668899.807828491
2707.0,3668905.587576005
2708.0,3668911.505779999
2709.0,3668917.364907014
2710.0,3668923.305590595
2711.0,3668929.3710630476
2712.0,3668935.4310602904
2713.0,3668941.4227793347
2714.0,3668947.476210793
2715.0,3668953.53679697
2716.0,3668959.5955963293
2717.0,3668965.664840108
2718.0,3668971.6534887166
2719.0,3668977.720246442
2720.0,3668983.779749035
2721.0,3668989.8211176777
2722.0,3668995.677643271
2723.0,3669001.678335584
2724.0,3669007.7134486325
2725.0,3669013.7430095733
2726.0,3669019.7896590936
2727.0,3669025.702839665
2728.0,3669031.6021335986
2729.0,3669037.50064495
2730.0,3669043.403318631
2731.0,3669049.233214469
2732.0,3669055.1245678947
2733.0,3669061.035649423
2734.0,3669066.9273570213
2735.0,3669072.722655473
2736.0,3669078.553070586
2737.0,3669084.456216097
2738.0,3669090.345651549
2739.0,3669096.175929143
2740.0,3669102.5369931767
2741.0,3669108.9681310216
2742.0,3669115.3991388762
2743.0,3669121.809481269
2744.0,3669128.2400895795
2745.0,3669134.6430641017
2746.0,3669141.0754631083
2747.0,3669147.491265503
2748.0,3669153.9379929295
2749.0,3669160.3114858796
2750.0,3669166.762866115
2751.0,3669173.2149702404
2752.0,3669179.6646721386
2753.0,3669186.1408674563
2754.0,3669192.5607391824
2755.0,3669199.032669191
2756.0,3669205.628382338
2757.0,3669212.213807791
2758.0,3669218.742386465
2759.0,3669225.314293446
2760.0,3669231.9024649286
2761.0,3669238.478836616
2762.0,3669245.0625760383
2763.0,3669251.5928752846
2764.0,3669258.201020928
2765.0,3669264.805217981
2766.0,3669271.435259248
2767.0,3669277.983983126
2768.0,3669284.60315321
2769.0,3669291.229653699
2770.0,3669297.8718926082
2771.0,3669304.482631282
2772.0,3669311.0564806378
2773.0,3669317.6983494246
2774.0,3669324.3394561987
2775.0,3669330.977446143
2776.0,3669337.5887309294
2777.0,3669344.223909061
2778.0,3669350.8843776407
2779.0,3669357.5592081617
2780.0,3669364.210073782
2781.0,3669370.8234756207
2782.0,3669377.477680683
2783.0,3669384.1088818875
2784.0,3669390.757916648
2785.0,3669397.3629772514
2786.0,3669403.993183763
2787.0,3669410.628088692
2788.0,3669417.2755609225
2789.0,3669423.9214033363
2790.0,3669430.5159409726
2791.0,3669437.172572305
2792.0,3669443.8141206754
2793.0,3669450.460412919
2794.0,3669457.0598243196
2795.0,3669463.64118018
2796.0,3669470.2494906085
2797.0,3669476.8758855723
2798.0,3669483.4893067353
2799.0,3669490.0730749317
2800.0,3669496.7020208184
2801.0,3669503.3275508103
2802.0,3669509.962294916
2803.0,3669516.5848356355
2804.0,3669523.143574027
2805.0,3669529.7935061897
2806.0,3669536.4385107663
2807.0,3669543.080571418
2808.0,3669549.6604671525
2809.0,3669556.287490208
2810.0,3669562.9286552104
2811.0,3669569.5711401263
2812.0,3669576.2114077453
2813.0,3669582.7878476386
2814.0,3669589.4560491927
2815.0,3669596.114761282
2816.0,3669602.7665576157
2817.0,3669609.3899852047
2818.0,3669616.0588086746
2819.0,3669622.742581937
2820.0,3669629.420102311
2821.0,3669636.118439035
2822.0,3669642.7350695245
2823.0,3669649.4317467296
2824.0,3669656.109360609
2825.0,3669662.8378828247
2826.0,3669669.522068353
2827.0,3669676.2135272953
2828.0,3669682.9217189155
2829.0,3669689.6392079364
2830.0,3669696.370656365
2831.0,3669703.0296596345
2832.0,3669709.735092577
2833.0,3669716.458812664
2834.0,3669723.183699279
2835.0,3669729.8853100617
2836.0,3669736.614471785
2837.0,3669743.3571060095
2838.0,3669750.093391782
2839.0,3669756.815460563
2840.0,3669763.421704311
2841.0,3669770.1351821325
2842.0,3669776.857534657
2843.0,3669783.57800774
2844.0,3669790.237325117
2845.0,3669796.891608961
2846.0,3669803.566068022
2847.0,3669810.2435122677
2848.0,3669816.935116096
2849.0,3669823.558614796
2850.0,3669830.2291302094
2851.0,3669836.8781588743
2852.0,3669843.508501328
2853.0,3669850.1124222875
2854.0,3669856.739571792
2855.0,3669863.3920224025
2856.0,3669870.052533035
2857.0,3669876.6994943726
2858.0,3669883.278873663
2859.0,3669889.913108683
2860.0,3669896.507966614
2861.0,3669903.129903688
2862.0,3669909.723870461
2863.0,3669916.314014062
2864.0,3669922.929112484
2865.0,3669929.5499418266
2866.0,3669936.166947023
2867.0,3669942.7113367287
2868.0,3669949.3243664755
2869.0,3669955.947861425
2870.0,3669962.5769425873
2871.0,3669969.183847257
2872.0,3669975.762448629
2873.0,3669982.364066946
2874.0,3669988.946560178
2875.0,3669995.5615610844
2876.0,3670002.093000203
2877.0,3670008.660746036
2878.0,3670015.2641396257
2879.0,3670021.8525951505
2880.0,3670028.411516811
2881.0,3670034.9658199116
2882.0,3670041.564441184
2883.0,3670048.1500848876
2884.0,3670054.724520455
2885.0,3670061.2188188485
2886.0,3670067.751963504
2887.0,3670074.3188387384
2888.0,3670080.8871545116
2889.0,3670087.4375494695
2890.0,3670093.9144456587
2891.0,3670100.4340020143
2892.0,3670106.9695289736
2893.0,3670113.490783054
2894.0,3670119.951808806
2895.0,3670126.4332150174
2896.0,3670132.912285079
2897.0,3670139.3845513323
2898.0,3670145.847480019
2899.0,3670152.27568521
2900.0,3670158.7379659466
2901.0,3670165.1764055705
2902.0,3670171.6078058565
2903.0,3670177.991601592
2904.0,3670184.3827077057
2905.0,3670190.803971387
2906.0,3670197.224854763
2907.0,3670203.6434500813
2908.0,3670210.0092349644
2909.0,3670216.3903451217
2910.0,3670222.789897857
2911.0,3670229.187057855
2912.0,3670235.5124885663
2913.0,3670241.854120806
2914.0,3670248.235454798
2915.0,3670254.5933486586
2916.0,3670260.957861021
2917.0,3670267.278794972
2918.0,3670273.6234231745
2919.0,3670279.9705383726
2920.0,3670286.3104841495
2921.0,3670292.5870006923
2922.0,3670298.8836713387
2923.0,3670305.2002256545
2924.0,3670311.5055059963
2925.0,3670317.792646708
2926.0,3670324.0261391047
2927.0,3670330.2761998405
2928.0,3670336.5580616402
2929.0,3670342.7990813977
2930.0,3670349.007568106
2931.0,3670355.210496791
2932.0,3670361.448436024
2933.0,3670367.6517816777
2934.0,3670373.837963443
2935.0,3670379.9865945685
2936.0,3670386.1344603864
2937.0,3670392.2932129344
2938.0,3670398.468960776
2939.0,3670404.6023683413
2940.0,3670410.7108787745
2941.0,3670416.816289487
2942.0,3670422.955160823
2943.0,3670429.079221168
2944.0,3670435.1503440416
2945.0,3670441.245172847
2946.0,3670447.3410328585
2947.0,3670453.426275447
2948.0,3670459.473682341
2949.0,3670465.493883293
2950.0,3670471.5726091983
2951.0,3670477.6519682216
2952.0,3670483.683884883
2953.0,3670489.6692535044
2954.0,3670495.707880003
2955.0,3670501.750064675
2956.0,3670507.77987559
2957.0,3670513.7788739535
2958.0,3670519.7550911447
2959.0,3670525.758966751
2960.0,3670531.777536984
2961.0,3670537.7963940245
2962.0,3670543.775487817
2963.0,3670549.77194793
2964.0,3670555.766358112
2965.0,3670561.7372992677
2966.0,3670567.6878230963
2967.0,3670573.6117582726
2968.0,3670579.6147908573
2969.0,3670585.5637862547
2970.0,3670591.5389140146
2971.0,3670597.4730176385
2972.0,3670603.3989164657
2973.0,3670609.3557741493
2974.0,3670615.3026047195
2975.0,3670621.2177574635
2976.0,3670627.121974088
2977.0,3670633.023913461
2978.0,3670638.9211619655
2979.0,3670644.8435559836
2980.0,3670650.7347491444
2981.0,3670656.623642799
2982.0,3670662.5240273518
2983.0,3670668.4338250896
2984.0,3670674.3256922527
2985.0,3670680.1439493564
2986.0,3670686.048022607
2987.0,3670691.919336316
2988.0,3670697.799227429
2989.0,3670703.639142787
2990.0,3670709.48363933
2991.0,3670715.3358794358
2992.0,3670721.187449715
2993.0,3670727.038847377
2994.0,3670732.8408060507
2995.0,3670738.6638323567
2996.0,3670744.51142513
2997.0,3670750.330205659
2998.0,3670756.143233607
2999.0,3670761.9541085646
3000.0,3670767.775283943
3001.0,3670773.5985562596
3002.0,3670779.414137793
3003.0,3670785.1411688747
3004.0,3670790.9678534246
3005.0,3670796.7826526356
3006.0,3670802.5979977753
3007.0,3670808.4081714596
3008.0,3670814.187264895
3009.0,3670820.0038846233
3010.0,3670825.773576411
3011.0,3670831.5787557447
3012.0,3670837.3239668175
3013.0,3670843.1139555443
3014.0,3670848.916685355
3015.0,3670854.690834929
3016.0,3670860.456209467
3017.0,3670866.2184701655
3018.0,3670871.5785150216
3019.0,3670876.53112263
3020.0,3670881.4925313885
3021.0,3670886.3853148613
3022.0,3670891.351108238
3023.0,3670896.2919487315
3024.0,3670901.256744125
3025.0,3670906.1711498653
3026.0,3670910.9753669016
3027.0,3670916.2084113085
3028.0,3670921.4029347165
3029.0,3670926.584931127
3030.0,3670931.709863237
3031.0,3670936.924286147
3032.0,3670942.1242475766
3033.0,3670947.3142836695
3034.0,3670952.4977680747
3035.0,3670957.647273394
3036.0,3670962.8394290954
3037.0,3670968.049275355
3038.0,3670973.19682404
3039.0,3670978.3393463045
3040.0,3670983.5331249177
3041.0,3670988.723354339
3042.0,3670993.78239746
3043.0,3670998.9714774285
3044.0,3671004.136896957
3045.0,3671009.3332828055
3046.0,3671014.497329649
3047.0,3671019.824196145
3048.0,3671025.0802627522
3049.0,3671030.4461430623
3050.0,3671035.8107058797
3051.0,3671041.181827635
3052.0,3671046.5456281514
3053.0,3671051.8661213084
3054.0,3671057.199169655
3055.0,3671062.550421215
3056.0,3671067.9120666934
3057.0,3671073.217273722
3058.0,3671078.5943702585
3059.0,3671083.9945048587
3060.0,3671089.3519812375
3061.0,3671094.7122431733
3062.0,3671099.9343873127
3063.0,3671105.239464151
3064.0,3671110.618316068
3065.0,3671116.0146193826
3066.0,3671121.3111094143
3067.0,3671126.5723875654
3068.0,3671131.7767959773
3069.0,3671137.018069752
3070.0,3671142.2244903985
3071.0,3671147.42130061
3072.0,3671152.648512154
3073.0,3671157.885638789
3074.0,3671163.0658472045
3075.0,3671168.206163757
3076.0,3671173.425831074
3077.0,3671178.69123584
3078.0,3671183.8180544227
3079.0,3671189.2229039236
3080.0,3671194.9020705554
3081.0,3671200.6240798733
3082.0,3671206.3398071732
3083.0,3671212.0572160464
3084.0,3671217.711003527
3085.0,3671223.4284501197
3086.0,3671229.1551466524
3087.0,3671234.8752853335
3088.0,3671240.6069561457
3089.0,3671246.294326385
3090.0,3671252.014694449
3091.0,3671257.740345074
3092.0,3671263.4624768593
3093.0,3671269.109401425
3094.0,3671274.8091062517
3095.0,3671280.5309370207
3096.0,3671286.231447525
3097.0,3671291.949332771
3098.0,3671297.61458701
3099.0,3671303.306273971
3100.0,3671309.1268316954
3101.0,3671314.930378341
3102.0,3671320.6849464094
3103.0,3671326.49409954
3104.0,3671332.294264382
3105.0,3671338.1131569147
3106.0,3671343.900370116
3107.0,3671349.6764463917
3108.0,3671355.49665622
3109.0,3671361.321868866
3110.0,3671367.1691616434
3111.0,3671372.9311314616
3112.0,3671378.7310168175
3113.0,3671384.557294796
3114.0,3671390.3885908225
3115.0,3671396.2322772103
3116.0,3671402.0320629603
3117.0,3671407.8875497407
3118.0,3671413.7246195767
3119.0,3671419.5523081818
3120.0,3671425.3646586156
3121.0,3671431.176626822
3122.0,3671437.0432401462
3123.0,3671442.8859775476
3124.0,3671448.7412576037
3125.0,3671454.558444698
3126.0,3671460.395411102
3127.0,3671466.244905006
3128.0,3671472.0957838655
3129.0,3671477.9159586607
3130.0,3671483.7511089826
3131.0,3671489.6043396224
3132.0,3671495.453350088
3133.0,3671501.3002594197
3134.0,3671507.120560423
3135.0,3671512.97275631
3136.0,3671518.8326114127
3137.0,3671524.659984708
3138.0,3671530.473340579
3139.0,3671536.25644245
3140.0,3671542.1093599848
3141.0,3671547.9509095685
3142.0,3671553.784166978
3143.0,3671559.584415996
3144.0,3671565.3989622523
3145.0,3671571.2225586274
3146.0,3671577.051332533
3147.0,3671582.8477658913
3148.0,3671588.6352239973
3149.0,3671594.4628006783
3150.0,3671600.2797494377
3151.0,3671606.0849057906
3152.0,3671611.864771392
3153.0,3671617.685193368
3154.0,3671623.502678491
3155.0,3671629.309753797
3156.0,3671635.105927026
3157.0,3671640.878129827
3158.0,3671646.70294825
3159.0,3671652.5009020576
3160.0,3671658.313587844
3161.0,3671664.110560534
3162.0,3671669.9229649124
3163.0,3671675.7434387347
3164.0,3671681.558990344
3165.0,3671687.355188221
3166.0,3671693.1406372692
3167.0,3671698.9679573625
3168.0,3671704.8056032173
3169.0,3671710.662277068
3170.0,3671716.457698456
3171.0,3671722.2901458405
3172.0,3671728.12640379
3173.0,3671733.975617406
3174.0,3671739.8241837644
3175.0,3671745.6060636905
3176.0,3671751.4605744663
3177.0,3671757.2982895165
3178.0,3671763.158595752
3179.0,3671768.990819253
3180.0,3671774.8369204374
3181.0,3671780.7076198347
3182.0,3671786.5459638448
3183.0,3671792.374330599
3184.0,3671798.1714436887
3185.0,3671804.003364886
3186.0,3671809.866854058
3187.0,3671815.7013231884
3188.0,3671821.50534245
3189.0,3671827.3307454437
3190.0,3671833.151604075
3191.0,3671838.990159366
3192.0,3671844.4161066883
3193.0,3671850.0506677055
3194.0,3671855.8198702876
3195.0,3671861.6494232966
3196.0,3671867.457795879
3197.0,3671873.229404689
3198.0,3671879.011519811
3199.0,3671884.82452889
3200.0,3671890.627900331
3201.0,3671896.428198891
3202.0,3671902.1526081064
3203.0,3671907.9177887966
3204.0,3671913.7026101593
3205.0,3671919.4798203884
3206.0,3671925.25829906
3207.0,3671931.0146991257
3208.0,3671936.810394067
3209.0,3671942.588016333
3210.0,3671948.3379252623
3211.0,3671954.0679224227
3212.0,3671959.8173827995
3213.0,3671965.607918765
3214.0,3671971.360049603
3215.0,3671977.1318500196
3216.0,3671982.875612995
3217.0,3671988.625556582
3218.0,3671994.4066973994
3219.0,3672000.1868203655
3220.0,3672005.9088707715
3221.0,3672011.672741471
3222.0,3672017.4345393805
3223.0,3672023.190710493
3224.0,3672028.949182518
3225.0,3672034.6702291085
3226.0,3672040.474373629
3227.0,3672046.248420826
3228.0,3672052.0303272763
3229.0,3672057.736740174
3230.0,3672063.4801630247
3231.0,3672069.265043505
3232.0,3672075.0288109123
3233.0,3672080.8349082824
3234.0,3672086.565794318
3235.0,3672092.3348167497
3236.0,3672098.1119880527
3237.0,3672103.870641397
3238.0,3672109.6157609657
3239.0,3672115.3687077966
3240.0,3672121.1588158663
3241.0,3672126.9448580015
3242.0,3672132.7138681454
3243.0,3672138.4591041254
3244.0,3672144.249850483
3245.0,3672150.0464051906
3246.0,3672155.8491953705
3247.0,3672161.611999123
3248.0,3672167.3919724133
3249.0,3672173.2061980423
3250.0,3672178.4697645246
3251.0,3672183.4622213086
3252.0,3672188.408408379
3253.0,3672193.4051337275
3254.0,3672198.3869023845
3255.0,3672203.3794898577
3256.0,3672208.3327665273
3257.0,3672213.301667361
3258.0,3672218.2827941054
3259.0,3672223.29110975
3260.0,3672228.3132256665
3261.0,3672233.251087328
3262.0,3672238.2312380048
3263.0,3672243.23809377
3264.0,3672248.246866908
3265.0,3672253.255205993
3266.0,3672258.179726316
3267.0,3672263.1901628086
3268.0,3672268.209263885
3269.0,3672273.225446986
3270.0,3672278.13804443
3271.0,3672283.429623352
3272.0,3672288.726406348
3273.0,3672294.006788272
3274.0,3672299.286382873
3275.0,3672304.687467355
3276.0,3672310.128884663
3277.0,3672315.5844589127
3278.0,3672321.041029801
3279.0,3672326.4561094283
3280.0,3672331.938014313
3281.0,3672337.3754604664
3282.0,3672342.8429513713
3283.0,3672348.2712360523
3284.0,3672353.7041383525
3285.0,3672359.1451467793
3286.0,3672364.493188428
3287.0,3672369.95024287
3288.0,3672375.3880481673
3289.0,3672380.870590863
3290.0,3672386.1628309144
3291.0,3672391.444652866
3292.0,3672396.7633785396
3293.0,3672402.0555304964
3294.0,3672407.3981655743
3295.0,3672412.7561537204
3296.0,3672418.118561651
3297.0,3672423.4359311326
3298.0,3672428.7025313615
3299.0,3672434.0286276503
3300.0,3672439.3845084785
3301.0,3672444.735054014
3302.0,3672449.8969667605
3303.0,3672455.7355411756
3304.0,3672461.58281601
3305.0,3672467.453620186
3306.0,3672473.2630271893
3307.0,3672479.1002932214
3308.0,3672484.989125447
3309.0,3672490.860678019
3310.0,3672496.719419195
3311.0,3672502.5666488055
3312.0,3672508.4570846944
3313.0,3672514.349945757
3314.0,3672520.2401118637
3315.0,3672526.1397025576
3316.0,3672532.0265858406
3317.0,3672537.946273006
3318.0,3672543.854418109
3319.0,3672549.799443549
3320.0,3672555.771779265
3321.0,3672561.813518494
3322.0,3672567.8618146316
3323.0,3672573.9032051684
3324.0,3672579.9132533777
3325.0,3672585.987686619
3326.0,3672592.0577512607
3327.0,3672598.148210894
3328.0,3672604.229374725
3329.0,3672610.2607793785
3330.0,3672616.379019463
3331.0,3672622.454773104
3332.0,3672628.5518180938
3333.0,3672634.666835537
3334.0,3672640.7594036437
3335.0,3672646.9002415123
3336.0,3672653.0644178623
3337.0,3672659.2264092816
3338.0,3672665.3500823085
3339.0,3672671.5106531098
3340.0,3672677.690137357
3341.0,3672683.903504183
3342.0,3672690.078990138
3343.0,3672696.271592983
3344.0,3672702.4816163415
3345.0,3672708.6884687757
3346.0,3672714.897388608
3347.0,3672721.0406621955
3348.0,3672727.274003435
3349.0,3672733.521488402
3350.0,3672739.7745931516
3351.0,3672746.0022350345
3352.0,3672752.250012659
3353.0,3672758.529652769
3354.0,3672764.8262333567
3355.0,3672771.1204714337
3356.0,3672777.3324320964
3357.0,3672783.6057256064
3358.0,3672789.898608268
3359.0,3672796.174119377
3360.0,3672802.463752914
3361.0,3672808.76020588
3362.0,3672815.09392234
3363.0,3672821.3977841865
3364.0,3672827.735815326
3365.0,3672833.9924839684
3366.0,3672840.333306546
3367.0,3672846.676127552
3368.0,3672853.041547021
3369.0,3672859.3760508737
3370.0,3672865.697503718
3371.0,3672872.0515355514
3372.0,3672878.4113159077
3373.0,3672884.7883170485
3374.0,3672891.0874128267
3375.0,3672897.465113361
3376.0,3672903.829679878
3377.0,3672910.1967131337
3378.0,3672916.5722981845
3379.0,3672922.923138502
3380.0,3672929.31075333
3381.0,3672935.6864305064
3382.0,3672942.0807752176
3383.0,3672948.4163363553
3384.0,3672954.818129853
3385.0,3672961.220761651
3386.0,3672967.645476246
3387.0,3672974.083189565
3388.0,3672980.4617625363
3389.0,3672986.9043842196
3390.0,3672993.370359826
3391.0,3672999.808929488
3392.0,3673006.173562946
3393.0,3673012.6371166855
3394.0,3673019.126552777
3395.0,3673025.618485537
3396.0,3673032.0994556737
3397.0,3673038.5565750343
3398.0,3673045.0893264785
3399.0,3673051.629701935
3400.0,3673058.175604688
3401.0,3673064.644647857
3402.0,3673071.190042374
3403.0,3673077.760564329
3404.0,3673084.3497314355
3405.0,3673090.959237982
3406.0,3673097.516484551
3407.0,3673104.150400652
3408.0,3673110.752837182
3409.0,3673117.3843390234
3410.0,3673123.9852647013
3411.0,3673130.6672013463
3412.0,3673137.345644944
3413.0,3673144.0417878064
3414.0,3673150.7833966073
3415.0,3673157.486270858
3416.0,3673164.235108213
3417.0,3673171.018227014
3418.0,3673177.815550193
3419.0,3673184.5354464855
3420.0,3673191.354017525
3421.0,3673198.2318063714
3422.0,3673205.0910578314
3423.0,3673211.9729466853
3424.0,3673218.808265987
3425.0,3673225.7133501763
3426.0,3673232.675457678
3427.0,3673239.640473387
3428.0,3673246.54965473
3429.0,3673253.5599893834
3430.0,3673260.581521214
3431.0,3673267.641551875
3432.0,3673274.7043529926
3433.0,3673281.7662688987
3434.0,3673288.875395699
3435.0,3673296.0090053505
3436.0,3673303.1494282475
3437.0,3673310.2057958147
3438.0,3673317.423466506
3439.0,3673324.6323462
3440.0,3673331.8809652193
3441.0,3673339.1543763382
3442.0,3673346.364252861
3443.0,3673353.6731906356
3444.0,3673361.037516298
3445.0,3673368.40148176
3446.0,3673375.6966226622
3447.0,3673383.125798832
3448.0,3673390.6101154834
3449.0,3673398.0889334274
3450.0,3673405.592640734
3451.0,3673413.0581364045
3452.0,3673420.609588957
3453.0,3673428.202457794
3454.0,3673435.8305381956
3455.0,3673443.405992671
3456.0,3673451.0810918533
3457.0,3673458.763926587
3458.0,3673466.5146512217
3459.0,3673474.3106474564
3460.0,3673482.0621477184
3461.0,3673489.900653905
3462.0,3673497.779287984
3463.0,3673505.711770837
3464.0,3673513.6022120537
3465.0,3673521.5663963878
3466.0,3673529.561321202
3467.0,3673537.6224769475
3468.0,3673545.6866654106
3469.0,3673553.6898497473
3470.0,3673561.8167983103
3471.0,3673569.936856063
3472.0,3673578.089006933
3473.0,3673586.1720019355
3474.0,3673594.340739112
3475.0,3673602.5639604935
3476.0,3673610.771693595
3477.0,3673619.0049277567
3478.0,3673627.170448104
3479.0,3673635.4475571434
3480.0,3673643.707248981
3481.0,3673651.963816808
3482.0,3673660.13321862
3483.0,3673668.3907053983
3484.0,3673676.6613687957
3485.0,3673684.915948601
3486.0,3673693.1570031103
3487.0,3673701.3471461968
3488.0,3673709.5808626856
3489.0,3673717.803840139
3490.0,3673726.022230218
3491.0,3673734.1474215575
3492.0,3673742.3239682284
3493.0,3673750.5027985834
3494.0,3673758.6424395987
3495.0,3673766.7976248036
3496.0,3673774.867530892
3497.0,3673782.9730959167
3498.0,3673791.0793205923
3499.0,3673799.196365496
3500.0,3673807.215717135
3501.0,3673815.2428579405
3502.0,3673823.3026028774
3503.0,3673831.320854156
3504.0,3673839.3363403
3505.0,3673847.250584967
3506.0,3673855.193481798
3507.0,3673863.1606042646
3508.0,3673871.095601444
3509.0,3673879.0069196583
3510.0,3673886.8713171897
3511.0,3673894.8138416517
3512.0,3673902.683793275
3513.0,3673910.5944713363
3514.0,3673918.1804643977
3515.0,3673925.056988289
3516.0,3673931.8251572708
3517.0,3673938.5521303727
3518.0,3673945.2073977254
3519.0,3673951.835908208
3520.0,3673958.5497393035
3521.0,3673965.2020161273
3522.0,3673971.8173100213
3523.0,3673978.43234944
3524.0,3673985.0284881988
3525.0,3673991.6233611917
3526.0,3673998.151243697
3527.0,3674004.6858723005
3528.0,3674011.1968185687
3529.0,3674017.7413788596
3530.0,3674024.152920245
3531.0,3674030.6220580004
3532.0,3674037.0678242324
3533.0,3674043.567778276
3534.0,3674049.889229253
3535.0,3674056.622523272
3536.0,3674063.481947746
3537.0,3674070.238959778
3538.0,3674076.976840279
3539.0,3674083.93637421
3540.0,3674091.0112771373
3541.0,3674098.0252123117
3542.0,3674105.045312544
3543.0,3674112.1027932097
3544.0,3674119.170809007
3545.0,3674126.214248593
3546.0,3674133.2059187195
3547.0,3674140.2702187207
3548.0,3674147.3398009012
3549.0,3674154.39644487
3550.0,3674161.436188638
3551.0,3674168.4896395593
3552.0,3674175.571459991
3553.0,3674182.670095604
3554.0,3674189.688838938
3555.0,3674196.676997189
3556.0,3674203.821006014
3557.0,3674210.9497482516
3558.0,3674218.031647451
3559.0,3674224.9232295975
3560.0,3674231.779649565
3561.0,3674238.6544155423
3562.0,3674245.4726945013
3563.0,3674252.3014332335
3564.0,3674259.099392295
3565.0,3674265.9430238814
3566.0,3674272.720262876
3567.0,3674279.42279592
3568.0,3674286.1976927887
3569.0,3674292.99590281
3570.0,3674299.6986518553
3571.0,3674306.6278253794
3572.0,3674314.295018938
3573.0,3674321.8623768194
3574.0,3674329.4880838264
3575.0,3674337.0464620776
3576.0,3674344.6421090406
3577.0,3674352.1924012383
3578.0,3674359.7264980567
3579.0,3674367.241041479
3580.0,3674374.7626139005
3581.0,3674382.193089635
3582.0,3674389.5627240315
3583.0,3674396.978571775
3584.0,3674404.3743722714
3585.0,3674411.7365838727
3586.0,3674419.0443863953
3587.0,3674426.3000527024
3588.0,3674433.662259875
3589.0,3674441.002306686
3590.0,3674448.3036865704
3591.0,3674455.495674475
3592.0,3674460.8289015065
3593.0,3674460.8289015065
3594.0,3674460.8289015065
3595.0,3674460.8289015065
3596.0,3674460.8289015065
3597.0,3674460.8289015065
3598.0,3674460.8289015065
3599.0,3674460.8289015065


==> figures/logs/mean_convergence_plots/qap_small_bdd_gpu.csv <==
1.0,3128800.501233484
2.0,3364885.633167161
3.0,3449828.1866419623
4.0,3490034.8295769515
5.0,3514371.4172432343
6.0,3530169.02674335
7.0,3541209.860052285
8.0,3549540.8068195796
9.0,3557645.011395007
10.0,3565385.521340918
11.0,3572868.985993818
12.0,3579922.4012768897
13.0,3585155.946118018
14.0,3589441.974202495
15.0,3593914.977963109
16.0,3597530.4486875245
17.0,3600770.396444013
18.0,3604202.655289585
19.0,3607256.069158613
20.0,3609825.6459349478
21.0,3612015.8831120343
22.0,3614021.5409930455
23.0,3615944.1128513226
24.0,3617834.259453409
25.0,3619662.9719550833
26.0,3621506.513997813
27.0,3623331.5081007075
28.0,3625091.1470268276
29.0,3626817.6197272264
30.0,3628719.4370195693
31.0,3630831.3197443946
32.0,3632884.1787726325
33.0,3634881.863770044
34.0,3636831.1322174664
35.0,3638834.101942601
36.0,3640889.8152729925
37.0,3642839.8418241343
38.0,3644623.013696129
39.0,3646273.060616698
40.0,3647704.404954577
41.0,3648867.930174721
42.0,3650005.1124277897
43.0,3651128.0959405596
44.0,3652241.533287377
45.0,3653338.2676628963
46.0,3654409.748851646
47.0,3655446.215387244
48.0,3656473.5487715215
49.0,3657439.967666606
50.0,3658380.1796118133
51.0,3659329.1714542164
52.0,3660249.8507788
53.0,3661158.596654478
54.0,3662070.4843370467
55.0,3662950.078854095
56.0,3663785.3768538255
57.0,3664552.8044764902
58.0,3665297.7501367694
59.0,3666047.65064978
60.0,3666772.0271252138
61.0,3667482.552834217
62.0,3668207.5270524076
63.0,3668930.0148870116
64.0,3669628.948652666
65.0,3670293.5270993584
66.0,3670936.8917244948
67.0,3671557.5376251126
68.0,3672176.73224586
69.0,3672798.3930862513
70.0,3673420.718505175
71.0,3674049.4246479473
72.0,3674710.5747373747
73.0,3675392.319217771
74.0,3676072.246442901
75.0,3676756.1575684226
76.0,3677470.274702155
77.0,3678174.56741645
78.0,3678888.2301619207
79.0,3679581.132879684
80.0,3680251.316455172
81.0,3680927.617876105
82.0,3681605.3641092293
83.0,3682271.2033366985
84.0,3682903.198026955
85.0,3683516.104193723
86.0,3684098.123838254
87.0,3684640.8123691813
88.0,3685181.8212944865
89.0,3685717.8507799045
90.0,3686244.447286933
91.0,3686769.8570694695
92.0,3687291.0028513325
93.0,3687814.1132950676
94.0,3688354.9101886963
95.0,3688904.9503837135
96.0,3689444.6664547175
97.0,3689975.2747006
98.0,3690510.800768259
99.0,3691030.9266779195
100.0,3691532.6952014887
101.0,3692019.8704640833
102.0,3692483.9412273252
103.0,3692933.6938765706
104.0,3693386.2572417157
105.0,3693814.4940757547
106.0,3694242.8830341618
107.0,3694684.4483578163
108.0,3695117.2117613815
109.0,3695537.436969764
110.0,3695954.3349815733
111.0,3696344.4587902417
112.0,3696739.723882393
113.0,3697142.2970310235
114.0,3697534.359254918
115.0,3697933.373318318
116.0,3698366.7418010174
117.0,3698794.1376364413
118.0,3699222.2213543607
119.0,3699658.0583113646
120.0,3700097.416810255
121.0,3700540.1327548865
122.0,3700996.571440739
123.0,3701462.546391808
124.0,3701934.278051438
125.0,3702427.0710628014
126.0,3702942.902455662
127.0,3703507.8804962323
128.0,3704113.138220802
129.0,3704650.6383698746
130.0,3705134.2098509106
131.0,3705599.76659625
132.0,3706046.785792942
133.0,3706478.9571801764
134.0,3706902.3891235795
135.0,3707303.448493137
136.0,3707688.549023774
137.0,3708079.297329175
138.0,3708476.236771501
139.0,3708882.6807317724
140.0,3709302.282179643
141.0,3709701.4185040435
142.0,3710098.8572372077
143.0,3710509.9248732114
144.0,3710912.8871996016
145.0,3711311.3636137242
146.0,3711692.6257079053
147.0,3712051.101599741
148.0,3712396.7604148122
149.0,3712736.724566437
150.0,3713077.351871861
151.0,3713424.889381442
152.0,3713780.4337021946
153.0,3714120.4041134333
154.0,3714459.489989112
155.0,3714791.5862657656
156.0,3715116.6254961262
157.0,3715434.488284341
158.0,3715747.000018522
159.0,3716043.961368968
160.0,3716330.238952808
161.0,3716606.196409616
162.0,3716858.517533667
163.0,3717107.0687096273
164.0,3717369.5458180862
165.0,3717626.9126379825
166.0,3717877.2154726265
167.0,3718134.5908335866
168.0,3718393.7733837543
169.0,3718640.9942323025
170.0,3718898.470020183
171.0,3719143.664439211
172.0,3719381.511788925
173.0,3719611.8080639336
174.0,3719830.531748354
175.0,3720055.8174839243
176.0,3720280.3128676335
177.0,3720499.16565313
178.0,3720706.749800658
179.0,3720906.8961415584
180.0,3721098.091092568
181.0,3721281.9097496555
182.0,3721466.061431611
183.0,3721643.1265441673
184.0,3721816.8263070565
185.0,3721991.8411141266
186.0,3722146.5806715717
187.0,3722294.6051470214
188.0,3722447.1981198625
189.0,3722598.0345403454
190.0,3722745.37729331
191.0,3722891.9371440616
192.0,3723032.2154084994
193.0,3723170.0245145923
194.0,3723306.9467729996
195.0,3723444.047435207
196.0,3723583.960061343
197.0,3723727.1513743885
198.0,3723873.151712236
199.0,3724017.774465138
200.0,3724162.467852553
201.0,3724306.8053112635
202.0,3724447.765164832
203.0,3724592.796556327
204.0,3724738.4849042627
205.0,3724877.7010168876
206.0,3725020.7750889966
207.0,3725161.080013999
208.0,3725294.9111704803
209.0,3725428.1717020455
210.0,3725558.596719114
211.0,3725690.7403700044
212.0,3725827.542404717
213.0,3725967.2915095137
214.0,3726108.237254619
215.0,3726251.2552296086
216.0,3726399.3957445617
217.0,3726545.8371000024
218.0,3726691.4261456956
219.0,3726842.497624931
220.0,3726998.627844489
221.0,3727156.332672109
222.0,3727313.031340687
223.0,3727456.6847878685
224.0,3727598.9472820703
225.0,3727733.57447208
226.0,3727858.888496215
227.0,3727977.011552149
228.0,3728093.817025755
229.0,3728206.107802086
230.0,3728317.9257886945
231.0,3728431.935122943
232.0,3728545.9495051606
233.0,3728665.331071133
234.0,3728794.2631500284
235.0,3728921.8750610175
236.0,3729050.453202555
237.0,3729175.967318112
238.0,3729294.2983768373
239.0,3729412.309125955
240.0,3729523.4260609983
241.0,3729632.2882171245
242.0,3729737.452744623
243.0,3729841.390037339
244.0,3729942.940245763
245.0,3730044.635550304
246.0,3730147.855383293
247.0,3730254.9271664275
248.0,3730367.7788282614
249.0,3730484.926509165
250.0,3730603.507267815
251.0,3730723.22812707
252.0,3730844.636058401
253.0,3730965.041337568
254.0,3731087.46585385
255.0,3731216.735352864
256.0,3731344.128057169
257.0,3731473.405484937
258.0,3731604.625653634
259.0,3731737.0258229547
260.0,3731875.7101167757
261.0,3732018.354365777
262.0,3732161.7159036095
263.0,3732305.357777946
264.0,3732456.0915607633
265.0,3732609.3258159626
266.0,3732772.9544865876
267.0,3732950.2953287414
268.0,3733116.274391083
269.0,3733167.956534876
270.0,3733217.709495498
271.0,3733269.0163422115
272.0,3733318.6029756456
273.0,3733369.2867514393
274.0,3733420.5531767504
275.0,3733470.8149781195
276.0,3733519.9925935417
277.0,3733571.5867722216
278.0,3733622.8587380643
279.0,3733676.722013428
280.0,3733731.3825666723
281.0,3733784.9704503375
282.0,3733837.854039245
283.0,3733890.729886798
284.0,3733941.806043517
285.0,3733991.1970278076
286.0,3734040.265749975
287.0,3734087.919165289
288.0,3734135.796455388
289.0,3734183.2078167433
290.0,3734230.2791346074
291.0,3734277.915247317
292.0,3734326.121700333
293.0,3734373.1510570454
294.0,3734420.9954975005
295.0,3734471.54423247
296.0,3734521.235114798
297.0,3734573.277824621
298.0,3734626.1283364175
299.0,3734678.2184025142
300.0,3734731.724012722
301.0,3734783.709345232
302.0,3734835.2899943856
303.0,3734886.035765591
304.0,3734937.219231103
305.0,3734986.707601205
306.0,3735037.6852450455
307.0,3735088.0585092157
308.0,3735137.3184154076
309.0,3735187.905620668
310.0,3735239.857936144
311.0,3735291.414072886
312.0,3735344.2631652644
313.0,3735396.7623820454
314.0,3735449.748454956
315.0,3735503.985984519
316.0,3735560.385607663
317.0,3735616.5783779123
318.0,3735673.665333275
319.0,3735731.3110804255
320.0,3735790.16946707
321.0,3735850.2297619423
322.0,3735910.47978204
323.0,3735969.660818362
324.0,3736030.2747005243
325.0,3736091.731815449
326.0,3736151.512405994
327.0,3736213.3637507455
328.0,3736275.2182268417
329.0,3736334.906490212
330.0,3736395.86227558
331.0,3736454.6041098605
332.0,3736514.1109955735
333.0,3736573.5061391126
334.0,3736633.000161464
335.0,3736690.916728921
336.0,3736749.064617489
337.0,3736808.3705071374
338.0,3736867.9082866074
339.0,3736925.467496377
340.0,3736985.021010297
341.0,3737038.911935707
342.0,3737099.582603086
343.0,3737158.403951977
344.0,3737212.8548587137
345.0,3737271.49770776
346.0,3737331.3970124763
347.0,3737392.9724156368
348.0,3737456.0344113014
349.0,3737514.7506420035
350.0,3737584.249543771
351.0,3737654.724349353
352.0,3737724.588935971
353.0,3737796.7996467566
354.0,3737871.8611156424
355.0,3737949.941140805
356.0,3738022.4321400444
357.0,3738091.4434823
358.0,3738155.1269192845
359.0,3738216.4237270458
360.0,3738277.4005662985
361.0,3738337.8382254886
362.0,3738396.255894757
363.0,3738454.705361839
364.0,3738514.454873827
365.0,3738570.836710763
366.0,3738627.349786768
367.0,3738684.05274287
368.0,3738739.069425511
369.0,3738793.496028964
370.0,3738848.8345123604
371.0,3738903.671702799
372.0,3738960.081249001
373.0,3739020.143677678
374.0,3739081.6059194626
375.0,3739144.137007605
376.0,3739205.703078456
377.0,3739266.9131384203
378.0,3739326.988545257
379.0,3739386.042884989
380.0,3739444.373872138
381.0,3739503.6268136855
382.0,3739565.109485715
383.0,3739626.881376554
384.0,3739693.7274709567
385.0,3739763.691767382
386.0,3739837.0388466297
387.0,3739910.6733799
388.0,3739990.938802745
389.0,3740076.3858357077
390.0,3740160.974714591
391.0,3740237.1444567945
392.0,3740300.8627374666
393.0,3740358.8788555167
394.0,3740411.9555152007
395.0,3740458.402153998
396.0,3740503.962028109
397.0,3740547.0174621027
398.0,3740587.513130563
399.0,3740628.1101542846
400.0,3740666.907060391
401.0,3740704.5942182727
402.0,3740742.9841308394
403.0,3740781.3602336445
404.0,3740819.3302359353
405.0,3740857.4592391155
406.0,3740897.5871953126
407.0,3740937.037430261
408.0,3740975.8965792377
409.0,3741016.015592771
410.0,3741057.0238035163
411.0,3741099.8172614602
412.0,3741143.3391571064
413.0,3741187.0060179154
414.0,3741231.068303565
415.0,3741276.251235658
416.0,3741320.670919973
417.0,3741366.30506903
418.0,3741413.3292755587
419.0,3741460.3696529404
420.0,3741508.932177978
421.0,3741557.8327635974
422.0,3741609.3041371214
423.0,3741662.1396107334
424.0,3741716.5247537955
425.0,3741771.7784054223
426.0,3741826.534120051
427.0,3741883.8195839375
428.0,3741939.743014183
429.0,3741996.838758648
430.0,3742054.221332516
431.0,3742109.8170651207
432.0,3742167.5084552043
433.0,3742226.2186216954
434.0,3742283.5661108107
435.0,3742343.1691186326
436.0,3742406.067576101
437.0,3742469.7819913155
438.0,3742535.9887706023
439.0,3742604.932339525
440.0,3742674.2063008375
441.0,3742748.7488398612
442.0,3742823.3872830393
443.0,3742893.940486159
444.0,3742963.96675683
445.0,3743034.3643240873
446.0,3743102.8263239204
447.0,3743171.6366034686
448.0,3743240.179754757
449.0,3743308.599904927
450.0,3743377.475843847
451.0,3743448.068274786
452.0,3743517.4043863495
453.0,3743586.58905309
454.0,3743655.9172492083
455.0,3743726.140442392
456.0,3743795.224660103
457.0,3743864.0356439566
458.0,3743930.2577233394
459.0,3743996.880217568
460.0,3744061.9872513674
461.0,3744128.605801865
462.0,3744193.5051580425
463.0,3744258.7430504463
464.0,3744321.9908368024
465.0,3744385.1587866005
466.0,3744448.221057355
467.0,3744510.873384695
468.0,3744574.1144420314
469.0,3744637.5508917468
470.0,3744700.3369645253
471.0,3744764.728654071
472.0,3744828.9581786464
473.0,3744891.5274907737
474.0,3744951.5111852963
475.0,3745010.7448693076
476.0,3745068.368641841
477.0,3745126.9401658867
478.0,3745183.1997526
479.0,3745238.5010258304
480.0,3745294.5212148097
481.0,3745349.9334954848
482.0,3745403.0297811637
483.0,3745458.472312754
484.0,3745514.300373434
485.0,3745567.5189668774
486.0,3745620.5244416823
487.0,3745671.969126661
488.0,3745721.629717216
489.0,3745772.7946666772
490.0,3745823.0582820172
491.0,3745872.1526276823
492.0,3745921.5512907887
493.0,3745969.624561113
494.0,3746015.133546886
495.0,3746061.4685184998
496.0,3746108.376464422
497.0,3746156.1653742814
498.0,3746204.4313679347
499.0,3746250.914775779
500.0,3746298.141191176
501.0,3746345.460025214
502.0,3746391.4769324753
503.0,3746436.6570797567
504.0,3746480.253706716
505.0,3746521.9063223056
506.0,3746563.17514801
507.0,3746604.0972794406
508.0,3746643.8543677023
509.0,3746682.7792642755
510.0,3746721.0611134046
511.0,3746757.9851927916
512.0,3746794.098783088
513.0,3746831.508274647
514.0,3746868.207804332
515.0,3746904.2913654493
516.0,3746940.221530665
517.0,3746974.839517983
518.0,3747009.191699542
519.0,3747044.2789769717
520.0,3747078.2931892253
521.0,3747111.188676954
522.0,3747144.104144202
523.0,3747176.4979070844
524.0,3747209.1441431255
525.0,3747240.945252649
526.0,3747273.5410955064
527.0,3747306.925952649
528.0,3747340.948352649
529.0,3747351.221419316
530.0,3747351.221419316
531.0,3747351.221419316
532.0,3747351.221419316
533.0,3747351.221419316
534.0,3747351.221419316
535.0,3747351.221419316
536.0,3747351.221419316
537.0,3747351.221419316
538.0,3747351.221419316
539.0,3747351.221419316
540.0,3747351.221419316
541.0,3747351.221419316
542.0,3747351.221419316
543.0,3747351.221419316
544.0,3747351.221419316
545.0,3747351.221419316
546.0,3747351.221419316
547.0,3747351.221419316
548.0,3747351.221419316
549.0,3747351.221419316
550.0,3747351.221419316
551.0,3747351.221419316
552.0,3747351.221419316
553.0,3747351.221419316
554.0,3747351.221419316
555.0,3747351.221419316
556.0,3747351.221419316
557.0,3747351.221419316
558.0,3747351.221419316
559.0,3747351.221419316
560.0,3747351.221419316
561.0,3747351.221419316
562.0,3747351.221419316
563.0,3747351.221419316
564.0,3747351.221419316
565.0,3747351.221419316
566.0,3747351.221419316
567.0,3747351.221419316
568.0,3747351.221419316
569.0,3747351.221419316
570.0,3747351.221419316
571.0,3747351.221419316
572.0,3747351.221419316
573.0,3747351.221419316
574.0,3747351.221419316
575.0,3747351.221419316
576.0,3747351.221419316
577.0,3747351.221419316
578.0,3747351.221419316
579.0,3747351.221419316
580.0,3747351.221419316
581.0,3747351.221419316
582.0,3747351.221419316
583.0,3747351.221419316
584.0,3747351.221419316
585.0,3747351.221419316
586.0,3747351.221419316
587.0,3747351.221419316
588.0,3747351.221419316
589.0,3747351.221419316
590.0,3747351.221419316
591.0,3747351.221419316
592.0,3747351.221419316
593.0,3747351.221419316
594.0,3747351.221419316
595.0,3747351.221419316
596.0,3747351.221419316
597.0,3747351.221419316
598.0,3747351.221419316
599.0,3747351.221419316
600.0,3747351.221419316
601.0,3747351.221419316
602.0,3747351.221419316
603.0,3747351.221419316
604.0,3747351.221419316
605.0,3747351.221419316
606.0,3747351.221419316
607.0,3747351.221419316
608.0,3747351.221419316
609.0,3747351.221419316
610.0,3747351.221419316
611.0,3747351.221419316
612.0,3747351.221419316
613.0,3747351.221419316
614.0,3747351.221419316
615.0,3747351.221419316
616.0,3747351.221419316
617.0,3747351.221419316
618.0,3747351.221419316
619.0,3747351.221419316
620.0,3747351.221419316
621.0,3747351.221419316
622.0,3747351.221419316
623.0,3747351.221419316
624.0,3747351.221419316
625.0,3747351.221419316
626.0,3747351.221419316
627.0,3747351.221419316
628.0,3747351.221419316
629.0,3747351.221419316
630.0,3747351.221419316
631.0,3747351.221419316
632.0,3747351.221419316
633.0,3747351.221419316
634.0,3747351.221419316
635.0,3747351.221419316
636.0,3747351.221419316
637.0,3747351.221419316
638.0,3747351.221419316
639.0,3747351.221419316
640.0,3747351.221419316
641.0,3747351.221419316
642.0,3747351.221419316
643.0,3747351.221419316
644.0,3747351.221419316
645.0,3747351.221419316
646.0,3747351.221419316
647.0,3747351.221419316
648.0,3747351.221419316
649.0,3747351.221419316
650.0,3747351.221419316
651.0,3747351.221419316
652.0,3747351.221419316
653.0,3747351.221419316
654.0,3747351.221419316
655.0,3747351.221419316
656.0,3747351.221419316
657.0,3747351.221419316
658.0,3747351.221419316
659.0,3747351.221419316
660.0,3747351.221419316
661.0,3747351.221419316
662.0,3747351.221419316
663.0,3747351.221419316
664.0,3747351.221419316
665.0,3747351.221419316
666.0,3747351.221419316
667.0,3747351.221419316
668.0,3747351.221419316
669.0,3747351.221419316
670.0,3747351.221419316
671.0,3747351.221419316
672.0,3747351.221419316
673.0,3747351.221419316
674.0,3747351.221419316
675.0,3747351.221419316
676.0,3747351.221419316
677.0,3747351.221419316
678.0,3747351.221419316
679.0,3747351.221419316
680.0,3747351.221419316
681.0,3747351.221419316
682.0,3747351.221419316
683.0,3747351.221419316
684.0,3747351.221419316
685.0,3747351.221419316
686.0,3747351.221419316
687.0,3747351.221419316
688.0,3747351.221419316
689.0,3747351.221419316
690.0,3747351.221419316
691.0,3747351.221419316
692.0,3747351.221419316
693.0,3747351.221419316
694.0,3747351.221419316
695.0,3747351.221419316
696.0,3747351.221419316
697.0,3747351.221419316
698.0,3747351.221419316
699.0,3747351.221419316
700.0,3747351.221419316
701.0,3747351.221419316
702.0,3747351.221419316
703.0,3747351.221419316
704.0,3747351.221419316
705.0,3747351.221419316
706.0,3747351.221419316
707.0,3747351.221419316
708.0,3747351.221419316
709.0,3747351.221419316
710.0,3747351.221419316
711.0,3747351.221419316
712.0,3747351.221419316
713.0,3747351.221419316
714.0,3747351.221419316
715.0,3747351.221419316
716.0,3747351.221419316
717.0,3747351.221419316
718.0,3747351.221419316
719.0,3747351.221419316
720.0,3747351.221419316
721.0,3747351.221419316
722.0,3747351.221419316
723.0,3747351.221419316
724.0,3747351.221419316
725.0,3747351.221419316
726.0,3747351.221419316
727.0,3747351.221419316
728.0,3747351.221419316
729.0,3747351.221419316
730.0,3747351.221419316
731.0,3747351.221419316
732.0,3747351.221419316
733.0,3747351.221419316
734.0,3747351.221419316
735.0,3747351.221419316
736.0,3747351.221419316
737.0,3747351.221419316
738.0,3747351.221419316
739.0,3747351.221419316
740.0,3747351.221419316
741.0,3747351.221419316
742.0,3747351.221419316
743.0,3747351.221419316
744.0,3747351.221419316
745.0,3747351.221419316
746.0,3747351.221419316
747.0,3747351.221419316
748.0,3747351.221419316
749.0,3747351.221419316
750.0,3747351.221419316
751.0,3747351.221419316
752.0,3747351.221419316
753.0,3747351.221419316
754.0,3747351.221419316
755.0,3747351.221419316
756.0,3747351.221419316
757.0,3747351.221419316
758.0,3747351.221419316
759.0,3747351.221419316
760.0,3747351.221419316
761.0,3747351.221419316
762.0,3747351.221419316
763.0,3747351.221419316
764.0,3747351.221419316
765.0,3747351.221419316
766.0,3747351.221419316
767.0,3747351.221419316
768.0,3747351.221419316
769.0,3747351.221419316
770.0,3747351.221419316
771.0,3747351.221419316
772.0,3747351.221419316
773.0,3747351.221419316
774.0,3747351.221419316
775.0,3747351.221419316
776.0,3747351.221419316
777.0,3747351.221419316
778.0,3747351.221419316
779.0,3747351.221419316
780.0,3747351.221419316
781.0,3747351.221419316
782.0,3747351.221419316
783.0,3747351.221419316
784.0,3747351.221419316
785.0,3747351.221419316
786.0,3747351.221419316
787.0,3747351.221419316
788.0,3747351.221419316
789.0,3747351.221419316
790.0,3747351.221419316
791.0,3747351.221419316
792.0,3747351.221419316
793.0,3747351.221419316
794.0,3747351.221419316
795.0,3747351.221419316
796.0,3747351.221419316
797.0,3747351.221419316
798.0,3747351.221419316
799.0,3747351.221419316
800.0,3747351.221419316
801.0,3747351.221419316
802.0,3747351.221419316
803.0,3747351.221419316
804.0,3747351.221419316
805.0,3747351.221419316
806.0,3747351.221419316
807.0,3747351.221419316
808.0,3747351.221419316
809.0,3747351.221419316
810.0,3747351.221419316
811.0,3747351.221419316
812.0,3747351.221419316
813.0,3747351.221419316
814.0,3747351.221419316
815.0,3747351.221419316
816.0,3747351.221419316
817.0,3747351.221419316
818.0,3747351.221419316
819.0,3747351.221419316
820.0,3747351.221419316
821.0,3747351.221419316
822.0,3747351.221419316
823.0,3747351.221419316
824.0,3747351.221419316
825.0,3747351.221419316
826.0,3747351.221419316
827.0,3747351.221419316
828.0,3747351.221419316
829.0,3747351.221419316
830.0,3747351.221419316
831.0,3747351.221419316
832.0,3747351.221419316
833.0,3747351.221419316
834.0,3747351.221419316
835.0,3747351.221419316
836.0,3747351.221419316
837.0,3747351.221419316
838.0,3747351.221419316
839.0,3747351.221419316
840.0,3747351.221419316
841.0,3747351.221419316
842.0,3747351.221419316
843.0,3747351.221419316
844.0,3747351.221419316
845.0,3747351.221419316
846.0,3747351.221419316
847.0,3747351.221419316
848.0,3747351.221419316
849.0,3747351.221419316
850.0,3747351.221419316
851.0,3747351.221419316
852.0,3747351.221419316
853.0,3747351.221419316
854.0,3747351.221419316
855.0,3747351.221419316
856.0,3747351.221419316
857.0,3747351.221419316
858.0,3747351.221419316
859.0,3747351.221419316
860.0,3747351.221419316
861.0,3747351.221419316
862.0,3747351.221419316
863.0,3747351.221419316
864.0,3747351.221419316
865.0,3747351.221419316
866.0,3747351.221419316
867.0,3747351.221419316
868.0,3747351.221419316
869.0,3747351.221419316
870.0,3747351.221419316
871.0,3747351.221419316
872.0,3747351.221419316
873.0,3747351.221419316
874.0,3747351.221419316
875.0,3747351.221419316
876.0,3747351.221419316
877.0,3747351.221419316
878.0,3747351.221419316
879.0,3747351.221419316
880.0,3747351.221419316
881.0,3747351.221419316
882.0,3747351.221419316
883.0,3747351.221419316
884.0,3747351.221419316
885.0,3747351.221419316
886.0,3747351.221419316
887.0,3747351.221419316
888.0,3747351.221419316
889.0,3747351.221419316
890.0,3747351.221419316
891.0,3747351.221419316
892.0,3747351.221419316
893.0,3747351.221419316
894.0,3747351.221419316
895.0,3747351.221419316
896.0,3747351.221419316
897.0,3747351.221419316
898.0,3747351.221419316
899.0,3747351.221419316
900.0,3747351.221419316
901.0,3747351.221419316
902.0,3747351.221419316
903.0,3747351.221419316
904.0,3747351.221419316
905.0,3747351.221419316
906.0,3747351.221419316
907.0,3747351.221419316
908.0,3747351.221419316
909.0,3747351.221419316
910.0,3747351.221419316
911.0,3747351.221419316
912.0,3747351.221419316
913.0,3747351.221419316
914.0,3747351.221419316
915.0,3747351.221419316
916.0,3747351.221419316
917.0,3747351.221419316
918.0,3747351.221419316
919.0,3747351.221419316
920.0,3747351.221419316
921.0,3747351.221419316
922.0,3747351.221419316
923.0,3747351.221419316
924.0,3747351.221419316
925.0,3747351.221419316
926.0,3747351.221419316
927.0,3747351.221419316
928.0,3747351.221419316
929.0,3747351.221419316
930.0,3747351.221419316
931.0,3747351.221419316
932.0,3747351.221419316
933.0,3747351.221419316
934.0,3747351.221419316
935.0,3747351.221419316
936.0,3747351.221419316
937.0,3747351.221419316
938.0,3747351.221419316
939.0,3747351.221419316
940.0,3747351.221419316
941.0,3747351.221419316
942.0,3747351.221419316
943.0,3747351.221419316
944.0,3747351.221419316
945.0,3747351.221419316
946.0,3747351.221419316
947.0,3747351.221419316
948.0,3747351.221419316
949.0,3747351.221419316
950.0,3747351.221419316
951.0,3747351.221419316
952.0,3747351.221419316
953.0,3747351.221419316
954.0,3747351.221419316
955.0,3747351.221419316
956.0,3747351.221419316
957.0,3747351.221419316
958.0,3747351.221419316
959.0,3747351.221419316
960.0,3747351.221419316
961.0,3747351.221419316
962.0,3747351.221419316
963.0,3747351.221419316
964.0,3747351.221419316
965.0,3747351.221419316
966.0,3747351.221419316
967.0,3747351.221419316
968.0,3747351.221419316
969.0,3747351.221419316
970.0,3747351.221419316
971.0,3747351.221419316
972.0,3747351.221419316
973.0,3747351.221419316
974.0,3747351.221419316
975.0,3747351.221419316
976.0,3747351.221419316
977.0,3747351.221419316
978.0,3747351.221419316
979.0,3747351.221419316
980.0,3747351.221419316
981.0,3747351.221419316
982.0,3747351.221419316
983.0,3747351.221419316
984.0,3747351.221419316
985.0,3747351.221419316
986.0,3747351.221419316
987.0,3747351.221419316
988.0,3747351.221419316
989.0,3747351.221419316
990.0,3747351.221419316
991.0,3747351.221419316
992.0,3747351.221419316
993.0,3747351.221419316
994.0,3747351.221419316
995.0,3747351.221419316
996.0,3747351.221419316
997.0,3747351.221419316
998.0,3747351.221419316
999.0,3747351.221419316
1000.0,3747351.221419316
1001.0,3747351.221419316
1002.0,3747351.221419316
1003.0,3747351.221419316
1004.0,3747351.221419316
1005.0,3747351.221419316
1006.0,3747351.221419316
1007.0,3747351.221419316
1008.0,3747351.221419316
1009.0,3747351.221419316
1010.0,3747351.221419316
1011.0,3747351.221419316
1012.0,3747351.221419316
1013.0,3747351.221419316
1014.0,3747351.221419316
1015.0,3747351.221419316
1016.0,3747351.221419316
1017.0,3747351.221419316
1018.0,3747351.221419316
1019.0,3747351.221419316
1020.0,3747351.221419316
1021.0,3747351.221419316
1022.0,3747351.221419316
1023.0,3747351.221419316
1024.0,3747351.221419316
1025.0,3747351.221419316
1026.0,3747351.221419316
1027.0,3747351.221419316
1028.0,3747351.221419316
1029.0,3747351.221419316
1030.0,3747351.221419316
1031.0,3747351.221419316
1032.0,3747351.221419316
1033.0,3747351.221419316
1034.0,3747351.221419316
1035.0,3747351.221419316
1036.0,3747351.221419316
1037.0,3747351.221419316
1038.0,3747351.221419316
1039.0,3747351.221419316
1040.0,3747351.221419316
1041.0,3747351.221419316
1042.0,3747351.221419316
1043.0,3747351.221419316
1044.0,3747351.221419316
1045.0,3747351.221419316
1046.0,3747351.221419316
1047.0,3747351.221419316
1048.0,3747351.221419316
1049.0,3747351.221419316
1050.0,3747351.221419316
1051.0,3747351.221419316
1052.0,3747351.221419316
1053.0,3747351.221419316
1054.0,3747351.221419316
1055.0,3747351.221419316
1056.0,3747351.221419316
1057.0,3747351.221419316
1058.0,3747351.221419316
1059.0,3747351.221419316
1060.0,3747351.221419316
1061.0,3747351.221419316
1062.0,3747351.221419316
1063.0,3747351.221419316
1064.0,3747351.221419316
1065.0,3747351.221419316
1066.0,3747351.221419316
1067.0,3747351.221419316
1068.0,3747351.221419316
1069.0,3747351.221419316
1070.0,3747351.221419316
1071.0,3747351.221419316
1072.0,3747351.221419316
1073.0,3747351.221419316
1074.0,3747351.221419316
1075.0,3747351.221419316
1076.0,3747351.221419316
1077.0,3747351.221419316
1078.0,3747351.221419316
1079.0,3747351.221419316
1080.0,3747351.221419316
1081.0,3747351.221419316
1082.0,3747351.221419316
1083.0,3747351.221419316
1084.0,3747351.221419316
1085.0,3747351.221419316
1086.0,3747351.221419316
1087.0,3747351.221419316
1088.0,3747351.221419316
1089.0,3747351.221419316
1090.0,3747351.221419316
1091.0,3747351.221419316
1092.0,3747351.221419316
1093.0,3747351.221419316
1094.0,3747351.221419316
1095.0,3747351.221419316
1096.0,3747351.221419316
1097.0,3747351.221419316
1098.0,3747351.221419316
1099.0,3747351.221419316
1100.0,3747351.221419316
1101.0,3747351.221419316
1102.0,3747351.221419316
1103.0,3747351.221419316
1104.0,3747351.221419316
1105.0,3747351.221419316
1106.0,3747351.221419316
1107.0,3747351.221419316
1108.0,3747351.221419316
1109.0,3747351.221419316
1110.0,3747351.221419316
1111.0,3747351.221419316
1112.0,3747351.221419316
1113.0,3747351.221419316
1114.0,3747351.221419316
1115.0,3747351.221419316
1116.0,3747351.221419316
1117.0,3747351.221419316
1118.0,3747351.221419316
1119.0,3747351.221419316
1120.0,3747351.221419316
1121.0,3747351.221419316
1122.0,3747351.221419316
1123.0,3747351.221419316
1124.0,3747351.221419316
1125.0,3747351.221419316
1126.0,3747351.221419316
1127.0,3747351.221419316
1128.0,3747351.221419316
1129.0,3747351.221419316
1130.0,3747351.221419316
1131.0,3747351.221419316
1132.0,3747351.221419316
1133.0,3747351.221419316
1134.0,3747351.221419316
1135.0,3747351.221419316
1136.0,3747351.221419316
1137.0,3747351.221419316
1138.0,3747351.221419316
1139.0,3747351.221419316
1140.0,3747351.221419316
1141.0,3747351.221419316
1142.0,3747351.221419316
1143.0,3747351.221419316
1144.0,3747351.221419316
1145.0,3747351.221419316
1146.0,3747351.221419316
1147.0,3747351.221419316
1148.0,3747351.221419316
1149.0,3747351.221419316
1150.0,3747351.221419316
1151.0,3747351.221419316
1152.0,3747351.221419316
1153.0,3747351.221419316
1154.0,3747351.221419316
1155.0,3747351.221419316
1156.0,3747351.221419316
1157.0,3747351.221419316
1158.0,3747351.221419316
1159.0,3747351.221419316
1160.0,3747351.221419316
1161.0,3747351.221419316
1162.0,3747351.221419316
1163.0,3747351.221419316
1164.0,3747351.221419316
1165.0,3747351.221419316
1166.0,3747351.221419316
1167.0,3747351.221419316
1168.0,3747351.221419316
1169.0,3747351.221419316
1170.0,3747351.221419316
1171.0,3747351.221419316
1172.0,3747351.221419316
1173.0,3747351.221419316
1174.0,3747351.221419316
1175.0,3747351.221419316
1176.0,3747351.221419316
1177.0,3747351.221419316
1178.0,3747351.221419316
1179.0,3747351.221419316
1180.0,3747351.221419316
1181.0,3747351.221419316
1182.0,3747351.221419316
1183.0,3747351.221419316
1184.0,3747351.221419316
1185.0,3747351.221419316
1186.0,3747351.221419316
1187.0,3747351.221419316
1188.0,3747351.221419316
1189.0,3747351.221419316
1190.0,3747351.221419316
1191.0,3747351.221419316
1192.0,3747351.221419316
1193.0,3747351.221419316
1194.0,3747351.221419316
1195.0,3747351.221419316
1196.0,3747351.221419316
1197.0,3747351.221419316
1198.0,3747351.221419316
1199.0,3747351.221419316
1200.0,3747351.221419316
1201.0,3747351.221419316
1202.0,3747351.221419316
1203.0,3747351.221419316
1204.0,3747351.221419316
1205.0,3747351.221419316
1206.0,3747351.221419316
1207.0,3747351.221419316
1208.0,3747351.221419316
1209.0,3747351.221419316
1210.0,3747351.221419316
1211.0,3747351.221419316
1212.0,3747351.221419316
1213.0,3747351.221419316
1214.0,3747351.221419316
1215.0,3747351.221419316
1216.0,3747351.221419316
1217.0,3747351.221419316
1218.0,3747351.221419316
1219.0,3747351.221419316
1220.0,3747351.221419316
1221.0,3747351.221419316
1222.0,3747351.221419316
1223.0,3747351.221419316
1224.0,3747351.221419316
1225.0,3747351.221419316
1226.0,3747351.221419316
1227.0,3747351.221419316
1228.0,3747351.221419316
1229.0,3747351.221419316
1230.0,3747351.221419316
1231.0,3747351.221419316
1232.0,3747351.221419316
1233.0,3747351.221419316
1234.0,3747351.221419316
1235.0,3747351.221419316
1236.0,3747351.221419316
1237.0,3747351.221419316
1238.0,3747351.221419316
1239.0,3747351.221419316
1240.0,3747351.221419316
1241.0,3747351.221419316
1242.0,3747351.221419316
1243.0,3747351.221419316
1244.0,3747351.221419316
1245.0,3747351.221419316
1246.0,3747351.221419316
1247.0,3747351.221419316
1248.0,3747351.221419316
1249.0,3747351.221419316
1250.0,3747351.221419316
1251.0,3747351.221419316
1252.0,3747351.221419316
1253.0,3747351.221419316
1254.0,3747351.221419316
1255.0,3747351.221419316
1256.0,3747351.221419316
1257.0,3747351.221419316
1258.0,3747351.221419316
1259.0,3747351.221419316
1260.0,3747351.221419316
1261.0,3747351.221419316
1262.0,3747351.221419316
1263.0,3747351.221419316
1264.0,3747351.221419316
1265.0,3747351.221419316
1266.0,3747351.221419316
1267.0,3747351.221419316
1268.0,3747351.221419316
1269.0,3747351.221419316
1270.0,3747351.221419316
1271.0,3747351.221419316
1272.0,3747351.221419316
1273.0,3747351.221419316
1274.0,3747351.221419316
1275.0,3747351.221419316
1276.0,3747351.221419316
1277.0,3747351.221419316
1278.0,3747351.221419316
1279.0,3747351.221419316
1280.0,3747351.221419316
1281.0,3747351.221419316
1282.0,3747351.221419316
1283.0,3747351.221419316
1284.0,3747351.221419316
1285.0,3747351.221419316
1286.0,3747351.221419316
1287.0,3747351.221419316
1288.0,3747351.221419316
1289.0,3747351.221419316
1290.0,3747351.221419316
1291.0,3747351.221419316
1292.0,3747351.221419316
1293.0,3747351.221419316
1294.0,3747351.221419316
1295.0,3747351.221419316
1296.0,3747351.221419316
1297.0,3747351.221419316
1298.0,3747351.221419316
1299.0,3747351.221419316
1300.0,3747351.221419316
1301.0,3747351.221419316
1302.0,3747351.221419316
1303.0,3747351.221419316
1304.0,3747351.221419316
1305.0,3747351.221419316
1306.0,3747351.221419316
1307.0,3747351.221419316
1308.0,3747351.221419316
1309.0,3747351.221419316
1310.0,3747351.221419316
1311.0,3747351.221419316
1312.0,3747351.221419316
1313.0,3747351.221419316
1314.0,3747351.221419316
1315.0,3747351.221419316
1316.0,3747351.221419316
1317.0,3747351.221419316
1318.0,3747351.221419316
1319.0,3747351.221419316
1320.0,3747351.221419316
1321.0,3747351.221419316
1322.0,3747351.221419316
1323.0,3747351.221419316
1324.0,3747351.221419316
1325.0,3747351.221419316
1326.0,3747351.221419316
1327.0,3747351.221419316
1328.0,3747351.221419316
1329.0,3747351.221419316
1330.0,3747351.221419316
1331.0,3747351.221419316
1332.0,3747351.221419316
1333.0,3747351.221419316
1334.0,3747351.221419316
1335.0,3747351.221419316
1336.0,3747351.221419316
1337.0,3747351.221419316
1338.0,3747351.221419316
1339.0,3747351.221419316
1340.0,3747351.221419316
1341.0,3747351.221419316
1342.0,3747351.221419316
1343.0,3747351.221419316
1344.0,3747351.221419316
1345.0,3747351.221419316
1346.0,3747351.221419316
1347.0,3747351.221419316
1348.0,3747351.221419316
1349.0,3747351.221419316
1350.0,3747351.221419316
1351.0,3747351.221419316
1352.0,3747351.221419316
1353.0,3747351.221419316
1354.0,3747351.221419316
1355.0,3747351.221419316
1356.0,3747351.221419316
1357.0,3747351.221419316
1358.0,3747351.221419316
1359.0,3747351.221419316
1360.0,3747351.221419316
1361.0,3747351.221419316
1362.0,3747351.221419316
1363.0,3747351.221419316
1364.0,3747351.221419316
1365.0,3747351.221419316
1366.0,3747351.221419316
1367.0,3747351.221419316
1368.0,3747351.221419316
1369.0,3747351.221419316
1370.0,3747351.221419316
1371.0,3747351.221419316
1372.0,3747351.221419316
1373.0,3747351.221419316
1374.0,3747351.221419316
1375.0,3747351.221419316
1376.0,3747351.221419316
1377.0,3747351.221419316
1378.0,3747351.221419316
1379.0,3747351.221419316
1380.0,3747351.221419316
1381.0,3747351.221419316
1382.0,3747351.221419316
1383.0,3747351.221419316
1384.0,3747351.221419316
1385.0,3747351.221419316
1386.0,3747351.221419316
1387.0,3747351.221419316
1388.0,3747351.221419316
1389.0,3747351.221419316
1390.0,3747351.221419316
1391.0,3747351.221419316
1392.0,3747351.221419316
1393.0,3747351.221419316
1394.0,3747351.221419316
1395.0,3747351.221419316
1396.0,3747351.221419316
1397.0,3747351.221419316
1398.0,3747351.221419316
1399.0,3747351.221419316
1400.0,3747351.221419316
1401.0,3747351.221419316
1402.0,3747351.221419316
1403.0,3747351.221419316
1404.0,3747351.221419316
1405.0,3747351.221419316
1406.0,3747351.221419316
1407.0,3747351.221419316
1408.0,3747351.221419316
1409.0,3747351.221419316
1410.0,3747351.221419316
1411.0,3747351.221419316
1412.0,3747351.221419316
1413.0,3747351.221419316
1414.0,3747351.221419316
1415.0,3747351.221419316
1416.0,3747351.221419316
1417.0,3747351.221419316
1418.0,3747351.221419316
1419.0,3747351.221419316
1420.0,3747351.221419316
1421.0,3747351.221419316
1422.0,3747351.221419316
1423.0,3747351.221419316
1424.0,3747351.221419316
1425.0,3747351.221419316
1426.0,3747351.221419316
1427.0,3747351.221419316
1428.0,3747351.221419316
1429.0,3747351.221419316
1430.0,3747351.221419316
1431.0,3747351.221419316
1432.0,3747351.221419316
1433.0,3747351.221419316
1434.0,3747351.221419316
1435.0,3747351.221419316
1436.0,3747351.221419316
1437.0,3747351.221419316
1438.0,3747351.221419316
1439.0,3747351.221419316
1440.0,3747351.221419316
1441.0,3747351.221419316
1442.0,3747351.221419316
1443.0,3747351.221419316
1444.0,3747351.221419316
1445.0,3747351.221419316
1446.0,3747351.221419316
1447.0,3747351.221419316
1448.0,3747351.221419316
1449.0,3747351.221419316
1450.0,3747351.221419316
1451.0,3747351.221419316
1452.0,3747351.221419316
1453.0,3747351.221419316
1454.0,3747351.221419316
1455.0,3747351.221419316
1456.0,3747351.221419316
1457.0,3747351.221419316
1458.0,3747351.221419316
1459.0,3747351.221419316
1460.0,3747351.221419316
1461.0,3747351.221419316
1462.0,3747351.221419316
1463.0,3747351.221419316
1464.0,3747351.221419316
1465.0,3747351.221419316
1466.0,3747351.221419316
1467.0,3747351.221419316
1468.0,3747351.221419316
1469.0,3747351.221419316
1470.0,3747351.221419316
1471.0,3747351.221419316
1472.0,3747351.221419316
1473.0,3747351.221419316
1474.0,3747351.221419316
1475.0,3747351.221419316
1476.0,3747351.221419316
1477.0,3747351.221419316
1478.0,3747351.221419316
1479.0,3747351.221419316
1480.0,3747351.221419316
1481.0,3747351.221419316
1482.0,3747351.221419316
1483.0,3747351.221419316
1484.0,3747351.221419316
1485.0,3747351.221419316
1486.0,3747351.221419316
1487.0,3747351.221419316
1488.0,3747351.221419316
1489.0,3747351.221419316
1490.0,3747351.221419316
1491.0,3747351.221419316
1492.0,3747351.221419316
1493.0,3747351.221419316
1494.0,3747351.221419316
1495.0,3747351.221419316
1496.0,3747351.221419316
1497.0,3747351.221419316
1498.0,3747351.221419316
1499.0,3747351.221419316
1500.0,3747351.221419316
1501.0,3747351.221419316
1502.0,3747351.221419316
1503.0,3747351.221419316
1504.0,3747351.221419316
1505.0,3747351.221419316
1506.0,3747351.221419316
1507.0,3747351.221419316
1508.0,3747351.221419316
1509.0,3747351.221419316
1510.0,3747351.221419316
1511.0,3747351.221419316
1512.0,3747351.221419316
1513.0,3747351.221419316
1514.0,3747351.221419316
1515.0,3747351.221419316
1516.0,3747351.221419316
1517.0,3747351.221419316
1518.0,3747351.221419316
1519.0,3747351.221419316
1520.0,3747351.221419316
1521.0,3747351.221419316
1522.0,3747351.221419316
1523.0,3747351.221419316
1524.0,3747351.221419316
1525.0,3747351.221419316
1526.0,3747351.221419316
1527.0,3747351.221419316
1528.0,3747351.221419316
1529.0,3747351.221419316
1530.0,3747351.221419316
1531.0,3747351.221419316
1532.0,3747351.221419316
1533.0,3747351.221419316
1534.0,3747351.221419316
1535.0,3747351.221419316
1536.0,3747351.221419316
1537.0,3747351.221419316
1538.0,3747351.221419316
1539.0,3747351.221419316
1540.0,3747351.221419316
1541.0,3747351.221419316
1542.0,3747351.221419316
1543.0,3747351.221419316
1544.0,3747351.221419316
1545.0,3747351.221419316
1546.0,3747351.221419316
1547.0,3747351.221419316
1548.0,3747351.221419316
1549.0,3747351.221419316
1550.0,3747351.221419316
1551.0,3747351.221419316
1552.0,3747351.221419316
1553.0,3747351.221419316
1554.0,3747351.221419316
1555.0,3747351.221419316
1556.0,3747351.221419316
1557.0,3747351.221419316
1558.0,3747351.221419316
1559.0,3747351.221419316
1560.0,3747351.221419316
1561.0,3747351.221419316
1562.0,3747351.221419316
1563.0,3747351.221419316
1564.0,3747351.221419316
1565.0,3747351.221419316
1566.0,3747351.221419316
1567.0,3747351.221419316
1568.0,3747351.221419316
1569.0,3747351.221419316
1570.0,3747351.221419316
1571.0,3747351.221419316
1572.0,3747351.221419316
1573.0,3747351.221419316
1574.0,3747351.221419316
1575.0,3747351.221419316
1576.0,3747351.221419316
1577.0,3747351.221419316
1578.0,3747351.221419316
1579.0,3747351.221419316
1580.0,3747351.221419316
1581.0,3747351.221419316
1582.0,3747351.221419316
1583.0,3747351.221419316
1584.0,3747351.221419316
1585.0,3747351.221419316
1586.0,3747351.221419316
1587.0,3747351.221419316
1588.0,3747351.221419316
1589.0,3747351.221419316
1590.0,3747351.221419316
1591.0,3747351.221419316
1592.0,3747351.221419316
1593.0,3747351.221419316
1594.0,3747351.221419316
1595.0,3747351.221419316
1596.0,3747351.221419316
1597.0,3747351.221419316
1598.0,3747351.221419316
1599.0,3747351.221419316
1600.0,3747351.221419316
1601.0,3747351.221419316
1602.0,3747351.221419316
1603.0,3747351.221419316
1604.0,3747351.221419316
1605.0,3747351.221419316
1606.0,3747351.221419316
1607.0,3747351.221419316
1608.0,3747351.221419316
1609.0,3747351.221419316
1610.0,3747351.221419316
1611.0,3747351.221419316
1612.0,3747351.221419316
1613.0,3747351.221419316
1614.0,3747351.221419316
1615.0,3747351.221419316
1616.0,3747351.221419316
1617.0,3747351.221419316
1618.0,3747351.221419316
1619.0,3747351.221419316
1620.0,3747351.221419316
1621.0,3747351.221419316
1622.0,3747351.221419316
1623.0,3747351.221419316
1624.0,3747351.221419316
1625.0,3747351.221419316
1626.0,3747351.221419316
1627.0,3747351.221419316
1628.0,3747351.221419316
1629.0,3747351.221419316
1630.0,3747351.221419316
1631.0,3747351.221419316
1632.0,3747351.221419316
1633.0,3747351.221419316
1634.0,3747351.221419316
1635.0,3747351.221419316
1636.0,3747351.221419316
1637.0,3747351.221419316
1638.0,3747351.221419316
1639.0,3747351.221419316
1640.0,3747351.221419316
1641.0,3747351.221419316
1642.0,3747351.221419316
1643.0,3747351.221419316
1644.0,3747351.221419316
1645.0,3747351.221419316
1646.0,3747351.221419316
1647.0,3747351.221419316
1648.0,3747351.221419316
1649.0,3747351.221419316
1650.0,3747351.221419316
1651.0,3747351.221419316
1652.0,3747351.221419316
1653.0,3747351.221419316
1654.0,3747351.221419316
1655.0,3747351.221419316
1656.0,3747351.221419316
1657.0,3747351.221419316
1658.0,3747351.221419316
1659.0,3747351.221419316
1660.0,3747351.221419316
1661.0,3747351.221419316
1662.0,3747351.221419316
1663.0,3747351.221419316
1664.0,3747351.221419316
1665.0,3747351.221419316
1666.0,3747351.221419316
1667.0,3747351.221419316
1668.0,3747351.221419316
1669.0,3747351.221419316
1670.0,3747351.221419316
1671.0,3747351.221419316
1672.0,3747351.221419316
1673.0,3747351.221419316
1674.0,3747351.221419316
1675.0,3747351.221419316
1676.0,3747351.221419316
1677.0,3747351.221419316
1678.0,3747351.221419316
1679.0,3747351.221419316
1680.0,3747351.221419316
1681.0,3747351.221419316
1682.0,3747351.221419316
1683.0,3747351.221419316
1684.0,3747351.221419316
1685.0,3747351.221419316
1686.0,3747351.221419316
1687.0,3747351.221419316
1688.0,3747351.221419316
1689.0,3747351.221419316
1690.0,3747351.221419316
1691.0,3747351.221419316
1692.0,3747351.221419316
1693.0,3747351.221419316
1694.0,3747351.221419316
1695.0,3747351.221419316
1696.0,3747351.221419316
1697.0,3747351.221419316
1698.0,3747351.221419316
1699.0,3747351.221419316
1700.0,3747351.221419316
1701.0,3747351.221419316
1702.0,3747351.221419316
1703.0,3747351.221419316
1704.0,3747351.221419316
1705.0,3747351.221419316
1706.0,3747351.221419316
1707.0,3747351.221419316
1708.0,3747351.221419316
1709.0,3747351.221419316
1710.0,3747351.221419316
1711.0,3747351.221419316
1712.0,3747351.221419316
1713.0,3747351.221419316
1714.0,3747351.221419316
1715.0,3747351.221419316
1716.0,3747351.221419316
1717.0,3747351.221419316
1718.0,3747351.221419316
1719.0,3747351.221419316
1720.0,3747351.221419316
1721.0,3747351.221419316
1722.0,3747351.221419316
1723.0,3747351.221419316
1724.0,3747351.221419316
1725.0,3747351.221419316
1726.0,3747351.221419316
1727.0,3747351.221419316
1728.0,3747351.221419316
1729.0,3747351.221419316
1730.0,3747351.221419316
1731.0,3747351.221419316
1732.0,3747351.221419316
1733.0,3747351.221419316
1734.0,3747351.221419316
1735.0,3747351.221419316
1736.0,3747351.221419316
1737.0,3747351.221419316
1738.0,3747351.221419316
1739.0,3747351.221419316
1740.0,3747351.221419316
1741.0,3747351.221419316
1742.0,3747351.221419316
1743.0,3747351.221419316
1744.0,3747351.221419316
1745.0,3747351.221419316
1746.0,3747351.221419316
1747.0,3747351.221419316
1748.0,3747351.221419316
1749.0,3747351.221419316
1750.0,3747351.221419316
1751.0,3747351.221419316
1752.0,3747351.221419316
1753.0,3747351.221419316
1754.0,3747351.221419316
1755.0,3747351.221419316
1756.0,3747351.221419316
1757.0,3747351.221419316
1758.0,3747351.221419316
1759.0,3747351.221419316
1760.0,3747351.221419316
1761.0,3747351.221419316
1762.0,3747351.221419316
1763.0,3747351.221419316
1764.0,3747351.221419316
1765.0,3747351.221419316
1766.0,3747351.221419316
1767.0,3747351.221419316
1768.0,3747351.221419316
1769.0,3747351.221419316
1770.0,3747351.221419316
1771.0,3747351.221419316
1772.0,3747351.221419316
1773.0,3747351.221419316
1774.0,3747351.221419316
1775.0,3747351.221419316
1776.0,3747351.221419316
1777.0,3747351.221419316
1778.0,3747351.221419316
1779.0,3747351.221419316
1780.0,3747351.221419316
1781.0,3747351.221419316
1782.0,3747351.221419316
1783.0,3747351.221419316
1784.0,3747351.221419316
1785.0,3747351.221419316
1786.0,3747351.221419316
1787.0,3747351.221419316
1788.0,3747351.221419316
1789.0,3747351.221419316
1790.0,3747351.221419316
1791.0,3747351.221419316
1792.0,3747351.221419316
1793.0,3747351.221419316
1794.0,3747351.221419316
1795.0,3747351.221419316
1796.0,3747351.221419316
1797.0,3747351.221419316
1798.0,3747351.221419316
1799.0,3747351.221419316
1800.0,3747351.221419316
1801.0,3747351.221419316
1802.0,3747351.221419316
1803.0,3747351.221419316
1804.0,3747351.221419316
1805.0,3747351.221419316
1806.0,3747351.221419316
1807.0,3747351.221419316
1808.0,3747351.221419316
1809.0,3747351.221419316
1810.0,3747351.221419316
1811.0,3747351.221419316
1812.0,3747351.221419316
1813.0,3747351.221419316
1814.0,3747351.221419316
1815.0,3747351.221419316
1816.0,3747351.221419316
1817.0,3747351.221419316
1818.0,3747351.221419316
1819.0,3747351.221419316
1820.0,3747351.221419316
1821.0,3747351.221419316
1822.0,3747351.221419316
1823.0,3747351.221419316
1824.0,3747351.221419316
1825.0,3747351.221419316
1826.0,3747351.221419316
1827.0,3747351.221419316
1828.0,3747351.221419316
1829.0,3747351.221419316
1830.0,3747351.221419316
1831.0,3747351.221419316
1832.0,3747351.221419316
1833.0,3747351.221419316
1834.0,3747351.221419316
1835.0,3747351.221419316
1836.0,3747351.221419316
1837.0,3747351.221419316
1838.0,3747351.221419316
1839.0,3747351.221419316
1840.0,3747351.221419316
1841.0,3747351.221419316
1842.0,3747351.221419316
1843.0,3747351.221419316
1844.0,3747351.221419316
1845.0,3747351.221419316
1846.0,3747351.221419316
1847.0,3747351.221419316
1848.0,3747351.221419316
1849.0,3747351.221419316
1850.0,3747351.221419316
1851.0,3747351.221419316
1852.0,3747351.221419316
1853.0,3747351.221419316
1854.0,3747351.221419316
1855.0,3747351.221419316
1856.0,3747351.221419316
1857.0,3747351.221419316
1858.0,3747351.221419316
1859.0,3747351.221419316
1860.0,3747351.221419316
1861.0,3747351.221419316
1862.0,3747351.221419316
1863.0,3747351.221419316
1864.0,3747351.221419316
1865.0,3747351.221419316
1866.0,3747351.221419316
1867.0,3747351.221419316
1868.0,3747351.221419316
1869.0,3747351.221419316
1870.0,3747351.221419316
1871.0,3747351.221419316
1872.0,3747351.221419316
1873.0,3747351.221419316
1874.0,3747351.221419316
1875.0,3747351.221419316
1876.0,3747351.221419316
1877.0,3747351.221419316
1878.0,3747351.221419316
1879.0,3747351.221419316
1880.0,3747351.221419316
1881.0,3747351.221419316
1882.0,3747351.221419316
1883.0,3747351.221419316
1884.0,3747351.221419316
1885.0,3747351.221419316
1886.0,3747351.221419316
1887.0,3747351.221419316
1888.0,3747351.221419316
1889.0,3747351.221419316
1890.0,3747351.221419316
1891.0,3747351.221419316
1892.0,3747351.221419316
1893.0,3747351.221419316
1894.0,3747351.221419316
1895.0,3747351.221419316
1896.0,3747351.221419316
1897.0,3747351.221419316
1898.0,3747351.221419316
1899.0,3747351.221419316
1900.0,3747351.221419316
1901.0,3747351.221419316
1902.0,3747351.221419316
1903.0,3747351.221419316
1904.0,3747351.221419316
1905.0,3747351.221419316
1906.0,3747351.221419316
1907.0,3747351.221419316
1908.0,3747351.221419316
1909.0,3747351.221419316
1910.0,3747351.221419316
1911.0,3747351.221419316
1912.0,3747351.221419316
1913.0,3747351.221419316
1914.0,3747351.221419316
1915.0,3747351.221419316
1916.0,3747351.221419316
1917.0,3747351.221419316
1918.0,3747351.221419316
1919.0,3747351.221419316
1920.0,3747351.221419316
1921.0,3747351.221419316
1922.0,3747351.221419316
1923.0,3747351.221419316
1924.0,3747351.221419316
1925.0,3747351.221419316
1926.0,3747351.221419316
1927.0,3747351.221419316
1928.0,3747351.221419316
1929.0,3747351.221419316
1930.0,3747351.221419316
1931.0,3747351.221419316
1932.0,3747351.221419316
1933.0,3747351.221419316
1934.0,3747351.221419316
1935.0,3747351.221419316
1936.0,3747351.221419316
1937.0,3747351.221419316
1938.0,3747351.221419316
1939.0,3747351.221419316
1940.0,3747351.221419316
1941.0,3747351.221419316
1942.0,3747351.221419316
1943.0,3747351.221419316
1944.0,3747351.221419316
1945.0,3747351.221419316
1946.0,3747351.221419316
1947.0,3747351.221419316
1948.0,3747351.221419316
1949.0,3747351.221419316
1950.0,3747351.221419316
1951.0,3747351.221419316
1952.0,3747351.221419316
1953.0,3747351.221419316
1954.0,3747351.221419316
1955.0,3747351.221419316
1956.0,3747351.221419316
1957.0,3747351.221419316
1958.0,3747351.221419316
1959.0,3747351.221419316
1960.0,3747351.221419316
1961.0,3747351.221419316
1962.0,3747351.221419316
1963.0,3747351.221419316
1964.0,3747351.221419316
1965.0,3747351.221419316
1966.0,3747351.221419316
1967.0,3747351.221419316
1968.0,3747351.221419316
1969.0,3747351.221419316
1970.0,3747351.221419316
1971.0,3747351.221419316
1972.0,3747351.221419316
1973.0,3747351.221419316
1974.0,3747351.221419316
1975.0,3747351.221419316
1976.0,3747351.221419316
1977.0,3747351.221419316
1978.0,3747351.221419316
1979.0,3747351.221419316
1980.0,3747351.221419316
1981.0,3747351.221419316
1982.0,3747351.221419316
1983.0,3747351.221419316
1984.0,3747351.221419316
1985.0,3747351.221419316
1986.0,3747351.221419316
1987.0,3747351.221419316
1988.0,3747351.221419316
1989.0,3747351.221419316
1990.0,3747351.221419316
1991.0,3747351.221419316
1992.0,3747351.221419316
1993.0,3747351.221419316
1994.0,3747351.221419316
1995.0,3747351.221419316
1996.0,3747351.221419316
1997.0,3747351.221419316
1998.0,3747351.221419316
1999.0,3747351.221419316
2000.0,3747351.221419316
2001.0,3747351.221419316
2002.0,3747351.221419316
2003.0,3747351.221419316
2004.0,3747351.221419316
2005.0,3747351.221419316
2006.0,3747351.221419316
2007.0,3747351.221419316
2008.0,3747351.221419316
2009.0,3747351.221419316
2010.0,3747351.221419316
2011.0,3747351.221419316
2012.0,3747351.221419316
2013.0,3747351.221419316
2014.0,3747351.221419316
2015.0,3747351.221419316
2016.0,3747351.221419316
2017.0,3747351.221419316
2018.0,3747351.221419316
2019.0,3747351.221419316
2020.0,3747351.221419316
2021.0,3747351.221419316
2022.0,3747351.221419316
2023.0,3747351.221419316
2024.0,3747351.221419316
2025.0,3747351.221419316
2026.0,3747351.221419316
2027.0,3747351.221419316
2028.0,3747351.221419316
2029.0,3747351.221419316
2030.0,3747351.221419316
2031.0,3747351.221419316
2032.0,3747351.221419316
2033.0,3747351.221419316
2034.0,3747351.221419316
2035.0,3747351.221419316
2036.0,3747351.221419316
2037.0,3747351.221419316
2038.0,3747351.221419316
2039.0,3747351.221419316
2040.0,3747351.221419316
2041.0,3747351.221419316
2042.0,3747351.221419316
2043.0,3747351.221419316
2044.0,3747351.221419316
2045.0,3747351.221419316
2046.0,3747351.221419316
2047.0,3747351.221419316
2048.0,3747351.221419316
2049.0,3747351.221419316
2050.0,3747351.221419316
2051.0,3747351.221419316
2052.0,3747351.221419316
2053.0,3747351.221419316
2054.0,3747351.221419316
2055.0,3747351.221419316
2056.0,3747351.221419316
2057.0,3747351.221419316
2058.0,3747351.221419316
2059.0,3747351.221419316
2060.0,3747351.221419316
2061.0,3747351.221419316
2062.0,3747351.221419316
2063.0,3747351.221419316
2064.0,3747351.221419316
2065.0,3747351.221419316
2066.0,3747351.221419316
2067.0,3747351.221419316
2068.0,3747351.221419316
2069.0,3747351.221419316
2070.0,3747351.221419316
2071.0,3747351.221419316
2072.0,3747351.221419316
2073.0,3747351.221419316
2074.0,3747351.221419316
2075.0,3747351.221419316
2076.0,3747351.221419316
2077.0,3747351.221419316
2078.0,3747351.221419316
2079.0,3747351.221419316
2080.0,3747351.221419316
2081.0,3747351.221419316
2082.0,3747351.221419316
2083.0,3747351.221419316
2084.0,3747351.221419316
2085.0,3747351.221419316
2086.0,3747351.221419316
2087.0,3747351.221419316
2088.0,3747351.221419316
2089.0,3747351.221419316
2090.0,3747351.221419316
2091.0,3747351.221419316
2092.0,3747351.221419316
2093.0,3747351.221419316
2094.0,3747351.221419316
2095.0,3747351.221419316
2096.0,3747351.221419316
2097.0,3747351.221419316
2098.0,3747351.221419316
2099.0,3747351.221419316
2100.0,3747351.221419316
2101.0,3747351.221419316
2102.0,3747351.221419316
2103.0,3747351.221419316
2104.0,3747351.221419316
2105.0,3747351.221419316
2106.0,3747351.221419316
2107.0,3747351.221419316
2108.0,3747351.221419316
2109.0,3747351.221419316
2110.0,3747351.221419316
2111.0,3747351.221419316
2112.0,3747351.221419316
2113.0,3747351.221419316
2114.0,3747351.221419316
2115.0,3747351.221419316
2116.0,3747351.221419316
2117.0,3747351.221419316
2118.0,3747351.221419316
2119.0,3747351.221419316
2120.0,3747351.221419316
2121.0,3747351.221419316
2122.0,3747351.221419316
2123.0,3747351.221419316
2124.0,3747351.221419316
2125.0,3747351.221419316
2126.0,3747351.221419316
2127.0,3747351.221419316
2128.0,3747351.221419316
2129.0,3747351.221419316
2130.0,3747351.221419316
2131.0,3747351.221419316
2132.0,3747351.221419316
2133.0,3747351.221419316
2134.0,3747351.221419316
2135.0,3747351.221419316
2136.0,3747351.221419316
2137.0,3747351.221419316
2138.0,3747351.221419316
2139.0,3747351.221419316
2140.0,3747351.221419316
2141.0,3747351.221419316
2142.0,3747351.221419316
2143.0,3747351.221419316
2144.0,3747351.221419316
2145.0,3747351.221419316
2146.0,3747351.221419316
2147.0,3747351.221419316
2148.0,3747351.221419316
2149.0,3747351.221419316
2150.0,3747351.221419316
2151.0,3747351.221419316
2152.0,3747351.221419316
2153.0,3747351.221419316
2154.0,3747351.221419316
2155.0,3747351.221419316
2156.0,3747351.221419316
2157.0,3747351.221419316
2158.0,3747351.221419316
2159.0,3747351.221419316
2160.0,3747351.221419316
2161.0,3747351.221419316
2162.0,3747351.221419316
2163.0,3747351.221419316
2164.0,3747351.221419316
2165.0,3747351.221419316
2166.0,3747351.221419316
2167.0,3747351.221419316
2168.0,3747351.221419316
2169.0,3747351.221419316
2170.0,3747351.221419316
2171.0,3747351.221419316
2172.0,3747351.221419316
2173.0,3747351.221419316
2174.0,3747351.221419316
2175.0,3747351.221419316
2176.0,3747351.221419316
2177.0,3747351.221419316
2178.0,3747351.221419316
2179.0,3747351.221419316
2180.0,3747351.221419316
2181.0,3747351.221419316
2182.0,3747351.221419316
2183.0,3747351.221419316
2184.0,3747351.221419316
2185.0,3747351.221419316
2186.0,3747351.221419316
2187.0,3747351.221419316
2188.0,3747351.221419316
2189.0,3747351.221419316
2190.0,3747351.221419316
2191.0,3747351.221419316
2192.0,3747351.221419316
2193.0,3747351.221419316
2194.0,3747351.221419316
2195.0,3747351.221419316
2196.0,3747351.221419316
2197.0,3747351.221419316
2198.0,3747351.221419316
2199.0,3747351.221419316
2200.0,3747351.221419316
2201.0,3747351.221419316
2202.0,3747351.221419316
2203.0,3747351.221419316
2204.0,3747351.221419316
2205.0,3747351.221419316
2206.0,3747351.221419316
2207.0,3747351.221419316
2208.0,3747351.221419316
2209.0,3747351.221419316
2210.0,3747351.221419316
2211.0,3747351.221419316
2212.0,3747351.221419316
2213.0,3747351.221419316
2214.0,3747351.221419316
2215.0,3747351.221419316
2216.0,3747351.221419316
2217.0,3747351.221419316
2218.0,3747351.221419316
2219.0,3747351.221419316
2220.0,3747351.221419316
2221.0,3747351.221419316
2222.0,3747351.221419316
2223.0,3747351.221419316
2224.0,3747351.221419316
2225.0,3747351.221419316
2226.0,3747351.221419316
2227.0,3747351.221419316
2228.0,3747351.221419316
2229.0,3747351.221419316
2230.0,3747351.221419316
2231.0,3747351.221419316
2232.0,3747351.221419316
2233.0,3747351.221419316
2234.0,3747351.221419316
2235.0,3747351.221419316
2236.0,3747351.221419316
2237.0,3747351.221419316
2238.0,3747351.221419316
2239.0,3747351.221419316
2240.0,3747351.221419316
2241.0,3747351.221419316
2242.0,3747351.221419316
2243.0,3747351.221419316
2244.0,3747351.221419316
2245.0,3747351.221419316
2246.0,3747351.221419316
2247.0,3747351.221419316
2248.0,3747351.221419316
2249.0,3747351.221419316
2250.0,3747351.221419316
2251.0,3747351.221419316
2252.0,3747351.221419316
2253.0,3747351.221419316
2254.0,3747351.221419316
2255.0,3747351.221419316
2256.0,3747351.221419316
2257.0,3747351.221419316
2258.0,3747351.221419316
2259.0,3747351.221419316
2260.0,3747351.221419316
2261.0,3747351.221419316
2262.0,3747351.221419316
2263.0,3747351.221419316
2264.0,3747351.221419316
2265.0,3747351.221419316
2266.0,3747351.221419316
2267.0,3747351.221419316
2268.0,3747351.221419316
2269.0,3747351.221419316
2270.0,3747351.221419316
2271.0,3747351.221419316
2272.0,3747351.221419316
2273.0,3747351.221419316
2274.0,3747351.221419316
2275.0,3747351.221419316
2276.0,3747351.221419316
2277.0,3747351.221419316
2278.0,3747351.221419316
2279.0,3747351.221419316
2280.0,3747351.221419316
2281.0,3747351.221419316
2282.0,3747351.221419316
2283.0,3747351.221419316
2284.0,3747351.221419316
2285.0,3747351.221419316
2286.0,3747351.221419316
2287.0,3747351.221419316
2288.0,3747351.221419316
2289.0,3747351.221419316
2290.0,3747351.221419316
2291.0,3747351.221419316
2292.0,3747351.221419316
2293.0,3747351.221419316
2294.0,3747351.221419316
2295.0,3747351.221419316
2296.0,3747351.221419316
2297.0,3747351.221419316
2298.0,3747351.221419316
2299.0,3747351.221419316
2300.0,3747351.221419316
2301.0,3747351.221419316
2302.0,3747351.221419316
2303.0,3747351.221419316
2304.0,3747351.221419316
2305.0,3747351.221419316
2306.0,3747351.221419316
2307.0,3747351.221419316
2308.0,3747351.221419316
2309.0,3747351.221419316
2310.0,3747351.221419316
2311.0,3747351.221419316
2312.0,3747351.221419316
2313.0,3747351.221419316
2314.0,3747351.221419316
2315.0,3747351.221419316
2316.0,3747351.221419316
2317.0,3747351.221419316
2318.0,3747351.221419316
2319.0,3747351.221419316
2320.0,3747351.221419316
2321.0,3747351.221419316
2322.0,3747351.221419316
2323.0,3747351.221419316
2324.0,3747351.221419316
2325.0,3747351.221419316
2326.0,3747351.221419316
2327.0,3747351.221419316
2328.0,3747351.221419316
2329.0,3747351.221419316
2330.0,3747351.221419316
2331.0,3747351.221419316
2332.0,3747351.221419316
2333.0,3747351.221419316
2334.0,3747351.221419316
2335.0,3747351.221419316
2336.0,3747351.221419316
2337.0,3747351.221419316
2338.0,3747351.221419316
2339.0,3747351.221419316
2340.0,3747351.221419316
2341.0,3747351.221419316
2342.0,3747351.221419316
2343.0,3747351.221419316
2344.0,3747351.221419316
2345.0,3747351.221419316
2346.0,3747351.221419316
2347.0,3747351.221419316
2348.0,3747351.221419316
2349.0,3747351.221419316
2350.0,3747351.221419316
2351.0,3747351.221419316
2352.0,3747351.221419316
2353.0,3747351.221419316
2354.0,3747351.221419316
2355.0,3747351.221419316
2356.0,3747351.221419316
2357.0,3747351.221419316
2358.0,3747351.221419316
2359.0,3747351.221419316
2360.0,3747351.221419316
2361.0,3747351.221419316
2362.0,3747351.221419316
2363.0,3747351.221419316
2364.0,3747351.221419316
2365.0,3747351.221419316
2366.0,3747351.221419316
2367.0,3747351.221419316
2368.0,3747351.221419316
2369.0,3747351.221419316
2370.0,3747351.221419316
2371.0,3747351.221419316
2372.0,3747351.221419316
2373.0,3747351.221419316
2374.0,3747351.221419316
2375.0,3747351.221419316
2376.0,3747351.221419316
2377.0,3747351.221419316
2378.0,3747351.221419316
2379.0,3747351.221419316
2380.0,3747351.221419316
2381.0,3747351.221419316
2382.0,3747351.221419316
2383.0,3747351.221419316
2384.0,3747351.221419316
2385.0,3747351.221419316
2386.0,3747351.221419316
2387.0,3747351.221419316
2388.0,3747351.221419316
2389.0,3747351.221419316
2390.0,3747351.221419316
2391.0,3747351.221419316
2392.0,3747351.221419316
2393.0,3747351.221419316
2394.0,3747351.221419316
2395.0,3747351.221419316
2396.0,3747351.221419316
2397.0,3747351.221419316
2398.0,3747351.221419316
2399.0,3747351.221419316
2400.0,3747351.221419316
2401.0,3747351.221419316
2402.0,3747351.221419316
2403.0,3747351.221419316
2404.0,3747351.221419316
2405.0,3747351.221419316
2406.0,3747351.221419316
2407.0,3747351.221419316
2408.0,3747351.221419316
2409.0,3747351.221419316
2410.0,3747351.221419316
2411.0,3747351.221419316
2412.0,3747351.221419316
2413.0,3747351.221419316
2414.0,3747351.221419316
2415.0,3747351.221419316
2416.0,3747351.221419316
2417.0,3747351.221419316
2418.0,3747351.221419316
2419.0,3747351.221419316
2420.0,3747351.221419316
2421.0,3747351.221419316
2422.0,3747351.221419316
2423.0,3747351.221419316
2424.0,3747351.221419316
2425.0,3747351.221419316
2426.0,3747351.221419316
2427.0,3747351.221419316
2428.0,3747351.221419316
2429.0,3747351.221419316
2430.0,3747351.221419316
2431.0,3747351.221419316
2432.0,3747351.221419316
2433.0,3747351.221419316
2434.0,3747351.221419316
2435.0,3747351.221419316
2436.0,3747351.221419316
2437.0,3747351.221419316
2438.0,3747351.221419316
2439.0,3747351.221419316
2440.0,3747351.221419316
2441.0,3747351.221419316
2442.0,3747351.221419316
2443.0,3747351.221419316
2444.0,3747351.221419316
2445.0,3747351.221419316
2446.0,3747351.221419316
2447.0,3747351.221419316
2448.0,3747351.221419316
2449.0,3747351.221419316
2450.0,3747351.221419316
2451.0,3747351.221419316
2452.0,3747351.221419316
2453.0,3747351.221419316
2454.0,3747351.221419316
2455.0,3747351.221419316
2456.0,3747351.221419316
2457.0,3747351.221419316
2458.0,3747351.221419316
2459.0,3747351.221419316
2460.0,3747351.221419316
2461.0,3747351.221419316
2462.0,3747351.221419316
2463.0,3747351.221419316
2464.0,3747351.221419316
2465.0,3747351.221419316
2466.0,3747351.221419316
2467.0,3747351.221419316
2468.0,3747351.221419316
2469.0,3747351.221419316
2470.0,3747351.221419316
2471.0,3747351.221419316
2472.0,3747351.221419316
2473.0,3747351.221419316
2474.0,3747351.221419316
2475.0,3747351.221419316
2476.0,3747351.221419316
2477.0,3747351.221419316
2478.0,3747351.221419316
2479.0,3747351.221419316
2480.0,3747351.221419316
2481.0,3747351.221419316
2482.0,3747351.221419316
2483.0,3747351.221419316
2484.0,3747351.221419316
2485.0,3747351.221419316
2486.0,3747351.221419316
2487.0,3747351.221419316
2488.0,3747351.221419316
2489.0,3747351.221419316
2490.0,3747351.221419316
2491.0,3747351.221419316
2492.0,3747351.221419316
2493.0,3747351.221419316
2494.0,3747351.221419316
2495.0,3747351.221419316
2496.0,3747351.221419316
2497.0,3747351.221419316
2498.0,3747351.221419316
2499.0,3747351.221419316
2500.0,3747351.221419316
2501.0,3747351.221419316
2502.0,3747351.221419316
2503.0,3747351.221419316
2504.0,3747351.221419316
2505.0,3747351.221419316
2506.0,3747351.221419316
2507.0,3747351.221419316
2508.0,3747351.221419316
2509.0,3747351.221419316
2510.0,3747351.221419316
2511.0,3747351.221419316
2512.0,3747351.221419316
2513.0,3747351.221419316
2514.0,3747351.221419316
2515.0,3747351.221419316
2516.0,3747351.221419316
2517.0,3747351.221419316
2518.0,3747351.221419316
2519.0,3747351.221419316
2520.0,3747351.221419316
2521.0,3747351.221419316
2522.0,3747351.221419316
2523.0,3747351.221419316
2524.0,3747351.221419316
2525.0,3747351.221419316
2526.0,3747351.221419316
2527.0,3747351.221419316
2528.0,3747351.221419316
2529.0,3747351.221419316
2530.0,3747351.221419316
2531.0,3747351.221419316
2532.0,3747351.221419316
2533.0,3747351.221419316
2534.0,3747351.221419316
2535.0,3747351.221419316
2536.0,3747351.221419316
2537.0,3747351.221419316
2538.0,3747351.221419316
2539.0,3747351.221419316
2540.0,3747351.221419316
2541.0,3747351.221419316
2542.0,3747351.221419316
2543.0,3747351.221419316
2544.0,3747351.221419316
2545.0,3747351.221419316
2546.0,3747351.221419316
2547.0,3747351.221419316
2548.0,3747351.221419316
2549.0,3747351.221419316
2550.0,3747351.221419316
2551.0,3747351.221419316
2552.0,3747351.221419316
2553.0,3747351.221419316
2554.0,3747351.221419316
2555.0,3747351.221419316
2556.0,3747351.221419316
2557.0,3747351.221419316
2558.0,3747351.221419316
2559.0,3747351.221419316
2560.0,3747351.221419316
2561.0,3747351.221419316
2562.0,3747351.221419316
2563.0,3747351.221419316
2564.0,3747351.221419316
2565.0,3747351.221419316
2566.0,3747351.221419316
2567.0,3747351.221419316
2568.0,3747351.221419316
2569.0,3747351.221419316
2570.0,3747351.221419316
2571.0,3747351.221419316
2572.0,3747351.221419316
2573.0,3747351.221419316
2574.0,3747351.221419316
2575.0,3747351.221419316
2576.0,3747351.221419316
2577.0,3747351.221419316
2578.0,3747351.221419316
2579.0,3747351.221419316
2580.0,3747351.221419316
2581.0,3747351.221419316
2582.0,3747351.221419316
2583.0,3747351.221419316
2584.0,3747351.221419316
2585.0,3747351.221419316
2586.0,3747351.221419316
2587.0,3747351.221419316
2588.0,3747351.221419316
2589.0,3747351.221419316
2590.0,3747351.221419316
2591.0,3747351.221419316
2592.0,3747351.221419316
2593.0,3747351.221419316
2594.0,3747351.221419316
2595.0,3747351.221419316
2596.0,3747351.221419316
2597.0,3747351.221419316
2598.0,3747351.221419316
2599.0,3747351.221419316
2600.0,3747351.221419316
2601.0,3747351.221419316
2602.0,3747351.221419316
2603.0,3747351.221419316
2604.0,3747351.221419316
2605.0,3747351.221419316
2606.0,3747351.221419316
2607.0,3747351.221419316
2608.0,3747351.221419316
2609.0,3747351.221419316
2610.0,3747351.221419316
2611.0,3747351.221419316
2612.0,3747351.221419316
2613.0,3747351.221419316
2614.0,3747351.221419316
2615.0,3747351.221419316
2616.0,3747351.221419316
2617.0,3747351.221419316
2618.0,3747351.221419316
2619.0,3747351.221419316
2620.0,3747351.221419316
2621.0,3747351.221419316
2622.0,3747351.221419316
2623.0,3747351.221419316
2624.0,3747351.221419316
2625.0,3747351.221419316
2626.0,3747351.221419316
2627.0,3747351.221419316
2628.0,3747351.221419316
2629.0,3747351.221419316
2630.0,3747351.221419316
2631.0,3747351.221419316
2632.0,3747351.221419316
2633.0,3747351.221419316
2634.0,3747351.221419316
2635.0,3747351.221419316
2636.0,3747351.221419316
2637.0,3747351.221419316
2638.0,3747351.221419316
2639.0,3747351.221419316
2640.0,3747351.221419316
2641.0,3747351.221419316
2642.0,3747351.221419316
2643.0,3747351.221419316
2644.0,3747351.221419316
2645.0,3747351.221419316
2646.0,3747351.221419316
2647.0,3747351.221419316
2648.0,3747351.221419316
2649.0,3747351.221419316
2650.0,3747351.221419316
2651.0,3747351.221419316
2652.0,3747351.221419316
2653.0,3747351.221419316
2654.0,3747351.221419316
2655.0,3747351.221419316
2656.0,3747351.221419316
2657.0,3747351.221419316
2658.0,3747351.221419316
2659.0,3747351.221419316
2660.0,3747351.221419316
2661.0,3747351.221419316
2662.0,3747351.221419316
2663.0,3747351.221419316
2664.0,3747351.221419316
2665.0,3747351.221419316
2666.0,3747351.221419316
2667.0,3747351.221419316
2668.0,3747351.221419316
2669.0,3747351.221419316
2670.0,3747351.221419316
2671.0,3747351.221419316
2672.0,3747351.221419316
2673.0,3747351.221419316
2674.0,3747351.221419316
2675.0,3747351.221419316
2676.0,3747351.221419316
2677.0,3747351.221419316
2678.0,3747351.221419316
2679.0,3747351.221419316
2680.0,3747351.221419316
2681.0,3747351.221419316
2682.0,3747351.221419316
2683.0,3747351.221419316
2684.0,3747351.221419316
2685.0,3747351.221419316
2686.0,3747351.221419316
2687.0,3747351.221419316
2688.0,3747351.221419316
2689.0,3747351.221419316
2690.0,3747351.221419316
2691.0,3747351.221419316
2692.0,3747351.221419316
2693.0,3747351.221419316
2694.0,3747351.221419316
2695.0,3747351.221419316
2696.0,3747351.221419316
2697.0,3747351.221419316
2698.0,3747351.221419316
2699.0,3747351.221419316
2700.0,3747351.221419316
2701.0,3747351.221419316
2702.0,3747351.221419316
2703.0,3747351.221419316
2704.0,3747351.221419316
2705.0,3747351.221419316
2706.0,3747351.221419316
2707.0,3747351.221419316
2708.0,3747351.221419316
2709.0,3747351.221419316
2710.0,3747351.221419316
2711.0,3747351.221419316
2712.0,3747351.221419316
2713.0,3747351.221419316
2714.0,3747351.221419316
2715.0,3747351.221419316
2716.0,3747351.221419316
2717.0,3747351.221419316
2718.0,3747351.221419316
2719.0,3747351.221419316
2720.0,3747351.221419316
2721.0,3747351.221419316
2722.0,3747351.221419316
2723.0,3747351.221419316
2724.0,3747351.221419316
2725.0,3747351.221419316
2726.0,3747351.221419316
2727.0,3747351.221419316
2728.0,3747351.221419316
2729.0,3747351.221419316
2730.0,3747351.221419316
2731.0,3747351.221419316
2732.0,3747351.221419316
2733.0,3747351.221419316
2734.0,3747351.221419316
2735.0,3747351.221419316
2736.0,3747351.221419316
2737.0,3747351.221419316
2738.0,3747351.221419316
2739.0,3747351.221419316
2740.0,3747351.221419316
2741.0,3747351.221419316
2742.0,3747351.221419316
2743.0,3747351.221419316
2744.0,3747351.221419316
2745.0,3747351.221419316
2746.0,3747351.221419316
2747.0,3747351.221419316
2748.0,3747351.221419316
2749.0,3747351.221419316
2750.0,3747351.221419316
2751.0,3747351.221419316
2752.0,3747351.221419316
2753.0,3747351.221419316
2754.0,3747351.221419316
2755.0,3747351.221419316
2756.0,3747351.221419316
2757.0,3747351.221419316
2758.0,3747351.221419316
2759.0,3747351.221419316
2760.0,3747351.221419316
2761.0,3747351.221419316
2762.0,3747351.221419316
2763.0,3747351.221419316
2764.0,3747351.221419316
2765.0,3747351.221419316
2766.0,3747351.221419316
2767.0,3747351.221419316
2768.0,3747351.221419316
2769.0,3747351.221419316
2770.0,3747351.221419316
2771.0,3747351.221419316
2772.0,3747351.221419316
2773.0,3747351.221419316
2774.0,3747351.221419316
2775.0,3747351.221419316
2776.0,3747351.221419316
2777.0,3747351.221419316
2778.0,3747351.221419316
2779.0,3747351.221419316
2780.0,3747351.221419316
2781.0,3747351.221419316
2782.0,3747351.221419316
2783.0,3747351.221419316
2784.0,3747351.221419316
2785.0,3747351.221419316
2786.0,3747351.221419316
2787.0,3747351.221419316
2788.0,3747351.221419316
2789.0,3747351.221419316
2790.0,3747351.221419316
2791.0,3747351.221419316
2792.0,3747351.221419316
2793.0,3747351.221419316
2794.0,3747351.221419316
2795.0,3747351.221419316
2796.0,3747351.221419316
2797.0,3747351.221419316
2798.0,3747351.221419316
2799.0,3747351.221419316
2800.0,3747351.221419316
2801.0,3747351.221419316
2802.0,3747351.221419316
2803.0,3747351.221419316
2804.0,3747351.221419316
2805.0,3747351.221419316
2806.0,3747351.221419316
2807.0,3747351.221419316
2808.0,3747351.221419316
2809.0,3747351.221419316
2810.0,3747351.221419316
2811.0,3747351.221419316
2812.0,3747351.221419316
2813.0,3747351.221419316
2814.0,3747351.221419316
2815.0,3747351.221419316
2816.0,3747351.221419316
2817.0,3747351.221419316
2818.0,3747351.221419316
2819.0,3747351.221419316
2820.0,3747351.221419316
2821.0,3747351.221419316
2822.0,3747351.221419316
2823.0,3747351.221419316
2824.0,3747351.221419316
2825.0,3747351.221419316
2826.0,3747351.221419316
2827.0,3747351.221419316
2828.0,3747351.221419316
2829.0,3747351.221419316
2830.0,3747351.221419316
2831.0,3747351.221419316
2832.0,3747351.221419316
2833.0,3747351.221419316
2834.0,3747351.221419316
2835.0,3747351.221419316
2836.0,3747351.221419316
2837.0,3747351.221419316
2838.0,3747351.221419316
2839.0,3747351.221419316
2840.0,3747351.221419316
2841.0,3747351.221419316
2842.0,3747351.221419316
2843.0,3747351.221419316
2844.0,3747351.221419316
2845.0,3747351.221419316
2846.0,3747351.221419316
2847.0,3747351.221419316
2848.0,3747351.221419316
2849.0,3747351.221419316
2850.0,3747351.221419316
2851.0,3747351.221419316
2852.0,3747351.221419316
2853.0,3747351.221419316
2854.0,3747351.221419316
2855.0,3747351.221419316
2856.0,3747351.221419316
2857.0,3747351.221419316
2858.0,3747351.221419316
2859.0,3747351.221419316
2860.0,3747351.221419316
2861.0,3747351.221419316
2862.0,3747351.221419316
2863.0,3747351.221419316
2864.0,3747351.221419316
2865.0,3747351.221419316
2866.0,3747351.221419316
2867.0,3747351.221419316
2868.0,3747351.221419316
2869.0,3747351.221419316
2870.0,3747351.221419316
2871.0,3747351.221419316
2872.0,3747351.221419316
2873.0,3747351.221419316
2874.0,3747351.221419316
2875.0,3747351.221419316
2876.0,3747351.221419316
2877.0,3747351.221419316
2878.0,3747351.221419316
2879.0,3747351.221419316
2880.0,3747351.221419316
2881.0,3747351.221419316
2882.0,3747351.221419316
2883.0,3747351.221419316
2884.0,3747351.221419316
2885.0,3747351.221419316
2886.0,3747351.221419316
2887.0,3747351.221419316
2888.0,3747351.221419316
2889.0,3747351.221419316
2890.0,3747351.221419316
2891.0,3747351.221419316
2892.0,3747351.221419316
2893.0,3747351.221419316
2894.0,3747351.221419316
2895.0,3747351.221419316
2896.0,3747351.221419316
2897.0,3747351.221419316
2898.0,3747351.221419316
2899.0,3747351.221419316
2900.0,3747351.221419316
2901.0,3747351.221419316
2902.0,3747351.221419316
2903.0,3747351.221419316
2904.0,3747351.221419316
2905.0,3747351.221419316
2906.0,3747351.221419316
2907.0,3747351.221419316
2908.0,3747351.221419316
2909.0,3747351.221419316
2910.0,3747351.221419316
2911.0,3747351.221419316
2912.0,3747351.221419316
2913.0,3747351.221419316
2914.0,3747351.221419316
2915.0,3747351.221419316
2916.0,3747351.221419316
2917.0,3747351.221419316
2918.0,3747351.221419316
2919.0,3747351.221419316
2920.0,3747351.221419316
2921.0,3747351.221419316
2922.0,3747351.221419316
2923.0,3747351.221419316
2924.0,3747351.221419316
2925.0,3747351.221419316
2926.0,3747351.221419316
2927.0,3747351.221419316
2928.0,3747351.221419316
2929.0,3747351.221419316
2930.0,3747351.221419316
2931.0,3747351.221419316
2932.0,3747351.221419316
2933.0,3747351.221419316
2934.0,3747351.221419316
2935.0,3747351.221419316
2936.0,3747351.221419316
2937.0,3747351.221419316
2938.0,3747351.221419316
2939.0,3747351.221419316
2940.0,3747351.221419316
2941.0,3747351.221419316
2942.0,3747351.221419316
2943.0,3747351.221419316
2944.0,3747351.221419316
2945.0,3747351.221419316
2946.0,3747351.221419316
2947.0,3747351.221419316
2948.0,3747351.221419316
2949.0,3747351.221419316
2950.0,3747351.221419316
2951.0,3747351.221419316
2952.0,3747351.221419316
2953.0,3747351.221419316
2954.0,3747351.221419316
2955.0,3747351.221419316
2956.0,3747351.221419316
2957.0,3747351.221419316
2958.0,3747351.221419316
2959.0,3747351.221419316
2960.0,3747351.221419316
2961.0,3747351.221419316
2962.0,3747351.221419316
2963.0,3747351.221419316
2964.0,3747351.221419316
2965.0,3747351.221419316
2966.0,3747351.221419316
2967.0,3747351.221419316
2968.0,3747351.221419316
2969.0,3747351.221419316
2970.0,3747351.221419316
2971.0,3747351.221419316
2972.0,3747351.221419316
2973.0,3747351.221419316
2974.0,3747351.221419316
2975.0,3747351.221419316
2976.0,3747351.221419316
2977.0,3747351.221419316
2978.0,3747351.221419316
2979.0,3747351.221419316
2980.0,3747351.221419316
2981.0,3747351.221419316
2982.0,3747351.221419316
2983.0,3747351.221419316
2984.0,3747351.221419316
2985.0,3747351.221419316
2986.0,3747351.221419316
2987.0,3747351.221419316
2988.0,3747351.221419316
2989.0,3747351.221419316
2990.0,3747351.221419316
2991.0,3747351.221419316
2992.0,3747351.221419316
2993.0,3747351.221419316
2994.0,3747351.221419316
2995.0,3747351.221419316
2996.0,3747351.221419316
2997.0,3747351.221419316
2998.0,3747351.221419316
2999.0,3747351.221419316
3000.0,3747351.221419316
3001.0,3747351.221419316
3002.0,3747351.221419316
3003.0,3747351.221419316
3004.0,3747351.221419316
3005.0,3747351.221419316
3006.0,3747351.221419316
3007.0,3747351.221419316
3008.0,3747351.221419316
3009.0,3747351.221419316
3010.0,3747351.221419316
3011.0,3747351.221419316
3012.0,3747351.221419316
3013.0,3747351.221419316
3014.0,3747351.221419316
3015.0,3747351.221419316
3016.0,3747351.221419316
3017.0,3747351.221419316
3018.0,3747351.221419316
3019.0,3747351.221419316
3020.0,3747351.221419316
3021.0,3747351.221419316
3022.0,3747351.221419316
3023.0,3747351.221419316
3024.0,3747351.221419316
3025.0,3747351.221419316
3026.0,3747351.221419316
3027.0,3747351.221419316
3028.0,3747351.221419316
3029.0,3747351.221419316
3030.0,3747351.221419316
3031.0,3747351.221419316
3032.0,3747351.221419316
3033.0,3747351.221419316
3034.0,3747351.221419316
3035.0,3747351.221419316
3036.0,3747351.221419316
3037.0,3747351.221419316
3038.0,3747351.221419316
3039.0,3747351.221419316
3040.0,3747351.221419316
3041.0,3747351.221419316
3042.0,3747351.221419316
3043.0,3747351.221419316
3044.0,3747351.221419316
3045.0,3747351.221419316
3046.0,3747351.221419316
3047.0,3747351.221419316
3048.0,3747351.221419316
3049.0,3747351.221419316
3050.0,3747351.221419316
3051.0,3747351.221419316
3052.0,3747351.221419316
3053.0,3747351.221419316
3054.0,3747351.221419316
3055.0,3747351.221419316
3056.0,3747351.221419316
3057.0,3747351.221419316
3058.0,3747351.221419316
3059.0,3747351.221419316
3060.0,3747351.221419316
3061.0,3747351.221419316
3062.0,3747351.221419316
3063.0,3747351.221419316
3064.0,3747351.221419316
3065.0,3747351.221419316
3066.0,3747351.221419316
3067.0,3747351.221419316
3068.0,3747351.221419316
3069.0,3747351.221419316
3070.0,3747351.221419316
3071.0,3747351.221419316
3072.0,3747351.221419316
3073.0,3747351.221419316
3074.0,3747351.221419316
3075.0,3747351.221419316
3076.0,3747351.221419316
3077.0,3747351.221419316
3078.0,3747351.221419316
3079.0,3747351.221419316
3080.0,3747351.221419316
3081.0,3747351.221419316
3082.0,3747351.221419316
3083.0,3747351.221419316
3084.0,3747351.221419316
3085.0,3747351.221419316
3086.0,3747351.221419316
3087.0,3747351.221419316
3088.0,3747351.221419316
3089.0,3747351.221419316
3090.0,3747351.221419316
3091.0,3747351.221419316
3092.0,3747351.221419316
3093.0,3747351.221419316
3094.0,3747351.221419316
3095.0,3747351.221419316
3096.0,3747351.221419316
3097.0,3747351.221419316
3098.0,3747351.221419316
3099.0,3747351.221419316
3100.0,3747351.221419316
3101.0,3747351.221419316
3102.0,3747351.221419316
3103.0,3747351.221419316
3104.0,3747351.221419316
3105.0,3747351.221419316
3106.0,3747351.221419316
3107.0,3747351.221419316
3108.0,3747351.221419316
3109.0,3747351.221419316
3110.0,3747351.221419316
3111.0,3747351.221419316
3112.0,3747351.221419316
3113.0,3747351.221419316
3114.0,3747351.221419316
3115.0,3747351.221419316
3116.0,3747351.221419316
3117.0,3747351.221419316
3118.0,3747351.221419316
3119.0,3747351.221419316
3120.0,3747351.221419316
3121.0,3747351.221419316
3122.0,3747351.221419316
3123.0,3747351.221419316
3124.0,3747351.221419316
3125.0,3747351.221419316
3126.0,3747351.221419316
3127.0,3747351.221419316
3128.0,3747351.221419316
3129.0,3747351.221419316
3130.0,3747351.221419316
3131.0,3747351.221419316
3132.0,3747351.221419316
3133.0,3747351.221419316
3134.0,3747351.221419316
3135.0,3747351.221419316
3136.0,3747351.221419316
3137.0,3747351.221419316
3138.0,3747351.221419316
3139.0,3747351.221419316
3140.0,3747351.221419316
3141.0,3747351.221419316
3142.0,3747351.221419316
3143.0,3747351.221419316
3144.0,3747351.221419316
3145.0,3747351.221419316
3146.0,3747351.221419316
3147.0,3747351.221419316
3148.0,3747351.221419316
3149.0,3747351.221419316
3150.0,3747351.221419316
3151.0,3747351.221419316
3152.0,3747351.221419316
3153.0,3747351.221419316
3154.0,3747351.221419316
3155.0,3747351.221419316
3156.0,3747351.221419316
3157.0,3747351.221419316
3158.0,3747351.221419316
3159.0,3747351.221419316
3160.0,3747351.221419316
3161.0,3747351.221419316
3162.0,3747351.221419316
3163.0,3747351.221419316
3164.0,3747351.221419316
3165.0,3747351.221419316
3166.0,3747351.221419316
3167.0,3747351.221419316
3168.0,3747351.221419316
3169.0,3747351.221419316
3170.0,3747351.221419316
3171.0,3747351.221419316
3172.0,3747351.221419316
3173.0,3747351.221419316
3174.0,3747351.221419316
3175.0,3747351.221419316
3176.0,3747351.221419316
3177.0,3747351.221419316
3178.0,3747351.221419316
3179.0,3747351.221419316
3180.0,3747351.221419316
3181.0,3747351.221419316
3182.0,3747351.221419316
3183.0,3747351.221419316
3184.0,3747351.221419316
3185.0,3747351.221419316
3186.0,3747351.221419316
3187.0,3747351.221419316
3188.0,3747351.221419316
3189.0,3747351.221419316
3190.0,3747351.221419316
3191.0,3747351.221419316
3192.0,3747351.221419316
3193.0,3747351.221419316
3194.0,3747351.221419316
3195.0,3747351.221419316
3196.0,3747351.221419316
3197.0,3747351.221419316
3198.0,3747351.221419316
3199.0,3747351.221419316
3200.0,3747351.221419316
3201.0,3747351.221419316
3202.0,3747351.221419316
3203.0,3747351.221419316
3204.0,3747351.221419316
3205.0,3747351.221419316
3206.0,3747351.221419316
3207.0,3747351.221419316
3208.0,3747351.221419316
3209.0,3747351.221419316
3210.0,3747351.221419316
3211.0,3747351.221419316
3212.0,3747351.221419316
3213.0,3747351.221419316
3214.0,3747351.221419316
3215.0,3747351.221419316
3216.0,3747351.221419316
3217.0,3747351.221419316
3218.0,3747351.221419316
3219.0,3747351.221419316
3220.0,3747351.221419316
3221.0,3747351.221419316
3222.0,3747351.221419316
3223.0,3747351.221419316
3224.0,3747351.221419316
3225.0,3747351.221419316
3226.0,3747351.221419316
3227.0,3747351.221419316
3228.0,3747351.221419316
3229.0,3747351.221419316
3230.0,3747351.221419316
3231.0,3747351.221419316
3232.0,3747351.221419316
3233.0,3747351.221419316
3234.0,3747351.221419316
3235.0,3747351.221419316
3236.0,3747351.221419316
3237.0,3747351.221419316
3238.0,3747351.221419316
3239.0,3747351.221419316
3240.0,3747351.221419316
3241.0,3747351.221419316
3242.0,3747351.221419316
3243.0,3747351.221419316
3244.0,3747351.221419316
3245.0,3747351.221419316
3246.0,3747351.221419316
3247.0,3747351.221419316
3248.0,3747351.221419316
3249.0,3747351.221419316
3250.0,3747351.221419316
3251.0,3747351.221419316
3252.0,3747351.221419316
3253.0,3747351.221419316
3254.0,3747351.221419316
3255.0,3747351.221419316
3256.0,3747351.221419316
3257.0,3747351.221419316
3258.0,3747351.221419316
3259.0,3747351.221419316
3260.0,3747351.221419316
3261.0,3747351.221419316
3262.0,3747351.221419316
3263.0,3747351.221419316
3264.0,3747351.221419316
3265.0,3747351.221419316
3266.0,3747351.221419316
3267.0,3747351.221419316
3268.0,3747351.221419316
3269.0,3747351.221419316
3270.0,3747351.221419316
3271.0,3747351.221419316
3272.0,3747351.221419316
3273.0,3747351.221419316
3274.0,3747351.221419316
3275.0,3747351.221419316
3276.0,3747351.221419316
3277.0,3747351.221419316
3278.0,3747351.221419316
3279.0,3747351.221419316
3280.0,3747351.221419316
3281.0,3747351.221419316
3282.0,3747351.221419316
3283.0,3747351.221419316
3284.0,3747351.221419316
3285.0,3747351.221419316
3286.0,3747351.221419316
3287.0,3747351.221419316
3288.0,3747351.221419316
3289.0,3747351.221419316
3290.0,3747351.221419316
3291.0,3747351.221419316
3292.0,3747351.221419316
3293.0,3747351.221419316
3294.0,3747351.221419316
3295.0,3747351.221419316
3296.0,3747351.221419316
3297.0,3747351.221419316
3298.0,3747351.221419316
3299.0,3747351.221419316
3300.0,3747351.221419316
3301.0,3747351.221419316
3302.0,3747351.221419316
3303.0,3747351.221419316
3304.0,3747351.221419316
3305.0,3747351.221419316
3306.0,3747351.221419316
3307.0,3747351.221419316
3308.0,3747351.221419316
3309.0,3747351.221419316
3310.0,3747351.221419316
3311.0,3747351.221419316
3312.0,3747351.221419316
3313.0,3747351.221419316
3314.0,3747351.221419316
3315.0,3747351.221419316
3316.0,3747351.221419316
3317.0,3747351.221419316
3318.0,3747351.221419316
3319.0,3747351.221419316
3320.0,3747351.221419316
3321.0,3747351.221419316
3322.0,3747351.221419316
3323.0,3747351.221419316
3324.0,3747351.221419316
3325.0,3747351.221419316
3326.0,3747351.221419316
3327.0,3747351.221419316
3328.0,3747351.221419316
3329.0,3747351.221419316
3330.0,3747351.221419316
3331.0,3747351.221419316
3332.0,3747351.221419316
3333.0,3747351.221419316
3334.0,3747351.221419316
3335.0,3747351.221419316
3336.0,3747351.221419316
3337.0,3747351.221419316
3338.0,3747351.221419316
3339.0,3747351.221419316
3340.0,3747351.221419316
3341.0,3747351.221419316
3342.0,3747351.221419316
3343.0,3747351.221419316
3344.0,3747351.221419316
3345.0,3747351.221419316
3346.0,3747351.221419316
3347.0,3747351.221419316
3348.0,3747351.221419316
3349.0,3747351.221419316
3350.0,3747351.221419316
3351.0,3747351.221419316
3352.0,3747351.221419316
3353.0,3747351.221419316
3354.0,3747351.221419316
3355.0,3747351.221419316
3356.0,3747351.221419316
3357.0,3747351.221419316
3358.0,3747351.221419316
3359.0,3747351.221419316
3360.0,3747351.221419316
3361.0,3747351.221419316
3362.0,3747351.221419316
3363.0,3747351.221419316
3364.0,3747351.221419316
3365.0,3747351.221419316
3366.0,3747351.221419316
3367.0,3747351.221419316
3368.0,3747351.221419316
3369.0,3747351.221419316
3370.0,3747351.221419316
3371.0,3747351.221419316
3372.0,3747351.221419316
3373.0,3747351.221419316
3374.0,3747351.221419316
3375.0,3747351.221419316
3376.0,3747351.221419316
3377.0,3747351.221419316
3378.0,3747351.221419316
3379.0,3747351.221419316
3380.0,3747351.221419316
3381.0,3747351.221419316
3382.0,3747351.221419316
3383.0,3747351.221419316
3384.0,3747351.221419316
3385.0,3747351.221419316
3386.0,3747351.221419316
3387.0,3747351.221419316
3388.0,3747351.221419316
3389.0,3747351.221419316
3390.0,3747351.221419316
3391.0,3747351.221419316
3392.0,3747351.221419316
3393.0,3747351.221419316
3394.0,3747351.221419316
3395.0,3747351.221419316
3396.0,3747351.221419316
3397.0,3747351.221419316
3398.0,3747351.221419316
3399.0,3747351.221419316
3400.0,3747351.221419316
3401.0,3747351.221419316
3402.0,3747351.221419316
3403.0,3747351.221419316
3404.0,3747351.221419316
3405.0,3747351.221419316
3406.0,3747351.221419316
3407.0,3747351.221419316
3408.0,3747351.221419316
3409.0,3747351.221419316
3410.0,3747351.221419316
3411.0,3747351.221419316
3412.0,3747351.221419316
3413.0,3747351.221419316
3414.0,3747351.221419316
3415.0,3747351.221419316
3416.0,3747351.221419316
3417.0,3747351.221419316
3418.0,3747351.221419316
3419.0,3747351.221419316
3420.0,3747351.221419316
3421.0,3747351.221419316
3422.0,3747351.221419316
3423.0,3747351.221419316
3424.0,3747351.221419316
3425.0,3747351.221419316
3426.0,3747351.221419316
3427.0,3747351.221419316
3428.0,3747351.221419316
3429.0,3747351.221419316
3430.0,3747351.221419316
3431.0,3747351.221419316
3432.0,3747351.221419316
3433.0,3747351.221419316
3434.0,3747351.221419316
3435.0,3747351.221419316
3436.0,3747351.221419316
3437.0,3747351.221419316
3438.0,3747351.221419316
3439.0,3747351.221419316
3440.0,3747351.221419316
3441.0,3747351.221419316
3442.0,3747351.221419316
3443.0,3747351.221419316
3444.0,3747351.221419316
3445.0,3747351.221419316
3446.0,3747351.221419316
3447.0,3747351.221419316
3448.0,3747351.221419316
3449.0,3747351.221419316
3450.0,3747351.221419316
3451.0,3747351.221419316
3452.0,3747351.221419316
3453.0,3747351.221419316
3454.0,3747351.221419316
3455.0,3747351.221419316
3456.0,3747351.221419316
3457.0,3747351.221419316
3458.0,3747351.221419316
3459.0,3747351.221419316
3460.0,3747351.221419316
3461.0,3747351.221419316
3462.0,3747351.221419316
3463.0,3747351.221419316
3464.0,3747351.221419316
3465.0,3747351.221419316
3466.0,3747351.221419316
3467.0,3747351.221419316
3468.0,3747351.221419316
3469.0,3747351.221419316
3470.0,3747351.221419316
3471.0,3747351.221419316
3472.0,3747351.221419316
3473.0,3747351.221419316
3474.0,3747351.221419316
3475.0,3747351.221419316
3476.0,3747351.221419316
3477.0,3747351.221419316
3478.0,3747351.221419316
3479.0,3747351.221419316
3480.0,3747351.221419316
3481.0,3747351.221419316
3482.0,3747351.221419316
3483.0,3747351.221419316
3484.0,3747351.221419316
3485.0,3747351.221419316
3486.0,3747351.221419316
3487.0,3747351.221419316
3488.0,3747351.221419316
3489.0,3747351.221419316
3490.0,3747351.221419316
3491.0,3747351.221419316
3492.0,3747351.221419316
3493.0,3747351.221419316
3494.0,3747351.221419316
3495.0,3747351.221419316
3496.0,3747351.221419316
3497.0,3747351.221419316
3498.0,3747351.221419316
3499.0,3747351.221419316
3500.0,3747351.221419316
3501.0,3747351.221419316
3502.0,3747351.221419316
3503.0,3747351.221419316
3504.0,3747351.221419316
3505.0,3747351.221419316
3506.0,3747351.221419316
3507.0,3747351.221419316
3508.0,3747351.221419316
3509.0,3747351.221419316
3510.0,3747351.221419316
3511.0,3747351.221419316
3512.0,3747351.221419316
3513.0,3747351.221419316
3514.0,3747351.221419316
3515.0,3747351.221419316
3516.0,3747351.221419316
3517.0,3747351.221419316
3518.0,3747351.221419316
3519.0,3747351.221419316
3520.0,3747351.221419316
3521.0,3747351.221419316
3522.0,3747351.221419316
3523.0,3747351.221419316
3524.0,3747351.221419316
3525.0,3747351.221419316
3526.0,3747351.221419316
3527.0,3747351.221419316
3528.0,3747351.221419316
3529.0,3747351.221419316
3530.0,3747351.221419316
3531.0,3747351.221419316
3532.0,3747351.221419316
3533.0,3747351.221419316
3534.0,3747351.221419316
3535.0,3747351.221419316
3536.0,3747351.221419316
3537.0,3747351.221419316
3538.0,3747351.221419316
3539.0,3747351.221419316
3540.0,3747351.221419316
3541.0,3747351.221419316
3542.0,3747351.221419316
3543.0,3747351.221419316
3544.0,3747351.221419316
3545.0,3747351.221419316
3546.0,3747351.221419316
3547.0,3747351.221419316
3548.0,3747351.221419316
3549.0,3747351.221419316
3550.0,3747351.221419316
3551.0,3747351.221419316
3552.0,3747351.221419316
3553.0,3747351.221419316
3554.0,3747351.221419316
3555.0,3747351.221419316
3556.0,3747351.221419316
3557.0,3747351.221419316
3558.0,3747351.221419316
3559.0,3747351.221419316
3560.0,3747351.221419316
3561.0,3747351.221419316
3562.0,3747351.221419316
3563.0,3747351.221419316
3564.0,3747351.221419316
3565.0,3747351.221419316
3566.0,3747351.221419316
3567.0,3747351.221419316
3568.0,3747351.221419316
3569.0,3747351.221419316
3570.0,3747351.221419316
3571.0,3747351.221419316
3572.0,3747351.221419316
3573.0,3747351.221419316
3574.0,3747351.221419316
3575.0,3747351.221419316
3576.0,3747351.221419316
3577.0,3747351.221419316
3578.0,3747351.221419316
3579.0,3747351.221419316
3580.0,3747351.221419316
3581.0,3747351.221419316
3582.0,3747351.221419316
3583.0,3747351.221419316
3584.0,3747351.221419316
3585.0,3747351.221419316
3586.0,3747351.221419316
3587.0,3747351.221419316
3588.0,3747351.221419316
3589.0,3747351.221419316
3590.0,3747351.221419316
3591.0,3747351.221419316
3592.0,3747351.221419316
3593.0,3747351.221419316
3594.0,3747351.221419316
3595.0,3747351.221419316
3596.0,3747351.221419316
3597.0,3747351.221419316
3598.0,3747351.221419316
3599.0,3747351.221419316


==> figures/tables/color-seg-n4.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, 20011.222222222223, 8.517000000000001, 20016.88888888889, 0.18688888888888888
clownfish-small, 14817.0, 4.231, 14818.0, 0.264
crops-small, 11923.0, 5.523, 11926.0, 0.31
fourcolors, 69520.0, 0.484, 69529.0, 0.038
lake-small, 14311.0, 5.268, 14313.0, 0.187
palm-small, 12236.0, 17.586, 12239.0, 0.297
penguin-small, 8234.0, 7.345, 8239.0, 0.107
pfau-small, 24231.0, 21.46, 24255.0, 0.219
snail, 13104.0, 1.038, 13105.0, 0.035
strawberry-glass-2-small, 11725.0, 13.718, 11728.0, 0.225


==> figures/tables/color-seg-n8.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, 19990.444444444445, 12.995555555555555, 19995.333333333332, 0.3935555555555556
clownfish-small, 14794.0, 7.267, 14795.0, 0.409
crops-small, 11853.0, 9.352, 11854.0, 0.658
fourcolors, 69550.0, 0.713, 69564.0, 0.079
lake-small, 14327.0, 7.663, 14329.0, 0.314
palm-small, 12253.0, 26.656, 12256.0, 0.659
penguin-small, 8258.0, 11.8, 8260.0, 0.226
pfau-small, 24008.0, 31.897, 24026.0, 0.786
snail, 13105.0, 2.15, 13106.0, 0.09
strawberry-glass-2-small, 11766.0, 19.462, 11768.0, 0.321


==> figures/tables/color-seg.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, 308472094.3333333, 11.109, 308474164.6666667, 3.3186666666666667
colseg-cow3, 455392703.0, 12.587, 455394996.0, 4.003
colseg-cow4, 451816564.0, 19.882, 451820311.0, 5.781
colseg-garden4, 18207016.0, 0.858, 18207187.0, 0.172


==> figures/tables/ct-large.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, -154873999.6, 39.047, -154171050.2, 71.48859999999999
flywing_100_1, -101971727.0, 38.92, -101644067.0, 57.781
flywing_100_2, -102464774.0, 41.001, -102144340.0, 52.426
flywing_245, -386543634.0, 93.547, -383920619.0, 160.529
PhC-C2DL-PSC_01, -96025589.0, 13.059, -95881123.0, 52.82
PhC-C2DL-PSC_02, -87364274.0, 8.708, -87265102.0, 33.887


==> figures/tables/ct-small.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, -4387353.4, 3.0027, -4376244.3, 10.3364
DIC-C2DH-HeLA, -3435189.0, 3.544, -3404116.0, 9.425
drosophila, -12972321.0, 1.748, -12971663.0, 2.539
Fluo-C2DL-MSC_01, -2702746.0, 7.014, -2680328.0, 26.492
Fluo-C2DL-MSC_02, -2902893.0, 0.951, -2899711.0, 5.932
Fluo-N2DH-GOWT1_01, -6722103.0, 0.326, -6719992.0, 3.108
Fluo-N2DH-GOWT1_02, -8480162.0, 0.77, -8477563.0, 6.176
Fluo-N2DL-HELA, -4045972.0, 6.528, -4034819.0, 30.969
flywing_11, -98500.0, 3.314, -98280.0, 3.025
PhC-C2DH-U373_01, -1529164.0, 3.687, -1519372.0, 7.121
PhC-C2DH-U373_02, -984484.0, 2.145, -956599.0, 8.577


==> figures/tables/gm-hotel.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, -4292.542857142857, 0.17915238095238095, -4292.542857142857, 0.005257142857142857
energy_hotel_frame15frame22, -4598.0, 0.152, -4598.0, 0.005
energy_hotel_frame15frame29, -4540.0, 0.144, -4540.0, 0.005
energy_hotel_frame15frame36, -4481.0, 0.17, -4481.0, 0.005
energy_hotel_frame15frame43, -4377.0, 0.163, -4377.0, 0.005
energy_hotel_frame15frame50, -4294.0, 0.191, -4294.0, 0.005
energy_hotel_frame15frame57, -4244.0, 0.172, -4244.0, 0.005
energy_hotel_frame15frame64, -4172.0, 0.181, -4172.0, 0.005
energy_hotel_frame15frame71, -4135.0, 0.186, -4135.0, 0.005
energy_hotel_frame15frame78, -4036.0, 0.189, -4036.0, 0.005
energy_hotel_frame15frame85, -3985.0, 0.211, -3985.0, 0.005
energy_hotel_frame15frame92, -3898.0, 0.205, -3898.0, 0.005
energy_hotel_frame15frame99, -3860.0, 0.248, -3860.0, 0.005
energy_hotel_frame1frame15, -4498.0, 0.156, -4498.0, 0.005
energy_hotel_frame1frame22, -4438.0, 0.146, -4438.0, 0.007
energy_hotel_frame1frame29, -4368.0, 0.161, -4368.0, 0.005
energy_hotel_frame1frame36, -4306.0, 0.164, -4306.0, 0.005
energy_hotel_frame1frame43, -4194.0, 0.172, -4194.0, 0.005
energy_hotel_frame1frame50, -4125.0, 0.177, -4125.0, 0.005
energy_hotel_frame1frame57, -4064.0, 0.208, -4064.0, 0.005
energy_hotel_frame1frame64, -4021.0, 0.179, -4021.0, 0.005
energy_hotel_frame1frame71, -3969.0, 0.212, -3969.0, 0.005
energy_hotel_frame1frame78, -3874.0, 0.225, -3874.0, 0.005
energy_hotel_frame1frame85, -3817.0, 0.214, -3817.0, 0.005
energy_hotel_frame1frame8, -4570.0, 0.135, -4570.0, 0.005
energy_hotel_frame1frame92, -3728.0, 0.32, -3728.0, 0.005
energy_hotel_frame1frame99, -3691.0, 0.372, -3691.0, 0.005
energy_hotel_frame22frame29, -4615.0, 0.138, -4615.0, 0.005
energy_hotel_frame22frame36, -4527.0, 0.16, -4527.0, 0.005
energy_hotel_frame22frame43, -4428.0, 0.172, -4428.0, 0.005
energy_hotel_frame22frame50, -4343.0, 0.162, -4343.0, 0.005
energy_hotel_frame22frame57, -4302.0, 0.186, -4302.0, 0.005
energy_hotel_frame22frame64, -4219.0, 0.163, -4219.0, 0.005
energy_hotel_frame22frame71, -4188.0, 0.17, -4188.0, 0.005
energy_hotel_frame22frame78, -4109.0, 0.195, -4109.0, 0.005
energy_hotel_frame22frame85, -4063.0, 0.194, -4063.0, 0.005
energy_hotel_frame22frame92, -3979.0, 0.19, -3979.0, 0.005
energy_hotel_frame22frame99, -3956.0, 0.192, -3956.0, 0.005
energy_hotel_frame29frame36, -4605.0, 0.147, -4605.0, 0.005
energy_hotel_frame29frame43, -4493.0, 0.142, -4493.0, 0.005
energy_hotel_frame29frame50, -4408.0, 0.159, -4408.0, 0.005
energy_hotel_frame29frame57, -4373.0, 0.159, -4373.0, 0.005
energy_hotel_frame29frame64, -4295.0, 0.157, -4295.0, 0.005
energy_hotel_frame29frame71, -4253.0, 0.168, -4253.0, 0.005
energy_hotel_frame29frame78, -4167.0, 0.184, -4167.0, 0.005
energy_hotel_frame29frame85, -4118.0, 0.171, -4118.0, 0.005
energy_hotel_frame29frame92, -4037.0, 0.202, -4037.0, 0.005
energy_hotel_frame29frame99, -4007.0, 0.212, -4007.0, 0.005
energy_hotel_frame36frame43, -4571.0, 0.148, -4571.0, 0.005
energy_hotel_frame36frame50, -4489.0, 0.176, -4489.0, 0.005
energy_hotel_frame36frame57, -4451.0, 0.175, -4451.0, 0.005
energy_hotel_frame36frame64, -4373.0, 0.174, -4373.0, 0.005
energy_hotel_frame36frame71, -4326.0, 0.192, -4326.0, 0.005
energy_hotel_frame36frame78, -4249.0, 0.202, -4249.0, 0.005
energy_hotel_frame36frame85, -4192.0, 0.198, -4192.0, 0.005
energy_hotel_frame36frame92, -4124.0, 0.213, -4124.0, 0.005
energy_hotel_frame36frame99, -4094.0, 0.215, -4094.0, 0.005
energy_hotel_frame43frame50, -4563.0, 0.149, -4563.0, 0.005
energy_hotel_frame43frame57, -4532.0, 0.153, -4532.0, 0.005
energy_hotel_frame43frame64, -4450.0, 0.154, -4450.0, 0.005
energy_hotel_frame43frame71, -4422.0, 0.158, -4422.0, 0.005
energy_hotel_frame43frame78, -4351.0, 0.177, -4351.0, 0.005
energy_hotel_frame43frame85, -4295.0, 0.19, -4295.0, 0.005
energy_hotel_frame43frame92, -4221.0, 0.189, -4221.0, 0.005
energy_hotel_frame43frame99, -4190.0, 0.189, -4190.0, 0.005
energy_hotel_frame50frame57, -4566.0, 0.147, -4566.0, 0.005
energy_hotel_frame50frame64, -4517.0, 0.154, -4517.0, 0.006
energy_hotel_frame50frame71, -4463.0, 0.149, -4463.0, 0.005
energy_hotel_frame50frame78, -4400.0, 0.167, -4400.0, 0.01
energy_hotel_frame50frame85, -4342.0, 0.189, -4342.0, 0.005
energy_hotel_frame50frame92, -4260.0, 0.175, -4260.0, 0.006
energy_hotel_frame50frame99, -4240.0, 0.173, -4240.0, 0.006
energy_hotel_frame57frame64, -4567.0, 0.161, -4567.0, 0.005
energy_hotel_frame57frame71, -4508.0, 0.153, -4508.0, 0.005
energy_hotel_frame57frame78, -4475.0, 0.171, -4475.0, 0.005
energy_hotel_frame57frame85, -4398.0, 0.167, -4398.0, 0.005
energy_hotel_frame57frame92, -4344.0, 0.162, -4344.0, 0.005
energy_hotel_frame57frame99, -4332.0, 0.17, -4332.0, 0.005
energy_hotel_frame64frame71, -4578.0, 0.13, -4578.0, 0.005
energy_hotel_frame64frame78, -4545.0, 0.173, -4545.0, 0.005
energy_hotel_frame64frame85, -4481.0, 0.134, -4481.0, 0.005
energy_hotel_frame64frame92, -4413.0, 0.161, -4413.0, 0.005
energy_hotel_frame64frame99, -4385.0, 0.159, -4385.0, 0.005
energy_hotel_frame71frame78, -4550.0, 0.172, -4550.0, 0.005
energy_hotel_frame71frame85, -4552.0, 0.16, -4552.0, 0.005
energy_hotel_frame71frame92, -4469.0, 0.139, -4469.0, 0.005
energy_hotel_frame71frame99, -4413.0, 0.164, -4413.0, 0.005
energy_hotel_frame78frame85, -4589.0, 0.14, -4589.0, 0.005
energy_hotel_frame78frame92, -4545.0, 0.133, -4545.0, 0.005
energy_hotel_frame78frame99, -4534.0, 0.15, -4534.0, 0.005
energy_hotel_frame85frame92, -4578.0, 0.132, -4578.0, 0.005
energy_hotel_frame85frame99, -4528.0, 0.135, -4528.0, 0.005
energy_hotel_frame8frame15, -4572.0, 0.156, -4572.0, 0.005
energy_hotel_frame8frame22, -4491.0, 0.158, -4491.0, 0.005
energy_hotel_frame8frame29, -4424.0, 0.178, -4424.0, 0.005
energy_hotel_frame8frame36, -4379.0, 0.18, -4379.0, 0.005
energy_hotel_frame8frame43, -4262.0, 0.188, -4262.0, 0.005
energy_hotel_frame8frame50, -4179.0, 0.196, -4179.0, 0.005
energy_hotel_frame8frame57, -4131.0, 0.205, -4131.0, 0.005
energy_hotel_frame8frame64, -4060.0, 0.188, -4060.0, 0.005
energy_hotel_frame8frame71, -4021.0, 0.21, -4021.0, 0.006
energy_hotel_frame8frame78, -3931.0, 0.226, -3931.0, 0.005
energy_hotel_frame8frame85, -3877.0, 0.234, -3877.0, 0.005
energy_hotel_frame8frame92, -3802.0, 0.269, -3802.0, 0.005
energy_hotel_frame8frame99, -3762.0, 0.33, -3762.0, 0.02
energy_hotel_frame92frame99, -4593.0, 0.145, -4593.0, 0.006


==> figures/tables/gm-house.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, -3777.638095238095, 0.4222476190476191, -3777.638095238095, 0.005161904761904761
energy_house_frame10frame100, -3720.0, 0.56, -3720.0, 0.005
energy_house_frame10frame95, -3809.0, 0.405, -3809.0, 0.005
energy_house_frame10frame96, -3786.0, 0.392, -3786.0, 0.005
energy_house_frame10frame97, -3748.0, 0.44, -3748.0, 0.005
energy_house_frame10frame98, -3766.0, 0.446, -3766.0, 0.005
energy_house_frame10frame99, -3728.0, 0.48, -3728.0, 0.005
energy_house_frame11frame100, -3739.0, 0.504, -3739.0, 0.005
energy_house_frame11frame101, -3748.0, 0.434, -3748.0, 0.005
energy_house_frame11frame96, -3809.0, 0.385, -3809.0, 0.005
energy_house_frame11frame97, -3748.0, 0.427, -3748.0, 0.005
energy_house_frame11frame98, -3781.0, 0.433, -3781.0, 0.005
energy_house_frame11frame99, -3736.0, 0.445, -3736.0, 0.016
energy_house_frame12frame100, -3768.0, 0.543, -3768.0, 0.005
energy_house_frame12frame101, -3775.0, 0.481, -3775.0, 0.005
energy_house_frame12frame102, -3783.0, 0.464, -3783.0, 0.005
energy_house_frame12frame97, -3780.0, 0.462, -3780.0, 0.005
energy_house_frame12frame98, -3807.0, 0.457, -3807.0, 0.005
energy_house_frame12frame99, -3766.0, 0.462, -3766.0, 0.005
energy_house_frame13frame100, -3749.0, 0.5, -3749.0, 0.005
energy_house_frame13frame101, -3773.0, 0.402, -3773.0, 0.005
energy_house_frame13frame102, -3775.0, 0.388, -3775.0, 0.005
energy_house_frame13frame103, -3749.0, 0.381, -3749.0, 0.005
energy_house_frame13frame98, -3798.0, 0.416, -3798.0, 0.005
energy_house_frame13frame99, -3754.0, 0.434, -3754.0, 0.005
energy_house_frame14frame100, -3785.0, 0.502, -3785.0, 0.005
energy_house_frame14frame101, -3796.0, 0.445, -3796.0, 0.005
energy_house_frame14frame102, -3806.0, 0.416, -3806.0, 0.005
energy_house_frame14frame103, -3769.0, 0.403, -3769.0, 0.005
energy_house_frame14frame104, -3761.0, 0.473, -3761.0, 0.005
energy_house_frame14frame99, -3788.0, 0.442, -3788.0, 0.005
energy_house_frame15frame100, -3784.0, 0.459, -3784.0, 0.005
energy_house_frame15frame101, -3796.0, 0.393, -3796.0, 0.005
energy_house_frame15frame102, -3798.0, 0.397, -3798.0, 0.005
energy_house_frame15frame103, -3774.0, 0.376, -3774.0, 0.005
energy_house_frame15frame104, -3762.0, 0.443, -3762.0, 0.007
energy_house_frame15frame105, -3745.0, 0.468, -3745.0, 0.005
energy_house_frame16frame101, -3804.0, 0.365, -3804.0, 0.005
energy_house_frame16frame102, -3815.0, 0.355, -3815.0, 0.005
energy_house_frame16frame103, -3787.0, 0.345, -3787.0, 0.005
energy_house_frame16frame104, -3774.0, 0.423, -3774.0, 0.005
energy_house_frame16frame105, -3752.0, 0.402, -3752.0, 0.005
energy_house_frame17frame102, -3820.0, 0.345, -3820.0, 0.005
energy_house_frame17frame103, -3799.0, 0.344, -3799.0, 0.005
energy_house_frame17frame104, -3774.0, 0.39, -3774.0, 0.005
energy_house_frame17frame105, -3756.0, 0.414, -3756.0, 0.005
energy_house_frame18frame103, -3821.0, 0.373, -3821.0, 0.005
energy_house_frame18frame104, -3794.0, 0.436, -3794.0, 0.005
energy_house_frame18frame105, -3777.0, 0.442, -3777.0, 0.005
energy_house_frame19frame104, -3799.0, 0.417, -3799.0, 0.005
energy_house_frame19frame105, -3767.0, 0.433, -3767.0, 0.005
energy_house_frame1frame86, -3833.0, 0.301, -3833.0, 0.005
energy_house_frame1frame87, -3808.0, 0.306, -3808.0, 0.005
energy_house_frame1frame88, -3758.0, 0.339, -3758.0, 0.005
energy_house_frame1frame89, -3776.0, 0.352, -3776.0, 0.005
energy_house_frame1frame90, -3710.0, 0.374, -3710.0, 0.005
energy_house_frame1frame91, -3761.0, 0.375, -3761.0, 0.005
energy_house_frame20frame105, -3772.0, 0.401, -3772.0, 0.005
energy_house_frame2frame87, -3837.0, 0.289, -3837.0, 0.005
energy_house_frame2frame88, -3807.0, 0.337, -3807.0, 0.005
energy_house_frame2frame89, -3807.0, 0.346, -3807.0, 0.005
energy_house_frame2frame90, -3766.0, 0.397, -3766.0, 0.005
energy_house_frame2frame91, -3791.0, 0.383, -3791.0, 0.005
energy_house_frame2frame92, -3753.0, 0.44, -3753.0, 0.005
energy_house_frame3frame88, -3808.0, 0.36, -3808.0, 0.005
energy_house_frame3frame89, -3815.0, 0.376, -3815.0, 0.005
energy_house_frame3frame90, -3761.0, 0.395, -3761.0, 0.005
energy_house_frame3frame91, -3808.0, 0.404, -3808.0, 0.005
energy_house_frame3frame92, -3769.0, 0.476, -3769.0, 0.005
energy_house_frame3frame93, -3763.0, 0.485, -3763.0, 0.005
energy_house_frame4frame89, -3826.0, 0.368, -3826.0, 0.005
energy_house_frame4frame90, -3772.0, 0.38, -3772.0, 0.005
energy_house_frame4frame91, -3813.0, 0.388, -3813.0, 0.005
energy_house_frame4frame92, -3769.0, 0.468, -3769.0, 0.005
energy_house_frame4frame93, -3770.0, 0.461, -3770.0, 0.005
energy_house_frame4frame94, -3781.0, 0.402, -3781.0, 0.005
energy_house_frame5frame90, -3757.0, 0.362, -3757.0, 0.005
energy_house_frame5frame91, -3801.0, 0.37, -3801.0, 0.007
energy_house_frame5frame92, -3759.0, 0.432, -3759.0, 0.005
energy_house_frame5frame93, -3764.0, 0.42, -3764.0, 0.005
energy_house_frame5frame94, -3765.0, 0.398, -3765.0, 0.005
energy_house_frame5frame95, -3773.0, 0.432, -3773.0, 0.005
energy_house_frame6frame91, -3824.0, 0.374, -3824.0, 0.005
energy_house_frame6frame92, -3779.0, 0.448, -3779.0, 0.005
energy_house_frame6frame93, -3780.0, 0.447, -3780.0, 0.005
energy_house_frame6frame94, -3787.0, 0.395, -3787.0, 0.005
energy_house_frame6frame95, -3794.0, 0.469, -3794.0, 0.005
energy_house_frame6frame96, -3770.0, 0.452, -3770.0, 0.005
energy_house_frame7frame92, -3764.0, 0.481, -3764.0, 0.005
energy_house_frame7frame93, -3768.0, 0.439, -3768.0, 0.005
energy_house_frame7frame94, -3771.0, 0.426, -3771.0, 0.005
energy_house_frame7frame95, -3780.0, 0.454, -3780.0, 0.005
energy_house_frame7frame96, -3755.0, 0.46, -3755.0, 0.005
energy_house_frame7frame97, -3712.0, 0.491, -3712.0, 0.007
energy_house_frame8frame93, -3787.0, 0.473, -3787.0, 0.005
energy_house_frame8frame94, -3794.0, 0.452, -3794.0, 0.005
energy_house_frame8frame95, -3800.0, 0.519, -3800.0, 0.005
energy_house_frame8frame96, -3781.0, 0.491, -3781.0, 0.005
energy_house_frame8frame97, -3738.0, 0.532, -3738.0, 0.005
energy_house_frame8frame98, -3759.0, 0.578, -3759.0, 0.005
energy_house_frame9frame94, -3806.0, 0.343, -3806.0, 0.005
energy_house_frame9frame95, -3811.0, 0.41, -3811.0, 0.005
energy_house_frame9frame96, -3797.0, 0.387, -3797.0, 0.005
energy_house_frame9frame97, -3748.0, 0.431, -3748.0, 0.005
energy_house_frame9frame98, -3770.0, 0.463, -3770.0, 0.005
energy_house_frame9frame99, -3726.0, 0.462, -3726.0, 0.005


==> figures/tables/gm-worms.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, -48933.76666666667, 51.3869, -48315.96666666667, 2.3603333333333327
worm01-16-03-11-1745, -46447.0, 38.169, -46209.0, 5.978
worm02-16-03-11-1745, -50003.0, 24.589, -49994.0, 0.141
worm03-16-03-11-1745, -50566.0, 26.517, -50525.0, 0.963
worm04-16-03-11-1745, -49372.0, 59.157, -48973.0, 1.948
worm05-16-03-11-1745, -49914.0, 40.636, -49224.0, 2.827
worm06-16-03-11-1745, -50497.0, 35.812, -50442.0, 1.831
worm07-16-03-11-1745, -49748.0, 50.532, -46552.0, 5.359
worm08-16-03-11-1745, -49517.0, 38.171, -49131.0, 2.579
worm09-16-03-11-1745, -45431.0, 176.298, -44986.0, 1.848
worm10-16-03-11-1745, -46972.0, 103.039, -41550.0, 7.141
worm11-16-03-11-1745, -48868.0, 76.066, -48582.0, 0.856
worm12-16-03-11-1745, -51032.0, 49.874, -50191.0, 3.193
worm13-16-03-11-1745, -46243.0, 66.645, -45661.0, 2.439
worm14-16-03-11-1745, -47636.0, 39.439, -46479.0, 4.301
worm15-16-03-11-1745, -49573.0, 35.598, -49540.0, 0.249
worm16-16-03-11-1745, -48948.0, 39.081, -48277.0, 2.491
worm17-16-03-11-1745, -48175.0, 48.152, -48003.0, 2.724
worm18-16-03-11-1745, -48390.0, 23.976, -48201.0, 2.76
worm19-16-03-11-1745, -48966.0, 44.11, -48694.0, 1.474
worm20-16-03-11-1745, -49536.0, 38.047, -49353.0, 2.627
worm21-16-03-11-1745, -49893.0, 68.155, -49801.0, 1.398
worm22-16-03-11-1745, -48233.0, 47.988, -47888.0, 2.585
worm23-16-03-11-1745, -50020.0, 34.865, -49955.0, 1.938
worm24-16-03-11-1745, -49679.0, 30.486, -49233.0, 1.614
worm25-16-03-11-1745, -47312.0, 101.554, -47138.0, 1.303
worm26-16-03-11-1745, -47537.0, 47.6, -45603.0, 5.142
worm27-16-03-11-1745, -50075.0, 41.193, -50042.0, 0.329
worm28-16-03-11-1745, -49516.0, 25.499, -49470.0, 0.803
worm29-16-03-11-1745, -50110.0, 66.1, -50052.0, 0.813
worm30-16-03-11-1745, -49804.0, 24.259, -49730.0, 1.156


==> figures/tables/object-seg.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, 31316.8, 45.336200000000005, 31322.6, 0.1386
objseg-349, 2369.0, 62.821, 2386.0, 0.206
objseg-353, 40634.0, 103.501, 40646.0, 0.369
objseg-358, 38019.0, 12.884, 38019.0, 0.01
objseg-416, 38160.0, 20.7, 38160.0, 0.01
objseg-552, 37402.0, 26.775, 37402.0, 0.098


==> figures/tables/qaplib-large.csv <==
Instance,LB,LB time [s],UB,UB time [s]
MEAN,8924162.207,2713.557517,137566864.5,4215.276586
esc128,0,373.915,192,9.791
esc64a,0,121.925,224,3.909
lipa60a,85472,1203.662,110137,836.394
lipa60b,946111,1197.529,3262713,814.442
lipa70a,130413,2142.158,173573,1597.513
lipa70b,1673026,3539,6000823,3408
lipa80a,215340,3544.95,258341,2823.485
lipa80b,2242309,5967.671,10172855,6052
lipa90a,245528,3546.999,367338,4727.652
lipa90b,3828710,3547.251,16340078,4932.199
sko100a,26946,3514.381,177118,8309.741
sko100b,27213,3511.429,180416,8423.264
sko100c,26378,3514.792,173824,8265.245
sko100d,26524,3514.927,175804,8618.048
sko100e,26619,3514.63,176208,8642.076
sko100f,26315,3515.138,173978,8693.04
sko56,8628,968.206,41544,631.114
sko64,11139,1569.897,58882,1156.872
sko72,14205,2478.564,79146,1894.398
sko81,18262,3561.446,108628,3111.756
sko90,21746,3541.273,137230,5076.871
tai100a,1412256,3507.9,23975244,7753.141
tai100b,132097785,3514.722,1746517724,7731.764
tai60a,1230709,1209.879,8410894,774.259
tai60b,42883035,1240.602,997899804,819.49
tai64c,488264,186.69,2212584,39.62
tai80a,1242459,3563.588,15733802,2964.97
tai80b,69799747,3563.55,1156222051,3622.354
wil100,45565,3516.494,297916,10509.613


==> figures/tables/qaplib-small.csv <==
Instance, LB, LB time [s], UB, UB time [s]
MEAN, 3747351.9523809524, 89.43315238095238, 43303812.342857145, 48.525485714285715
bur26a, 5313365.0, 58.315, 5710342.0, 20.911
bur26b, 3712826.0, 59.332, 4002866.0, 22.818
bur26c, 5314069.0, 59.646, 5886359.0, 23.788
bur26d, 3710949.0, 59.708, 4200747.0, 25.053
bur26e, 5313329.0, 58.323, 5839758.0, 22.211
bur26f, 3710993.0, 59.887, 4278500.0, 24.924
bur26g, 9977748.0, 61.208, 11109652.0, 22.587
bur26h, 6970285.0, 59.768, 7795328.0, 24.229
chr12a, 7916.0, 21.719, 12480.0, 4.016
chr12b, 6059.0, 22.505, 10162.0, 4.548
chr12c, 9791.0, 22.234, 12610.0, 3.785
chr15a, 7727.0, 26.595, 10606.0, 4.562
chr15b, 3759.0, 26.433, 11240.0, 6.411
chr15c, 8658.0, 26.299, 10282.0, 2.797
chr18a, 6637.0, 29.794, 14568.0, 7.095
chr18b, 1514.0, 30.518, 1814.0, 2.456
chr20a, 2155.0, 30.741, 4406.0, 5.331
chr20b, 2224.0, 10.096, 4576.0, 5.381
chr20c, 8319.0, 33.63, 28882.0, 8.397
chr22a, 5898.0, 36.105, 7116.0, 5.84
chr22b, 6071.0, 31.483, 6902.0, 3.854
chr25a, 3077.0, 38.918, 5290.0, 6.309
els19, 9712306.0, 37.272, 23805836.0, 14.554
esc16a, 0.0, 26.935, 82.0, 1.419
esc16b, 0.0, 28.372, 310.0, 2.427
esc16c, 0.0, 27.602, 190.0, 1.726
esc16d, 0.0, 27.514, 24.0, 0.632
esc16e, 0.0, 26.526, 32.0, 1.436
esc16f, 0.0, 25.918, 0.0, 0.005
esc16g, 0.0, 26.518, 40.0, 0.704
esc16h, 299.0, 30.325, 1146.0, 3.694
esc16i, 0.0, 26.592, 22.0, 0.412
esc16j, 0.0, 27.137, 12.0, 0.603
esc32a, 0.0, 56.163, 368.0, 4.55
esc32b, 0.0, 59.684, 400.0, 34.479
esc32c, 0.0, 60.765, 850.0, 10.384
esc32d, 0.0, 58.332, 310.0, 3.646
esc32e, 0.0, 48.287, 2.0, 0.191
esc32f, 0.0, 48.93, 2.0, 0.197
esc32g, 0.0, 47.432, 8.0, 1.027
esc32h, 0.0, 61.385, 622.0, 5.492
had12, 1368.0, 21.837, 1814.0, 3.277
had14, 2027.0, 24.065, 3172.0, 4.196
had16, 2468.0, 29.762, 3998.0, 6.509
had18, 3425.0, 34.461, 5856.0, 8.381
had20, 4757.0, 39.292, 7634.0, 10.148
kra30a, 36471.0, 87.958, 144480.0, 38.78
kra30b, 36460.0, 85.643, 134300.0, 37.483
kra32, 7281.0, 63.483, 24532.0, 13.789
lipa20a, 2840.0, 39.022, 3852.0, 6.488
lipa20b, 16950.0, 37.786, 34066.0, 13.068
lipa30a, 10401.0, 86.76, 13825.0, 18.686
lipa30b, 82583.0, 82.549, 196200.0, 41.005
lipa40a, 23604.0, 267.687, 32767.0, 135.796
lipa40b, 244077.0, 264.178, 621993.0, 140.017
lipa50a, 50567.0, 523.802, 64059.0, 388.576
lipa50b, 481647.0, 514.092, 1569702.0, 437.65
nug12, 350.0, 21.707, 720.0, 3.469
nug14, 540.0, 25.176, 1312.0, 4.548
nug15, 598.0, 27.474, 1420.0, 7.071
nug16a, 768.0, 29.679, 2114.0, 7.122
nug16b, 655.0, 29.512, 1576.0, 5.783
nug17, 826.0, 31.441, 2198.0, 7.806
nug18, 903.0, 34.53, 2524.0, 8.0
nug20, 1158.0, 40.387, 3118.0, 9.725
nug21, 1034.0, 42.69, 3108.0, 12.929
nug22, 1201.0, 45.335, 5322.0, 15.297
nug24, 1448.0, 51.646, 4824.0, 14.226
nug25, 1515.0, 55.204, 5022.0, 18.585
nug27, 1873.0, 56.354, 7082.0, 34.415
nug28, 1926.0, 59.704, 6836.0, 35.774
nug30, 2239.0, 85.592, 8100.0, 31.311
rou12, 136732.0, 22.448, 303114.0, 7.156
rou15, 163890.0, 28.295, 436650.0, 10.29
rou20, 279928.0, 39.233, 920170.0, 17.66
scr12, 23784.0, 21.703, 41334.0, 5.452
scr15, 39380.0, 25.844, 79850.0, 7.764
scr20, 73910.0, 35.013, 188508.0, 11.904
sko42, 4665.0, 312.725, 20198.0, 163.269
sko49, 6254.0, 497.217, 29036.0, 403.011
ste36a, 5261.0, 202.841, 25616.0, 98.782
ste36b, 5261.0, 200.174, 100400.0, 97.953
ste36c, 5263021.0, 200.223, 19722744.0, 125.68
tai10a, 71410.0, 19.272, 162712.0, 6.366
tai10b, 971188.0, 19.299, 1235947.0, 4.413
tai12a, 120215.0, 21.864, 306868.0, 7.37
tai12b, 13788115.0, 21.923, 56755459.0, 7.953
tai15a, 154314.0, 27.344, 472096.0, 10.769
tai15b, 51183141.0, 27.63, 52878241.0, 4.943
tai17a, 184366.0, 31.973, 598290.0, 13.212
tai20a, 170523.0, 38.98, 889832.0, 17.483
tai20b, 24686130.0, 40.113, 195231805.0, 21.362
tai25a, 326908.0, 56.376, 1455224.0, 27.276
tai25b, 73310534.0, 56.221, 548164198.0, 29.842
tai30a, 440217.0, 85.829, 2197658.0, 44.542
tai30b, 48043384.0, 85.644, 1295280184.0, 60.821
tai35a, 425910.0, 181.251, 2947642.0, 99.654
tai35b, 31126323.0, 185.111, 504198900.0, 135.18
tai40a, 511712.0, 266.761, 3735636.0, 148.404
tai40b, 51867467.0, 267.869, 1016709833.0, 210.708
tai50a, 694972.0, 518.811, 5929038.0, 373.428
tai50b, 34412453.0, 528.31, 759613745.0, 429.976
tho30, 50192.0, 82.84, 193392.0, 39.019
tho40, 79120.0, 264.049, 328136.0, 144.483
wil50, 11341.0, 523.541, 55572.0, 444.26

